Read the Signs: Towards Invariance to Gradient Descent's Hyperparameter Initialization

We propose ActiveLR, an optimization meta algorithm that localizes the learning rate, $\alpha$, and adapts them at each epoch according to whether the gradient at each epoch changes sign or not. This sign-conscious algorithm is aware of whether from the previous step to the current one the update of each parameter has been too large or too small and adjusts the $\alpha$ accordingly. We implement the Active version (ours) of widely used and recently published gradient descent optimizers, namely SGD with momentum, AdamW, RAdam, and AdaBelief. Our experiments on ImageNet, CIFAR-10, WikiText-103, WikiText-2, and PASCAL VOC using different model architectures, such as ResNet and Transformers, show an increase in generalizability and training set fit, and decrease in training time for the Active variants of the tested optimizers. The results also show robustness of the Active variant of these optimizers to different values of the initial learning rate. Furthermore, the detrimental effects of using large mini-batch sizes are mitigated. ActiveLR, thus, alleviates the need for hyper-parameter search for two of the most commonly tuned hyper-parameters that require heavy time and computational costs to pick. We encourage AI researchers and practitioners to use the Active variant of their optimizer of choice for faster training, better generalizability, and reducing carbon footprint of training deep neural networks.

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr0.0001-wdecay1.0-seed42.json <==
{"train_acc": [45.378, 63.268, 72.466, 77.21, 80.074, 82.358, 83.946, 85.554, 86.486, 87.528, 88.384, 88.972, 89.85, 90.376, 90.848, 91.374, 92.014, 92.146, 92.664, 92.992, 93.076, 93.554, 93.834, 93.98, 94.298, 94.72, 94.724, 94.966, 95.148, 95.208, 95.38, 95.528, 95.658, 95.922, 95.956, 95.976, 96.176, 96.104, 96.128, 96.524, 96.252, 96.57, 96.492, 96.752, 96.634, 96.756, 96.802, 96.988, 96.834, 96.958, 96.728, 96.902, 97.078, 97.046, 97.19, 97.122, 97.032, 97.098, 97.014, 97.28, 97.086, 97.36, 97.258, 97.236, 97.336, 97.222, 97.328, 97.32, 97.376, 97.332, 97.406, 97.486, 97.398, 97.436, 97.296, 97.288, 97.578, 97.316, 97.614, 97.598, 97.324, 97.542, 97.398, 97.55, 97.66, 97.446, 97.302, 97.644, 97.52, 97.576, 97.602, 97.548, 97.526, 97.548, 97.63, 97.524, 97.594, 97.554, 97.674, 97.61, 97.576, 97.622, 97.676, 97.708, 97.63, 97.586, 97.602, 97.72, 97.61, 97.734, 97.508, 97.756, 97.648, 97.798, 97.622, 97.564, 97.694, 97.568, 97.698, 97.688, 97.716, 97.746, 97.604, 97.808, 97.774, 97.492, 97.664, 97.73, 97.674, 97.674, 97.514, 97.874, 97.6, 97.74, 97.772, 97.718, 97.768, 97.654, 97.744, 97.774, 97.754, 97.818, 97.758, 97.778, 97.782, 97.804, 97.998, 97.712, 97.724, 97.96, 99.376, 99.74, 99.832, 99.878, 99.9, 99.91, 99.926, 99.924, 99.912, 99.944, 99.946, 99.914, 99.918, 99.924, 99.916, 99.934, 99.93, 99.936, 99.95, 99.936, 99.904, 99.948, 99.922, 99.954, 99.938, 99.908, 99.904, 99.934, 99.934, 99.962, 99.922, 99.936, 99.926, 99.904, 99.962, 99.942, 99.966, 99.95, 99.946, 99.972, 99.928, 99.906, 99.924, 99.966, 99.932, 99.934, 99.944, 99.926, 99.938, 99.942], "test_acc": [54.65, 67.11, 73.39, 74.7, 80.35, 77.72, 83.16, 81.53, 82.41, 84.92, 85.21, 80.62, 86.61, 86.82, 86.42, 86.65, 86.84, 85.65, 88.02, 86.01, 88.48, 87.8, 89.44, 88.16, 88.56, 89.69, 89.46, 88.83, 89.3, 90.66, 90.27, 89.67, 88.37, 90.19, 89.83, 90.37, 89.6, 90.66, 87.86, 89.95, 90.51, 90.54, 90.59, 90.11, 89.99, 90.66, 91.63, 91.24, 90.89, 89.64, 91.03, 90.49, 90.8, 90.8, 89.13, 90.55, 89.66, 90.99, 90.71, 90.96, 91.48, 90.61, 91.13, 90.39, 90.98, 90.79, 90.47, 90.91, 91.0, 91.03, 89.71, 91.19, 90.68, 91.05, 91.04, 90.84, 90.99, 91.38, 90.89, 91.29, 90.97, 90.33, 92.01, 91.6, 91.07, 92.0, 91.05, 90.52, 91.19, 91.26, 91.02, 91.18, 90.86, 89.94, 90.59, 90.63, 90.85, 91.2, 91.11, 92.11, 91.49, 91.49, 91.22, 90.67, 91.66, 90.75, 91.83, 92.46, 91.91, 90.93, 90.47, 92.11, 91.06, 91.33, 91.38, 89.99, 90.6, 91.53, 90.9, 91.68, 89.65, 91.74, 90.91, 90.05, 90.91, 90.79, 90.77, 91.28, 91.11, 91.65, 91.18, 91.42, 91.86, 90.29, 90.98, 91.29, 92.2, 90.48, 91.85, 90.43, 91.26, 91.01, 90.97, 89.55, 92.01, 90.96, 90.63, 91.93, 91.08, 91.96, 94.08, 94.0, 94.34, 94.5, 94.48, 94.41, 94.56, 94.36, 94.45, 94.55, 94.37, 94.25, 94.3, 94.57, 94.28, 94.41, 94.35, 94.5, 94.49, 94.34, 94.6, 94.56, 94.52, 94.48, 94.03, 94.33, 94.35, 94.4, 94.54, 94.41, 94.62, 94.14, 94.38, 94.65, 94.16, 94.49, 94.33, 94.51, 94.43, 94.16, 94.21, 94.16, 94.41, 94.55, 94.38, 94.22, 94.56, 94.43, 94.37, 94.44], "train_loss": [581.3043019771576, 404.5392464399338, 309.82598650455475, 257.11391404271126, 223.3321409523487, 200.95295870304108, 181.8264281153679, 165.11619727313519, 153.72956582903862, 140.83543954789639, 131.73222829401493, 123.40028594434261, 116.27482722699642, 109.98222562670708, 103.22532965242863, 97.12241025269032, 92.08135429769754, 89.26434209942818, 82.73697132617235, 79.23618460446596, 78.65422631055117, 73.56742615997791, 69.1325878277421, 67.53762513399124, 64.05267881602049, 60.08051463589072, 59.22067120298743, 56.806509252637625, 55.181548070162535, 55.25432059913874, 52.0036859177053, 50.04521975107491, 48.54483049362898, 46.18744932860136, 45.032959239557385, 45.31349840015173, 43.63552874326706, 43.10013768263161, 42.954306587576866, 40.567684734240174, 42.07010321877897, 38.478720620274544, 38.90164169296622, 36.91386189311743, 38.1743673235178, 37.2534140702337, 36.0948935598135, 35.2663117274642, 36.354862093925476, 34.66328397206962, 36.10900882259011, 35.393777418881655, 33.51246500015259, 33.385461372323334, 32.78344062063843, 32.849326975643635, 33.14111901819706, 32.81366781890392, 33.53529077582061, 30.89124737493694, 33.441967494785786, 30.58063877467066, 30.667344436980784, 31.18087246082723, 31.461116335354745, 30.976523873396218, 30.748283982276917, 31.194751325063407, 30.051953095942736, 30.712508868426085, 29.171804415993392, 29.81238075532019, 29.518048463389277, 30.477853601798415, 30.487853488884866, 30.618131402879953, 28.32916232291609, 30.485620793886483, 27.406920242123306, 27.860609555616975, 30.704648619517684, 28.09825492184609, 30.140081270132214, 28.5977977020666, 27.86904986295849, 29.422762150876224, 30.45879164803773, 27.124450073577464, 29.511235205456614, 28.074067387729883, 28.124331805855036, 28.345078192651272, 29.20270037278533, 28.274870343506336, 27.5507392026484, 28.16360730677843, 27.802395076025277, 28.24169673398137, 27.077262172475457, 27.28164623863995, 28.36352734360844, 27.48806213773787, 27.479221125133336, 27.312966687604785, 27.756794412620366, 27.954428158700466, 27.258977888152003, 26.44166980870068, 27.87154113780707, 26.237757307477295, 29.065236937254667, 26.711356132291257, 27.199030430987477, 26.091012739110738, 27.863857499323785, 27.60506554506719, 27.000631142407656, 28.478044860996306, 26.958201373927295, 26.05948571395129, 26.287122541107237, 26.71109245531261, 27.360075901262462, 26.254754034802318, 26.676423757337034, 28.291081364266574, 27.055307591799647, 26.639807139057666, 26.068683862220496, 27.12233103439212, 27.66902686562389, 24.63206522585824, 27.1101708477363, 25.565760702826083, 26.4667991171591, 26.161199157126248, 26.107860101386905, 26.590144561603665, 25.580183759331703, 25.900918753817677, 25.855726364068687, 25.643022172152996, 25.92862598411739, 25.73712992388755, 25.85954958340153, 25.234143283218145, 23.80339178396389, 25.914418179541826, 26.342493128497154, 23.29332906473428, 8.092323150485754, 3.7874431886011735, 2.519813032122329, 2.066900617617648, 1.4622577002155595, 1.2877571060525952, 1.2606456240464468, 1.1797719095047796, 1.1110829465469578, 0.8214971104462165, 0.8485386996035231, 1.1747655164799653, 1.1205780625459738, 0.9735126630912418, 1.0672312117312686, 0.8479361475037877, 0.896603994871839, 0.8894498122535879, 0.8055773383239284, 0.8428004531451734, 1.1019013109835214, 0.6830289042954973, 0.8274327591643669, 0.6598855827432999, 0.8005785777932033, 0.9472107248438988, 1.1632853526971303, 0.8844454288846464, 0.8064141365903197, 0.6223783055465901, 0.8475386379177507, 0.816175427291455, 0.8189611710840836, 1.1540551588186645, 0.663390090528992, 0.8619408052472863, 0.5159971196699189, 0.5629080554572283, 0.7289786278124666, 0.5348272588271357, 0.9019285033937194, 1.052411588774703, 0.8946843763987999, 0.5932422755904554, 0.8478874181091669, 0.8831897756899707, 0.7940825259211124, 0.9340801040380029, 0.7168845070773386, 0.6855575207664515], "test_loss": [97.3933237195015, 73.9302881360054, 60.672942101955414, 60.57090413570404, 45.769070237874985, 53.03965225815773, 39.2005827575922, 44.68557506799698, 41.51456701755524, 37.12605547904968, 35.98049685359001, 50.82366454601288, 32.57468691468239, 31.833288073539734, 32.53778773546219, 33.14046460390091, 33.345078244805336, 36.03431153297424, 29.92371465265751, 36.31359861791134, 29.229155242443085, 30.531505212187767, 26.570923522114754, 29.725518688559532, 29.508587077260017, 26.067599192261696, 27.182765915989876, 29.265459895133972, 28.993490606546402, 25.94025792181492, 25.905888192355633, 27.922235026955605, 31.8165629664436, 27.36493745446205, 27.689863860607147, 26.580470629036427, 28.765343114733696, 25.00891286879778, 37.47939382493496, 27.83609674870968, 26.35032093524933, 25.304376177489758, 26.35466092824936, 28.784339264035225, 28.144845739006996, 26.487596422433853, 23.665689304471016, 25.55076052248478, 25.821663096547127, 29.709990054368973, 25.618138320744038, 27.531796261668205, 25.444671541452408, 26.739579655230045, 33.18303743004799, 27.7061522975564, 30.3220704048872, 26.823994390666485, 26.151437997817993, 27.30588749051094, 23.535344071686268, 29.236751027405262, 26.176313042640686, 28.27374678850174, 25.817372143268585, 27.34970200061798, 27.203637406229973, 26.847876250743866, 26.818007424473763, 25.697649225592613, 30.58677566051483, 26.338081687688828, 29.20644523203373, 25.90883031859994, 26.206570357084274, 26.295123919844627, 25.157992258667946, 23.609282046556473, 25.54705800116062, 26.153142996132374, 27.585660099983215, 28.85295970737934, 23.018257081508636, 23.92653277516365, 27.47766175121069, 23.197118867188692, 24.561925806105137, 27.907442793250084, 24.57091048359871, 24.448100961744785, 27.465543128550053, 25.939479805529118, 27.932988964021206, 30.66051298379898, 28.214383333921432, 26.790586352348328, 28.28817453980446, 26.3187298476696, 26.161652490496635, 23.683855265378952, 24.829373175278306, 25.11254182457924, 24.875089302659035, 28.54256497323513, 24.822171971201897, 28.265702351927757, 25.093789264559746, 23.36110208928585, 24.95402967184782, 27.41736290603876, 29.39236043393612, 24.620553374290466, 27.388321682810783, 25.626844249665737, 25.92766098678112, 31.014821380376816, 28.797810405492783, 23.92010346055031, 27.220272690057755, 26.940021589398384, 31.534272454679012, 24.64368813484907, 29.276356995105743, 30.741400972008705, 27.494031377136707, 27.993513323366642, 29.1333122625947, 26.563451126217842, 27.22189899533987, 24.757502630352974, 27.04446306824684, 24.29055228829384, 24.63815239071846, 29.734504535794258, 27.760791316628456, 25.640376806259155, 23.470246255397797, 30.16600814461708, 23.789823547005653, 28.547973670065403, 26.45308791846037, 28.02482582628727, 27.11864923685789, 33.50729702413082, 24.359463468194008, 26.165155068039894, 29.683624401688576, 25.193907916545868, 26.511088132858276, 25.410327300429344, 18.83790922164917, 19.49139853566885, 19.577918134629726, 19.792224310338497, 20.62592462822795, 20.69362562522292, 20.953088250011206, 21.893882855772972, 22.01699924096465, 22.43250759691, 22.993245720863342, 24.468680765479803, 24.027647584676743, 24.438158255070448, 24.142965076491237, 22.9603130556643, 24.004463616758585, 23.771665101870894, 23.907907977700233, 24.690523006021976, 23.171147510409355, 23.876192279160023, 24.219949750229716, 23.622498489916325, 26.00910520553589, 24.54360894858837, 24.06284399330616, 23.378467772156, 23.3158773817122, 24.120409730821848, 23.89911736920476, 25.022536620497704, 24.67427695915103, 23.187958795577288, 24.036445308476686, 23.534978207200766, 24.669329315423965, 24.428423792123795, 24.188050523400307, 25.267485436052084, 25.320625633001328, 25.815213046967983, 24.56939771771431, 24.186391443014145, 24.88220937550068, 25.845208533108234, 25.772288128733635, 25.51984728127718, 25.80943925306201, 25.00215938873589], "epoch_time": [51.31802535057068, 48.61005210876465, 48.75705575942993, 48.944724559783936, 48.34374499320984, 48.90057110786438, 48.927006006240845, 49.00934290885925, 48.50206422805786, 49.073015213012695, 48.81710195541382, 48.61665463447571, 48.78744912147522, 48.9579381942749, 48.90276336669922, 49.11297559738159, 49.37175631523132, 48.88591909408569, 48.98528718948364, 48.93431782722473, 48.98318004608154, 48.97004246711731, 48.94048261642456, 48.95611119270325, 48.78328466415405, 48.87520408630371, 48.48491048812866, 48.72307729721069, 48.97743487358093, 48.81297492980957, 48.812159299850464, 49.264349937438965, 48.789751052856445, 48.70728302001953, 49.067617893218994, 49.06298875808716, 49.34232139587402, 48.88631224632263, 48.72304964065552, 48.9260368347168, 48.605228424072266, 48.73472619056702, 48.9841091632843, 49.25765872001648, 48.86466193199158, 48.48728036880493, 49.11654567718506, 48.57353925704956, 48.54737877845764, 48.97925400733948, 48.86433672904968, 49.06032466888428, 48.999815464019775, 48.92206168174744, 48.720165967941284, 49.31472134590149, 49.383965730667114, 48.931023836135864, 48.68098497390747, 48.87264561653137, 48.740816831588745, 49.0190806388855, 49.138330936431885, 48.8031268119812, 49.09995102882385, 48.90677309036255, 48.82261252403259, 48.84901309013367, 48.85675096511841, 49.296767234802246, 48.7305703163147, 49.02534508705139, 48.2942910194397, 48.87086462974548, 48.67533802986145, 49.061707735061646, 49.00544857978821, 48.85313534736633, 48.47409439086914, 49.03449892997742, 48.86972784996033, 49.16881799697876, 48.557913064956665, 48.58309817314148, 48.87820243835449, 48.895023345947266, 49.12066626548767, 49.05918574333191, 48.58792448043823, 48.65179657936096, 49.23107123374939, 49.27201294898987, 48.4327187538147, 49.293529748916626, 48.87155508995056, 49.09627938270569, 48.946940898895264, 48.463356733322144, 48.91883039474487, 48.79813766479492, 49.183833837509155, 49.055660009384155, 48.90270733833313, 49.230140686035156, 48.647173166275024, 48.86771368980408, 49.05975937843323, 49.11550545692444, 48.370930671691895, 48.666558265686035, 48.42170071601868, 49.50412344932556, 48.60647106170654, 48.82572531700134, 48.41747689247131, 48.687992095947266, 48.937649726867676, 48.7880597114563, 49.09603214263916, 49.12500071525574, 49.00938606262207, 49.17642569541931, 48.70626187324524, 48.666515827178955, 48.820942401885986, 48.77905631065369, 48.82245922088623, 49.31857395172119, 49.104920864105225, 48.93405199050903, 49.03303146362305, 48.67219543457031, 48.90960693359375, 48.62792658805847, 48.76186275482178, 48.71125102043152, 49.470895767211914, 48.70566749572754, 48.7817587852478, 48.88654112815857, 48.75300192832947, 48.75462865829468, 48.89985680580139, 49.03430986404419, 49.12613344192505, 49.039490699768066, 48.81762099266052, 48.7910578250885, 48.978596925735474, 49.105124711990356, 48.533955574035645, 48.39385151863098, 48.97307777404785, 48.796897649765015, 49.180564641952515, 48.9703586101532, 48.55542063713074, 48.873475551605225, 48.881415605545044, 48.703580379486084, 49.09377336502075, 48.66592621803284, 48.45677828788757, 48.96752452850342, 48.459511280059814, 48.95384359359741, 49.14815020561218, 48.834380865097046, 48.61015319824219, 48.8269407749176, 48.75372791290283, 48.52185559272766, 48.98172926902771, 48.45531725883484, 48.73732900619507, 48.856589555740356, 48.81687879562378, 49.028133392333984, 48.918296098709106, 48.74478363990784, 49.20097899436951, 48.95574879646301, 48.96959590911865, 48.96259593963623, 48.95759987831116, 48.59788513183594, 48.70640778541565, 48.85016942024231, 48.5826256275177, 49.127012729644775, 49.06543946266174, 48.66516137123108, 49.15395951271057, 49.097538232803345, 49.27040719985962, 48.32624006271362, 48.981263160705566, 48.88178539276123, 48.91638946533203, 48.574772357940674]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr0.0001-wdecay1.0-seed43.json <==
{"train_acc": [45.91, 63.634, 71.936, 77.18, 79.966, 82.482, 84.278, 85.536, 86.94, 87.676, 88.756, 89.4, 89.794, 90.572, 91.22, 91.51, 91.858, 92.49, 92.82, 93.118, 93.284, 93.586, 94.108, 93.99, 94.496, 94.686, 94.902, 95.064, 95.248, 95.302, 95.516, 95.562, 95.756, 95.778, 96.104, 96.15, 96.176, 96.192, 96.286, 96.402, 96.526, 96.54, 96.484, 96.568, 96.812, 96.76, 96.766, 96.852, 96.904, 96.75, 96.992, 97.134, 97.086, 97.24, 97.176, 97.028, 97.318, 97.146, 97.308, 97.092, 97.37, 97.242, 97.206, 97.326, 97.222, 97.486, 97.298, 97.296, 97.224, 97.322, 97.36, 97.424, 97.378, 97.62, 97.384, 97.416, 97.31, 97.602, 97.492, 97.482, 97.532, 97.432, 97.544, 97.424, 97.574, 97.424, 97.576, 97.516, 97.612, 97.306, 97.502, 97.654, 97.534, 97.598, 97.55, 97.658, 97.708, 97.476, 97.658, 97.478, 97.622, 97.64, 97.518, 97.542, 97.712, 97.672, 97.522, 97.62, 97.438, 97.686, 97.594, 97.632, 97.506, 97.83, 97.674, 97.646, 97.586, 97.706, 97.666, 97.592, 97.808, 97.582, 97.85, 97.724, 97.7, 97.524, 97.696, 97.662, 97.748, 97.626, 97.902, 97.738, 97.696, 97.804, 97.662, 97.892, 97.618, 97.83, 97.63, 97.744, 97.812, 97.884, 97.746, 97.692, 97.704, 97.708, 97.93, 97.806, 97.63, 97.896, 99.264, 99.732, 99.788, 99.876, 99.91, 99.926, 99.924, 99.92, 99.902, 99.948, 99.954, 99.95, 99.846, 99.922, 99.942, 99.912, 99.93, 99.954, 99.956, 99.956, 99.932, 99.908, 99.926, 99.906, 99.902, 99.964, 99.94, 99.938, 99.952, 99.946, 99.958, 99.932, 99.912, 99.956, 99.956, 99.962, 99.942, 99.946, 99.896, 99.878, 99.958, 99.912, 99.952, 99.946, 99.978, 99.922, 99.956, 99.924, 99.934, 99.912], "test_acc": [57.67, 66.27, 73.21, 76.78, 79.36, 80.43, 82.1, 83.69, 81.46, 83.82, 82.14, 87.1, 84.72, 86.25, 87.38, 86.74, 86.46, 87.71, 89.58, 88.06, 88.76, 88.99, 88.25, 89.53, 86.29, 90.03, 89.16, 87.94, 90.08, 89.01, 89.93, 89.09, 90.23, 88.17, 90.6, 90.09, 91.19, 89.18, 89.46, 90.01, 89.93, 89.99, 90.6, 90.62, 90.89, 91.33, 90.81, 91.37, 90.29, 90.72, 91.46, 89.43, 90.52, 90.63, 91.15, 90.47, 90.95, 91.0, 89.34, 90.17, 91.23, 90.33, 89.95, 90.22, 91.24, 91.43, 90.47, 90.61, 90.91, 90.46, 90.86, 91.04, 91.9, 91.13, 90.58, 90.96, 91.07, 91.65, 91.65, 91.75, 91.4, 91.16, 90.95, 91.62, 90.29, 90.38, 90.99, 90.56, 91.1, 91.61, 91.42, 90.66, 91.11, 90.7, 91.42, 92.24, 90.92, 91.5, 91.16, 92.17, 91.5, 90.53, 90.63, 90.33, 90.2, 91.79, 90.44, 91.5, 91.0, 91.47, 90.27, 91.9, 90.72, 90.53, 91.5, 90.9, 90.09, 91.59, 90.96, 90.34, 91.44, 90.14, 91.68, 91.35, 91.62, 91.22, 91.4, 91.45, 90.41, 91.6, 91.11, 91.48, 91.69, 90.57, 90.85, 90.37, 92.61, 90.77, 91.5, 89.62, 91.19, 91.97, 92.15, 91.43, 90.61, 92.07, 89.86, 92.16, 91.77, 91.56, 94.45, 94.65, 94.49, 94.56, 94.68, 94.63, 94.62, 94.63, 94.75, 94.68, 94.83, 94.86, 94.49, 94.47, 94.66, 94.5, 94.54, 94.38, 94.35, 94.76, 94.3, 94.3, 94.23, 94.33, 94.46, 94.48, 94.29, 94.36, 94.29, 94.51, 94.54, 94.05, 94.34, 94.49, 94.63, 94.3, 94.54, 94.56, 94.09, 94.48, 94.33, 94.21, 94.38, 94.77, 94.57, 94.61, 94.47, 94.3, 94.74, 94.45], "train_loss": [578.035635471344, 401.1415817141533, 313.2545601129532, 258.20543733239174, 225.86206802725792, 199.2912254035473, 178.80002829432487, 164.7728252261877, 149.89549489319324, 141.0306740105152, 128.9871697127819, 121.85231073945761, 115.44033659994602, 107.37345446646214, 101.50575465708971, 96.86502671986818, 91.42325855791569, 85.52649539709091, 80.88480171561241, 78.27766490727663, 76.35926703363657, 72.42100666090846, 67.45793275162578, 67.10358243435621, 62.771519761532545, 60.770560044795275, 57.69138462468982, 56.03355446085334, 54.73923097923398, 52.728965017944574, 49.88290530629456, 50.52250384166837, 47.27974046394229, 46.96065744012594, 45.66274908930063, 43.9761437214911, 42.93885630182922, 42.379691960290074, 42.091058602556586, 41.05649333819747, 39.770059823058546, 38.31915570795536, 39.333340460434556, 38.774174394086, 36.5855900766328, 36.30394446477294, 36.264291601255536, 35.62205305323005, 34.95624369662255, 36.7358921803534, 34.22229803353548, 33.0852851010859, 34.063488606363535, 32.09151645191014, 32.67889333516359, 34.045560418628156, 30.396080426406115, 32.651507791131735, 31.370983893983066, 33.98975079879165, 30.507634471170604, 31.831494421698153, 31.90486936736852, 30.628789987415075, 31.81580583471805, 28.927343328483403, 31.32634592661634, 31.195345734246075, 31.508255522698164, 30.476833996362984, 29.836147889494896, 30.030176921747625, 30.244764639995992, 28.421367686241865, 29.759248254820704, 29.757144204340875, 30.469414945691824, 28.024474604986608, 28.685918574221432, 29.60651418939233, 28.714230248704553, 28.961856936104596, 28.763388311490417, 30.035894800908864, 27.87268115300685, 29.1455738209188, 28.57366472389549, 29.09856480639428, 27.776692332699895, 31.047751128207892, 29.29732796829194, 26.6589215695858, 28.355968095362186, 27.4722893005237, 28.679869211278856, 27.54552675038576, 27.195240875706077, 28.94596021436155, 27.38911793101579, 28.91231915447861, 27.18559822998941, 27.769043147563934, 28.464676789939404, 28.1721978969872, 26.251296252012253, 26.959692145697773, 27.791097281500697, 26.984319563023746, 29.266168870031834, 25.95250511355698, 27.779763109982014, 26.761031757108867, 28.48617818020284, 25.90191840240732, 26.967943459749222, 27.4497516034171, 26.59656043816358, 26.3144931034185, 27.05472132144496, 28.095591578632593, 26.128608097322285, 27.681146687828004, 25.420072271488607, 26.006194363813847, 26.717217893339694, 27.682073891162872, 26.147452303674072, 27.401520903222263, 26.452584201004356, 27.394202118739486, 24.833698770496994, 26.086351030506194, 26.73593034595251, 26.131665809080005, 26.544253597036004, 24.337588901631534, 27.128807868342847, 25.700433841906488, 26.867406263481826, 25.869761609472334, 25.49903047690168, 25.229608113877475, 25.70265947841108, 25.859339469112456, 26.85123773338273, 26.622855972498655, 23.98477876931429, 25.627572641707957, 27.151522386819124, 24.060682067181915, 9.890635825460777, 4.164288523839787, 3.086371978628449, 2.145447281131055, 1.6160339702910278, 1.2685163800197188, 1.1063923451001756, 1.297612274007406, 1.2552618263143813, 0.9773540806345409, 0.7296622144785943, 0.7629415168921696, 1.818725530152733, 1.0155655936978292, 0.8078507574173273, 1.1726266030600527, 0.9040675044234376, 0.7750109290718683, 0.6025262644470786, 0.630717577660107, 0.7966032246113173, 0.8713401823479217, 0.9817856205845601, 1.1151573795359582, 1.143702050067077, 0.4901746044852189, 0.80830316706124, 0.8096386278630234, 0.6746987902843102, 0.6767186137039971, 0.6158087107614847, 0.9628207065325114, 1.170760605520627, 0.5948095466956147, 0.6420676609013753, 0.5955368649738375, 0.7054504882689798, 0.6619942558063485, 1.3091291066230042, 1.3751442146822228, 0.6180724329824443, 1.1818532319521182, 0.5743746840016684, 0.6639549708052073, 0.3619183347291255, 1.0029099536623107, 0.5782245793307084, 0.9695980988981319, 0.8153682784177363, 1.171668075992784], "test_loss": [94.89594680070877, 75.1753158569336, 61.6649267077446, 52.19583436846733, 48.16341671347618, 46.70230180025101, 42.049997091293335, 38.57559856772423, 43.11802241206169, 39.13238972425461, 43.41802331805229, 31.17878057062626, 38.08672723174095, 32.55843885242939, 29.802490174770355, 31.5815871655941, 33.757505655288696, 30.661926478147507, 26.007803328335285, 28.369382932782173, 29.00300484895706, 28.850077584385872, 30.131390377879143, 27.2239336296916, 36.07652731239796, 24.915454767644405, 27.772118613123894, 32.243243753910065, 25.08091075718403, 29.65848968923092, 26.50450809299946, 28.851437479257584, 25.334554865956306, 32.06580238044262, 26.484920166432858, 26.193419620394707, 23.809983678162098, 30.332410007715225, 28.424112766981125, 27.697422683238983, 26.791035130620003, 29.637695342302322, 24.704218484461308, 26.09455804526806, 24.87383795529604, 24.51687355339527, 26.045301787555218, 24.36100059002638, 26.911718375980854, 25.93711157143116, 23.642361909151077, 30.86970219016075, 26.381628021597862, 27.188699066638947, 25.782708540558815, 26.63883565366268, 24.869707994163036, 26.85391277074814, 33.82505564391613, 29.057211577892303, 23.895489916205406, 26.67492415010929, 30.17651680111885, 28.26602290570736, 26.343210496008396, 25.63965354114771, 27.810881465673447, 27.83056741952896, 25.715999722480774, 27.517280235886574, 28.01853398233652, 26.179704904556274, 24.121912851929665, 25.999883135780692, 27.70208741724491, 25.946567483246326, 25.1012245118618, 24.31957406550646, 24.88541079312563, 22.842277981340885, 24.80128950625658, 26.096090741455555, 27.043095991015434, 24.86744686961174, 29.555302321910858, 27.995760917663574, 26.12147558480501, 26.826180532574654, 25.53138068318367, 24.444326631724834, 23.966725945472717, 26.9830534607172, 25.514768734574318, 27.024400368332863, 24.551135405898094, 22.103737838566303, 27.891976058483124, 25.155333951115608, 26.01321032643318, 23.652119740843773, 25.05709994584322, 30.21200229227543, 27.156629398465157, 28.76978926360607, 29.416536554694176, 24.038626551628113, 27.238217137753963, 25.21063505113125, 24.694684699177742, 25.005779646337032, 28.80702244490385, 23.715239614248276, 25.975603997707367, 29.1542347073555, 23.867253676056862, 27.37865625321865, 30.016427293419838, 25.681875567883253, 27.55671651661396, 28.786909595131874, 24.751154489815235, 29.13261503726244, 24.357349328696728, 26.744166746735573, 26.646754413843155, 25.415616266429424, 25.337974220514297, 24.09972706437111, 27.53160147368908, 23.865907289087772, 26.563198998570442, 27.640127763152122, 24.887866906821728, 27.67964830994606, 29.201408743858337, 29.86270870268345, 22.06556984037161, 28.227704994380474, 24.152982711791992, 32.53411076962948, 25.754289999604225, 24.022929035127163, 23.194767147302628, 25.815386459231377, 29.209664680063725, 24.266465313732624, 32.0020712018013, 23.164194837212563, 24.70789286494255, 25.697334982454777, 16.677940517663956, 16.622392676770687, 17.310711484402418, 17.896300783380866, 18.374638587236404, 18.98432580754161, 19.504942875355482, 19.68465292826295, 19.8277982249856, 20.386248983442783, 21.298675710335374, 21.608150765299797, 22.23013513535261, 23.031855165958405, 22.714814223349094, 22.934456430375576, 23.392376851290464, 24.010017970576882, 25.178047589957714, 23.154970787465572, 24.187958754599094, 24.927452597767115, 25.534381866455078, 24.691059306263924, 24.591034904122353, 24.532199382781982, 25.07661920413375, 24.196995727717876, 25.37546342983842, 23.895265333354473, 24.541407104581594, 26.168734803795815, 25.01361470669508, 23.70228498056531, 24.31836426258087, 25.40460017696023, 25.10450828075409, 24.57770288735628, 26.860299214720726, 24.680613946169615, 24.819717425853014, 24.29738312959671, 23.851074505597353, 22.641505382955074, 23.906304985284805, 23.687331564724445, 25.026673018932343, 25.003591515123844, 24.040115907788277, 24.470250631682575], "epoch_time": [91.37141370773315, 89.49340152740479, 89.56694006919861, 89.51464247703552, 89.54475426673889, 89.50021409988403, 89.54139971733093, 89.56142449378967, 89.54661178588867, 89.58113932609558, 89.57346439361572, 89.49851417541504, 89.54648995399475, 89.56476354598999, 89.5458025932312, 89.57596969604492, 89.55402708053589, 89.55872368812561, 89.51330184936523, 89.5388777256012, 89.50763082504272, 89.55421376228333, 89.56447577476501, 89.57950925827026, 89.57014107704163, 89.51900219917297, 89.54235649108887, 89.54630184173584, 89.55137920379639, 89.54565119743347, 89.58889198303223, 89.54636430740356, 89.5721640586853, 89.58166265487671, 89.52926731109619, 89.60258769989014, 89.57094812393188, 89.56774663925171, 89.56137609481812, 89.57005953788757, 89.4716956615448, 89.64951992034912, 89.68284153938293, 89.78228497505188, 89.61109733581543, 89.60806179046631, 89.51575875282288, 89.54536938667297, 89.54352068901062, 89.53034496307373, 89.53585696220398, 89.58314871788025, 89.5534975528717, 89.56237149238586, 89.55873894691467, 89.53922772407532, 89.56325721740723, 89.58415246009827, 89.56074810028076, 89.57098293304443, 89.59412813186646, 89.56272435188293, 89.55267429351807, 89.5460901260376, 89.57378077507019, 89.51314926147461, 89.60707831382751, 89.53388714790344, 89.54802942276001, 89.54109978675842, 89.63411140441895, 89.54412841796875, 89.54334592819214, 89.56430268287659, 89.57731008529663, 89.55813074111938, 89.54092669487, 89.55760955810547, 89.58384346961975, 89.5773138999939, 89.55143713951111, 89.56804609298706, 89.60332536697388, 89.5706627368927, 89.58970308303833, 89.57602858543396, 89.51510667800903, 89.55310869216919, 89.5484447479248, 89.55862808227539, 89.61189198493958, 89.57903933525085, 89.59132361412048, 89.58711433410645, 89.60965156555176, 89.54083919525146, 89.55838465690613, 89.61610555648804, 89.59460639953613, 89.605792760849, 89.56514883041382, 89.58163452148438, 89.5957419872284, 89.61438393592834, 89.61071419715881, 89.58184599876404, 89.6000726222992, 89.5261640548706, 89.59614300727844, 89.55499839782715, 89.61071109771729, 89.54950714111328, 89.58940291404724, 89.54698133468628, 89.5599000453949, 89.59329438209534, 89.57818007469177, 89.51585221290588, 89.56838369369507, 89.62307834625244, 89.58767771720886, 89.51553130149841, 89.59226131439209, 89.51264953613281, 89.5423014163971, 89.5698139667511, 89.55027937889099, 89.54966759681702, 89.56682062149048, 89.57236552238464, 89.60572743415833, 89.55287575721741, 89.5634708404541, 89.6071081161499, 89.62360763549805, 89.60442161560059, 89.54620099067688, 89.5578944683075, 89.5793809890747, 89.5310468673706, 89.5256404876709, 89.5557279586792, 89.60121750831604, 89.52002048492432, 89.55216383934021, 89.5527114868164, 89.53649473190308, 89.56875896453857, 89.55120587348938, 89.55444097518921, 89.56258916854858, 89.59935975074768, 89.58706068992615, 89.52144861221313, 89.56991481781006, 89.56651711463928, 89.5912938117981, 89.51312494277954, 89.56785893440247, 89.50313568115234, 89.53980112075806, 89.57368159294128, 89.53356957435608, 89.53236413002014, 89.50938177108765, 89.50804686546326, 89.54784512519836, 89.49326872825623, 89.5692949295044, 89.53679585456848, 89.53444385528564, 89.56083083152771, 89.55933237075806, 89.52418160438538, 89.5516345500946, 89.52795243263245, 89.55018281936646, 89.5147225856781, 89.5369610786438, 89.60844445228577, 89.56544613838196, 89.5637469291687, 89.56892681121826, 89.56891655921936, 89.55213594436646, 89.57188415527344, 89.67400431632996, 89.53796243667603, 89.55036973953247, 89.54844164848328, 89.55371737480164, 89.55060005187988, 89.55077743530273, 89.54157853126526, 89.52770185470581, 89.59399342536926, 89.5233428478241, 89.59659337997437, 89.52216625213623, 89.47043108940125]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr0.0001-wdecay1.0-seed44.json <==
{"train_acc": [44.832, 62.58, 71.666, 76.834, 79.806, 82.104, 83.73, 85.202, 86.386, 87.408, 88.282, 88.876, 89.668, 90.512, 90.734, 91.234, 91.576, 92.204, 92.598, 92.98, 93.186, 93.504, 93.76, 94.036, 94.414, 94.448, 94.744, 94.832, 95.234, 95.36, 95.52, 95.43, 95.6, 95.646, 95.898, 95.8, 96.04, 96.324, 96.344, 96.304, 96.356, 96.44, 96.588, 96.608, 96.678, 96.628, 96.788, 96.878, 96.912, 96.89, 96.842, 97.186, 96.872, 97.224, 96.924, 97.158, 96.962, 97.07, 97.288, 97.36, 96.994, 97.298, 97.346, 97.278, 97.16, 97.452, 97.408, 97.408, 97.24, 97.256, 97.482, 97.258, 97.352, 97.354, 97.246, 97.516, 97.472, 97.384, 97.352, 97.456, 97.378, 97.444, 97.482, 97.514, 97.53, 97.656, 97.524, 97.326, 97.43, 97.586, 97.396, 97.518, 97.698, 97.598, 97.402, 97.692, 97.42, 97.634, 97.456, 97.616, 97.548, 97.534, 97.594, 97.63, 97.582, 97.512, 97.658, 97.518, 97.608, 97.448, 97.638, 97.642, 97.562, 97.658, 97.386, 97.686, 97.57, 97.654, 97.662, 97.506, 97.57, 97.686, 97.572, 97.638, 97.692, 97.684, 97.644, 97.718, 97.792, 97.684, 97.58, 97.682, 97.696, 97.692, 97.67, 97.716, 97.614, 97.694, 97.73, 97.734, 97.752, 97.71, 97.668, 97.704, 97.7, 97.744, 97.808, 97.52, 97.816, 97.634, 99.27, 99.708, 99.836, 99.874, 99.916, 99.904, 99.914, 99.92, 99.922, 99.92, 99.932, 99.946, 99.906, 99.884, 99.92, 99.944, 99.9, 99.956, 99.93, 99.912, 99.924, 99.916, 99.948, 99.968, 99.91, 99.904, 99.942, 99.93, 99.946, 99.952, 99.95, 99.932, 99.912, 99.94, 99.92, 99.974, 99.968, 99.918, 99.884, 99.898, 99.928, 99.948, 99.942, 99.948, 99.93, 99.926, 99.934, 99.962, 99.962, 99.93], "test_acc": [55.83, 65.28, 72.93, 70.52, 79.01, 75.64, 82.49, 76.18, 81.5, 84.26, 83.47, 84.55, 86.17, 86.66, 87.02, 85.92, 86.86, 88.78, 88.08, 88.13, 88.51, 89.79, 88.86, 88.33, 90.0, 89.2, 89.3, 88.91, 88.87, 90.3, 90.05, 89.36, 88.71, 90.71, 89.87, 89.35, 89.12, 90.43, 90.8, 90.65, 89.62, 90.22, 91.05, 91.68, 88.9, 91.14, 90.69, 91.17, 90.12, 89.47, 91.36, 90.66, 89.97, 89.91, 90.86, 88.5, 90.69, 90.22, 91.07, 90.31, 90.88, 90.8, 91.69, 89.8, 91.02, 91.1, 90.0, 90.48, 91.3, 91.65, 91.77, 90.34, 90.89, 89.9, 90.88, 91.11, 89.68, 91.53, 90.49, 92.16, 90.56, 89.91, 91.26, 91.36, 91.6, 90.64, 90.82, 91.24, 91.77, 90.42, 91.57, 91.45, 91.53, 90.64, 91.23, 90.47, 90.91, 90.4, 91.02, 91.07, 91.09, 91.7, 90.69, 89.08, 90.83, 91.14, 91.3, 90.87, 90.76, 91.2, 91.87, 91.11, 91.67, 91.41, 91.18, 90.75, 91.23, 91.68, 90.76, 91.19, 89.56, 90.1, 91.03, 90.81, 91.6, 90.94, 91.16, 90.6, 91.28, 90.03, 91.26, 91.12, 90.95, 90.55, 91.07, 90.72, 91.62, 91.22, 90.56, 91.21, 91.18, 91.61, 91.62, 91.59, 90.52, 89.5, 91.07, 90.74, 91.4, 90.34, 94.26, 94.41, 94.61, 94.62, 94.4, 94.7, 94.62, 94.56, 94.55, 94.65, 94.56, 94.54, 94.48, 94.39, 94.55, 94.4, 94.3, 94.42, 94.4, 94.14, 94.51, 94.37, 94.34, 94.38, 94.2, 94.48, 94.37, 94.4, 94.64, 94.5, 94.54, 94.32, 94.17, 94.76, 94.46, 94.42, 94.54, 94.22, 94.18, 94.47, 94.6, 94.6, 94.11, 94.47, 94.41, 94.48, 94.41, 94.51, 94.45, 94.33], "train_loss": [587.5689692497253, 411.46186155080795, 317.18413400650024, 260.8023066818714, 228.44671285152435, 202.9124963581562, 184.63879197835922, 170.07275319099426, 155.836870521307, 142.64521779119968, 133.60013222694397, 127.06734332442284, 117.70796565711498, 108.85629281401634, 104.41261698305607, 98.58939477801323, 93.93425653874874, 88.76473006606102, 84.39875388890505, 80.11724728345871, 76.58326108008623, 73.71815555170178, 69.80458597838879, 67.3030649535358, 63.446233838796616, 63.13401388004422, 59.74652870744467, 57.9633151255548, 54.99819303676486, 52.71414114162326, 51.542190838605165, 51.2552387714386, 49.19521441310644, 48.92001432180405, 47.46983117237687, 45.500024899840355, 44.61953529343009, 41.978256307542324, 41.29754514619708, 41.71709068492055, 40.86263782158494, 40.2896414399147, 39.10097925364971, 38.3883634917438, 37.49820262938738, 37.435724971815944, 36.41641344130039, 35.01107778958976, 35.40843551326543, 35.651911640539765, 35.44706931523979, 32.133299089968204, 35.68186742346734, 31.772858732379973, 34.986846559681, 32.2506589461118, 34.21100031584501, 33.32341155409813, 31.664507050067186, 31.392967762425542, 34.30926290526986, 31.391996208578348, 30.108142832294106, 31.521223763003945, 32.124306267127395, 29.012361770495772, 29.55851254053414, 31.044727271422744, 30.974893810227513, 31.918972481042147, 29.245481710880995, 31.196262697689235, 30.84073190484196, 29.895031072199345, 31.229005491361022, 28.427604565396905, 29.029708832968026, 30.496032126247883, 30.34728629840538, 29.907035351265222, 30.164855033159256, 29.60173311177641, 29.639007905498147, 28.885438221506774, 28.798015234060585, 27.054587663151324, 28.670743500813842, 31.161151526495814, 29.76508596353233, 27.650779454037547, 29.3601376703009, 28.551045145839453, 27.16154825873673, 27.434599805623293, 30.09195791464299, 27.009604637511075, 29.254072399344295, 27.43791350442916, 29.150828308425844, 28.391681463457644, 28.211707809008658, 28.315524170175195, 28.777811863459647, 27.82239158358425, 27.85369474813342, 28.539227716624737, 26.74123296327889, 28.52554398495704, 28.413529142271727, 29.61051348503679, 27.59919641073793, 27.823093315586448, 28.030544741544873, 27.341841879300773, 29.596094814129174, 26.885931633412838, 27.915395801886916, 26.630117997992784, 27.460342573933303, 28.385657771490514, 27.8847133545205, 26.746293152682483, 28.304820906370878, 27.215595673769712, 26.24594508530572, 26.776837836951017, 26.85432961769402, 26.90809980686754, 26.338553764857352, 26.894772900734097, 27.589350258000195, 27.214514859952033, 25.928144233301282, 26.49248864594847, 26.85513903014362, 26.23748511914164, 27.501080429181457, 26.44277135003358, 26.410433506593108, 26.176412551663816, 26.203813179861754, 26.90755701251328, 27.218174799345434, 26.11849626665935, 26.613645470235497, 25.381634328514338, 25.16872394969687, 27.90339769423008, 24.887298669666052, 26.786685988307, 9.436748282751068, 4.378247276879847, 2.90575468033785, 2.0162593265995383, 1.5421093697368633, 1.4813388493203092, 1.3449673674767837, 1.187957830625237, 1.1627202943200245, 1.0486625797348097, 0.9138409713923465, 0.851703146356158, 1.176325330940017, 1.4335712413449073, 0.9574182178112096, 0.7382393008010695, 1.1576879698986886, 0.670007658751274, 0.9536038651422132, 1.205530148698017, 1.003664098760055, 0.9616116846373188, 0.7182468724276987, 0.4910206419081078, 0.9865279185323743, 1.2246959817930474, 0.8187931844804552, 0.9278795912177884, 0.7564058067582664, 0.635955987010675, 0.7601562285781256, 0.8569628546465538, 1.1355437506135786, 0.8167233376807417, 0.9298439687700011, 0.5073518613862689, 0.5496714142645942, 0.9619200956876739, 1.5014736017619725, 1.1489520322938915, 0.7122523470534361, 0.7267315461940598, 0.8044439485238399, 0.5659705911311903, 0.9337767142860685, 0.9124180730577791, 0.9061647775670281, 0.6625837412066176, 0.5447910827424494, 0.857044167809363], "test_loss": [97.44169348478317, 78.5334786772728, 61.62449836730957, 71.0528444647789, 49.02525386214256, 56.334118485450745, 39.93221142888069, 55.398973137140274, 44.287656895816326, 37.9290309548378, 40.30869895219803, 37.30783040821552, 33.235402688384056, 32.340121522545815, 31.434908151626587, 34.067340329289436, 30.984608843922615, 27.930778607726097, 29.150748267769814, 29.899844259023666, 28.73581212759018, 25.90263894945383, 28.95193062722683, 28.36225199699402, 26.13554657995701, 28.050805144011974, 26.724679306149483, 28.404725447297096, 27.81904275715351, 25.235009163618088, 26.17247524857521, 28.682865664362907, 30.12330614030361, 26.43361721932888, 28.00105957686901, 28.958723843097687, 29.790165312588215, 25.512127995491028, 26.06710159778595, 26.685003980994225, 28.98628345131874, 26.30149681121111, 25.28754212707281, 24.402819946408272, 30.32252424955368, 25.327675320208073, 25.43033254146576, 24.62544170767069, 26.753490708768368, 29.8294438123703, 23.877605997025967, 26.64816227555275, 28.08869042992592, 30.29573217779398, 24.856215715408325, 35.472871854901314, 25.42571832984686, 29.10959719121456, 26.226240508258343, 26.830286376178265, 24.61150436103344, 26.071045577526093, 25.05524681136012, 29.4198756814003, 26.784527838230133, 25.248195253312588, 30.54987682402134, 28.384406492114067, 25.112210884690285, 23.60384613275528, 25.2157551497221, 28.092585004866123, 26.24155993014574, 29.70481003820896, 25.316400833427906, 27.01725861430168, 33.21621146798134, 24.81771709024906, 29.100128278136253, 23.64205050468445, 28.473144367337227, 29.796011447906494, 25.749475076794624, 25.856863781809807, 24.485932417213917, 28.69502653181553, 28.73353796824813, 24.956797871738672, 23.424417689442635, 30.215636678040028, 24.97712379693985, 25.104263938963413, 23.98222866654396, 28.665137499570847, 24.700408190488815, 28.985719760414213, 26.99530679732561, 29.121358186006546, 26.353394500911236, 26.910345911979675, 25.535912226885557, 24.673390984535217, 27.874903559684753, 32.99557447433472, 26.85863594710827, 26.256718307733536, 27.59581468999386, 28.275059275329113, 27.786568850278854, 25.541943080723286, 22.867251293733716, 26.38605585694313, 24.363128997385502, 26.45920344442129, 25.700444757938385, 28.164047986268997, 26.78419255465269, 25.21301630884409, 27.785514384508133, 24.689550071954727, 31.561569467186928, 31.660324469208717, 26.44902464747429, 27.99111893773079, 25.58140790462494, 26.22493088245392, 26.06721894443035, 27.41550686955452, 26.791007213294506, 30.68942193686962, 26.48520937561989, 26.510536588728428, 26.423487916588783, 30.54390448331833, 26.259679429233074, 26.675574734807014, 24.0794530287385, 25.445254363119602, 29.973358929157257, 26.186242148280144, 26.407405719161034, 24.976467214524746, 26.04772947728634, 24.44024822115898, 27.774781929329038, 30.9278497248888, 28.850734680891037, 27.759882621467113, 25.507688850164413, 29.66433782875538, 16.873210839927197, 17.074879448860884, 17.443172983825207, 18.13150540739298, 19.16968274861574, 18.987656012177467, 19.949625439941883, 20.674828425049782, 21.092358730733395, 21.539913326501846, 21.980944987386465, 21.84890418127179, 22.609050817787647, 22.709795471280813, 22.93410148471594, 23.344659321010113, 24.002634160220623, 22.605968594551086, 23.010454297065735, 23.76827948540449, 22.787108071148396, 23.499568231403828, 23.48624186217785, 24.041162371635437, 24.978034533560276, 24.078437693417072, 24.036538913846016, 23.315701201558113, 23.588661666959524, 24.32538628950715, 24.291840543970466, 24.840969514101744, 25.242312848567963, 23.76994063705206, 24.487155489623547, 24.270939595997334, 23.766986794769764, 25.708945240883622, 24.58113732561469, 23.635373510420322, 23.431698136031628, 23.625383345410228, 25.312813796103, 24.89884663000703, 23.73357680439949, 23.014050528407097, 23.832249749451876, 22.97667085006833, 23.66568248718977, 24.281624291092157], "epoch_time": [51.23716378211975, 48.88990092277527, 48.87155055999756, 49.290383100509644, 49.014771938323975, 48.97918367385864, 49.05200219154358, 49.23399209976196, 48.87319469451904, 48.838160037994385, 49.21348524093628, 48.80321741104126, 49.13729453086853, 48.895365953445435, 49.10398817062378, 49.33604669570923, 48.90783977508545, 48.82280158996582, 49.17643880844116, 48.82497000694275, 49.269320249557495, 48.80502367019653, 49.10669994354248, 49.395721435546875, 49.11209797859192, 49.41687560081482, 49.36422085762024, 48.86578011512756, 49.18507933616638, 49.08762216567993, 49.42260456085205, 48.97511124610901, 49.18989944458008, 49.29329252243042, 48.94412088394165, 49.1271755695343, 49.2853684425354, 49.24852204322815, 49.23335838317871, 49.03966045379639, 49.22556805610657, 49.29678678512573, 49.15023589134216, 49.265374183654785, 48.94562125205994, 49.23540258407593, 48.84703087806702, 49.256757497787476, 49.29366135597229, 49.38414764404297, 49.310389280319214, 49.53579616546631, 49.149343490600586, 49.26360297203064, 48.67125582695007, 48.86310935020447, 49.289162397384644, 49.37032985687256, 49.08566617965698, 48.82487225532532, 48.680821657180786, 49.23968553543091, 48.96963310241699, 49.28788089752197, 49.19683051109314, 49.03360557556152, 48.979068994522095, 49.02225613594055, 48.857964754104614, 49.26639461517334, 49.18014216423035, 48.86150646209717, 49.26067757606506, 49.1030695438385, 49.18391227722168, 49.263442516326904, 48.657427072525024, 48.93818712234497, 49.02084755897522, 49.32987189292908, 49.47609305381775, 48.86908507347107, 49.09350538253784, 49.00024342536926, 49.05276679992676, 49.09931254386902, 49.13150095939636, 49.38564944267273, 49.259034156799316, 49.48946690559387, 49.38740611076355, 49.441089391708374, 48.77912878990173, 49.12178874015808, 49.16940212249756, 48.85833168029785, 49.16453528404236, 49.0914740562439, 49.10249376296997, 49.01183462142944, 49.3306245803833, 48.90082931518555, 49.40306615829468, 49.06872868537903, 49.00730490684509, 49.28217816352844, 48.7302987575531, 49.09931659698486, 49.41733956336975, 49.18334984779358, 48.87238001823425, 48.947452783584595, 49.24304699897766, 48.9965078830719, 48.8194465637207, 49.41705918312073, 49.28868818283081, 48.909785985946655, 49.489590883255005, 49.15961956977844, 48.72431182861328, 49.18490719795227, 49.276527404785156, 49.3314266204834, 49.132983684539795, 48.974804162979126, 49.02906346321106, 48.91992807388306, 49.07700753211975, 49.02181267738342, 48.91150236129761, 48.9177668094635, 49.28777599334717, 48.98778438568115, 48.85522532463074, 49.591569662094116, 49.17094898223877, 48.88164520263672, 48.84435200691223, 48.51366901397705, 49.024747133255005, 49.364907026290894, 49.323174476623535, 49.11794590950012, 49.20931816101074, 49.088366746902466, 49.49725127220154, 49.162113904953, 49.251508474349976, 49.288814067840576, 48.87972593307495, 48.834794759750366, 49.04140329360962, 49.10497784614563, 49.202054023742676, 49.1170175075531, 49.1061224937439, 48.7961745262146, 49.08601117134094, 48.85633397102356, 49.4138867855072, 49.0539333820343, 49.27542066574097, 49.724738121032715, 49.094648599624634, 49.239166498184204, 49.03399157524109, 49.17757439613342, 49.48581790924072, 49.29125237464905, 48.76812171936035, 49.03078746795654, 48.79076290130615, 49.228700399398804, 49.22329902648926, 48.89196801185608, 49.126200675964355, 49.551018953323364, 49.193212270736694, 49.48235082626343, 49.30855202674866, 48.70260500907898, 49.06682896614075, 49.29513216018677, 48.77746295928955, 49.09605574607849, 49.08139419555664, 49.34354877471924, 49.22976541519165, 48.83725380897522, 49.14420962333679, 49.223944425582886, 49.438441038131714, 49.048967599868774, 49.45118808746338, 49.04401397705078, 49.45335555076599, 49.218585729599, 49.25369477272034, 48.78101825714111]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr0.0005-wdecay0.2-seed42.json <==
{"train_acc": [45.166, 64.566, 72.306, 77.264, 80.448, 82.502, 84.102, 85.522, 86.712, 87.96, 88.81, 89.568, 90.186, 90.728, 91.19, 92.158, 92.618, 92.77, 93.336, 93.672, 93.984, 94.228, 94.634, 94.894, 95.184, 95.444, 95.554, 95.698, 95.83, 96.118, 96.196, 96.286, 96.6, 96.34, 96.644, 96.92, 96.574, 96.93, 96.894, 96.922, 97.186, 97.03, 97.126, 97.06, 97.154, 97.15, 97.196, 97.25, 97.196, 97.376, 97.464, 97.262, 97.266, 97.484, 97.508, 97.366, 97.364, 97.486, 97.458, 97.542, 97.59, 97.598, 97.554, 97.28, 97.568, 97.546, 97.506, 97.484, 97.602, 97.442, 97.424, 97.706, 97.412, 97.442, 97.6, 97.562, 97.528, 97.328, 97.46, 97.524, 97.642, 97.538, 97.596, 97.424, 97.39, 97.5, 97.404, 97.602, 97.378, 97.604, 97.632, 97.428, 97.272, 97.358, 97.664, 97.44, 97.376, 97.312, 97.422, 97.62, 97.426, 97.57, 97.464, 97.304, 97.446, 97.566, 97.674, 97.39, 97.458, 97.464, 97.502, 97.476, 97.496, 97.476, 97.598, 97.506, 97.452, 97.466, 97.524, 97.46, 97.476, 97.52, 97.44, 97.598, 97.55, 97.548, 97.53, 97.468, 97.582, 97.35, 97.542, 97.492, 97.536, 97.456, 97.508, 97.556, 97.568, 97.668, 97.47, 97.61, 97.542, 97.592, 97.59, 97.576, 97.45, 97.506, 97.638, 97.408, 97.644, 97.66, 99.222, 99.664, 99.81, 99.864, 99.88, 99.912, 99.898, 99.932, 99.9, 99.918, 99.944, 99.92, 99.894, 99.918, 99.916, 99.938, 99.888, 99.944, 99.906, 99.916, 99.884, 99.926, 99.944, 99.968, 99.93, 99.9, 99.932, 99.932, 99.922, 99.896, 99.936, 99.952, 99.96, 99.946, 99.92, 99.918, 99.936, 99.946, 99.916, 99.95, 99.922, 99.934, 99.95, 99.942, 99.962, 99.936, 99.892, 99.932, 99.936, 99.946], "test_acc": [55.36, 66.56, 66.58, 76.25, 77.68, 76.87, 80.86, 81.2, 83.16, 81.45, 85.76, 85.82, 87.49, 88.36, 87.65, 88.5, 85.47, 87.03, 89.77, 86.89, 89.96, 89.35, 90.76, 90.76, 90.8, 90.85, 90.57, 90.38, 90.49, 89.88, 91.22, 90.76, 90.85, 90.94, 90.72, 90.44, 91.2, 90.67, 90.72, 90.82, 90.93, 90.88, 90.87, 90.25, 91.16, 91.4, 91.69, 92.03, 91.12, 91.58, 91.35, 91.57, 90.7, 90.11, 91.93, 91.09, 91.42, 91.13, 91.5, 90.76, 90.82, 89.68, 90.97, 91.22, 90.81, 90.64, 90.34, 91.32, 90.7, 90.16, 92.11, 91.13, 91.32, 90.98, 91.5, 91.68, 90.92, 90.55, 91.72, 91.38, 90.4, 91.43, 91.6, 90.14, 91.87, 91.57, 91.61, 91.83, 90.76, 90.75, 90.89, 90.32, 89.24, 89.96, 91.18, 89.27, 91.04, 90.89, 89.22, 91.79, 91.53, 89.35, 90.43, 90.65, 90.9, 91.19, 91.48, 91.08, 90.64, 90.98, 92.04, 91.09, 88.98, 90.49, 90.8, 91.19, 90.42, 90.76, 89.39, 88.97, 90.69, 89.6, 90.89, 91.01, 90.52, 89.53, 89.46, 89.94, 90.9, 91.2, 90.32, 90.14, 91.41, 90.22, 90.86, 91.39, 91.2, 91.42, 90.34, 90.49, 91.38, 91.76, 88.73, 91.19, 91.64, 91.73, 90.31, 91.28, 89.61, 91.86, 94.4, 94.68, 94.87, 95.03, 94.9, 94.96, 94.95, 94.81, 94.8, 94.83, 94.84, 94.31, 94.52, 94.28, 94.72, 94.66, 94.45, 94.49, 94.37, 94.27, 94.38, 94.31, 94.53, 94.65, 94.5, 94.4, 94.24, 94.42, 94.18, 94.44, 94.4, 94.6, 94.76, 94.68, 94.55, 94.56, 94.68, 94.42, 94.84, 94.62, 94.69, 94.58, 94.55, 94.4, 94.61, 94.44, 94.59, 94.54, 94.37, 94.5], "train_loss": [584.8865767717361, 388.12953716516495, 308.9322696328163, 257.60436564683914, 220.31853818893433, 198.03491297364235, 179.3631333708763, 163.77329900860786, 149.65771424770355, 137.62466402351856, 127.55903470516205, 118.51095432043076, 109.95019267499447, 104.098566994071, 98.63110358268023, 88.8159948065877, 83.80654690414667, 81.82872097939253, 74.7278161123395, 70.25785912573338, 67.61181303113699, 64.581163354218, 59.95949525013566, 57.93389681726694, 54.30521833896637, 50.38589368760586, 49.31120336800814, 48.24234271235764, 46.125512186437845, 43.89644460007548, 42.051855040714145, 41.31510697118938, 37.910872073844075, 40.731719475239515, 37.280159974470735, 35.1141301933676, 38.086590979248285, 33.95575943775475, 34.42495214380324, 34.540105948224664, 31.78790583461523, 33.36026266589761, 32.0621297294274, 32.93286413419992, 32.04926807433367, 32.38532976806164, 31.143010573461652, 31.097968271002173, 30.674460382200778, 29.444735049270093, 28.546118789352477, 30.88759625144303, 29.969005371443927, 28.487354549579322, 28.76929282490164, 29.567683827131987, 29.674338387325406, 28.26678072847426, 28.97589693684131, 28.239430285524577, 28.62452069297433, 27.773258306086063, 27.054739776067436, 29.792581187561154, 27.728608860634267, 28.489701335318387, 27.873133771121502, 28.615852519869804, 27.610246753320098, 28.757234090473503, 28.792435800656676, 26.664512308314443, 29.135478110983968, 29.572534665465355, 27.23966675437987, 27.355721619911492, 28.344281433150172, 30.013365127146244, 28.15160887595266, 28.671036624349654, 26.493587008677423, 29.051389842759818, 27.466274987906218, 28.41762325540185, 29.03773782029748, 27.9104847246781, 29.14822760410607, 27.479158414527774, 29.18937832582742, 27.910874707624316, 27.60750763770193, 29.169186973944306, 30.581322303041816, 30.177335775457323, 26.997692142613232, 28.68133062683046, 28.934558706358075, 29.89255302026868, 29.323866688646376, 27.11050360929221, 29.41378389298916, 28.386265547946095, 28.739100130274892, 29.83928046002984, 28.911788026802242, 27.490131815895438, 26.8150066556409, 28.65673177316785, 28.656090818345547, 29.357030173763633, 28.727327344939113, 27.638257209211588, 28.708717432804406, 28.780039832927287, 27.9411501865834, 28.250423677265644, 28.867470261640847, 29.140058626420796, 28.24127487372607, 29.524254977703094, 28.492223256267607, 28.592434220016003, 28.706016703508794, 28.044893184676766, 28.245532577857375, 28.59441544674337, 27.259678562171757, 28.985663653351367, 27.494511203840375, 29.165373160503805, 27.862776048481464, 28.035979429259896, 27.98007406760007, 28.58823279477656, 28.551219414919615, 27.579550442285836, 28.057636650279164, 27.432077010162175, 28.717431366443634, 26.946746175177395, 28.31505357567221, 27.55460104998201, 27.400752510875463, 27.279154145158827, 28.14354502223432, 28.36454702168703, 27.13774154195562, 28.63338639214635, 27.235109019093215, 27.837019368074834, 10.068075789371505, 4.70198142179288, 3.0393047402612865, 2.2544062061351724, 1.8516356789332349, 1.5513974064524518, 1.383897238963982, 1.1358738528215326, 1.2450014536443632, 1.148424330734997, 0.8047454138431931, 0.9375682536920067, 1.2638447774297674, 1.260311790050764, 1.0584439963131445, 0.7966122794041439, 1.3154491746645363, 0.8818072502253926, 1.098684899006912, 1.0541566563406377, 1.3724843998388678, 0.9784203522813186, 0.7564497886232857, 0.518614842201714, 0.7697597398127982, 1.0599024530838506, 0.8669110737864685, 0.8871765628209687, 0.8751382152495353, 1.1854612511342566, 0.8307636291337985, 0.7956994565956848, 0.611323616520167, 0.6361026855192904, 0.8846176157676382, 1.0961274320798111, 0.7795975518110936, 0.6564183286591287, 1.1415553127335443, 0.6095518742622517, 0.8480310735649255, 0.7917278401127987, 0.6048831539419552, 0.6211746084409242, 0.6005953493659035, 0.9295595465864608, 1.2534694440055318, 0.7242449245677562, 0.7625815658684587, 0.6980060866171698], "test_loss": [99.6026496887207, 75.80887395143509, 82.97824013233185, 56.53398838639259, 54.396679520606995, 59.696061074733734, 46.18680176138878, 45.20292408764362, 38.57301923632622, 45.56685161590576, 33.49727676808834, 35.30078820884228, 31.0857894718647, 29.251863792538643, 30.178673677146435, 28.19334578514099, 38.69006843864918, 32.14687520265579, 26.459271870553493, 36.43095959722996, 24.330771379172802, 27.538962557911873, 22.765317760407925, 23.08962831273675, 25.322339937090874, 25.097255066037178, 24.176649145781994, 25.403376132249832, 25.01404705643654, 27.028360921889544, 23.11730596423149, 26.14461673796177, 26.713998466730118, 23.890472643077374, 26.778313167393208, 27.64870697259903, 24.031866773962975, 27.62602634727955, 28.567625030875206, 25.429975003004074, 26.752173848450184, 26.89032433927059, 27.76155946403742, 29.256724551320076, 26.962559267878532, 26.873829387128353, 24.57144282013178, 22.691474001854658, 24.99785953760147, 25.820235274732113, 26.6789078861475, 24.96033215895295, 26.863943092525005, 31.79702889174223, 24.939083576202393, 26.45219635218382, 24.49903131648898, 28.836891427636147, 25.710501722991467, 27.85921123623848, 26.9596374258399, 32.89273278787732, 27.90912065654993, 26.668972060084343, 29.097276389598846, 28.90206590294838, 29.28071640431881, 26.075622886419296, 29.198856577277184, 32.462149515748024, 24.7371092364192, 25.836387924849987, 26.160098381340504, 26.97194468975067, 25.48208113759756, 25.9870141223073, 27.56669618934393, 27.47096662968397, 24.81748751550913, 25.095368824899197, 29.41841594874859, 26.012069888412952, 24.8981858715415, 33.45956351608038, 25.72127517312765, 26.003974445164204, 25.274157967418432, 25.043081626296043, 28.320219591259956, 29.415646255016327, 26.10567758977413, 30.954233542084694, 34.10123763978481, 30.799727141857147, 27.239224180579185, 33.93989905714989, 28.344276323914528, 27.112369395792484, 32.17369347810745, 25.07655257731676, 24.746027819812298, 34.407391019165516, 30.181320503354073, 28.347893424332142, 29.643848098814487, 27.789760909974575, 26.555121414363384, 29.277321681380272, 28.566780045628548, 27.617216862738132, 25.53663858026266, 29.046706095337868, 33.367895141243935, 29.89452263712883, 28.315160237252712, 25.75409509241581, 29.565015569329262, 27.46006427705288, 33.11499635130167, 35.494925290346146, 27.511901922523975, 32.78250694274902, 28.80796405673027, 27.214106105268, 29.990511998534203, 32.149003967642784, 33.8307129740715, 32.544694274663925, 26.86283142864704, 27.183775424957275, 31.21230521798134, 30.578415036201477, 26.4491503611207, 31.498014256358147, 29.047756850719452, 27.306488692760468, 25.91994548588991, 26.30481806397438, 30.558369487524033, 31.14188915491104, 27.1476084664464, 26.032643042504787, 36.41872151196003, 28.33476746827364, 27.93405458331108, 26.463562197983265, 30.206186220049858, 26.440417058765888, 33.42421904206276, 25.079743660986423, 17.499585764482617, 17.63906491920352, 18.346061346121132, 18.45327548030764, 19.427173980046064, 19.60045790532604, 20.590937835164368, 21.785301316995174, 22.43284917064011, 22.45354424789548, 22.761016465723515, 25.88142753392458, 24.185733759775758, 25.136808082461357, 24.835449021309614, 24.80308614159003, 25.632256612181664, 26.505207067355514, 26.579490169882774, 26.862196335569024, 25.83509752061218, 26.336119435727596, 26.15886077284813, 26.52811509370804, 26.74338953383267, 26.04442412033677, 28.34127589315176, 27.03861811105162, 28.01536749303341, 27.320509653538465, 26.75422117114067, 25.51646713167429, 25.696136590093374, 25.77659760043025, 26.80055171996355, 27.41950168646872, 26.416877191513777, 28.271857902407646, 26.186399891972542, 26.965267285704613, 26.178625989705324, 26.09307124838233, 27.785172790288925, 27.44398793950677, 27.5855501126498, 28.25410171970725, 26.612390469759703, 25.899682965129614, 26.09051532112062, 25.470816522836685], "epoch_time": [49.56368708610535, 47.07004427909851, 47.72605848312378, 47.740411043167114, 48.198551416397095, 48.0256621837616, 48.48550772666931, 46.93393659591675, 47.76046061515808, 48.52414417266846, 47.68407225608826, 47.51670455932617, 47.20768761634827, 46.76724672317505, 47.170446157455444, 47.307318925857544, 47.30357003211975, 47.2915518283844, 47.90620398521423, 48.57802200317383, 48.19749164581299, 48.02752232551575, 47.88461923599243, 47.186031103134155, 47.52312922477722, 47.71435236930847, 48.20202088356018, 48.094035387039185, 48.01819467544556, 48.626248359680176, 47.70835280418396, 47.70553779602051, 47.72991991043091, 47.64736461639404, 47.8500018119812, 47.75320792198181, 47.326876640319824, 48.035419940948486, 47.82706904411316, 48.64982080459595, 47.78871464729309, 47.49224257469177, 48.543885469436646, 47.93589162826538, 47.81984353065491, 48.281805753707886, 47.36413502693176, 47.877997398376465, 48.31059241294861, 47.16632628440857, 47.56141519546509, 47.904937505722046, 48.15672492980957, 48.257699728012085, 47.75178265571594, 47.709505558013916, 47.973381757736206, 47.6550235748291, 47.92127513885498, 47.95556092262268, 48.34261894226074, 47.640761613845825, 47.80546259880066, 49.01841855049133, 48.0424747467041, 48.846078395843506, 47.160117387771606, 47.3456175327301, 49.13110589981079, 48.217504024505615, 47.29880166053772, 48.239304304122925, 47.35246682167053, 48.78840470314026, 48.00102210044861, 47.34379029273987, 47.6795871257782, 47.733880281448364, 47.528558015823364, 48.38225054740906, 47.67234230041504, 47.58288073539734, 48.32874655723572, 48.15814733505249, 47.624446868896484, 48.369736433029175, 47.916245460510254, 47.14230394363403, 47.873425245285034, 48.058398485183716, 48.02202606201172, 47.47396779060364, 48.15851640701294, 47.577091455459595, 48.3716356754303, 48.56251835823059, 46.890607595443726, 48.38308787345886, 47.60723567008972, 48.03470206260681, 48.68964505195618, 48.10077667236328, 47.38661742210388, 48.24716138839722, 48.23337388038635, 47.65139365196228, 47.395095109939575, 47.81482195854187, 47.72263526916504, 46.92696976661682, 47.46996545791626, 47.558178663253784, 47.0829701423645, 47.67131161689758, 47.31502985954285, 47.19795489311218, 47.45576190948486, 47.87962532043457, 48.78464698791504, 47.68224024772644, 48.79225301742554, 48.5156614780426, 48.6746928691864, 48.10744571685791, 47.12698769569397, 48.55851101875305, 48.42446708679199, 47.95783448219299, 48.024498462677, 47.44495439529419, 47.88065242767334, 49.00478386878967, 48.505568504333496, 47.873451948165894, 48.30039620399475, 48.32470178604126, 47.78412389755249, 48.58489751815796, 48.52481651306152, 46.964900970458984, 47.243539333343506, 47.456230878829956, 48.051796674728394, 48.110302209854126, 48.147085189819336, 47.55029773712158, 47.96843910217285, 48.454352140426636, 48.12590146064758, 47.3745903968811, 48.16883182525635, 48.00030851364136, 48.14603400230408, 47.591710805892944, 48.18981623649597, 47.49158048629761, 47.96976828575134, 48.1745126247406, 47.88455271720886, 48.402910232543945, 48.34541869163513, 47.340192556381226, 47.614171743392944, 47.75243377685547, 47.84083032608032, 47.96706748008728, 48.33727955818176, 48.473204612731934, 48.29540681838989, 47.060051679611206, 48.76715850830078, 48.63025665283203, 47.549829721450806, 47.42987775802612, 47.50069499015808, 48.50807332992554, 48.120144844055176, 47.63965368270874, 48.268933057785034, 48.52010154724121, 48.11668014526367, 47.92999291419983, 48.15525460243225, 47.21647310256958, 47.61296510696411, 47.98258066177368, 47.63721299171448, 48.37741231918335, 48.01856279373169, 48.9671151638031, 47.128093957901, 48.30812621116638, 47.783299922943115, 48.54071855545044, 48.19027042388916, 48.00172567367554, 47.77981662750244, 47.926241397857666, 47.71972322463989, 48.0928590297699]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr0.0005-wdecay0.2-seed43.json <==
{"train_acc": [44.31, 63.49, 72.62, 77.37, 80.674, 82.686, 84.978, 85.884, 87.3, 88.166, 89.038, 89.732, 90.322, 90.918, 91.45, 92.03, 92.538, 92.836, 93.346, 93.64, 94.0, 94.096, 94.674, 94.818, 95.164, 95.354, 95.576, 95.634, 95.91, 95.93, 96.33, 96.208, 96.508, 96.548, 96.618, 96.668, 96.748, 96.866, 97.04, 96.878, 97.114, 97.156, 97.0, 97.214, 97.452, 97.184, 97.224, 97.24, 97.45, 97.448, 97.456, 97.494, 97.452, 97.38, 97.468, 97.566, 97.468, 97.448, 97.544, 97.606, 97.51, 97.392, 97.51, 97.472, 97.642, 97.622, 97.562, 97.358, 97.588, 97.488, 97.758, 97.624, 97.474, 97.534, 97.718, 97.566, 97.534, 97.576, 97.694, 97.604, 97.476, 97.482, 97.584, 97.656, 97.506, 97.512, 97.684, 97.694, 97.394, 97.444, 97.6, 97.592, 97.594, 97.744, 97.566, 97.53, 97.624, 97.564, 97.59, 97.622, 97.762, 97.296, 97.568, 97.394, 97.508, 97.584, 97.548, 97.674, 97.402, 97.484, 97.488, 97.608, 97.576, 97.452, 97.502, 97.51, 97.366, 97.704, 97.536, 97.454, 97.418, 97.68, 97.63, 97.43, 97.638, 97.352, 97.546, 97.66, 97.592, 97.528, 97.538, 97.544, 97.546, 97.402, 97.632, 97.776, 97.486, 97.752, 97.614, 97.6, 97.524, 97.558, 97.63, 97.548, 97.646, 97.548, 97.628, 97.624, 97.68, 97.49, 99.306, 99.728, 99.838, 99.874, 99.882, 99.91, 99.93, 99.938, 99.932, 99.888, 99.92, 99.934, 99.892, 99.938, 99.9, 99.942, 99.914, 99.916, 99.914, 99.936, 99.934, 99.936, 99.896, 99.898, 99.938, 99.94, 99.954, 99.946, 99.938, 99.952, 99.94, 99.944, 99.936, 99.93, 99.932, 99.94, 99.944, 99.946, 99.91, 99.93, 99.924, 99.962, 99.96, 99.946, 99.91, 99.926, 99.942, 99.952, 99.92, 99.932], "test_acc": [51.83, 65.49, 68.21, 76.7, 72.08, 81.32, 81.09, 82.78, 84.24, 85.42, 86.4, 85.5, 87.79, 87.8, 88.87, 87.86, 89.13, 89.13, 89.62, 87.69, 89.68, 90.19, 89.47, 89.74, 88.38, 90.4, 90.52, 91.22, 91.55, 89.85, 90.87, 89.35, 91.63, 89.94, 91.5, 90.6, 91.65, 91.87, 90.53, 91.15, 92.0, 90.38, 91.39, 91.65, 91.26, 91.48, 91.36, 91.88, 91.42, 90.86, 91.69, 90.04, 91.28, 91.26, 91.0, 91.17, 91.64, 91.74, 90.93, 91.28, 91.17, 90.91, 90.75, 90.82, 90.92, 91.18, 91.24, 91.0, 90.63, 91.73, 89.94, 90.52, 91.17, 90.54, 91.85, 91.19, 91.81, 91.31, 92.27, 91.49, 88.9, 90.28, 91.26, 91.78, 90.4, 91.73, 91.18, 91.27, 91.56, 91.12, 91.83, 90.99, 91.42, 90.51, 91.31, 90.54, 91.67, 90.65, 91.91, 91.15, 90.39, 91.18, 90.25, 90.87, 91.45, 89.64, 91.44, 90.19, 90.69, 91.43, 90.8, 90.63, 90.55, 90.74, 88.51, 90.91, 91.26, 91.25, 91.37, 91.34, 90.88, 90.37, 91.19, 90.41, 90.33, 91.11, 92.05, 91.29, 90.08, 90.67, 91.22, 91.03, 91.38, 90.32, 91.3, 91.18, 90.58, 91.36, 89.86, 90.48, 91.04, 91.8, 90.98, 91.7, 89.48, 91.2, 91.85, 91.05, 91.02, 91.68, 94.5, 94.52, 94.6, 94.78, 94.7, 94.65, 94.92, 94.86, 94.46, 94.47, 94.38, 94.42, 94.64, 94.8, 94.47, 94.83, 94.68, 94.57, 94.35, 94.64, 94.95, 94.76, 94.69, 94.79, 94.74, 94.95, 94.88, 94.73, 95.01, 95.04, 94.95, 94.87, 94.53, 94.69, 94.94, 94.8, 94.43, 94.69, 94.34, 94.6, 94.72, 94.64, 94.71, 94.45, 94.57, 94.57, 94.43, 94.73, 94.48, 94.45], "train_loss": [591.8156380653381, 397.62900602817535, 306.65285950899124, 255.10194712877274, 219.28323233127594, 195.0322506427765, 172.5095008611679, 159.48877981305122, 146.18736870586872, 135.31287211179733, 124.65783680230379, 117.5455667078495, 110.28827817738056, 101.56245395541191, 96.46529852598906, 89.54472098499537, 84.71329777687788, 79.88112157583237, 74.43801528215408, 71.50402702391148, 67.38224148005247, 64.94546614214778, 59.796657025814056, 58.2965643145144, 53.902436055243015, 51.976752288639545, 49.000646609812975, 48.468047223985195, 46.192647859454155, 44.72440895624459, 41.774197498336434, 40.896953844465315, 38.570040898397565, 38.531167056411505, 37.94262155517936, 37.39532393217087, 35.671417674049735, 35.12612026184797, 33.36735085770488, 35.167918380349874, 32.65931230131537, 32.76823442336172, 33.38557172752917, 31.368901684880257, 29.232183665037155, 31.207571348175406, 31.184971113689244, 30.70754835382104, 28.728403992950916, 28.7652628691867, 29.273269130848348, 28.805639068596065, 29.839790576137602, 29.35962969902903, 28.536895028315485, 27.686849487945437, 28.244420000351965, 29.047368058003485, 27.760487319901586, 27.300710633397102, 28.31292238086462, 29.456205918453634, 28.709603179246187, 28.59054579399526, 26.32795454468578, 27.199117021635175, 28.05438985535875, 29.540105289779603, 27.16154544521123, 28.77359029650688, 26.61788193322718, 26.74145797919482, 28.576098148245364, 27.544178404845297, 26.20055160857737, 28.074031176045537, 28.17143886582926, 27.02256524330005, 27.00951574696228, 27.012926809489727, 28.574430423788726, 27.964068721048534, 27.105803278274834, 26.651124843396246, 27.259115955326706, 27.883968985639513, 27.05763826984912, 26.56062563881278, 28.922710575163364, 28.172161313705146, 26.69707301724702, 27.073507353663445, 27.375944367609918, 27.093323228880763, 27.681457976810634, 28.10273556318134, 27.443465385586023, 27.54323438089341, 27.562499304302037, 28.00048574898392, 26.330092047341168, 30.511161779984832, 27.773391587659717, 29.406080022454262, 28.276968440040946, 27.247094231657684, 28.266644950024784, 26.974790528416634, 28.5682909572497, 28.738257703371346, 28.45956815034151, 26.85306105064228, 27.294805835932493, 29.257911486551166, 27.907173828221858, 27.684366269037127, 30.050604323856533, 26.11449688207358, 28.249440947547555, 28.22531358525157, 28.94615090545267, 26.34350791340694, 27.03406967688352, 28.398735038936138, 26.70960539393127, 29.294763630256057, 27.149640730582178, 26.91980618517846, 27.018787294626236, 28.384843797422945, 27.89348050393164, 28.19666720274836, 27.717123612761497, 28.57885405374691, 26.87819322012365, 26.08683886146173, 28.00912125967443, 26.28993161022663, 27.156061830930412, 27.864538288209587, 27.96052300464362, 27.696832505054772, 26.721400514245033, 28.004612644203007, 26.951745639555156, 27.406272628344595, 27.56987405475229, 26.993254136759788, 26.667337039485574, 28.501463199034333, 9.435415728250518, 4.147003031568602, 2.867653332185, 1.9952326175407507, 1.7795625171565916, 1.4712081657344243, 1.265060324993101, 1.099069311079802, 0.977814094243513, 1.322993968744413, 0.9822406642997521, 1.070653861570463, 1.2644163918594131, 0.89134279917198, 1.0302186771295965, 0.8269020559819182, 1.049096102171461, 0.9752505563301384, 1.0859420658744057, 0.8779029378201813, 0.6308203777953167, 0.8186812016156182, 1.2140370408887975, 1.1377247818491014, 0.845481020398438, 0.7403853235809947, 0.618065644048329, 0.6836455890479556, 0.7954249378017266, 0.7412483314892597, 0.8275774101293791, 0.7395608764436474, 0.9119867786084797, 0.8246932237016154, 0.8989280331570626, 0.7574129654558419, 0.6008285387524666, 0.7087378267269742, 1.0406188990127703, 0.8504788570371602, 0.8243340262160928, 0.4687956940415461, 0.6439947044073051, 0.7246564264332847, 0.9450003645561083, 0.8952473937897594, 0.7603049635781645, 0.7836643393493432, 0.8081306338062859, 0.8606568033101212], "test_loss": [109.67525136470795, 78.28889799118042, 80.03151559829712, 55.32845360040665, 68.87226164340973, 44.15653941035271, 45.73569458723068, 39.9689901471138, 37.35750928521156, 34.47634120285511, 32.12428119778633, 35.68407417833805, 29.241717785596848, 29.66306184232235, 26.38747040182352, 29.20858684182167, 27.025739461183548, 27.09428506717086, 25.129581183195114, 31.25196263194084, 27.196425408124924, 24.94119244813919, 26.305873431265354, 28.164914339780807, 33.501642629504204, 25.48691625893116, 25.752612590789795, 23.435019478201866, 23.509971387684345, 29.4579968303442, 25.630766734480858, 30.159213811159134, 23.680486142635345, 30.140388503670692, 24.458148546516895, 28.30587038397789, 24.425823114812374, 23.536669820547104, 29.495940148830414, 26.386652804911137, 23.7107502669096, 28.731539353728294, 25.061204314231873, 25.496369630098343, 26.6662957072258, 24.804898872971535, 25.404078105464578, 24.03448498249054, 26.92042075097561, 27.903736017644405, 24.330146446824074, 30.693284437060356, 24.384957008063793, 27.578470066189766, 28.217542096972466, 26.589597404003143, 24.759074799716473, 25.812966138124466, 28.24858830869198, 26.20267690718174, 26.25282707810402, 28.204941794276237, 30.108164235949516, 28.785052865743637, 29.065136343240738, 26.574626341462135, 27.707020714879036, 27.5124052464962, 30.334547579288483, 25.6135895550251, 31.11979265511036, 29.498987339437008, 27.488637015223503, 31.880220532417297, 24.041987720876932, 27.576972037553787, 24.991626739501953, 25.314485535025597, 23.742897503077984, 27.308708667755127, 34.934728875756264, 28.70994943380356, 27.30583878606558, 25.56130227446556, 29.252247251570225, 23.58938722126186, 28.08266292512417, 26.18508257716894, 27.69093020260334, 27.841194838285446, 25.269680969417095, 26.699657946825027, 27.082547776401043, 29.590610332787037, 27.066892758011818, 29.857451781630516, 25.878283232450485, 30.37552662193775, 24.492033138871193, 26.394713666290045, 30.664473593235016, 26.621470291167498, 29.688094049692154, 26.890942990779877, 27.480228751897812, 34.25203676521778, 26.873365320265293, 32.998284354805946, 29.886623576283455, 26.33396565914154, 27.789119571447372, 30.455898217856884, 29.88193067163229, 29.848671205341816, 36.36910277605057, 30.210242867469788, 28.064552560448647, 26.32204533368349, 26.53104903921485, 28.100990280508995, 28.8119333460927, 29.89741760492325, 27.918872617185116, 29.891496121883392, 30.045064240694046, 26.49712312966585, 24.941474705934525, 26.679857350885868, 32.135839223861694, 30.262716710567474, 28.735283695161343, 27.527108885347843, 27.58949375152588, 30.756314411759377, 27.537037923932076, 27.55897045135498, 29.593362540006638, 24.878002129495144, 32.44199459254742, 30.838098645210266, 27.288408789783716, 25.514928326010704, 30.38902861624956, 26.415171310305595, 33.82024598121643, 27.494708754122257, 24.707306072115898, 28.173623710870743, 29.234390258789062, 24.91933462768793, 16.694177348166704, 17.265106108039618, 17.23316654190421, 18.26305293291807, 19.327195916324854, 19.831307522021234, 19.58763094432652, 19.820950691588223, 21.25237898156047, 21.72754493355751, 22.623716790229082, 23.413710564374924, 23.973380349576473, 22.222404949367046, 24.11334588378668, 23.17510475218296, 24.82668161764741, 23.706666119396687, 25.624554630368948, 22.92700294405222, 23.16742593795061, 24.242937952280045, 23.914634086191654, 24.164338514208794, 24.641853988170624, 23.70593818835914, 23.54699369519949, 24.39376583136618, 24.34712775889784, 23.99353041499853, 23.56692232377827, 24.664871423505247, 26.053965516388416, 26.182835882529616, 24.098932405933738, 24.28615570254624, 27.143762005493045, 25.882300324738026, 26.075881481170654, 25.786274936050177, 25.529389314353466, 25.389923071488738, 24.925186842679977, 25.74465261399746, 25.26083331927657, 24.942738443613052, 25.898602042347193, 24.955875728279352, 26.163237184286118, 26.630374893546104], "epoch_time": [91.53268480300903, 89.54232788085938, 89.54972767829895, 89.60900330543518, 89.59428548812866, 89.58642578125, 89.5347101688385, 89.5309431552887, 89.59812235832214, 89.55140614509583, 89.56110310554504, 89.60094499588013, 89.59859657287598, 89.63598561286926, 89.5470941066742, 89.57307457923889, 89.62796235084534, 89.62135434150696, 89.59860444068909, 89.56832909584045, 89.54715085029602, 89.55679821968079, 89.62055516242981, 89.60665011405945, 89.59966897964478, 89.60001468658447, 89.59591364860535, 89.54211282730103, 89.5954577922821, 89.62798976898193, 89.58070349693298, 89.58454966545105, 89.61702466011047, 89.59932732582092, 89.60080432891846, 89.57321286201477, 89.60614442825317, 89.55959248542786, 89.63913774490356, 89.63100290298462, 89.62912607192993, 89.59826922416687, 89.55428075790405, 89.61857771873474, 89.55960750579834, 89.6520323753357, 89.64919686317444, 89.59891438484192, 89.56699681282043, 89.56638789176941, 89.57169127464294, 89.62430620193481, 89.60751676559448, 89.65415096282959, 89.57920336723328, 89.60074019432068, 89.63630938529968, 89.61956858634949, 89.59958243370056, 89.58619165420532, 89.66637659072876, 89.5708703994751, 89.61864399909973, 89.63250279426575, 89.6391019821167, 89.58148336410522, 89.621248960495, 89.63304114341736, 89.63239884376526, 89.64349460601807, 89.60601091384888, 89.6796805858612, 89.67343521118164, 89.59608507156372, 89.61818671226501, 89.62095379829407, 89.63439011573792, 89.61730694770813, 89.60654854774475, 89.61246037483215, 89.61400580406189, 89.71546983718872, 89.66308069229126, 89.6648576259613, 89.64697194099426, 89.64939045906067, 89.61545157432556, 89.59970927238464, 89.65772247314453, 89.61511063575745, 89.58152437210083, 89.6952645778656, 89.6218249797821, 89.57504630088806, 89.65479969978333, 89.6539375782013, 89.67176365852356, 89.66336154937744, 89.57830023765564, 89.65732741355896, 89.6364471912384, 89.63064932823181, 89.63302707672119, 89.63661170005798, 89.68042087554932, 89.6290078163147, 89.62387752532959, 89.65190148353577, 89.62883400917053, 89.66105389595032, 89.64387392997742, 89.64271593093872, 89.66368126869202, 89.66828870773315, 89.60369873046875, 89.62179613113403, 89.57184433937073, 89.56056761741638, 89.58600950241089, 89.61903548240662, 89.60759210586548, 89.58395385742188, 89.63553786277771, 89.60441994667053, 89.59179615974426, 89.58446025848389, 89.62495541572571, 89.63589525222778, 89.58197593688965, 89.65818238258362, 89.57258296012878, 89.5911500453949, 89.59731912612915, 89.65469861030579, 89.65225863456726, 89.56196355819702, 89.62636470794678, 89.59812712669373, 89.64870381355286, 89.64675259590149, 89.64911890029907, 89.66964745521545, 89.63741064071655, 89.52265787124634, 89.63997197151184, 89.63558149337769, 89.58406043052673, 89.61769342422485, 89.60242629051208, 89.59301233291626, 89.58996987342834, 89.6075656414032, 89.64407849311829, 89.62698268890381, 89.60510993003845, 89.60665106773376, 89.63176560401917, 89.64171981811523, 89.58091592788696, 89.70361304283142, 89.6109390258789, 89.65091943740845, 89.6308171749115, 89.65677642822266, 89.5885922908783, 89.62403559684753, 89.67873883247375, 89.64627838134766, 89.64150500297546, 89.60320734977722, 89.59238886833191, 89.64213180541992, 89.67756485939026, 89.65358257293701, 89.68860244750977, 89.56694555282593, 89.61464309692383, 89.66717028617859, 89.62355923652649, 89.64705729484558, 89.62862133979797, 89.62520980834961, 89.65523028373718, 89.63459134101868, 89.60316371917725, 89.63629055023193, 89.60717058181763, 89.65746569633484, 89.615549325943, 89.6271550655365, 89.58169531822205, 89.66653728485107, 89.60850238800049, 89.63132381439209, 89.66275906562805, 89.624831199646, 89.64323902130127, 89.68317151069641, 89.61420845985413, 89.62139630317688]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr0.0005-wdecay0.2-seed44.json <==
{"train_acc": [46.636, 66.244, 74.54, 78.952, 81.668, 83.566, 85.158, 86.246, 87.514, 88.36, 89.098, 89.944, 90.242, 91.332, 91.68, 92.326, 92.688, 93.076, 93.386, 93.676, 94.22, 94.178, 94.6, 95.02, 95.166, 95.318, 95.724, 95.676, 96.01, 96.126, 96.216, 96.21, 96.368, 96.454, 96.706, 96.712, 96.854, 96.846, 96.804, 96.89, 97.12, 97.04, 97.122, 97.29, 97.082, 97.184, 97.26, 97.19, 97.362, 97.308, 97.316, 97.47, 97.354, 97.478, 97.244, 97.556, 97.41, 97.288, 97.526, 97.598, 97.312, 97.582, 97.37, 97.452, 97.332, 97.696, 97.738, 97.366, 97.592, 97.524, 97.514, 97.67, 97.43, 97.432, 97.702, 97.554, 97.428, 97.596, 97.534, 97.412, 97.648, 97.426, 97.512, 97.588, 97.476, 97.518, 97.506, 97.58, 97.514, 97.522, 97.32, 97.55, 97.546, 97.57, 97.458, 97.368, 97.636, 97.544, 97.348, 97.38, 97.5, 97.344, 97.696, 97.478, 97.622, 97.51, 97.402, 97.434, 97.462, 97.498, 97.558, 97.536, 97.408, 97.44, 97.472, 97.442, 97.438, 97.438, 97.44, 97.52, 97.468, 97.59, 97.628, 97.452, 97.538, 97.492, 97.76, 97.328, 97.636, 97.468, 97.536, 97.49, 97.454, 97.666, 97.454, 97.508, 97.414, 97.486, 97.61, 97.518, 97.55, 97.508, 97.732, 97.414, 97.76, 97.594, 97.624, 97.64, 97.46, 97.648, 99.192, 99.736, 99.81, 99.872, 99.892, 99.91, 99.908, 99.958, 99.908, 99.896, 99.892, 99.916, 99.952, 99.924, 99.898, 99.942, 99.932, 99.93, 99.926, 99.902, 99.924, 99.884, 99.93, 99.924, 99.918, 99.932, 99.94, 99.952, 99.966, 99.906, 99.896, 99.942, 99.924, 99.96, 99.942, 99.932, 99.948, 99.97, 99.93, 99.922, 99.926, 99.88, 99.956, 99.946, 99.936, 99.956, 99.946, 99.924, 99.902, 99.96], "test_acc": [53.56, 71.93, 74.56, 70.64, 78.9, 79.59, 82.67, 81.38, 81.56, 86.13, 87.23, 86.11, 87.26, 87.95, 86.38, 87.12, 89.13, 88.56, 89.9, 88.5, 89.49, 90.32, 89.34, 90.82, 90.6, 90.56, 90.6, 90.47, 91.12, 91.26, 90.02, 90.25, 90.14, 91.07, 90.13, 89.99, 90.91, 91.44, 91.57, 91.35, 89.78, 90.75, 90.67, 91.27, 90.01, 91.5, 91.6, 91.44, 91.55, 91.1, 91.6, 92.28, 91.3, 90.45, 91.52, 91.11, 91.45, 90.72, 91.08, 91.85, 91.8, 89.69, 91.29, 91.69, 91.01, 91.69, 91.0, 91.36, 90.34, 91.47, 91.11, 91.72, 89.93, 90.29, 91.32, 91.14, 90.84, 90.88, 91.47, 91.84, 91.38, 90.32, 91.41, 91.87, 90.52, 91.28, 91.65, 92.0, 90.67, 90.81, 90.96, 91.74, 92.02, 91.52, 91.35, 91.16, 90.09, 91.21, 91.52, 91.14, 89.49, 91.49, 90.84, 91.29, 89.72, 91.62, 91.3, 90.89, 91.26, 90.89, 90.17, 91.33, 91.27, 89.91, 90.94, 91.04, 91.06, 91.78, 91.97, 90.49, 90.57, 90.38, 91.6, 91.71, 92.19, 90.64, 91.85, 91.75, 90.62, 90.36, 88.94, 91.25, 91.1, 91.26, 91.22, 90.98, 90.9, 91.95, 91.41, 90.94, 91.25, 91.01, 91.2, 91.57, 91.44, 91.09, 90.86, 91.16, 91.57, 90.66, 94.54, 94.76, 94.86, 95.03, 95.05, 95.0, 95.02, 94.96, 95.12, 94.83, 94.9, 95.05, 94.97, 94.96, 95.04, 95.1, 95.25, 95.16, 95.14, 94.79, 94.87, 94.91, 95.04, 95.05, 94.8, 94.98, 95.12, 95.11, 95.22, 94.82, 94.79, 94.86, 94.9, 95.08, 94.92, 94.8, 94.9, 94.91, 94.69, 95.02, 94.79, 95.21, 94.9, 94.86, 95.11, 95.05, 94.5, 94.87, 94.45, 94.98], "train_loss": [571.2121198177338, 373.87267088890076, 285.86049687862396, 239.09084314107895, 209.10670533776283, 187.4156809747219, 169.6714344471693, 155.15850733220577, 142.28368791937828, 131.87841871380806, 123.98186554014683, 113.8883006721735, 109.22232541441917, 98.42101775109768, 94.3541756272316, 87.65880862623453, 81.97363556176424, 77.8146305680275, 74.3775329887867, 69.55617469549179, 65.95542628318071, 64.09295795857906, 60.57262519001961, 55.14206624031067, 53.56712989881635, 51.831615921109915, 48.893971648067236, 48.37335034273565, 44.34404681250453, 43.98388468287885, 42.09520544856787, 41.97304542735219, 40.80859663709998, 39.67576520331204, 37.828315399587154, 36.9968710038811, 35.611713122576475, 34.44951646309346, 35.58024341613054, 35.10560715291649, 33.05737137980759, 33.66255516093224, 32.083092514425516, 31.650159552693367, 33.34936065785587, 32.342784406617284, 30.9954728288576, 31.024161264300346, 29.995592177845538, 30.73092006891966, 29.848773395642638, 28.837386718019843, 30.39936223719269, 28.448214566335082, 30.832758888602257, 27.914897282607853, 28.860154929570854, 31.257973020896316, 28.406487219035625, 27.732700861990452, 30.308711459860206, 27.453697422519326, 28.42783685028553, 29.112058859318495, 30.096322312951088, 25.935320295393467, 25.489080634899437, 29.543003072962165, 26.99056400777772, 28.08107454609126, 28.0662780161947, 26.93354753125459, 29.23919496499002, 28.78209982579574, 26.13204101473093, 27.47072029672563, 29.380141515284777, 27.389581322669983, 27.539784593041986, 28.262859693728387, 26.652828344143927, 28.30800010729581, 28.04488204047084, 28.36923185735941, 28.703953880816698, 28.291360673494637, 28.461136262863874, 27.317716972902417, 27.616085899993777, 28.259806033223867, 29.950841741636395, 27.318097529001534, 27.759994314983487, 28.078961115330458, 28.824857578612864, 29.22272856347263, 26.489400878548622, 28.91116221714765, 29.24607214331627, 29.974170265719295, 28.609942434355617, 29.315238224342465, 27.189581964630634, 28.998547775670886, 27.07863910868764, 28.13575189281255, 29.465905432589352, 28.468811257742345, 28.28785009868443, 29.02031588740647, 28.26713112834841, 27.743374328128994, 29.16335209645331, 29.27241079788655, 27.970129714347422, 28.19260508939624, 29.413073915056884, 28.10720970761031, 28.57439957233146, 28.126774091273546, 28.401823941618204, 27.708720321767032, 27.08042369969189, 28.51981328893453, 28.208437311463058, 28.692528427112848, 25.623561173677444, 30.516760608181357, 27.88001547753811, 28.745105574838817, 27.774735714308918, 28.05517652258277, 29.000518029090017, 26.271415611729026, 28.15091521386057, 27.238141904585063, 29.752506443299353, 27.916616335511208, 27.23704750649631, 27.402363542467356, 27.492102935910225, 28.43470102082938, 26.01385469082743, 29.02031083777547, 26.158623904921114, 27.925982462242246, 26.959186013787985, 27.361059952061623, 28.38861040957272, 26.914931839331985, 10.608093079994433, 4.449005914153531, 3.2246510047698393, 2.146923931053607, 1.807566004281398, 1.473088486935012, 1.427205742773367, 0.9342445109286928, 1.2482908283709548, 1.519081888938672, 1.468457113529439, 1.028004781335767, 0.7950137655716389, 0.9687599537282949, 1.4980352293423493, 0.8046294642153953, 0.9051402090226475, 0.8874045889460831, 0.9430062690807972, 1.1078598363965284, 0.9549670942615194, 1.351096730453719, 0.862986456910221, 0.7730361103112955, 0.9949544309565681, 0.9212886880304723, 0.7078194480327511, 0.6537146428909182, 0.47772654066284304, 0.9845646894227684, 1.0979485820680566, 0.8036991795333961, 0.8237620473209972, 0.6154927446186775, 0.7338581324274855, 0.894529536824848, 0.678691161894676, 0.48440274680069706, 0.8023287410742341, 0.8957537557689648, 0.9370859559949167, 1.390291678966605, 0.6046925107366405, 0.6585836570702668, 0.8145519236259133, 0.5901847129534872, 0.762386783335387, 0.9665461028853315, 0.9888228309500846, 0.6044091033181758], "test_loss": [107.55138659477234, 64.0475235581398, 56.907264947891235, 80.00147771835327, 51.416494727134705, 49.9329077899456, 40.99269613623619, 43.754629880189896, 44.88900265097618, 32.64959202706814, 30.109095811843872, 34.84361742436886, 31.569817289710045, 30.675802916288376, 34.42470856010914, 32.91254499554634, 28.0898906737566, 28.741636753082275, 25.017187729477882, 30.935696691274643, 28.459119260311127, 23.774810537695885, 27.99225202202797, 24.479998774826527, 25.21929081529379, 23.743420466780663, 24.898239850997925, 25.638115607202053, 23.606403961777687, 23.597578063607216, 27.74795114994049, 26.879394069314003, 27.747298419475555, 24.819434762001038, 27.86835265904665, 27.173130974173546, 25.965136148035526, 25.430431455373764, 24.70605581998825, 24.61335550993681, 31.836446523666382, 27.009868942201138, 29.359660282731056, 25.26232136785984, 31.070781156420708, 25.06014496088028, 24.500702053308487, 24.264591224491596, 26.11739294975996, 26.106544695794582, 24.733818896114826, 23.779836490750313, 27.576728276908398, 28.99413727223873, 25.489102065563202, 27.286802783608437, 26.707216911017895, 29.302117258310318, 26.347966954112053, 26.42084263265133, 24.395431362092495, 34.80844761431217, 27.889886036515236, 26.28081689029932, 26.64387606829405, 26.005265593528748, 29.57894691824913, 27.0678618401289, 30.549499675631523, 25.975492551922798, 26.32208125293255, 26.274642631411552, 31.869894310832024, 28.72823505103588, 27.16144347190857, 27.87377890199423, 27.997306935489178, 28.485241554677486, 26.600337728857994, 24.638611987233162, 27.57578121125698, 31.54171645641327, 27.171667777001858, 25.778503589332104, 29.077245265245438, 27.465315237641335, 25.999260373413563, 23.631937980651855, 30.8644625172019, 29.470512196421623, 27.896841153502464, 23.977447666227818, 24.047803699970245, 25.834727006033063, 26.1495773345232, 26.336744526401162, 32.71991923451424, 28.007412783801556, 26.861978083848953, 28.034255161881447, 33.2698888592422, 27.913633689284325, 28.074340477585793, 26.505323439836502, 37.615387097001076, 26.04376407712698, 27.0911927446723, 29.314474537968636, 28.17109653353691, 28.78253100067377, 30.695416793227196, 26.43720792233944, 28.291651014238596, 32.28887765109539, 28.4619305357337, 27.520315185189247, 27.225694101303816, 25.001732733100653, 23.304937161505222, 28.072036147117615, 30.03555293381214, 30.742977175861597, 27.15708914399147, 25.045043401420116, 25.496146962046623, 27.831904768943787, 24.94194797705859, 24.680471412837505, 31.492254674434662, 29.383646219968796, 35.14156690239906, 29.207317680120468, 27.28336478024721, 27.129013758152723, 28.57698481529951, 28.896749831736088, 27.097036510705948, 24.758031085133553, 27.161325462162495, 29.86898623406887, 28.187997829169035, 28.325000561773777, 27.649457147344947, 25.623117938637733, 26.623473457992077, 27.871392861008644, 28.664873376488686, 28.000922858715057, 26.1816426217556, 29.37182281911373, 16.56148224696517, 16.542894188314676, 16.815701380372047, 17.04561372846365, 17.81349068507552, 18.013329301960766, 18.907356553710997, 19.681022692471743, 19.36489032022655, 20.505921051837504, 20.156334633007646, 20.476095788180828, 21.416854841867462, 21.66097590699792, 21.342625234276056, 21.81203275732696, 21.36589912697673, 21.860815541818738, 21.81746386550367, 22.80907687265426, 23.503772472962737, 22.65263418480754, 22.675729307346046, 22.627842489629984, 24.125261837616563, 23.68587202206254, 22.186134403338656, 22.017133775167167, 22.64465011842549, 25.506477296861704, 25.495075702667236, 24.134816981852055, 23.691784761846066, 22.939410604536533, 24.32431493792683, 23.82187045365572, 23.35940669104457, 23.859590424224734, 25.31454556429526, 24.004836729727685, 24.57464318459097, 22.1269567925483, 23.536353655159473, 24.511345142498612, 23.227726735174656, 23.94493142911233, 25.600851953029633, 23.385738536715508, 25.343707725405693, 23.798375215381384], "epoch_time": [51.19760513305664, 48.408443450927734, 48.804741621017456, 48.92719030380249, 49.22766065597534, 49.14396667480469, 48.77220606803894, 48.935293197631836, 48.76731824874878, 48.56186604499817, 48.87935996055603, 48.64326786994934, 48.8382363319397, 48.894081354141235, 49.27475166320801, 49.261972427368164, 48.14025902748108, 49.22792434692383, 49.2294225692749, 48.85694909095764, 48.89292240142822, 49.225138902664185, 48.61481165885925, 49.160377502441406, 49.19767999649048, 48.90629863739014, 49.31864261627197, 48.86898112297058, 49.20493531227112, 49.06208825111389, 48.81876611709595, 49.13384795188904, 49.05330228805542, 49.39232158660889, 49.126200914382935, 49.37298035621643, 49.33312201499939, 48.846747398376465, 49.03971862792969, 48.954691886901855, 48.98937511444092, 49.26894927024841, 48.84722137451172, 48.520015716552734, 48.82364368438721, 49.044010162353516, 48.894285678863525, 48.85011863708496, 49.31328725814819, 49.451383113861084, 49.05543923377991, 48.92367887496948, 48.828070878982544, 49.01385235786438, 48.79999279975891, 49.21658778190613, 48.79209899902344, 48.796045541763306, 48.93951368331909, 49.24853587150574, 48.752219676971436, 49.04541301727295, 49.00987148284912, 49.162269115448, 48.91810488700867, 48.87416434288025, 48.89743423461914, 48.84476685523987, 49.315797090530396, 48.79386496543884, 49.05831789970398, 49.063849687576294, 49.18860578536987, 49.38791275024414, 49.067439794540405, 48.95621609687805, 49.37761402130127, 48.865376472473145, 48.8879234790802, 48.75890398025513, 48.999762535095215, 48.697606325149536, 49.27775812149048, 49.34226202964783, 49.058188915252686, 48.93144512176514, 48.98937749862671, 49.03879714012146, 49.368271350860596, 48.66958808898926, 49.19061303138733, 48.95768189430237, 48.69876432418823, 49.11200451850891, 48.83460855484009, 49.24055242538452, 49.25949716567993, 49.409379720687866, 48.99143576622009, 49.54393649101257, 49.020671129226685, 49.39318084716797, 48.96489143371582, 48.61888337135315, 49.376280546188354, 49.03104829788208, 48.98161864280701, 49.21971583366394, 49.24643874168396, 49.3851056098938, 48.81801199913025, 48.8070342540741, 48.99925374984741, 49.156736612319946, 49.079625844955444, 48.96435832977295, 48.94103717803955, 48.9543399810791, 49.34423351287842, 48.98971676826477, 48.902552366256714, 49.309614181518555, 49.02247071266174, 48.6762809753418, 49.150200605392456, 48.99329447746277, 48.90935802459717, 49.230945110321045, 49.235185623168945, 48.938528299331665, 48.746580362319946, 49.15918564796448, 49.67775368690491, 48.922274351119995, 48.85517859458923, 49.0218346118927, 49.05079936981201, 48.852632999420166, 49.02019119262695, 48.70474696159363, 49.02490496635437, 48.958741664886475, 48.87171936035156, 49.081541299819946, 49.2804901599884, 48.64817690849304, 48.46466827392578, 49.0176956653595, 49.02736139297485, 48.9478280544281, 49.04042077064514, 48.56279516220093, 48.45171070098877, 48.931227684020996, 49.29272174835205, 49.150760889053345, 49.006048917770386, 48.877620220184326, 49.30274844169617, 49.058414697647095, 48.90282154083252, 48.81644868850708, 49.216639041900635, 49.15781235694885, 49.16854000091553, 48.946284532547, 49.251280307769775, 48.81313681602478, 48.88706731796265, 48.703120946884155, 49.0162627696991, 48.58555340766907, 48.97723126411438, 49.02809810638428, 49.201961278915405, 48.863911390304565, 49.01428580284119, 48.974215269088745, 49.18402290344238, 49.143757581710815, 49.35581159591675, 48.75970935821533, 48.79980516433716, 48.53905630111694, 48.92134094238281, 48.98048686981201, 49.033453941345215, 48.65855026245117, 49.3604736328125, 48.793325424194336, 48.96021318435669, 49.087095737457275, 48.77153515815735, 48.86084032058716, 48.902703285217285, 49.09489369392395, 48.822306632995605, 49.132837533950806, 49.241549253463745, 48.817216634750366]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr0.001-wdecay0.1-seed42.json <==
{"train_acc": [40.706, 59.442, 67.812, 73.346, 77.914, 80.614, 82.682, 84.544, 85.898, 87.548, 88.064, 89.028, 89.954, 90.54, 91.132, 91.986, 92.382, 92.64, 93.362, 93.716, 93.926, 94.242, 94.63, 94.598, 95.144, 95.47, 95.602, 95.926, 95.898, 95.994, 96.174, 96.438, 96.462, 96.49, 96.728, 96.158, 97.104, 96.828, 96.998, 96.968, 96.994, 97.044, 97.25, 97.216, 97.23, 96.974, 97.254, 97.138, 97.344, 97.346, 97.272, 97.12, 97.52, 97.306, 97.35, 97.53, 97.462, 97.328, 97.342, 97.428, 97.522, 97.46, 97.492, 97.46, 97.348, 97.492, 97.478, 97.28, 97.464, 97.52, 97.454, 97.31, 97.606, 97.38, 97.506, 97.376, 97.378, 97.514, 97.498, 97.378, 97.446, 97.516, 97.524, 97.382, 97.366, 97.434, 97.406, 97.458, 97.382, 97.27, 97.448, 97.294, 97.488, 97.44, 97.566, 97.502, 97.414, 97.334, 97.558, 97.318, 97.48, 97.514, 97.328, 97.538, 97.402, 97.486, 97.306, 97.55, 97.434, 97.48, 97.53, 97.33, 97.416, 97.418, 97.56, 97.546, 97.528, 97.522, 97.7, 97.36, 97.57, 97.63, 97.492, 97.498, 97.626, 97.594, 97.582, 97.644, 97.562, 97.534, 97.502, 97.582, 97.512, 97.66, 97.612, 97.526, 97.424, 97.594, 97.512, 97.568, 97.666, 97.514, 97.536, 97.656, 97.496, 97.592, 97.578, 97.784, 97.622, 97.542, 99.198, 99.718, 99.826, 99.87, 99.892, 99.894, 99.918, 99.926, 99.948, 99.898, 99.934, 99.914, 99.91, 99.916, 99.936, 99.922, 99.918, 99.928, 99.916, 99.942, 99.938, 99.954, 99.948, 99.924, 99.922, 99.9, 99.934, 99.934, 99.954, 99.932, 99.95, 99.95, 99.906, 99.918, 99.954, 99.95, 99.934, 99.9, 99.96, 99.96, 99.946, 99.962, 99.94, 99.94, 99.9, 99.926, 99.94, 99.958, 99.948, 99.936], "test_acc": [48.78, 61.12, 61.77, 73.57, 76.89, 79.38, 82.44, 83.84, 84.49, 83.93, 85.64, 86.31, 86.69, 87.31, 87.34, 88.11, 87.25, 88.57, 89.39, 89.14, 91.06, 88.98, 90.67, 89.47, 90.57, 90.07, 90.21, 90.88, 91.0, 90.47, 91.75, 89.45, 90.73, 90.51, 90.44, 91.41, 90.81, 91.09, 91.03, 89.2, 91.08, 90.78, 91.33, 90.42, 91.27, 89.64, 90.86, 91.2, 91.0, 90.92, 90.05, 91.34, 89.09, 90.45, 91.05, 89.83, 90.8, 89.89, 91.34, 91.33, 90.57, 88.38, 90.64, 90.77, 91.0, 91.16, 91.26, 89.47, 91.25, 90.65, 91.09, 90.98, 91.25, 90.41, 89.93, 91.27, 91.06, 91.47, 90.28, 91.76, 89.22, 91.16, 90.91, 89.75, 91.45, 90.63, 90.79, 90.7, 88.33, 90.16, 91.19, 89.35, 90.4, 89.79, 91.18, 89.12, 90.0, 90.11, 91.55, 91.47, 89.01, 91.82, 91.48, 90.92, 91.2, 90.0, 90.74, 89.8, 91.47, 91.19, 89.79, 91.13, 90.87, 91.15, 90.93, 89.0, 91.05, 91.66, 89.5, 90.94, 92.13, 91.6, 91.27, 90.37, 92.22, 91.27, 89.47, 89.89, 90.92, 90.6, 90.35, 89.46, 91.91, 91.22, 90.83, 91.68, 91.46, 89.76, 91.39, 91.38, 90.48, 91.59, 90.41, 88.93, 91.75, 90.54, 90.82, 91.0, 90.6, 89.25, 94.21, 94.3, 94.73, 94.79, 94.7, 94.58, 94.77, 94.55, 94.48, 94.46, 94.69, 94.65, 94.6, 94.52, 94.38, 94.45, 94.58, 94.77, 94.54, 94.71, 94.46, 94.48, 94.65, 94.33, 94.67, 94.53, 94.45, 94.37, 94.09, 94.46, 94.56, 94.65, 94.41, 94.57, 94.62, 94.58, 94.46, 94.41, 94.94, 94.71, 94.56, 94.38, 94.41, 94.37, 94.08, 94.49, 94.52, 94.72, 94.72, 94.47], "train_loss": [627.6985220909119, 441.94863444566727, 354.6052007675171, 298.1045804619789, 248.27040660381317, 218.7706724703312, 196.1083790063858, 175.70212385058403, 160.57879389822483, 142.99568454921246, 134.90083646774292, 125.38569976389408, 113.32539173960686, 107.09463033080101, 98.70554246753454, 91.26869534701109, 86.62268773466349, 83.63198444992304, 75.66477084904909, 71.44151709601283, 67.9591683074832, 65.44359285384417, 60.20476213097572, 62.23670377954841, 54.73029191419482, 50.62847644276917, 49.04539838805795, 45.199309239163995, 45.44789205119014, 44.33477788977325, 42.656882831826806, 40.5828445982188, 39.49091731570661, 39.875741943717, 37.116302678361535, 43.331563057377934, 32.87884019035846, 35.594802502542734, 33.47250993736088, 33.567684119567275, 33.34126324765384, 33.06065629981458, 30.83707166556269, 32.030210580676794, 30.87388933636248, 33.38594064116478, 31.080878540873528, 32.30192783847451, 29.527734111994505, 29.09608570486307, 29.692399842198938, 32.28959518391639, 28.704345414415002, 30.252722069621086, 29.13128518126905, 28.24212195444852, 28.789626754820347, 30.176523067988455, 29.61953104287386, 29.421603495255113, 28.508951224386692, 28.67489722277969, 28.85178539622575, 29.252315506339073, 28.601922480389476, 28.264680735766888, 28.565600680187345, 30.84173611085862, 28.884221791289747, 28.07354559842497, 28.565637088380754, 29.917188092134893, 27.87368159648031, 29.858874306082726, 27.84657686855644, 29.651126829907298, 29.200178639031947, 28.420754165388644, 28.549062631092966, 29.011532955802977, 28.39801244996488, 27.858762500807643, 28.45982140954584, 29.432301906868815, 29.142985194921494, 29.200335953384638, 29.5326285995543, 28.596202366054058, 29.287577394396067, 30.322539027780294, 28.971630956977606, 30.405321028083563, 28.870270520448685, 29.117110810242593, 28.016166737303138, 28.847121383994818, 29.08880921266973, 29.705864001065493, 28.129009855911136, 30.62199279293418, 28.605705660767853, 28.226128913462162, 29.89125699736178, 27.96005771495402, 29.429611364379525, 28.38223073258996, 30.511514669284225, 27.483634629286826, 29.656383140012622, 28.311498665250838, 27.623181867413223, 29.58395355846733, 28.547453393228352, 28.9340506978333, 27.535242684185505, 28.323017213027924, 28.48444374743849, 27.84677985496819, 26.73787736799568, 30.040071721188724, 27.579030484892428, 26.838142960332334, 28.617436786182225, 28.097320915199816, 26.774713368155062, 27.98310690931976, 27.702074228785932, 27.11200508940965, 28.011183341033757, 28.467443730682135, 28.58024957124144, 27.590996677987278, 28.388690182939172, 26.726005119271576, 26.764379989355803, 28.393611466046423, 28.4197171414271, 27.37708008941263, 27.741733773611486, 27.3092201910913, 26.331871561706066, 27.805127922445536, 27.579388750717044, 26.522359151393175, 28.20396311953664, 27.063544851727784, 27.60752066457644, 25.95116324769333, 26.66276260651648, 27.73850366100669, 10.033124709036201, 4.3165200909134, 2.8979734059539624, 2.16058002790669, 1.7674972257518675, 1.549729405756807, 1.3844847843138268, 1.0681812670372892, 0.9063514922163449, 1.392479780530266, 0.9921659400606586, 1.0608611213501717, 1.2082897869222506, 1.1091691145666118, 0.8617098826325673, 0.9870428605427151, 1.1804761400435382, 1.002819509969413, 0.929526514832105, 0.7141045110311097, 0.7155061554913118, 0.5967370893686166, 0.7424321069847792, 0.8048363798807259, 0.8756696104846924, 1.0803237365380483, 0.7759907257450323, 0.8346207752056216, 0.5807192936663341, 0.9387890068119304, 0.669110045699199, 0.7062743309825237, 1.0239785373642007, 0.9984317876806017, 0.6979341407222819, 0.603379590217628, 0.8904711343957388, 1.2903954233061086, 0.6408145337254609, 0.5446889145750902, 0.690002644737433, 0.6085958534058591, 0.6568508075806676, 0.6867510118063365, 1.217625487956866, 0.915916430722973, 0.693654615694868, 0.5518934954016004, 0.6209817880617265, 0.7365008531969579], "test_loss": [121.23422050476074, 88.26966750621796, 94.07244521379471, 63.733727872371674, 53.72915840148926, 49.81032356619835, 39.79871082305908, 37.35724347829819, 34.82981926202774, 39.87870070338249, 34.12311181426048, 33.15254235267639, 31.388791471719742, 30.96914690732956, 30.847158700227737, 29.662844583392143, 32.1946529597044, 28.86860418319702, 26.6095754429698, 28.79105781018734, 22.97364330291748, 27.423466876149178, 24.552240520715714, 26.883954998105764, 24.646193634718657, 27.40109743922949, 25.675673827528954, 25.23467356711626, 23.64456670731306, 25.509655214846134, 21.765889272093773, 33.676372826099396, 25.25604747235775, 26.846946761012077, 28.200003638863564, 24.85524683445692, 28.698107957839966, 25.997071713209152, 26.365413263440132, 34.42327989637852, 27.130965769290924, 25.626141101121902, 25.43513547629118, 29.426264308393, 26.014437794685364, 32.572010301053524, 27.646260023117065, 23.96877382695675, 27.738020449876785, 25.664117611944675, 29.56772543489933, 25.551431506872177, 33.95984613895416, 31.66197307407856, 26.100678898394108, 33.76148463785648, 31.273179598152637, 32.961658388376236, 26.306311782449484, 27.693065851926804, 29.196468718349934, 38.37614522874355, 29.290025785565376, 28.80213299393654, 28.209266766905785, 28.93172577023506, 25.820144094526768, 34.88697564601898, 26.494615077972412, 29.8249624222517, 26.89071251451969, 27.310243666172028, 28.620487466454506, 30.02897360920906, 32.57215814292431, 25.885368183255196, 27.943361803889275, 25.80786296725273, 30.156277433037758, 25.164494767785072, 35.25740501284599, 26.846500769257545, 30.053862363100052, 32.718490436673164, 27.61342391371727, 28.540099948644638, 29.317611649632454, 27.292523976415396, 39.570235162973404, 31.326161228120327, 27.446632131934166, 34.51773115992546, 32.02844309806824, 33.220457441173494, 26.738383777439594, 35.4079904705286, 30.87620075047016, 30.46358684450388, 25.681065142154694, 24.807120501995087, 36.595418229699135, 24.523057516664267, 27.68637529760599, 29.742845445871353, 26.11434494704008, 30.683456405997276, 27.61538641899824, 34.475766226649284, 25.397151194512844, 26.457438081502914, 35.4078164100647, 25.865513563156128, 28.709493845701218, 24.415806367993355, 28.777740016579628, 34.60216507315636, 27.798807188868523, 25.325174491852522, 34.158056542277336, 27.941353380680084, 23.977907195687294, 25.29230757802725, 27.661328308284283, 30.91594599187374, 24.6271510720253, 28.023607656359673, 35.58220964670181, 34.732738345861435, 27.6987536624074, 29.518334597349167, 30.64005284011364, 34.827432334423065, 24.981783151626587, 26.650181278586388, 28.57915149629116, 26.165700741112232, 25.702898055315018, 35.23992256820202, 27.800946161150932, 26.940736904740334, 32.39805921912193, 24.663007505238056, 29.514934312552214, 38.627380043268204, 25.99998152256012, 30.92985688894987, 28.73746219277382, 27.422043181955814, 30.14822119474411, 33.20733830332756, 17.70166949555278, 17.986154917627573, 17.902771528810263, 18.599307289347053, 19.2387113859877, 19.93204944022, 19.837711398489773, 21.228840740397573, 21.947608100250363, 23.075300002470613, 22.748334703966975, 23.030308961868286, 24.20257405564189, 24.50231047347188, 26.20485382154584, 26.19416704773903, 23.828795474488288, 23.44642358040437, 24.51677430048585, 23.837086137384176, 25.39516678173095, 25.36459579318762, 25.349335002712905, 28.340138328261673, 26.572750124149024, 26.888677316717803, 26.95569086354226, 27.430224681273103, 28.320933260023594, 26.48943432047963, 26.327402386814356, 26.733278835192323, 28.472919911146164, 26.13717591110617, 25.681484982487746, 26.69407268986106, 27.16351282596588, 27.610216848552227, 25.20881975023076, 25.71645915461704, 26.41706114821136, 26.98496955446899, 27.124948563054204, 28.64576119557023, 29.12392073124647, 26.194596327841282, 25.565648740157485, 25.225156682543457, 26.247721320018172, 27.380734387785196], "epoch_time": [51.16897773742676, 48.553107261657715, 48.32395362854004, 48.5066192150116, 48.464723110198975, 48.4599974155426, 48.70317029953003, 48.47475481033325, 48.56064820289612, 48.81129336357117, 48.82461404800415, 48.619892597198486, 48.73656749725342, 48.61853313446045, 48.637808084487915, 48.45440721511841, 48.539841651916504, 48.33921241760254, 48.74909710884094, 48.87604641914368, 48.36581587791443, 48.5021276473999, 48.3322114944458, 48.64719343185425, 48.667360067367554, 48.492586851119995, 48.540143966674805, 48.57110238075256, 48.89030313491821, 48.39254570007324, 48.33793044090271, 48.48168468475342, 48.65913438796997, 48.895596742630005, 48.70251417160034, 48.7935528755188, 48.53292918205261, 48.43349599838257, 48.949496269226074, 48.631815910339355, 48.651524782180786, 48.46401381492615, 48.3654682636261, 48.59643054008484, 48.970603466033936, 48.479532957077026, 48.32445955276489, 48.50633001327515, 48.898744344711304, 48.69817900657654, 49.047497034072876, 48.33427834510803, 48.70114350318909, 48.647834062576294, 48.23488759994507, 48.39159321784973, 48.79657459259033, 48.419591188430786, 48.3374969959259, 48.44194221496582, 48.64671206474304, 48.77160668373108, 48.39416575431824, 48.68929386138916, 48.65729379653931, 48.60648036003113, 48.831042528152466, 48.7652862071991, 48.755537271499634, 48.25635480880737, 48.59525728225708, 48.92558193206787, 48.48654079437256, 48.706443309783936, 48.17689752578735, 48.612733125686646, 48.548311710357666, 48.58838486671448, 48.33843278884888, 48.18306112289429, 48.35549783706665, 48.559239864349365, 48.38845682144165, 48.55920767784119, 48.55306553840637, 48.37139678001404, 48.37416052818298, 48.68757152557373, 48.821391105651855, 48.6384916305542, 48.423834800720215, 48.87525939941406, 48.57994985580444, 48.15764570236206, 48.47537803649902, 48.27818155288696, 48.580013275146484, 48.966458320617676, 48.58693718910217, 48.95348238945007, 48.49005699157715, 48.36204504966736, 48.44130611419678, 48.62397313117981, 48.60244297981262, 48.690096616744995, 48.50837516784668, 48.41024708747864, 48.565879821777344, 48.53917169570923, 48.49990367889404, 48.743056774139404, 48.68555760383606, 48.481457233428955, 48.55040693283081, 48.70054745674133, 48.803842306137085, 48.299723386764526, 48.551820516586304, 48.60846519470215, 48.60139298439026, 48.41589379310608, 48.707398891448975, 48.429114818573, 48.94085764884949, 48.67223787307739, 48.258097410202026, 48.78485584259033, 48.37997055053711, 48.861713886260986, 48.90079617500305, 48.46584963798523, 49.07930397987366, 48.57950186729431, 48.82556200027466, 48.865190744400024, 48.39069867134094, 48.53004837036133, 48.36240363121033, 48.59645223617554, 48.68970203399658, 48.807989835739136, 49.113440990448, 48.78389000892639, 48.52480626106262, 48.47469758987427, 48.432616233825684, 48.55336093902588, 48.60853457450867, 48.387266874313354, 48.01749324798584, 48.50425910949707, 48.53969764709473, 48.3416543006897, 48.674341678619385, 48.36098384857178, 48.56472563743591, 48.86526560783386, 48.43274140357971, 48.51753497123718, 48.818944215774536, 48.7650351524353, 48.56758952140808, 48.80760359764099, 48.75986695289612, 48.519446849823, 48.6000542640686, 48.73652482032776, 48.55014681816101, 48.722063064575195, 48.4697527885437, 48.75162053108215, 48.71891498565674, 48.21322822570801, 48.45226073265076, 48.7372612953186, 48.75986647605896, 49.0144624710083, 48.540765047073364, 48.4340877532959, 48.92574596405029, 48.14485478401184, 48.65084910392761, 48.741708517074585, 48.1742582321167, 48.63353657722473, 48.86167025566101, 48.50472283363342, 48.914392948150635, 48.66551899909973, 48.568723917007446, 48.424418926239014, 48.69512391090393, 48.559253215789795, 48.458194732666016, 48.59652280807495, 48.544217109680176, 48.28326869010925, 48.69077730178833, 48.81759595870972]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr0.001-wdecay0.1-seed43.json <==
{"train_acc": [39.576, 58.744, 68.076, 74.158, 78.336, 80.978, 83.482, 84.926, 86.7, 87.404, 88.768, 89.418, 90.182, 91.002, 91.606, 91.95, 92.626, 93.004, 93.388, 93.934, 94.148, 94.534, 94.78, 94.95, 95.446, 95.54, 95.77, 95.848, 96.286, 96.218, 96.474, 96.486, 96.548, 96.642, 96.804, 97.038, 96.822, 97.086, 97.13, 97.008, 97.024, 97.256, 96.91, 97.206, 97.212, 97.292, 97.338, 97.398, 97.468, 97.496, 97.36, 97.364, 97.332, 97.522, 97.466, 97.592, 97.424, 97.452, 97.446, 97.514, 97.408, 97.5, 97.378, 97.43, 97.482, 97.36, 97.478, 97.426, 97.504, 97.46, 97.452, 97.444, 97.322, 97.538, 97.49, 97.634, 97.5, 97.434, 97.47, 97.374, 97.566, 97.448, 97.502, 97.45, 97.478, 97.596, 97.498, 97.442, 97.446, 97.264, 97.37, 97.544, 97.426, 97.406, 97.504, 97.456, 97.57, 97.522, 97.516, 97.288, 97.572, 97.334, 97.56, 97.442, 97.574, 97.43, 97.682, 97.424, 97.51, 97.318, 97.476, 97.736, 97.496, 97.476, 97.47, 97.556, 97.258, 97.592, 97.45, 97.586, 97.494, 97.632, 97.426, 97.596, 97.544, 97.534, 97.444, 97.496, 97.69, 97.462, 97.47, 97.438, 97.722, 97.446, 97.666, 97.682, 97.606, 97.46, 97.79, 97.514, 97.652, 97.462, 97.692, 97.512, 97.458, 97.864, 97.844, 97.528, 97.598, 97.592, 99.102, 99.694, 99.792, 99.864, 99.888, 99.914, 99.918, 99.918, 99.932, 99.906, 99.922, 99.912, 99.904, 99.898, 99.946, 99.922, 99.93, 99.93, 99.886, 99.916, 99.944, 99.934, 99.958, 99.89, 99.926, 99.942, 99.93, 99.938, 99.948, 99.94, 99.954, 99.94, 99.94, 99.946, 99.952, 99.954, 99.894, 99.942, 99.932, 99.966, 99.956, 99.95, 99.932, 99.94, 99.926, 99.922, 99.926, 99.936, 99.938, 99.924], "test_acc": [50.36, 60.65, 64.59, 73.72, 77.17, 79.26, 83.01, 81.79, 84.56, 84.21, 86.41, 87.9, 87.4, 88.15, 88.51, 88.88, 89.3, 89.17, 89.42, 88.34, 89.68, 89.65, 89.37, 89.56, 88.89, 89.94, 90.86, 89.89, 90.73, 90.29, 90.75, 89.2, 91.32, 91.8, 91.15, 91.54, 92.18, 91.43, 91.17, 90.84, 91.49, 91.04, 91.44, 90.99, 91.67, 90.03, 90.45, 90.84, 90.72, 91.06, 91.24, 91.53, 90.28, 91.67, 90.24, 91.31, 91.08, 91.14, 91.32, 90.64, 91.16, 91.25, 91.49, 90.81, 91.41, 91.1, 91.39, 90.32, 91.57, 89.9, 90.99, 90.62, 90.77, 92.13, 91.41, 91.03, 90.8, 90.2, 91.0, 92.02, 90.95, 90.58, 90.72, 90.19, 91.0, 91.62, 91.16, 90.35, 90.51, 90.92, 90.81, 91.05, 92.28, 90.31, 90.7, 90.63, 89.88, 91.12, 90.48, 91.22, 87.59, 89.81, 91.9, 91.6, 92.07, 90.38, 87.95, 91.43, 91.5, 91.89, 91.55, 90.63, 91.15, 90.2, 90.93, 88.75, 91.68, 91.14, 90.76, 91.87, 92.0, 88.67, 90.78, 91.03, 90.91, 88.84, 91.82, 90.93, 91.63, 91.96, 90.95, 90.75, 91.72, 92.2, 91.1, 91.2, 91.54, 92.14, 91.77, 91.05, 90.55, 89.13, 90.9, 91.23, 89.19, 92.01, 92.08, 90.97, 90.97, 90.54, 94.74, 94.84, 95.03, 94.92, 95.11, 95.08, 94.98, 95.04, 95.0, 95.0, 95.07, 94.84, 94.6, 94.88, 94.69, 94.72, 94.49, 94.79, 94.8, 94.66, 94.82, 94.83, 94.73, 94.75, 94.59, 94.98, 94.92, 94.83, 94.81, 94.59, 94.97, 94.63, 94.65, 94.67, 94.73, 94.85, 94.61, 94.77, 94.99, 95.08, 94.7, 94.77, 94.51, 94.64, 94.56, 94.57, 94.69, 94.91, 94.54, 94.75], "train_loss": [640.5995697975159, 443.48522478342056, 352.336942255497, 288.3315669298172, 243.24495714902878, 213.39916616678238, 187.3979309797287, 170.0109567940235, 152.2951474636793, 140.67805126309395, 128.32358865439892, 120.23281644284725, 111.03282718360424, 101.8434878513217, 95.62035769969225, 89.86984837055206, 82.37697415053844, 78.81678126007318, 74.48614924401045, 68.25375932455063, 65.08918204531074, 61.77545281499624, 57.855768490582705, 55.32507445476949, 50.83150368183851, 49.974143324419856, 47.808549486100674, 46.19347073882818, 42.19732230529189, 42.36201789230108, 39.67372748814523, 38.964431991800666, 38.65579290688038, 37.43564726319164, 35.72143964283168, 34.60463360790163, 34.92796579096466, 33.426363811828196, 32.40446109324694, 33.4736334849149, 33.124964711256325, 30.601121120154858, 34.533998642116785, 30.70183835271746, 30.95490662753582, 29.865400235168636, 30.70419316459447, 30.087493318133056, 28.62719063088298, 28.83625604491681, 28.97592664230615, 29.96328670810908, 30.156120426021516, 28.838456018827856, 28.92948728520423, 27.75343907950446, 28.949052361771464, 29.255663502961397, 28.76329125929624, 28.202034811489284, 28.60942015144974, 28.010807793587446, 29.165201942436397, 29.347910032607615, 28.71081808861345, 29.838990036398172, 28.17567288596183, 28.722515330649912, 28.342279866337776, 28.7358779553324, 29.43378133047372, 28.058155504986644, 30.081762325018644, 28.111163093708456, 28.593190444633365, 27.523955697193742, 28.615507357753813, 29.02225153427571, 29.055384147912264, 29.656408064998686, 28.05515759345144, 28.65824425406754, 28.43190765986219, 29.78482201229781, 28.895280306227505, 28.178740301169455, 28.171960420906544, 29.014682642184198, 28.896215569227934, 30.538778260350227, 28.781733492854983, 27.40763342846185, 29.017120107077062, 28.95010098349303, 28.338989222422242, 28.22147012129426, 27.804233711212873, 28.556409496814013, 28.25690083578229, 30.424529938958585, 27.739756481721997, 29.43434201274067, 27.965593348257244, 29.397149903699756, 27.349045680835843, 28.644079600460827, 27.336328108794987, 28.79109048936516, 28.734155328013003, 30.442050692625344, 28.390611667186022, 26.062460977584124, 28.624305109027773, 28.6375502506271, 28.9228448998183, 27.198648515623063, 29.877742572687566, 27.296515686437488, 28.350700855255127, 27.872985936701298, 28.393134814687073, 27.330644965171814, 28.89596592541784, 27.55386292282492, 28.480307788588107, 27.549576641060412, 28.753824846819043, 28.14224467240274, 25.79467792576179, 27.843763103708625, 28.01013733027503, 29.188528139144182, 26.07936776522547, 28.377081722952425, 26.655058162286878, 26.527825913392007, 27.672602439299226, 28.98612553719431, 25.2203241372481, 28.179925982374698, 26.335598293691874, 28.63855833373964, 26.864025024697185, 27.241035939194262, 28.534383497200906, 25.10200512688607, 24.983700604643673, 28.770807011052966, 26.884871657937765, 27.409992071799934, 11.552668375428766, 4.685925729689188, 3.0994532640324906, 2.1726697849517222, 1.9256369462236762, 1.4670475385210011, 1.206586122920271, 1.208579418140289, 1.0291220129729481, 1.1652863897179486, 1.106344594500115, 1.1854774614912458, 1.159405135884299, 1.2697700438984612, 0.8249052674327686, 0.9383237344445661, 1.0199596052734705, 0.8020622926505894, 1.3521554334092798, 1.083807495971996, 0.7273644404940569, 0.783728348132172, 0.7005452072135085, 1.4157008475176553, 0.9197597116508405, 0.7113254602463712, 0.829957537581322, 0.8809705501334975, 0.6314166738929998, 0.7465769331374759, 0.6070361892270739, 0.8366354575946389, 0.7632272686832948, 0.5581382266636865, 0.7339563541736425, 0.6249849040796107, 1.301033525863204, 0.7588327250687144, 0.7618439156121894, 0.4676315871747647, 0.5900715800271428, 0.6333866167224187, 0.7825581671895634, 0.8150882916052069, 0.9869079107811558, 0.8929317255788192, 1.025546464634317, 0.76172083541951, 0.7559267107117194, 0.8370307168706859], "test_loss": [108.63956356048584, 87.31281363964081, 92.75799351930618, 60.66805896162987, 53.28929263353348, 48.726215213537216, 39.97511115670204, 43.358814001083374, 36.49640467762947, 36.91322621703148, 31.254686027765274, 28.29100152850151, 30.537493243813515, 28.36963379383087, 28.050149872899055, 26.19376827776432, 25.92792885005474, 27.258441641926765, 25.597561821341515, 29.49508997797966, 27.8428765386343, 26.895883724093437, 27.95987093448639, 28.160619974136353, 28.868149131536484, 27.129788488149643, 23.395532503724098, 28.403386533260345, 27.025420412421227, 27.5050201267004, 27.3049089089036, 30.361666560173035, 23.20806486159563, 23.603776179254055, 24.887333072721958, 23.996069878339767, 22.277137652039528, 24.983524411916733, 26.63497457653284, 28.914531856775284, 23.4246168397367, 27.723975405097008, 24.9840215370059, 26.268435388803482, 26.01523794233799, 30.844405964016914, 29.596212171018124, 27.137766636908054, 29.326145999133587, 28.074496798217297, 28.106497958302498, 26.317943200469017, 28.615625098347664, 25.21016074717045, 28.796534918248653, 26.134265802800655, 26.501198932528496, 26.263061434030533, 26.768103793263435, 28.606440849602222, 26.5336826890707, 25.293517276644707, 26.920091696083546, 28.356660827994347, 25.598284989595413, 27.7112517952919, 25.628470979630947, 29.29700344800949, 25.095712430775166, 32.25595510005951, 28.50941338390112, 30.49735961854458, 30.384324684739113, 24.601039581000805, 26.165812768042088, 28.413625702261925, 28.529361590743065, 28.750788912177086, 27.20674965530634, 23.444125965237617, 28.643155857920647, 30.17160601913929, 28.380150862038136, 30.01196277886629, 27.83978372812271, 25.422124102711678, 28.363894268870354, 29.374170161783695, 29.327185168862343, 28.32541811466217, 28.16472600400448, 27.605403073132038, 23.28836603462696, 29.698524616658688, 29.117854192852974, 29.07134199142456, 32.45018994063139, 29.626366518437862, 28.87218663841486, 27.462381899356842, 45.751118049025536, 33.6890025138855, 25.72811435908079, 25.947073817253113, 25.11247082799673, 32.35137319564819, 40.510179713368416, 27.06091406941414, 24.793163508176804, 24.1866864413023, 27.88807748258114, 31.677246019244194, 26.882257372140884, 31.40685325115919, 26.942062005400658, 37.02168449759483, 24.70923748612404, 27.73310972005129, 28.858819045126438, 24.759170465171337, 23.71080183982849, 35.3564677387476, 29.5896038711071, 27.342908017337322, 27.12271072715521, 37.2088687568903, 24.574220068752766, 28.38472940772772, 26.029244601726532, 25.00468534976244, 28.162402532994747, 28.74021166563034, 26.398344233632088, 24.42888157814741, 28.79104943573475, 30.010546140372753, 25.45268902182579, 23.651103552430868, 25.178142812103033, 29.30228542536497, 30.718255579471588, 35.42204990983009, 29.668824210762978, 26.591330491006374, 34.19407529383898, 26.282586224377155, 25.075537495315075, 27.984326894860715, 29.458062328398228, 30.360648438334465, 16.531438848003745, 17.015221105888486, 17.187501210719347, 17.976851919665933, 18.247934678569436, 18.868173378519714, 19.590491488575935, 20.278471722267568, 20.907923635095358, 20.91701816022396, 20.917901331558824, 21.797094391658902, 22.878680430352688, 22.929306814447045, 23.452839091420174, 23.848079997114837, 24.694338403642178, 24.179586119949818, 23.13520935177803, 23.7927227281034, 24.128981813788414, 23.26043406687677, 23.699615250574425, 23.53863152116537, 24.734219416975975, 24.25026600062847, 23.66946154087782, 23.547887951135635, 23.14393048733473, 25.36248180642724, 24.617303919047117, 26.648544281721115, 25.510575838387012, 26.161591716110706, 25.441189918667078, 26.324281370267272, 26.56985730677843, 25.147210124880075, 23.508820263668895, 23.825654104351997, 25.079157505184412, 25.22130922228098, 26.093912355601788, 25.9582725353539, 26.341795191168785, 27.914418414235115, 26.503315545618534, 25.24146193265915, 25.752942245453596, 26.113903366029263], "epoch_time": [54.05156636238098, 50.82832646369934, 51.43095588684082, 50.578192949295044, 51.05135679244995, 50.302027463912964, 51.8447949886322, 51.24583554267883, 51.29440641403198, 50.92395830154419, 49.76999282836914, 51.61034798622131, 51.34132695198059, 51.430344104766846, 51.978769063949585, 51.6295280456543, 51.07310175895691, 50.285398960113525, 51.982481956481934, 51.51926302909851, 51.871827363967896, 48.530914545059204, 51.481730222702026, 50.98028087615967, 51.260674476623535, 51.40446925163269, 50.93432354927063, 51.442076206207275, 49.57203221321106, 51.81181049346924, 50.09662914276123, 50.24336051940918, 51.642367362976074, 51.061230182647705, 50.97707390785217, 50.777382373809814, 51.22987365722656, 51.32558846473694, 49.105432987213135, 51.28848671913147, 51.328250885009766, 51.62127184867859, 50.29711389541626, 51.27921915054321, 51.2618088722229, 51.02002167701721, 50.29536199569702, 51.10769557952881, 49.43280529975891, 51.55871629714966, 51.95893716812134, 51.411672592163086, 51.25931096076965, 51.023210763931274, 49.232887506484985, 50.979522466659546, 51.22869062423706, 51.23707342147827, 49.54624390602112, 50.92992949485779, 50.896992206573486, 52.020265102386475, 50.14083194732666, 50.73686337471008, 49.53677272796631, 51.793383836746216, 51.01917815208435, 50.65982532501221, 51.06035304069519, 51.02867341041565, 51.49385356903076, 50.89707326889038, 51.02095365524292, 51.34087634086609, 51.62969183921814, 50.7106831073761, 51.63922619819641, 51.05931520462036, 49.52396249771118, 51.69649863243103, 51.237457275390625, 51.26815962791443, 51.62233543395996, 50.58205318450928, 51.534902811050415, 50.964943170547485, 51.395153522491455, 49.58873224258423, 50.425679445266724, 50.70297336578369, 51.20778226852417, 49.135589838027954, 49.65850257873535, 50.86246705055237, 51.604400396347046, 51.51869750022888, 50.416954040527344, 51.52095341682434, 51.49066090583801, 50.7944495677948, 51.26978087425232, 49.90621852874756, 51.12103748321533, 51.088040351867676, 51.00604510307312, 48.72654318809509, 49.16576075553894, 51.39581251144409, 50.731597900390625, 51.12614107131958, 49.66286897659302, 50.91966533660889, 49.43500566482544, 50.58904719352722, 48.95719051361084, 50.88088798522949, 51.21343278884888, 51.08000159263611, 50.80298852920532, 50.96570444107056, 50.073182582855225, 51.56210446357727, 51.2934935092926, 50.72357249259949, 51.251144886016846, 51.22808766365051, 49.75125312805176, 51.33196020126343, 50.161381244659424, 51.12261652946472, 50.36499881744385, 51.064409017562866, 51.37546157836914, 51.060182332992554, 50.27633571624756, 50.38166260719299, 51.47099542617798, 50.85100817680359, 50.924904584884644, 50.85868048667908, 50.45714497566223, 49.381009340286255, 51.43707513809204, 49.76705861091614, 51.15918731689453, 49.23423981666565, 50.98137927055359, 52.092599868774414, 50.89369297027588, 51.08681130409241, 51.7007315158844, 50.39708209037781, 51.35201573371887, 52.279290437698364, 49.60512709617615, 50.62666392326355, 51.77056574821472, 51.07198357582092, 50.76685357093811, 51.56065845489502, 50.632261514663696, 51.2552490234375, 51.158632040023804, 50.86854577064514, 51.13099908828735, 50.9617555141449, 49.72805333137512, 48.856963872909546, 49.64773440361023, 49.17271137237549, 52.201010942459106, 51.072999715805054, 50.968291997909546, 51.594324350357056, 51.310718297958374, 50.49006509780884, 51.55128216743469, 51.048747539520264, 50.25185418128967, 51.65106153488159, 51.178778409957886, 51.3770170211792, 49.185741662979126, 51.146955251693726, 51.58927273750305, 49.262312173843384, 50.563764810562134, 49.6102454662323, 50.87433934211731, 50.18649339675903, 50.81530809402466, 51.29397654533386, 51.31206774711609, 51.298086404800415, 51.63333296775818, 51.1842679977417, 50.62385368347168, 49.82810974121094, 50.62467646598816, 51.0037305355072]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr0.001-wdecay0.1-seed44.json <==
{"train_acc": [41.426, 60.278, 69.192, 75.33, 79.08, 81.624, 83.658, 85.152, 86.532, 87.924, 88.516, 89.434, 90.108, 91.044, 91.568, 92.054, 92.336, 92.988, 93.54, 93.814, 93.962, 94.444, 94.652, 95.122, 95.25, 95.492, 95.72, 95.608, 96.048, 96.224, 96.248, 96.398, 96.504, 96.68, 96.72, 96.794, 96.912, 96.916, 97.1, 97.166, 97.028, 96.954, 97.244, 97.312, 97.246, 97.326, 97.346, 97.142, 97.35, 97.318, 97.484, 97.41, 97.362, 97.476, 97.264, 97.426, 97.422, 97.438, 97.436, 97.45, 97.378, 97.698, 97.458, 97.45, 97.48, 97.484, 97.554, 97.434, 97.47, 97.682, 97.378, 97.556, 97.394, 97.514, 97.336, 97.32, 97.41, 97.54, 97.34, 97.398, 97.52, 97.532, 97.554, 97.442, 97.508, 97.478, 97.388, 97.374, 97.47, 97.49, 97.454, 97.574, 97.388, 97.468, 97.516, 97.386, 97.576, 97.476, 97.54, 97.576, 97.334, 97.514, 97.382, 97.502, 97.506, 97.388, 97.52, 97.582, 97.37, 97.344, 97.536, 97.544, 97.682, 97.312, 97.396, 97.568, 97.62, 97.532, 97.342, 97.506, 97.562, 97.532, 97.44, 97.55, 97.566, 97.564, 97.684, 97.382, 97.416, 97.498, 97.662, 97.54, 97.526, 97.664, 97.462, 97.644, 97.664, 97.36, 97.502, 97.638, 97.564, 97.72, 97.618, 97.452, 97.778, 97.658, 97.752, 97.554, 97.56, 97.83, 99.184, 99.738, 99.842, 99.856, 99.92, 99.936, 99.924, 99.932, 99.912, 99.91, 99.928, 99.922, 99.938, 99.922, 99.904, 99.902, 99.918, 99.94, 99.922, 99.9, 99.924, 99.932, 99.932, 99.944, 99.954, 99.93, 99.946, 99.914, 99.936, 99.954, 99.932, 99.924, 99.96, 99.964, 99.93, 99.928, 99.934, 99.932, 99.964, 99.942, 99.928, 99.922, 99.922, 99.942, 99.954, 99.942, 99.948, 99.916, 99.964, 99.944], "test_acc": [52.69, 59.51, 69.49, 63.94, 78.82, 80.28, 82.89, 81.78, 84.57, 85.42, 85.81, 85.44, 87.06, 87.43, 86.89, 86.85, 89.05, 88.59, 88.19, 87.82, 89.56, 90.66, 88.91, 90.52, 90.55, 89.88, 89.79, 90.37, 91.05, 90.47, 90.85, 90.62, 90.9, 89.92, 90.47, 89.61, 89.5, 91.0, 90.97, 91.24, 91.48, 90.82, 90.37, 90.96, 91.59, 91.26, 90.53, 91.58, 91.04, 91.41, 91.09, 91.63, 89.94, 90.77, 92.01, 90.12, 89.88, 90.66, 90.34, 89.67, 92.1, 91.3, 91.95, 91.35, 90.03, 90.89, 91.17, 89.22, 91.49, 91.69, 91.05, 90.4, 90.54, 91.76, 90.98, 90.9, 90.87, 90.95, 90.9, 90.9, 90.68, 90.51, 90.3, 91.79, 91.51, 91.69, 91.09, 89.91, 90.97, 90.75, 90.32, 91.79, 91.57, 90.82, 91.19, 91.99, 91.56, 90.98, 91.14, 91.37, 91.08, 90.41, 90.66, 90.07, 90.55, 91.87, 91.06, 92.01, 90.63, 91.08, 91.13, 91.03, 90.75, 90.69, 91.23, 91.37, 90.71, 91.69, 91.39, 90.87, 92.04, 90.15, 91.94, 90.57, 91.27, 91.48, 91.2, 90.41, 90.25, 91.15, 91.07, 90.39, 91.84, 91.86, 89.4, 91.93, 90.9, 91.6, 91.23, 89.84, 91.35, 90.46, 91.84, 89.89, 91.58, 91.46, 91.38, 91.73, 91.56, 88.76, 94.54, 94.63, 94.85, 94.9, 94.9, 95.07, 94.89, 95.02, 94.74, 94.78, 94.75, 94.58, 94.88, 94.68, 94.66, 95.03, 94.83, 95.11, 94.53, 94.86, 94.54, 94.77, 94.82, 94.76, 94.79, 94.77, 94.51, 94.78, 94.68, 94.86, 94.57, 94.69, 94.7, 94.72, 94.59, 94.64, 94.75, 94.74, 94.73, 94.59, 94.59, 94.5, 94.38, 94.7, 94.93, 94.92, 94.95, 94.71, 94.59, 94.59], "train_loss": [619.4898457527161, 431.3625259399414, 340.17912524938583, 277.3394050896168, 237.34881410002708, 208.0158386528492, 186.1089949607849, 168.88024507462978, 152.81607235968113, 138.2589648514986, 129.62794835865498, 120.51842738687992, 111.97794231772423, 101.52456796169281, 96.66589257121086, 89.21264982968569, 85.0074482858181, 78.71751936525106, 73.91160801798105, 69.56609991937876, 66.61527840048075, 62.18623165041208, 59.70863841101527, 55.14723952487111, 52.8158863671124, 50.977328076958656, 48.53245034441352, 48.29329749196768, 43.915345046669245, 42.3024349976331, 41.43177223019302, 40.080683450214565, 39.477439768612385, 37.41678297705948, 36.96588642522693, 35.90136944875121, 35.43808263167739, 35.004307655617595, 33.37738962844014, 31.263719256035984, 33.56659903936088, 32.82910671830177, 31.659027005545795, 31.081499638967216, 31.533660201355815, 29.592151297722012, 30.012935656122863, 30.921615806408226, 30.41546800918877, 29.89534592628479, 28.826101860962808, 28.364219359122217, 30.769622732885182, 28.45806912984699, 30.032712896354496, 28.834075331687927, 28.212959836237133, 29.076037542894483, 29.224066060967743, 28.255503671243787, 29.235187076963484, 26.50341298803687, 28.56471974309534, 29.455472289584577, 29.468018111772835, 28.328628646209836, 27.614433453418314, 28.98942404612899, 28.023143272846937, 26.287597921676934, 29.907057153061032, 28.28219624981284, 28.867382185533643, 28.05251238308847, 29.63394864089787, 30.28656546305865, 29.099802874960005, 27.37650993373245, 29.534261665306985, 28.73494658060372, 27.68184387590736, 28.265379165299237, 28.233115453273058, 29.138423941098154, 28.372670520097017, 28.4630198283121, 29.640679847449064, 29.530661596916616, 27.979527978226542, 27.827486304566264, 29.399598294869065, 28.19473981205374, 28.903988871723413, 27.706064455211163, 28.55749193392694, 30.141000079922378, 27.72699812334031, 28.299167751334608, 28.2116537746042, 28.057930389419198, 29.868480120785534, 28.123096756637096, 29.222562968730927, 28.241856995038688, 27.887134761549532, 29.616118624806404, 29.003549079410732, 28.311353298835456, 29.412948179990053, 29.71154711768031, 27.70116116758436, 28.318611605092883, 26.28148510120809, 29.767177356407046, 28.882866469211876, 27.59785257652402, 27.29560679476708, 27.49990543629974, 30.584074741229415, 28.267213214188814, 27.782508064061403, 27.83935812395066, 28.463726014830172, 28.164949622936547, 27.502065112814307, 28.05045723821968, 26.875570500269532, 29.18207113444805, 29.174811528995633, 28.702648553997278, 26.901336752809584, 27.229051754809916, 27.843080896884203, 26.60671571874991, 28.6162752751261, 27.163157772272825, 26.4502814845182, 29.99537573941052, 28.19280699454248, 26.425224696751684, 27.684867058880627, 26.57777415588498, 26.394814409315586, 28.715796728618443, 25.008133909665048, 27.415586708579212, 26.20788746792823, 27.398762304801494, 26.805184056982398, 24.791979822795838, 9.936045185662806, 4.136155258049257, 2.8236658192472532, 2.2935224944958463, 1.4775896467035636, 1.3018258427473484, 1.1723372340056812, 1.0375367536616977, 1.2261878918361617, 1.1249578389397357, 1.0200791949791892, 1.0970770051244472, 0.946182174331625, 1.0155427960908128, 1.2585816474202147, 1.03575256165459, 1.0423453842740855, 0.7698950494213932, 1.0075823056185982, 1.170149740188208, 1.1081909595031902, 0.7802286832666141, 0.843895808680827, 0.6723670532173855, 0.6988607532866808, 0.9492290344933281, 0.668576415860116, 1.0218613852175622, 0.8102305320189771, 0.4970353118605999, 0.7825826159323697, 0.9203062140786642, 0.5509237102942279, 0.4392309630420641, 0.8806273669542861, 0.8551364563845709, 0.9161541337743984, 0.9118782039467987, 0.5022324007532006, 0.6288162719165484, 0.9039691419902738, 0.9423612712271279, 0.9490234979043635, 0.682176583848559, 0.5497914628613216, 0.7569679119123975, 0.5394176620930011, 0.9045833773288905, 0.5373966778224712, 0.7632443161428455], "test_loss": [102.278249502182, 94.15072911977768, 69.68405479192734, 98.50183761119843, 49.89223304390907, 46.06306120753288, 40.44307252764702, 42.346424490213394, 35.679695934057236, 36.43340626358986, 34.362768560647964, 36.44068270921707, 30.110793188214302, 30.26076713204384, 33.472124457359314, 32.33955109119415, 25.994911715388298, 28.81761860847473, 29.21313212811947, 31.13994936645031, 27.38801644742489, 24.36946564912796, 31.009224459528923, 25.33227451145649, 25.546202018857002, 27.662081226706505, 28.280068039894104, 26.46340913325548, 25.18394948542118, 26.881444796919823, 26.85009778290987, 27.351847358047962, 26.584892973303795, 30.795603707432747, 28.83697672188282, 32.13238674402237, 31.934825539588928, 26.045955881476402, 28.989568546414375, 27.149061925709248, 27.02781082689762, 28.05368982255459, 29.759046003222466, 28.54277916997671, 26.210016816854477, 27.586963653564453, 28.059275202453136, 25.356295384466648, 26.98718772828579, 25.688581116497517, 29.09978174418211, 25.90082774311304, 32.82464598119259, 29.535192228853703, 23.59296900779009, 31.198351562023163, 31.68121875822544, 29.32157826423645, 28.76649345457554, 33.297488421201706, 22.429328471422195, 27.50425761938095, 25.527772039175034, 25.888506568968296, 30.385924339294434, 29.275680236518383, 27.570408701896667, 32.7409548163414, 26.350515715777874, 25.884742632508278, 26.876351807266474, 30.35316352546215, 29.707347124814987, 24.743192546069622, 27.853095650672913, 27.339302115142345, 29.04412978887558, 28.78023560345173, 28.04862903803587, 27.866865657269955, 29.317127227783203, 31.232627347111702, 29.996878445148468, 25.566181652247906, 27.036627508699894, 25.302550077438354, 25.473409429192543, 32.00249610841274, 29.172149166464806, 28.686876982450485, 32.83790285885334, 25.066113762557507, 24.966506078839302, 29.047190837562084, 28.508820809423923, 23.861843332648277, 26.382555961608887, 27.605530351400375, 28.09487096965313, 26.652277372777462, 28.937189236283302, 31.218922153115273, 29.58747474849224, 31.711549699306488, 30.65489386767149, 23.80553463846445, 27.457601748406887, 25.66425832360983, 29.8064925968647, 26.809530660510063, 27.46740885823965, 26.518050208687782, 29.221758529543877, 30.70353277772665, 26.635222390294075, 27.407164003700018, 31.149309270083904, 27.913698360323906, 26.188040763139725, 27.734143652021885, 25.69799894094467, 31.523102901875973, 25.23412898927927, 28.795806504786015, 27.375311248004436, 24.89227043092251, 26.92707199603319, 30.881140679121017, 31.211309745907784, 26.59030693769455, 27.998734086751938, 30.849790036678314, 26.35540833324194, 24.044653318822384, 37.57394987344742, 26.005620561540127, 29.69703781604767, 26.464151822030544, 26.623181253671646, 31.080868802964687, 27.2434054762125, 30.823488675057888, 24.830069348216057, 32.19675047695637, 27.089444182813168, 26.874345652759075, 27.456794127821922, 26.093191854655743, 24.841033563017845, 38.99928767979145, 16.852299354970455, 17.373670134693384, 17.697592839598656, 17.871307469904423, 18.653515107929707, 19.0052952747792, 19.352257834747434, 20.96201391518116, 22.037860862910748, 22.23450529202819, 22.014506235718727, 23.681341804564, 22.529996832832694, 23.467165883630514, 22.66432946175337, 22.330970525741577, 23.487656127661467, 23.299804031848907, 26.133753661066294, 22.94231784902513, 24.27450169995427, 24.687513425946236, 23.640994381159544, 24.409876331686974, 24.867811266332865, 24.68578526005149, 26.51399644650519, 25.629004415124655, 26.280013656243682, 25.513241834938526, 26.70616428181529, 26.354518182575703, 25.85165912657976, 26.100798586383462, 27.145349834114313, 25.882112180814147, 26.654366184026003, 26.249559327960014, 26.910779789090157, 27.068675760179758, 26.131524670869112, 26.42848740145564, 26.654533699154854, 26.09723211079836, 25.282600674778223, 25.732188146561384, 25.440540401265025, 26.553065061569214, 26.973333487287164, 26.872080706059933], "epoch_time": [91.29689431190491, 89.28871202468872, 89.41247344017029, 89.37588167190552, 89.31744194030762, 89.37188673019409, 89.39519309997559, 89.3307638168335, 89.41323280334473, 89.36064577102661, 89.35970711708069, 89.40713047981262, 89.34178185462952, 89.32257986068726, 89.38030123710632, 89.43012285232544, 89.40392971038818, 89.39743494987488, 89.36527156829834, 89.38916110992432, 89.4153401851654, 89.37517285346985, 89.34768652915955, 89.40045261383057, 89.30776405334473, 89.38228511810303, 89.37124109268188, 89.36391592025757, 89.31672310829163, 89.37763524055481, 89.4351077079773, 89.40106773376465, 89.36939764022827, 89.41288375854492, 89.33391165733337, 89.37606525421143, 89.36588406562805, 89.38385057449341, 89.3526177406311, 89.38296818733215, 89.41338419914246, 89.36682915687561, 89.41938805580139, 89.4029757976532, 89.41822028160095, 89.3422589302063, 89.38373756408691, 89.40187406539917, 89.39707231521606, 89.393394947052, 89.40384340286255, 89.39898252487183, 89.41496324539185, 89.37256622314453, 89.43018412590027, 89.38586568832397, 89.431391954422, 89.41655611991882, 89.36139917373657, 89.3938717842102, 89.40016174316406, 89.41514182090759, 89.40140843391418, 89.34878039360046, 89.3995943069458, 89.36911487579346, 89.4124846458435, 89.37621879577637, 89.39891576766968, 89.40187883377075, 89.41043663024902, 89.39248251914978, 89.41805148124695, 89.43902826309204, 89.41674447059631, 89.42963123321533, 89.42162871360779, 89.42520952224731, 89.4030385017395, 89.37641191482544, 89.43289828300476, 89.4119827747345, 89.40026450157166, 89.42303800582886, 89.43551111221313, 89.38936686515808, 89.3963565826416, 89.43129682540894, 89.41205310821533, 89.37828636169434, 89.4118537902832, 89.41579723358154, 89.42557549476624, 89.39536190032959, 89.42227244377136, 89.41956949234009, 89.43684935569763, 89.40398216247559, 89.48632836341858, 89.40355896949768, 89.40972995758057, 89.45471262931824, 89.44692015647888, 89.47114729881287, 89.4480230808258, 89.42435097694397, 89.41220664978027, 89.45632600784302, 89.40943622589111, 89.42527842521667, 89.46517038345337, 89.44114518165588, 89.41610860824585, 89.44149470329285, 89.4043276309967, 89.43797898292542, 89.41483616828918, 89.3959014415741, 89.40250205993652, 89.464035987854, 89.40861368179321, 89.42727565765381, 89.42869567871094, 89.4208357334137, 89.41936469078064, 89.45792436599731, 89.40719103813171, 89.45378232002258, 89.40669417381287, 89.50049829483032, 89.43344926834106, 89.48233437538147, 89.48211121559143, 89.41995167732239, 89.49255394935608, 89.37457823753357, 89.42990636825562, 89.45809483528137, 89.42288303375244, 89.44298100471497, 89.37929391860962, 89.4406533241272, 89.44437170028687, 89.40655255317688, 89.43484091758728, 89.39478254318237, 89.42369413375854, 89.46256756782532, 89.41021919250488, 89.40374088287354, 89.41510105133057, 89.45088386535645, 89.44670367240906, 89.4295904636383, 89.45435357093811, 89.440181016922, 89.44783186912537, 89.47634863853455, 89.43592238426208, 89.40430307388306, 89.4063777923584, 89.4284417629242, 89.44780468940735, 89.43452382087708, 89.4571840763092, 89.42192721366882, 89.37206602096558, 89.42084693908691, 89.39755201339722, 89.43676018714905, 89.42058110237122, 89.39735555648804, 89.43113112449646, 89.4271309375763, 89.438894033432, 89.42974901199341, 89.4706027507782, 89.43472862243652, 89.42205715179443, 89.44096612930298, 89.41037631034851, 89.41705322265625, 89.4093005657196, 89.44474029541016, 89.41694784164429, 89.41162490844727, 89.42750668525696, 89.43305206298828, 89.4377453327179, 89.43201732635498, 89.47762894630432, 89.43015623092651, 89.42339372634888, 89.41495323181152, 89.43437623977661, 89.43313574790955, 89.43436193466187, 89.43151712417603, 89.43400025367737, 89.38679957389832]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr0.005-wdecay0.02-seed42.json <==
{"train_acc": [27.64, 45.764, 58.246, 66.99, 73.256, 77.818, 80.786, 83.116, 84.808, 86.312, 87.198, 88.406, 89.296, 89.95, 90.654, 91.316, 91.866, 92.266, 92.686, 93.298, 93.55, 93.772, 94.218, 94.494, 94.724, 95.182, 95.284, 95.392, 95.724, 95.598, 95.7, 96.006, 96.056, 96.118, 96.102, 96.39, 96.584, 96.356, 96.736, 96.35, 96.582, 96.764, 96.69, 96.7, 96.768, 96.814, 96.91, 96.984, 96.874, 96.94, 96.656, 96.976, 97.074, 96.868, 96.914, 97.026, 96.98, 96.96, 97.15, 97.21, 96.914, 96.978, 97.22, 97.196, 97.114, 97.152, 97.19, 97.206, 97.026, 97.082, 97.094, 97.146, 97.036, 97.152, 96.954, 97.192, 97.278, 97.22, 97.18, 97.23, 97.148, 97.112, 97.07, 97.186, 97.25, 97.174, 97.04, 97.282, 97.26, 97.14, 97.246, 97.026, 97.276, 97.33, 97.338, 97.242, 97.37, 97.212, 97.168, 97.366, 97.184, 97.234, 97.402, 97.276, 97.256, 97.306, 97.422, 97.308, 97.314, 97.234, 97.39, 97.408, 97.462, 97.222, 97.47, 97.418, 97.284, 97.474, 97.55, 97.334, 97.194, 97.51, 97.29, 97.43, 97.504, 97.306, 97.492, 97.448, 97.392, 97.37, 97.402, 97.356, 97.506, 97.43, 97.496, 97.386, 97.456, 97.544, 97.394, 97.278, 97.494, 97.354, 97.548, 97.262, 97.45, 97.5, 97.506, 97.322, 97.446, 97.594, 99.228, 99.618, 99.778, 99.812, 99.84, 99.878, 99.892, 99.896, 99.884, 99.86, 99.884, 99.924, 99.918, 99.928, 99.906, 99.898, 99.896, 99.906, 99.902, 99.93, 99.93, 99.92, 99.916, 99.872, 99.944, 99.904, 99.91, 99.934, 99.952, 99.93, 99.912, 99.926, 99.902, 99.93, 99.944, 99.9, 99.896, 99.924, 99.93, 99.908, 99.918, 99.98, 99.918, 99.9, 99.926, 99.94, 99.938, 99.944, 99.922, 99.928], "test_acc": [38.54, 49.83, 60.78, 65.37, 75.37, 76.87, 79.88, 79.46, 82.81, 84.37, 84.39, 86.7, 86.84, 86.89, 86.46, 88.2, 87.81, 88.16, 88.48, 88.32, 90.2, 88.62, 89.19, 88.57, 89.24, 89.66, 90.24, 90.21, 90.29, 88.84, 89.82, 90.36, 89.7, 89.31, 90.4, 89.9, 90.15, 90.72, 90.5, 89.11, 90.56, 90.71, 91.61, 90.26, 91.06, 90.72, 90.4, 90.9, 89.06, 90.63, 89.61, 90.72, 90.03, 90.86, 90.41, 91.18, 90.65, 90.85, 91.18, 89.41, 90.99, 89.73, 90.39, 90.14, 89.0, 91.37, 90.44, 90.88, 89.47, 89.82, 91.29, 90.76, 90.85, 89.71, 89.27, 92.12, 90.04, 90.34, 89.42, 88.75, 89.19, 90.4, 91.18, 90.54, 90.92, 90.28, 91.14, 91.51, 90.48, 91.11, 91.45, 90.71, 91.1, 90.02, 90.2, 90.73, 90.84, 91.2, 91.05, 89.1, 91.13, 91.09, 91.25, 90.71, 90.03, 90.56, 91.84, 90.1, 90.6, 91.34, 91.04, 91.12, 90.27, 91.45, 90.87, 89.97, 91.31, 91.38, 89.23, 91.86, 90.5, 91.35, 89.59, 91.19, 91.02, 90.58, 92.2, 91.68, 89.51, 91.61, 90.27, 90.78, 91.63, 91.89, 90.28, 90.56, 91.14, 90.2, 90.06, 89.83, 91.08, 90.43, 90.5, 90.41, 90.84, 90.15, 90.34, 91.42, 89.43, 91.4, 94.1, 94.27, 94.26, 94.54, 94.42, 94.39, 94.4, 94.52, 94.36, 94.26, 94.35, 94.57, 94.57, 94.57, 94.47, 94.43, 94.49, 94.31, 94.39, 94.37, 94.39, 94.52, 94.17, 94.26, 94.52, 94.12, 94.3, 94.23, 94.53, 94.49, 94.31, 94.19, 94.43, 94.52, 94.47, 94.37, 94.37, 94.29, 94.63, 94.2, 94.6, 94.68, 94.28, 94.34, 94.34, 94.77, 94.47, 94.59, 94.25, 94.54], "train_loss": [761.3000726699829, 576.4352573156357, 455.56679034233093, 362.9849482178688, 298.3737217783928, 249.37388783693314, 215.37799701094627, 189.770231872797, 170.85568599402905, 155.31129287183285, 142.9090520441532, 128.7702970802784, 120.94765257835388, 113.60923379659653, 105.1567704603076, 98.16608949750662, 91.38228020071983, 85.99667003005743, 80.31269124150276, 74.84699121490121, 71.56614190340042, 69.45015823841095, 64.4731280207634, 60.8980067782104, 58.0724171474576, 54.85561350360513, 52.467143058776855, 50.92591191828251, 48.27055557817221, 49.02752823755145, 46.92296756245196, 45.0160846170038, 43.65567573532462, 42.72095166891813, 42.68292159587145, 41.02211493998766, 38.29639928787947, 40.972972655668855, 36.69190841726959, 40.1535267457366, 37.92100629769266, 36.48269298300147, 36.68460512906313, 36.80947216320783, 36.47308570612222, 35.84791795536876, 35.30876728333533, 33.67838908918202, 35.41217225603759, 34.126577854156494, 35.88975364342332, 33.85203216038644, 33.343597260303795, 34.50278515741229, 34.68235246092081, 33.20179895684123, 33.11693981103599, 33.9490633867681, 32.73861816339195, 31.958549567498267, 34.044705658219755, 34.35342478752136, 30.771985770203173, 31.77447810396552, 32.74279685970396, 32.360195403918624, 32.047188135795295, 31.315158504992723, 33.482525542378426, 32.70805469341576, 32.69708798639476, 31.972361460328102, 32.88495681062341, 31.779721608385444, 33.90973362699151, 31.274621281772852, 30.83380569331348, 31.92335160356015, 31.796148701570928, 31.052327412180603, 32.253059660084546, 32.747659580782056, 32.806303850375116, 31.218831795733422, 30.48576147761196, 32.16123143211007, 32.96473377663642, 31.036104986444116, 30.49209450930357, 32.325667911209166, 30.78578817471862, 32.90881737973541, 30.794069340452552, 30.47563008032739, 30.225607128813863, 31.280638008378446, 29.704050339292735, 31.223338399082422, 31.74954242631793, 29.377646303735673, 31.400952093303204, 31.219968354329467, 30.30913831666112, 30.598011494614184, 30.172957411035895, 30.544611376710236, 29.513009222224355, 30.85993659030646, 30.04107791557908, 30.74564522365108, 29.689839999191463, 29.61955836508423, 28.91747399326414, 31.48432215023786, 28.013466810807586, 29.61518162302673, 31.381620483472943, 29.901304411701858, 29.03240041062236, 30.42020666692406, 31.40127486921847, 27.948668803088367, 30.992001842707396, 29.379435148090124, 28.51922852732241, 30.48304675426334, 27.88436633348465, 28.64121938869357, 29.230691738426685, 29.365224534645677, 29.514104922302067, 30.26237402111292, 28.724024045746773, 29.229006677865982, 28.744823599234223, 29.439221819862723, 29.027985028922558, 27.088523423299193, 29.836640051566064, 30.20182444062084, 28.42343247216195, 29.906571905128658, 28.39993472211063, 30.802726968191564, 28.305461038835347, 28.775826256722212, 27.953181255608797, 29.86260770773515, 28.874280555173755, 27.464266484137625, 9.496645427541807, 5.084899996814784, 3.1989634158671834, 2.608868920127861, 2.243121055988013, 1.8538387019434595, 1.4841683673730586, 1.3762495226692408, 1.4753209443879314, 1.5944132938384428, 1.4609129918535473, 1.1006772186228773, 1.079296390124, 0.8853536217502551, 1.137590448532137, 1.2004218779147777, 1.100827402696268, 1.1590413182175325, 1.1125824445844046, 0.8630053014057921, 0.8785173454562027, 0.9299067045212723, 1.0915840045977347, 1.3502050762544968, 0.7101365823236847, 1.038647786472211, 1.1884278606512453, 0.7586077629212014, 0.6282272877006108, 0.737863389334052, 1.0362321655629785, 0.8387221189477714, 1.0043050491203758, 0.8785378831735215, 0.631835004181994, 1.1782277394149787, 1.1309415933919809, 0.8195554781818828, 0.8466371970607725, 0.9261316024667394, 0.8797929807669789, 0.31833096052196197, 0.9438144760165414, 1.1747160777695171, 0.936013925322186, 0.5915909256300438, 0.7996374101558104, 0.6758639629438221, 0.8366101913861712, 0.7343223157276952], "test_loss": [129.73642027378082, 113.7633159160614, 87.45220583677292, 83.43307787179947, 54.84232157468796, 53.30491039156914, 48.088393181562424, 47.17927587032318, 39.00532206892967, 36.95809754729271, 36.811178758740425, 32.57151202857494, 30.970811992883682, 30.294717505574226, 33.29666870832443, 29.23344138264656, 31.042254328727722, 29.820577651262283, 29.321060702204704, 30.027554988861084, 24.68051341176033, 29.933440044522285, 28.672002844512463, 30.021940760314465, 30.102107539772987, 26.08881949260831, 26.293148636817932, 26.22702695429325, 27.05841974914074, 31.624800637364388, 28.31581550836563, 26.91443681716919, 29.899698555469513, 30.00761714577675, 26.49651324003935, 29.986773431301117, 28.179459810256958, 26.27808539569378, 24.69069065898657, 32.28517383337021, 29.043262034654617, 26.846810773015022, 24.342538729310036, 30.083045154809952, 25.19653277285397, 27.704873777925968, 29.714481376111507, 27.24431285262108, 34.41759726405144, 27.203520365059376, 31.24665927886963, 26.77982933074236, 30.986956156790257, 25.299852669239044, 29.227496564388275, 26.333355337381363, 30.02050307393074, 28.255633033812046, 25.395131394267082, 33.14843635261059, 27.739764139056206, 34.3429669290781, 28.875195428729057, 28.608109548687935, 33.82018131017685, 24.118241012096405, 27.63361593335867, 28.994653970003128, 33.04578293859959, 31.91328537464142, 25.69667663425207, 27.709187909960747, 27.729304939508438, 32.15051485598087, 32.6396344602108, 23.065718196332455, 32.66877406090498, 29.19603841006756, 34.23102714121342, 33.82451678812504, 34.872120168060064, 26.85634783655405, 25.644875466823578, 28.409638583660126, 27.870710104703903, 29.055651422590017, 26.48857831954956, 23.709376394748688, 27.50479257106781, 26.5540456995368, 27.117050230503082, 31.133292391896248, 26.274573177099228, 30.043074443936348, 29.925283581018448, 27.37304298579693, 27.470378048717976, 27.30776944756508, 25.97618278861046, 34.98893001675606, 26.92601952701807, 26.815190359950066, 26.455995939671993, 27.368855573236942, 29.771722726523876, 29.28145083785057, 25.111168652772903, 31.186499670147896, 28.841317854821682, 26.289861649274826, 27.873964712023735, 26.23718325793743, 31.760583221912384, 25.22261106967926, 27.593353621661663, 31.862621799111366, 26.225784339010715, 27.072269789874554, 34.526606783270836, 25.10060526430607, 27.775397837162018, 24.88332941569388, 32.21798521280289, 26.302251286804676, 28.172624371945858, 27.87207182496786, 23.925032429397106, 26.29414787143469, 33.40225426852703, 24.507688581943512, 31.149157494306564, 26.992900282144547, 25.317321002483368, 24.322374783456326, 30.445634476840496, 31.687099426984787, 25.722799636423588, 32.80951215326786, 34.12031048536301, 32.00899900496006, 28.191607169806957, 28.031864881515503, 27.929902732372284, 28.62973812967539, 26.165909312665462, 30.794451400637627, 30.848411537706852, 26.90145817399025, 34.77652317285538, 27.803247809410095, 18.455420844256878, 18.959999222308397, 19.903842551633716, 20.067770212888718, 20.544053033925593, 20.953674480319023, 22.049107030034065, 22.68456121906638, 24.471892289817333, 23.937571831047535, 23.93067503720522, 23.260678557679057, 23.854230919852853, 23.854081697762012, 24.78665833361447, 24.984413731843233, 25.30219293758273, 25.870127201080322, 25.292869228869677, 25.884785745292902, 25.77082523703575, 25.04583415389061, 27.15370061248541, 26.74422626197338, 25.72397616505623, 27.760856948792934, 27.149197779595852, 27.148709923028946, 26.387190349400043, 26.540248438715935, 26.811509370803833, 26.963046438992023, 27.678195618093014, 26.269049708731472, 26.66617712005973, 26.989165797829628, 26.488278429955244, 28.341935016214848, 26.73057835176587, 28.957932233810425, 26.07960907742381, 26.254959788173437, 27.526839785277843, 27.88082057237625, 26.507730208337307, 26.57955563813448, 27.226121596992016, 25.83018810302019, 27.375423662364483, 26.314950056374073], "epoch_time": [51.32607293128967, 48.73771786689758, 48.68828248977661, 48.47836637496948, 48.86420750617981, 48.310760736465454, 48.57319116592407, 48.63758373260498, 48.92760181427002, 48.768478870391846, 48.83551073074341, 48.61390519142151, 48.807583808898926, 48.80239129066467, 48.70647048950195, 48.63088822364807, 48.896756172180176, 49.156267166137695, 48.918927907943726, 48.70399570465088, 48.736369609832764, 49.09147834777832, 49.094221353530884, 48.94300413131714, 48.898529052734375, 48.79903435707092, 48.74177408218384, 48.833415269851685, 48.46185326576233, 48.56500244140625, 48.97454380989075, 48.767539501190186, 48.93462872505188, 48.769150733947754, 48.38483905792236, 49.222962856292725, 48.257981300354004, 48.71683430671692, 48.91568422317505, 48.99685072898865, 48.94906949996948, 48.542582511901855, 48.746711015701294, 48.7783145904541, 49.08163356781006, 48.825445890426636, 48.54554796218872, 48.697786808013916, 48.7846884727478, 48.92946434020996, 49.069546699523926, 48.42135524749756, 48.64714694023132, 48.7650351524353, 48.90913414955139, 48.6776123046875, 48.62297558784485, 48.759824991226196, 49.18649172782898, 48.668564796447754, 48.76694846153259, 48.73201107978821, 48.82616424560547, 48.7114520072937, 48.58430457115173, 48.78692936897278, 48.86848711967468, 49.034377098083496, 48.83353567123413, 48.60504102706909, 48.735281467437744, 48.72834920883179, 48.867642641067505, 48.73255395889282, 48.877402782440186, 48.658652782440186, 48.64565920829773, 48.62735295295715, 49.00710439682007, 48.636765480041504, 48.070311307907104, 48.87572264671326, 48.76322531700134, 48.72669720649719, 48.61175727844238, 48.329298973083496, 48.92178010940552, 48.60825705528259, 48.680469036102295, 48.828413248062134, 48.9776873588562, 48.404386043548584, 48.774794816970825, 49.08744239807129, 48.38546442985535, 48.711846590042114, 48.468713998794556, 48.645227670669556, 48.963335275650024, 48.95203423500061, 48.980329275131226, 48.552382707595825, 48.69551134109497, 49.18070197105408, 48.777705907821655, 48.833653926849365, 48.815107583999634, 48.91954731941223, 48.907737255096436, 48.691813945770264, 49.0703706741333, 48.68184304237366, 48.7153000831604, 48.74141073226929, 48.67718696594238, 48.545469999313354, 48.5739586353302, 48.66944122314453, 48.696566343307495, 48.61520218849182, 48.46416115760803, 48.85339879989624, 48.676148653030396, 48.81409239768982, 48.86428713798523, 48.98748588562012, 48.44560503959656, 48.79551458358765, 49.06308937072754, 49.045461893081665, 48.884093046188354, 48.914339780807495, 48.73088335990906, 49.01741290092468, 48.51901388168335, 48.8737006187439, 48.76790952682495, 48.85152816772461, 48.930198431015015, 48.664729595184326, 49.094239950180054, 48.41763353347778, 48.69934678077698, 49.134437561035156, 48.95629620552063, 48.74096488952637, 49.117380142211914, 48.97829294204712, 48.923989057540894, 48.654558181762695, 49.04781198501587, 49.01055097579956, 48.74940872192383, 48.917125940322876, 48.87813973426819, 48.71684002876282, 48.74713897705078, 49.01649236679077, 48.38975477218628, 48.75658702850342, 48.793590784072876, 48.53826451301575, 48.64735150337219, 48.91275238990784, 48.97355031967163, 48.56843137741089, 48.7118034362793, 49.07926297187805, 48.79849696159363, 48.875879764556885, 48.78415060043335, 48.81465220451355, 48.52222728729248, 48.966267824172974, 48.312846183776855, 48.953405141830444, 48.944849491119385, 48.849786043167114, 48.935630321502686, 48.86074638366699, 48.716145038604736, 49.00620746612549, 48.64635133743286, 48.30862641334534, 49.08849096298218, 48.51722955703735, 48.29309797286987, 48.73911261558533, 48.41478943824768, 48.855334758758545, 49.005422830581665, 48.5280647277832, 48.96865916252136, 48.78849768638611, 48.67167139053345, 48.922441720962524, 48.96865677833557, 48.52257561683655, 48.56198191642761, 48.14602589607239]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr0.005-wdecay0.02-seed43.json <==
{"train_acc": [32.426, 51.34, 63.296, 71.332, 76.934, 80.414, 82.906, 84.558, 85.934, 87.24, 88.498, 89.038, 89.85, 90.752, 91.112, 91.862, 92.288, 92.614, 93.258, 93.792, 93.792, 94.238, 94.316, 94.63, 94.684, 95.018, 95.334, 95.498, 95.664, 95.884, 95.848, 96.076, 96.182, 96.24, 96.308, 96.27, 96.402, 96.718, 96.544, 96.512, 96.618, 96.532, 96.6, 96.798, 96.802, 96.656, 96.876, 96.92, 96.988, 96.834, 96.926, 96.984, 96.862, 97.016, 96.96, 97.006, 97.04, 97.05, 97.132, 97.214, 96.928, 97.116, 97.046, 97.076, 96.98, 97.076, 97.0, 97.26, 97.302, 97.036, 97.098, 96.996, 97.066, 97.134, 97.278, 97.22, 97.234, 97.128, 97.24, 97.226, 97.126, 97.168, 97.154, 97.056, 97.368, 97.134, 97.212, 97.042, 97.156, 97.074, 97.29, 97.262, 97.41, 97.246, 97.312, 97.262, 97.256, 97.324, 97.24, 97.232, 97.358, 97.336, 97.242, 97.28, 97.184, 97.318, 97.408, 97.27, 97.298, 97.278, 97.166, 97.344, 97.348, 97.276, 97.248, 97.356, 97.354, 97.556, 97.228, 97.48, 97.238, 97.48, 97.252, 97.486, 97.414, 97.292, 97.304, 97.26, 97.376, 97.356, 97.384, 97.528, 97.396, 97.448, 97.448, 97.408, 97.42, 97.384, 97.492, 97.546, 97.43, 97.46, 97.402, 97.42, 97.282, 97.53, 97.368, 97.512, 97.268, 97.524, 99.016, 99.658, 99.768, 99.848, 99.816, 99.86, 99.894, 99.884, 99.91, 99.89, 99.868, 99.864, 99.91, 99.88, 99.906, 99.922, 99.876, 99.872, 99.906, 99.912, 99.938, 99.902, 99.92, 99.914, 99.91, 99.926, 99.94, 99.962, 99.906, 99.93, 99.91, 99.926, 99.934, 99.922, 99.922, 99.916, 99.954, 99.954, 99.954, 99.9, 99.922, 99.934, 99.914, 99.906, 99.92, 99.912, 99.896, 99.958, 99.956, 99.944], "test_acc": [45.63, 52.04, 63.01, 74.01, 71.51, 78.55, 78.39, 83.43, 82.6, 85.45, 84.72, 85.44, 85.47, 87.63, 88.07, 88.46, 88.2, 89.37, 89.74, 88.56, 90.1, 89.9, 90.17, 90.02, 89.2, 90.38, 89.45, 89.75, 90.49, 89.94, 91.39, 90.44, 89.75, 89.75, 90.27, 90.37, 90.78, 90.13, 90.21, 89.25, 90.62, 89.94, 90.96, 90.57, 90.93, 91.11, 90.83, 90.91, 90.82, 90.45, 91.44, 89.87, 91.8, 90.87, 90.23, 89.29, 89.85, 90.74, 90.46, 89.09, 89.5, 90.87, 89.54, 90.84, 90.47, 90.37, 89.43, 90.99, 90.58, 89.83, 90.67, 90.51, 90.75, 91.19, 90.42, 91.06, 90.95, 90.04, 89.85, 91.38, 90.53, 88.82, 91.64, 91.18, 90.35, 91.51, 91.33, 90.25, 90.26, 90.97, 91.68, 90.19, 91.42, 90.79, 91.41, 91.69, 90.77, 90.93, 91.51, 91.58, 90.78, 91.4, 91.26, 91.53, 91.7, 90.44, 91.67, 90.75, 90.63, 92.01, 90.6, 91.14, 91.6, 90.17, 90.42, 90.11, 90.45, 88.79, 90.77, 91.47, 87.76, 91.38, 91.39, 90.24, 91.02, 92.15, 87.57, 91.02, 90.04, 91.08, 91.81, 90.42, 89.76, 91.22, 90.58, 88.83, 91.74, 89.9, 91.66, 90.85, 91.57, 92.32, 91.4, 92.13, 90.44, 90.62, 91.53, 92.11, 90.95, 89.51, 94.15, 94.37, 94.65, 94.85, 94.87, 94.79, 94.82, 94.68, 94.84, 94.48, 94.66, 94.77, 94.7, 94.52, 94.7, 94.72, 94.57, 94.82, 94.85, 94.93, 94.95, 94.81, 94.73, 94.84, 94.79, 94.75, 94.8, 94.46, 94.72, 94.87, 94.86, 94.72, 94.74, 94.52, 94.27, 94.62, 94.73, 94.33, 94.62, 94.43, 94.67, 94.61, 94.56, 94.67, 94.7, 94.54, 94.29, 94.71, 94.73, 94.84], "train_loss": [715.3223707675934, 518.3357774615288, 401.30521923303604, 320.34033066034317, 260.64975720644, 222.12757688760757, 193.534550011158, 175.24586805701256, 158.44310292601585, 144.8877848237753, 131.0555266290903, 123.38855338096619, 114.38177195936441, 103.82701390981674, 99.30443973094225, 92.0757951065898, 86.59810268133879, 82.19339932501316, 76.15334514528513, 70.78624817728996, 68.98551124706864, 64.31276333332062, 63.201305851340294, 59.65545713156462, 57.913988545536995, 55.50948154553771, 51.86653265915811, 49.28902440145612, 48.61579715460539, 45.94205254688859, 46.06455163285136, 43.804427275434136, 43.267476592212915, 41.51400816254318, 41.501820143312216, 41.326173432171345, 40.17913927324116, 37.20723308995366, 38.99336445517838, 38.37570904195309, 37.82582058943808, 38.0034533906728, 37.976400546729565, 35.95514460094273, 36.0512231439352, 36.76275967434049, 35.366566866636276, 34.39831451885402, 34.47003773227334, 34.8354490660131, 34.2752516977489, 33.70300600491464, 35.43394040130079, 33.0078486148268, 34.42751233652234, 33.408466005697846, 33.78392366040498, 33.37823476921767, 33.263746812939644, 31.691934283822775, 34.002453319728374, 32.924948249943554, 33.98212789185345, 32.714899035170674, 33.69178367126733, 32.502355275675654, 33.15462064836174, 30.798367207869887, 31.076261986978352, 32.44639940559864, 32.87245948519558, 34.22819548472762, 32.831407136283815, 32.29629423376173, 31.615090558771044, 31.746535012498498, 31.929579574614763, 31.824313103221357, 32.02051936555654, 31.35920255072415, 32.17616378888488, 31.921463701874018, 32.27104066312313, 33.11014778725803, 30.3033192679286, 32.638776399195194, 31.251513042487204, 32.34335725940764, 32.06664640456438, 32.895404644310474, 31.12065797112882, 30.873226954601705, 29.36517996015027, 31.620505096390843, 30.88654096145183, 31.58287870697677, 31.919105666689575, 30.471764830872416, 30.960217781364918, 31.83338643051684, 29.69906404428184, 30.26479771733284, 31.91295517515391, 31.239424305036664, 30.96568967215717, 30.519725423306227, 29.79798589926213, 30.412676223553717, 30.83215469121933, 30.833841491956264, 30.998328591696918, 30.62186934426427, 30.059143276885152, 30.32713235169649, 30.973242095671594, 30.44285499677062, 29.819964887574315, 28.177126738242805, 31.39618463627994, 29.133208909071982, 30.65346767520532, 28.690090491436422, 31.249966508708894, 28.175168877467513, 29.821589830331504, 30.975094055756927, 30.027091858908534, 30.10147624090314, 29.311059662140906, 29.684719134122133, 28.90340274106711, 28.436437695287168, 29.352275433018804, 28.609833208844066, 29.737648144364357, 30.239383065141737, 29.38675862364471, 28.963895674794912, 28.64014507085085, 27.998034927994013, 29.52890677936375, 29.51740016322583, 29.015789553523064, 29.80627320613712, 30.19839772861451, 28.12184601649642, 30.11420578043908, 28.31032950989902, 29.76588446367532, 28.350658306851983, 11.718504503369331, 4.726942193461582, 3.4148550694808364, 2.5536539041786455, 2.2822199725924293, 1.9477514926547883, 1.3521910277413554, 1.6412872699147556, 1.3207783278630814, 1.3151393906227895, 1.621554209414171, 1.4341326086178015, 1.0762410836687195, 1.5647376211709343, 1.1641535614908207, 0.943149476643157, 1.2989436218176706, 1.515281214567949, 1.1106717103357369, 1.011222898431697, 0.7665516352717532, 1.0406969658961316, 0.9833459508063243, 0.9984980117806117, 1.0263956505086753, 0.9003017413133421, 0.726361314292717, 0.5723300334620944, 1.3110894696078503, 0.9681391071326289, 0.9845030031578972, 0.855160513863666, 0.8894141289729305, 1.0840734638559297, 0.9451457804634629, 0.9938671661698208, 0.6135406905582386, 0.6606492172400067, 0.6313342203425236, 1.1797081669819818, 0.9353100966563943, 0.8121361088010417, 1.075039765544716, 1.0647722971939402, 0.856626991727353, 1.0660806810533359, 1.111624541832498, 0.7731166327912433, 0.6510396186067737, 0.6439648064119865], "test_loss": [115.46388518810272, 111.80499362945557, 90.31484073400497, 60.770533204078674, 70.61877262592316, 51.03802293539047, 51.409659415483475, 39.35681635141373, 41.31117060780525, 34.8924585878849, 36.31136202812195, 37.07113066315651, 36.00774973630905, 29.471924111247063, 28.856837689876556, 27.54760207235813, 29.495153933763504, 26.706649139523506, 24.39855419099331, 29.413863763213158, 24.462298050522804, 26.444198831915855, 25.16043023765087, 27.186932109296322, 28.321548894047737, 24.9740272462368, 27.951676666736603, 26.84803882241249, 23.85366813093424, 29.77478764951229, 24.465595982968807, 26.938179686665535, 28.724396586418152, 30.41296348720789, 28.25969386845827, 27.067938268184662, 26.770970344543457, 27.882275588810444, 29.792735755443573, 33.09374812245369, 26.44325616955757, 29.723763406276703, 25.22122100740671, 28.725022822618484, 26.404948994517326, 25.71352593228221, 27.821856260299683, 28.01518778502941, 26.387918196618557, 29.022817701101303, 24.78595246374607, 29.504294022917747, 23.23455771058798, 28.700118467211723, 31.147824347019196, 33.10941758751869, 30.450057804584503, 29.173711106181145, 29.55955432355404, 34.30113661289215, 31.505384370684624, 28.195514768362045, 31.890992015600204, 28.579468563199043, 31.03733491152525, 27.415214389562607, 31.26123310625553, 26.158732637763023, 30.426919028162956, 31.092938259243965, 27.82027854025364, 28.42926424741745, 26.80679675936699, 26.11693064123392, 30.18599207699299, 26.840580232441425, 26.508757323026657, 29.286273255944252, 30.666482627391815, 24.78886759513989, 28.76529698073864, 32.118166238069534, 25.23894003778696, 26.536567956209183, 29.16713148355484, 25.233304239809513, 25.340750254690647, 30.010769218206406, 31.396070912480354, 26.016187265515327, 23.964477010071278, 30.216099828481674, 26.02420436963439, 29.409232512116432, 26.672342762351036, 25.97185269743204, 27.03333978354931, 26.728289730846882, 24.714599203318357, 24.35102914273739, 27.8786618411541, 26.022692888975143, 26.583850145339966, 24.553503289818764, 26.985175602138042, 28.686640791594982, 24.14935477077961, 27.32761367689818, 28.343933179974556, 23.043018840253353, 26.81549823284149, 27.311602637171745, 24.84936311841011, 32.270432934165, 29.352306619286537, 30.800822779536247, 28.77466730773449, 37.30219496227801, 28.701644733548164, 26.236929804086685, 40.34069208800793, 26.87969546765089, 25.290190368890762, 32.40143397450447, 26.989037297666073, 24.08913294225931, 39.30170473456383, 27.07450294494629, 31.05663888156414, 26.058452308177948, 26.363669589161873, 28.64942267537117, 31.229575216770172, 27.7173782736063, 30.328980430960655, 34.75386045128107, 25.336088858544827, 32.186168164014816, 24.698617255315185, 31.000688463449478, 24.450423158705235, 24.323335230350494, 27.37711314857006, 24.251190848648548, 34.70676603913307, 29.49008573591709, 25.248619057238102, 25.22850075364113, 27.471313424408436, 34.61389897763729, 18.324792221188545, 18.311963498592377, 18.46180433034897, 18.71565844770521, 19.185603592544794, 19.723585534840822, 20.074813164770603, 20.81076105684042, 21.744187586009502, 23.131207779049873, 21.95040439069271, 22.422563396394253, 22.271406214684248, 23.44243212789297, 23.583330549299717, 23.053930677473545, 24.007609970867634, 23.38055720180273, 23.098361890763044, 23.82943792268634, 24.20105935819447, 23.85409064590931, 24.811121191829443, 24.425601210445166, 25.26011247932911, 25.87938577029854, 26.72386146709323, 27.62995671387762, 25.721310114488006, 25.34618655219674, 25.033735658973455, 25.87393957003951, 25.84803467988968, 26.4914473593235, 28.19387573748827, 26.009753420948982, 26.338417388498783, 27.70424209907651, 27.37528098002076, 27.6783329769969, 26.809281926602125, 26.44536053389311, 27.071461990475655, 26.139037612825632, 26.042781464755535, 27.030999580398202, 28.104937486350536, 25.67978373914957, 24.35980974882841, 24.853246994316578], "epoch_time": [91.8600766658783, 89.53219747543335, 89.55865597724915, 89.52679753303528, 89.57776403427124, 89.66080164909363, 89.56992220878601, 89.55407357215881, 89.53292870521545, 89.52333617210388, 89.58263301849365, 89.56799268722534, 89.56379413604736, 89.57215452194214, 89.54409885406494, 89.59690022468567, 89.55185103416443, 89.54961395263672, 89.54390072822571, 89.57102370262146, 89.57781624794006, 89.57342624664307, 89.5840539932251, 89.64539647102356, 89.5607967376709, 89.67598581314087, 89.56176090240479, 89.56006050109863, 89.63541340827942, 89.61584997177124, 89.60117793083191, 89.6527087688446, 89.66364002227783, 89.62636256217957, 89.65796828269958, 89.63114953041077, 89.64844393730164, 89.68162441253662, 89.64244246482849, 89.61250019073486, 89.64275789260864, 89.62406182289124, 89.6216151714325, 89.63552141189575, 89.6454770565033, 89.61873841285706, 89.65075087547302, 89.6449248790741, 89.65008687973022, 89.64685654640198, 89.64049053192139, 89.66603302955627, 89.58868718147278, 89.61605048179626, 89.6802613735199, 89.6121654510498, 89.6109893321991, 89.67921137809753, 89.68875122070312, 89.67663049697876, 89.6265881061554, 89.60928750038147, 89.68846869468689, 89.65712022781372, 89.68416666984558, 89.71453833580017, 89.6667218208313, 89.66124868392944, 89.63955211639404, 89.68772864341736, 89.68031311035156, 89.62224245071411, 89.69507598876953, 89.66263341903687, 89.68777894973755, 89.63019275665283, 89.66765689849854, 89.65205812454224, 89.63431692123413, 89.64361834526062, 89.72563791275024, 89.68801641464233, 89.6507818698883, 89.73917698860168, 89.66964340209961, 89.67106127738953, 89.69315528869629, 89.63739323616028, 89.65692400932312, 89.61108422279358, 89.72955060005188, 89.7131552696228, 89.6288833618164, 89.65610122680664, 89.73685097694397, 89.71346306800842, 89.70102143287659, 89.65699577331543, 89.72198820114136, 89.72270727157593, 89.69677829742432, 89.73912024497986, 89.6531093120575, 89.66764426231384, 89.6286940574646, 89.61733531951904, 89.68521451950073, 89.62834572792053, 89.70305466651917, 89.70618057250977, 89.71676588058472, 89.7252402305603, 89.65628600120544, 89.70551991462708, 89.70026350021362, 89.63666796684265, 89.69803500175476, 89.6558575630188, 89.66422629356384, 89.70413184165955, 89.65994095802307, 89.65993404388428, 89.67485046386719, 89.62762522697449, 89.72855234146118, 89.64337134361267, 89.67598843574524, 89.64924550056458, 89.65226936340332, 89.63905382156372, 89.71178531646729, 89.66977572441101, 89.65170550346375, 89.62291145324707, 89.64238023757935, 89.64473557472229, 89.68161082267761, 89.70630097389221, 89.67644786834717, 89.65365767478943, 89.63575458526611, 89.66780304908752, 89.6823251247406, 89.67642140388489, 89.6834626197815, 89.70936489105225, 89.70470356941223, 89.70370030403137, 89.68729948997498, 89.68487524986267, 89.70871567726135, 89.64070916175842, 89.6791079044342, 89.67540740966797, 89.68809103965759, 89.66255784034729, 89.66800093650818, 89.66398191452026, 89.67326879501343, 89.63497948646545, 89.69656753540039, 89.6567165851593, 89.67427372932434, 89.67685794830322, 89.70976042747498, 89.6635537147522, 89.67035484313965, 89.68837451934814, 89.66801357269287, 89.66917562484741, 89.67396903038025, 89.65944194793701, 89.65013766288757, 89.70670127868652, 89.71490240097046, 89.65779948234558, 89.73734641075134, 89.64641666412354, 89.6311616897583, 89.69185781478882, 89.70597434043884, 89.69312810897827, 89.69865679740906, 89.6884036064148, 89.65767121315002, 89.65793800354004, 89.6524932384491, 89.64542889595032, 89.69375562667847, 89.66371393203735, 89.66554379463196, 89.66845059394836, 89.66784620285034, 89.6693468093872, 89.69044756889343, 89.5333685874939, 89.57187223434448, 89.60706806182861, 89.58089542388916, 89.5601646900177]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr0.005-wdecay0.02-seed44.json <==
{"train_acc": [32.724, 50.57, 62.806, 70.984, 77.032, 80.346, 83.1, 84.816, 86.53, 88.054, 88.658, 89.644, 90.382, 91.308, 91.564, 92.328, 92.6, 93.04, 93.462, 93.802, 94.28, 94.476, 94.892, 95.136, 95.324, 95.49, 95.446, 95.936, 96.032, 96.146, 96.144, 96.252, 96.458, 96.32, 96.508, 96.32, 96.736, 96.694, 96.826, 96.696, 96.752, 96.898, 97.066, 96.812, 96.988, 96.934, 96.928, 96.952, 97.156, 96.974, 97.048, 97.158, 97.118, 97.036, 96.942, 97.216, 97.21, 97.062, 97.14, 97.276, 97.25, 96.998, 97.082, 97.194, 97.126, 97.216, 97.172, 97.148, 97.216, 97.158, 97.346, 96.978, 97.382, 97.144, 97.186, 97.282, 97.398, 97.242, 97.13, 97.408, 97.228, 97.192, 97.14, 97.236, 97.252, 97.302, 97.374, 97.314, 97.246, 97.3, 97.146, 97.376, 97.362, 97.4, 97.388, 97.448, 97.356, 97.168, 97.432, 97.406, 97.416, 97.318, 97.532, 97.292, 97.374, 97.408, 97.382, 97.282, 97.294, 97.412, 97.406, 97.236, 97.404, 97.45, 97.384, 97.418, 97.348, 97.484, 97.44, 97.466, 97.318, 97.5, 97.37, 97.532, 97.54, 97.376, 97.508, 97.434, 97.49, 97.442, 97.526, 97.398, 97.396, 97.522, 97.538, 97.53, 97.528, 97.51, 97.466, 97.392, 97.44, 97.338, 97.494, 97.386, 97.686, 97.386, 97.544, 97.734, 97.404, 97.658, 99.134, 99.654, 99.77, 99.838, 99.856, 99.904, 99.888, 99.872, 99.894, 99.884, 99.91, 99.924, 99.926, 99.878, 99.886, 99.934, 99.906, 99.924, 99.93, 99.924, 99.928, 99.93, 99.904, 99.92, 99.964, 99.942, 99.914, 99.944, 99.912, 99.938, 99.918, 99.93, 99.924, 99.914, 99.914, 99.92, 99.948, 99.938, 99.95, 99.936, 99.948, 99.942, 99.922, 99.9, 99.94, 99.954, 99.936, 99.948, 99.95, 99.966], "test_acc": [45.33, 51.04, 67.25, 69.46, 78.2, 80.83, 81.6, 81.8, 85.83, 85.62, 87.27, 86.33, 87.23, 87.03, 87.2, 87.68, 88.5, 88.3, 88.09, 85.78, 88.86, 90.16, 90.17, 90.72, 90.1, 90.48, 90.56, 89.14, 90.68, 90.03, 89.9, 90.43, 89.4, 90.75, 90.6, 90.26, 88.23, 90.8, 90.42, 90.53, 89.64, 89.83, 89.94, 90.99, 89.81, 90.49, 90.93, 91.42, 90.55, 89.91, 90.94, 90.3, 89.26, 90.48, 91.6, 90.22, 91.19, 89.8, 90.32, 89.61, 91.53, 88.68, 91.52, 91.01, 90.77, 87.19, 90.46, 91.13, 90.19, 90.91, 90.25, 89.92, 90.31, 91.26, 87.98, 90.44, 89.76, 89.85, 91.04, 91.71, 90.59, 90.49, 89.99, 91.43, 89.59, 91.41, 90.09, 88.8, 91.49, 90.98, 90.81, 91.14, 91.71, 90.56, 90.59, 90.6, 89.46, 90.87, 92.01, 90.99, 92.05, 91.06, 90.22, 91.38, 91.76, 90.88, 92.02, 90.43, 91.26, 90.82, 91.59, 90.9, 91.12, 90.8, 90.45, 90.73, 89.4, 91.0, 91.5, 91.83, 91.57, 89.45, 91.69, 90.7, 91.55, 89.98, 91.08, 91.08, 90.6, 90.94, 91.44, 91.3, 91.1, 91.25, 90.8, 91.38, 91.08, 90.9, 91.21, 91.48, 89.95, 91.51, 91.49, 90.61, 90.83, 91.27, 90.8, 90.36, 91.03, 91.64, 94.28, 94.32, 94.52, 94.54, 94.68, 94.62, 94.54, 94.68, 94.37, 94.53, 94.52, 94.36, 94.51, 94.39, 94.37, 94.35, 94.47, 94.15, 94.35, 94.56, 94.24, 94.29, 94.03, 94.54, 94.53, 94.37, 94.18, 94.22, 93.94, 94.3, 94.12, 94.19, 94.33, 94.26, 94.35, 94.26, 94.51, 94.52, 94.31, 94.21, 94.33, 94.45, 94.3, 94.33, 94.2, 94.29, 94.31, 94.25, 94.3, 94.35], "train_loss": [713.1405566930771, 529.2141706943512, 408.90132170915604, 321.2495612502098, 258.0951196551323, 221.10141506791115, 192.13825118541718, 171.30163896083832, 153.92828491330147, 136.19639083743095, 128.21259170770645, 117.29844830930233, 108.48440296947956, 98.7613810673356, 94.26653965562582, 87.01366064697504, 82.12377916276455, 77.20544046163559, 71.65406031906605, 68.51844003796577, 63.85704731941223, 61.709541492164135, 56.77597532607615, 54.49656541645527, 52.185917384922504, 49.718253776431084, 50.47286617383361, 46.44988423399627, 44.25498280581087, 43.27612125873566, 43.46169890090823, 41.973447469994426, 39.71590060181916, 40.709807036444545, 38.98243676498532, 40.1014329623431, 36.57419238425791, 37.46751940250397, 36.139093017205596, 37.159965347498655, 36.040633806958795, 35.461989593692124, 32.90851137507707, 36.25807585939765, 33.74503448884934, 34.34184595197439, 34.15248304326087, 33.63009028881788, 32.874134914949536, 33.71157111786306, 32.58613663818687, 31.678327253088355, 32.78476894367486, 33.28235057834536, 34.217263620346785, 31.28824949543923, 31.60398692265153, 32.782294291071594, 31.88253127876669, 31.43374074343592, 31.346557156182826, 32.815872099250555, 31.839926324784756, 31.436654369346797, 32.38903609011322, 31.265857885591686, 30.993550868704915, 32.157110730186105, 31.28983866237104, 32.34489413630217, 30.659490353427827, 34.12431331630796, 29.138540361076593, 31.859379017725587, 32.08501521963626, 30.707400648854673, 29.76739953737706, 30.60457189939916, 32.66302499361336, 29.655826122500002, 31.022269583772868, 31.839831461198628, 31.441461373120546, 30.862057458609343, 30.56514430604875, 30.605514728464186, 30.150898408144712, 30.833005997352302, 30.433071829378605, 30.483932150527835, 31.651952426880598, 29.39415568485856, 30.187128798104823, 29.309510375373065, 29.668905036523938, 29.361097526736557, 30.25010408554226, 31.23697088100016, 29.10466555459425, 29.782344218343496, 29.450096462853253, 30.413769526407123, 28.935942421667278, 30.449701815843582, 30.058259802870452, 30.127011475153267, 29.472734698094428, 30.893364254385233, 30.534807277843356, 29.68707214668393, 28.970157752744853, 30.454474721103907, 29.21644153445959, 28.646104495041072, 29.307596647180617, 29.63705593952909, 30.017591643612832, 28.5366289652884, 28.779322538292035, 28.75858130864799, 30.53380495030433, 28.180051716044545, 30.10641741938889, 27.591149269603193, 28.051672291010618, 30.149886108003557, 28.286568962968886, 29.48496942128986, 28.29754562303424, 29.02503385581076, 27.74582191556692, 29.09558371361345, 29.8191488571465, 28.085278019309044, 27.46336803678423, 28.160654256120324, 27.890381256118417, 29.13851187285036, 28.561484361998737, 29.05846009310335, 29.560435184277594, 29.801891115494072, 27.71801075618714, 29.470313739962876, 26.466923439875245, 29.93017198285088, 28.280013089999557, 26.28130883956328, 29.71923904400319, 26.92005517333746, 9.881217422778718, 4.502166625461541, 3.129387267428683, 2.2246982200886123, 1.8772307684848784, 1.4913872185643413, 1.4694519692093309, 1.5004005383088952, 1.2705205979818857, 1.3718104399777076, 1.1950561152661976, 1.0134824154338276, 0.963552826704472, 1.3371700558873272, 1.3109182628031704, 0.9466470447714528, 1.2454022051051652, 0.9533629542347626, 0.8082325286404739, 1.0235110449157219, 0.853885866440578, 0.8870751717049643, 1.129334989621384, 0.9146627316986269, 0.6246681974616877, 0.746845269068217, 1.001875662977909, 0.7355219848041088, 0.978034094882787, 0.8202409016289494, 1.1921333124300872, 0.8422742192415171, 0.9216427361507158, 0.916475358812022, 1.076547109096282, 0.958184728759079, 0.6303121558139537, 0.7024949051510703, 0.49894690464407176, 0.7859535764737302, 0.7562377443723562, 0.6663707803372745, 0.9514814980984738, 1.0619996291070493, 0.7303133699278987, 0.5642275732011512, 0.9029305941894563, 0.5830370931298603, 0.7406209888176818, 0.5031647400635393], "test_loss": [117.52606117725372, 111.0166072845459, 73.73171001672745, 74.40578544139862, 53.23567447066307, 44.916636139154434, 42.66217693686485, 43.5734506547451, 33.45985035598278, 35.7813401222229, 29.89424592256546, 33.71174955368042, 31.66780337691307, 32.12533348798752, 31.956803619861603, 30.567535161972046, 27.49656616151333, 30.279341101646423, 30.733598098158836, 36.46882876753807, 30.749341264367104, 26.816513538360596, 25.588909149169922, 25.4512490183115, 28.82527405023575, 24.918416522443295, 25.533384427428246, 29.64557623118162, 26.126751974225044, 28.048189260065556, 28.971323907375336, 28.278601586818695, 31.72105783224106, 25.79335719347, 26.167454108595848, 27.97850677371025, 38.156140863895416, 24.990693643689156, 28.79527074098587, 30.518847659230232, 31.73303623497486, 30.586442604660988, 30.13213562220335, 25.50249233096838, 30.329434402287006, 29.37735363841057, 28.152647584676743, 25.84528610855341, 28.304115183651447, 30.171786174178123, 27.203057259321213, 29.995061744004488, 33.57620349526405, 30.40310139209032, 25.102986551821232, 29.27281191945076, 26.45057947933674, 30.73601933568716, 29.402116246521473, 31.655708894133568, 26.983190529048443, 36.88338282704353, 25.612726256251335, 27.012077793478966, 27.69461214542389, 42.47621938586235, 29.896820329129696, 25.876432098448277, 31.932288005948067, 27.923527248203754, 29.752255275845528, 31.19700327515602, 31.009156964719296, 26.26982769370079, 40.90473347902298, 29.497160091996193, 32.78100724518299, 33.155057698488235, 26.79836131632328, 24.894577831029892, 30.162885382771492, 31.989800438284874, 31.866711884737015, 28.66647832840681, 34.09599091112614, 25.388652130961418, 30.920993953943253, 38.03193625807762, 26.09906303882599, 29.768413826823235, 29.639087915420532, 26.66911467909813, 24.375862181186676, 30.804032865911722, 27.290050506591797, 30.361296825110912, 35.157646641135216, 26.864808931946754, 23.82898883521557, 29.672809898853302, 25.357944149523973, 27.446874446235597, 31.500012934207916, 26.205271752551198, 26.74957764148712, 28.985542707145214, 25.175989508628845, 30.509658358991146, 28.52168418467045, 28.562994837760925, 26.60110627859831, 27.650674290955067, 28.47816875576973, 30.482618644833565, 29.560351461172104, 27.833247184753418, 36.08395857363939, 29.138624653220177, 26.049503050744534, 25.79329890012741, 24.833101958036423, 34.86140191555023, 25.96247891522944, 29.198162384331226, 26.68509490042925, 28.37521804869175, 28.908905595541, 27.165841050446033, 29.23941247165203, 28.95121343433857, 26.23053766787052, 26.20084935426712, 28.018198400735855, 27.833092153072357, 29.537186972796917, 27.995761819183826, 28.787098556756973, 27.978890523314476, 29.87536921352148, 26.8657433912158, 32.27805310487747, 27.366461753845215, 25.686684906482697, 30.12524826824665, 30.437239661812782, 27.938010200858116, 27.241792142391205, 32.13677705824375, 27.540265675634146, 27.940467789769173, 19.436820194125175, 20.243075411766768, 20.6914252191782, 21.357015445828438, 22.310486286878586, 22.938849706202745, 23.1961402669549, 23.76820271462202, 25.14642373472452, 24.77828674018383, 25.534442335367203, 26.63565595448017, 26.731926947832108, 26.82171208411455, 27.28356597945094, 27.337985791265965, 26.688957139849663, 27.633852936327457, 29.26068940386176, 28.529976963996887, 28.40720648318529, 28.53194870427251, 28.617387622594833, 27.68490529805422, 29.10960729420185, 29.18760620057583, 29.32612156867981, 29.112234592437744, 31.195550188422203, 28.678374484181404, 29.471235260367393, 30.194875352084637, 29.580653689801693, 28.639324113726616, 28.90826165303588, 27.394239090383053, 27.142924524843693, 27.175959579646587, 28.474513188004494, 29.488857869058847, 28.701491832733154, 28.74658754467964, 28.490673057734966, 27.79095061123371, 29.47793637216091, 30.66643813997507, 29.07914189621806, 30.413511857390404, 29.15244109928608, 29.93934817612171], "epoch_time": [91.65254616737366, 90.10707879066467, 89.40423941612244, 90.03993105888367, 90.60051774978638, 89.32156419754028, 90.25579452514648, 89.35760927200317, 89.38413763046265, 89.34713816642761, 89.37301588058472, 89.51362919807434, 89.4982340335846, 89.3234510421753, 89.34414100646973, 89.81256675720215, 90.67522597312927, 89.99463081359863, 90.63367652893066, 89.43166470527649, 90.59177565574646, 89.40236854553223, 89.45650386810303, 89.3968198299408, 89.42701458930969, 89.38149523735046, 90.48491191864014, 90.36232209205627, 89.90719723701477, 89.42616534233093, 90.58777141571045, 89.35841274261475, 89.7720422744751, 89.40181469917297, 89.47778654098511, 90.71380710601807, 89.42469835281372, 89.4473557472229, 89.43450379371643, 89.7110424041748, 89.45946097373962, 89.46076488494873, 89.4205584526062, 89.44782018661499, 89.57299709320068, 89.45683860778809, 89.4253478050232, 89.44462656974792, 90.66796612739563, 90.47413969039917, 89.42182779312134, 89.45118021965027, 89.51021766662598, 89.85492467880249, 89.4657347202301, 89.49194741249084, 89.47684812545776, 89.76237607002258, 89.43693041801453, 90.49615263938904, 89.43157005310059, 89.416419506073, 89.54583644866943, 89.44805026054382, 90.67731714248657, 90.58042931556702, 89.44696044921875, 89.4069459438324, 90.14569520950317, 89.4448778629303, 89.4407958984375, 89.47494649887085, 89.44087839126587, 90.15086722373962, 89.94295573234558, 89.44254064559937, 89.5251693725586, 90.19483733177185, 90.13415837287903, 89.89843964576721, 90.18633556365967, 89.4155638217926, 89.44816708564758, 89.4254822731018, 89.44467663764954, 89.73325610160828, 89.43511629104614, 90.0237364768982, 89.4001111984253, 89.44856905937195, 89.45935082435608, 89.47527313232422, 89.46191549301147, 90.45566534996033, 90.6703507900238, 89.4379985332489, 89.51089382171631, 89.45384335517883, 90.70694255828857, 90.64078783988953, 89.497976064682, 89.45106863975525, 89.75396060943604, 89.46669220924377, 90.63511276245117, 89.42241621017456, 89.70440077781677, 89.38921666145325, 90.59023809432983, 89.4620246887207, 90.63770914077759, 89.45310878753662, 89.45518732070923, 89.42932391166687, 89.42724347114563, 89.45607566833496, 90.68601584434509, 90.23576712608337, 90.67336916923523, 89.48728084564209, 89.39136505126953, 89.44853281974792, 89.43249225616455, 89.43450856208801, 89.46396923065186, 90.34925842285156, 89.48182249069214, 89.43923664093018, 89.43667507171631, 90.6066300868988, 89.86579251289368, 89.55393624305725, 90.66977977752686, 89.48136711120605, 90.64032816886902, 89.48862934112549, 89.4504017829895, 89.79675269126892, 89.63078927993774, 90.6711015701294, 90.40870118141174, 89.9829626083374, 89.63844060897827, 89.46358919143677, 90.10573959350586, 89.43080973625183, 89.4371976852417, 90.20095610618591, 89.54102444648743, 89.47325229644775, 89.43321514129639, 89.77087783813477, 89.43772649765015, 89.6992347240448, 89.50295209884644, 89.48796534538269, 89.59775114059448, 89.47650480270386, 90.24768114089966, 89.48305130004883, 89.61084842681885, 89.83845901489258, 90.14205718040466, 89.67188692092896, 89.5720419883728, 89.819983959198, 89.86263418197632, 89.90415644645691, 89.96240091323853, 90.32091856002808, 90.15812277793884, 90.18226051330566, 90.32939982414246, 90.23257040977478, 90.14942669868469, 89.99213099479675, 90.2148323059082, 89.93638110160828, 89.92864036560059, 89.93758463859558, 90.37383484840393, 90.52665734291077, 90.59907984733582, 90.31349802017212, 90.28694701194763, 89.95156574249268, 90.02991342544556, 90.7939338684082, 90.08385944366455, 90.6870629787445, 89.95019865036011, 91.14057326316833, 89.9464762210846, 90.22965097427368, 89.91540312767029, 90.02501654624939, 90.41689658164978, 90.2414824962616, 91.20312571525574, 89.96560025215149]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr1e-05-wdecay10.0-seed42.json <==
{"train_acc": [32.494, 45.256, 50.478, 54.756, 58.512, 61.552, 64.472, 66.806, 69.274, 71.504, 73.316, 75.216, 76.768, 78.266, 79.564, 80.822, 81.882, 82.822, 84.104, 84.734, 85.25, 86.246, 86.938, 87.74, 88.128, 88.91, 89.298, 89.932, 90.126, 90.52, 91.028, 91.322, 91.584, 92.012, 92.194, 92.548, 92.794, 93.024, 93.17, 93.222, 93.558, 93.796, 93.728, 93.956, 94.1, 94.266, 94.256, 94.518, 94.408, 94.562, 94.686, 94.614, 94.748, 94.978, 94.978, 94.714, 94.914, 95.108, 94.904, 95.296, 95.122, 95.188, 95.37, 95.326, 95.468, 95.306, 95.336, 95.55, 95.254, 95.538, 95.55, 95.362, 95.45, 95.684, 95.934, 95.792, 96.034, 96.14, 96.04, 96.262, 96.018, 96.228, 96.154, 96.418, 96.262, 96.244, 96.432, 96.354, 96.352, 96.62, 96.414, 96.296, 96.612, 96.586, 96.53, 96.714, 96.592, 96.48, 96.752, 96.76, 96.932, 96.694, 96.864, 96.818, 96.63, 96.996, 96.918, 97.016, 96.86, 97.02, 97.122, 96.894, 97.146, 97.268, 97.088, 97.016, 97.242, 97.218, 97.124, 97.15, 97.304, 97.112, 97.25, 97.436, 97.25, 97.39, 97.392, 97.248, 97.346, 97.4, 97.382, 97.516, 97.512, 97.398, 97.454, 97.374, 97.376, 97.546, 97.484, 97.334, 97.408, 97.494, 97.582, 97.51, 97.348, 97.546, 97.556, 97.756, 97.608, 97.406, 99.204, 99.614, 99.764, 99.764, 99.83, 99.832, 99.858, 99.856, 99.854, 99.886, 99.878, 99.87, 99.894, 99.876, 99.872, 99.866, 99.872, 99.844, 99.922, 99.886, 99.87, 99.872, 99.894, 99.862, 99.89, 99.876, 99.884, 99.884, 99.882, 99.884, 99.836, 99.892, 99.91, 99.888, 99.824, 99.868, 99.89, 99.86, 99.908, 99.906, 99.896, 99.856, 99.89, 99.89, 99.808, 99.856, 99.872, 99.872, 99.864, 99.826], "test_acc": [43.32, 47.94, 53.23, 56.96, 61.06, 62.81, 62.62, 67.31, 69.17, 69.75, 70.97, 74.01, 74.79, 75.71, 76.89, 78.02, 78.53, 78.21, 80.41, 80.32, 79.04, 80.02, 81.63, 80.71, 82.48, 80.37, 83.49, 82.12, 83.52, 84.2, 82.95, 83.96, 81.72, 83.88, 84.53, 83.01, 81.47, 84.94, 80.04, 82.89, 85.69, 83.48, 85.6, 84.09, 85.38, 85.92, 86.98, 85.18, 84.66, 85.29, 86.38, 87.27, 87.11, 86.94, 85.97, 84.31, 87.74, 86.98, 86.39, 84.75, 86.93, 87.69, 87.79, 88.39, 87.98, 88.6, 87.85, 88.2, 87.99, 86.27, 87.86, 88.38, 87.88, 87.92, 88.08, 89.38, 89.08, 87.4, 87.78, 88.04, 87.81, 88.81, 89.49, 89.61, 88.86, 88.35, 89.46, 88.26, 88.54, 89.81, 88.11, 86.89, 89.15, 88.6, 89.65, 86.73, 88.4, 89.89, 89.06, 88.92, 88.31, 87.65, 88.3, 89.4, 88.49, 88.43, 88.91, 88.34, 88.3, 89.36, 88.87, 90.41, 89.53, 89.17, 89.42, 88.99, 87.36, 90.11, 88.38, 89.83, 89.68, 90.32, 88.9, 88.56, 89.03, 89.96, 87.69, 89.06, 87.47, 88.42, 90.24, 87.35, 90.34, 88.21, 87.84, 90.05, 88.3, 84.43, 89.13, 90.44, 89.57, 87.93, 88.38, 89.21, 90.04, 89.1, 89.33, 90.24, 88.47, 89.09, 92.55, 92.8, 93.09, 93.19, 93.2, 92.87, 93.11, 92.95, 92.95, 93.11, 92.99, 92.88, 92.99, 93.01, 92.97, 93.06, 92.63, 92.94, 92.86, 92.68, 92.81, 92.77, 92.91, 92.39, 92.2, 92.71, 92.87, 92.47, 93.0, 93.0, 92.62, 92.78, 92.78, 93.01, 93.08, 92.5, 92.67, 92.55, 92.49, 92.55, 92.53, 92.38, 92.51, 92.18, 92.43, 92.67, 92.03, 92.38, 92.42, 92.23], "train_loss": [707.2938501834869, 579.5273748636246, 526.7759765386581, 487.21865248680115, 452.17153787612915, 419.15747332572937, 391.5268778204918, 364.3193971514702, 339.6646981239319, 317.4006346464157, 298.70080268383026, 278.12290719151497, 260.21063897013664, 246.44771137833595, 232.3962705731392, 218.33584067225456, 207.32864099740982, 198.08231857419014, 184.3550641834736, 177.88973534107208, 169.94034779071808, 159.84044609963894, 153.6980637460947, 145.05736988782883, 139.30773459374905, 131.53748713433743, 126.09706056118011, 119.42689710855484, 116.2984714359045, 111.8497438877821, 105.9088990688324, 103.02243638783693, 99.99234618991613, 94.82815916836262, 92.02016478776932, 88.45718418806791, 84.90444561839104, 82.7087055966258, 81.24042480438948, 80.00721866637468, 76.7096274793148, 74.08496267348528, 74.05040901899338, 72.3310883268714, 70.01097138226032, 69.09694086015224, 68.58632032945752, 66.03838964924216, 66.66221091151237, 64.59455885365605, 64.06990668550134, 64.84077832847834, 63.28382021188736, 59.403848646208644, 60.67365414276719, 61.51288064569235, 60.103195793926716, 58.23641150444746, 59.86636659130454, 56.14934969320893, 58.184748608618975, 57.00236479192972, 55.348447754979134, 55.053406581282616, 54.00086220353842, 55.52843753620982, 55.381020937114954, 53.120747555047274, 56.41315143741667, 53.33286640420556, 52.85840094089508, 54.10336255654693, 53.73121289536357, 52.19426852464676, 49.09595547989011, 50.70332018099725, 48.358411990106106, 47.26573012396693, 48.173655673861504, 45.052515821531415, 47.95791880041361, 44.53461103513837, 46.18233657255769, 43.579185236245394, 44.396148070693016, 45.395982874557376, 42.367952052503824, 43.398610793054104, 43.31654778495431, 40.98506700620055, 42.58332337252796, 43.44963803887367, 40.97522903420031, 41.03405025973916, 41.067710837349296, 40.03145118802786, 40.073858954012394, 40.595672031864524, 39.12840151786804, 37.96905422769487, 36.71005036216229, 38.91892618685961, 37.60972006805241, 37.132499953731894, 38.849546041339636, 35.72287231311202, 36.366166519001126, 35.22002121433616, 37.058735916391015, 35.221175350248814, 33.70118519850075, 36.52051825262606, 34.402949238196015, 33.132488808594644, 34.48014082759619, 34.26824921928346, 32.15691080503166, 33.03851943835616, 33.60606946982443, 33.287279376760125, 31.91472164541483, 33.490080028772354, 31.997527189552784, 30.301570585928857, 32.816092520952225, 31.295704683288932, 31.705386119894683, 31.410935416817665, 31.20775071810931, 30.661724758334458, 31.21829739585519, 30.169417780824006, 29.720004295930266, 31.05625717807561, 30.409554998390377, 31.534595136530697, 30.008453469723463, 28.40185558144003, 29.336570918560028, 31.003753397613764, 29.537845040671527, 29.9480015989393, 28.35203976649791, 29.691840910352767, 30.419308500364423, 29.320575419813395, 28.72474737651646, 26.974595114588737, 27.81942430883646, 30.547522651962936, 11.068983816541731, 6.239425661275163, 4.493191210785881, 4.137895117746666, 3.4268114685546607, 3.227993225445971, 2.79696939594578, 2.6539112847531214, 2.573340266593732, 2.3311177804134786, 2.095112261478789, 2.1787948881974444, 1.9113188118790276, 2.125064024294261, 2.029995327058714, 1.9998121147509664, 2.0428658037562855, 2.2978550996631384, 1.5555681887781247, 1.7275866236304864, 2.07927576842485, 1.8667893790407106, 1.6868270222912543, 2.0241946600726806, 1.746841291198507, 1.8199679831741378, 1.6293922619661316, 1.8164501481223851, 1.849513196037151, 1.7550195121439174, 2.1297914864262566, 1.7932876199483871, 1.5049832375370897, 1.718625157722272, 2.4556811735383235, 1.9708285139640793, 1.7929031237144955, 1.9966338860685937, 1.6330993253504857, 1.5686951277311891, 1.6233691895613447, 1.9551465393742546, 1.758578096050769, 1.5833861351711676, 2.7173714660457335, 2.081992674036883, 1.9299040315090679, 1.9456710824742913, 2.0445814194972627, 2.270246966916602], "test_loss": [119.95713269710541, 111.24553835391998, 100.80365824699402, 96.30726569890976, 86.62639164924622, 83.19987505674362, 82.91389179229736, 74.40782552957535, 68.59422242641449, 69.15090918540955, 65.4203679561615, 59.529251992702484, 58.43440109491348, 56.12296614050865, 52.470241129398346, 49.97877663373947, 49.27570417523384, 51.00019046664238, 46.67188322544098, 46.346371591091156, 48.36425283551216, 46.868499398231506, 42.7122470587492, 45.38085401058197, 41.749418184161186, 46.8011714220047, 40.14969362318516, 42.2476986348629, 39.654228776693344, 38.10773876309395, 41.33044998347759, 39.72701358795166, 44.35890509188175, 41.25656998157501, 38.54772271215916, 43.210215359926224, 46.572165451943874, 36.86513892002404, 52.336228013038635, 43.16228103637695, 37.092678904533386, 42.358105175197124, 36.84018272161484, 41.68625992536545, 37.564788803458214, 36.49471154808998, 34.07538791000843, 37.87440848350525, 40.35721552371979, 38.03182930871844, 35.424087196588516, 32.99294462800026, 33.747605711221695, 34.553779914975166, 37.20753417909145, 42.55127948522568, 32.93691550195217, 33.345242381095886, 34.94334041327238, 40.11106616258621, 34.97588276863098, 31.644562602043152, 31.936327755451202, 29.974882557988167, 31.44783627986908, 29.915901020169258, 32.36414463818073, 31.768153071403503, 32.0069999396801, 36.11539953947067, 31.654369950294495, 30.306565925478935, 31.351079881191254, 32.829918682575226, 31.996653359383345, 28.27069988846779, 29.061953455209732, 34.44537265598774, 32.88804265856743, 33.34073266386986, 33.491117030382156, 30.404626056551933, 27.574336364865303, 28.158165827393532, 30.485321938991547, 32.30070175230503, 28.07587654143572, 32.48675526678562, 31.443620696663857, 28.7147037088871, 34.03664509952068, 36.5638959556818, 30.12380626797676, 31.73888297379017, 28.147755205631256, 38.46413163840771, 32.51660133898258, 28.38296027481556, 30.2852471023798, 30.80725421011448, 31.59373266994953, 34.70014153420925, 32.78293454647064, 29.146721199154854, 32.2083126232028, 32.90194536745548, 29.488972164690495, 34.32018056511879, 33.25044704973698, 29.160581663250923, 32.21059700846672, 27.010559737682343, 30.27989512681961, 31.4600697979331, 29.70594485104084, 31.055836483836174, 36.07523214817047, 28.094091340899467, 32.46805723011494, 28.69912326335907, 29.638272255659103, 26.198508724570274, 32.898810774087906, 32.82391023635864, 32.56056249141693, 29.10711942613125, 37.09340259432793, 32.09762188792229, 36.42419105768204, 33.566957503557205, 28.123911812901497, 36.08312568068504, 27.641986325383186, 33.397214740514755, 35.93339703977108, 27.354850217700005, 34.341428473591805, 47.91991683840752, 31.520163670182228, 27.207555875182152, 30.482687175273895, 35.24800471961498, 33.427628606557846, 31.256930753588676, 28.929887279868126, 31.74253912270069, 31.257450729608536, 28.084488913416862, 35.0462641865015, 31.34333623945713, 20.966735385358334, 20.647425197064877, 20.74213705956936, 21.235434219241142, 21.46050952374935, 22.14427624642849, 22.113385029137135, 22.59656298160553, 23.18567419797182, 22.788200732320547, 23.969351187348366, 24.515081807971, 24.62577747553587, 24.789133548736572, 24.9448729082942, 24.952789545059204, 28.085098758339882, 25.47347131371498, 25.834610998630524, 26.53211885690689, 25.517898485064507, 26.57503217458725, 25.806477703154087, 27.73810125887394, 29.172345504164696, 27.72171077132225, 26.932624205946922, 27.527959018945694, 26.940797843039036, 27.517564587295055, 27.926401048898697, 27.089642081409693, 27.071228373795748, 27.452129989862442, 26.38634118437767, 27.77617709338665, 27.407130107283592, 28.455135889351368, 28.32223140448332, 28.742469362914562, 28.322816766798496, 27.99717678874731, 28.023484017699957, 29.227213256061077, 27.92546221613884, 27.424576371908188, 29.869331188499928, 28.812020756304264, 28.39454611390829, 28.5571451112628], "epoch_time": [51.08756184577942, 49.20889902114868, 49.22395086288452, 49.33041548728943, 49.02581310272217, 48.84309983253479, 49.09692907333374, 49.21481418609619, 48.98553824424744, 49.399062156677246, 50.473493337631226, 51.01288032531738, 49.471996545791626, 49.29197287559509, 49.49254751205444, 49.17020916938782, 51.68529772758484, 49.730953216552734, 49.542996644973755, 49.04276752471924, 52.60386848449707, 49.861905336380005, 50.39174222946167, 50.97006893157959, 52.529195070266724, 49.54092359542847, 52.4102258682251, 50.88688063621521, 49.33344507217407, 50.81463980674744, 49.22226047515869, 49.8786404132843, 49.44571089744568, 50.51254630088806, 52.76194763183594, 50.07764434814453, 50.308064699172974, 49.98213291168213, 50.60211491584778, 50.53919291496277, 50.17462348937988, 49.40687346458435, 49.94434857368469, 49.318068981170654, 49.93957805633545, 50.28086304664612, 50.280699014663696, 50.22592639923096, 49.14526319503784, 49.34272122383118, 50.495898962020874, 49.90074610710144, 48.99845266342163, 49.21150040626526, 48.74673056602478, 49.00965332984924, 48.781132221221924, 48.90435981750488, 48.79258894920349, 48.88930153846741, 48.581498861312866, 49.32523202896118, 49.54021739959717, 49.455963134765625, 49.476603984832764, 49.167855739593506, 50.144753217697144, 50.11399865150452, 49.35449457168579, 50.04405188560486, 49.584219455718994, 50.119051456451416, 49.676939725875854, 49.38109564781189, 49.40879201889038, 49.57641530036926, 49.31769943237305, 49.40953803062439, 49.269025564193726, 49.57932376861572, 49.7612841129303, 49.4670627117157, 49.836214542388916, 49.65993523597717, 52.51125478744507, 49.61319088935852, 52.71911859512329, 49.634034395217896, 49.60966086387634, 49.686604261398315, 52.469345569610596, 49.58071327209473, 50.42096018791199, 50.009674072265625, 50.034579277038574, 49.5401496887207, 49.469658851623535, 50.1149742603302, 49.41451597213745, 50.1094913482666, 50.000916481018066, 49.56125831604004, 49.71802258491516, 49.46105670928955, 49.52391004562378, 49.478601694107056, 49.977004528045654, 49.15666055679321, 49.37901425361633, 48.58951282501221, 49.53760051727295, 49.21929979324341, 49.50527501106262, 49.347341537475586, 49.39457082748413, 49.028444051742554, 48.601534843444824, 48.913328647613525, 49.668755292892456, 49.51947593688965, 49.52423429489136, 50.55215287208557, 49.582499504089355, 50.04524755477905, 49.48864793777466, 49.79070711135864, 49.911248207092285, 49.12329125404358, 49.3693060874939, 49.28586983680725, 49.47424101829529, 49.51014757156372, 49.333345890045166, 49.78106212615967, 49.4013032913208, 49.62385439872742, 49.284306049346924, 49.7144341468811, 49.430952072143555, 49.787797927856445, 50.427149057388306, 49.93818426132202, 49.862364292144775, 49.31915831565857, 49.74776244163513, 49.29133367538452, 49.60975456237793, 49.01350712776184, 49.44626474380493, 49.93128061294556, 49.35723423957825, 49.49583315849304, 49.70089650154114, 49.819010496139526, 50.05565857887268, 49.40233063697815, 50.26981067657471, 49.539939880371094, 50.434497117996216, 51.0866596698761, 50.60039758682251, 49.05694770812988, 49.409340620040894, 49.30979251861572, 50.148496866226196, 49.96959066390991, 49.191882610321045, 48.96023917198181, 48.99695324897766, 48.93421745300293, 49.007288455963135, 49.4675190448761, 50.24002408981323, 49.57904529571533, 49.41842699050903, 49.36776161193848, 49.28489422798157, 49.06293344497681, 49.778050661087036, 49.74120569229126, 51.37614631652832, 50.0217490196228, 49.669180154800415, 49.80937719345093, 49.708099365234375, 49.71575999259949, 49.18020057678223, 49.772459268569946, 49.48213005065918, 50.2179388999939, 50.49204659461975, 49.1781108379364, 49.37907123565674, 52.312490940093994, 49.77919030189514, 50.08265829086304, 52.48759055137634, 52.7159149646759, 50.39512515068054, 50.007972717285156]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr1e-05-wdecay10.0-seed43.json <==
{"train_acc": [32.386, 45.576, 50.966, 54.764, 58.794, 62.112, 65.1, 67.69, 70.052, 72.134, 74.066, 75.664, 77.216, 78.654, 79.826, 81.16, 82.35, 83.138, 84.09, 84.742, 85.586, 86.452, 87.066, 87.482, 88.108, 88.692, 89.326, 89.646, 90.092, 90.542, 90.868, 91.368, 91.708, 91.86, 92.19, 92.702, 92.782, 92.848, 93.042, 93.106, 93.598, 93.704, 93.87, 93.954, 94.156, 94.232, 94.474, 94.418, 94.508, 94.442, 94.844, 94.64, 94.842, 94.778, 94.858, 95.148, 95.058, 94.892, 95.228, 95.2, 95.374, 95.134, 95.278, 95.43, 95.328, 95.38, 95.316, 95.506, 95.46, 95.428, 95.43, 95.636, 95.462, 95.814, 95.868, 95.856, 96.028, 95.99, 96.112, 96.16, 96.24, 96.006, 96.256, 96.23, 96.3, 96.31, 96.228, 96.28, 96.392, 96.296, 96.474, 96.576, 96.542, 96.65, 96.602, 96.736, 96.748, 96.472, 96.888, 96.61, 96.688, 96.882, 96.814, 96.776, 96.836, 97.038, 97.082, 97.034, 96.902, 96.854, 97.056, 97.108, 97.09, 97.188, 97.036, 97.262, 97.194, 97.25, 97.242, 97.126, 97.34, 97.266, 97.356, 97.39, 97.33, 97.21, 97.396, 97.382, 97.398, 97.35, 97.544, 97.188, 97.696, 97.372, 97.464, 97.476, 97.488, 97.516, 97.482, 97.454, 97.45, 97.534, 97.562, 97.51, 97.56, 97.528, 97.622, 97.618, 97.654, 97.446, 99.092, 99.62, 99.784, 99.792, 99.824, 99.848, 99.848, 99.866, 99.86, 99.874, 99.894, 99.866, 99.926, 99.868, 99.864, 99.874, 99.882, 99.862, 99.912, 99.892, 99.874, 99.912, 99.882, 99.858, 99.874, 99.854, 99.878, 99.89, 99.85, 99.884, 99.87, 99.91, 99.87, 99.862, 99.876, 99.892, 99.838, 99.842, 99.864, 99.858, 99.864, 99.924, 99.826, 99.898, 99.896, 99.866, 99.866, 99.832, 99.83, 99.874], "test_acc": [44.77, 50.5, 55.32, 57.73, 60.54, 62.59, 66.1, 68.08, 69.74, 71.69, 73.72, 74.63, 75.89, 75.75, 77.29, 77.85, 79.11, 78.63, 79.97, 80.33, 79.74, 81.04, 81.12, 79.67, 77.73, 83.1, 81.02, 82.97, 82.91, 83.87, 82.7, 83.76, 83.62, 82.68, 84.54, 84.4, 84.23, 83.91, 83.78, 85.22, 84.56, 83.48, 86.52, 85.68, 86.04, 86.97, 86.26, 86.44, 85.35, 86.76, 86.75, 87.44, 86.26, 87.37, 86.49, 87.6, 85.99, 84.23, 86.6, 82.83, 87.32, 87.7, 86.19, 87.77, 86.38, 86.94, 88.01, 88.38, 86.7, 87.7, 87.75, 87.87, 87.79, 87.03, 88.15, 88.95, 88.27, 87.92, 88.85, 89.26, 89.56, 88.97, 88.69, 88.95, 87.91, 88.86, 87.73, 89.14, 88.49, 86.78, 87.78, 88.4, 89.8, 89.81, 88.46, 88.9, 88.91, 88.03, 88.6, 88.11, 89.48, 87.76, 89.48, 90.02, 89.41, 87.87, 88.69, 85.85, 88.68, 89.4, 88.17, 89.69, 87.92, 90.22, 90.04, 89.87, 89.05, 88.89, 89.65, 88.02, 88.47, 88.28, 89.64, 89.43, 90.22, 89.33, 89.92, 89.14, 88.57, 89.05, 90.34, 87.93, 89.19, 87.21, 89.47, 89.1, 90.91, 88.83, 89.49, 90.08, 88.43, 89.78, 90.82, 89.57, 86.68, 88.82, 89.95, 89.87, 87.43, 87.3, 93.18, 93.55, 93.48, 93.44, 93.29, 93.37, 93.47, 93.39, 93.53, 93.37, 93.45, 93.19, 93.31, 93.16, 93.37, 92.97, 92.88, 93.01, 93.42, 93.15, 93.1, 93.14, 93.26, 93.32, 93.22, 93.14, 93.39, 93.13, 93.18, 93.35, 92.96, 93.13, 93.22, 93.11, 93.08, 93.08, 93.05, 92.98, 92.95, 92.88, 93.03, 93.0, 92.45, 93.09, 92.66, 92.95, 92.51, 92.9, 92.25, 93.19], "train_loss": [708.833798289299, 576.4301710128784, 523.9688894748688, 486.6884809732437, 448.2844823002815, 413.5837590098381, 384.1570767760277, 357.0576211810112, 333.06626784801483, 310.3506358265877, 289.3707484602928, 271.93177938461304, 256.18690633773804, 241.15249958634377, 227.8837532401085, 214.3708944618702, 205.20633572340012, 193.48686927556992, 184.32406210899353, 176.05995231866837, 167.3305118829012, 159.08843633532524, 152.46682518720627, 146.5291531831026, 139.7029050886631, 133.209894657135, 126.43952740728855, 121.65936766564846, 116.39777763932943, 111.69602650403976, 107.2667559236288, 102.24312061071396, 98.0656855776906, 97.38155692070723, 93.10910859704018, 86.52398721128702, 85.6836513504386, 84.23079789429903, 81.80338415503502, 80.10923398286104, 75.63498863577843, 74.50557404756546, 73.11580523848534, 71.51647909730673, 69.9782237559557, 68.51142794638872, 66.23706897348166, 66.74494287371635, 65.52123641595244, 64.86397133767605, 61.883076157420874, 63.87253014743328, 60.758739456534386, 62.12597348541021, 60.84569555148482, 58.61822758242488, 58.50638399273157, 59.81151835247874, 57.68108742311597, 57.14300352334976, 55.39035675302148, 57.949062284082174, 56.72362898662686, 54.93699286133051, 54.63949820958078, 54.41936165839434, 55.52367767691612, 53.13077178224921, 53.71680546924472, 53.96443320810795, 54.74270428344607, 52.348500832915306, 54.035953152924776, 50.660616744309664, 48.9180271551013, 48.90350010804832, 47.51300802268088, 48.23908996582031, 46.42287753522396, 47.33181540481746, 44.58288220129907, 47.23305081948638, 44.62500370666385, 45.37345034442842, 44.487943636253476, 42.96141822449863, 44.75605489127338, 44.87145240046084, 42.964687276631594, 44.073730517178774, 42.308348916471004, 40.59104670956731, 41.08342120796442, 40.209896272048354, 40.932849418371916, 39.85404751077294, 39.023913795128465, 41.38536160066724, 37.00398005545139, 39.88994967378676, 38.59605427272618, 36.816776694729924, 37.54741846397519, 38.327914878726006, 37.68174298480153, 35.5583675019443, 34.872719613835216, 35.50356471724808, 36.57316841557622, 36.5829069390893, 34.84011600539088, 33.96286383457482, 33.67322526872158, 32.56659856066108, 35.04301134869456, 32.68847441487014, 32.52547691948712, 32.07909254543483, 32.43465317040682, 33.274653404951096, 31.7926610885188, 31.84901707433164, 30.680890205316246, 30.366051487624645, 31.38543250504881, 32.22412340249866, 30.522688264027238, 30.46631087269634, 30.333754619583488, 30.93039080966264, 29.578640000894666, 32.26263506338, 28.210292860865593, 30.6865129545331, 30.499109845608473, 29.510828422382474, 29.619260197505355, 29.676512465812266, 30.09673605579883, 30.04718423448503, 29.679431518539786, 29.08237359393388, 28.825498125515878, 29.946281912736595, 29.029664964415133, 29.568186153657734, 27.321251700632274, 28.010368407703936, 27.78902510460466, 29.4913601372391, 12.213024620432407, 6.277718032244593, 4.518957088701427, 3.988250270485878, 3.52188594895415, 3.0422423367854208, 2.832456241478212, 2.4307558379368857, 2.522531450493261, 2.1848717018729076, 2.077363657706883, 2.310995130101219, 1.6381518268608488, 2.081768829142675, 2.1396381587837823, 1.94510433456162, 1.8820636957534589, 2.1078573566046543, 1.6061023627407849, 1.8448139211395755, 1.8731077226111665, 1.4211269274819642, 1.8596857433440164, 2.0426411803346127, 1.855476131720934, 1.9386552422656678, 1.7518417115788907, 1.7975193778984249, 1.9880819702520967, 1.7559214934590273, 1.9012968225870281, 1.5381608264287934, 1.718862235196866, 1.9369292433257215, 1.8979939751443453, 1.6680668638437055, 2.028469795593992, 2.0975265915330965, 1.8689092702115886, 2.0353766138432547, 2.1341709257103503, 1.4227526277536526, 2.3689551482675597, 1.645644680247642, 1.6110743794124573, 2.093119775992818, 1.9195162390824407, 2.293123119918164, 2.4004814324434847, 1.8888508234522305], "test_loss": [117.83526849746704, 106.18439447879791, 97.91784071922302, 92.21903192996979, 86.8788526058197, 83.12341219186783, 76.11146777868271, 71.32589656114578, 67.53472822904587, 63.75010108947754, 59.782327711582184, 57.4739074409008, 55.41069880127907, 54.777028411626816, 52.002655774354935, 51.05912685394287, 47.56462872028351, 50.26237326860428, 46.35714599490166, 45.68410548567772, 47.38597524166107, 45.7502681016922, 44.08274066448212, 49.911376655101776, 54.491347804665565, 40.63682088255882, 44.66749858856201, 41.02790144085884, 41.111571699380875, 39.21502497792244, 41.881858974695206, 40.2877534031868, 40.98025858402252, 42.69064438343048, 38.67443111538887, 38.31987352669239, 40.27113530039787, 39.80447691679001, 41.96919706463814, 37.34569591283798, 38.93382892757654, 42.64374095201492, 33.94967904686928, 36.78859904408455, 35.50025773048401, 33.75053510069847, 35.4738337546587, 34.296369180083275, 37.267626851797104, 34.92922753840685, 33.81420302391052, 32.98526160418987, 37.09883403778076, 34.364145174622536, 35.52468279004097, 32.80487859249115, 36.687579303979874, 43.24220860004425, 35.837225407361984, 48.63781949877739, 32.88641421496868, 32.331570625305176, 35.45955312252045, 32.84353017807007, 37.593755066394806, 35.260573744773865, 31.598738506436348, 30.633315756917, 35.82142859697342, 32.02940420806408, 31.548769548535347, 32.18763381242752, 31.764847964048386, 33.83603401482105, 32.09527426958084, 29.528085350990295, 31.628051981329918, 32.08690543472767, 30.077556431293488, 28.093531250953674, 28.720782041549683, 30.3618623316288, 30.927842751145363, 30.88948604464531, 32.77026851475239, 30.220964953303337, 33.31311269104481, 28.777133837342262, 32.314522221684456, 37.801831752061844, 34.474834099411964, 31.309596970677376, 28.6827841848135, 27.331751689314842, 32.705657601356506, 30.86200599372387, 30.002017214894295, 33.922554299235344, 31.440442875027657, 33.87829327583313, 29.848185017704964, 34.98168160021305, 29.40745171904564, 27.5242760181427, 29.88672962784767, 34.09110516309738, 31.57323464937508, 41.46984910964966, 32.76538310945034, 29.35580562055111, 33.17957963049412, 29.260910481214523, 33.72582831978798, 27.547847598791122, 27.858036413788795, 29.386839970946312, 31.30522759258747, 31.668745577335358, 29.516402021050453, 34.81998132169247, 32.06221142411232, 33.61474487185478, 30.05787731707096, 31.01018589735031, 27.412420816719532, 29.510843858122826, 29.187464356422424, 31.14682038128376, 32.094368070364, 32.27609018981457, 27.78669112920761, 35.775444731116295, 30.871136724948883, 37.37423622608185, 31.222406551241875, 31.29463569074869, 26.117471516132355, 32.96052761375904, 31.971365720033646, 27.495774790644646, 33.060979433357716, 29.042271591722965, 26.97289878129959, 30.339363425970078, 38.868172377347946, 34.53723740577698, 29.09492139518261, 30.00918747484684, 38.04161301255226, 37.40082708001137, 19.075259890407324, 19.2868928052485, 19.65257004648447, 20.217284260317683, 20.372832611203194, 20.775107726454735, 21.51068752259016, 21.760272346436977, 21.80557931214571, 22.38903073593974, 22.165272016078234, 23.715587005019188, 23.089564591646194, 23.761478323489428, 24.003387223929167, 24.366869498044252, 25.279607862234116, 24.034226678311825, 23.671946674585342, 24.963850505650043, 24.8279432579875, 25.097062967717648, 24.312241576611996, 24.44738818705082, 25.029825795441866, 25.10557283461094, 24.5615450181067, 24.899171002209187, 24.921584997326136, 24.14415131509304, 24.783171001821756, 25.000965490937233, 25.00194719620049, 26.22776013240218, 24.921656165271997, 25.179496206343174, 26.325120449066162, 27.097485661506653, 26.231079269200563, 26.979660887271166, 25.867803055793047, 26.171713933348656, 27.317433647811413, 25.788920499384403, 26.812221124768257, 26.85111578553915, 27.21441614255309, 26.693655595183372, 28.365461453795433, 25.455363795161247], "epoch_time": [91.28217506408691, 89.3702392578125, 89.37700009346008, 89.38639903068542, 89.42975282669067, 89.39784932136536, 89.41541147232056, 89.40560388565063, 89.45717000961304, 89.41000843048096, 89.37577509880066, 89.4100513458252, 89.32121586799622, 89.45755934715271, 89.40204191207886, 89.45057559013367, 89.43469762802124, 89.39806032180786, 89.4181456565857, 89.45368242263794, 89.38831686973572, 89.40327310562134, 89.46126914024353, 89.42004489898682, 89.4241898059845, 89.46159076690674, 89.55646443367004, 89.38619542121887, 89.39161920547485, 89.41733074188232, 89.48035049438477, 89.37844800949097, 89.41188597679138, 89.45561051368713, 89.43254327774048, 89.43463611602783, 89.45113110542297, 89.40459942817688, 89.49482727050781, 89.42047238349915, 89.45180654525757, 89.43265056610107, 89.37497401237488, 89.43766188621521, 89.46191835403442, 89.44519138336182, 89.48048138618469, 89.4254903793335, 89.41798496246338, 89.4032244682312, 89.3875470161438, 89.46446537971497, 89.45833683013916, 89.4161856174469, 89.4198944568634, 89.45941352844238, 89.45996689796448, 89.45156717300415, 89.42813158035278, 89.41017937660217, 89.43408942222595, 89.4391496181488, 89.47187852859497, 89.44344902038574, 89.42697024345398, 89.38901829719543, 89.46199941635132, 89.4514331817627, 89.45659852027893, 89.41268658638, 89.42858123779297, 89.46905183792114, 89.4220142364502, 89.44486236572266, 89.46350145339966, 89.38846278190613, 89.40429401397705, 89.44508743286133, 89.42434120178223, 89.38456296920776, 89.44869446754456, 89.41593718528748, 89.45936369895935, 89.43963479995728, 89.45539808273315, 89.41989994049072, 89.44160318374634, 89.43483114242554, 89.47193264961243, 89.43029141426086, 89.39195036888123, 89.4797534942627, 89.43523788452148, 89.42051315307617, 89.43018794059753, 89.46331191062927, 89.46939754486084, 89.4288809299469, 89.42469143867493, 89.46109437942505, 89.47080516815186, 89.43561720848083, 89.46153426170349, 89.4368040561676, 89.415048122406, 89.44207119941711, 89.4246129989624, 89.44393157958984, 89.427565574646, 89.45537972450256, 89.42997407913208, 89.41850709915161, 89.4277093410492, 89.47310781478882, 89.46228122711182, 89.4721167087555, 89.44489526748657, 89.42716979980469, 89.46894574165344, 89.42095994949341, 89.41532707214355, 89.414630651474, 89.45584630966187, 89.4107301235199, 89.43355631828308, 89.42826414108276, 89.46462202072144, 89.46693825721741, 89.42250967025757, 89.39335322380066, 89.43517518043518, 89.42875862121582, 89.46510171890259, 89.45393371582031, 89.50273251533508, 89.41691970825195, 89.43720245361328, 89.44624471664429, 89.384113073349, 89.47029232978821, 89.4458966255188, 89.4227945804596, 89.45043849945068, 89.4258553981781, 89.4581310749054, 89.41920948028564, 89.40407061576843, 89.46196460723877, 89.46486592292786, 89.45255374908447, 89.4495017528534, 89.4442503452301, 89.45141649246216, 89.46348309516907, 89.46838474273682, 89.47761750221252, 89.43455934524536, 89.42514324188232, 89.44751191139221, 89.47294640541077, 89.42821216583252, 89.45870852470398, 89.45121693611145, 89.42553997039795, 89.52506709098816, 89.4343011379242, 89.45037627220154, 89.41641426086426, 89.46402955055237, 89.44891548156738, 89.43387389183044, 89.41487383842468, 89.40538668632507, 89.45429039001465, 89.47999572753906, 89.44581460952759, 89.42073202133179, 89.46290421485901, 89.49838304519653, 89.43309712409973, 89.46927094459534, 89.43295621871948, 89.487060546875, 89.44398975372314, 89.4756224155426, 89.42637538909912, 89.45355200767517, 89.41750502586365, 89.43727898597717, 89.45169520378113, 89.45007538795471, 89.47094249725342, 89.49315333366394, 89.48546981811523, 89.47192811965942, 89.44512104988098, 89.47061061859131, 89.43989658355713, 89.47446250915527, 89.41838002204895]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr1e-05-wdecay10.0-seed44.json <==
{"train_acc": [31.382, 44.162, 50.398, 54.722, 58.396, 61.644, 64.606, 66.92, 68.89, 71.286, 73.092, 74.846, 76.546, 78.484, 79.41, 80.836, 81.748, 82.766, 83.642, 84.624, 85.26, 86.088, 86.706, 87.524, 87.832, 88.798, 89.062, 89.604, 89.924, 90.628, 90.902, 91.096, 91.72, 91.852, 92.316, 92.418, 92.816, 93.088, 93.12, 93.398, 93.49, 93.576, 93.972, 93.99, 94.052, 94.262, 94.486, 94.128, 94.436, 94.698, 94.878, 94.826, 94.82, 94.782, 94.876, 95.19, 95.136, 95.234, 95.192, 95.224, 95.234, 95.216, 95.182, 95.416, 95.436, 95.426, 95.314, 95.694, 95.372, 95.34, 95.498, 95.852, 95.668, 95.73, 95.868, 95.896, 95.942, 96.04, 96.13, 96.104, 96.408, 96.16, 96.12, 96.238, 96.446, 96.32, 96.338, 96.274, 96.414, 96.392, 96.36, 96.414, 96.482, 96.61, 96.46, 96.508, 96.762, 96.906, 96.68, 96.764, 96.782, 96.776, 96.864, 96.886, 96.912, 96.746, 97.002, 96.846, 97.11, 96.996, 97.054, 96.996, 97.124, 97.116, 97.076, 97.084, 97.408, 97.216, 97.224, 97.212, 97.192, 97.292, 97.248, 97.344, 97.166, 97.498, 97.392, 97.31, 97.266, 97.446, 97.33, 97.522, 97.334, 97.504, 97.366, 97.546, 97.354, 97.5, 97.504, 97.512, 97.566, 97.496, 97.576, 97.582, 97.642, 97.544, 97.712, 97.466, 97.626, 97.662, 99.136, 99.662, 99.736, 99.808, 99.828, 99.838, 99.866, 99.856, 99.894, 99.862, 99.886, 99.86, 99.872, 99.878, 99.882, 99.892, 99.872, 99.86, 99.92, 99.86, 99.852, 99.854, 99.91, 99.92, 99.898, 99.848, 99.906, 99.838, 99.87, 99.894, 99.878, 99.886, 99.9, 99.864, 99.902, 99.85, 99.858, 99.864, 99.894, 99.86, 99.872, 99.864, 99.872, 99.9, 99.884, 99.884, 99.862, 99.834, 99.864, 99.906], "test_acc": [39.75, 47.88, 53.14, 57.1, 60.99, 63.33, 65.79, 67.26, 68.33, 70.4, 72.55, 74.4, 75.66, 74.2, 77.26, 75.68, 78.15, 80.46, 79.92, 80.44, 80.17, 80.63, 81.04, 82.22, 82.09, 82.53, 81.88, 80.94, 83.79, 84.08, 84.53, 83.0, 83.7, 83.02, 84.02, 83.83, 84.48, 84.84, 85.36, 84.17, 83.47, 83.67, 85.07, 85.16, 85.36, 85.18, 84.87, 84.73, 86.51, 86.3, 84.82, 86.34, 85.2, 84.22, 87.41, 86.93, 85.9, 83.52, 87.55, 86.2, 86.1, 87.08, 87.05, 87.12, 85.9, 86.72, 88.08, 87.24, 87.42, 86.75, 88.35, 88.02, 86.31, 88.12, 88.32, 88.71, 88.07, 88.48, 88.96, 88.77, 89.04, 87.37, 90.34, 89.62, 89.45, 88.07, 89.19, 89.57, 89.03, 88.13, 89.62, 88.49, 89.36, 90.18, 89.36, 89.42, 88.43, 86.9, 89.8, 89.5, 90.39, 89.62, 87.6, 87.89, 89.04, 89.37, 90.03, 89.17, 90.27, 89.37, 88.96, 87.23, 88.36, 88.12, 88.5, 88.97, 89.75, 90.01, 88.33, 89.18, 90.69, 89.89, 89.71, 90.05, 87.93, 89.82, 89.21, 88.73, 89.61, 89.44, 88.0, 89.66, 90.73, 88.4, 88.76, 88.41, 88.79, 89.61, 88.33, 87.41, 87.52, 89.02, 89.9, 89.69, 85.43, 89.6, 85.91, 89.61, 89.3, 89.25, 92.84, 92.98, 93.2, 93.23, 93.24, 93.23, 93.09, 93.16, 93.06, 93.23, 93.04, 92.85, 92.88, 93.29, 93.08, 92.95, 92.94, 92.89, 92.93, 92.87, 93.22, 93.09, 93.08, 92.77, 92.89, 92.92, 93.07, 92.86, 92.9, 92.49, 92.87, 93.03, 93.03, 92.46, 93.02, 92.78, 92.84, 92.61, 93.02, 92.55, 92.78, 93.11, 93.01, 92.97, 92.74, 92.81, 92.75, 92.24, 92.55, 92.61], "train_loss": [722.6361449956894, 589.993789434433, 531.2628195285797, 488.6417427062988, 451.30174189805984, 419.1965329647064, 389.75204825401306, 365.4661920070648, 342.2147735953331, 316.5231337547302, 301.2944691181183, 282.07272002100945, 264.6003704071045, 246.373259216547, 235.57039374113083, 220.725435256958, 209.07653200626373, 198.83682677149773, 188.98272734880447, 179.79475513100624, 171.57750810682774, 162.651545971632, 155.74258133769035, 147.3003180772066, 142.34004655480385, 133.38185100257397, 127.67121900618076, 123.03661327064037, 117.71111518144608, 110.93977186083794, 108.00381630659103, 105.39365717768669, 98.93522537499666, 96.60396815091372, 91.82849319279194, 89.0011350736022, 85.31245965510607, 82.72794222831726, 81.79388430714607, 79.05333775281906, 77.17152051627636, 75.78160364553332, 72.1511493101716, 72.5296786352992, 70.02747999876738, 69.42293537408113, 67.49744007736444, 68.74565965682268, 66.03960473835468, 63.22205288335681, 61.98356929793954, 62.2722828052938, 62.60243574902415, 61.68140294402838, 61.587779965251684, 57.46056167408824, 57.95577232912183, 57.67415553331375, 57.517880380153656, 56.700191378593445, 56.557723293080926, 56.62202160060406, 57.437661841511726, 54.91519512608647, 54.93524078652263, 54.41610427200794, 55.46997166797519, 52.37683932855725, 53.71052226796746, 55.08685125596821, 54.083722714334726, 50.38096599280834, 52.024224296212196, 51.652079585939646, 50.047647915780544, 49.48241308517754, 48.407802456989884, 47.76044038683176, 46.58401086553931, 46.75547523610294, 43.423293670639396, 46.81045729666948, 46.13997175358236, 44.212873162701726, 42.98437013477087, 44.07001967355609, 43.5950743239373, 44.24900537356734, 42.46524212695658, 42.839344799518585, 42.84277964755893, 42.436408855021, 41.34595941565931, 40.00042132847011, 41.226018723100424, 41.148003198206425, 38.511414997279644, 37.69515210483223, 39.117630802094936, 38.18089006282389, 38.336183823645115, 37.62625207006931, 36.99225070513785, 36.54406023584306, 36.708407159894705, 38.168419217690825, 35.08350579626858, 36.15023158676922, 34.200912326574326, 35.858301892876625, 35.06788511015475, 34.800862395204604, 33.32694350555539, 34.05844113603234, 34.49424630776048, 33.75560947135091, 31.482634535059333, 31.94797297846526, 32.833325915038586, 32.401695867069066, 33.051325608976185, 31.782441899180412, 32.07249848358333, 30.656097628176212, 33.29985282663256, 29.82742926105857, 31.122902819886804, 31.836629390716553, 31.313670214265585, 30.552423361688852, 31.35028761345893, 29.07043620198965, 31.279606169089675, 29.589252054225653, 30.997209841385484, 29.3464537858963, 30.924788696691394, 29.45417146757245, 29.177858931943774, 29.672828088514507, 28.457868052646518, 30.020501112565398, 28.510563557501882, 29.22464945819229, 28.52560546901077, 29.558488251641393, 27.822989240288734, 29.47994570992887, 27.91767735686153, 28.212669152766466, 11.682714769151062, 6.008728951914236, 4.834281495772302, 3.8586557363159955, 3.361050426028669, 3.1720609709154814, 2.7535253174137324, 2.69020790560171, 2.3556122181471437, 2.4525758292293176, 2.1780226638074964, 2.3156643558177166, 2.0834021200425923, 2.031671492382884, 1.9193269261159003, 1.9765930699068122, 2.0191860685590655, 2.092033361783251, 1.6973106252844445, 2.0179198472760618, 1.8429534161114134, 1.9886555362027138, 1.5204247198998928, 1.4995519969961606, 1.7451285709394142, 2.0155600018333644, 1.5005805313703604, 2.3016234522219747, 1.8774860673584044, 1.7900043040863238, 1.8842840403085575, 1.7899158969521523, 1.6724360457155854, 1.771638677106239, 1.6805213596089743, 2.091739216237329, 1.9185685574775562, 1.9374200257007033, 1.7366115637123585, 2.1023979469318874, 1.859983126516454, 2.0506730717606843, 1.677019840979483, 1.653665024205111, 1.828832839790266, 1.7785479606245644, 2.166288416192401, 2.42473601619713, 1.945595039287582, 1.6154610062367283], "test_loss": [126.86485755443573, 114.10115873813629, 100.65689146518707, 94.43836450576782, 85.87782472372055, 80.96133369207382, 75.4215025305748, 73.65551882982254, 71.32246309518814, 67.35017108917236, 61.24551871418953, 58.25925540924072, 55.22630354762077, 60.20510917901993, 52.252038061618805, 55.129944294691086, 50.14069193601608, 45.540414452552795, 46.52460026741028, 44.8636040687561, 46.102701276540756, 45.16477972269058, 44.63603454828262, 41.7589807510376, 41.81170868873596, 42.10198101401329, 42.007092982530594, 45.2470925450325, 38.36385625600815, 39.06851315498352, 37.6572425365448, 41.17802608013153, 40.677984684705734, 43.90570333600044, 38.78315933048725, 40.143860548734665, 38.02558623254299, 38.262823060154915, 36.269012317061424, 40.25705614686012, 43.73312398791313, 41.23245395720005, 38.088606506586075, 37.257375970482826, 37.471618846058846, 38.397047221660614, 38.8741335272789, 39.64854680001736, 35.241599842906, 35.721893548965454, 39.853057354688644, 35.55868089199066, 38.99395194649696, 43.78554993867874, 32.387208983302116, 33.64571453630924, 36.60957510769367, 44.396030366420746, 33.002407521009445, 34.89939372241497, 36.54565107822418, 33.87442575395107, 33.81399376690388, 34.021382346749306, 37.69005833566189, 35.0664222240448, 31.020754724740982, 34.681908667087555, 32.95610883831978, 34.99003876745701, 30.355910889804363, 31.786753326654434, 36.0184471309185, 31.19369587302208, 30.587896421551704, 30.777051508426666, 33.472922056913376, 31.67270876467228, 30.657582864165306, 30.646738693118095, 30.358105465769768, 35.70677529275417, 26.151670306921005, 27.749484360218048, 28.596159726381302, 33.50956530869007, 29.56189389526844, 27.473889842629433, 30.259926453232765, 32.403160572052, 28.10576793551445, 31.766726225614548, 28.628385484218597, 26.801598243415356, 29.64004249870777, 28.815823793411255, 31.678830698132515, 35.48397171497345, 27.754766210913658, 28.895181328058243, 25.898061484098434, 29.634303838014603, 35.430869936943054, 34.272069066762924, 30.707467421889305, 29.2365942299366, 27.73981435596943, 30.294539503753185, 27.145686745643616, 29.006841078400612, 31.82880410552025, 36.379200875759125, 34.54196594655514, 37.76274432241917, 33.51725175976753, 29.791278705000877, 30.39815017580986, 27.843660086393356, 33.38451384007931, 30.194593146443367, 26.052698358893394, 28.49995043873787, 29.283326163887978, 27.879913419485092, 34.034549966454506, 29.14216148853302, 30.5387831479311, 31.873927921056747, 29.03504529595375, 31.085547879338264, 33.82972700893879, 29.483386546373367, 26.75588384270668, 34.421882674098015, 32.60346923023462, 32.73446002602577, 32.08116562664509, 28.491383120417595, 35.17056833207607, 36.91590045392513, 37.05894960463047, 31.193061992526054, 29.021238774061203, 29.24444054067135, 44.03863841295242, 29.721472814679146, 42.12435640394688, 30.4709495306015, 29.955204129219055, 30.463351219892502, 19.538457114249468, 19.485068410634995, 19.67495407909155, 19.966488510370255, 20.201474901288748, 20.435742150992155, 21.471158370375633, 21.47849164158106, 21.649770125746727, 22.051790103316307, 23.289916209876537, 24.429555974900723, 24.353913225233555, 23.697939593344927, 23.499190013855696, 23.777801603078842, 24.698685362935066, 23.9172976128757, 23.96445711888373, 24.27073372155428, 23.907273519784212, 24.67728328704834, 24.183175444602966, 26.771341487765312, 25.48890872299671, 25.147506527602673, 24.903047159314156, 25.831122731789947, 25.224458523094654, 27.53429877012968, 25.929497867822647, 26.167521953582764, 24.982116915285587, 26.47004323452711, 24.748326055705547, 26.705823570489883, 25.939736641943455, 27.6767418384552, 25.908863618969917, 26.170964889228344, 27.27044288814068, 24.45830773562193, 25.68558432906866, 25.926563013345003, 26.27482094615698, 26.904835887253284, 26.392081134021282, 26.90656929463148, 26.78979580104351, 26.936316683888435], "epoch_time": [91.69096517562866, 89.5974063873291, 89.62360692024231, 89.64693260192871, 89.6553270816803, 89.5822503566742, 89.59440660476685, 89.62884902954102, 89.63530945777893, 89.6454508304596, 89.58255958557129, 89.63568663597107, 89.62004137039185, 89.64686489105225, 89.61961841583252, 89.59738159179688, 89.64445948600769, 89.54761099815369, 89.66324186325073, 89.64687752723694, 89.58739113807678, 89.64726281166077, 89.6297607421875, 90.32975745201111, 89.67181587219238, 89.64555239677429, 89.66114902496338, 89.64954710006714, 89.70766997337341, 89.63671135902405, 89.67464351654053, 89.65721678733826, 89.63684153556824, 89.61434769630432, 89.67268466949463, 89.62556290626526, 89.62070155143738, 89.69975852966309, 89.72448062896729, 89.63575100898743, 89.66839337348938, 89.64066982269287, 89.62312483787537, 89.6202883720398, 89.67483711242676, 89.61939644813538, 89.68620777130127, 89.67482495307922, 89.62808179855347, 89.62162947654724, 89.59762001037598, 89.63224697113037, 89.6641116142273, 89.65041732788086, 89.61034774780273, 89.66699004173279, 89.68009233474731, 89.64667558670044, 89.66861462593079, 89.64413189888, 89.63457012176514, 89.65114784240723, 89.67252373695374, 89.62598729133606, 89.66245865821838, 89.62671399116516, 89.64697742462158, 89.63145279884338, 89.63981056213379, 89.62907886505127, 89.67497825622559, 89.67394542694092, 89.665287733078, 89.63206696510315, 89.62672233581543, 89.66543436050415, 89.64351177215576, 89.65633702278137, 89.63280987739563, 89.70070934295654, 89.69845461845398, 89.66101503372192, 89.57936024665833, 89.65947484970093, 89.61274075508118, 90.50885820388794, 89.63696432113647, 89.59574818611145, 89.64350199699402, 89.60112261772156, 89.64869594573975, 89.63188791275024, 89.68217825889587, 89.65956449508667, 89.63558506965637, 89.60735177993774, 89.6318998336792, 89.68434762954712, 89.67069911956787, 89.64130568504333, 89.61191606521606, 89.6588191986084, 89.672616481781, 89.65197110176086, 89.62221336364746, 89.64760708808899, 89.62078332901001, 89.59106588363647, 89.60714983940125, 89.6295235157013, 89.70455598831177, 89.66712927818298, 89.65618228912354, 89.67558979988098, 89.67898750305176, 89.65845704078674, 89.63353228569031, 89.67667031288147, 89.68112444877625, 89.64560341835022, 89.66698670387268, 89.6590473651886, 89.60677075386047, 89.63457822799683, 89.63570737838745, 89.62555694580078, 89.60141444206238, 89.63867545127869, 89.63261198997498, 89.65000057220459, 89.63814878463745, 89.69707155227661, 89.64847946166992, 89.64193058013916, 89.65517258644104, 89.63244318962097, 89.61332082748413, 89.65639090538025, 89.62464737892151, 89.61837697029114, 89.62535881996155, 89.65624451637268, 89.64049339294434, 89.61889815330505, 89.61635041236877, 89.68220233917236, 89.64482378959656, 89.63972973823547, 89.6855583190918, 89.6946029663086, 89.64636826515198, 89.6695384979248, 89.61418223381042, 89.69650387763977, 89.61966896057129, 89.63656640052795, 89.63168001174927, 89.6671085357666, 89.6472315788269, 89.656574010849, 89.66397213935852, 89.66161680221558, 89.68459749221802, 89.66766929626465, 89.64007234573364, 89.65902280807495, 89.62730622291565, 89.65082836151123, 89.62318468093872, 89.6587495803833, 89.67372965812683, 89.65033483505249, 89.64204025268555, 89.67884993553162, 89.72985577583313, 89.6487352848053, 89.67257642745972, 89.65785932540894, 89.62431955337524, 89.62639474868774, 89.64766311645508, 89.68250513076782, 89.62831687927246, 89.62452983856201, 89.63845825195312, 89.60955619812012, 89.63013362884521, 89.66522789001465, 89.63056182861328, 89.66359496116638, 89.67888331413269, 89.6858880519867, 89.72142195701599, 89.70121645927429, 89.63217091560364, 89.68525552749634, 89.6500039100647, 89.63386726379395, 89.7433853149414, 89.6774332523346]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr1e-06-wdecay100.00000000000001-seed42.json <==
{"train_acc": [16.928, 25.074, 30.068, 34.048, 37.058, 39.238, 41.046, 42.766, 44.378, 45.962, 47.604, 48.832, 49.894, 51.374, 52.296, 53.652, 55.028, 55.902, 56.972, 57.834, 58.82, 60.094, 60.668, 62.03, 62.724, 63.862, 64.656, 65.408, 66.202, 67.214, 68.018, 68.816, 69.516, 70.282, 71.054, 71.788, 72.292, 73.402, 73.99, 74.532, 75.37, 76.17, 76.82, 77.404, 78.078, 78.318, 78.904, 79.728, 79.96, 80.688, 81.276, 81.528, 82.244, 82.892, 82.976, 83.486, 84.086, 84.284, 84.762, 85.27, 85.4, 85.642, 85.7, 86.214, 85.956, 86.174, 86.038, 85.58, 85.476, 85.314, 84.748, 84.432, 84.128, 83.71, 83.544, 83.412, 83.368, 83.484, 83.118, 83.164, 83.176, 83.196, 83.0, 83.138, 83.134, 83.046, 83.326, 83.352, 83.588, 83.72, 83.684, 83.52, 83.928, 83.862, 84.066, 84.142, 84.336, 84.008, 84.42, 84.432, 84.494, 84.342, 84.256, 84.69, 84.566, 84.684, 84.54, 84.988, 84.97, 85.102, 85.126, 85.212, 85.172, 85.11, 85.41, 85.39, 85.262, 85.264, 85.464, 85.594, 85.58, 85.814, 85.712, 85.716, 85.716, 85.964, 86.102, 86.274, 85.824, 86.174, 86.124, 86.098, 86.488, 86.41, 86.482, 86.646, 86.608, 86.692, 86.742, 86.856, 86.98, 86.922, 87.05, 87.198, 86.984, 87.206, 87.246, 87.226, 87.56, 87.474, 90.132, 90.852, 91.092, 91.066, 91.118, 91.048, 91.204, 91.466, 91.434, 91.528, 91.61, 91.536, 91.654, 91.422, 91.628, 91.79, 91.746, 91.754, 91.82, 91.942, 91.908, 91.906, 91.932, 92.026, 92.138, 92.156, 92.034, 91.936, 92.05, 92.18, 92.126, 92.15, 92.096, 92.286, 92.208, 92.304, 92.288, 92.412, 92.338, 92.316, 92.272, 92.48, 92.416, 92.252, 92.47, 92.506, 92.272, 92.506, 92.408, 92.432], "test_acc": [20.81, 27.66, 32.95, 37.49, 39.4, 41.02, 43.16, 44.01, 46.26, 47.53, 48.79, 50.86, 51.72, 52.97, 53.81, 55.18, 56.06, 57.1, 58.23, 58.78, 59.95, 60.81, 60.95, 62.09, 62.36, 63.81, 64.47, 66.22, 66.26, 65.33, 67.28, 68.46, 68.64, 69.2, 69.98, 70.94, 70.34, 71.57, 72.19, 72.31, 72.91, 72.99, 73.92, 73.89, 74.09, 75.5, 76.04, 76.27, 76.17, 77.16, 76.24, 77.4, 77.54, 76.6, 77.63, 78.07, 77.58, 79.57, 79.42, 77.99, 77.82, 78.06, 79.32, 78.44, 79.85, 77.25, 79.13, 77.81, 79.43, 77.6, 79.13, 78.38, 77.52, 78.28, 76.39, 78.62, 78.47, 78.56, 78.47, 79.52, 76.05, 75.15, 75.6, 78.31, 76.38, 77.35, 76.43, 79.29, 74.04, 76.19, 78.65, 74.04, 73.13, 73.42, 76.65, 69.37, 70.62, 74.51, 72.79, 71.69, 68.87, 72.24, 46.02, 56.32, 61.56, 57.33, 63.1, 55.11, 42.52, 48.3, 52.04, 56.82, 55.99, 58.54, 53.07, 47.16, 63.46, 50.23, 43.5, 23.18, 50.71, 46.65, 51.92, 48.17, 52.26, 17.76, 44.6, 44.04, 49.2, 56.75, 47.85, 49.72, 57.43, 41.07, 46.59, 39.81, 31.27, 58.06, 23.1, 17.36, 61.31, 44.49, 31.34, 53.19, 49.04, 67.84, 33.91, 41.66, 24.75, 24.12, 82.09, 83.66, 84.18, 82.51, 84.35, 80.29, 78.42, 80.86, 79.21, 80.97, 81.3, 80.96, 82.44, 79.53, 81.77, 79.02, 82.45, 72.84, 79.46, 74.22, 66.27, 74.01, 76.47, 80.08, 80.06, 85.8, 78.38, 74.0, 76.0, 78.14, 83.36, 82.11, 79.92, 80.26, 78.15, 75.86, 57.72, 80.64, 59.86, 47.92, 72.91, 64.68, 73.41, 74.79, 70.78, 80.91, 62.92, 74.31, 65.02, 58.03], "train_loss": [874.6463990211487, 787.5120235681534, 734.9375978708267, 691.2984812259674, 657.8362028598785, 636.5147681236267, 619.1619184017181, 602.4797810316086, 586.3979414701462, 572.606233716011, 559.7182574272156, 546.6504715681076, 535.278745174408, 524.7440133094788, 514.478196144104, 504.73568320274353, 494.13720297813416, 486.2854770421982, 477.29904609918594, 470.18389654159546, 462.58267045021057, 453.96545708179474, 447.75143241882324, 439.9076797366142, 432.89050257205963, 426.15780234336853, 418.17850971221924, 412.7038213610649, 404.4202550649643, 397.9417474269867, 389.97613042593, 384.388712644577, 376.8544361591339, 370.1212817430496, 363.226102411747, 355.25227731466293, 350.2440921664238, 340.9631945490837, 335.1814534664154, 329.7194076180458, 322.38359171152115, 313.97688978910446, 308.6388485431671, 301.77898502349854, 294.3634471297264, 290.3343025445938, 286.00319147109985, 277.2144796848297, 273.57882565259933, 266.99533262848854, 260.1056827902794, 256.40006870031357, 249.76836588978767, 243.3637097477913, 240.99403911828995, 234.84467205405235, 229.85120731592178, 225.4728412926197, 219.97457510232925, 215.41653567552567, 213.2700634598732, 210.12151142954826, 207.66312685608864, 202.314533919096, 203.93340638279915, 202.12701654434204, 203.72479191422462, 207.7172875702381, 210.92907786369324, 213.46946972608566, 220.07234281301498, 223.9841592311859, 227.89474552869797, 231.2833382487297, 232.8115103840828, 236.03290539979935, 234.44392451643944, 235.7404506802559, 238.63536313176155, 237.49233332276344, 237.16464233398438, 236.96399861574173, 237.54235944151878, 235.97529450058937, 235.351687759161, 236.15696215629578, 233.79523074626923, 233.94519558548927, 231.19073277711868, 230.05295306444168, 229.35413432121277, 230.05563122034073, 227.73033374547958, 226.89142075181007, 224.52589774131775, 223.46952536702156, 221.29060691595078, 223.1995815038681, 218.57297772169113, 217.87871134281158, 217.61180609464645, 216.96591049432755, 217.64022263884544, 213.71191501617432, 214.21556875109673, 211.82210844755173, 212.31221288442612, 208.62242874503136, 207.90749636292458, 206.83050563931465, 205.93623867630959, 204.48880544304848, 204.82192814350128, 203.67026591300964, 201.64536064863205, 201.37184619903564, 200.67509040236473, 199.5848790705204, 198.16315975785255, 197.04091358184814, 197.53692442178726, 192.76398268342018, 193.37287625670433, 192.3410588502884, 191.9330090880394, 189.48589158058167, 188.87452700734138, 187.18015924096107, 189.19280323386192, 184.93384248018265, 186.53679579496384, 185.1910669207573, 181.77942183613777, 181.3932937681675, 180.26297196745872, 179.4227128624916, 179.097766071558, 177.95072320103645, 176.32144871354103, 176.31925398111343, 173.39561247825623, 173.47376462817192, 172.5190391242504, 169.9461735188961, 171.4629872739315, 169.5921288728714, 169.7675560414791, 168.54659312963486, 164.8959817290306, 165.99060302972794, 140.23000054061413, 133.9452139288187, 131.72982271015644, 131.77125237882137, 129.78612133860588, 130.04540726542473, 129.4465446025133, 127.283965036273, 126.82302141189575, 125.18407572805882, 124.28023584187031, 124.9588873386383, 123.25127591192722, 124.16255685687065, 122.08797787129879, 122.29885764420033, 120.97494742274284, 121.12122268974781, 120.32833614945412, 119.16340051591396, 118.2101483643055, 118.22382345795631, 117.45556107163429, 117.10007570683956, 116.3161613792181, 115.62269234657288, 115.93091270327568, 116.12042225897312, 115.18783743679523, 113.72024077177048, 113.35299181938171, 113.8248894661665, 113.59619490802288, 112.08148945868015, 112.13822409510612, 111.24322390556335, 111.2278932183981, 110.48486334085464, 111.31864969432354, 110.37385292351246, 110.46301281452179, 109.02445428073406, 108.53163014352322, 109.4706108123064, 108.08755832910538, 108.23678447306156, 108.77425859868526, 107.11406099796295, 106.99690207839012, 107.7387235313654], "test_loss": [166.65921664237976, 152.12691605091095, 142.26442980766296, 132.397705078125, 127.77826023101807, 124.10238862037659, 120.04250073432922, 117.72445714473724, 114.35383820533752, 111.745880484581, 108.75591826438904, 106.16030013561249, 104.48961424827576, 101.97984826564789, 100.18338310718536, 98.03835439682007, 96.67812526226044, 94.97583389282227, 92.68225979804993, 92.16326314210892, 90.48825883865356, 88.65234810113907, 88.19462740421295, 86.42832165956497, 85.56504637002945, 83.74217146635056, 83.15607208013535, 80.68012118339539, 80.35814219713211, 80.89099663496017, 77.58588510751724, 76.36243426799774, 75.204454600811, 74.34731364250183, 72.82474362850189, 71.42756623029709, 71.79549777507782, 69.67364239692688, 68.82391798496246, 68.3639509677887, 66.70839303731918, 66.93254047632217, 65.23666000366211, 65.38065814971924, 64.4332150220871, 61.802563190460205, 60.70845407247543, 60.07669544219971, 60.81187069416046, 58.580672204494476, 60.68208622932434, 57.62165319919586, 57.46244144439697, 57.99527004361153, 57.03027752041817, 56.186440110206604, 56.57355070114136, 52.578249245882034, 53.61666610836983, 56.41652163863182, 55.51742631196976, 56.11065599322319, 52.7061243057251, 54.92811670899391, 51.9096617102623, 58.41917598247528, 53.593783885240555, 57.10708063840866, 53.31518930196762, 57.56495267152786, 54.16083660721779, 55.732597172260284, 56.64434504508972, 55.724745362997055, 59.490260899066925, 54.885839492082596, 54.91238585114479, 56.114249527454376, 55.17800888419151, 53.169833332300186, 60.73532038927078, 62.14671951532364, 60.599064618349075, 54.91444584727287, 59.80562597513199, 57.28542387485504, 59.819739520549774, 53.23471122980118, 64.8738899230957, 60.19054079055786, 55.048006653785706, 64.61391937732697, 67.46216589212418, 64.02640074491501, 58.85618615150452, 78.4395660161972, 72.35346806049347, 63.24281895160675, 70.65847396850586, 68.90872824192047, 75.42588150501251, 65.52372947335243, 136.72542548179626, 101.95172786712646, 95.1206014752388, 110.09651058912277, 91.10116422176361, 108.99487364292145, 149.04341769218445, 135.3876827955246, 118.17772305011749, 109.33780896663666, 105.64740061759949, 102.15314257144928, 114.4723641872406, 141.13675832748413, 89.67118293046951, 122.6175365447998, 159.83017933368683, 225.0041127204895, 118.21343433856964, 150.49483466148376, 117.17309367656708, 133.28359591960907, 118.59010350704193, 286.2830424308777, 141.16162157058716, 163.0526818037033, 135.57527816295624, 105.36309254169464, 134.7511259317398, 126.32856333255768, 111.26749801635742, 162.37678599357605, 135.10551500320435, 164.8016790151596, 209.79122018814087, 109.01539361476898, 239.17998266220093, 300.7254960536957, 94.50276136398315, 152.6100789308548, 216.1883828639984, 128.88484919071198, 144.4663050174713, 82.51630461215973, 190.45912039279938, 165.55311179161072, 249.126451253891, 235.49950170516968, 45.68627452850342, 40.94283092021942, 41.13646411895752, 43.695253908634186, 39.43990135192871, 46.899732887744904, 52.30179139971733, 47.32088553905487, 53.2308229804039, 46.41755163669586, 47.16820353269577, 48.12773036956787, 45.29866489768028, 53.42819193005562, 46.14449852705002, 52.375197768211365, 45.143752098083496, 68.9599417746067, 51.342788994312286, 64.11698400974274, 92.4114340543747, 69.0515998005867, 58.262750178575516, 49.88092198967934, 48.60666796565056, 36.768106162548065, 54.60692918300629, 66.87928879261017, 58.801940470933914, 54.275312691926956, 40.80032031238079, 45.55103671550751, 49.82095345854759, 49.92820817232132, 56.65039011836052, 63.601249516010284, 122.32021594047546, 48.898906111717224, 105.2887162566185, 157.09488713741302, 73.87831610441208, 91.66775691509247, 70.3722802400589, 64.86092990636826, 76.74807417392731, 48.26727819442749, 99.00958663225174, 64.77702006697655, 95.4335965514183, 116.96436858177185], "epoch_time": [91.57528638839722, 89.64896202087402, 89.67748141288757, 89.6567873954773, 89.65690469741821, 89.6429717540741, 89.72108626365662, 89.71341443061829, 89.75823998451233, 89.55928635597229, 89.68184041976929, 89.69852781295776, 89.64247179031372, 89.67323708534241, 89.72478461265564, 89.72244095802307, 89.65576243400574, 89.69216179847717, 89.7678918838501, 89.66316103935242, 89.73071670532227, 89.74120330810547, 89.69692897796631, 89.69124913215637, 89.71347403526306, 89.76354122161865, 89.70352602005005, 89.72398376464844, 89.74632787704468, 89.66061854362488, 89.78150534629822, 89.7130434513092, 89.70004749298096, 89.79079794883728, 89.65723037719727, 89.72885656356812, 89.70656633377075, 89.72519016265869, 89.70900416374207, 89.70693516731262, 89.67868709564209, 89.71122765541077, 89.68278574943542, 89.72838616371155, 89.62155938148499, 89.61024498939514, 89.69353413581848, 89.60420060157776, 89.645103931427, 89.6995906829834, 89.71399283409119, 89.70892977714539, 89.6711437702179, 89.67742156982422, 89.66127800941467, 89.6890926361084, 89.66865539550781, 89.680255651474, 89.6825053691864, 89.65028405189514, 89.66323685646057, 89.7341799736023, 89.7908833026886, 89.5857367515564, 89.68811821937561, 89.69524765014648, 89.64618515968323, 89.71551895141602, 89.71084690093994, 89.72478246688843, 89.7364113330841, 89.73555374145508, 89.75173425674438, 89.69480657577515, 89.75495457649231, 89.75774073600769, 89.72693729400635, 89.73292756080627, 89.74174284934998, 89.71193265914917, 89.78811597824097, 89.67910814285278, 89.74668598175049, 89.77039527893066, 89.65846300125122, 89.57970023155212, 89.6918203830719, 89.6752257347107, 89.63098549842834, 89.63105034828186, 89.71726298332214, 89.70486521720886, 89.62670302391052, 89.7662296295166, 89.59844779968262, 89.74958491325378, 89.65124726295471, 89.78096342086792, 89.67045712471008, 89.7084903717041, 89.70023846626282, 89.7239625453949, 89.74568605422974, 89.71788787841797, 89.75403356552124, 89.68008804321289, 89.68881058692932, 89.74359273910522, 89.68486404418945, 89.77348709106445, 89.69630193710327, 89.75896787643433, 89.67471218109131, 89.72861099243164, 89.74110198020935, 89.69778490066528, 89.68379759788513, 89.71502304077148, 89.7536826133728, 89.68554329872131, 89.69781804084778, 89.71289443969727, 89.73050498962402, 89.69172978401184, 89.71057033538818, 89.78768301010132, 89.69413542747498, 89.8017065525055, 89.78575420379639, 89.74504470825195, 89.77389311790466, 89.69731450080872, 89.70369601249695, 89.77640175819397, 89.77684760093689, 89.71237206459045, 89.78188157081604, 89.75677418708801, 89.7376081943512, 89.68812346458435, 89.78064775466919, 89.73748922348022, 89.79229402542114, 89.72151041030884, 89.75399613380432, 89.7404375076294, 89.72840738296509, 89.73212099075317, 89.79199647903442, 89.7977545261383, 89.7753324508667, 89.7582745552063, 89.7644784450531, 89.71969938278198, 89.65366625785828, 89.6959478855133, 89.78226351737976, 89.7936418056488, 89.6899049282074, 89.80622673034668, 89.68696117401123, 89.78030920028687, 89.78618001937866, 89.72338676452637, 89.76556825637817, 89.69870495796204, 89.72616004943848, 89.77431726455688, 89.68013286590576, 89.76859211921692, 89.75067448616028, 89.70668435096741, 89.81226587295532, 89.68308401107788, 89.78413581848145, 89.7536461353302, 89.67887449264526, 89.7305839061737, 89.724862575531, 89.63235688209534, 89.6448724269867, 89.8172550201416, 89.72758340835571, 89.78878712654114, 89.75113010406494, 89.79704451560974, 89.72705507278442, 89.75768065452576, 89.73457455635071, 89.71403384208679, 89.76165628433228, 89.78954672813416, 89.67265224456787, 89.78200578689575, 89.71496772766113, 89.79070115089417, 89.75957036018372, 89.74532008171082, 89.66281652450562, 89.71291160583496]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr1e-06-wdecay100.00000000000001-seed43.json <==
{"train_acc": [16.78, 25.108, 29.934, 33.302, 36.724, 39.098, 40.924, 43.368, 44.878, 46.188, 47.572, 48.944, 50.428, 51.246, 52.53, 53.788, 54.8, 56.04, 57.052, 58.26, 59.198, 60.166, 60.946, 62.004, 62.994, 63.67, 64.648, 65.89, 66.576, 67.502, 68.306, 69.054, 69.76, 70.552, 71.118, 72.35, 72.788, 73.412, 74.182, 74.966, 75.58, 76.058, 77.044, 77.708, 78.296, 78.744, 79.368, 80.108, 80.478, 80.898, 81.52, 82.038, 82.394, 82.75, 83.43, 83.9, 84.18, 84.608, 84.746, 85.236, 85.46, 85.64, 85.868, 86.154, 85.982, 86.136, 86.07, 85.784, 85.47, 85.28, 84.698, 84.406, 84.29, 83.874, 83.758, 83.6, 83.326, 83.418, 83.5, 83.222, 83.416, 83.244, 83.31, 83.214, 83.528, 83.558, 83.542, 83.972, 83.684, 83.656, 83.9, 83.946, 84.18, 84.388, 84.03, 84.266, 84.406, 84.402, 84.498, 84.44, 84.658, 84.728, 84.648, 84.852, 85.046, 85.106, 85.132, 85.156, 85.116, 85.3, 85.522, 85.508, 85.446, 85.272, 85.314, 85.422, 85.684, 85.65, 85.688, 85.638, 85.766, 85.892, 85.906, 86.108, 85.94, 85.96, 86.302, 86.288, 86.242, 86.272, 86.642, 86.626, 86.638, 86.512, 86.538, 86.838, 86.932, 86.99, 87.096, 87.026, 87.366, 87.346, 87.238, 87.01, 87.528, 87.414, 87.728, 87.626, 87.64, 87.816, 90.422, 91.078, 91.196, 91.142, 91.396, 91.4, 91.296, 91.674, 91.532, 91.444, 91.624, 91.716, 91.73, 91.88, 91.702, 91.9, 91.87, 92.056, 92.096, 91.954, 92.118, 92.078, 92.118, 92.292, 92.19, 92.174, 92.248, 92.172, 92.356, 92.338, 92.35, 92.354, 92.356, 92.392, 92.424, 92.396, 92.29, 92.396, 92.532, 92.492, 92.42, 92.496, 92.454, 92.628, 92.672, 92.712, 92.494, 92.802, 92.86, 92.676], "test_acc": [21.79, 28.14, 32.88, 36.81, 39.61, 41.63, 44.43, 46.26, 47.83, 48.73, 50.1, 51.53, 52.36, 53.3, 54.43, 55.04, 56.54, 57.04, 58.43, 59.05, 59.7, 61.24, 61.25, 62.6, 62.98, 63.99, 64.45, 64.95, 65.82, 66.68, 67.73, 67.73, 67.73, 70.07, 70.03, 70.74, 70.62, 71.89, 72.09, 73.3, 73.45, 73.92, 74.67, 74.6, 75.46, 75.38, 76.18, 76.92, 76.99, 77.13, 76.5, 77.48, 77.58, 77.7, 78.17, 78.64, 79.0, 77.45, 78.32, 79.52, 78.72, 79.35, 80.15, 78.02, 80.45, 79.94, 79.69, 78.96, 78.93, 80.31, 79.84, 79.29, 79.27, 80.25, 78.23, 78.83, 79.22, 78.82, 78.91, 77.86, 79.47, 76.56, 78.24, 78.83, 78.28, 80.15, 77.73, 79.11, 77.75, 77.07, 76.74, 74.73, 75.98, 75.38, 73.29, 76.28, 67.14, 69.69, 75.67, 66.07, 67.4, 66.41, 49.48, 65.66, 50.64, 63.38, 49.84, 66.76, 49.36, 65.86, 57.18, 37.71, 55.87, 69.93, 58.14, 46.69, 57.2, 56.48, 57.93, 58.56, 41.99, 57.15, 55.01, 39.58, 60.15, 52.51, 48.3, 43.17, 59.6, 61.17, 32.98, 27.57, 53.79, 31.2, 65.13, 48.73, 58.88, 31.53, 69.09, 64.64, 60.76, 32.43, 49.1, 30.66, 39.22, 40.76, 35.02, 52.47, 51.14, 28.82, 85.61, 84.09, 80.86, 79.99, 82.82, 80.96, 81.38, 82.0, 81.02, 80.1, 83.22, 78.43, 78.23, 78.78, 73.04, 82.39, 73.61, 79.97, 61.74, 77.28, 83.08, 81.68, 81.41, 78.41, 80.85, 85.7, 83.44, 80.22, 78.62, 67.25, 78.85, 79.2, 83.24, 75.99, 79.96, 83.61, 81.34, 80.97, 74.18, 76.73, 72.32, 65.45, 71.61, 78.5, 66.68, 74.12, 60.73, 72.2, 68.83, 64.77], "train_loss": [866.4745242595673, 789.3146517276764, 740.2741724252701, 700.6362298727036, 664.9147543907166, 638.2825963497162, 619.0117913484573, 601.0961838960648, 584.1874666213989, 570.9244613647461, 557.9380570650101, 545.9555163383484, 534.9529610872269, 524.4969891309738, 514.725457906723, 504.1717201471329, 494.3686234354973, 485.53141498565674, 475.81413757801056, 467.04454469680786, 459.70411044359207, 451.9558176398277, 444.6249268054962, 437.5697143673897, 428.5150806903839, 423.6868264079094, 415.94969844818115, 408.1163868904114, 401.139666557312, 393.0782262682915, 386.3946371078491, 381.381346821785, 373.5913770198822, 367.5253220796585, 362.1086032986641, 352.8582795262337, 346.425310254097, 340.1809040904045, 332.4188405275345, 326.17369616031647, 320.73289424180984, 314.1950357556343, 306.94168162345886, 299.8628825545311, 294.1798828840256, 288.0043839812279, 282.017101585865, 274.11419212818146, 269.4321100115776, 264.6073637008667, 258.10602754354477, 253.34465023875237, 249.21819084882736, 244.0203815996647, 238.45922935009003, 232.6004544198513, 228.81142300367355, 223.0463919043541, 220.6989892423153, 215.5321007668972, 212.98969104886055, 209.6001459658146, 207.39978688955307, 203.21279606223106, 203.61176046729088, 201.9217836856842, 203.48650953173637, 207.8768846988678, 211.551250487566, 215.58515173196793, 222.1444998383522, 225.20206767320633, 227.8062193095684, 231.70778560638428, 232.04636976122856, 234.02335023880005, 236.10826447606087, 235.49233013391495, 235.01715996861458, 235.9372200369835, 234.8906728029251, 235.84832733869553, 235.24747520685196, 235.32833030819893, 232.80603325366974, 231.79490798711777, 232.31963685154915, 228.63993763923645, 230.80243396759033, 230.11602148413658, 227.12749272584915, 227.44321477413177, 224.92169618606567, 222.46063169836998, 224.31529933214188, 221.58688616752625, 220.12538948655128, 220.34299179911613, 218.03097304701805, 217.2844457924366, 216.1341608762741, 214.60679000616074, 214.11011359095573, 212.7969419658184, 211.19031131267548, 208.35813465714455, 208.63485503196716, 207.66917669773102, 207.29685458540916, 204.29813840985298, 202.48732644319534, 202.21338966488838, 200.63117468357086, 201.19930905103683, 201.56744307279587, 199.1832208931446, 197.60471206903458, 196.3886160850525, 196.30509173870087, 194.73434826731682, 193.1574705541134, 191.63254895806313, 190.72954812645912, 189.1099343597889, 189.12939283251762, 188.8652772307396, 185.56174293160439, 185.12811121344566, 184.65134757757187, 184.4696299135685, 180.9936597943306, 180.55515879392624, 179.9795029759407, 179.6788221001625, 178.9400753080845, 175.66844475269318, 175.3682070672512, 174.12809145450592, 172.44070720672607, 172.32262301445007, 170.30747431516647, 170.0916956961155, 170.13014489412308, 170.5121099948883, 167.9155594110489, 166.37987250089645, 164.5372395515442, 163.89113028347492, 163.81474256515503, 161.78526756167412, 137.5003132224083, 131.35778625309467, 129.11690275371075, 129.0985506027937, 127.78031779825687, 126.09481216967106, 127.14420585334301, 124.6276782900095, 124.46324989199638, 124.04153355956078, 123.20271158218384, 122.68595859408379, 121.69500397145748, 120.68248531222343, 121.05035151541233, 119.11008630692959, 119.06634311378002, 117.86765271425247, 116.88345469534397, 117.8075108975172, 115.36574991047382, 115.94851242005825, 115.58847604691982, 114.22112095355988, 113.68121959269047, 113.93769666552544, 113.69168342649937, 113.22930519282818, 112.3626459389925, 112.09949944913387, 110.75426991283894, 110.6802129894495, 109.98131154477596, 110.35094767808914, 109.58017627894878, 109.08816514909267, 110.16201655566692, 108.51323056221008, 107.78583964705467, 108.23731172084808, 108.62679968774319, 107.38338111341, 107.32568775117397, 106.37013390660286, 105.71014131605625, 104.53049819171429, 105.9620359390974, 104.09123902022839, 104.40346950292587, 105.32634015381336], "test_loss": [165.58388328552246, 152.94514191150665, 143.01733720302582, 134.26907992362976, 127.75780391693115, 123.45028352737427, 118.63638544082642, 115.35937964916229, 111.69582998752594, 110.10409021377563, 107.58963704109192, 105.20351147651672, 103.40363883972168, 101.55503785610199, 99.73992145061493, 97.81575882434845, 95.88986921310425, 94.28836834430695, 92.78669703006744, 91.13943892717361, 91.8803596496582, 88.43093991279602, 88.02402710914612, 85.73270553350449, 85.28242361545563, 83.24399274587631, 82.34255886077881, 81.44961720705032, 79.37155205011368, 78.0799909234047, 77.30894583463669, 76.4577699303627, 76.07545775175095, 73.81283396482468, 72.75661718845367, 71.76884639263153, 71.95248073339462, 69.67327010631561, 68.83648467063904, 67.16629534959793, 66.60652887821198, 65.72690898180008, 64.20312470197678, 63.97035884857178, 61.97768449783325, 63.21997904777527, 60.83506089448929, 59.936385691165924, 59.57613962888718, 59.38296186923981, 59.65215092897415, 59.204180151224136, 57.72207164764404, 56.51005208492279, 56.28827312588692, 55.768008172512054, 55.05947169661522, 57.03714033961296, 56.444570660591125, 53.316565692424774, 55.445974826812744, 53.19257739186287, 52.07750388979912, 57.61722934246063, 50.56377857923508, 51.586768954992294, 52.92107132077217, 54.6505531668663, 54.834911584854126, 51.84085461497307, 52.66280543804169, 53.701513200998306, 54.30540654063225, 51.72930404543877, 54.44575887918472, 55.005567371845245, 54.33082866668701, 55.21641218662262, 54.70581269264221, 56.7357696890831, 54.266383826732635, 57.605708837509155, 56.19153866171837, 53.91346472501755, 55.19633176922798, 52.16264200210571, 55.868461698293686, 53.25454938411713, 57.13771027326584, 58.40771812200546, 57.9819350540638, 62.74418485164642, 61.82982391119003, 62.222029745578766, 64.52783572673798, 58.573899924755096, 80.3161256313324, 73.72428876161575, 60.95070660114288, 84.5968850851059, 81.23104113340378, 81.03464716672897, 128.24569988250732, 82.09573048353195, 122.53846025466919, 88.36161196231842, 125.02449524402618, 80.48848879337311, 137.99105155467987, 83.07508474588394, 107.86119866371155, 168.57854533195496, 111.49855470657349, 72.46653562784195, 113.93989527225494, 142.08726716041565, 101.66770005226135, 106.90919196605682, 108.25658178329468, 103.25086057186127, 167.02876996994019, 106.46833127737045, 122.85613071918488, 167.29118943214417, 104.00403928756714, 126.83807289600372, 136.05010735988617, 166.04663932323456, 103.94130718708038, 92.6199077963829, 211.46916544437408, 227.6374819278717, 121.37798535823822, 218.201269865036, 84.85760617256165, 141.50909328460693, 104.60477370023727, 225.24829411506653, 78.04413890838623, 90.441461622715, 102.60805130004883, 201.62580275535583, 143.21352124214172, 224.71272587776184, 174.43520832061768, 169.7044929265976, 199.59475111961365, 128.02890193462372, 139.54845905303955, 221.3754105567932, 36.10829231142998, 39.002422243356705, 47.02423173189163, 47.91005167365074, 41.83213222026825, 48.81316742300987, 46.79398366808891, 45.880136877298355, 47.182384103536606, 51.93455681204796, 42.09295991063118, 54.93374103307724, 54.45944356918335, 52.837411627173424, 66.34558713436127, 44.69331333041191, 66.73679482936859, 49.66649714112282, 99.03454369306564, 57.8522067964077, 42.250129371881485, 48.009653106331825, 47.40975579619408, 55.57677534222603, 47.73773896694183, 35.893888503313065, 42.17572844028473, 48.15194597840309, 52.646777898073196, 92.2301971912384, 55.27532324194908, 55.33828464150429, 43.049001306295395, 61.57946819067001, 49.609147161245346, 41.46071693301201, 46.03964817523956, 49.02439773082733, 70.9937761425972, 58.62795439362526, 72.8485735654831, 89.69866907596588, 73.41896253824234, 57.64581736922264, 90.53908348083496, 64.76187580823898, 112.11602282524109, 70.62093368172646, 83.07056534290314, 98.78634864091873], "epoch_time": [51.4872932434082, 48.87822413444519, 49.20040726661682, 48.51875042915344, 48.934929609298706, 48.84312891960144, 48.68916153907776, 49.07747721672058, 48.63959050178528, 48.57704186439514, 48.74465227127075, 48.913249492645264, 49.0317587852478, 48.984325647354126, 49.057992458343506, 49.035415172576904, 49.119513750076294, 48.491512060165405, 48.79478669166565, 49.009780406951904, 48.79011845588684, 49.06793570518494, 48.62419939041138, 48.68658471107483, 49.088828802108765, 48.0409836769104, 47.504178285598755, 48.85882759094238, 48.96561527252197, 49.237001180648804, 48.64786100387573, 49.00423002243042, 49.13850259780884, 48.96830916404724, 48.85827374458313, 48.82588839530945, 49.2816162109375, 48.64300584793091, 49.05725359916687, 49.14749050140381, 49.11657428741455, 48.42995882034302, 48.93964171409607, 48.83979511260986, 48.64742708206177, 48.83171248435974, 48.96360421180725, 49.147921323776245, 48.33284306526184, 49.016125440597534, 48.92122793197632, 49.226290702819824, 48.582603454589844, 48.6368670463562, 48.8622350692749, 49.01083755493164, 48.58246898651123, 49.12338662147522, 49.11397981643677, 49.04900074005127, 48.898863792419434, 48.7431263923645, 48.91770100593567, 48.85613441467285, 48.49005103111267, 49.01861262321472, 48.63210654258728, 48.9040162563324, 49.1618115901947, 48.840251445770264, 48.422247886657715, 49.16180658340454, 48.89901852607727, 48.9646201133728, 48.47146463394165, 49.272367000579834, 49.09248352050781, 48.456257820129395, 48.75519895553589, 49.00846457481384, 48.63212013244629, 48.8258535861969, 48.7717649936676, 48.68510580062866, 48.783406019210815, 48.8526976108551, 49.03321027755737, 49.602086544036865, 48.82343029975891, 48.92123198509216, 49.15129613876343, 48.867706537246704, 48.48607897758484, 48.78015613555908, 48.987420082092285, 48.89093518257141, 49.01939415931702, 49.24055242538452, 48.92925024032593, 48.7875337600708, 49.330193281173706, 48.70665764808655, 49.351553440093994, 49.18071460723877, 49.28664040565491, 48.663463830947876, 48.93930006027222, 48.95346403121948, 48.84768795967102, 48.85341262817383, 49.14332175254822, 48.592716217041016, 49.06026268005371, 48.928343772888184, 49.127567768096924, 49.2484655380249, 49.46207618713379, 49.104243993759155, 48.63282036781311, 48.97797346115112, 48.84411978721619, 49.18201470375061, 49.05766320228577, 49.081533908843994, 49.04002118110657, 48.72585844993591, 48.69295001029968, 49.28958821296692, 49.19634222984314, 48.60412406921387, 48.373486042022705, 49.107383012771606, 49.05386519432068, 48.80629062652588, 48.69177317619324, 49.07976293563843, 49.04953360557556, 48.809184074401855, 48.936726570129395, 48.863335371017456, 49.058520555496216, 48.88579058647156, 48.78291392326355, 49.19778060913086, 48.81730651855469, 48.94363355636597, 48.839707136154175, 48.95026445388794, 48.32889795303345, 48.69506549835205, 49.273911476135254, 48.69812202453613, 49.02008676528931, 48.84518122673035, 48.94996762275696, 49.464112758636475, 49.105053663253784, 49.115907430648804, 48.99122714996338, 48.74048471450806, 48.81652617454529, 48.540958404541016, 48.90896773338318, 49.36165237426758, 49.03904056549072, 48.97303223609924, 49.01458549499512, 49.19481921195984, 49.27489447593689, 48.596925258636475, 49.03536343574524, 48.53504276275635, 48.97934651374817, 48.836578130722046, 49.14625310897827, 48.848363637924194, 48.619327545166016, 49.24109172821045, 48.9443576335907, 49.02123522758484, 49.080376863479614, 49.009180307388306, 49.23917841911316, 48.83097696304321, 48.30673956871033, 49.16285943984985, 49.21100163459778, 49.018179416656494, 48.923499584198, 48.59143924713135, 48.70181632041931, 49.10572409629822, 49.004087924957275, 49.132561922073364, 48.916069984436035, 48.40971231460571, 49.02961611747742, 49.13676476478577, 49.36731791496277, 48.866074562072754]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr1e-06-wdecay100.00000000000001-seed44.json <==
{"train_acc": [15.868, 24.042, 29.018, 32.604, 35.212, 37.358, 39.718, 41.722, 43.584, 45.27, 46.788, 48.35, 49.954, 51.314, 52.33, 53.646, 54.828, 56.088, 57.488, 58.322, 59.288, 60.1, 60.894, 61.758, 62.854, 63.802, 64.898, 65.58, 66.39, 67.286, 67.876, 68.832, 69.454, 70.142, 71.224, 71.816, 72.816, 73.214, 73.84, 74.742, 75.072, 75.93, 77.054, 77.334, 77.828, 78.672, 79.496, 79.626, 80.322, 81.016, 81.316, 81.806, 82.516, 82.846, 83.37, 83.814, 84.352, 84.782, 85.144, 85.382, 85.286, 85.716, 85.988, 86.2, 86.222, 86.366, 86.03, 85.998, 85.776, 85.39, 84.87, 84.776, 84.246, 83.902, 83.898, 83.65, 83.656, 83.674, 83.396, 83.526, 83.126, 83.476, 83.19, 83.49, 83.284, 83.43, 83.366, 83.42, 83.618, 83.52, 84.01, 83.964, 83.76, 84.184, 84.144, 84.14, 84.314, 84.294, 84.372, 84.472, 84.624, 84.614, 84.824, 84.832, 84.896, 84.86, 85.05, 85.142, 85.058, 84.912, 85.124, 85.108, 85.348, 85.398, 85.468, 85.476, 85.602, 85.728, 85.734, 85.794, 85.984, 86.086, 86.08, 85.984, 86.0, 86.312, 86.148, 86.298, 86.438, 86.488, 86.452, 86.492, 86.652, 86.664, 86.912, 86.836, 87.116, 87.136, 86.908, 87.274, 87.188, 87.262, 87.536, 87.398, 87.378, 87.44, 87.616, 87.892, 87.82, 87.786, 90.554, 91.186, 91.214, 91.506, 91.572, 91.674, 91.618, 91.794, 91.628, 91.75, 91.902, 91.934, 91.984, 91.934, 92.154, 92.128, 92.164, 92.098, 92.196, 92.16, 92.236, 92.406, 92.388, 92.442, 92.326, 92.368, 92.422, 92.376, 92.426, 92.574, 92.6, 92.626, 92.52, 92.542, 92.524, 92.646, 92.678, 92.756, 92.674, 92.736, 92.794, 92.754, 92.896, 92.596, 92.818, 92.936, 92.976, 92.89, 92.924, 92.942], "test_acc": [18.78, 25.06, 30.66, 34.92, 37.71, 39.49, 41.6, 43.79, 45.22, 46.93, 48.6, 50.45, 51.36, 52.85, 53.71, 54.84, 55.9, 56.96, 57.97, 58.89, 59.36, 60.55, 61.25, 62.41, 62.66, 63.58, 65.03, 65.65, 65.84, 66.84, 67.23, 67.98, 67.92, 68.73, 69.94, 70.43, 71.11, 71.87, 72.41, 72.29, 73.36, 73.54, 73.25, 74.38, 75.71, 76.34, 75.34, 76.59, 76.98, 77.44, 77.53, 77.69, 78.13, 78.39, 78.53, 78.35, 79.11, 79.58, 76.73, 79.12, 78.38, 79.82, 79.63, 78.62, 80.17, 78.22, 77.25, 79.85, 79.14, 79.28, 77.98, 79.61, 78.93, 77.85, 77.51, 76.9, 80.35, 78.97, 79.18, 78.95, 77.8, 74.92, 74.23, 80.14, 76.98, 78.03, 78.43, 77.92, 78.2, 74.31, 81.08, 71.24, 78.33, 76.72, 79.41, 68.21, 76.49, 72.25, 61.86, 73.66, 72.79, 69.58, 66.65, 65.53, 65.87, 55.7, 60.18, 61.76, 70.57, 69.32, 56.81, 54.47, 74.04, 65.56, 47.88, 52.68, 61.16, 50.79, 67.14, 53.89, 41.46, 39.08, 37.24, 65.39, 38.38, 21.29, 64.7, 32.36, 17.39, 52.09, 55.34, 63.71, 53.6, 31.47, 51.02, 48.56, 68.35, 49.58, 49.65, 39.44, 35.31, 41.85, 42.94, 44.78, 52.9, 58.17, 35.12, 71.67, 35.84, 62.42, 83.64, 84.61, 84.15, 82.64, 86.18, 82.66, 81.84, 82.11, 81.39, 80.89, 77.44, 82.5, 82.43, 81.61, 78.59, 75.03, 83.85, 78.52, 81.3, 83.12, 81.18, 64.99, 79.83, 78.84, 84.67, 81.81, 71.99, 73.87, 81.53, 77.24, 74.98, 72.58, 83.8, 75.67, 72.5, 80.07, 59.16, 79.14, 74.63, 74.15, 81.24, 70.19, 76.0, 82.51, 77.64, 67.68, 73.62, 75.36, 67.71, 43.94], "train_loss": [887.8583741188049, 804.7307915687561, 749.1893622875214, 712.4332138299942, 682.4655395746231, 656.2377494573593, 633.936736702919, 613.4168714284897, 596.6164959669113, 580.2903411388397, 565.9993953704834, 552.931965470314, 539.1821383237839, 527.2223225831985, 517.4587298631668, 506.28908944129944, 495.8652700185776, 486.4168041944504, 476.9724243283272, 466.8398150205612, 460.00681006908417, 453.96515613794327, 446.27190643548965, 438.58447444438934, 431.4925887584686, 425.37316888570786, 417.2669073343277, 411.50001287460327, 404.60527551174164, 397.0175416469574, 390.64479982852936, 382.87242847681046, 377.23264187574387, 370.3252806067467, 363.1500633955002, 355.76217049360275, 349.3222986459732, 342.6024321913719, 336.75474232435226, 328.6572620868683, 324.05137544870377, 316.73866456747055, 307.3458739519119, 302.13636779785156, 297.114398419857, 289.5258678197861, 283.35880947113037, 278.63172602653503, 272.0662825703621, 264.5657256245613, 260.5720345377922, 255.52157545089722, 247.70260000228882, 244.39285719394684, 238.11064738035202, 233.69086706638336, 228.04275912046432, 223.68251782655716, 218.54889234900475, 215.3034884929657, 213.56685915589333, 208.47469002008438, 205.51868110895157, 203.45355594158173, 203.13787952065468, 200.42007791996002, 203.66042265295982, 205.01822233200073, 209.3912633061409, 214.58015170693398, 219.90569162368774, 223.20248407125473, 227.08505403995514, 230.70478096604347, 231.92359831929207, 234.56899651885033, 235.13392341136932, 235.08694350719452, 236.6213629245758, 235.4538603425026, 238.18034145236015, 236.56849610805511, 237.18109807372093, 235.93628534674644, 236.59777769446373, 235.24551638960838, 234.31064808368683, 233.34917196631432, 232.05277952551842, 231.38746640086174, 228.50227856636047, 228.17099824547768, 227.72888562083244, 225.45210096240044, 225.4314141869545, 222.87980535626411, 223.12828183174133, 220.42277151346207, 219.8485490679741, 219.35667964816093, 217.90147671103477, 215.75576597452164, 213.8433013856411, 213.0423814356327, 211.9204116165638, 212.1514391899109, 210.0068017244339, 208.44604393839836, 207.98104611039162, 207.11734133958817, 205.7241025865078, 204.43200752139091, 202.74516674876213, 201.38799607753754, 200.8364378809929, 199.70345303416252, 198.04947942495346, 196.54746490716934, 194.80602771043777, 194.33572074770927, 193.06384155154228, 190.66348469257355, 189.28523936867714, 189.60200649499893, 188.15186163783073, 185.88377505540848, 185.96196594834328, 184.32677468657494, 183.2200399339199, 182.2654574215412, 182.20815283060074, 180.48863181471825, 178.04135900735855, 178.85689240694046, 176.35525301098824, 175.0669059753418, 173.81923404335976, 172.85000723600388, 173.9579372406006, 171.68528470396996, 170.76921185851097, 170.22618082165718, 166.58360356092453, 167.18867987394333, 166.89408418536186, 165.55321541428566, 164.9765309691429, 162.5713663548231, 161.4080145061016, 162.86292681097984, 135.67103286087513, 130.47084003686905, 129.43498603999615, 127.04729264974594, 125.80932506918907, 124.4184807240963, 124.38719645142555, 122.96966902911663, 123.29294012486935, 121.876928165555, 120.60748025774956, 120.44451014697552, 118.90420484542847, 118.90888187289238, 117.73847486078739, 116.89249131083488, 116.62293608486652, 116.33837532997131, 115.27302299439907, 115.64742647111416, 114.30466164648533, 113.61196380853653, 112.18877567350864, 112.2555241882801, 112.15613354742527, 111.37971402704716, 110.5483213365078, 111.08442255854607, 110.84334117174149, 110.10160624980927, 108.90824022889137, 108.05229333043098, 108.70557487010956, 108.0088305324316, 107.38310493528843, 106.04867677390575, 106.3266630768776, 105.72671680152416, 105.56469123065472, 104.78328461945057, 104.1143479347229, 104.33052988350391, 103.12022569775581, 104.85806447267532, 102.64444890618324, 102.34523969143629, 101.46203178167343, 102.39213962852955, 101.62568907439709, 101.42404934763908], "test_loss": [171.79703307151794, 155.07166576385498, 146.98678767681122, 138.82904374599457, 132.0156307220459, 127.33936285972595, 122.99313271045685, 119.12954592704773, 116.43528139591217, 112.68709707260132, 110.55344271659851, 107.3493903875351, 105.0478366613388, 102.6391167640686, 100.58013153076172, 99.16166949272156, 96.97065508365631, 95.78868269920349, 93.3879326581955, 92.50547313690186, 91.05679750442505, 88.68244957923889, 88.07070058584213, 85.86314916610718, 85.84673172235489, 84.12833261489868, 82.09404867887497, 81.29789340496063, 80.40211522579193, 78.78230959177017, 78.4161326289177, 76.43878293037415, 76.5714161992073, 75.23274105787277, 73.14192444086075, 72.48386210203171, 71.94372171163559, 69.41783142089844, 68.50524353981018, 67.89887964725494, 66.81648164987564, 65.9098294377327, 66.61634796857834, 65.17841577529907, 61.931221187114716, 61.345757842063904, 61.661101043224335, 60.24401491880417, 59.31835651397705, 58.26905560493469, 57.948441326618195, 57.508619129657745, 56.653662264347076, 55.93740779161453, 56.28683090209961, 56.173821806907654, 54.797879695892334, 53.716341972351074, 59.07771360874176, 54.361014634370804, 55.04524552822113, 52.896308928728104, 52.84208342432976, 55.333546340465546, 51.73058918118477, 56.01506617665291, 58.493559300899506, 52.83078360557556, 54.4518646299839, 53.84825038909912, 55.628106117248535, 53.6058474779129, 54.86586156487465, 57.200999081134796, 56.872405022382736, 59.378269493579865, 52.213560938835144, 54.60285949707031, 53.7437324821949, 54.55256339907646, 57.9902184009552, 64.2946942448616, 65.56992918252945, 52.536754339933395, 59.193640768527985, 56.037492752075195, 55.818435966968536, 57.5041218996048, 55.77536255121231, 64.40941005945206, 50.52193155884743, 72.40398240089417, 54.81843736767769, 58.358176320791245, 53.61287000775337, 78.43514668941498, 58.34365227818489, 69.14509898424149, 91.66081070899963, 65.26170128583908, 69.51733142137527, 74.88080310821533, 83.14421993494034, 85.66493791341782, 81.18729728460312, 108.35273516178131, 106.66128182411194, 92.62522977590561, 71.48154306411743, 73.86393064260483, 107.93960857391357, 124.43394470214844, 65.16736632585526, 89.23316353559494, 142.02035331726074, 119.05348885059357, 95.15626615285873, 124.68759393692017, 78.7795432806015, 114.08964359760284, 167.60660409927368, 161.46302795410156, 170.37240934371948, 86.03546094894409, 169.67401707172394, 278.07254815101624, 87.24184846878052, 185.5065212249756, 313.549489736557, 121.84992527961731, 104.6169900894165, 91.56719505786896, 116.72329711914062, 208.1158037185669, 119.07436883449554, 135.0734819173813, 76.60464435815811, 133.27503335475922, 146.37855505943298, 200.89587378501892, 190.2053792476654, 152.13885879516602, 157.26048135757446, 168.91055166721344, 122.86666810512543, 103.62050402164459, 190.06045174598694, 72.78198075294495, 187.23166823387146, 94.92865926027298, 41.059417486190796, 39.65065377950668, 39.86293113231659, 44.41535875201225, 35.87027820944786, 43.15611931681633, 45.494070410728455, 46.07524362206459, 46.19331964850426, 46.631762593984604, 55.22180441021919, 44.426633685827255, 45.57251983880997, 44.90950745344162, 52.054291278123856, 64.94427770376205, 40.82938900589943, 52.761696457862854, 47.90210199356079, 43.20167464017868, 46.83853608369827, 90.72404479980469, 52.396395325660706, 51.98068115115166, 39.61824771761894, 46.20526099205017, 70.91509312391281, 64.75287705659866, 46.985649198293686, 57.7243070602417, 64.38111218810081, 71.03536629676819, 41.64834409952164, 62.163786470890045, 69.15359506011009, 51.10685911774635, 118.40835165977478, 51.531793147325516, 65.88918936252594, 65.83865764737129, 46.988226145505905, 78.01764965057373, 63.13074666261673, 43.14422595500946, 56.84030458331108, 85.5495685338974, 69.08901470899582, 61.23131060600281, 87.00467884540558, 169.47694325447083], "epoch_time": [91.16815209388733, 89.43273830413818, 89.49451279640198, 89.46719241142273, 89.46000146865845, 89.45940804481506, 89.47914910316467, 89.44078254699707, 89.44492316246033, 89.42336893081665, 89.49667620658875, 89.42402720451355, 89.51799511909485, 89.48669934272766, 89.50951337814331, 89.50676727294922, 89.44801950454712, 89.5836501121521, 89.46227526664734, 89.55909252166748, 89.48265027999878, 89.45117354393005, 89.47426724433899, 89.5404121875763, 89.48005938529968, 89.51338148117065, 89.50839042663574, 89.53677463531494, 89.48573040962219, 89.52735185623169, 89.51863861083984, 89.56188797950745, 89.46328115463257, 89.59190273284912, 89.46696496009827, 89.51109433174133, 89.52650547027588, 89.4763069152832, 89.537278175354, 89.51014924049377, 89.4918065071106, 89.51254487037659, 89.52706098556519, 89.46002864837646, 89.50211524963379, 89.48614072799683, 89.49324822425842, 89.52963161468506, 89.52180981636047, 89.53650498390198, 89.51820540428162, 89.46143984794617, 89.56475472450256, 89.50502181053162, 89.51375675201416, 89.506906747818, 89.48540735244751, 89.45992517471313, 89.47141122817993, 89.52817845344543, 89.4882698059082, 89.56690955162048, 89.55599856376648, 89.49080443382263, 89.49270391464233, 89.4866075515747, 89.47499442100525, 89.51912379264832, 89.45950865745544, 89.47149515151978, 89.50508785247803, 89.47316217422485, 89.51744198799133, 89.48726773262024, 89.46206665039062, 89.48799729347229, 89.50247931480408, 89.51184821128845, 89.47748708724976, 89.49987840652466, 89.48748445510864, 89.53120303153992, 89.56101393699646, 89.55172181129456, 89.51962471008301, 89.51427173614502, 89.46655130386353, 89.55384755134583, 89.49816846847534, 89.4959557056427, 89.51803064346313, 89.54748296737671, 89.53268265724182, 89.49461436271667, 89.48626589775085, 89.4655179977417, 89.54841995239258, 89.45277166366577, 89.46759295463562, 89.56449317932129, 89.45548295974731, 89.54401445388794, 89.61079478263855, 89.54007315635681, 89.50135469436646, 89.47400116920471, 89.44074654579163, 89.46248388290405, 89.51245284080505, 89.50206470489502, 89.46325087547302, 89.45239925384521, 89.50184321403503, 89.47354698181152, 89.45730352401733, 89.43804025650024, 89.47351360321045, 89.45675873756409, 89.50515675544739, 89.52549266815186, 89.42916631698608, 89.4699399471283, 89.4547324180603, 89.46914100646973, 89.52492904663086, 89.46986150741577, 89.48721504211426, 89.5314085483551, 89.53406381607056, 89.46339130401611, 89.51558947563171, 89.56817293167114, 89.56754112243652, 89.51735973358154, 89.54795980453491, 89.50841665267944, 89.50160884857178, 89.50442671775818, 89.4741439819336, 89.50057339668274, 89.48488426208496, 89.48297834396362, 89.55370950698853, 89.52914047241211, 89.5409345626831, 89.48042058944702, 89.52287006378174, 89.5016987323761, 89.47128939628601, 89.48233413696289, 89.5222578048706, 89.54387760162354, 89.51975870132446, 89.46974039077759, 89.48657059669495, 89.50936675071716, 89.47263932228088, 89.56287407875061, 89.52087593078613, 89.5135977268219, 89.52749133110046, 89.51849412918091, 89.51516342163086, 89.53245902061462, 89.4710943698883, 89.50067186355591, 89.51867246627808, 89.52780532836914, 89.55277800559998, 89.49589657783508, 89.54296731948853, 89.54208731651306, 89.50893926620483, 89.49373769760132, 89.53018379211426, 89.50239682197571, 89.53899121284485, 89.53405976295471, 89.52183175086975, 89.4890239238739, 89.50614833831787, 89.49735999107361, 89.48372340202332, 89.50298380851746, 89.51680707931519, 89.57841372489929, 89.5142891407013, 89.5402159690857, 89.49851989746094, 89.50812649726868, 89.58546471595764, 89.51287698745728, 89.51516366004944, 89.53709745407104, 89.43980264663696, 89.557945728302, 89.51980757713318, 89.51708602905273, 89.4957549571991, 89.50922012329102]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr1e-07-wdecay1000.0000000000001-seed42.json <==
{"train_acc": [10.374, 13.32, 15.8, 16.79, 17.41, 18.376, 19.898, 21.234, 22.746, 23.862, 25.294, 26.438, 27.634, 29.024, 29.942, 31.074, 32.064, 33.474, 34.402, 35.258, 36.246, 37.054, 37.57, 38.55, 38.94, 39.756, 40.648, 40.956, 41.744, 42.676, 43.22, 43.884, 44.65, 45.416, 46.338, 46.778, 47.494, 47.962, 48.62, 49.174, 49.396, 50.214, 50.912, 50.928, 51.608, 52.074, 52.212, 52.89, 53.314, 53.678, 54.184, 54.632, 54.922, 55.252, 55.786, 56.086, 56.568, 56.984, 57.08, 57.382, 57.566, 57.918, 58.234, 57.966, 58.042, 57.862, 57.424, 56.852, 56.214, 55.562, 55.16, 54.56, 54.096, 53.85, 53.564, 53.228, 53.06, 52.79, 52.676, 52.424, 52.542, 52.03, 51.972, 51.584, 51.138, 51.146, 50.998, 50.79, 50.494, 50.394, 49.89, 49.538, 49.306, 48.932, 48.466, 48.052, 47.926, 47.344, 47.164, 46.592, 46.62, 46.17, 45.772, 45.534, 45.314, 45.0, 44.874, 44.674, 44.032, 43.97, 44.078, 43.588, 43.524, 43.13, 43.19, 42.682, 42.856, 42.642, 42.55, 42.28, 42.15, 42.17, 41.778, 41.754, 41.554, 41.31, 41.294, 41.188, 40.874, 40.556, 40.264, 40.212, 40.154, 39.742, 39.408, 39.034, 38.566, 38.354, 38.022, 37.72, 37.064, 36.798, 36.146, 36.068, 35.448, 35.094, 34.622, 34.154, 34.14, 33.826, 34.29, 34.656, 34.404, 34.442, 34.504, 34.632, 34.622, 34.694, 34.568, 34.712, 34.87, 34.758, 34.754, 34.854, 34.852, 34.852, 34.734, 34.956, 34.966, 34.79, 34.676, 34.924, 34.93, 34.884, 34.9, 34.772, 34.818, 34.996, 34.838, 35.008, 34.94, 34.772, 34.898, 34.818, 35.048, 35.026, 34.826, 35.136, 35.008, 35.014, 34.944, 35.046, 34.934, 34.962, 35.132, 34.92, 35.036, 35.046, 34.996, 35.012], "test_acc": [12.17, 15.6, 15.78, 16.16, 16.57, 17.9, 19.59, 21.04, 22.91, 24.21, 25.14, 26.91, 27.68, 28.91, 30.04, 31.1, 32.83, 33.93, 35.48, 36.24, 37.01, 37.87, 39.12, 39.08, 40.19, 40.56, 41.49, 42.22, 43.36, 43.94, 44.55, 45.05, 45.9, 46.65, 47.38, 48.21, 48.29, 49.26, 49.77, 49.9, 50.45, 51.23, 51.28, 52.01, 52.48, 53.18, 53.34, 53.69, 54.01, 54.5, 54.44, 55.37, 55.63, 55.82, 56.39, 57.23, 57.23, 57.25, 57.86, 57.99, 58.19, 57.55, 58.32, 58.4, 58.59, 58.65, 57.83, 57.19, 56.57, 55.98, 55.78, 54.97, 54.68, 54.24, 54.37, 54.03, 53.0, 52.96, 53.17, 53.03, 51.62, 52.71, 52.29, 51.62, 51.47, 51.49, 50.6, 50.81, 49.55, 49.46, 48.5, 50.11, 46.24, 29.78, 46.35, 36.69, 37.55, 44.06, 17.33, 37.33, 34.39, 32.42, 22.89, 24.76, 31.5, 23.06, 31.88, 17.49, 25.68, 42.07, 18.51, 14.48, 21.63, 21.46, 10.07, 10.0, 24.98, 12.29, 13.96, 10.0, 31.42, 10.85, 27.45, 17.17, 12.23, 18.59, 10.0, 15.01, 20.17, 12.04, 10.61, 10.0, 10.9, 18.41, 18.85, 10.29, 19.19, 10.22, 18.1, 15.9, 22.93, 10.0, 10.56, 10.0, 15.97, 10.0, 18.78, 10.0, 10.0, 10.0, 20.27, 11.01, 21.29, 16.75, 15.78, 19.08, 33.53, 30.37, 23.33, 10.0, 21.71, 17.43, 10.21, 35.08, 14.18, 19.05, 23.35, 10.0, 17.39, 32.82, 10.0, 15.24, 18.44, 10.38, 19.36, 11.56, 16.27, 10.0, 10.01, 13.28, 14.15, 13.4, 10.0, 33.94, 17.17, 10.37, 18.61, 11.12, 11.29, 11.36, 13.18, 15.4, 10.61, 10.0, 18.2, 10.0, 34.27, 10.14, 10.48, 12.39], "train_loss": [928.058447599411, 904.7744908332825, 889.7485356330872, 877.5351102352142, 867.0890860557556, 855.7368516921997, 843.457558631897, 828.0476398468018, 811.784585237503, 797.2794315814972, 784.0026316642761, 772.6231492757797, 761.2322314977646, 749.5531549453735, 738.5769304037094, 726.6481430530548, 714.9256992340088, 705.4415699243546, 694.7929813861847, 686.3811682462692, 679.1680678129196, 673.0338491201401, 669.3290523290634, 665.4155240058899, 662.614870429039, 660.5903915166855, 658.5913301706314, 657.4730378389359, 656.201985836029, 656.1323821544647, 655.871982216835, 656.7733693122864, 657.8265737295151, 658.3113927841187, 660.3165785074234, 662.3581461906433, 664.8483228683472, 668.1611921787262, 671.2036597728729, 673.8555654287338, 677.9371613264084, 680.8479263782501, 684.1439329385757, 688.393923163414, 691.9321813583374, 695.9366490840912, 699.9913861751556, 703.2133605480194, 706.8788909912109, 710.6503915786743, 714.3118494749069, 717.5393246412277, 721.1579798460007, 724.4264678955078, 727.7332502603531, 730.9827749729156, 734.122927904129, 737.223183631897, 740.6184093952179, 743.8164463043213, 747.0314322710037, 750.1908792257309, 753.2467329502106, 756.8283580541611, 760.5930790901184, 764.7900069952011, 769.3494271039963, 774.0221163034439, 778.7933957576752, 783.1809939146042, 787.2636475563049, 791.0008656978607, 794.6474194526672, 797.5187525749207, 800.3214230537415, 803.1024241447449, 805.2503736019135, 807.3669965267181, 809.4749779701233, 811.5628535747528, 813.30006980896, 815.19398188591, 816.9754657745361, 818.6729824542999, 820.3266499042511, 821.839793920517, 823.2142839431763, 824.5550963878632, 825.7842693328857, 827.0094437599182, 828.2225914001465, 829.2588760852814, 830.2945401668549, 831.1403522491455, 831.9566934108734, 832.7052826881409, 833.3452651500702, 834.0224862098694, 834.529500246048, 834.8606867790222, 835.3249516487122, 835.647705078125, 836.0209341049194, 836.1680779457092, 836.6298234462738, 836.6578087806702, 836.9505245685577, 836.9859416484833, 837.13649559021, 837.171716928482, 837.180463552475, 837.2378714084625, 837.1889865398407, 837.2787120342255, 837.0789325237274, 837.1108589172363, 837.0089762210846, 836.8751149177551, 836.7294502258301, 836.5856006145477, 836.3627984523773, 836.222704410553, 836.1466546058655, 835.7586150169373, 835.4923431873322, 835.3771824836731, 835.0274691581726, 834.6860506534576, 834.4772720336914, 834.3121359348297, 834.0640392303467, 833.5854198932648, 833.1775832176208, 832.9257760047913, 832.7632410526276, 832.3336338996887, 831.8035621643066, 831.3402230739594, 831.0913894176483, 830.8323040008545, 830.3425331115723, 829.7355382442474, 829.3210120201111, 828.9288897514343, 828.2708315849304, 827.8355114459991, 827.4624617099762, 826.7834277153015, 826.0558960437775, 825.7805144786835, 824.4525692462921, 824.0529844760895, 823.9156863689423, 823.870489358902, 823.6824262142181, 823.5496439933777, 823.3450574874878, 823.0698337554932, 822.9913983345032, 822.7876892089844, 822.641521692276, 822.5226812362671, 822.2144482135773, 822.0626618862152, 821.937714099884, 821.7896056175232, 821.6679284572601, 821.4712204933167, 821.1482574939728, 821.0916976928711, 820.8881759643555, 820.6036257743835, 820.4539251327515, 820.2131872177124, 820.0874762535095, 819.8408496379852, 819.6890110969543, 819.4905920028687, 819.2670431137085, 819.1237227916718, 818.7765214443207, 818.753155708313, 818.3163697719574, 818.2481687068939, 817.8913207054138, 817.6867713928223, 817.5382421016693, 817.1766211986542, 816.8594706058502, 816.7544865608215, 816.5569596290588, 816.2554841041565, 816.0906727313995, 815.7339577674866, 815.4447085857391, 815.317218542099, 814.9271607398987, 814.7801790237427, 814.542397737503, 814.3421337604523], "test_loss": [184.40926909446716, 181.0300908088684, 178.75282502174377, 176.2449128627777, 174.39329314231873, 171.96966862678528, 168.68657636642456, 165.53120851516724, 161.09166610240936, 158.48944294452667, 156.09713089466095, 153.6702914237976, 151.33043015003204, 148.58630096912384, 146.1606343984604, 143.55047953128815, 141.54309487342834, 138.99140083789825, 136.624049782753, 135.28071093559265, 133.89092004299164, 132.5959153175354, 131.51538956165314, 130.83989071846008, 130.29350638389587, 129.67855381965637, 129.40777444839478, 128.69678044319153, 128.35512113571167, 128.43619191646576, 128.34166038036346, 128.76454186439514, 128.86132109165192, 128.93001854419708, 128.7510770559311, 129.53108727931976, 129.6899412870407, 131.01323997974396, 130.72389352321625, 132.08806812763214, 133.4963015317917, 133.99161231517792, 134.27878665924072, 135.69243025779724, 136.26898992061615, 137.41327583789825, 138.25942289829254, 139.33160519599915, 139.4146820306778, 140.60470473766327, 142.01752376556396, 142.2547800540924, 143.52047336101532, 143.65050494670868, 144.53862023353577, 145.4524303674698, 146.37902402877808, 146.96026289463043, 147.37811362743378, 147.66073894500732, 149.12384843826294, 149.89443409442902, 150.617773771286, 150.7113676071167, 151.94521808624268, 152.57886040210724, 153.28504252433777, 154.32539653778076, 155.45306754112244, 156.41066205501556, 156.74130403995514, 157.49916970729828, 158.4176206588745, 158.7164031267166, 160.12263250350952, 160.6935260295868, 161.28691458702087, 161.64857268333435, 162.07054543495178, 162.36508107185364, 163.4416127204895, 163.50454902648926, 163.73998951911926, 164.45561146736145, 164.89817833900452, 165.44655060768127, 165.1039981842041, 165.68735480308533, 165.85970735549927, 165.65032768249512, 166.95862317085266, 167.29453873634338, 168.68217062950134, 170.8419144153595, 168.02683877944946, 168.48523688316345, 169.1279435157776, 167.21138644218445, 175.43386483192444, 168.20190906524658, 172.69028306007385, 169.67984008789062, 176.88499808311462, 171.55362606048584, 172.6974310874939, 176.5765302181244, 174.4561493396759, 177.6350655555725, 171.91105771064758, 168.7478427886963, 178.002201795578, 175.8250687122345, 170.40073132514954, 172.74860668182373, 183.0418291091919, 184.88093066215515, 172.9326889514923, 179.5742473602295, 180.9619767665863, 185.4884488582611, 168.77078080177307, 180.92020058631897, 169.14496755599976, 180.70379734039307, 177.85250663757324, 174.78972816467285, 190.2816903591156, 177.50027871131897, 180.12869548797607, 178.00997233390808, 181.06134057044983, 194.3164303302765, 179.9171588420868, 173.2346158027649, 172.20225405693054, 182.43913507461548, 173.1119647026062, 182.9979865550995, 172.12707018852234, 170.5070366859436, 168.65305519104004, 186.5798692703247, 182.76306557655334, 188.1879849433899, 175.84988951683044, 183.755521774292, 171.0986204147339, 183.57543992996216, 194.84566473960876, 206.36468315124512, 173.3536901473999, 179.34898948669434, 169.584392786026, 168.8264091014862, 173.54006671905518, 169.58685517311096, 165.97954750061035, 166.53749704360962, 167.8722939491272, 186.641685962677, 174.4946529865265, 172.78272652626038, 180.74938011169434, 165.016606092453, 179.1961374282837, 168.349102973938, 170.664541721344, 188.1765275001526, 170.2601923942566, 166.40214729309082, 192.91463017463684, 184.82529759407043, 168.9030957221985, 181.784592628479, 176.70903706550598, 175.15108919143677, 183.41275882720947, 193.62455558776855, 182.67343068122864, 171.9988615512848, 182.81787109375, 178.35604548454285, 191.75758004188538, 165.9388391971588, 177.42674946784973, 180.05725479125977, 169.6715545654297, 180.1844081878662, 181.54953527450562, 181.9725158214569, 178.87856912612915, 182.69870686531067, 182.9832890033722, 184.1022527217865, 168.5439155101776, 186.81349277496338, 163.98829817771912, 187.09343934059143, 179.93437099456787, 172.85969877243042], "epoch_time": [91.4397451877594, 89.52570867538452, 89.57686257362366, 89.61057591438293, 89.58677339553833, 89.5302426815033, 89.57128882408142, 89.60370397567749, 89.59997224807739, 89.60006022453308, 89.53610515594482, 89.58292984962463, 89.61509084701538, 89.59496140480042, 89.53890562057495, 89.57547521591187, 89.60130310058594, 89.58929514884949, 89.60756993293762, 89.58277726173401, 89.60203814506531, 89.59483528137207, 89.57505822181702, 89.6791787147522, 89.57767367362976, 89.56064343452454, 89.64127278327942, 89.63821148872375, 89.57666039466858, 89.66947197914124, 89.6294891834259, 89.568523645401, 89.55547046661377, 89.62219786643982, 89.5962655544281, 89.565105676651, 89.61920142173767, 89.56659483909607, 89.64853858947754, 89.63645696640015, 89.65310192108154, 89.61419630050659, 89.57835268974304, 89.6494312286377, 89.6151978969574, 89.59333324432373, 89.61099243164062, 89.57108783721924, 89.6255292892456, 89.61622071266174, 89.5829644203186, 89.62843298912048, 89.62192916870117, 89.60211205482483, 89.58796739578247, 89.57555294036865, 89.58286714553833, 89.62141132354736, 89.59740614891052, 89.65139627456665, 89.65967774391174, 89.62246084213257, 89.59308624267578, 89.64753842353821, 89.68310499191284, 89.62707138061523, 89.60701537132263, 89.64999675750732, 89.57529902458191, 89.65184593200684, 89.65161633491516, 89.6402039527893, 89.62191581726074, 89.5998592376709, 89.69259786605835, 89.62872791290283, 89.57544374465942, 89.52717018127441, 89.66273260116577, 89.56562089920044, 89.60685205459595, 89.6131420135498, 89.6534149646759, 89.62321305274963, 89.5753846168518, 89.64061784744263, 89.60771441459656, 89.67672967910767, 89.60567307472229, 89.65943241119385, 89.64455127716064, 89.64685845375061, 89.64298701286316, 89.57774329185486, 89.6304726600647, 89.61005187034607, 89.60839533805847, 89.62308931350708, 89.69804310798645, 89.62691164016724, 89.60081648826599, 89.60640573501587, 89.63305640220642, 89.56050515174866, 89.56424164772034, 89.57205271720886, 89.52543950080872, 89.57263016700745, 89.56025195121765, 89.580726146698, 89.63158559799194, 89.56011939048767, 89.60433959960938, 89.6048858165741, 89.57552194595337, 89.57992744445801, 89.62536787986755, 89.60662913322449, 89.54325127601624, 89.54976415634155, 89.59453964233398, 89.57705163955688, 89.61049771308899, 89.57384300231934, 89.55839109420776, 89.60570335388184, 89.5642762184143, 89.6138768196106, 89.58918809890747, 89.53931665420532, 89.5551552772522, 89.56315541267395, 89.61946964263916, 89.58816456794739, 89.58909177780151, 89.56820011138916, 89.56796646118164, 89.64688897132874, 89.63525533676147, 89.61260986328125, 89.61747908592224, 89.59220170974731, 89.56359100341797, 89.58332467079163, 89.58183741569519, 89.58870935440063, 89.5578670501709, 89.68439674377441, 89.61854124069214, 89.55210018157959, 89.62854290008545, 89.64644455909729, 89.61499309539795, 89.61968326568604, 89.59318280220032, 89.68311905860901, 89.58884072303772, 89.51248240470886, 89.47038555145264, 89.54766750335693, 89.50969195365906, 89.54866743087769, 89.58128833770752, 89.52820086479187, 89.55789804458618, 89.53307580947876, 89.58965587615967, 89.5498993396759, 89.53444337844849, 89.54653978347778, 89.51034331321716, 89.57233786582947, 89.49671864509583, 89.5500853061676, 89.55539727210999, 89.52217435836792, 89.55387854576111, 89.58130025863647, 89.51710772514343, 89.54239106178284, 89.45417809486389, 89.57102608680725, 89.53458333015442, 89.49466753005981, 89.59765529632568, 89.60843873023987, 89.52194356918335, 89.54318428039551, 89.5736939907074, 89.5355703830719, 89.5088164806366, 89.48404479026794, 89.51763081550598, 89.49451470375061, 89.53909730911255, 89.54060816764832, 89.50905060768127, 89.48095417022705, 89.50779676437378, 89.49221897125244]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr1e-07-wdecay1000.0000000000001-seed43.json <==
{"train_acc": [11.79, 14.018, 15.314, 16.1, 17.322, 18.296, 19.716, 21.52, 23.526, 24.868, 25.728, 26.734, 27.938, 29.144, 30.18, 31.242, 32.114, 33.13, 33.786, 34.812, 35.43, 36.76, 37.426, 38.572, 39.114, 39.894, 40.56, 41.326, 42.096, 42.996, 43.744, 44.516, 44.922, 45.756, 46.24, 46.812, 47.526, 48.116, 48.8, 49.062, 50.012, 50.038, 50.654, 51.302, 52.128, 52.59, 52.852, 53.514, 53.816, 54.416, 54.93, 55.192, 55.442, 55.956, 56.57, 56.802, 57.39, 57.536, 57.926, 58.17, 58.204, 58.692, 58.674, 58.87, 58.568, 58.42, 58.234, 57.466, 56.942, 56.186, 55.632, 55.102, 54.656, 53.88, 53.686, 53.43, 52.914, 53.004, 52.526, 52.098, 52.01, 51.808, 51.686, 51.298, 51.138, 50.898, 50.366, 50.338, 49.826, 49.834, 49.218, 48.934, 48.922, 48.164, 47.746, 47.666, 47.116, 46.876, 46.496, 46.452, 46.076, 45.85, 45.182, 44.87, 44.768, 44.504, 44.232, 43.844, 43.836, 43.572, 43.51, 43.156, 43.064, 42.928, 42.892, 42.828, 42.554, 42.408, 42.432, 42.108, 41.97, 41.856, 41.65, 41.44, 41.258, 41.198, 40.758, 40.612, 40.344, 40.002, 39.882, 39.338, 39.09, 38.826, 38.266, 37.856, 37.522, 36.744, 36.232, 35.528, 35.018, 35.022, 34.636, 34.178, 34.152, 33.818, 33.762, 33.324, 33.528, 33.17, 33.654, 33.538, 33.782, 33.748, 33.804, 33.874, 33.922, 33.758, 33.89, 34.038, 33.948, 33.996, 33.978, 34.002, 33.988, 34.152, 34.008, 34.11, 34.158, 33.988, 34.198, 34.04, 34.17, 34.162, 33.996, 34.108, 33.982, 34.014, 34.246, 34.11, 34.286, 34.102, 34.22, 34.25, 34.296, 34.332, 34.192, 34.27, 34.424, 34.35, 34.272, 34.106, 34.246, 34.24, 34.27, 34.262, 34.148, 34.238, 34.194, 34.108], "test_acc": [13.2, 14.79, 15.69, 16.7, 17.82, 19.36, 20.94, 22.95, 24.45, 25.56, 26.6, 27.45, 28.89, 30.43, 31.54, 32.63, 33.57, 34.61, 35.41, 36.63, 37.6, 38.72, 39.45, 40.28, 41.04, 41.66, 42.49, 43.31, 44.04, 44.87, 45.83, 45.96, 46.7, 47.32, 47.51, 48.09, 48.82, 49.35, 49.63, 49.99, 50.79, 51.14, 51.61, 52.0, 52.57, 53.22, 53.38, 54.04, 54.4, 54.96, 55.56, 55.97, 55.85, 56.84, 56.75, 57.34, 57.41, 57.47, 58.07, 59.04, 59.08, 59.33, 59.41, 58.64, 59.3, 58.04, 58.15, 56.84, 57.06, 56.02, 55.32, 55.54, 54.93, 54.24, 54.32, 53.92, 53.4, 53.7, 52.64, 52.27, 53.02, 52.32, 51.98, 51.46, 51.31, 51.83, 51.1, 49.42, 50.51, 47.66, 49.38, 47.51, 41.63, 48.68, 41.52, 46.98, 36.66, 38.0, 45.11, 32.35, 21.4, 44.64, 27.87, 42.76, 39.33, 31.72, 10.43, 41.42, 21.19, 28.16, 10.94, 14.18, 13.6, 15.97, 11.3, 16.91, 14.95, 29.45, 11.84, 19.95, 10.0, 21.73, 10.05, 15.94, 14.47, 10.52, 17.17, 10.0, 10.05, 10.05, 15.15, 14.56, 10.29, 10.38, 10.08, 10.01, 13.4, 14.6, 12.77, 10.69, 10.0, 19.05, 10.0, 10.0, 10.04, 18.15, 10.0, 10.0, 18.85, 14.33, 23.49, 12.09, 22.22, 10.0, 13.33, 12.07, 18.85, 10.0, 10.0, 10.04, 18.64, 10.0, 18.33, 10.0, 26.58, 10.96, 10.04, 18.15, 22.41, 10.0, 10.19, 26.09, 10.0, 12.11, 10.01, 19.56, 31.49, 10.03, 20.28, 13.01, 14.69, 10.07, 17.57, 10.68, 18.84, 10.9, 10.0, 10.54, 10.0, 18.76, 19.99, 12.39, 18.28, 12.1, 18.33, 29.6, 11.62, 10.0, 11.69, 16.74], "train_loss": [912.5592458248138, 893.9022760391235, 881.8982121944427, 872.4675893783569, 863.2802166938782, 853.6202042102814, 842.1534895896912, 828.1430156230927, 811.9210375547409, 797.9794290065765, 785.5427827835083, 774.8540301322937, 765.0083384513855, 754.5382943153381, 743.2544460296631, 731.7623856067657, 720.8195161819458, 711.1033010482788, 702.2327066659927, 693.289323091507, 686.1177080869675, 679.6264371871948, 674.064445734024, 667.9843580722809, 663.6452804803848, 660.4847520589828, 657.1779416799545, 656.1470096111298, 654.2043583393097, 652.9808483123779, 651.7481673955917, 653.5436319112778, 654.0394167900085, 656.1213526725769, 657.9722254276276, 660.5441641807556, 663.447007060051, 666.4267293214798, 669.6233097314835, 673.2494524717331, 676.2737938165665, 680.1595373153687, 683.8255889415741, 687.1376677751541, 690.4553717374802, 694.2802844047546, 697.7436472177505, 701.4088413715363, 705.435421705246, 708.9834213256836, 711.9767361879349, 716.0134603977203, 720.2567526102066, 723.2898124456406, 726.5665094852448, 729.7446018457413, 733.1595070362091, 736.6353822946548, 739.8869161605835, 743.0551744699478, 746.8540060520172, 750.0897699594498, 753.6163144111633, 756.8298797607422, 760.9429625272751, 764.8531649112701, 769.434731721878, 774.4455358982086, 778.9858710765839, 783.9004431962967, 788.2381091117859, 791.8652960062027, 795.492981672287, 798.9056754112244, 801.5575299263, 804.298380613327, 806.9763898849487, 808.8548440933228, 810.9911360740662, 813.1255939006805, 815.0632202625275, 816.9661421775818, 818.4112927913666, 820.2123367786407, 821.7169609069824, 823.1906795501709, 824.8349869251251, 825.9752571582794, 827.2821409702301, 828.3788955211639, 829.4395093917847, 830.4964399337769, 831.3599472045898, 832.2840423583984, 833.1024217605591, 833.7268431186676, 834.3575522899628, 835.0741519927979, 835.4452881813049, 835.8846986293793, 836.1950266361237, 836.499995470047, 836.9158670902252, 837.132894039154, 837.2129170894623, 837.3307044506073, 837.5754733085632, 837.6376769542694, 837.7423803806305, 837.7026753425598, 837.6230101585388, 837.7408769130707, 837.7446253299713, 837.5646722316742, 837.6427195072174, 837.5503470897675, 837.3684515953064, 837.2950885295868, 837.1840023994446, 837.0066142082214, 836.9522790908813, 836.6162598133087, 836.3135418891907, 836.2316439151764, 835.9767463207245, 835.727306842804, 835.5744371414185, 835.2173326015472, 834.9899768829346, 834.7559597492218, 834.373486995697, 834.1537380218506, 833.6810784339905, 833.4788506031036, 833.2194817066193, 832.5327157974243, 832.2020301818848, 832.0035684108734, 831.341216802597, 831.0897355079651, 830.7153759002686, 830.1191248893738, 829.4182071685791, 829.0188541412354, 828.3443212509155, 827.9416124820709, 827.1172158718109, 826.5722215175629, 825.7941102981567, 825.2883715629578, 823.8987979888916, 823.6299233436584, 823.4710128307343, 823.403534412384, 823.3704776763916, 823.0523009300232, 823.0796120166779, 822.8226175308228, 822.7568960189819, 822.5815284252167, 822.4692401885986, 822.1894094944, 822.1465537548065, 821.9792168140411, 821.7904758453369, 821.525260925293, 821.3956577777863, 821.1569185256958, 821.0192563533783, 820.9727807044983, 820.6146779060364, 820.4895420074463, 820.3308353424072, 820.1799614429474, 819.964741230011, 819.7050502300262, 819.5123360157013, 819.4096300601959, 818.9359652996063, 818.826450586319, 818.8913624286652, 818.431934595108, 818.2853164672852, 817.8344526290894, 817.8877861499786, 817.6596176624298, 817.1814177036285, 817.1524729728699, 816.7619740962982, 816.4683215618134, 816.4654800891876, 816.0991804599762, 815.8983783721924, 815.7657144069672, 815.3443422317505, 815.1929161548615, 814.9009730815887, 814.5931396484375, 814.5183141231537, 814.2420494556427], "test_loss": [182.28405213356018, 179.7361545562744, 177.46636724472046, 175.3845477104187, 173.3128445148468, 171.0506293773651, 167.90916204452515, 164.37607192993164, 160.9888118505478, 158.39397299289703, 156.2915278673172, 154.23731756210327, 151.55859458446503, 149.1758178472519, 146.60904848575592, 144.131032705307, 141.9919546842575, 139.8660852909088, 138.02630293369293, 136.66368412971497, 134.72619950771332, 133.0340620279312, 131.98757112026215, 130.50704336166382, 129.56334447860718, 129.03528034687042, 128.45187771320343, 127.2591906785965, 127.30865585803986, 127.24914371967316, 127.24659872055054, 128.27500545978546, 128.3739230632782, 128.3898538351059, 129.03813230991364, 129.54130363464355, 129.5263100862503, 130.35208249092102, 131.6082614660263, 131.3021867275238, 132.52593779563904, 133.3951690196991, 134.44869351387024, 135.74306845664978, 136.1794135570526, 136.76600313186646, 137.51707673072815, 138.9983217716217, 139.255673289299, 140.0635221004486, 140.81233131885529, 141.8158575296402, 142.32756757736206, 143.21276676654816, 144.61365735530853, 144.63019454479218, 145.6244798898697, 146.80926263332367, 147.17734158039093, 147.54533851146698, 148.24128139019012, 149.62570071220398, 149.61939668655396, 151.12288665771484, 151.82605063915253, 152.184183716774, 154.0064182281494, 155.44080018997192, 155.43897902965546, 156.32116675376892, 157.21996366977692, 157.9298300743103, 158.84560680389404, 160.01920425891876, 160.62201046943665, 161.6919882297516, 161.64654207229614, 162.17783212661743, 163.2013645172119, 162.86382794380188, 164.16217350959778, 164.62917232513428, 164.16840529441833, 165.25841546058655, 164.88921403884888, 164.9830503463745, 165.52067828178406, 165.43449711799622, 166.51577043533325, 166.3890073299408, 167.3649206161499, 166.41274189949036, 167.26146411895752, 167.9803273677826, 170.65350246429443, 167.86220407485962, 169.71387767791748, 171.80688095092773, 167.6471610069275, 170.12517070770264, 175.92180109024048, 169.95451283454895, 172.9982852935791, 168.99864888191223, 170.9804344177246, 172.45213294029236, 181.17229175567627, 168.93813467025757, 172.10249733924866, 170.45172309875488, 178.50989270210266, 179.46599340438843, 179.13288640975952, 172.69525384902954, 180.95583987236023, 176.7649805545807, 180.3963372707367, 169.63187909126282, 175.7420265674591, 174.0066032409668, 184.29312992095947, 176.5659830570221, 181.28165459632874, 171.95033264160156, 178.2143177986145, 178.56152033805847, 177.03927874565125, 201.67044496536255, 185.63851189613342, 181.94181036949158, 179.085871219635, 175.1277346611023, 181.34375739097595, 182.31619834899902, 180.74016332626343, 183.22440457344055, 182.16740942001343, 182.371089220047, 182.28560590744019, 180.51569819450378, 182.5786201953888, 170.03262186050415, 183.76248812675476, 200.80602717399597, 183.3101532459259, 172.38107585906982, 183.94216060638428, 200.73453092575073, 171.41612219810486, 176.0713906288147, 170.526873588562, 179.71543073654175, 166.68995451927185, 182.1421823501587, 183.66634702682495, 180.15987992286682, 170.8272316455841, 187.14236855506897, 183.07612085342407, 189.455153465271, 175.5855860710144, 186.87474179267883, 169.48452806472778, 189.52134370803833, 169.653382062912, 178.28305220603943, 184.9195785522461, 170.8784556388855, 167.50463914871216, 183.29906940460205, 182.43336415290833, 167.69774317741394, 186.03608989715576, 177.8084192276001, 185.7042007446289, 167.82131481170654, 166.9281930923462, 183.4619734287262, 167.26614332199097, 176.7719030380249, 176.55485725402832, 183.6243281364441, 169.97881937026978, 182.94940447807312, 169.15559029579163, 178.56516289710999, 182.33632254600525, 179.87201189994812, 182.936936378479, 168.41498517990112, 167.00041818618774, 175.78872513771057, 168.76011109352112, 182.82797694206238, 170.3848443031311, 165.9728810787201, 178.45613312721252, 198.43384957313538, 185.85645937919617, 169.45926904678345], "epoch_time": [91.95449686050415, 90.19168496131897, 89.90848851203918, 90.11158514022827, 89.97596478462219, 90.15095949172974, 90.23647141456604, 90.03158187866211, 89.8855996131897, 89.93024206161499, 90.42985486984253, 90.05604028701782, 89.9243791103363, 90.12866973876953, 90.07046484947205, 90.42743754386902, 90.16709613800049, 90.17234325408936, 90.42673015594482, 90.26312065124512, 90.0078272819519, 89.89044952392578, 89.99570059776306, 90.31743335723877, 89.93607902526855, 90.46871590614319, 90.07895588874817, 89.88312244415283, 90.08587694168091, 90.1928825378418, 90.165855884552, 90.38072991371155, 90.16510081291199, 90.14458084106445, 90.10364556312561, 90.14201307296753, 90.1948390007019, 90.02386569976807, 90.03325319290161, 89.95158505439758, 89.95365238189697, 89.8907458782196, 90.1197521686554, 90.30687212944031, 90.07130908966064, 90.10664963722229, 89.80596542358398, 90.20939183235168, 90.17971682548523, 90.02080941200256, 90.32830214500427, 90.25901508331299, 90.02447438240051, 89.8269259929657, 90.21688985824585, 90.32039213180542, 89.99929857254028, 90.07460403442383, 89.94975686073303, 90.14015746116638, 90.19087529182434, 90.19362235069275, 89.95121955871582, 89.90236449241638, 89.98506808280945, 90.48013281822205, 90.03352165222168, 89.85721206665039, 90.37237334251404, 90.26711773872375, 90.37158942222595, 90.18973422050476, 90.14059138298035, 90.11543369293213, 90.0588641166687, 90.05797863006592, 90.12687492370605, 89.96337032318115, 89.8251461982727, 90.00174140930176, 90.0589988231659, 90.15138864517212, 90.04383659362793, 90.02882814407349, 90.18707180023193, 90.21046590805054, 90.33999848365784, 89.96723008155823, 90.28564786911011, 90.21682214736938, 90.288987159729, 90.15464520454407, 90.1093270778656, 90.05768251419067, 90.06264019012451, 89.99958872795105, 89.88659691810608, 89.99705195426941, 90.04702353477478, 90.09806203842163, 90.10870623588562, 89.9350152015686, 90.02829003334045, 89.8745186328888, 90.15899062156677, 89.91842913627625, 90.00793647766113, 89.9938747882843, 90.03949356079102, 90.56881427764893, 89.9514524936676, 90.21659708023071, 89.95754027366638, 89.81996560096741, 90.69071531295776, 89.9680449962616, 90.12211918830872, 90.07825326919556, 90.39143800735474, 90.22155332565308, 90.16300511360168, 90.2300157546997, 89.90226793289185, 90.12021827697754, 89.97354507446289, 90.09280300140381, 89.9678750038147, 90.18908882141113, 89.99321460723877, 89.89284467697144, 90.19429135322571, 89.97482085227966, 90.10812854766846, 90.09837436676025, 90.14676094055176, 90.02273201942444, 90.16915440559387, 89.92791175842285, 90.1384129524231, 89.87371921539307, 89.86914896965027, 90.07702422142029, 90.23216605186462, 90.04706740379333, 89.9063310623169, 90.15573740005493, 90.29786372184753, 89.97049593925476, 90.17968130111694, 89.97419023513794, 90.2025785446167, 90.0985758304596, 89.91258144378662, 89.98425316810608, 90.17136979103088, 89.9987723827362, 90.18989896774292, 90.16668105125427, 90.19046068191528, 89.90480303764343, 90.27010679244995, 89.81335353851318, 90.07912564277649, 90.06022310256958, 89.84664940834045, 90.05383276939392, 90.21032381057739, 90.04290056228638, 89.90578103065491, 90.35628914833069, 90.20795369148254, 90.09125876426697, 90.38133692741394, 89.96876358985901, 89.90349769592285, 89.9260663986206, 89.97237420082092, 90.25810527801514, 89.8645429611206, 89.93626642227173, 89.9719557762146, 89.6872010231018, 89.98271536827087, 90.008793592453, 89.97716856002808, 89.89738249778748, 90.36449337005615, 90.01267910003662, 90.20401263237, 89.83866477012634, 89.8520073890686, 90.14818501472473, 89.83838629722595, 89.71655583381653, 89.72482228279114, 90.10649132728577, 90.18626499176025, 90.25771450996399, 90.11735391616821, 89.76353740692139]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr1e-07-wdecay1000.0000000000001-seed44.json <==
{"train_acc": [13.076, 14.284, 14.4, 14.884, 15.66, 16.482, 18.082, 19.756, 21.954, 24.23, 24.786, 25.626, 26.822, 27.746, 28.632, 29.832, 30.758, 32.004, 32.878, 33.714, 34.544, 35.276, 36.086, 36.982, 37.814, 38.466, 39.314, 40.272, 40.796, 41.7, 42.228, 43.216, 44.066, 44.594, 45.292, 46.206, 46.906, 47.562, 47.96, 48.712, 48.99, 49.902, 50.52, 50.784, 51.32, 51.846, 52.48, 52.912, 53.282, 53.878, 54.282, 54.78, 55.292, 55.352, 56.28, 56.43, 56.852, 56.976, 57.514, 57.716, 58.012, 58.2, 58.27, 58.022, 58.042, 57.81, 57.34, 56.65, 56.32, 55.908, 55.092, 54.602, 54.376, 53.896, 53.846, 53.604, 53.434, 53.25, 53.054, 52.922, 52.54, 52.242, 52.144, 51.708, 51.486, 51.48, 51.474, 51.058, 50.75, 50.618, 50.326, 50.224, 49.892, 49.656, 49.126, 48.94, 48.636, 48.268, 48.012, 47.71, 47.184, 47.026, 46.7, 46.336, 46.22, 45.678, 45.796, 45.2, 45.172, 44.936, 44.656, 44.508, 44.362, 43.932, 43.898, 43.852, 43.766, 43.336, 43.038, 43.054, 42.902, 42.292, 42.224, 42.114, 41.936, 42.012, 41.634, 41.272, 41.25, 41.112, 40.92, 40.752, 40.524, 40.158, 39.99, 39.77, 39.356, 39.036, 38.638, 38.192, 37.724, 37.048, 36.754, 36.54, 35.89, 35.8, 35.49, 35.266, 34.546, 34.478, 34.514, 34.756, 34.788, 34.7, 34.74, 34.754, 34.892, 34.778, 34.702, 34.598, 34.866, 34.782, 34.79, 34.958, 34.878, 34.922, 34.894, 34.906, 34.88, 34.752, 34.746, 34.858, 34.914, 34.802, 34.822, 35.01, 35.186, 34.898, 34.862, 34.968, 34.754, 34.888, 34.95, 34.982, 35.048, 34.962, 34.952, 34.98, 34.908, 34.796, 34.884, 34.97, 34.892, 34.948, 35.02, 35.158, 34.992, 34.914, 35.096, 34.906], "test_acc": [13.23, 13.08, 13.44, 13.93, 14.75, 16.11, 17.87, 19.4, 21.4, 22.27, 23.13, 24.26, 25.76, 26.97, 28.64, 29.61, 31.44, 33.01, 34.09, 34.71, 35.7, 36.98, 37.56, 38.57, 39.19, 39.93, 41.07, 41.57, 42.56, 43.35, 43.98, 44.51, 45.22, 46.04, 46.36, 46.61, 47.46, 48.17, 48.93, 49.23, 50.03, 50.6, 51.42, 51.71, 51.91, 52.73, 53.23, 53.46, 54.07, 54.7, 54.75, 55.32, 55.86, 56.27, 56.59, 57.38, 57.25, 57.81, 58.03, 58.23, 58.49, 58.14, 58.4, 58.78, 58.04, 57.82, 56.86, 57.05, 55.83, 55.88, 55.14, 54.59, 54.65, 53.86, 54.51, 53.98, 53.71, 53.2, 53.32, 53.25, 53.09, 50.81, 52.04, 52.92, 50.36, 50.54, 48.71, 51.43, 51.74, 50.59, 46.98, 47.32, 50.32, 43.5, 44.28, 43.1, 41.21, 40.04, 33.64, 26.72, 19.64, 44.11, 41.6, 38.03, 21.3, 20.95, 44.06, 18.56, 12.78, 38.74, 24.35, 32.41, 20.7, 23.56, 24.58, 22.06, 21.02, 19.39, 16.19, 16.69, 12.35, 19.89, 20.04, 32.26, 22.01, 16.43, 11.1, 10.0, 10.01, 25.73, 10.08, 10.0, 10.0, 19.68, 28.77, 10.19, 18.61, 20.04, 10.0, 10.0, 10.33, 10.0, 22.78, 10.36, 10.0, 10.0, 10.0, 15.8, 15.35, 10.09, 10.57, 20.72, 11.87, 10.43, 20.6, 14.55, 10.15, 17.07, 18.44, 13.17, 18.62, 14.64, 18.89, 11.2, 20.04, 10.17, 13.36, 15.65, 12.05, 33.87, 11.45, 35.78, 17.23, 10.04, 34.47, 14.05, 10.0, 19.28, 10.01, 25.53, 10.0, 23.8, 12.0, 22.24, 22.76, 11.94, 10.0, 10.0, 15.0, 10.0, 16.19, 14.72, 24.24, 27.71, 17.88, 24.77, 10.04, 15.22, 18.33, 11.5], "train_loss": [933.3446056842804, 912.446049451828, 898.950279712677, 887.782473564148, 878.8113393783569, 870.731828212738, 861.3311419487, 850.6554310321808, 833.8972570896149, 812.9574732780457, 794.2264503240585, 781.2634885311127, 769.9507598876953, 760.362317442894, 750.6450265645981, 740.5052744150162, 731.1467722654343, 721.2539271116257, 713.0666477680206, 705.2388029098511, 699.1799051761627, 693.5181512832642, 688.6205154657364, 683.1553276777267, 679.1037492752075, 674.7379727363586, 671.6059136390686, 669.3710899353027, 667.0975484848022, 666.1479256153107, 665.2023817300797, 664.8697350025177, 665.0622178316116, 666.9325360059738, 668.5050822496414, 669.6778035163879, 671.3952639102936, 673.9933253526688, 676.8363252878189, 679.6750864982605, 682.6798539161682, 685.8116986751556, 688.7795501947403, 692.7721091508865, 695.8784979581833, 699.330616235733, 702.6267119646072, 706.0510060787201, 709.5062656402588, 712.7559620141983, 716.3594785928726, 719.8552148342133, 722.9571202993393, 726.6392858028412, 729.3347582817078, 733.0010588169098, 735.8690781593323, 739.0716371536255, 742.2787637710571, 745.3183006048203, 748.8206505775452, 751.8186076879501, 754.9889919757843, 758.6935945749283, 762.368256688118, 766.0415681600571, 770.7934368848801, 775.3209562301636, 780.0201462507248, 784.1554412841797, 788.3903955221176, 792.1708786487579, 795.356750369072, 798.4323799610138, 801.1077942848206, 803.7957789897919, 806.0848627090454, 808.1779563426971, 810.4514241218567, 812.335727930069, 814.2843470573425, 816.2364802360535, 817.8907778263092, 819.7310490608215, 821.3044941425323, 822.8475399017334, 824.0747420787811, 825.6099004745483, 826.9165370464325, 827.9527003765106, 829.1287064552307, 830.115968465805, 831.0178043842316, 831.7501175403595, 832.7958590984344, 833.4489815235138, 834.0924708843231, 834.7453277111053, 835.2190098762512, 835.6934831142426, 836.1514449119568, 836.5399725437164, 836.7554979324341, 836.9616012573242, 837.14572930336, 837.2524070739746, 837.4383339881897, 837.5219991207123, 837.6696283817291, 837.6893267631531, 837.7405648231506, 837.7455894947052, 837.6859550476074, 837.7096519470215, 837.6865870952606, 837.4368314743042, 837.3679406642914, 837.2703127861023, 837.2143559455872, 837.0449924468994, 836.871689081192, 836.7512502670288, 836.5063002109528, 836.4491107463837, 836.2221245765686, 836.0558087825775, 835.8379666805267, 835.4702019691467, 835.2589108943939, 834.8557951450348, 834.4348363876343, 834.4485669136047, 833.8874335289001, 833.631270647049, 833.1736724376678, 832.655838727951, 832.2528586387634, 831.8629388809204, 831.6243944168091, 831.2395942211151, 830.6767239570618, 830.3576056957245, 829.7924447059631, 829.1790175437927, 828.5890021324158, 827.9706830978394, 827.1862323284149, 826.7154858112335, 826.3102240562439, 825.4140434265137, 824.2347440719604, 823.9561569690704, 823.8597738742828, 823.7255940437317, 823.4366149902344, 823.292040348053, 823.2249462604523, 822.9950973987579, 822.869206905365, 822.6364378929138, 822.5850923061371, 822.6015319824219, 822.1063897609711, 821.9703259468079, 821.8072674274445, 821.7134404182434, 821.6402461528778, 821.3671660423279, 821.1573510169983, 821.0476911067963, 820.8171010017395, 820.6828329563141, 820.4302122592926, 820.1589570045471, 819.9524953365326, 819.7122838497162, 819.4555342197418, 819.3679888248444, 819.2918291091919, 818.9478585720062, 818.6651995182037, 818.5819625854492, 818.3166031837463, 818.0444989204407, 817.8938694000244, 817.6222791671753, 817.3943064212799, 817.1441841125488, 816.8066067695618, 816.7073502540588, 816.3770704269409, 816.2648932933807, 815.901692867279, 815.7236404418945, 815.3202979564667, 815.1664998531342, 814.8607625961304, 814.6729865074158, 814.294192314148, 814.0721657276154], "test_loss": [185.55178833007812, 182.416490316391, 180.13044500350952, 178.40659260749817, 176.96600365638733, 175.56979179382324, 173.48531866073608, 170.6736786365509, 166.1475157737732, 161.16991126537323, 158.2379251718521, 156.2060285806656, 154.07789981365204, 152.01698637008667, 149.86713647842407, 147.87370657920837, 145.69990801811218, 143.4258097410202, 141.73876357078552, 140.43434882164001, 138.84605956077576, 137.43935883045197, 136.1391326189041, 134.78860878944397, 134.35236716270447, 133.27730441093445, 132.16417026519775, 131.8893893957138, 131.94136953353882, 131.4361584186554, 131.3201800584793, 131.69876730442047, 131.25663769245148, 130.99589717388153, 131.10509717464447, 132.7783522605896, 132.55191493034363, 133.24438202381134, 133.3825945854187, 134.28331220149994, 135.1949200630188, 135.6414031982422, 135.45766925811768, 136.6736388206482, 137.66980016231537, 139.09883797168732, 139.121684551239, 140.12902522087097, 140.71171927452087, 141.43400418758392, 142.81196749210358, 143.52171921730042, 143.978018283844, 144.90260756015778, 145.26262533664703, 145.89305913448334, 146.77566123008728, 147.21487414836884, 147.41963851451874, 148.64404940605164, 149.3311252593994, 151.01682364940643, 150.68300473690033, 151.3981695175171, 151.5587111711502, 153.0306533575058, 154.0158350467682, 154.2780259847641, 155.7794247865677, 156.34990048408508, 158.18461632728577, 158.1283314228058, 158.73843443393707, 160.35290718078613, 160.1328480243683, 161.22095894813538, 161.32243275642395, 161.7748441696167, 161.99981355667114, 163.01963448524475, 163.10759782791138, 163.73183941841125, 164.88570165634155, 164.78117394447327, 164.5827853679657, 164.8728928565979, 167.14617824554443, 166.43831038475037, 165.9544882774353, 166.63802075386047, 166.34509205818176, 166.3485975265503, 167.2867569923401, 166.93462562561035, 167.10827255249023, 170.35457229614258, 169.6911346912384, 170.67733073234558, 170.50933170318604, 171.87771916389465, 174.8216950893402, 170.38775181770325, 169.15498208999634, 168.42481136322021, 174.80928587913513, 174.3246932029724, 168.08381485939026, 178.18714380264282, 178.67998719215393, 169.33183240890503, 170.44720482826233, 169.53155612945557, 172.80399799346924, 173.91398572921753, 177.08035111427307, 174.9761471748352, 171.77289199829102, 179.98841953277588, 174.37065887451172, 179.65040731430054, 179.55219101905823, 175.09650254249573, 171.4996657371521, 173.64276218414307, 172.7003619670868, 175.85386848449707, 181.47515654563904, 185.43805980682373, 185.50884532928467, 168.25276827812195, 181.24967098236084, 181.82319617271423, 182.13799333572388, 171.92951583862305, 172.47769284248352, 180.438325881958, 173.89456176757812, 171.84542393684387, 193.22708249092102, 192.151113986969, 182.7853786945343, 183.49097156524658, 170.0066273212433, 180.42138671875, 182.61037468910217, 183.64542722702026, 187.59592747688293, 169.82343125343323, 173.57669591903687, 195.38678789138794, 182.55283880233765, 167.00639963150024, 176.86192107200623, 179.76468753814697, 177.31683588027954, 183.57415795326233, 182.59000205993652, 172.88783407211304, 170.8861219882965, 172.67308974266052, 171.3803834915161, 170.57656526565552, 170.49819254875183, 179.70609974861145, 174.47415018081665, 186.87959098815918, 182.98569655418396, 174.8946464061737, 174.26081156730652, 166.59275817871094, 183.4252336025238, 165.60925698280334, 181.60997033119202, 187.65727758407593, 164.9389955997467, 176.00351572036743, 183.47309064865112, 170.39970064163208, 183.03901600837708, 173.87472796440125, 183.63026428222656, 169.42551469802856, 185.96219635009766, 167.1478977203369, 166.69816946983337, 184.79403042793274, 183.2059621810913, 183.36444854736328, 169.7523169517517, 182.8668909072876, 183.17988395690918, 169.83770418167114, 175.54280710220337, 172.69751977920532, 179.6847550868988, 171.18505263328552, 183.12432432174683, 174.8638346195221, 169.59334421157837, 179.52337789535522], "epoch_time": [59.47730374336243, 55.943373918533325, 53.75130796432495, 54.20040416717529, 53.65130949020386, 53.436583042144775, 52.71328282356262, 53.019758462905884, 52.6010468006134, 53.128602504730225, 53.65007758140564, 54.14228272438049, 53.02258920669556, 53.74234628677368, 53.53335428237915, 53.397680044174194, 54.88859248161316, 53.63825607299805, 53.859935998916626, 52.889535665512085, 53.271090507507324, 53.34985041618347, 53.32156181335449, 52.3746612071991, 52.63177800178528, 54.55467343330383, 53.20028042793274, 53.99325656890869, 53.179322242736816, 54.45882606506348, 54.26258611679077, 53.939833879470825, 54.59037256240845, 52.547680139541626, 51.20396637916565, 52.550196409225464, 51.73978233337402, 52.47173190116882, 53.64817142486572, 53.847853660583496, 49.78419494628906, 48.49252104759216, 50.3962197303772, 49.74675512313843, 49.657766342163086, 49.496561765670776, 49.796870470047, 51.582260847091675, 49.53839063644409, 49.17727613449097, 50.553375482559204, 50.37536835670471, 51.28609871864319, 50.20167899131775, 51.51645851135254, 50.08570170402527, 51.421416997909546, 50.40299844741821, 50.19728398323059, 50.89274311065674, 50.92813968658447, 50.918723344802856, 50.886080265045166, 50.819966554641724, 49.85382437705994, 50.02739191055298, 51.85497045516968, 50.789995193481445, 50.62687826156616, 52.438398599624634, 51.13207006454468, 52.589534521102905, 53.70138454437256, 52.44401407241821, 51.47526216506958, 51.364450216293335, 50.362685680389404, 50.8425190448761, 51.442458629608154, 51.38729953765869, 50.92112112045288, 51.28155779838562, 52.33944582939148, 51.844587087631226, 51.87734246253967, 50.53849005699158, 50.588146448135376, 50.841391801834106, 51.87768292427063, 50.55979657173157, 51.15880060195923, 49.817784547805786, 51.63044047355652, 51.14501333236694, 50.078983306884766, 51.29956030845642, 51.9160053730011, 51.96602988243103, 52.56062293052673, 52.29373621940613, 51.78503370285034, 50.89265513420105, 51.7815375328064, 50.58379769325256, 51.52529215812683, 51.04768228530884, 50.97624206542969, 51.718063831329346, 50.44598197937012, 50.83796787261963, 50.66159629821777, 51.22252559661865, 52.210081338882446, 51.446341037750244, 51.882264137268066, 51.5161190032959, 50.26806354522705, 50.94537973403931, 51.24594521522522, 50.480523109436035, 51.60847878456116, 51.329230070114136, 49.87921905517578, 51.08506417274475, 52.01609969139099, 50.55390024185181, 51.11601996421814, 51.15642046928406, 52.08781051635742, 52.173733711242676, 50.73267126083374, 51.00271201133728, 51.94919443130493, 50.18119955062866, 50.02903938293457, 54.16524410247803, 53.98243165016174, 50.27078580856323, 52.758548736572266, 51.4916787147522, 51.54371786117554, 51.322672605514526, 51.782323598861694, 51.256738901138306, 51.90642261505127, 51.575905561447144, 52.16190218925476, 50.81479096412659, 50.40478515625, 51.288052558898926, 51.136683225631714, 51.2831711769104, 50.73828196525574, 50.53674077987671, 51.6143057346344, 51.14794945716858, 50.86558985710144, 51.56462502479553, 51.89677357673645, 53.42153358459473, 50.22357940673828, 51.116997718811035, 51.01140093803406, 50.839333057403564, 51.28210735321045, 50.208566665649414, 51.002171754837036, 51.70280432701111, 50.96526288986206, 51.91923761367798, 52.71253490447998, 51.74117112159729, 51.48367524147034, 50.65268349647522, 50.71988487243652, 50.169328689575195, 51.469156980514526, 50.75002098083496, 51.45437526702881, 50.97281241416931, 50.46873092651367, 51.9085328578949, 51.08373427391052, 52.36382603645325, 51.239853620529175, 51.639100074768066, 50.90463709831238, 50.70765924453735, 51.840084075927734, 52.17155122756958, 50.319573402404785, 51.36025309562683, 50.304157972335815, 50.27194571495056, 50.25561594963074, 49.310962200164795, 49.68237257003784, 50.00487518310547, 50.50840759277344, 49.23761820793152]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr5e-05-wdecay2.0-seed42.json <==
{"train_acc": [42.574, 57.4, 65.886, 71.322, 75.996, 78.68, 80.89, 82.418, 83.888, 85.586, 86.194, 87.262, 88.182, 88.508, 89.478, 90.204, 90.714, 90.972, 91.65, 92.136, 92.37, 92.62, 93.056, 93.276, 93.744, 93.872, 93.876, 94.316, 94.548, 94.524, 94.86, 94.83, 95.016, 95.294, 95.302, 95.422, 95.52, 95.58, 95.628, 95.792, 95.752, 96.166, 95.95, 96.194, 96.192, 96.32, 96.182, 96.502, 96.372, 96.574, 96.382, 96.546, 96.512, 96.644, 96.822, 96.556, 96.642, 96.8, 96.956, 96.81, 96.904, 97.0, 97.04, 96.868, 96.836, 96.902, 97.162, 97.054, 96.934, 96.912, 97.306, 97.232, 97.092, 97.208, 96.956, 97.298, 97.028, 97.188, 97.206, 97.256, 97.142, 97.34, 97.274, 97.27, 97.19, 97.222, 97.336, 97.41, 97.35, 97.25, 97.34, 97.396, 97.432, 97.462, 97.484, 97.412, 97.512, 97.442, 97.606, 97.486, 97.474, 97.66, 97.658, 97.406, 97.444, 97.514, 97.748, 97.542, 97.508, 97.646, 97.79, 97.54, 97.688, 97.708, 97.656, 97.536, 97.728, 97.538, 97.76, 97.614, 97.654, 97.746, 97.718, 97.674, 97.606, 97.63, 97.754, 97.98, 97.692, 97.61, 97.724, 97.65, 97.824, 97.752, 97.87, 97.682, 97.82, 97.604, 97.89, 97.704, 97.696, 97.728, 97.874, 97.85, 97.904, 97.634, 97.94, 97.814, 97.898, 97.774, 99.318, 99.758, 99.808, 99.874, 99.894, 99.9, 99.898, 99.908, 99.914, 99.932, 99.926, 99.92, 99.894, 99.9, 99.9, 99.886, 99.896, 99.92, 99.938, 99.944, 99.914, 99.944, 99.878, 99.928, 99.952, 99.928, 99.928, 99.942, 99.926, 99.946, 99.902, 99.922, 99.95, 99.922, 99.932, 99.904, 99.912, 99.936, 99.942, 99.892, 99.926, 99.936, 99.936, 99.926, 99.918, 99.898, 99.922, 99.948, 99.966, 99.964], "test_acc": [53.16, 58.63, 68.99, 72.77, 74.28, 76.96, 79.74, 74.14, 79.96, 81.47, 83.3, 82.02, 84.0, 85.22, 83.32, 84.73, 85.66, 83.81, 86.09, 86.09, 88.01, 86.86, 88.02, 87.18, 85.97, 88.27, 88.5, 88.8, 89.42, 88.44, 87.83, 89.89, 89.38, 87.91, 90.42, 89.01, 89.43, 88.39, 89.08, 88.83, 89.97, 89.79, 89.96, 88.59, 89.17, 90.92, 90.17, 90.55, 89.44, 90.15, 90.05, 90.44, 89.93, 90.47, 88.45, 88.79, 90.79, 89.85, 90.16, 89.43, 90.67, 89.62, 89.35, 90.85, 90.22, 90.66, 90.12, 90.53, 90.4, 91.35, 90.68, 90.87, 90.53, 90.31, 90.43, 90.58, 90.66, 90.84, 90.7, 90.57, 90.92, 90.62, 91.33, 91.1, 89.45, 90.59, 90.65, 91.08, 91.08, 91.12, 91.65, 90.86, 91.08, 91.32, 91.84, 91.14, 91.8, 91.41, 91.29, 90.86, 91.3, 91.59, 90.73, 91.0, 91.41, 90.59, 90.49, 90.84, 90.27, 89.43, 89.78, 91.49, 91.82, 91.04, 91.8, 89.93, 90.62, 91.52, 89.38, 90.57, 91.33, 90.51, 91.87, 90.63, 90.97, 91.37, 89.49, 91.79, 90.14, 90.8, 90.69, 90.9, 91.19, 89.89, 90.88, 91.2, 90.5, 90.18, 90.85, 91.48, 91.12, 91.28, 91.0, 89.98, 91.69, 90.77, 90.18, 90.78, 91.49, 91.71, 93.85, 93.98, 94.14, 94.12, 94.28, 94.3, 94.19, 94.14, 94.23, 94.31, 94.0, 94.09, 94.06, 94.15, 94.19, 94.19, 94.33, 94.51, 94.36, 94.24, 94.13, 94.31, 93.98, 94.27, 93.91, 94.17, 94.16, 94.02, 93.95, 94.08, 94.01, 93.97, 94.11, 94.1, 94.43, 93.95, 94.01, 94.18, 93.99, 93.63, 94.03, 94.12, 93.76, 93.93, 93.58, 94.2, 94.02, 94.43, 94.09, 94.05], "train_loss": [607.5942311286926, 460.9740187525749, 375.8180660009384, 316.7514077425003, 269.7831397354603, 238.519500374794, 214.99385234713554, 196.32979905605316, 182.12162771821022, 164.62763285636902, 156.31044606864452, 143.53411585092545, 133.81247527897358, 128.95591133832932, 119.8514788299799, 111.71986173093319, 106.14558048546314, 102.25884939730167, 94.13856493681669, 90.93928993493319, 86.51120541244745, 84.0036546215415, 79.08815906941891, 76.47084904462099, 72.13802960515022, 69.67944061011076, 69.81320754438639, 65.02107191830873, 62.54737539589405, 62.590331584215164, 58.91344303637743, 58.357248194515705, 57.09763611853123, 54.20279872789979, 53.062802631407976, 51.94724484719336, 50.24198068678379, 49.8317092936486, 49.97544842213392, 47.49931259453297, 48.29369114153087, 45.08773235604167, 45.94418412074447, 44.283918511122465, 44.51049613952637, 43.433223543688655, 43.99518897756934, 40.16207936964929, 42.05287395231426, 40.03851103596389, 40.19066650792956, 39.11282917112112, 39.18263526260853, 39.153049586340785, 37.086268024519086, 39.008779825642705, 38.12670690566301, 36.10248448327184, 35.42733929865062, 36.43443426024169, 36.438863119110465, 35.47865851223469, 34.031665108166635, 36.110704220831394, 35.92593100108206, 35.61867030337453, 32.81119088828564, 34.7689864449203, 34.43721168488264, 35.10428397357464, 31.31378597393632, 32.38758929260075, 33.69265398941934, 32.78796875383705, 34.709903206676245, 31.989544321782887, 34.00357333943248, 31.74871219601482, 32.481888089329004, 31.65913163125515, 33.41631415113807, 31.197933594696224, 32.08347813412547, 31.42394232004881, 33.06047857180238, 31.72292822599411, 30.801999107003212, 30.801505827344954, 30.44914074242115, 31.857893553562462, 30.792295085266232, 30.806895134039223, 30.517425178550184, 30.441525866277516, 30.233299696817994, 30.041264032013714, 29.53971181344241, 30.03829818405211, 28.425094958394766, 29.84214671421796, 29.561032093130052, 27.961604131385684, 27.56488972529769, 30.440061491914093, 29.332319727167487, 28.64342073071748, 26.104323745705187, 28.61029145307839, 28.563688402995467, 27.514199831523, 26.048073436133564, 29.060602881014347, 27.046370344236493, 26.403338249772787, 27.573685546405613, 28.459058202337474, 26.4330788673833, 28.855748862028122, 25.946821584366262, 27.052349142730236, 27.673034359700978, 26.10873702354729, 26.599327174015343, 26.70971419289708, 27.002564501017332, 28.3742269333452, 25.81935815140605, 23.877821892965585, 26.676410587504506, 27.754452284425497, 26.752075541764498, 27.326808801852167, 25.376363622024655, 26.143573191482574, 24.049932966940105, 27.58723611664027, 24.62753237830475, 27.502665252424777, 25.10105057992041, 25.804856901988387, 26.933662615250796, 26.26219012401998, 24.964145918842405, 25.380875593982637, 24.82283698860556, 27.21731783822179, 24.864572101738304, 24.837529928423464, 24.401682593859732, 26.094256474170834, 8.85506811994128, 3.695460131508298, 2.824979725992307, 2.0811661597690545, 1.7993978250888176, 1.5978264758596197, 1.5129147484258283, 1.3037043884687591, 1.0971892173402011, 0.9784718682494713, 1.196880595976836, 1.0839101526071317, 1.3465359079855261, 1.2240972540603252, 1.1966692980349762, 1.4924530130519997, 1.3410197491612053, 0.9487411636364413, 0.838245957827894, 0.8011136373679619, 1.2259122265531914, 0.8830445790226804, 1.2872751787945163, 0.9746893536648713, 0.8563180147466483, 0.8769402395264478, 0.825855537710595, 0.8860381743434118, 0.9999271876877174, 0.9733907280460699, 1.434786143101519, 1.101805012076511, 0.8026045956503367, 1.124074101477163, 0.9197310455347179, 1.139416176607483, 1.0772047997888876, 0.862112165261351, 0.8258328900265042, 1.3145233596587786, 1.0126722251006868, 0.8075708477990702, 0.8308461754786549, 1.0762901706038974, 1.0098999557085335, 1.4021497473440832, 1.0329173357895343, 0.9150120586564299, 0.4884475435537752, 0.538629975191725], "test_loss": [100.87849223613739, 90.29821705818176, 70.97864031791687, 62.149208545684814, 58.64740401506424, 53.13534224033356, 47.26282221078873, 62.53761547803879, 45.964486479759216, 45.32464224100113, 40.567898616194725, 43.70393663644791, 38.72415982186794, 34.67631232738495, 40.351606607437134, 36.70666152238846, 34.94237080216408, 40.00794252753258, 34.294396832585335, 34.59930716454983, 29.177923381328583, 32.287448048591614, 28.94386424124241, 32.230928376317024, 36.113867700099945, 29.753853261470795, 29.12958772480488, 28.182015523314476, 26.256298571825027, 29.286746233701706, 30.886133268475533, 25.820546075701714, 27.019591204822063, 32.341942608356476, 24.547922126948833, 28.705087408423424, 27.603351682424545, 30.425841972231865, 30.305864468216896, 31.051365792751312, 27.23249325156212, 27.46634115278721, 27.637574777007103, 31.04868233948946, 28.3102625310421, 24.5941092222929, 26.94557012617588, 25.876561552286148, 29.74057613313198, 26.494469679892063, 26.798434883356094, 26.619223438203335, 27.64629265666008, 25.9372194185853, 32.30999878048897, 32.207734763622284, 24.780974499881268, 29.937811836600304, 28.108628645539284, 30.299823209643364, 25.83847687393427, 29.954307824373245, 30.435483194887638, 25.028214290738106, 27.795086950063705, 26.77240377664566, 29.07773084938526, 26.53045317530632, 28.010387018322945, 24.913823805749416, 26.21910461783409, 26.33465749025345, 27.483340695500374, 27.997502371668816, 27.017864033579826, 26.738069251179695, 27.980886608362198, 27.504646845161915, 26.612225621938705, 27.52586231380701, 26.331487491726875, 26.309426553547382, 25.12576788663864, 25.710024923086166, 30.545796409249306, 26.909138962626457, 26.012087166309357, 25.017146222293377, 26.642768755555153, 25.742223739624023, 25.712733887135983, 26.484220758080482, 25.558675453066826, 25.002937898039818, 23.310048192739487, 26.36761975288391, 24.488635823130608, 24.45649327337742, 26.118109844624996, 27.355885967612267, 25.52010728046298, 24.347806468605995, 27.594379492104053, 26.760334953665733, 26.43493276834488, 28.410536900162697, 28.247106954455376, 27.27529537677765, 28.049229994416237, 32.10605846345425, 32.82459379732609, 24.203305453062057, 25.015360832214355, 25.934909250587225, 24.21047269552946, 28.235206425189972, 29.59767036139965, 25.848815008997917, 33.55696186423302, 29.024110667407513, 25.50361143052578, 28.386773645877838, 24.902892149984837, 26.25799922645092, 27.164594188332558, 26.6101377569139, 32.77352152764797, 26.179782688617706, 29.118973024189472, 27.953399658203125, 27.398622132837772, 25.718378588557243, 26.578490249812603, 31.884255036711693, 28.8065964281559, 27.213164873421192, 29.48488985002041, 30.372123450040817, 28.313298895955086, 27.40569869801402, 26.858640149235725, 25.79773949086666, 27.74447352811694, 30.53545943647623, 24.896581426262856, 26.045933842658997, 29.483725383877754, 27.42840640246868, 24.186407700181007, 24.739003621041775, 17.93117217719555, 18.21347913146019, 18.343937009572983, 18.510060522705317, 18.936411783099174, 19.84625820443034, 20.56691098958254, 20.85859940946102, 21.003122866153717, 21.128981929272413, 22.49825317412615, 22.507404193282127, 23.140315987169743, 23.10608208179474, 23.164643175899982, 22.66328077763319, 22.51804404333234, 21.493801295757294, 23.20225307904184, 23.32176443748176, 24.067875649780035, 24.05407353490591, 24.428362146019936, 24.087913684546947, 25.18563397973776, 24.21630234643817, 24.33656880259514, 24.997409537434578, 24.436723675578833, 24.406781390309334, 24.083206782117486, 23.861843459308147, 25.277499064803123, 23.72605036199093, 23.399867676198483, 24.559565745294094, 24.50247737392783, 24.300781585276127, 24.780548691749573, 25.63972556591034, 24.33644314855337, 24.16739682108164, 25.90666315704584, 24.172272492200136, 26.046430736780167, 23.615840274840593, 24.4168103300035, 23.591346314176917, 25.391983326524496, 24.969090677797794], "epoch_time": [92.04739379882812, 90.82711839675903, 89.48609447479248, 90.07164978981018, 89.48620104789734, 89.37250280380249, 90.06967830657959, 89.40618705749512, 89.4033932685852, 89.38863897323608, 90.85855746269226, 89.36914944648743, 89.37014293670654, 91.00548005104065, 89.39524579048157, 89.4747052192688, 89.79023027420044, 89.40873527526855, 89.40778541564941, 89.41050672531128, 89.38493251800537, 89.40254402160645, 90.73195362091064, 89.41413402557373, 90.55261087417603, 89.4218213558197, 90.52578377723694, 89.70755648612976, 89.42577934265137, 90.44745588302612, 90.21229362487793, 89.43787479400635, 89.431800365448, 90.90875601768494, 89.41080856323242, 91.06210494041443, 89.75758910179138, 91.06714582443237, 89.39185452461243, 89.36479306221008, 89.44540047645569, 89.38232183456421, 89.43147587776184, 89.89827299118042, 89.3670904636383, 89.4514389038086, 90.98517918586731, 89.8063416481018, 89.38735890388489, 90.6506462097168, 89.40563559532166, 89.44725680351257, 89.39203763008118, 89.44866943359375, 90.20745849609375, 89.39761304855347, 89.42099165916443, 89.48379755020142, 91.02160263061523, 89.38669323921204, 89.41925430297852, 89.50194311141968, 90.05086088180542, 89.37949848175049, 90.59824109077454, 89.50789260864258, 89.41038417816162, 89.49906039237976, 89.4343159198761, 90.11869716644287, 89.39385962486267, 89.7523844242096, 89.41622138023376, 89.43214130401611, 89.42268395423889, 89.3787362575531, 89.3916392326355, 89.40862536430359, 89.35242557525635, 90.49950838088989, 90.20324420928955, 89.38074612617493, 89.3942141532898, 90.88858413696289, 90.64695930480957, 89.44579267501831, 89.40817832946777, 89.49457478523254, 89.44119024276733, 89.38487720489502, 89.45255422592163, 89.43809986114502, 89.45342969894409, 89.38892674446106, 90.08190679550171, 89.38992977142334, 89.39088296890259, 89.36931705474854, 89.41369819641113, 91.06911778450012, 90.39095568656921, 90.1681547164917, 90.04045486450195, 89.43335890769958, 89.45047998428345, 89.86413025856018, 89.39835548400879, 89.45843052864075, 89.43973422050476, 89.397545337677, 89.91882038116455, 90.49677920341492, 89.91871094703674, 89.40059328079224, 89.45802927017212, 89.4062979221344, 89.42035341262817, 89.4402003288269, 89.47526383399963, 90.99240064620972, 89.5204119682312, 89.61597108840942, 89.4220290184021, 89.38739275932312, 89.64149332046509, 89.39049220085144, 89.39692759513855, 90.14890098571777, 91.08405256271362, 89.45925807952881, 89.42108011245728, 89.59292507171631, 89.41929507255554, 89.65568089485168, 89.4404194355011, 89.78362250328064, 89.7182309627533, 89.44863748550415, 90.11134362220764, 89.6306540966034, 89.40830159187317, 90.86992931365967, 89.78963279724121, 89.40385246276855, 89.42343974113464, 91.00339794158936, 91.06351280212402, 89.47114706039429, 89.511709690094, 89.44554376602173, 89.44725108146667, 89.46094155311584, 89.41052627563477, 89.87287211418152, 89.39039921760559, 89.44660592079163, 89.41807913780212, 90.26327991485596, 89.41036534309387, 89.40960550308228, 89.4474868774414, 89.4792890548706, 89.47351837158203, 89.98440265655518, 91.01381325721741, 89.41592025756836, 89.41259670257568, 89.41501379013062, 91.08313965797424, 89.47796201705933, 89.44366192817688, 89.44974994659424, 89.93577527999878, 89.4624035358429, 89.99574589729309, 89.41718292236328, 89.45602560043335, 89.45061707496643, 89.4502522945404, 89.43244171142578, 90.33942127227783, 89.43160343170166, 90.29757523536682, 89.42263007164001, 89.45182013511658, 89.40548872947693, 90.25530624389648, 89.41295170783997, 90.37673234939575, 89.46649289131165, 91.00596809387207, 89.47349429130554, 89.46064043045044, 89.45139575004578, 89.40966534614563, 89.39963912963867, 89.39093399047852, 89.44172954559326, 89.42977738380432, 90.21489834785461]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr5e-05-wdecay2.0-seed43.json <==
{"train_acc": [42.368, 58.452, 66.522, 72.364, 76.23, 79.228, 81.614, 82.93, 84.644, 85.872, 86.84, 87.432, 88.416, 89.542, 89.738, 90.49, 90.772, 91.526, 91.8, 92.242, 92.458, 92.768, 93.332, 93.416, 93.586, 93.834, 93.894, 94.446, 94.464, 94.596, 94.906, 94.95, 95.17, 95.152, 95.354, 95.382, 95.61, 95.63, 95.78, 95.774, 96.13, 96.038, 95.874, 96.204, 96.048, 96.264, 96.248, 96.398, 96.566, 96.486, 96.354, 96.632, 96.6, 96.59, 96.53, 96.664, 96.664, 96.724, 96.758, 96.798, 96.954, 96.794, 96.966, 96.846, 96.972, 96.94, 97.172, 96.992, 97.04, 97.06, 97.004, 97.132, 97.07, 97.018, 97.286, 97.104, 97.12, 97.294, 97.32, 97.364, 97.152, 97.264, 97.176, 97.178, 97.456, 97.33, 97.478, 97.25, 97.212, 97.168, 97.426, 97.396, 97.404, 97.404, 97.562, 97.406, 97.466, 97.572, 97.494, 97.61, 97.678, 97.506, 97.642, 97.488, 97.648, 97.598, 97.596, 97.562, 97.562, 97.62, 97.594, 97.706, 97.616, 97.708, 97.734, 97.804, 97.68, 97.748, 97.604, 97.654, 97.622, 97.712, 97.884, 97.53, 97.728, 97.586, 97.688, 97.764, 97.626, 97.754, 97.798, 97.706, 97.774, 97.714, 97.866, 97.898, 97.528, 97.854, 97.904, 97.778, 97.862, 97.82, 97.8, 97.722, 97.796, 97.874, 97.85, 97.814, 98.074, 97.852, 99.258, 99.76, 99.84, 99.872, 99.872, 99.926, 99.914, 99.93, 99.912, 99.902, 99.924, 99.93, 99.932, 99.922, 99.886, 99.928, 99.886, 99.952, 99.944, 99.906, 99.932, 99.922, 99.916, 99.924, 99.9, 99.912, 99.948, 99.934, 99.934, 99.858, 99.914, 99.938, 99.932, 99.936, 99.928, 99.916, 99.9, 99.94, 99.92, 99.952, 99.91, 99.92, 99.942, 99.88, 99.928, 99.946, 99.908, 99.902, 99.916, 99.944], "test_acc": [52.16, 60.01, 65.67, 72.45, 73.32, 79.41, 80.19, 79.57, 83.04, 82.72, 84.01, 84.65, 83.99, 82.76, 85.56, 84.87, 86.39, 85.87, 87.82, 88.1, 88.29, 87.12, 86.35, 88.77, 88.99, 88.35, 87.92, 86.27, 88.84, 88.16, 88.07, 88.23, 88.75, 88.03, 89.13, 89.11, 88.52, 89.08, 89.4, 89.31, 90.22, 88.68, 88.18, 89.53, 90.18, 90.05, 89.95, 91.21, 91.03, 90.45, 88.88, 89.47, 89.68, 90.43, 91.24, 89.82, 90.72, 90.71, 89.78, 89.22, 89.84, 90.06, 90.66, 90.7, 90.87, 91.78, 90.84, 89.94, 89.79, 90.36, 91.07, 89.97, 91.01, 90.49, 91.17, 90.56, 90.21, 91.13, 90.71, 90.22, 91.5, 91.02, 91.42, 91.44, 90.84, 91.32, 89.49, 90.21, 91.04, 90.2, 91.48, 91.46, 91.41, 91.09, 91.0, 90.77, 90.73, 91.25, 91.76, 91.59, 90.78, 91.33, 91.47, 91.55, 91.69, 90.91, 91.12, 91.46, 90.21, 91.12, 90.68, 91.06, 90.89, 91.21, 91.13, 91.07, 91.92, 90.93, 90.11, 91.3, 91.19, 90.74, 90.57, 90.76, 90.94, 91.56, 91.24, 91.39, 90.59, 90.45, 91.71, 89.77, 91.56, 90.36, 90.47, 90.85, 91.48, 91.96, 91.33, 91.07, 91.4, 89.83, 91.48, 91.47, 88.48, 88.52, 90.78, 91.06, 92.72, 91.67, 93.85, 94.16, 94.23, 94.47, 94.38, 94.26, 94.49, 94.38, 94.3, 94.42, 94.23, 94.34, 94.45, 94.34, 94.24, 94.24, 94.2, 94.3, 94.15, 94.09, 94.05, 94.41, 94.32, 94.26, 93.91, 94.22, 94.15, 93.91, 94.26, 94.06, 94.15, 94.12, 94.38, 94.28, 94.25, 94.4, 94.21, 94.15, 94.18, 93.95, 94.42, 94.15, 94.04, 93.85, 94.05, 93.78, 94.36, 93.81, 93.97, 94.09], "train_loss": [610.3405519723892, 452.1076675057411, 367.24904584884644, 307.0352386236191, 265.27054461836815, 233.486812800169, 208.25450345873833, 191.20907646417618, 173.79783195257187, 161.83215442299843, 148.71571172773838, 142.527761220932, 131.0619546175003, 121.18893383443356, 117.49285377562046, 108.92214840650558, 104.50909359753132, 97.9037833288312, 93.47375054657459, 88.1411328241229, 86.5405843257904, 81.98669131845236, 76.34160669147968, 74.74354297667742, 72.54977371543646, 69.26097197458148, 69.78274583444, 63.65028336644173, 63.075784251093864, 61.298058815300465, 57.635242361575365, 57.426225669682026, 54.440574146807194, 55.21051187068224, 52.953893445432186, 51.84580712765455, 49.69069253280759, 49.733256578445435, 47.58895019814372, 47.92422615736723, 44.638166742399335, 45.1741126216948, 46.35938391648233, 43.251260749064386, 44.00952874775976, 42.018968952819705, 42.42113603372127, 41.683575263246894, 39.39807294309139, 40.40317160077393, 40.71389398910105, 38.42147515900433, 39.330689849331975, 38.72247289121151, 39.36564530339092, 37.92651825211942, 38.19704659096897, 36.99696419015527, 37.34044902957976, 36.07775725238025, 35.65886853635311, 36.79083959572017, 34.59570401534438, 36.126245848834515, 35.263516816310585, 35.135387376882136, 33.23634308669716, 34.395473894663155, 34.27498906478286, 34.30043258052319, 35.30261610541493, 32.66487978119403, 33.803742529824376, 33.26485478039831, 31.833082425408065, 34.07559192739427, 32.623559451662004, 31.25949959643185, 31.183431396260858, 30.829335330985487, 33.888519428670406, 32.01250332966447, 32.51651647500694, 32.80427676998079, 30.51526904478669, 31.8709419015795, 30.56423021387309, 32.06936285085976, 32.911875965539366, 32.74207420833409, 29.99574127420783, 29.932777544483542, 30.34355562645942, 30.910513553768396, 28.87684857007116, 30.773373269941658, 30.39342292584479, 28.44638821715489, 29.860465711914003, 28.509843096137047, 28.03782504890114, 29.388689353130758, 27.676546992734075, 29.4396987343207, 27.100113352760673, 27.442668739706278, 27.893840310163796, 29.109754568897188, 28.165670921094716, 27.56930597219616, 28.168450894765556, 27.505066817626357, 27.975004146806896, 26.85332135297358, 27.032555564306676, 25.588036951143295, 27.270276318769902, 26.80982282664627, 27.78105200547725, 26.84098053444177, 27.9257670333609, 26.033590509556234, 25.312590426765382, 27.828156106173992, 27.07351523451507, 27.196639066562057, 26.796364774927497, 26.052394716069102, 27.188163144979626, 27.018238986842334, 25.67802946548909, 26.29626563936472, 25.720480759162456, 26.458205339498818, 25.547176690772176, 23.941571949981153, 28.618217672221363, 24.92748846206814, 25.53283690661192, 26.14331821259111, 25.487546400167048, 25.101519550662488, 26.04418876580894, 26.15508624073118, 25.484727485571057, 24.774228271096945, 25.144756185356528, 25.590747432783246, 23.52052889112383, 25.272617801558226, 9.211334245977923, 3.7827246681554243, 2.6240919291740283, 2.1554541310761124, 1.891935512481723, 1.4549973619868979, 1.240871408052044, 1.1187901952071115, 1.2658434653712902, 1.4837199876492377, 1.1697314951743465, 1.0765757872577524, 0.9676761387963779, 0.9870953462377656, 1.320160666029551, 0.9401336949958932, 1.4145211983995978, 0.7687902941543143, 0.6905590060487157, 1.1818409932166105, 0.9020689564349595, 0.9422551168681821, 1.01261316279124, 1.0974985132488655, 1.2234177426726092, 1.3321524684579344, 0.7184482378943358, 0.9842925779666984, 0.7422883436302072, 1.5581605400366243, 1.0513181078858906, 0.9443233845231589, 0.9596464015776291, 0.9177399069740204, 0.932580778549891, 1.0156041762966197, 1.1276876893971348, 0.9412384944298537, 1.0931789280220983, 0.5995299915375654, 1.1295674162975047, 1.005906519567361, 0.8999093520833412, 1.3737535787658999, 0.9365071701904526, 0.7145724861475173, 1.1623937568365363, 1.2656500090379268, 0.923349490883993, 0.7712884519423824], "test_loss": [103.68390202522278, 87.37866777181625, 79.08321392536163, 63.72511959075928, 62.35542023181915, 47.55646154284477, 47.2454152405262, 48.48664793372154, 39.0651074051857, 40.94787237048149, 37.354073867201805, 35.77637480199337, 39.4330068230629, 42.496193647384644, 34.38643133640289, 36.97241897135973, 32.09553161263466, 34.484578147530556, 29.429452776908875, 28.382285237312317, 29.458570703864098, 31.801511451601982, 32.971602104604244, 28.502964317798615, 27.967686116695404, 28.732389882206917, 28.919706165790558, 35.86497576534748, 28.32569772005081, 30.370805621147156, 30.92199970781803, 30.318718373775482, 29.20461657643318, 31.299798280000687, 27.72858165204525, 28.256294190883636, 30.322215288877487, 29.022423207759857, 28.210495993494987, 28.401909232139587, 26.63568425923586, 31.433472350239754, 32.61453667283058, 27.75443498790264, 25.22500890865922, 27.010208904743195, 28.069526731967926, 23.132889449596405, 23.90901355445385, 25.608604922890663, 29.317347675561905, 28.792670600116253, 27.660297323018312, 26.938833959400654, 23.717508733272552, 27.888636097311974, 24.88783571124077, 26.33197195082903, 29.778831362724304, 31.478800013661385, 26.98151760175824, 27.129761084914207, 25.67725543677807, 25.041939415503293, 25.58923552930355, 22.810819897800684, 24.592841520905495, 27.977335542440414, 29.709958016872406, 26.27788946777582, 24.262049056589603, 29.186644718050957, 25.94200026988983, 26.29647047072649, 23.73214130848646, 26.067610561847687, 27.39326572418213, 24.598176188766956, 26.329698160290718, 26.28769826516509, 23.653328604996204, 25.427400209009647, 24.229458041489124, 24.597881995141506, 25.772316001355648, 24.790112160146236, 30.4360159188509, 29.043207734823227, 25.12249682843685, 28.53098040819168, 24.484226807951927, 23.8597199767828, 25.744938269257545, 26.374291494488716, 27.380919963121414, 26.77383214980364, 25.654904633760452, 26.02680381387472, 23.752728663384914, 24.078436352312565, 26.980395585298538, 25.09344770014286, 24.472626201808453, 24.27018617466092, 25.36481313407421, 26.384800635278225, 25.173724211752415, 25.984932154417038, 28.60226245224476, 25.841900005936623, 27.188517078757286, 25.247051522135735, 26.206606835126877, 25.263547256588936, 26.191926896572113, 25.97201981395483, 24.03326203674078, 26.65789358317852, 29.208998426795006, 26.363854430615902, 26.136961311101913, 27.905027821660042, 28.52427265048027, 26.88596820831299, 27.336850859224796, 25.402186937630177, 25.262164659798145, 25.25050850585103, 28.169158674776554, 28.401095390319824, 24.49768904224038, 31.862629741430283, 24.444021195173264, 28.221583113074303, 29.168185770511627, 27.151242643594742, 25.034628368914127, 23.770441591739655, 25.47941191494465, 26.251421973109245, 25.00740037858486, 30.97199159860611, 25.535167694091797, 26.528167188167572, 34.01148310303688, 40.357426062226295, 29.90866655111313, 26.680480137467384, 21.587628304958344, 24.973296128213406, 17.976607035845518, 18.181029848754406, 18.623519614338875, 18.79965752363205, 19.703655453398824, 20.478000128641725, 20.48602093011141, 20.89186790212989, 21.60931721702218, 22.354082466103137, 22.704179985448718, 22.440699707716703, 22.517367988824844, 23.383495919406414, 24.223977172747254, 24.237258687615395, 23.65417366102338, 23.64668522030115, 24.65263196080923, 25.0633923150599, 25.855721436440945, 24.352690510451794, 24.470717426389456, 23.92328581959009, 26.121817849576473, 25.098092809319496, 25.300655731000006, 25.285970367491245, 23.888325789943337, 24.236423425376415, 25.31416665390134, 25.49984224140644, 24.303566973656416, 24.806102711707354, 24.665738118812442, 24.21278659440577, 24.89816328138113, 25.796560935676098, 24.948662623763084, 24.9244526643306, 24.724452769383788, 24.527912724763155, 24.992114843800664, 25.55028896406293, 25.665552916005254, 26.2720481865108, 23.359189363196492, 25.118821159005165, 24.357501354068518, 25.56058468669653], "epoch_time": [91.81759309768677, 89.56511759757996, 89.60615015029907, 89.61897683143616, 89.64228558540344, 89.62434506416321, 89.59258842468262, 89.58369565010071, 89.58389735221863, 89.63588190078735, 89.64005374908447, 89.5946912765503, 89.59635019302368, 89.5692720413208, 89.61612176895142, 89.64121747016907, 89.63490200042725, 89.59155201911926, 89.60444521903992, 89.60658311843872, 89.57785415649414, 89.6419243812561, 89.61728978157043, 89.63990211486816, 89.66930484771729, 89.596355676651, 89.64058923721313, 89.64200711250305, 89.62083578109741, 89.60815787315369, 89.6292793750763, 89.62994575500488, 89.58546090126038, 89.66553521156311, 89.61986207962036, 89.62471508979797, 89.63049268722534, 89.63510298728943, 89.682284116745, 89.70206904411316, 89.62419486045837, 89.65790390968323, 89.63146901130676, 89.63241457939148, 89.6124656200409, 89.61110758781433, 89.64305233955383, 89.62357950210571, 89.67104268074036, 89.60131907463074, 89.6424949169159, 89.64194583892822, 89.64101719856262, 89.64431047439575, 89.61404538154602, 89.59949135780334, 89.61375498771667, 89.64310026168823, 89.6194543838501, 89.6610918045044, 89.62334108352661, 89.60242247581482, 89.66107559204102, 89.64594793319702, 89.64829397201538, 89.628830909729, 89.65015506744385, 89.61360239982605, 89.59890508651733, 89.67172956466675, 89.63316822052002, 89.67262029647827, 89.66641402244568, 89.67358589172363, 89.67337012290955, 89.64758563041687, 89.71237254142761, 89.64796924591064, 89.68526935577393, 89.66078472137451, 89.69671988487244, 89.64176654815674, 89.67964625358582, 89.64871311187744, 89.67714643478394, 89.64559030532837, 89.73463225364685, 89.6669397354126, 89.70800733566284, 89.70456790924072, 89.71582508087158, 89.72943258285522, 89.64827561378479, 89.71811938285828, 89.64200282096863, 89.66497898101807, 89.69666957855225, 89.65092515945435, 89.65720963478088, 89.67472243309021, 89.65402054786682, 89.71893954277039, 89.68315124511719, 89.70233798027039, 89.7790892124176, 89.68546962738037, 89.72172927856445, 89.70609641075134, 89.73561382293701, 89.70304203033447, 89.66153383255005, 89.7853102684021, 89.71522688865662, 89.75366067886353, 89.68378758430481, 89.6785991191864, 89.78588461875916, 89.71667742729187, 89.64953327178955, 89.6892397403717, 89.69258213043213, 89.72411394119263, 89.63813424110413, 89.69722747802734, 89.68070578575134, 89.67356085777283, 89.67911386489868, 89.70024609565735, 89.69807839393616, 89.681316614151, 89.666574716568, 89.69613814353943, 89.72563433647156, 89.73111391067505, 89.7207682132721, 89.69195604324341, 89.72773909568787, 89.73660516738892, 89.74565124511719, 89.75953459739685, 89.69563364982605, 89.69084119796753, 89.71164631843567, 89.65152788162231, 89.69886660575867, 89.66865491867065, 89.694500207901, 89.67206335067749, 89.66946816444397, 89.68792915344238, 89.73054242134094, 89.67461013793945, 89.64651703834534, 89.71042656898499, 89.73175048828125, 89.70522880554199, 89.64888262748718, 89.69476747512817, 89.73541307449341, 89.663658618927, 89.70667362213135, 89.69423604011536, 89.73064613342285, 89.65392875671387, 89.69693446159363, 89.6447925567627, 89.65189814567566, 89.71520018577576, 89.68726205825806, 89.73960375785828, 89.66512751579285, 89.63774156570435, 89.63382387161255, 89.6600604057312, 89.66534328460693, 89.70149946212769, 89.70744824409485, 89.6782329082489, 89.66758632659912, 89.73311138153076, 89.7455108165741, 89.65990591049194, 89.719309091568, 89.74585604667664, 89.74314999580383, 89.68479084968567, 89.70904278755188, 89.68390202522278, 89.66636204719543, 89.70889353752136, 89.67700958251953, 89.67553377151489, 89.70652747154236, 89.6142144203186, 89.73297476768494, 89.55922722816467, 89.65413475036621, 89.6261374950409, 89.60867524147034, 89.61092829704285]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr5e-05-wdecay2.0-seed44.json <==
{"train_acc": [41.468, 57.398, 65.454, 71.312, 75.408, 78.74, 80.824, 82.638, 84.168, 85.352, 86.396, 87.338, 88.208, 89.032, 89.636, 90.186, 90.694, 91.222, 91.474, 91.928, 92.448, 92.716, 93.116, 93.386, 93.862, 93.648, 94.066, 94.236, 94.578, 94.614, 94.77, 94.77, 95.116, 95.04, 95.412, 95.432, 95.526, 95.614, 95.606, 95.864, 95.766, 95.974, 96.134, 95.916, 96.046, 96.258, 96.258, 96.318, 96.3, 96.432, 96.504, 96.496, 96.562, 96.618, 96.526, 96.794, 96.586, 96.804, 96.874, 96.756, 96.604, 97.048, 96.92, 96.756, 97.04, 96.996, 96.884, 96.944, 97.054, 97.052, 97.082, 97.062, 97.126, 97.156, 97.14, 97.016, 97.098, 97.168, 97.176, 97.224, 97.15, 97.346, 97.05, 97.444, 97.166, 97.254, 97.304, 97.24, 97.324, 97.44, 97.4, 97.518, 97.42, 97.328, 97.494, 97.498, 97.498, 97.418, 97.584, 97.472, 97.398, 97.466, 97.75, 97.618, 97.344, 97.718, 97.624, 97.428, 97.626, 97.66, 97.664, 97.672, 97.718, 97.572, 97.652, 97.562, 97.674, 97.774, 97.648, 97.662, 97.522, 97.656, 97.726, 97.638, 97.81, 97.646, 97.606, 97.646, 97.732, 97.656, 97.666, 97.78, 97.756, 97.868, 97.686, 97.756, 97.806, 97.61, 97.798, 97.684, 97.878, 97.672, 97.906, 97.726, 97.834, 97.874, 97.83, 97.744, 97.894, 97.942, 99.296, 99.766, 99.826, 99.874, 99.912, 99.936, 99.9, 99.904, 99.936, 99.896, 99.896, 99.91, 99.882, 99.902, 99.902, 99.922, 99.942, 99.932, 99.93, 99.9, 99.94, 99.898, 99.948, 99.94, 99.894, 99.928, 99.916, 99.922, 99.904, 99.938, 99.95, 99.928, 99.906, 99.932, 99.916, 99.912, 99.92, 99.904, 99.938, 99.946, 99.95, 99.898, 99.912, 99.93, 99.878, 99.906, 99.924, 99.962, 99.924, 99.914], "test_acc": [49.54, 62.49, 68.34, 69.11, 75.92, 76.56, 79.15, 76.45, 80.13, 82.05, 83.55, 84.62, 85.57, 81.0, 82.12, 85.18, 85.73, 86.77, 86.4, 86.34, 87.55, 88.55, 87.55, 87.42, 87.54, 87.96, 88.71, 87.89, 88.63, 88.97, 88.95, 87.77, 87.57, 90.13, 89.09, 88.25, 87.56, 89.4, 89.93, 89.75, 87.12, 88.51, 89.52, 90.06, 89.95, 90.19, 89.71, 89.24, 90.91, 89.9, 89.8, 90.85, 90.05, 87.97, 89.32, 89.73, 90.37, 90.13, 90.17, 89.93, 90.86, 89.53, 90.61, 90.73, 90.17, 91.12, 90.8, 89.88, 90.71, 91.01, 91.19, 90.48, 89.29, 90.52, 89.79, 89.95, 90.6, 89.17, 90.43, 90.92, 90.63, 90.53, 89.75, 90.86, 90.81, 91.78, 90.05, 91.22, 90.7, 91.28, 91.24, 90.68, 90.48, 89.4, 91.54, 91.11, 91.32, 91.71, 91.59, 91.28, 91.64, 91.61, 92.13, 90.94, 91.17, 91.28, 90.45, 91.95, 91.4, 90.52, 91.2, 91.37, 91.09, 90.91, 90.28, 90.1, 91.91, 91.29, 91.0, 89.45, 91.06, 90.81, 91.27, 91.85, 89.36, 89.83, 91.74, 89.73, 91.16, 90.75, 90.98, 91.53, 91.08, 90.32, 91.35, 91.67, 90.03, 90.55, 92.06, 91.33, 91.25, 91.64, 91.38, 90.36, 90.65, 90.8, 91.61, 91.85, 90.59, 89.91, 93.99, 94.29, 94.34, 94.6, 94.5, 94.4, 94.44, 94.4, 94.61, 94.21, 94.46, 94.38, 94.27, 94.38, 94.29, 94.35, 94.28, 94.39, 94.35, 94.28, 94.18, 94.39, 94.47, 94.34, 94.28, 94.18, 94.14, 93.94, 94.12, 94.15, 94.07, 94.09, 94.21, 94.26, 94.43, 94.14, 94.01, 94.25, 94.23, 94.47, 94.3, 94.39, 94.2, 94.06, 94.06, 94.23, 94.19, 94.48, 93.96, 94.12], "train_loss": [616.9741669893265, 461.2420554757118, 378.90508860349655, 316.56077086925507, 273.8622466623783, 240.43633154034615, 215.82523900270462, 198.27222457528114, 180.286113768816, 166.52488662302494, 154.92974957823753, 145.0181616693735, 134.58903075754642, 125.16197246313095, 118.47025662660599, 112.92135743796825, 105.63625758886337, 99.86485185474157, 96.69032470881939, 92.57860250025988, 87.61534156650305, 83.5883225351572, 78.88416868448257, 75.72593107074499, 72.21105779707432, 72.08742520958185, 67.8997577726841, 66.29533897340298, 62.06869184970856, 60.607425313442945, 59.227183636277914, 59.500173073261976, 55.64982317760587, 56.42242597788572, 52.71382400020957, 52.862581085413694, 51.2163847014308, 50.23991203121841, 49.97519796714187, 47.41477567702532, 47.86888997256756, 46.29300037026405, 44.13534102588892, 46.8156925663352, 43.9288096241653, 42.13791818730533, 42.86063146777451, 41.292865969240665, 42.660721611231565, 40.088623279705644, 39.36907103098929, 39.82878970168531, 39.37239698320627, 38.63134121987969, 39.820214157924056, 37.13550078496337, 39.430934220552444, 37.0585392229259, 36.31329896301031, 37.48262650612742, 38.11633978225291, 34.354016879573464, 34.974850931204855, 37.558598056435585, 34.35115634370595, 34.76100076362491, 35.59048655256629, 35.23684917576611, 34.75156354345381, 34.11689028516412, 34.197860918939114, 33.197487408295274, 33.32168757729232, 33.484932688996196, 32.62337946984917, 34.64611380547285, 33.111771536991, 32.50227661430836, 33.147200849838555, 32.018115299753845, 33.41494998708367, 30.51606158539653, 33.937843814492226, 29.664762860164046, 32.25989769306034, 31.704162418842316, 30.869940085336566, 32.536350609734654, 31.86138439923525, 29.796607540920377, 30.772223245352507, 29.648078754544258, 30.820038604550064, 31.27637752238661, 29.96466107480228, 29.631755660288036, 28.95372790005058, 30.9039362706244, 28.74147846736014, 29.11953766271472, 29.859274661168456, 29.05766709893942, 27.298853412270546, 27.83506094198674, 30.54034160450101, 27.01339041441679, 28.16866096202284, 29.375106325373054, 28.05919077899307, 28.20464983023703, 28.127401440404356, 27.8150124065578, 27.31846223725006, 28.145420502871275, 27.31564987730235, 28.522299070842564, 27.26133471634239, 26.808562447316945, 27.114989086054265, 27.12111832201481, 28.232462886720896, 27.182307383976877, 26.477695590816438, 27.38781728874892, 25.68038290925324, 27.33812648523599, 27.535461090505123, 27.867662801407278, 26.403813977260143, 26.395226133521646, 27.947055778466165, 26.560133229009807, 25.794695073273033, 25.52421669382602, 26.3975702887401, 26.50011828634888, 25.482100448571146, 26.928688406012952, 26.033000307157636, 26.759239573962986, 24.607914649881423, 26.61089561879635, 24.95640134997666, 26.216562509536743, 25.52747164759785, 24.152665954083204, 24.763767329975963, 26.262767869979143, 24.058455053716898, 24.892399914562702, 9.571968427393585, 3.7797556614968926, 2.7497208644635975, 2.078242650080938, 1.545972238178365, 1.2546671864402015, 1.5206170829478651, 1.3895429255790077, 1.053968826890923, 1.3152838046808029, 1.3607372565602418, 1.2093054728175048, 1.3627451445063343, 1.215845142956823, 1.1932421111268923, 0.9885115271463292, 0.8198292732267873, 1.0484394577943021, 1.0154901454880019, 1.1739781022333773, 0.8845387182373088, 1.2582382340769982, 0.6815563300697249, 0.738721529742179, 1.2057718531723367, 1.1046655497630127, 1.1530860710918205, 0.8969047603241052, 1.2580069204850588, 0.8792533006781014, 0.6828737481118878, 0.8852853280550335, 1.219250967107655, 0.9235445873928256, 1.0685181504231878, 1.0229775854677428, 1.0609373996339855, 1.0097720659832703, 0.7930707754203468, 0.8531933274935, 0.7219223174906801, 1.2349459247780032, 1.1527283469040412, 0.8851243616372813, 1.4359066767065087, 1.2520967190503143, 0.9131316787315882, 0.5997131230251398, 0.9880730681252317, 1.0585989192331908], "test_loss": [111.11023485660553, 82.99873691797256, 70.37391889095306, 70.99162489175797, 53.7720011472702, 53.10204520821571, 48.609767735004425, 52.7260408103466, 45.9371969550848, 43.192011177539825, 38.96321950852871, 36.253911197185516, 34.19271871447563, 47.825211971998215, 44.30458161234856, 35.90983498096466, 35.62450486421585, 31.707428231835365, 33.30635091662407, 33.61612279713154, 31.160201251506805, 28.182265043258667, 31.5308505743742, 30.784223645925522, 33.43690288066864, 30.648743867874146, 28.108386501669884, 30.356471210718155, 29.995757713913918, 28.71519124507904, 28.97207336127758, 32.25141113996506, 32.94003635644913, 26.473735876381397, 28.710283279418945, 30.752597764134407, 32.899656280875206, 27.70782258361578, 27.33747062087059, 27.42879728972912, 35.229318022727966, 31.49271720647812, 29.465001493692398, 26.831906974315643, 26.666444174945354, 26.923095606267452, 27.831707254052162, 29.843503713607788, 24.046315357089043, 28.656670331954956, 27.742166623473167, 25.341764643788338, 27.938706390559673, 34.74024720489979, 29.108995780348778, 28.98662132769823, 25.90387414395809, 28.134152941405773, 27.991941712796688, 27.65532746911049, 25.672948345541954, 28.809180229902267, 26.270443815737963, 26.065609835088253, 27.34067467227578, 24.754878886044025, 25.50083038210869, 28.34998144209385, 25.505566641688347, 24.800419382750988, 24.542926341295242, 26.85260610282421, 31.358956016600132, 25.854593086987734, 29.00823386013508, 29.8454182818532, 27.068980664014816, 31.95323720574379, 27.716297805309296, 25.276017926633358, 27.028956159949303, 27.414574712514877, 29.410073190927505, 26.030585005879402, 27.623847797513008, 23.264383427798748, 30.557307705283165, 24.987453646957874, 26.07209999114275, 25.440549291670322, 25.55233685672283, 27.728286013007164, 26.21220899373293, 32.33204670250416, 24.776006057858467, 25.066394120454788, 24.664606168866158, 24.166405990719795, 24.38720871321857, 25.770454481244087, 23.677547000348568, 25.218676075339317, 23.40772144496441, 27.074013456702232, 26.21473967283964, 25.897170215845108, 27.444907754659653, 23.854661338031292, 25.495996482670307, 28.320027701556683, 26.640967831015587, 25.050450548529625, 25.18294572085142, 27.894820883870125, 29.412679731845856, 29.082675009965897, 24.697387099266052, 25.775460205972195, 26.563609406352043, 31.6952481046319, 27.13660590350628, 27.02588391304016, 26.361988745629787, 23.322341948747635, 33.0736922621727, 30.519075572490692, 23.59790549427271, 30.879244849085808, 25.953175887465477, 27.090919509530067, 26.211070489138365, 24.675206393003464, 26.898244358599186, 30.139635518193245, 24.505553618073463, 23.692944422364235, 29.07976085692644, 31.080204539000988, 22.863552168011665, 25.25470208376646, 26.00096283853054, 24.16249142214656, 25.499155521392822, 27.218354403972626, 27.838766142725945, 27.98442705720663, 25.599176302552223, 23.55814515799284, 28.322096154093742, 30.830621480941772, 17.983361944556236, 17.82430213689804, 18.292024590075016, 18.314547583460808, 19.880167692899704, 19.913819205015898, 19.961430985480547, 21.337716590613127, 21.686246243305504, 22.917965948581696, 21.608910001814365, 23.02485391125083, 22.11769099533558, 22.429575514048338, 22.767225170508027, 22.721359372138977, 24.20514503866434, 24.228364415466785, 23.723741110414267, 24.12027620524168, 23.819784056395292, 23.031635221093893, 23.47925278544426, 24.01485874503851, 24.827582474797964, 24.76960347779095, 24.009537940844893, 25.794614350423217, 24.912885643541813, 24.588346565142274, 24.304775074124336, 24.51217555627227, 24.706974398344755, 24.711090069264174, 24.689533291384578, 25.155444402247667, 25.18178205937147, 25.033919539302588, 25.13154735416174, 23.943318152800202, 24.32843368500471, 23.72019086778164, 23.676437627524137, 25.03281570225954, 25.479340702295303, 24.70206594094634, 24.60484930872917, 24.59991404414177, 25.435635529458523, 24.995389215648174], "epoch_time": [91.68776965141296, 89.72448301315308, 89.76212167739868, 89.74187421798706, 89.72724485397339, 89.77695441246033, 89.77484631538391, 89.71204948425293, 89.79761099815369, 89.79157495498657, 89.76141452789307, 89.7017731666565, 89.69627618789673, 89.74354648590088, 89.76844024658203, 89.73325300216675, 89.7606475353241, 89.7404088973999, 89.68493962287903, 89.74888157844543, 89.71965432167053, 89.77097296714783, 89.80220675468445, 89.77168607711792, 89.74439263343811, 89.70756387710571, 89.76044917106628, 89.76090884208679, 89.77205395698547, 89.72877764701843, 89.79895901679993, 89.77670741081238, 89.74934506416321, 89.777503490448, 89.76815676689148, 89.76835775375366, 89.74360156059265, 89.76426434516907, 89.76628255844116, 89.75516676902771, 89.76069784164429, 89.78478145599365, 89.77269577980042, 89.75759387016296, 89.74524426460266, 89.74521565437317, 89.74053621292114, 89.74995565414429, 89.77503657341003, 89.73506045341492, 89.75453519821167, 89.79597282409668, 89.77526879310608, 89.7953953742981, 89.77720236778259, 89.7465136051178, 89.76001834869385, 89.7582619190216, 89.72246408462524, 89.75203490257263, 89.83820033073425, 89.80066108703613, 89.77250599861145, 89.83347916603088, 89.798837184906, 89.80045962333679, 89.75326824188232, 89.76524615287781, 89.79956007003784, 89.7913932800293, 89.86695265769958, 89.76851916313171, 89.80952763557434, 89.77650833129883, 89.74255156517029, 89.77025961875916, 89.74990749359131, 89.7902443408966, 89.76445412635803, 89.75979518890381, 89.75455212593079, 89.80112147331238, 89.78626370429993, 89.76415586471558, 89.76511359214783, 89.80437707901001, 89.7333915233612, 89.7627305984497, 89.78683710098267, 89.72377014160156, 89.78251504898071, 89.7339653968811, 89.80678367614746, 89.76230883598328, 89.80471611022949, 89.75833415985107, 89.79131889343262, 89.78773641586304, 89.72389578819275, 89.81131792068481, 89.79029750823975, 89.76711201667786, 89.76755833625793, 89.80647277832031, 89.81610417366028, 89.75933885574341, 89.76022791862488, 89.74750328063965, 89.75416922569275, 89.74461889266968, 89.80443572998047, 89.8008759021759, 89.83236193656921, 89.77619528770447, 89.79681825637817, 89.76355528831482, 89.74773001670837, 89.769198179245, 89.76917695999146, 89.74013471603394, 89.72969222068787, 89.76212620735168, 89.80159163475037, 89.76554656028748, 89.74818634986877, 89.7809100151062, 89.77567529678345, 89.79907035827637, 89.77527523040771, 89.76769590377808, 89.7690839767456, 89.76135420799255, 89.77824020385742, 89.83522152900696, 89.79844284057617, 89.79189682006836, 89.78458189964294, 89.83395600318909, 89.84103655815125, 89.76999592781067, 89.81988334655762, 89.83845472335815, 89.76813745498657, 89.74552321434021, 89.79516315460205, 89.79988813400269, 89.75280261039734, 89.82103657722473, 89.78128623962402, 89.7920093536377, 89.81652903556824, 89.84770202636719, 89.78306555747986, 89.80065965652466, 89.75403690338135, 89.78063559532166, 89.76817274093628, 89.77001619338989, 89.74530172348022, 89.81840896606445, 89.8046772480011, 89.811354637146, 89.7973279953003, 89.79266619682312, 89.77185463905334, 89.77610611915588, 89.76721286773682, 89.79098129272461, 89.82375693321228, 89.79974818229675, 89.74703550338745, 89.76131582260132, 89.82503175735474, 89.75796175003052, 89.77871417999268, 89.8056173324585, 89.77118945121765, 89.80279803276062, 89.760183095932, 89.8268666267395, 89.79938054084778, 89.8163492679596, 89.83448100090027, 89.73973798751831, 89.79267716407776, 89.80658149719238, 89.73629593849182, 89.77890825271606, 89.77864098548889, 89.7811803817749, 89.75040578842163, 89.80198001861572, 89.83987164497375, 89.71219372749329, 89.79285669326782, 89.81020951271057, 89.79560732841492, 89.78236293792725, 89.77382588386536, 89.7461051940918]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr5e-06-wdecay20.0-seed42.json <==
{"train_acc": [27.192, 39.808, 45.038, 48.66, 51.658, 54.234, 56.942, 58.928, 60.906, 63.124, 64.612, 66.598, 68.042, 69.438, 71.062, 72.574, 73.94, 75.108, 76.416, 77.602, 78.626, 79.656, 80.314, 81.28, 81.942, 83.152, 83.722, 84.506, 85.042, 85.868, 86.432, 86.808, 87.438, 87.852, 88.526, 89.208, 89.42, 89.862, 90.14, 90.34, 90.854, 91.25, 91.478, 91.928, 91.988, 92.234, 92.312, 92.72, 92.894, 93.034, 93.072, 93.16, 93.384, 93.646, 93.604, 93.814, 93.842, 93.918, 94.1, 94.478, 94.164, 94.114, 94.25, 94.412, 94.084, 94.272, 94.476, 94.134, 94.606, 94.53, 94.416, 94.46, 94.394, 94.28, 94.32, 94.288, 94.356, 94.346, 94.342, 94.162, 94.228, 94.418, 94.37, 94.526, 94.408, 94.29, 94.31, 94.5, 94.732, 94.748, 94.638, 94.552, 94.77, 94.838, 94.852, 94.908, 95.146, 95.124, 95.238, 95.364, 95.212, 95.368, 95.424, 95.8, 95.43, 95.43, 95.956, 95.774, 95.742, 95.97, 95.734, 96.056, 96.088, 96.026, 95.918, 96.076, 96.292, 96.028, 96.426, 96.246, 96.458, 96.328, 96.318, 96.524, 96.394, 96.542, 96.4, 96.76, 96.61, 96.644, 96.43, 96.624, 96.782, 96.526, 96.788, 96.718, 96.846, 96.788, 96.66, 96.816, 96.84, 96.684, 96.808, 96.762, 96.778, 97.004, 96.942, 96.868, 97.09, 96.91, 98.906, 99.394, 99.6, 99.644, 99.674, 99.736, 99.762, 99.798, 99.72, 99.794, 99.786, 99.752, 99.766, 99.788, 99.808, 99.778, 99.84, 99.782, 99.812, 99.806, 99.846, 99.818, 99.754, 99.826, 99.866, 99.776, 99.798, 99.832, 99.832, 99.788, 99.79, 99.808, 99.806, 99.814, 99.868, 99.778, 99.75, 99.778, 99.796, 99.824, 99.784, 99.764, 99.824, 99.746, 99.782, 99.802, 99.794, 99.806, 99.802, 99.752], "test_acc": [38.13, 43.15, 48.15, 50.86, 53.69, 55.94, 57.87, 60.27, 62.58, 63.62, 65.35, 66.15, 68.37, 67.83, 70.2, 71.61, 73.43, 73.99, 74.88, 76.09, 76.56, 76.46, 77.06, 75.93, 78.55, 78.09, 80.13, 79.8, 80.04, 80.19, 80.15, 80.98, 80.85, 80.48, 81.12, 81.81, 81.47, 81.95, 79.0, 82.44, 82.93, 81.88, 82.6, 83.1, 82.65, 83.68, 83.6, 84.42, 82.19, 82.71, 83.1, 84.55, 83.73, 84.3, 82.25, 81.77, 82.56, 83.28, 83.93, 83.64, 84.32, 85.18, 84.93, 85.74, 83.05, 83.55, 84.95, 85.63, 84.06, 86.9, 86.57, 85.51, 85.34, 86.92, 86.7, 86.18, 85.79, 85.46, 82.73, 86.23, 83.86, 87.18, 85.62, 85.07, 86.06, 85.99, 86.65, 83.66, 85.43, 86.05, 87.3, 85.12, 86.7, 85.38, 85.76, 85.79, 87.63, 83.31, 87.75, 85.79, 85.78, 85.15, 85.51, 79.84, 86.53, 87.12, 87.29, 85.5, 86.6, 85.04, 85.72, 86.96, 85.38, 85.39, 85.8, 86.4, 87.35, 86.17, 85.62, 85.77, 84.62, 86.34, 84.29, 84.4, 85.71, 86.79, 83.57, 87.73, 85.16, 83.43, 83.25, 83.53, 87.92, 85.98, 77.87, 86.93, 89.3, 84.98, 86.66, 85.91, 84.65, 85.86, 85.12, 85.96, 88.35, 87.87, 85.54, 86.87, 86.65, 85.23, 91.7, 91.89, 91.77, 92.06, 91.9, 91.58, 91.71, 91.83, 91.84, 91.78, 91.48, 91.25, 91.66, 91.67, 91.7, 91.7, 91.3, 91.34, 91.53, 91.38, 91.42, 91.52, 91.07, 91.83, 91.14, 91.45, 91.55, 91.31, 91.31, 91.14, 90.78, 91.17, 90.59, 90.88, 90.66, 90.63, 90.74, 91.04, 90.99, 90.43, 91.05, 89.87, 90.82, 90.59, 91.08, 90.28, 90.09, 90.32, 90.54, 90.67], "train_loss": [762.5704472064972, 628.7491383552551, 580.790589094162, 545.5458996295929, 517.142226934433, 491.83498853445053, 468.7214070558548, 446.6619866490364, 426.5210264325142, 406.4283329844475, 388.16572654247284, 370.918492436409, 354.66858303546906, 339.67572236061096, 325.35952842235565, 309.2883234024048, 295.50513982772827, 284.06854623556137, 269.3352536857128, 258.9588833451271, 249.31601285934448, 238.03255179524422, 229.36134350299835, 219.33215096592903, 211.62238636612892, 200.9659081697464, 193.85752066969872, 185.68028283119202, 178.99218609929085, 170.79340028762817, 162.7794950902462, 159.3435764759779, 152.64296951889992, 146.63000431656837, 139.7062500566244, 133.811936378479, 130.277054682374, 123.84751538932323, 121.23738391697407, 117.36147095263004, 112.74908912181854, 108.74930447340012, 105.35786017775536, 101.41092802584171, 98.66686999052763, 95.66911187767982, 95.21214465796947, 90.54590947926044, 88.17357087135315, 86.3781027123332, 85.36124808341265, 84.81361220031977, 80.36046754941344, 78.09988583624363, 79.50841378420591, 76.77346565574408, 76.82394030690193, 74.8833936303854, 74.09662184119225, 70.08075169473886, 71.87508025020361, 72.89320283383131, 71.00200160220265, 69.27210479229689, 71.61201852932572, 69.51610474288464, 68.3946931809187, 71.6330880522728, 68.16722408682108, 69.00649235397577, 69.64783607423306, 70.51622433960438, 70.11433722823858, 71.144547149539, 70.45869071036577, 70.73086880519986, 71.47790487110615, 70.10854095220566, 70.42691005021334, 71.53101693093777, 70.58712518960238, 68.95612720400095, 69.52186680585146, 67.39098824933171, 69.06693223491311, 69.33904175460339, 67.7407443150878, 66.52417312562466, 65.98111966252327, 63.8638737089932, 65.11177005246282, 65.18053676560521, 63.41997557878494, 62.19000580906868, 62.39867660403252, 61.54184836149216, 58.93336505815387, 59.04003429040313, 56.92089495062828, 55.71834244206548, 57.248558051884174, 55.62811943516135, 54.74125216528773, 51.29309717938304, 55.10851488634944, 54.11152494326234, 49.5782032199204, 51.61134139448404, 51.271822188049555, 49.77255507186055, 51.54269937798381, 48.02150532975793, 47.94138126075268, 47.74204153753817, 48.38482724875212, 46.726584766060114, 45.02608949504793, 47.82823338359594, 43.716150879859924, 45.173285979777575, 43.493520222604275, 44.42870678007603, 44.943005124107, 42.25931333005428, 43.19866293296218, 42.22863359376788, 43.87244469858706, 40.502728475257754, 41.53148529306054, 40.94269094802439, 42.771246841177344, 40.48835541121662, 38.62797395326197, 41.564698776230216, 39.04942012578249, 39.13809027522802, 38.40508610755205, 38.6348846424371, 39.63536060974002, 39.58651657961309, 37.729689260944724, 39.715504011139274, 37.94390711188316, 38.60165315307677, 38.57973838970065, 36.33776639029384, 37.0733876992017, 38.25583845004439, 35.11432287469506, 37.27587474323809, 16.50761634018272, 10.85013782326132, 8.385797685477883, 7.902415328659117, 7.074250152800232, 6.383560586255044, 5.8628928805701435, 5.2979861330240965, 5.338238179683685, 4.72128793457523, 4.563269586069509, 4.770114035112783, 4.44611293124035, 4.092201668070629, 3.9839818563777953, 4.056942479452118, 3.5327396953944117, 3.8946697374340147, 3.53648277441971, 3.4994936536531895, 3.2062172470614314, 3.3357565430924296, 3.906600156449713, 3.3603951170807704, 2.7803213774459437, 3.5902636704267934, 3.513092177337967, 3.0518999106716365, 3.038612978067249, 3.4362998551223427, 3.4802704451140016, 3.2967224603053182, 3.332087154034525, 3.2765551585471258, 2.795600747107528, 3.439874001778662, 3.9488763494882733, 3.478598698042333, 3.531194417970255, 2.996157933259383, 3.4224346932023764, 3.5181493719574064, 3.1163010373711586, 4.095473148743622, 3.3806356112472713, 3.237046748981811, 3.4111823461716995, 3.2985465633682907, 3.3032251725671813, 3.8573465595254675], "test_loss": [131.17897939682007, 119.29151904582977, 111.21464765071869, 106.75350379943848, 100.69984436035156, 96.4322921037674, 91.77437859773636, 87.17563569545746, 82.89665013551712, 81.62442690134048, 77.64076882600784, 75.47363007068634, 70.31918674707413, 72.32195657491684, 66.69187420606613, 64.48654329776764, 60.6949577331543, 59.28477966785431, 57.64007592201233, 55.54717618227005, 54.233604818582535, 54.89412942528725, 52.73980239033699, 55.9310077726841, 50.353042006492615, 51.62607342004776, 47.321935802698135, 47.52029237151146, 47.58632841706276, 47.782590508461, 46.778052031993866, 44.28655809164047, 45.3025940656662, 46.51431447267532, 45.5348402261734, 43.60952568054199, 44.741249307990074, 43.71953064203262, 53.297500908374786, 43.162780687212944, 41.57759170234203, 44.74441331624985, 43.89214929938316, 41.648781709373, 43.78532560169697, 41.08581344783306, 41.666185796260834, 39.7686527967453, 45.21159163117409, 43.02746224403381, 42.93501141667366, 39.61956214904785, 40.70700117945671, 40.9210107922554, 46.81383690237999, 48.354700058698654, 44.90822322666645, 43.920966029167175, 40.89003512263298, 42.53318181633949, 41.05550369620323, 38.204748675227165, 38.23496621847153, 37.3844880014658, 43.26318998634815, 43.899329513311386, 39.97223952412605, 37.97621873021126, 42.53089213371277, 34.05858066678047, 34.63030403852463, 37.08583394438028, 38.221800446510315, 34.21785889565945, 34.80521035194397, 35.77936252951622, 36.447571486234665, 37.33880352973938, 46.16244441270828, 35.83384421467781, 42.655351758003235, 33.334132596850395, 37.562164440751076, 40.227106377482414, 36.904604613780975, 35.38207498192787, 34.80510850250721, 42.83276158571243, 37.95566591620445, 38.08966721594334, 32.97931879758835, 38.847026377916336, 35.515500009059906, 41.38643556833267, 37.398213520646095, 38.33462072908878, 33.05302523076534, 44.199916303157806, 32.16488154232502, 37.78567932546139, 38.084845557808876, 39.83168011903763, 37.189544051885605, 57.424605935812, 36.48865965008736, 32.27285607159138, 34.061757266521454, 39.52588161826134, 35.91448104381561, 42.00392797589302, 39.56521175801754, 34.927122950553894, 39.30478858947754, 40.22782576084137, 38.17017450928688, 37.33876630663872, 34.489296928048134, 38.884335458278656, 40.18636500835419, 39.764610052108765, 45.00311568379402, 36.63414615392685, 44.577630430459976, 43.47069847583771, 38.735386580228806, 36.88720041513443, 47.73667001724243, 34.74851308763027, 43.813665956258774, 48.358046025037766, 46.57203632593155, 50.26642805337906, 33.34463956952095, 40.66057579219341, 64.1646793782711, 36.82384556531906, 29.480396077036858, 43.35379955172539, 37.73893630504608, 38.11048489809036, 43.735795974731445, 39.76140685379505, 41.44965010881424, 37.92256699502468, 31.960244745016098, 34.46770462393761, 42.352880984544754, 36.211833626031876, 41.3875866830349, 42.490924656391144, 23.203079357743263, 23.107049271464348, 23.383900977671146, 23.474636487662792, 23.88422419130802, 25.02243235707283, 25.30598573386669, 24.92789998650551, 25.505076982080936, 26.231013730168343, 27.09878097474575, 27.606734097003937, 27.196681633591652, 26.84190261363983, 26.755491375923157, 26.709314420819283, 29.08746501803398, 28.77589075267315, 28.43143007159233, 28.983322203159332, 29.91555267572403, 29.219879180192947, 30.572332084178925, 28.65866181254387, 30.593613885343075, 29.721349984407425, 29.842396080493927, 30.10488286614418, 30.10936650633812, 31.101968929171562, 32.23909777402878, 30.52642248570919, 32.95508569478989, 31.320535510778427, 33.38386569917202, 32.68069803714752, 30.82556688785553, 31.441858857870102, 31.379948750138283, 33.91749545931816, 31.03601348400116, 36.39401127398014, 31.74666240811348, 33.60171428322792, 30.584149345755577, 34.19497734308243, 34.83250017464161, 33.67167465388775, 33.07925629615784, 33.31271202862263], "epoch_time": [52.804667711257935, 50.712809562683105, 50.535577058792114, 51.11966919898987, 50.69895696640015, 50.50394678115845, 50.606302976608276, 50.03934979438782, 50.33920335769653, 50.37735915184021, 50.80769181251526, 50.136107444763184, 49.447909116744995, 49.40675401687622, 49.97896099090576, 49.94947075843811, 49.54416823387146, 50.191012144088745, 49.287060499191284, 50.23313117027283, 48.838908672332764, 50.89695477485657, 50.63626670837402, 49.025044679641724, 49.4389214515686, 48.69439911842346, 49.945526361465454, 50.57727861404419, 49.668267488479614, 50.90304398536682, 50.75779604911804, 50.42149496078491, 48.82370567321777, 50.31008839607239, 49.82580351829529, 49.113526821136475, 49.50800180435181, 50.299826860427856, 49.913970947265625, 50.382412910461426, 49.55402135848999, 50.97056770324707, 50.28912806510925, 50.869555711746216, 51.018954277038574, 50.60612440109253, 50.03744721412659, 50.698819398880005, 50.51795959472656, 49.42863154411316, 49.247652769088745, 49.88005995750427, 50.57659459114075, 49.547404050827026, 50.324307918548584, 51.11038827896118, 50.897422790527344, 50.664799451828, 49.60982155799866, 49.31021332740784, 50.563116788864136, 49.7148962020874, 50.39259481430054, 50.22797894477844, 50.338430643081665, 50.79820680618286, 51.09819984436035, 50.71964240074158, 49.957082986831665, 50.467774391174316, 48.9341676235199, 49.40933847427368, 50.551475524902344, 49.33630084991455, 49.9384663105011, 49.96235799789429, 50.482139587402344, 50.6102352142334, 49.15937805175781, 49.995856523513794, 50.89897394180298, 50.20562410354614, 50.51214146614075, 49.06384587287903, 50.25350213050842, 48.86132884025574, 50.63768672943115, 50.23440384864807, 50.10056161880493, 50.782156229019165, 50.838780879974365, 50.45840859413147, 49.67876362800598, 50.5999276638031, 50.38026976585388, 48.914602518081665, 49.44270992279053, 48.70721936225891, 50.65727424621582, 50.10648703575134, 50.728954553604126, 50.86666297912598, 50.37456393241882, 51.1118905544281, 50.93549585342407, 50.315956830978394, 50.85203194618225, 50.6932315826416, 51.237715005874634, 50.868202447891235, 50.92700123786926, 50.739360332489014, 49.71146631240845, 50.833351612091064, 50.98460650444031, 50.669464111328125, 49.625633239746094, 49.69525337219238, 50.344324827194214, 50.56592273712158, 50.838377952575684, 50.949187994003296, 50.6955132484436, 49.185001850128174, 49.91105389595032, 49.7983934879303, 50.2716748714447, 50.131481885910034, 49.77336406707764, 50.604355573654175, 50.11321258544922, 51.03334879875183, 50.2344765663147, 50.5132269859314, 50.33801007270813, 49.82304000854492, 50.68736982345581, 50.35750460624695, 50.522576570510864, 50.58911085128784, 50.03779649734497, 50.773340702056885, 50.41052865982056, 50.20768213272095, 49.76825547218323, 50.015389919281006, 50.28032660484314, 49.58472681045532, 50.529325008392334, 49.44302773475647, 49.86955237388611, 51.20717644691467, 50.96870708465576, 50.07865023612976, 50.211066484451294, 49.70467138290405, 50.91515040397644, 50.088794469833374, 50.31893587112427, 50.66300678253174, 50.64286756515503, 50.28568387031555, 50.21758580207825, 48.887027978897095, 50.44465184211731, 50.593188524246216, 50.71821308135986, 50.09899640083313, 50.77158737182617, 50.4136803150177, 50.5439395904541, 49.09085011482239, 51.06377553939819, 50.66005897521973, 49.92417669296265, 51.08302593231201, 50.50247597694397, 50.923872232437134, 50.432482957839966, 49.91987133026123, 49.78089761734009, 50.03130650520325, 50.02113437652588, 50.25823926925659, 49.96281051635742, 49.47840881347656, 49.5322585105896, 49.894404888153076, 48.99335217475891, 50.43999361991882, 50.17270231246948, 49.62872862815857, 49.533209562301636, 50.13974618911743, 50.31989884376526, 48.97916555404663, 49.32194375991821, 49.14656734466553, 47.46908450126648, 50.09655499458313]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr5e-06-wdecay20.0-seed43.json <==
{"train_acc": [27.234, 39.554, 45.316, 48.398, 51.81, 54.386, 56.832, 58.946, 61.206, 63.336, 65.092, 66.788, 68.54, 70.106, 71.582, 72.888, 74.308, 75.47, 76.778, 77.724, 78.954, 79.848, 80.828, 81.6, 82.292, 83.02, 83.788, 84.422, 85.164, 85.818, 86.298, 87.096, 87.63, 87.738, 88.342, 88.98, 89.102, 89.83, 89.966, 90.542, 90.756, 91.17, 91.304, 91.806, 91.996, 91.976, 92.532, 92.67, 92.734, 93.11, 93.26, 93.466, 93.394, 93.446, 93.702, 93.924, 93.996, 94.1, 94.054, 94.284, 94.13, 94.218, 94.03, 94.434, 94.432, 94.366, 94.56, 94.388, 94.446, 94.33, 94.166, 94.524, 94.33, 94.296, 94.168, 94.482, 94.178, 94.124, 94.386, 94.186, 94.28, 94.26, 94.322, 94.286, 94.45, 94.514, 94.824, 94.506, 94.378, 94.426, 94.638, 94.71, 94.75, 94.844, 94.78, 95.118, 95.168, 95.074, 95.22, 95.144, 95.222, 95.342, 95.454, 95.424, 95.476, 95.722, 95.864, 95.806, 95.702, 95.858, 95.742, 95.926, 95.98, 95.774, 95.944, 96.416, 96.08, 96.316, 96.142, 96.278, 96.294, 96.27, 96.344, 96.326, 96.48, 96.552, 96.318, 96.628, 96.512, 96.526, 96.558, 96.636, 96.532, 96.594, 96.756, 96.792, 96.838, 96.766, 96.786, 96.676, 96.814, 96.808, 96.724, 96.746, 96.814, 96.908, 96.828, 96.82, 97.044, 97.036, 98.856, 99.442, 99.602, 99.596, 99.7, 99.706, 99.744, 99.744, 99.696, 99.7, 99.742, 99.776, 99.786, 99.76, 99.768, 99.834, 99.822, 99.804, 99.84, 99.796, 99.824, 99.832, 99.804, 99.81, 99.776, 99.84, 99.804, 99.764, 99.774, 99.85, 99.824, 99.764, 99.786, 99.802, 99.828, 99.754, 99.766, 99.782, 99.778, 99.776, 99.794, 99.784, 99.798, 99.83, 99.798, 99.8, 99.782, 99.792, 99.742, 99.808], "test_acc": [37.74, 44.12, 48.59, 51.68, 54.11, 56.64, 58.83, 60.99, 62.41, 63.5, 65.29, 66.97, 68.02, 69.09, 70.31, 71.87, 73.02, 73.51, 73.84, 75.34, 76.3, 77.34, 77.03, 76.72, 78.62, 79.22, 77.89, 79.57, 79.95, 80.0, 79.88, 80.65, 79.7, 79.96, 81.49, 80.97, 82.19, 82.19, 79.98, 82.89, 82.04, 80.24, 80.44, 81.5, 83.13, 83.55, 82.12, 83.23, 82.47, 83.14, 83.97, 83.08, 82.82, 84.46, 84.72, 84.29, 85.27, 82.72, 83.47, 84.07, 85.01, 84.02, 84.89, 85.8, 85.88, 86.91, 84.85, 84.51, 85.07, 84.3, 86.45, 86.93, 85.81, 86.27, 84.53, 85.54, 86.11, 84.05, 86.55, 85.18, 86.96, 85.85, 84.41, 85.11, 87.26, 86.6, 81.67, 86.37, 85.59, 84.11, 87.36, 86.47, 86.35, 86.07, 86.19, 85.82, 81.14, 85.45, 87.03, 87.94, 87.59, 87.66, 85.63, 87.82, 86.57, 85.39, 85.3, 84.86, 86.62, 84.55, 86.71, 87.1, 84.08, 84.85, 81.36, 85.65, 86.8, 85.65, 87.39, 87.77, 84.94, 78.45, 86.25, 82.68, 87.2, 89.1, 85.0, 85.52, 86.98, 88.07, 86.94, 88.96, 88.07, 87.35, 87.34, 85.38, 88.01, 87.89, 87.57, 86.36, 86.61, 87.97, 88.17, 88.07, 83.08, 85.71, 86.6, 87.99, 87.07, 81.41, 91.71, 91.95, 91.98, 92.05, 91.94, 91.98, 91.53, 91.66, 91.64, 91.64, 91.75, 91.31, 91.25, 91.64, 91.58, 91.47, 91.58, 91.6, 91.55, 91.53, 91.16, 91.42, 91.93, 91.36, 91.52, 91.1, 91.34, 91.65, 91.33, 91.3, 91.15, 91.26, 91.22, 91.19, 91.34, 91.05, 90.94, 91.16, 90.86, 91.02, 91.18, 90.31, 90.83, 91.07, 91.27, 90.78, 90.38, 90.38, 90.5, 91.27], "train_loss": [766.0784412622452, 633.2047473192215, 580.5006915330887, 549.3089402914047, 519.2429211139679, 492.5958046913147, 467.69025337696075, 445.25048249959946, 422.5589253306389, 402.564606487751, 384.2430514097214, 366.07164680957794, 349.56538635492325, 335.00437116622925, 321.1214135289192, 306.11168348789215, 292.8786199092865, 279.2223840355873, 267.4918844103813, 257.10291945934296, 245.67157262563705, 235.81506484746933, 225.9090388417244, 218.27249670028687, 210.13874298334122, 201.69726276397705, 193.43628931045532, 185.89254546165466, 178.27710482478142, 170.64318850636482, 165.17948600649834, 158.61252076923847, 151.62973718345165, 148.8593929708004, 141.54817362129688, 134.93494610488415, 132.33815452456474, 125.68075327575207, 122.19966645538807, 117.06585708260536, 114.97053301334381, 109.48736043274403, 107.08638587594032, 101.73240396380424, 99.61360640078783, 98.36109894514084, 93.31630850583315, 90.74098914861679, 89.82871654629707, 87.78892936557531, 83.72355356067419, 81.1837564855814, 81.87583290040493, 80.85561940819025, 78.13414679467678, 76.16787851601839, 75.84988132864237, 73.6392985060811, 74.43885941803455, 71.22991929203272, 72.21016319096088, 71.57053963840008, 72.61645793169737, 69.06326752901077, 69.05906725302339, 69.8321903347969, 68.18673261255026, 69.12053197994828, 69.25994942709804, 69.91426373645663, 71.66769950091839, 69.66610911488533, 70.98242099583149, 71.3025010228157, 71.30980468541384, 69.43081007525325, 71.60118781030178, 71.9651508629322, 70.24175541847944, 71.12098472937942, 70.39815858006477, 70.70740556716919, 69.69348911568522, 69.39381105080247, 68.81580271199346, 67.29432951658964, 65.02765525877476, 67.47077194601297, 68.96302637457848, 67.31096656620502, 65.09055437892675, 63.93304456397891, 63.94298381730914, 62.260446928441525, 62.727645233273506, 60.56141920387745, 59.25293340533972, 60.5169342122972, 59.089574601501226, 58.70384830236435, 57.736379470676184, 56.395445331931114, 54.73665826395154, 55.33241280913353, 54.92890319228172, 51.66406524926424, 50.1460426338017, 52.42599043622613, 52.345470771193504, 49.93670916929841, 51.66253747418523, 48.834288354963064, 48.5496372282505, 50.70318703353405, 48.25552527233958, 44.76099521666765, 48.431815192103386, 44.6414833329618, 46.66581515595317, 45.179588589817286, 44.68103753216565, 44.408066753298044, 44.06219355016947, 44.86624671891332, 42.395089941099286, 42.10070414841175, 43.82988681271672, 41.24074677564204, 42.60112216882408, 41.53196107596159, 41.80382671393454, 41.5800163615495, 41.81724129058421, 40.78332789987326, 39.887036722153425, 38.92150950804353, 38.85174161195755, 39.45599806122482, 38.8025489281863, 39.96389755047858, 38.616877688094974, 38.983624413609505, 39.29978332296014, 39.69755902886391, 38.40558700636029, 37.63028319366276, 38.03569191135466, 37.4844786208123, 35.74724848382175, 36.38241953961551, 16.358805012423545, 10.25015727430582, 8.698191221337765, 8.093876240309328, 6.9553043292835355, 6.363637874368578, 5.976169751957059, 5.48135536396876, 5.79028530465439, 5.396177600137889, 5.095782306045294, 4.769139743410051, 4.342958151362836, 4.363917833659798, 4.394593323115259, 3.745216075098142, 3.787965312600136, 3.6901760667096823, 3.3421319839544594, 3.8994810248259455, 3.3160478945355862, 3.332503307843581, 3.469883365323767, 3.5651785598602146, 3.7809383030980825, 3.2151671177707613, 3.5753846934530884, 3.6373362046433613, 3.607216965756379, 3.185252548661083, 3.228500625351444, 3.6774713981430978, 3.333118758862838, 3.345545013784431, 3.0852228060830384, 3.5928681190125644, 3.686161042423919, 3.526633953792043, 3.611756986589171, 3.5884218694409356, 3.576370364287868, 3.6037245492916554, 3.544274855637923, 3.1872730595059693, 3.500863775028847, 3.570489200297743, 3.4533502222038805, 3.3845043623587117, 3.961059367051348, 3.284728926839307], "test_loss": [132.29932725429535, 118.02450394630432, 109.43121123313904, 104.15738487243652, 99.25723564624786, 95.3163400888443, 90.47287952899933, 86.31679308414459, 82.02296566963196, 80.87862700223923, 76.97526776790619, 73.95978754758835, 71.47126239538193, 69.35534888505936, 67.59488779306412, 64.0044704079628, 61.6145002245903, 60.27174001932144, 59.4209800362587, 56.44070100784302, 55.0577877163887, 52.415267169475555, 52.83787676692009, 54.500820100307465, 50.4092421233654, 49.09991869330406, 52.31532070040703, 48.30606088042259, 47.78699633479118, 47.545414477586746, 47.11659687757492, 46.46579921245575, 48.31076058745384, 48.93337059020996, 44.857153236866, 45.66164615750313, 43.151125997304916, 43.03183498978615, 50.85348883271217, 41.64901068806648, 42.73299527168274, 49.50690233707428, 49.64200437068939, 45.6541453897953, 42.20372320711613, 41.54455131292343, 45.12559872865677, 42.43566161394119, 42.92862193286419, 42.109650284051895, 40.22398665547371, 42.648786157369614, 44.21928505599499, 40.54152461886406, 38.36897811293602, 40.07053950428963, 38.09979051351547, 45.16074913740158, 42.29847700893879, 41.985957980155945, 38.4429030045867, 41.357056587934494, 38.80802819132805, 36.871640384197235, 37.651554584503174, 33.14511001110077, 40.301431596279144, 41.50611636042595, 39.14937123656273, 41.51842790842056, 34.797699466347694, 34.5262004584074, 36.59381923079491, 35.89551670849323, 39.32186511158943, 37.609388560056686, 35.90794461965561, 42.04491201043129, 35.5822798460722, 38.50033783912659, 34.73149597644806, 36.32013961672783, 38.87673516571522, 39.83107537031174, 32.79931399226189, 35.61591088026762, 49.02124774456024, 35.465977162122726, 37.56386110186577, 43.24976187944412, 32.54154449701309, 35.19204907119274, 35.499652460217476, 37.04357758164406, 36.280957624316216, 36.398994132876396, 49.45783507823944, 40.457264721393585, 33.57200974225998, 32.1940056681633, 31.823283463716507, 30.97475303709507, 38.079223453998566, 30.79029668867588, 35.97331032156944, 40.50537624955177, 39.49029432237148, 41.98556885123253, 35.0792800784111, 41.85278198122978, 36.99377450346947, 35.16171696782112, 43.004530519247055, 41.19462966918945, 53.82922187447548, 40.310655027627945, 36.00008998811245, 39.00308480858803, 34.650536224246025, 33.818277433514595, 41.1115562915802, 62.01818487048149, 38.33244031667709, 48.509700536727905, 35.50308333337307, 29.593125209212303, 40.87823963165283, 40.17508018016815, 34.97758612036705, 32.79471156001091, 34.78360289335251, 29.342619150877, 34.1688334941864, 33.79154482483864, 35.75326378643513, 41.45553383231163, 33.07526557147503, 32.90727850794792, 35.19687634706497, 40.110828295350075, 37.10596564412117, 33.3719182908535, 32.26666285097599, 32.00391843914986, 48.264099806547165, 42.25951907038689, 36.84686258435249, 34.15464425086975, 36.3127858042717, 54.155688256025314, 22.884445786476135, 22.721966989338398, 23.008069276809692, 23.606050103902817, 23.621966406702995, 24.34875363856554, 25.088461831212044, 25.17013670504093, 25.863477751612663, 25.952118828892708, 25.51180863380432, 27.48882794380188, 28.013385728001595, 26.972142159938812, 26.766933247447014, 27.80461595952511, 28.12089490890503, 27.87281297147274, 28.624455109238625, 28.581833213567734, 30.22775499522686, 29.188150867819786, 27.908613100647926, 29.093193113803864, 29.56759448349476, 30.147090584039688, 29.571824073791504, 28.596169248223305, 29.681827321648598, 30.715280413627625, 30.52785314619541, 30.216418743133545, 29.296991989016533, 30.047380104660988, 30.042283698916435, 31.348917320370674, 31.81280244886875, 31.77651533484459, 31.640608206391335, 31.210133016109467, 29.91852195560932, 32.96999463438988, 31.41442134976387, 31.380456015467644, 30.418594270944595, 32.79449035227299, 33.07678025960922, 33.331682190299034, 32.80419202148914, 31.348458856344223], "epoch_time": [50.819387435913086, 48.61512303352356, 48.64553451538086, 48.177467584609985, 48.93868899345398, 48.60936641693115, 48.91244339942932, 48.35126209259033, 48.57176327705383, 48.66819643974304, 48.9305419921875, 48.63578486442566, 48.424707651138306, 48.78006100654602, 48.76841115951538, 48.91753602027893, 48.46153926849365, 49.1249794960022, 49.02213454246521, 48.94730281829834, 48.979249238967896, 48.87140655517578, 48.652384996414185, 48.682146072387695, 48.76113224029541, 48.743677854537964, 48.71329474449158, 48.53717541694641, 49.013983488082886, 49.011351346969604, 49.02580404281616, 49.074660301208496, 49.12558126449585, 48.99114775657654, 48.887975454330444, 48.27119708061218, 48.627293825149536, 49.087098836898804, 48.72161054611206, 49.1679470539093, 48.926857233047485, 48.57174253463745, 48.68033719062805, 48.71794128417969, 48.64864468574524, 48.95788097381592, 48.958739280700684, 48.859190940856934, 48.90699863433838, 48.892027378082275, 48.69077754020691, 49.07843828201294, 48.67119860649109, 48.84310698509216, 48.721603870391846, 48.838791608810425, 48.98117136955261, 48.76996850967407, 48.75644135475159, 48.91686010360718, 48.85952115058899, 48.676902055740356, 48.966580867767334, 48.90265202522278, 48.72483277320862, 49.10690879821777, 48.771382331848145, 48.56960153579712, 49.03760862350464, 49.09522080421448, 49.338196992874146, 48.710688829422, 49.05590271949768, 49.31357264518738, 48.98964977264404, 49.25796127319336, 49.04526400566101, 49.308022260665894, 48.969966650009155, 49.17703151702881, 49.27752184867859, 49.30494809150696, 49.117507457733154, 49.38186001777649, 49.05986452102661, 48.99187922477722, 49.42290902137756, 49.17279529571533, 49.48585796356201, 49.35319232940674, 49.005340576171875, 49.15121102333069, 49.30828619003296, 49.33353090286255, 49.07729196548462, 49.20392942428589, 49.39204692840576, 49.45363473892212, 49.12258172035217, 49.31827926635742, 49.29326820373535, 49.17751169204712, 48.74344062805176, 48.83904242515564, 49.020042181015015, 48.90051507949829, 48.72178411483765, 49.09219169616699, 48.64056921005249, 48.90115451812744, 48.90912365913391, 48.61712169647217, 49.27131628990173, 49.038334608078, 49.25261640548706, 49.32476019859314, 48.67701554298401, 48.8065025806427, 49.002116680145264, 48.93785333633423, 48.87659168243408, 48.890220403671265, 48.81396842002869, 49.077383518218994, 48.92515826225281, 48.939371824264526, 49.102428913116455, 49.10301327705383, 48.92240595817566, 48.53151893615723, 49.4918954372406, 49.07953119277954, 48.37314796447754, 48.921387910842896, 48.67870473861694, 48.89323449134827, 49.320945262908936, 49.22844052314758, 49.23075461387634, 49.28514361381531, 49.11651062965393, 49.00097298622131, 48.974127769470215, 48.75860357284546, 48.83890986442566, 48.69765090942383, 49.28942942619324, 48.91957235336304, 48.708984375, 48.95471525192261, 48.79676103591919, 49.002039432525635, 48.80286359786987, 48.92218279838562, 49.01501393318176, 48.66961216926575, 48.85094690322876, 49.05510425567627, 49.19196605682373, 48.84059691429138, 49.04723644256592, 49.44002318382263, 48.655139684677124, 49.011263370513916, 49.03429985046387, 48.891058921813965, 48.36391830444336, 48.64706516265869, 49.0898814201355, 48.65895199775696, 48.78006887435913, 48.76116490364075, 48.73385167121887, 48.7249174118042, 48.85267448425293, 49.033119678497314, 48.71730875968933, 48.53303384780884, 48.51282501220703, 48.82676672935486, 48.71641159057617, 48.98124575614929, 49.031733751297, 49.04002833366394, 48.870113372802734, 49.09994626045227, 48.76024794578552, 48.91506218910217, 49.10602378845215, 48.816373109817505, 49.16720366477966, 49.112019062042236, 49.022080421447754, 48.8055305480957, 49.06377196311951, 49.09656095504761, 49.45263719558716, 49.370696783065796, 49.41755270957947, 49.4137499332428]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr5e-06-wdecay20.0-seed44.json <==
{"train_acc": [26.098, 38.33, 43.824, 48.118, 51.3, 54.02, 56.712, 58.818, 60.78, 63.104, 64.64, 66.514, 68.0, 69.978, 70.932, 72.698, 73.77, 75.32, 76.17, 77.518, 78.618, 79.636, 80.408, 81.366, 82.146, 83.05, 83.714, 84.534, 85.084, 85.716, 86.306, 86.842, 87.204, 87.766, 88.476, 88.878, 89.362, 89.844, 89.978, 90.554, 90.514, 91.164, 91.416, 91.732, 91.902, 92.374, 92.322, 92.504, 92.862, 92.834, 93.486, 93.352, 93.444, 93.57, 93.7, 94.004, 93.962, 93.82, 94.156, 94.282, 94.166, 94.158, 94.424, 94.488, 94.24, 94.494, 94.13, 94.502, 94.496, 94.466, 94.536, 94.294, 94.29, 94.504, 94.352, 94.326, 94.054, 94.424, 94.358, 94.31, 94.18, 94.484, 94.362, 94.172, 94.274, 94.552, 94.49, 94.544, 94.482, 94.67, 94.636, 94.75, 94.726, 94.79, 94.916, 95.062, 95.112, 95.346, 95.126, 95.094, 95.194, 95.37, 95.462, 95.7, 95.596, 95.402, 95.924, 95.422, 95.902, 95.952, 95.762, 95.896, 96.012, 95.98, 96.118, 95.932, 96.12, 96.308, 96.33, 96.052, 96.234, 96.44, 96.394, 96.356, 96.382, 96.546, 96.314, 96.43, 96.326, 96.59, 96.568, 96.588, 96.728, 96.59, 96.734, 96.506, 96.722, 96.71, 96.782, 96.658, 96.854, 96.836, 96.92, 96.68, 96.79, 96.748, 96.872, 96.85, 97.158, 96.962, 98.884, 99.334, 99.516, 99.576, 99.694, 99.678, 99.754, 99.69, 99.732, 99.762, 99.752, 99.764, 99.798, 99.766, 99.746, 99.828, 99.756, 99.764, 99.794, 99.8, 99.81, 99.794, 99.804, 99.826, 99.818, 99.79, 99.812, 99.81, 99.812, 99.786, 99.788, 99.798, 99.756, 99.792, 99.84, 99.764, 99.766, 99.824, 99.776, 99.82, 99.864, 99.764, 99.774, 99.792, 99.754, 99.732, 99.798, 99.748, 99.818, 99.784], "test_acc": [34.46, 42.58, 46.21, 50.33, 53.23, 55.51, 58.25, 60.16, 62.08, 63.62, 65.59, 67.11, 68.95, 69.37, 70.98, 70.74, 73.09, 73.16, 74.59, 75.84, 75.98, 76.83, 76.25, 77.03, 78.63, 78.38, 79.8, 78.82, 79.76, 80.14, 81.31, 80.47, 80.01, 81.02, 82.63, 80.86, 82.22, 81.81, 83.37, 82.69, 82.0, 81.78, 81.71, 81.87, 82.98, 83.56, 82.95, 82.74, 84.63, 84.42, 83.71, 84.76, 82.83, 81.5, 84.19, 84.81, 82.19, 80.17, 84.89, 83.04, 85.13, 87.27, 85.3, 85.59, 82.84, 84.09, 86.41, 83.64, 86.2, 85.63, 83.9, 85.84, 85.12, 86.14, 84.23, 84.28, 85.71, 87.67, 87.39, 84.0, 85.73, 84.9, 86.54, 86.9, 86.1, 85.78, 85.18, 85.74, 83.17, 83.64, 86.72, 84.8, 86.53, 87.11, 87.34, 85.85, 85.32, 86.27, 85.06, 85.66, 85.74, 86.87, 86.46, 86.56, 82.84, 85.03, 86.1, 87.16, 88.15, 86.12, 85.8, 83.19, 83.43, 84.74, 86.45, 81.07, 81.43, 84.2, 85.66, 83.82, 87.43, 85.75, 85.75, 87.11, 85.28, 85.07, 87.05, 83.87, 88.15, 83.39, 85.81, 85.49, 85.15, 84.26, 87.26, 86.75, 81.97, 88.99, 85.8, 86.76, 85.23, 88.03, 83.15, 84.32, 86.66, 84.95, 87.41, 87.53, 85.68, 86.43, 91.79, 91.9, 91.93, 91.58, 91.96, 91.88, 91.83, 91.76, 91.5, 91.39, 91.84, 91.28, 91.66, 91.46, 91.42, 91.59, 91.63, 91.49, 91.5, 91.85, 91.85, 91.44, 91.1, 91.72, 91.55, 91.7, 91.42, 91.33, 90.97, 91.39, 91.25, 91.48, 90.56, 90.85, 91.04, 90.53, 91.19, 90.74, 91.06, 90.98, 90.57, 90.52, 90.59, 90.47, 90.92, 90.72, 91.03, 90.47, 90.66, 90.56], "train_loss": [778.3681781291962, 648.5910075902939, 593.7716590166092, 555.3741327524185, 523.2808382511139, 497.3476999402046, 470.4932662844658, 448.2076844573021, 427.8585459589958, 405.194511950016, 388.7104289531708, 370.56576585769653, 354.7322228550911, 337.79079842567444, 326.5718324780464, 310.39524471759796, 297.5426884293556, 284.5535168647766, 274.3444125652313, 260.7539374232292, 251.0168679356575, 239.8064446747303, 230.2233109474182, 220.45709565281868, 211.63065627217293, 202.30226972699165, 194.36123847961426, 186.26887500286102, 178.15054523944855, 171.48315805196762, 165.5003789961338, 160.63934949040413, 153.5499836653471, 147.5339139252901, 141.7187980413437, 135.83323447406292, 131.326924726367, 125.04754950106144, 123.44264286756516, 117.69175997376442, 116.40876553952694, 110.35584230720997, 105.30664399266243, 103.14751201868057, 100.16885849833488, 94.73417401313782, 95.26116750389338, 92.8450675085187, 89.0444003790617, 88.36426275968552, 82.86247970163822, 83.1760757341981, 81.58448687940836, 80.40204272419214, 78.97503135353327, 76.12746451050043, 74.74856297671795, 76.81596991419792, 73.14182341471314, 70.977897785604, 71.94630857929587, 72.19028387963772, 69.67935940623283, 69.69138386845589, 71.11563265323639, 67.87702603638172, 71.28660265728831, 67.12035269290209, 69.39183907210827, 69.90733640268445, 68.35605351626873, 70.46037722378969, 70.15737497806549, 68.40772002190351, 70.16960298269987, 70.9553774818778, 72.13194428384304, 69.27788673341274, 69.32469902187586, 70.08352311328053, 71.32910455390811, 67.71962182968855, 69.39515414834023, 70.83621326833963, 69.47846538946033, 67.06356680393219, 67.3922002017498, 67.24531545490026, 67.85991479083896, 65.30658996105194, 65.01923340559006, 64.4847654029727, 63.95101363584399, 62.772530592978, 62.763468850404024, 60.289584428071976, 60.139714282006025, 58.174224097281694, 58.63099401444197, 58.832037676125765, 57.091590367257595, 56.416989140212536, 55.60004657506943, 52.59205815941095, 52.84653531387448, 55.22430481016636, 51.01771846041083, 54.253510907292366, 50.112604305148125, 49.92744053155184, 50.19366977363825, 49.60626867413521, 48.480326279997826, 49.18719134479761, 47.296537682414055, 48.21638775244355, 46.89264373295009, 44.73789790645242, 45.358023814857006, 46.65675746835768, 45.2916452921927, 43.180002968758345, 43.62951788678765, 44.4957386162132, 43.79425751976669, 42.39578382112086, 44.094184063374996, 43.76875353977084, 44.38872365653515, 41.85449593141675, 42.41090810485184, 41.484251625835896, 40.51979088969529, 41.470789168030024, 40.83438522182405, 41.9674522690475, 39.17020761221647, 39.7573671285063, 39.48957725055516, 40.86358816176653, 38.38934380188584, 38.91065336018801, 38.25137770920992, 39.43747145310044, 38.53082591854036, 39.623928938061, 37.848378226161, 38.93011819012463, 35.14391211792827, 36.850658455863595, 16.91096663568169, 11.300143327564001, 9.323745646513999, 8.233165027108043, 7.101066995412111, 6.764206549152732, 5.844525079708546, 6.164278126321733, 5.657374458387494, 5.448118724860251, 4.997139530489221, 5.138744611758739, 4.283114659134299, 4.487835990265012, 4.615738539490849, 3.7930390401743352, 4.415220367955044, 4.2228527686093, 3.847895117709413, 3.981259590247646, 3.7845888040028512, 3.8077173079364, 3.4096454095561057, 3.5221345615573227, 3.3880541812395677, 3.680587347364053, 3.4064117164816707, 3.3735282325651497, 3.57333866704721, 3.6503755524754524, 3.786323213716969, 3.3700313069857657, 3.811420114012435, 3.500709237647243, 3.002132502500899, 3.6817566620884463, 3.6553653376176953, 3.245125371264294, 3.7785990110132843, 3.3565892539918423, 2.9911877386039123, 3.9597068667644635, 3.5614891465520486, 3.64316042594146, 3.729968355386518, 4.159603532520123, 3.5167773871216923, 3.829897408490069, 3.2745441492879763, 3.5824287872528657], "test_loss": [138.05308878421783, 122.02072489261627, 114.13080823421478, 106.26184034347534, 100.36027812957764, 96.6413505077362, 91.40617859363556, 88.13581013679504, 83.89604514837265, 80.37619733810425, 77.23214203119278, 73.47641265392303, 70.49542152881622, 69.64531338214874, 66.01700675487518, 66.41992104053497, 61.698554277420044, 60.775836408138275, 58.290181398391724, 56.36293578147888, 55.541918247938156, 53.84244003891945, 55.98516917228699, 52.92818042635918, 50.447596192359924, 50.710566610097885, 47.22937309741974, 49.49300965666771, 48.38319417834282, 47.37731909751892, 44.98275279998779, 46.221398800611496, 46.77292346954346, 45.86448088288307, 41.932537615299225, 44.62198597192764, 42.56495787203312, 43.61270663142204, 40.94636261463165, 41.956637531518936, 43.22441345453262, 44.16472542285919, 44.88757899403572, 45.94572502374649, 43.1191021502018, 41.3123144954443, 42.81929475069046, 44.690775007009506, 39.58056655526161, 39.253893584012985, 40.92808064818382, 39.077414751052856, 44.36807057261467, 48.171665489673615, 41.23976708948612, 38.69032669067383, 46.81091904640198, 52.32218077778816, 39.04041828215122, 44.117607057094574, 39.387479692697525, 33.69438125193119, 38.07853226363659, 36.878236532211304, 45.11135795712471, 40.09066992998123, 35.47844761610031, 43.464168936014175, 36.23064577579498, 37.733518078923225, 42.74156765639782, 36.824281737208366, 38.11669506132603, 35.51744854450226, 41.2240252494812, 41.53643196821213, 37.542923361063, 32.11344735324383, 32.80603930354118, 41.54566106200218, 37.395068138837814, 40.00381124019623, 36.195459604263306, 34.17710340023041, 37.04097878932953, 37.4652159512043, 37.66165253520012, 36.2430709451437, 42.61162754893303, 43.98936393857002, 34.51678076386452, 40.03033284842968, 34.79688918590546, 33.730761870741844, 33.13598716259003, 37.55200769007206, 38.052861139178276, 36.85113437473774, 40.92294315993786, 38.91933888196945, 37.56699527800083, 35.80451841652393, 35.27724179625511, 35.784172147512436, 46.379565730690956, 40.31205889582634, 37.55669815838337, 33.22832655906677, 33.20862150192261, 36.873425513505936, 39.453575760126114, 47.85740426182747, 46.55164134502411, 41.362659484148026, 38.19138045608997, 52.19062864780426, 51.44124186038971, 45.18696057796478, 39.252732932567596, 44.0914580821991, 33.96397969126701, 37.61082910001278, 40.63766331970692, 35.97507067024708, 41.525659278035164, 41.77845939993858, 36.027503490448, 46.19734263420105, 32.61246224492788, 47.200500309467316, 36.691021516919136, 41.13545024394989, 41.4178563952446, 44.6133913397789, 35.366295799613, 35.70952080190182, 52.13913309574127, 29.514515951275826, 39.787518694996834, 37.583731561899185, 41.03774771094322, 32.777423202991486, 48.86777040362358, 45.16691991686821, 37.00527819991112, 41.5149402320385, 36.27429836988449, 34.77419875562191, 40.48048621416092, 37.379597432911396, 22.74628147482872, 22.73520416766405, 23.122088819742203, 23.644957475364208, 23.664791651070118, 23.83345676958561, 25.11200823634863, 25.19688568264246, 26.405215561389923, 27.13274049013853, 25.99288660287857, 27.62074539810419, 26.92275358736515, 27.722578294575214, 27.91603224724531, 28.142243392765522, 28.348507650196552, 27.8876721188426, 28.367662750184536, 27.94022875279188, 28.19220883399248, 28.7478109523654, 30.460711672902107, 29.010300859808922, 29.10742648690939, 28.656935662031174, 30.14078538119793, 29.48903053253889, 32.43269829452038, 29.777267530560493, 29.39149099588394, 29.301973067224026, 33.80205149203539, 32.726361341774464, 31.927741028368473, 33.49556963145733, 30.45925358682871, 32.188521798700094, 31.327028907835484, 31.211733296513557, 33.403412975370884, 32.26984092593193, 31.928020983934402, 34.13418137282133, 32.51567700505257, 31.818880677223206, 30.522009640932083, 32.860802337527275, 33.93358553946018, 32.06677362322807], "epoch_time": [50.990981578826904, 48.94486880302429, 48.62194347381592, 48.6251335144043, 48.332122564315796, 48.66571354866028, 48.884546995162964, 48.734280586242676, 48.8938672542572, 48.54002594947815, 48.6793212890625, 48.679811000823975, 48.6222357749939, 48.57523155212402, 48.410115003585815, 48.86173343658447, 48.91389584541321, 48.70218801498413, 48.655802726745605, 48.394898653030396, 48.82825946807861, 48.47676753997803, 48.60577964782715, 49.01774764060974, 48.70040154457092, 48.65634822845459, 48.46263551712036, 48.83714556694031, 48.564550161361694, 48.687307357788086, 49.07023072242737, 48.77860927581787, 48.46664309501648, 48.63102340698242, 48.58505821228027, 48.710652112960815, 48.676894187927246, 48.69736051559448, 48.628321409225464, 48.555670738220215, 48.32882523536682, 48.648359060287476, 48.58330798149109, 48.56023335456848, 48.85349202156067, 48.948190212249756, 48.8878116607666, 48.860738039016724, 48.833741426467896, 48.79471039772034, 49.130128145217896, 48.72549533843994, 48.847676038742065, 49.225745677948, 48.87905979156494, 48.822396993637085, 48.832911252975464, 48.69610953330994, 49.04006028175354, 48.660337686538696, 48.78120946884155, 48.77291226387024, 48.77051615715027, 48.93421030044556, 48.48815870285034, 48.88973808288574, 48.72947382926941, 48.860711097717285, 48.75028419494629, 48.6119384765625, 48.67336082458496, 48.92257881164551, 48.717838525772095, 48.43473982810974, 48.92914628982544, 49.191433906555176, 48.902751445770264, 48.98231077194214, 49.17479872703552, 49.13238859176636, 49.13983082771301, 48.83509802818298, 49.012110233306885, 49.00075554847717, 49.058974742889404, 49.02388310432434, 48.58761787414551, 48.7946343421936, 48.75091624259949, 48.52536368370056, 48.478018045425415, 48.91117238998413, 49.20408320426941, 48.81169891357422, 48.567646980285645, 48.5206561088562, 48.63641953468323, 48.89711928367615, 48.99418306350708, 48.67780113220215, 48.69392275810242, 48.60629940032959, 49.196566343307495, 48.86028051376343, 48.7229585647583, 48.73271679878235, 48.62670946121216, 48.853559732437134, 49.20359826087952, 49.02597379684448, 48.81326341629028, 48.66941714286804, 48.62291979789734, 48.96156167984009, 49.01582717895508, 48.844905853271484, 48.63170647621155, 48.40938878059387, 48.54579210281372, 48.726011753082275, 48.48812437057495, 48.44993209838867, 48.28906178474426, 48.67673397064209, 48.66654086112976, 48.72541666030884, 48.84973955154419, 48.696470737457275, 48.85755729675293, 48.96732234954834, 48.93410015106201, 49.030110120773315, 48.6517219543457, 48.844287157058716, 48.553574085235596, 48.83196687698364, 48.60663628578186, 49.359103202819824, 48.44027924537659, 48.78063201904297, 49.0348699092865, 49.26803135871887, 48.920671224594116, 48.8541796207428, 48.660993576049805, 49.169795513153076, 48.84159207344055, 48.658599615097046, 48.8956995010376, 48.674434423446655, 48.71243357658386, 49.08799862861633, 48.9106810092926, 48.70533847808838, 49.02629041671753, 49.07530927658081, 48.51617169380188, 49.19059944152832, 48.984405755996704, 48.817941427230835, 49.087902307510376, 49.14957594871521, 49.110209465026855, 49.02786946296692, 49.033708810806274, 49.39860200881958, 48.95910429954529, 49.51337432861328, 49.16506743431091, 49.178077936172485, 48.85818099975586, 48.80588483810425, 48.866140365600586, 49.54425263404846, 48.8716037273407, 49.46983504295349, 49.25008416175842, 48.789087772369385, 49.189268827438354, 49.453903675079346, 48.90639638900757, 48.83690047264099, 48.7863495349884, 49.05183458328247, 48.911850690841675, 49.154882192611694, 48.85280966758728, 48.89587354660034, 49.52177906036377, 48.97885537147522, 48.83395195007324, 49.50724792480469, 49.113126039505005, 49.06078863143921, 48.90604257583618, 49.04076385498047, 49.058714389801025, 48.97367024421692, 48.57459020614624, 49.01880121231079]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr5e-07-wdecay200.00000000000003-seed42.json <==
{"train_acc": [14.584, 19.604, 23.836, 27.176, 30.034, 32.54, 34.724, 36.708, 37.988, 39.524, 40.828, 42.334, 43.222, 44.834, 45.632, 47.082, 48.272, 49.126, 49.962, 50.962, 51.708, 52.81, 53.524, 54.632, 55.42, 56.306, 57.084, 57.434, 58.796, 59.432, 60.242, 60.954, 61.826, 62.404, 63.166, 63.656, 64.422, 65.252, 65.694, 66.564, 67.08, 67.624, 68.488, 69.14, 69.716, 70.054, 70.724, 71.37, 71.874, 72.538, 72.986, 73.52, 74.052, 74.588, 74.826, 75.578, 75.986, 76.62, 77.058, 77.458, 77.832, 77.916, 78.338, 78.764, 78.358, 78.594, 78.466, 78.37, 78.06, 77.514, 77.138, 76.984, 76.36, 76.218, 76.296, 76.156, 76.06, 76.062, 75.544, 75.852, 75.724, 75.902, 75.554, 75.608, 75.768, 75.6, 75.804, 75.716, 75.816, 76.0, 75.856, 75.872, 76.06, 76.226, 76.136, 76.314, 76.158, 76.248, 76.376, 76.682, 76.38, 76.45, 76.456, 76.546, 76.386, 76.554, 76.318, 76.52, 76.284, 76.784, 76.438, 76.832, 76.64, 76.594, 76.658, 76.6, 76.844, 76.706, 76.812, 76.662, 76.814, 77.086, 76.814, 76.648, 76.986, 77.08, 76.958, 77.11, 76.568, 77.09, 76.906, 76.996, 77.334, 77.108, 77.298, 77.47, 77.2, 77.506, 77.284, 77.364, 77.61, 77.288, 77.322, 77.45, 77.45, 77.484, 77.5, 77.618, 77.928, 77.892, 79.97, 80.42, 80.696, 80.57, 80.714, 80.892, 80.742, 80.94, 81.088, 81.116, 80.99, 80.91, 80.9, 80.972, 81.08, 81.076, 81.324, 81.218, 81.136, 81.328, 81.254, 81.206, 81.5, 81.366, 81.322, 81.502, 81.388, 81.432, 81.56, 81.538, 81.544, 81.54, 81.454, 81.488, 81.658, 81.786, 81.49, 81.534, 81.738, 81.704, 81.768, 81.704, 81.718, 81.696, 81.716, 81.774, 81.85, 81.866, 81.864, 81.788], "test_acc": [16.35, 20.95, 25.09, 28.74, 31.55, 34.2, 36.78, 38.2, 39.99, 41.2, 42.74, 43.91, 44.72, 46.56, 47.46, 48.69, 49.71, 50.76, 51.97, 52.82, 53.35, 54.39, 55.17, 55.29, 56.43, 57.08, 57.77, 58.75, 59.46, 59.48, 60.8, 61.65, 61.97, 62.94, 63.71, 64.1, 64.9, 65.66, 66.07, 66.61, 66.37, 67.17, 67.46, 67.88, 68.49, 69.05, 70.25, 70.3, 70.15, 70.94, 70.77, 71.89, 71.77, 72.11, 71.96, 73.45, 73.57, 74.74, 73.81, 74.85, 74.77, 74.74, 74.43, 74.79, 75.67, 74.79, 75.68, 74.89, 74.82, 74.79, 74.45, 73.43, 74.0, 73.23, 73.44, 75.2, 74.61, 72.03, 74.17, 70.76, 72.7, 71.87, 71.09, 73.5, 73.88, 73.01, 71.46, 73.78, 74.05, 70.85, 68.95, 71.87, 69.25, 71.08, 73.52, 68.93, 62.5, 65.54, 67.46, 72.04, 62.8, 69.15, 48.52, 58.99, 51.35, 61.17, 61.27, 46.36, 62.35, 49.28, 55.12, 43.9, 55.63, 68.25, 54.98, 48.05, 68.96, 59.51, 47.15, 40.31, 22.22, 35.5, 51.71, 31.2, 69.73, 39.54, 29.59, 17.07, 45.55, 32.91, 50.19, 18.38, 41.28, 52.62, 56.21, 16.13, 13.33, 23.63, 44.15, 25.19, 47.15, 13.07, 43.66, 26.08, 31.0, 49.15, 26.02, 17.67, 29.47, 12.21, 77.59, 73.36, 75.48, 72.44, 67.64, 67.06, 65.13, 75.3, 57.8, 62.41, 68.07, 59.65, 65.74, 65.01, 67.51, 71.43, 66.47, 54.76, 74.97, 69.82, 50.88, 61.37, 61.77, 69.33, 73.58, 71.91, 68.66, 59.15, 69.85, 71.05, 76.65, 74.28, 69.66, 66.28, 75.52, 39.65, 67.38, 74.64, 60.63, 68.62, 50.24, 68.75, 65.22, 54.39, 60.11, 50.4, 68.83, 59.57, 40.19, 69.92], "train_loss": [898.8426396846771, 847.8899030685425, 800.7736721038818, 765.0860748291016, 737.4116946458817, 710.4957139492035, 683.3607488870621, 662.891620516777, 646.2668633460999, 633.0604838132858, 621.2724764347076, 608.3724853992462, 598.3186956644058, 587.3708901405334, 578.0264027118683, 568.9068915843964, 558.8855143785477, 551.9420387744904, 544.6042340993881, 538.5405747890472, 531.9362293481827, 524.9955642223358, 521.2234066724777, 515.3607943058014, 510.5541695356369, 506.49475169181824, 501.55380952358246, 498.47495913505554, 492.4643771648407, 489.45731461048126, 484.4970750808716, 481.315865278244, 477.3761348724365, 472.4279328584671, 468.8671442270279, 464.52878868579865, 460.4651839733124, 456.21305733919144, 452.55424201488495, 448.3891990184784, 444.3070459365845, 440.70053565502167, 435.7411507964134, 432.2887210845947, 427.30664694309235, 425.6965357065201, 422.5478401184082, 417.74121540784836, 414.23015809059143, 410.60358905792236, 407.00894862413406, 403.7259510755539, 399.51965314149857, 395.69184696674347, 394.05381751060486, 389.40829533338547, 386.13250917196274, 381.50526148080826, 377.7683981657028, 374.99674582481384, 371.49066311120987, 369.60561949014664, 366.678045630455, 363.8422709107399, 365.3017117381096, 364.352230489254, 366.0095160603523, 369.17034351825714, 373.70697343349457, 377.8119578361511, 382.4427366256714, 385.5822843313217, 389.31982421875, 390.4683350920677, 391.76480519771576, 393.9926459789276, 393.4692442417145, 394.46702164411545, 396.1181097626686, 395.2602686882019, 395.0911687016487, 394.2851170897484, 394.7579610347748, 394.45464235544205, 393.7747570872307, 393.20044338703156, 391.8626509308815, 391.0020280480385, 390.32648783922195, 388.8206822872162, 387.86604475975037, 387.5055014491081, 385.34072452783585, 384.0180859565735, 383.3132212758064, 381.4013590812683, 380.40913885831833, 379.2418758869171, 377.1274865269661, 374.7630865573883, 373.6910642385483, 373.2723126411438, 372.17786371707916, 369.5449678301811, 369.75357872247696, 368.06738007068634, 367.02616089582443, 365.0794492959976, 364.43402177095413, 361.4723111987114, 360.62692934274673, 358.93896651268005, 357.1987955570221, 357.10394632816315, 354.8427764773369, 354.0591037273407, 353.1417992711067, 351.887424826622, 349.39310336112976, 348.97816640138626, 347.18964743614197, 344.0947200655937, 344.49242198467255, 343.4235988855362, 340.8624005317688, 338.972983956337, 337.7858805656433, 335.9935103058815, 337.51036363840103, 333.6401392817497, 334.32034665346146, 332.95360535383224, 329.62677705287933, 329.71510058641434, 328.1470568180084, 325.64122116565704, 324.86704021692276, 323.7345170378685, 322.1167529821396, 321.6449198126793, 319.12968158721924, 320.1153118610382, 318.6618750691414, 318.02033573389053, 317.0274780392647, 315.4421135187149, 313.5774782896042, 312.19788032770157, 309.5697336792946, 309.372498691082, 290.9034844636917, 286.92450827360153, 285.1648798584938, 285.5761922597885, 284.3278033733368, 284.3272040486336, 283.74258357286453, 282.65785324573517, 281.04044568538666, 280.70836967229843, 280.4797883629799, 281.2879052758217, 279.4470103979111, 279.8258576989174, 278.07352763414383, 278.1192605495453, 276.998263835907, 277.4230134487152, 276.8969384431839, 275.2504673600197, 275.4664125442505, 274.40118503570557, 273.16140419244766, 273.05127334594727, 272.96389746665955, 271.65598249435425, 271.7012248635292, 271.62793135643005, 270.11755138635635, 270.23731023073196, 268.56184911727905, 269.3833873271942, 269.032954454422, 268.0551087260246, 267.1414179801941, 266.0425738096237, 266.8836269378662, 265.7779696583748, 265.2872471809387, 264.291180729866, 264.10421615839005, 263.5876993536949, 262.92155426740646, 262.92397290468216, 262.01389718055725, 261.697996199131, 260.4430645108223, 259.66784980893135, 259.44998946785927, 259.9864763021469], "test_loss": [175.88310885429382, 165.80934929847717, 157.1933913230896, 150.2276895046234, 144.73221695423126, 138.54439175128937, 132.62195253372192, 129.50658106803894, 126.04699492454529, 123.71718966960907, 121.55201292037964, 118.86933755874634, 116.79006218910217, 114.74623191356659, 112.85671579837799, 111.0112429857254, 109.50303936004639, 107.87287104129791, 105.5338978767395, 104.57486534118652, 103.5439805984497, 102.18172240257263, 101.11050224304199, 100.68507993221283, 99.60012316703796, 98.82129955291748, 97.99654507637024, 96.52006423473358, 95.81653642654419, 96.02580857276917, 94.1460030078888, 93.90925705432892, 93.24976348876953, 92.10904002189636, 90.94247806072235, 90.56692427396774, 89.684530377388, 89.06410521268845, 87.99280220270157, 87.74020576477051, 87.7068629860878, 87.11810827255249, 86.05485481023788, 85.52668380737305, 84.5293293595314, 84.52864170074463, 82.81409388780594, 82.95534068346024, 82.46771216392517, 81.89378148317337, 82.56019878387451, 80.73887318372726, 80.9541442990303, 79.4861866235733, 79.91482907533646, 78.7955452799797, 78.66208046674728, 76.99192053079605, 77.27846795320511, 76.51588046550751, 76.02547919750214, 76.50751626491547, 76.2565461397171, 76.5882288813591, 74.44754844903946, 76.60171085596085, 74.8557733297348, 76.3802016377449, 76.85956937074661, 75.88968926668167, 77.86778175830841, 79.15915405750275, 78.75588238239288, 79.30577886104584, 80.57186627388, 77.3369055390358, 78.1480603814125, 82.0399820804596, 78.31794226169586, 83.09566903114319, 80.27139753103256, 82.23285400867462, 82.71148121356964, 79.38718277215958, 78.15213227272034, 79.69625169038773, 81.89834427833557, 79.20405691862106, 78.02980744838715, 82.54505097866058, 85.7249139547348, 80.68420314788818, 84.07644540071487, 80.47477877140045, 77.94442015886307, 85.95730364322662, 95.77000784873962, 90.9957150220871, 88.43254292011261, 79.01735323667526, 94.23814070224762, 84.71045571565628, 119.49147820472717, 101.47488558292389, 113.63639998435974, 100.46482539176941, 92.14965295791626, 126.58744204044342, 95.25583815574646, 119.62733888626099, 107.17949640750885, 124.82284200191498, 107.93718039989471, 81.01802027225494, 105.96533691883087, 126.05150508880615, 82.67726749181747, 98.45666253566742, 121.83280730247498, 148.796435713768, 200.53822827339172, 174.64392280578613, 111.11584508419037, 171.29049026966095, 77.92851173877716, 143.65366852283478, 183.3158848285675, 224.2717649936676, 127.87563872337341, 164.8811960220337, 117.27647125720978, 251.45478701591492, 136.8490835428238, 116.80278611183167, 101.96720391511917, 261.82534766197205, 335.10460329055786, 212.46468472480774, 136.1887879371643, 190.60692596435547, 128.09776318073273, 261.6525387763977, 133.75663340091705, 193.39156007766724, 171.47661340236664, 118.07338285446167, 186.96306705474854, 246.2113652229309, 179.97369730472565, 282.5805492401123, 61.10411214828491, 69.50170576572418, 64.87390768527985, 70.5887400507927, 79.85448330640793, 79.50195723772049, 86.00938093662262, 65.5131402015686, 106.57805669307709, 89.40209448337555, 78.22683715820312, 95.27099591493607, 83.33658975362778, 86.11508852243423, 79.0858963727951, 71.02800512313843, 83.3143208026886, 108.30440181493759, 65.7855134010315, 76.50528860092163, 118.67972242832184, 97.92827701568604, 91.49031108617783, 75.24457973241806, 67.81697070598602, 71.2428719997406, 78.20664572715759, 98.66774153709412, 76.16061472892761, 69.78350293636322, 61.765236616134644, 66.10666590929031, 74.5004990696907, 80.21228486299515, 63.2903054356575, 154.17879617214203, 78.80802804231644, 65.39597916603088, 99.55983555316925, 78.84121870994568, 125.43010210990906, 77.7996975183487, 83.6968839764595, 109.13157391548157, 100.66770046949387, 117.89024877548218, 78.3636457324028, 95.30179506540298, 158.07607531547546, 73.52303850650787], "epoch_time": [91.18588185310364, 89.2776050567627, 89.33284759521484, 89.35536670684814, 89.28582549095154, 89.29038786888123, 89.29810380935669, 89.34135842323303, 89.3151535987854, 89.31455039978027, 89.36752939224243, 89.37553286552429, 89.36607670783997, 89.33847236633301, 90.39106488227844, 91.26673936843872, 90.62114357948303, 89.35591244697571, 89.31490564346313, 89.36173963546753, 89.34088730812073, 89.37869691848755, 89.33894419670105, 89.32735776901245, 89.33734154701233, 89.37594509124756, 89.36504292488098, 89.31127905845642, 89.37330651283264, 89.33644890785217, 89.3569712638855, 89.33849573135376, 89.32719397544861, 89.32611298561096, 89.33640646934509, 89.32079553604126, 89.33084011077881, 89.3329758644104, 89.3543426990509, 89.36086344718933, 89.36219239234924, 89.38979244232178, 89.35380172729492, 89.34257173538208, 90.5184497833252, 89.38890409469604, 89.34187316894531, 89.40541172027588, 89.35583257675171, 89.35678243637085, 89.32614874839783, 89.32967257499695, 89.32588171958923, 89.33828067779541, 89.3672297000885, 89.32527184486389, 89.3832380771637, 89.40393209457397, 89.34480142593384, 89.37004494667053, 89.41919374465942, 89.3667504787445, 89.43693208694458, 89.32537698745728, 89.40895414352417, 89.29285669326782, 89.35079741477966, 89.38127613067627, 89.31372141838074, 89.33990025520325, 89.34327983856201, 89.32450985908508, 89.3279480934143, 89.38834595680237, 89.337153673172, 89.31245446205139, 89.36404132843018, 89.34963917732239, 89.36705231666565, 89.40896415710449, 89.35451626777649, 89.3328320980072, 89.38403677940369, 89.3735568523407, 89.32801175117493, 89.37490439414978, 89.32823133468628, 89.31208348274231, 89.4313223361969, 89.38453483581543, 89.3958158493042, 89.41731667518616, 89.39325332641602, 89.40469980239868, 89.37415480613708, 89.31730127334595, 89.46133971214294, 89.42089438438416, 89.41040396690369, 89.36345934867859, 89.41355586051941, 89.34599828720093, 89.38247728347778, 89.32331085205078, 89.34757828712463, 89.31772923469543, 89.3346164226532, 89.36016750335693, 89.36573219299316, 89.35717582702637, 89.3492169380188, 89.37861371040344, 89.37818193435669, 89.32241106033325, 89.35802388191223, 89.37273907661438, 89.3787043094635, 89.35716986656189, 89.39559268951416, 89.39503502845764, 89.35629510879517, 89.40554642677307, 89.34219861030579, 89.3460214138031, 89.36242723464966, 89.41696333885193, 89.33823156356812, 89.35920548439026, 89.3442051410675, 89.37690305709839, 89.35044813156128, 89.393061876297, 89.37362408638, 89.38202953338623, 89.38936567306519, 89.41231513023376, 89.34210228919983, 89.34380769729614, 89.37698817253113, 89.393239736557, 89.33393359184265, 89.3237931728363, 89.36977744102478, 89.29892563819885, 89.33964467048645, 89.34742522239685, 89.3093626499176, 89.34424901008606, 89.3583869934082, 89.35519480705261, 89.39170026779175, 89.40260934829712, 89.38875675201416, 89.33267498016357, 89.3649091720581, 89.35302639007568, 89.32560181617737, 89.33977270126343, 89.33254885673523, 89.35717272758484, 89.32416796684265, 89.3703019618988, 89.40667271614075, 89.36114692687988, 89.36330008506775, 89.38459539413452, 89.36282753944397, 89.35670781135559, 89.31037259101868, 89.34616756439209, 89.3666615486145, 89.38558793067932, 89.36906719207764, 89.3646469116211, 89.35577344894409, 89.34800052642822, 89.34858846664429, 89.38340449333191, 89.35717368125916, 89.3458321094513, 89.34572529792786, 89.3526074886322, 89.32593202590942, 89.33075952529907, 89.3991322517395, 89.35167384147644, 89.41571927070618, 89.34802985191345, 89.4246551990509, 89.36689972877502, 89.30372381210327, 89.36818861961365, 89.39500975608826, 89.37329959869385, 89.39672136306763, 89.371413230896, 89.3296468257904, 89.36354613304138, 89.3778190612793, 89.33933186531067]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr5e-07-wdecay200.00000000000003-seed43.json <==
{"train_acc": [14.536, 19.176, 24.178, 27.174, 29.862, 32.052, 33.662, 36.23, 37.844, 39.376, 40.996, 42.472, 43.8, 45.112, 46.382, 47.288, 48.222, 49.266, 50.432, 51.27, 51.896, 52.956, 53.922, 54.712, 55.558, 56.192, 57.006, 57.812, 58.936, 59.822, 60.47, 61.212, 61.944, 62.544, 63.268, 64.234, 64.702, 65.264, 66.2, 66.822, 67.326, 68.012, 68.568, 69.194, 69.91, 70.338, 71.058, 71.604, 72.392, 72.872, 73.238, 74.092, 74.328, 75.012, 75.746, 76.1, 76.75, 77.292, 77.362, 77.858, 78.12, 78.47, 78.634, 79.034, 79.1, 79.018, 78.848, 78.658, 78.354, 77.976, 77.606, 77.156, 76.66, 76.852, 76.778, 76.514, 76.284, 76.398, 76.346, 76.276, 76.264, 76.186, 76.122, 76.082, 76.368, 76.386, 76.184, 76.372, 76.318, 76.08, 76.594, 76.658, 76.498, 76.76, 76.584, 76.384, 76.77, 76.72, 76.718, 76.638, 76.884, 76.912, 76.86, 76.914, 76.864, 77.092, 76.92, 77.112, 76.994, 76.998, 77.354, 77.436, 77.264, 77.152, 77.194, 77.398, 77.21, 77.28, 77.518, 77.432, 77.056, 77.434, 77.26, 77.588, 77.226, 77.394, 77.626, 77.776, 77.526, 77.468, 77.63, 77.64, 77.536, 77.714, 77.59, 77.88, 77.672, 77.698, 77.85, 77.948, 77.952, 78.116, 77.876, 77.598, 78.09, 78.024, 78.232, 77.986, 78.11, 78.362, 80.37, 81.12, 80.926, 80.952, 81.166, 81.15, 81.036, 81.08, 81.53, 81.25, 81.48, 81.408, 81.392, 81.446, 81.416, 81.42, 81.47, 81.786, 81.71, 81.702, 81.83, 81.882, 81.59, 81.804, 81.776, 81.792, 81.862, 81.85, 81.814, 81.858, 81.922, 81.932, 82.148, 82.174, 81.976, 81.976, 81.91, 81.952, 82.104, 82.088, 82.094, 82.0, 82.294, 82.102, 82.208, 82.038, 82.244, 82.192, 82.046, 82.15], "test_acc": [17.2, 22.39, 25.85, 28.68, 32.25, 34.71, 36.82, 38.82, 40.56, 41.86, 43.39, 44.84, 46.07, 47.3, 48.49, 49.16, 50.12, 50.93, 52.07, 52.61, 53.57, 54.51, 54.95, 56.47, 56.7, 57.16, 58.41, 58.58, 59.38, 59.9, 60.92, 61.28, 62.02, 62.51, 63.25, 64.13, 63.94, 65.04, 65.59, 65.89, 66.46, 66.72, 67.62, 67.67, 68.37, 69.0, 69.53, 70.23, 69.94, 70.95, 71.64, 71.99, 72.0, 73.33, 73.53, 74.04, 73.78, 73.69, 74.85, 75.01, 75.59, 74.49, 75.21, 75.53, 76.05, 75.68, 75.87, 75.2, 74.02, 74.84, 74.78, 73.61, 74.68, 73.86, 75.07, 72.6, 72.75, 74.07, 71.64, 74.44, 73.14, 73.68, 73.48, 73.48, 71.7, 71.72, 71.44, 72.34, 73.87, 68.4, 69.0, 75.05, 71.51, 65.2, 69.83, 72.68, 64.29, 71.08, 59.89, 56.72, 60.21, 63.27, 66.6, 68.01, 52.88, 59.5, 58.29, 70.75, 48.25, 51.72, 61.65, 55.8, 54.47, 71.04, 43.08, 63.53, 62.85, 56.73, 53.38, 59.98, 59.75, 64.82, 37.81, 41.68, 42.59, 64.25, 48.58, 47.63, 38.98, 43.78, 52.94, 44.78, 39.02, 33.33, 61.54, 38.64, 27.81, 41.97, 40.03, 30.44, 27.41, 37.71, 34.92, 40.69, 28.91, 42.45, 13.94, 21.99, 26.29, 18.84, 76.96, 75.7, 74.49, 69.62, 76.59, 76.45, 72.99, 67.61, 74.6, 54.56, 67.52, 71.2, 62.22, 72.71, 77.25, 77.58, 67.6, 72.76, 67.08, 66.93, 75.86, 62.37, 72.83, 78.06, 62.78, 75.53, 66.9, 65.75, 55.78, 65.33, 63.21, 70.84, 71.17, 68.76, 56.5, 61.91, 62.16, 78.94, 74.23, 70.89, 73.18, 63.66, 54.08, 43.02, 58.87, 63.83, 65.4, 50.46, 50.89, 54.39], "train_loss": [887.8137352466583, 843.6193852424622, 800.2395236492157, 769.1507736444473, 742.376856803894, 716.7942861318588, 692.972717165947, 670.0859087705612, 650.3915172815323, 635.5465219020844, 620.6852972507477, 607.8600604534149, 596.0396263599396, 585.8397251367569, 576.1762269735336, 566.7363820075989, 558.6926456689835, 551.5344882011414, 543.2870205640793, 537.4634021520615, 531.3459529876709, 525.1996583938599, 520.1930869817734, 514.0088024139404, 508.9164605140686, 504.5586621761322, 499.6069198846817, 494.959755897522, 489.421501994133, 484.65738439559937, 480.2956703901291, 477.22807359695435, 472.5399092435837, 469.8673732280731, 466.45684349536896, 461.1723117828369, 457.56913328170776, 453.6147884130478, 449.37031799554825, 445.7812537550926, 442.54848194122314, 438.86569118499756, 435.4328361749649, 431.059485912323, 427.4798621535301, 423.73750191926956, 419.8018138408661, 415.06191182136536, 411.780699133873, 408.30479365587234, 404.11432909965515, 399.9483106136322, 398.15794134140015, 393.6040738224983, 388.993066906929, 385.6190491914749, 382.1408497095108, 377.8801716566086, 375.91385024785995, 372.8677476644516, 370.87218767404556, 367.84330838918686, 366.24294501543045, 363.832726418972, 363.91006058454514, 363.18282717466354, 365.0252728462219, 369.5453733801842, 372.9490945339203, 378.21966338157654, 382.27821838855743, 386.50370395183563, 389.2213485240936, 391.47440218925476, 392.0349730849266, 393.9433869123459, 395.37161070108414, 393.8223748803139, 394.51032680273056, 394.9678995013237, 395.10089564323425, 394.90258395671844, 393.86565947532654, 393.8784906864166, 392.7272817492485, 391.67034870386124, 392.4717580676079, 389.7224963903427, 390.36994820833206, 389.8621588945389, 387.54181814193726, 386.1378650665283, 385.36027097702026, 383.3321088552475, 383.05358719825745, 382.4309412240982, 379.8124900460243, 379.4560706615448, 378.0698190331459, 377.05640691518784, 374.86148303747177, 373.0906450152397, 372.11159312725067, 371.12115055322647, 369.7867105603218, 366.50852024555206, 366.2956616282463, 363.90742242336273, 363.6501554250717, 361.67336547374725, 359.3455874323845, 357.7916014790535, 355.4951203465462, 355.62481302022934, 353.9060344696045, 351.7430071234703, 351.2724189758301, 349.9952929019928, 348.06914561986923, 346.1230646967888, 345.94367676973343, 343.3925131559372, 341.7767800092697, 340.74296855926514, 339.58137035369873, 338.3424382209778, 336.2831698656082, 333.11065727472305, 334.87611597776413, 332.1247158050537, 330.8735809326172, 329.4155492782593, 328.98547887802124, 327.6217787861824, 325.92851531505585, 323.9106691479683, 323.8693774342537, 322.6175517439842, 320.1659605503082, 318.85703343153, 317.336058139801, 315.3666113615036, 315.1637657880783, 316.6860107779503, 312.85047858953476, 312.3010060787201, 309.35934549570084, 310.446382522583, 309.6987279653549, 305.24662548303604, 288.19260662794113, 285.21006774902344, 284.17192101478577, 284.1636443734169, 283.367717564106, 282.0853954553604, 283.30382508039474, 281.59309834241867, 280.4484465122223, 280.38156485557556, 279.82997143268585, 279.5771605372429, 279.3491352200508, 278.18541556596756, 278.3252787590027, 277.4581223130226, 276.27871584892273, 274.83933889865875, 274.8701990842819, 274.7828856706619, 273.7550039291382, 273.68518793582916, 273.8908289670944, 272.1909207701683, 271.1611228585243, 271.2402504682541, 270.57768589258194, 269.9455410838127, 269.8571508526802, 269.25451105833054, 268.29732996225357, 267.54825949668884, 266.5481370687485, 266.1931248307228, 266.2457811832428, 265.3102545142174, 265.9091075062752, 264.6565608680248, 263.46070313453674, 262.7731355726719, 263.44514977931976, 262.3967183828354, 261.36292868852615, 261.18616783618927, 259.9748115539551, 259.5988535284996, 258.7163528203964, 258.63802921772003, 258.882771730423, 258.6554021537304], "test_loss": [174.5852210521698, 165.191796541214, 156.87734174728394, 151.25544953346252, 145.26311314105988, 139.44262754917145, 134.19300150871277, 129.57550477981567, 125.9728729724884, 123.23550713062286, 120.49241292476654, 117.42223167419434, 115.32693135738373, 112.87629354000092, 111.02160811424255, 109.29857850074768, 107.91636121273041, 106.81351280212402, 105.26415538787842, 103.97587525844574, 103.32215309143066, 101.93991494178772, 101.08218371868134, 99.68433260917664, 98.74193584918976, 97.98510766029358, 97.1150039434433, 96.26647710800171, 95.60668468475342, 94.26770544052124, 93.68817007541656, 93.62268447875977, 92.23203241825104, 91.85504078865051, 90.4987160563469, 90.34564244747162, 89.61315178871155, 88.6839314699173, 88.75217574834824, 87.47680878639221, 87.81834328174591, 86.39255577325821, 85.58610099554062, 86.0750242471695, 84.37101167440414, 84.25434070825577, 82.96658700704575, 82.68068045377731, 82.98506712913513, 81.8376412987709, 81.53820604085922, 81.37789982557297, 80.94458627700806, 78.99098813533783, 78.85510581731796, 77.44849717617035, 77.63378262519836, 77.84339648485184, 77.39534276723862, 76.62133502960205, 76.26806849241257, 77.88986140489578, 75.81509417295456, 76.29232013225555, 75.09361988306046, 76.0579782128334, 75.10120522975922, 77.47015553712845, 78.6154488325119, 77.72714191675186, 78.55039572715759, 79.20143663883209, 77.98534017801285, 78.89749419689178, 78.12801837921143, 80.63379955291748, 81.11730861663818, 79.79579031467438, 83.81936699151993, 79.24445813894272, 81.95776790380478, 79.98222720623016, 81.04702377319336, 80.08016383647919, 83.82441818714142, 83.03540772199631, 82.607570707798, 81.65427964925766, 79.2669512629509, 86.59229356050491, 87.62483036518097, 77.65372234582901, 82.2317225933075, 92.25915503501892, 83.1803150177002, 79.82138496637344, 91.22552168369293, 81.45574396848679, 98.35373187065125, 107.88806807994843, 99.31652426719666, 91.27958124876022, 88.15944039821625, 85.27124089002609, 111.51495432853699, 95.37359338998795, 98.46075451374054, 81.0793741941452, 121.40738534927368, 108.63084483146667, 93.7946424484253, 102.87118089199066, 108.87107157707214, 78.28211736679077, 139.305854678154, 89.52353072166443, 93.84222602844238, 99.7693464756012, 108.30807447433472, 94.59273838996887, 97.80425614118576, 86.7742959856987, 155.4850777387619, 144.03853499889374, 139.93828558921814, 86.61101204156876, 116.20608186721802, 127.46918797492981, 164.7458152770996, 132.7768732905388, 109.84157907962799, 129.64796698093414, 160.82145023345947, 164.36312055587769, 97.07199317216873, 147.53813910484314, 191.23052883148193, 159.47029948234558, 157.64317381381989, 168.03181064128876, 194.04340291023254, 145.46578419208527, 153.76250422000885, 142.815469622612, 195.92652463912964, 144.09270679950714, 281.8186922073364, 206.95920157432556, 187.3734040260315, 236.7526421546936, 61.47603917121887, 63.07969057559967, 66.6722292304039, 75.25216495990753, 63.303465843200684, 62.62879604101181, 68.96850061416626, 79.50999188423157, 66.07853132486343, 111.2244244813919, 79.96757119894028, 74.32760506868362, 91.71943926811218, 71.03457164764404, 61.45203697681427, 60.925796151161194, 80.9453517794609, 69.59086167812347, 77.4464590549469, 80.33829021453857, 63.585385382175446, 90.8292019367218, 66.73600816726685, 59.650905311107635, 89.92936104536057, 64.55128943920135, 85.57870334386826, 81.69342559576035, 108.9172295331955, 83.89397597312927, 91.5188540816307, 74.59833037853241, 72.73810416460037, 74.09214913845062, 107.88558447360992, 92.94806516170502, 92.2120401263237, 56.78394716978073, 66.86556333303452, 74.21749079227448, 67.09399849176407, 88.06469392776489, 111.16537570953369, 140.9211846590042, 97.4807596206665, 87.35877227783203, 83.93413615226746, 116.64097797870636, 127.54283344745636, 111.2074179649353], "epoch_time": [51.36315035820007, 48.87811064720154, 49.12003993988037, 49.01459240913391, 49.27986407279968, 49.39302206039429, 49.09286332130432, 48.9619460105896, 49.509082555770874, 49.169960737228394, 49.61115288734436, 49.09623622894287, 49.30865025520325, 48.85146737098694, 49.21345543861389, 49.29707384109497, 48.91903614997864, 49.346760511398315, 48.67414665222168, 49.20247268676758, 49.46251845359802, 49.11212635040283, 49.18558883666992, 49.06815695762634, 48.9625928401947, 48.074054479599, 48.418790102005005, 49.308948040008545, 49.21661353111267, 49.34271597862244, 49.142396450042725, 49.121272802352905, 49.17267441749573, 49.108219385147095, 49.32773518562317, 49.02588486671448, 48.95637130737305, 49.39311337471008, 49.17507886886597, 49.3001184463501, 48.80805826187134, 49.38296723365784, 48.802669286727905, 49.38400435447693, 49.18133735656738, 49.12016797065735, 49.8034873008728, 49.27260184288025, 48.99138951301575, 49.264464139938354, 49.289353370666504, 49.19891834259033, 49.16493225097656, 48.91296720504761, 49.36369323730469, 49.295438289642334, 48.99143719673157, 49.32896184921265, 49.13425374031067, 49.445252418518066, 48.527475357055664, 49.66741394996643, 49.301756620407104, 49.43006658554077, 49.47516846656799, 49.49764132499695, 49.17585492134094, 49.25975775718689, 49.10656023025513, 49.43977761268616, 49.62004804611206, 49.10641670227051, 49.32721948623657, 49.30242085456848, 48.858697175979614, 49.24193453788757, 49.55212068557739, 49.31183576583862, 49.44794535636902, 49.224589347839355, 49.145533323287964, 49.23152780532837, 49.1534788608551, 49.11009359359741, 49.19474411010742, 49.089038372039795, 49.64253282546997, 49.205323219299316, 49.30621075630188, 49.01219439506531, 49.20335507392883, 49.10780119895935, 49.83255410194397, 49.35952949523926, 49.31850862503052, 49.14418339729309, 49.345311403274536, 49.18014454841614, 49.20327067375183, 49.10397744178772, 48.822630167007446, 49.08392667770386, 49.386136054992676, 49.44763398170471, 49.26446270942688, 49.33710813522339, 49.15888071060181, 49.293511629104614, 49.13598608970642, 49.34266924858093, 49.546080350875854, 49.15020418167114, 49.24871325492859, 49.17202305793762, 49.40112233161926, 49.78368616104126, 49.650609254837036, 49.43893098831177, 49.62678027153015, 49.45415115356445, 49.177632331848145, 49.607855558395386, 49.4695360660553, 48.95701861381531, 49.340320348739624, 48.75488758087158, 49.337337017059326, 49.47112274169922, 49.12736487388611, 49.211313009262085, 49.33000707626343, 49.278724908828735, 49.630836963653564, 48.88369846343994, 49.106889724731445, 49.011613845825195, 49.34203290939331, 49.51260018348694, 49.35724973678589, 49.20209574699402, 49.306902170181274, 49.03123116493225, 49.322901010513306, 48.88291525840759, 49.23770713806152, 49.093713998794556, 49.306594133377075, 49.25615382194519, 49.083078145980835, 49.19843816757202, 49.13845872879028, 49.6687958240509, 49.04959034919739, 49.207640409469604, 48.80813765525818, 49.45329189300537, 49.26415133476257, 49.051984548568726, 49.4516863822937, 49.3764271736145, 49.77912425994873, 48.929473876953125, 49.072399854660034, 49.172523975372314, 49.47474980354309, 49.12055850028992, 49.09339356422424, 49.44503092765808, 49.11824822425842, 49.38701820373535, 49.12366533279419, 49.23678278923035, 49.28506517410278, 49.460869789123535, 49.11828684806824, 49.532150983810425, 49.19949507713318, 49.03576159477234, 48.960073947906494, 49.227072954177856, 49.31931757926941, 49.26583456993103, 49.31382751464844, 49.33785152435303, 49.465686082839966, 49.07157897949219, 49.38101673126221, 49.32538080215454, 49.33763790130615, 49.58088541030884, 49.036410093307495, 49.07122611999512, 49.47384738922119, 49.402106046676636, 49.35745120048523, 49.246432065963745, 49.11221742630005, 49.42291760444641, 49.35201072692871, 48.901063442230225]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeadam-lr5e-07-wdecay200.00000000000003-seed44.json <==
{"train_acc": [14.224, 17.85, 22.784, 25.854, 28.794, 30.822, 33.166, 34.726, 36.176, 38.078, 39.574, 40.872, 42.304, 43.73, 44.774, 46.06, 47.226, 48.518, 49.538, 50.664, 51.574, 52.326, 53.176, 54.124, 55.034, 55.9, 56.864, 57.76, 58.474, 59.208, 60.042, 60.778, 61.508, 62.134, 62.886, 63.682, 64.252, 64.92, 65.406, 66.166, 66.616, 67.48, 68.066, 68.756, 69.146, 69.97, 70.768, 71.192, 71.9, 72.326, 72.912, 73.552, 73.752, 74.472, 75.042, 75.694, 76.148, 76.532, 76.986, 77.584, 77.732, 78.312, 78.158, 78.608, 78.952, 78.926, 78.654, 78.574, 78.33, 77.716, 77.33, 77.14, 77.0, 76.794, 76.644, 76.23, 76.152, 76.228, 75.882, 76.084, 75.826, 75.902, 75.822, 75.984, 75.806, 76.138, 75.958, 75.926, 75.998, 76.07, 76.346, 76.38, 76.114, 76.354, 76.454, 76.386, 76.424, 76.362, 76.592, 76.6, 76.7, 76.64, 76.65, 76.99, 76.912, 76.958, 76.872, 76.826, 76.96, 77.112, 76.924, 77.014, 76.932, 76.864, 77.092, 76.974, 77.266, 77.17, 77.486, 77.242, 77.302, 77.272, 77.416, 77.43, 77.08, 77.458, 77.356, 77.428, 77.524, 77.62, 77.714, 77.654, 77.74, 77.454, 77.722, 77.884, 77.53, 77.936, 77.79, 78.064, 77.928, 77.914, 78.048, 78.192, 77.9, 78.196, 78.18, 78.072, 78.074, 78.064, 80.544, 80.884, 81.024, 81.096, 81.17, 81.294, 81.302, 81.3, 81.404, 81.414, 81.54, 81.33, 81.52, 81.546, 81.624, 81.66, 81.694, 81.684, 81.582, 81.574, 81.714, 81.656, 81.912, 81.868, 81.904, 81.68, 82.01, 81.83, 81.822, 81.858, 81.982, 82.07, 82.024, 82.176, 82.088, 82.168, 82.11, 82.122, 82.268, 82.2, 82.23, 82.004, 82.314, 82.138, 82.21, 82.214, 82.348, 82.15, 82.136, 82.256], "test_acc": [14.56, 19.09, 22.67, 25.5, 29.72, 31.95, 34.58, 36.8, 38.07, 39.57, 41.05, 42.62, 43.72, 45.65, 46.03, 47.51, 48.47, 49.87, 50.83, 51.37, 52.05, 53.05, 54.15, 55.27, 55.35, 55.93, 57.57, 57.81, 59.04, 59.52, 59.73, 60.69, 61.78, 62.11, 62.61, 62.92, 64.03, 64.89, 65.07, 65.95, 66.44, 67.45, 67.49, 67.53, 68.88, 69.26, 69.72, 70.39, 70.64, 71.22, 71.44, 71.79, 72.53, 72.65, 72.84, 73.4, 73.23, 74.52, 73.93, 74.45, 74.28, 74.88, 75.03, 75.57, 76.41, 74.89, 74.62, 75.11, 75.4, 74.78, 75.04, 74.77, 74.67, 72.97, 72.24, 73.47, 74.02, 73.0, 73.84, 73.64, 74.21, 71.96, 70.48, 74.09, 70.18, 72.61, 69.61, 73.27, 73.35, 70.35, 72.35, 68.44, 72.55, 72.24, 69.42, 66.81, 74.58, 63.06, 67.0, 67.19, 63.89, 67.29, 73.35, 69.14, 68.37, 65.71, 59.79, 69.66, 53.67, 61.12, 61.94, 50.76, 59.91, 67.93, 47.72, 56.76, 56.93, 28.72, 46.67, 63.43, 62.6, 50.55, 42.02, 61.69, 45.19, 51.65, 35.5, 19.55, 45.86, 40.16, 35.24, 55.99, 61.36, 25.66, 13.47, 43.67, 37.45, 37.64, 34.01, 38.8, 30.43, 11.36, 33.05, 36.86, 23.76, 36.58, 16.87, 26.03, 43.62, 33.54, 73.35, 76.0, 74.09, 78.36, 73.69, 73.03, 72.19, 74.39, 71.13, 67.78, 64.95, 72.62, 75.22, 73.56, 77.78, 62.85, 55.58, 69.08, 77.59, 74.87, 69.86, 77.95, 72.49, 68.29, 62.72, 77.35, 77.06, 51.29, 73.18, 69.52, 55.05, 71.93, 74.73, 66.4, 69.39, 72.64, 68.48, 73.04, 51.28, 74.64, 69.49, 74.24, 75.6, 68.5, 73.58, 42.69, 71.96, 56.02, 69.17, 49.65], "train_loss": [907.9731395244598, 865.6494841575623, 821.5027334690094, 777.3075695037842, 751.1361924409866, 728.9619141817093, 706.8372837305069, 685.8990350961685, 667.4803903102875, 650.3093013763428, 636.0182482004166, 622.6929922103882, 609.4911862611771, 598.024768948555, 588.4159225225449, 578.119113445282, 568.0763536691666, 559.356569647789, 551.4305783510208, 542.5123760700226, 537.021786570549, 531.0630894899368, 525.2915889024734, 519.374059677124, 514.206719994545, 509.66736233234406, 504.43077301979065, 500.20897901058197, 495.21895694732666, 490.8008031845093, 485.9376038312912, 481.74955105781555, 478.2313131093979, 474.57330095767975, 470.9336484670639, 465.9297379255295, 462.4454222917557, 458.3021360039711, 454.58375322818756, 450.59360736608505, 448.1088929772377, 443.26469427347183, 438.5204347372055, 435.47342079877853, 431.85844630002975, 427.00194132328033, 423.1090758442879, 420.05204796791077, 416.07873529195786, 411.25402092933655, 408.59754824638367, 404.6095433831215, 401.8073545694351, 397.4688794016838, 393.7545295357704, 388.9152327775955, 385.98692309856415, 383.1042397618294, 378.9761953949928, 374.7728583216667, 372.53843480348587, 369.83151000738144, 367.61360347270966, 365.5196813941002, 364.2662982940674, 363.91936498880386, 366.55183458328247, 368.51124852895737, 372.59747034311295, 377.67189186811447, 382.5445599555969, 384.8012086749077, 387.59809267520905, 389.9271068572998, 391.08568120002747, 393.74505615234375, 395.00178641080856, 393.9643018245697, 395.98495548963547, 394.553631901741, 395.79919332265854, 394.7850672006607, 395.0911577939987, 394.5048311948776, 394.6645147204399, 393.476999104023, 392.3643560409546, 392.16845256090164, 390.4855937361717, 389.76218754053116, 387.5751984715462, 387.5784702897072, 387.3629243373871, 384.2361183166504, 383.8400568366051, 381.7325392961502, 381.30950462818146, 379.65770250558853, 377.8348239660263, 376.5226503610611, 375.2303191423416, 374.25020080804825, 372.39190888404846, 370.1959062218666, 369.22247290611267, 367.9385894536972, 366.57201248407364, 365.58574748039246, 364.31256330013275, 361.86983811855316, 361.23245787620544, 359.1349663734436, 357.3741349577904, 356.71032905578613, 355.63990116119385, 353.04685854911804, 351.79223477840424, 350.01211416721344, 348.0548874139786, 346.74322897195816, 346.106962621212, 343.329188644886, 342.0126922130585, 341.70826041698456, 341.5300936102867, 337.7572903037071, 338.0621042251587, 335.6691384911537, 334.6060021519661, 332.75410509109497, 331.1723403930664, 330.4911813735962, 328.81229758262634, 329.2368611693382, 327.049909055233, 323.1386894583702, 325.00734090805054, 321.54140013456345, 321.8651927113533, 319.85632586479187, 317.96436405181885, 316.90938371419907, 315.12643295526505, 314.07372975349426, 314.7442362308502, 312.0979008078575, 311.185126721859, 310.27670127153397, 308.2054535150528, 308.2446679472923, 288.5062373280525, 285.6931095123291, 284.8890966773033, 284.0391933321953, 282.7999869585037, 281.65652537345886, 282.4199203848839, 281.3320887684822, 281.12457489967346, 279.7517387866974, 279.6031023859978, 279.2404730319977, 278.38355964422226, 277.57275116443634, 277.4692430496216, 276.41906225681305, 276.1065708398819, 275.51429748535156, 274.831631064415, 275.57375144958496, 274.521410882473, 274.04452443122864, 272.17989552021027, 272.86568731069565, 271.669389128685, 271.0229420661926, 269.6761980652809, 270.80026495456696, 270.85554325580597, 268.92808896303177, 268.3959974050522, 267.7002829313278, 267.5012296438217, 266.1328943967819, 266.02981209754944, 265.18021112680435, 264.6985056400299, 263.9281144142151, 263.5910635590553, 263.36186197400093, 263.2796039581299, 262.85838508605957, 260.6616181731224, 261.62444284558296, 260.7104232311249, 259.4146717488766, 259.1720975637436, 259.91201561689377, 259.74568289518356, 257.76857352256775], "test_loss": [178.26082396507263, 171.10789251327515, 159.58250415325165, 154.1963883638382, 148.791694521904, 143.72753775119781, 139.07172286510468, 134.30230224132538, 130.84403324127197, 127.14675772190094, 124.26186668872833, 121.61645066738129, 119.79048275947571, 116.23133611679077, 114.63981211185455, 112.64165830612183, 111.30945217609406, 109.28103792667389, 107.46618974208832, 106.67924201488495, 105.48446226119995, 103.82629799842834, 102.70384883880615, 101.127974152565, 101.07982683181763, 100.15578413009644, 98.03771555423737, 98.11398553848267, 96.593785405159, 95.85084688663483, 95.99080574512482, 94.96656095981598, 93.2252504825592, 92.97969555854797, 92.32050150632858, 92.955526471138, 91.39717757701874, 89.80488431453705, 89.26539570093155, 88.54790264368057, 87.98218089342117, 86.83634215593338, 86.31815350055695, 86.65704792737961, 85.04033249616623, 85.03383529186249, 83.83000946044922, 83.188929438591, 82.76734226942062, 82.05761033296585, 81.6342961192131, 81.73613506555557, 79.9883262515068, 79.7175036072731, 79.65900099277496, 79.07694524526596, 79.05880182981491, 77.56745809316635, 78.06368166208267, 76.99059373140335, 76.95407229661942, 76.56996858119965, 76.25922787189484, 76.02224510908127, 74.15216165781021, 77.23093104362488, 77.28952860832214, 76.77193319797516, 76.19550967216492, 76.72521495819092, 76.84111732244492, 77.46193248033524, 78.61359143257141, 80.58188539743423, 81.02057945728302, 79.57430052757263, 78.04066270589828, 80.46432679891586, 78.88085985183716, 79.33188021183014, 79.27121090888977, 82.9604144692421, 84.88212537765503, 78.37450605630875, 83.99300414323807, 80.87246882915497, 86.58371776342392, 79.64933776855469, 80.89449924230576, 83.76522248983383, 80.98199313879013, 87.11749666929245, 78.9929951429367, 78.8467664718628, 84.6856781244278, 88.85721582174301, 76.5782704949379, 94.19338774681091, 87.65189623832703, 86.02784645557404, 95.87605965137482, 86.36679923534393, 77.38384491205215, 80.64703518152237, 83.92799437046051, 85.8369653224945, 100.23036795854568, 81.38872641324997, 114.84947800636292, 93.75075817108154, 95.93070125579834, 118.17517566680908, 95.31634092330933, 81.58699476718903, 122.52236258983612, 102.04391038417816, 100.64275193214417, 181.14697337150574, 120.30283796787262, 92.46031254529953, 90.67011731863022, 118.37499725818634, 129.90121924877167, 93.71920734643936, 136.54543602466583, 118.33525276184082, 158.45069634914398, 213.57564067840576, 130.54582703113556, 144.95212638378143, 163.3361769914627, 107.47043967247009, 91.18457061052322, 204.62370347976685, 268.01038241386414, 128.35089337825775, 155.61720252037048, 149.23382651805878, 169.75344467163086, 149.4616003036499, 187.94611084461212, 333.753347158432, 160.4110358953476, 169.27671039104462, 221.95436358451843, 161.20101702213287, 238.68134450912476, 206.4400177001953, 131.2637153863907, 166.01693832874298, 68.65601372718811, 65.32061314582825, 66.8190216422081, 59.154701590538025, 67.43867778778076, 69.26037847995758, 71.8059611916542, 67.72524189949036, 73.48192721605301, 79.47425979375839, 83.54075562953949, 70.2460948228836, 66.3872361779213, 69.27525520324707, 60.21440386772156, 89.9554186463356, 104.49638450145721, 76.29629307985306, 61.07495629787445, 65.87732666730881, 76.10674434900284, 60.47787523269653, 70.28381383419037, 80.33052396774292, 88.73460096120834, 61.003493785858154, 60.659998297691345, 115.33672153949738, 68.18875223398209, 76.16287499666214, 104.72318971157074, 72.04058402776718, 65.16942650079727, 79.66607946157455, 76.61463618278503, 69.05796432495117, 78.25729030370712, 69.59473538398743, 115.4590630531311, 65.87503945827484, 76.32515573501587, 64.64376503229141, 63.00461232662201, 76.18420958518982, 64.93494045734406, 149.38405895233154, 69.03931152820587, 109.5090000629425, 78.24319225549698, 123.51060116291046], "epoch_time": [91.34316921234131, 89.36769413948059, 89.85472297668457, 89.51344966888428, 89.4005184173584, 89.39942598342896, 90.33120727539062, 89.40223050117493, 89.38387966156006, 90.37720108032227, 89.39391469955444, 89.41720747947693, 89.39420819282532, 90.91663646697998, 89.41302537918091, 89.421222448349, 90.67711806297302, 93.054270029068, 90.91921877861023, 89.4168119430542, 89.35265374183655, 89.44942569732666, 89.38416814804077, 89.41012167930603, 89.42030310630798, 89.38606119155884, 89.42685985565186, 89.4428322315216, 89.4239022731781, 90.00301218032837, 89.43142700195312, 89.40893340110779, 90.95248079299927, 89.36448860168457, 90.95241975784302, 89.35734510421753, 89.38842463493347, 89.44112157821655, 89.42610049247742, 90.36215567588806, 89.3755235671997, 89.38233971595764, 89.46954035758972, 91.04388332366943, 89.41638565063477, 96.15253376960754, 89.41460752487183, 90.65925288200378, 89.45010924339294, 90.98504328727722, 89.67695760726929, 89.4362440109253, 89.42567014694214, 89.43799829483032, 89.40863370895386, 89.42286705970764, 89.43076276779175, 91.06750226020813, 89.4237813949585, 89.65443992614746, 89.45461344718933, 89.84534668922424, 89.41804814338684, 89.37974786758423, 89.41817092895508, 91.95584797859192, 90.97772693634033, 89.3720338344574, 89.41809463500977, 89.45431017875671, 91.8863685131073, 90.3321385383606, 90.95971846580505, 90.48688316345215, 89.37922406196594, 89.38640069961548, 89.4085385799408, 89.36855912208557, 89.44040870666504, 89.39644145965576, 90.52798175811768, 91.41967487335205, 89.40289306640625, 89.42148017883301, 90.5511314868927, 89.43203592300415, 89.36107349395752, 89.40449523925781, 89.44108247756958, 91.03608274459839, 90.96934270858765, 91.156973361969, 90.34671759605408, 90.46113419532776, 89.3966875076294, 90.63772439956665, 90.88607573509216, 89.68394327163696, 92.00686502456665, 90.68244314193726, 90.73505735397339, 91.03872513771057, 89.42495584487915, 89.89928531646729, 89.42067885398865, 89.38429236412048, 89.39144563674927, 89.41559624671936, 89.38243365287781, 89.42482209205627, 89.46243500709534, 89.41760754585266, 89.36582565307617, 89.43022799491882, 89.42741560935974, 89.3928427696228, 89.42086005210876, 89.38324284553528, 89.40879821777344, 89.39198279380798, 90.50410604476929, 90.92711400985718, 89.44014477729797, 89.69020557403564, 89.39773559570312, 89.45257329940796, 89.41463541984558, 90.96190285682678, 90.06698322296143, 89.92966079711914, 89.39790940284729, 89.42521715164185, 89.39675998687744, 89.43314290046692, 89.4202630519867, 89.4661214351654, 89.47238326072693, 89.43991208076477, 89.40642428398132, 89.45340824127197, 89.41088914871216, 89.42077827453613, 89.43731427192688, 89.39874243736267, 89.63431906700134, 89.37881088256836, 89.36164283752441, 89.39338278770447, 90.50141096115112, 89.43155550956726, 91.02683997154236, 89.38071656227112, 89.43349552154541, 89.4627833366394, 90.15156722068787, 89.45014381408691, 90.81853413581848, 98.69127631187439, 89.44522666931152, 89.43316626548767, 89.429692029953, 90.56465172767639, 90.96968483924866, 90.63907742500305, 90.50629925727844, 89.44448447227478, 90.5192334651947, 91.04532241821289, 90.08520674705505, 90.57498836517334, 90.57682204246521, 91.95874953269958, 89.42323851585388, 91.37278652191162, 90.52895832061768, 90.80699753761292, 89.43325638771057, 89.96645474433899, 89.39579463005066, 89.40239524841309, 89.43865919113159, 92.40019059181213, 90.54839134216309, 91.35736870765686, 90.60999321937561, 91.08073377609253, 89.99680399894714, 90.58586239814758, 90.14790558815002, 89.4164526462555, 89.42170667648315, 91.94687032699585, 90.57726407051086, 89.42849922180176, 90.02822828292847, 89.58012080192566, 89.46966910362244, 89.65785241127014, 91.10435795783997, 90.78094339370728]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr0.0001-wdecay1.0-eps1e-08-seed42.json <==
{"train_acc": [32.736, 51.726, 61.04, 68.23, 74.026, 77.662, 80.164, 82.308, 83.768, 85.588, 86.506, 87.738, 88.66, 88.968, 89.876, 90.414, 91.048, 91.11, 91.856, 92.19, 92.26, 92.834, 93.104, 93.384, 93.722, 94.14, 94.21, 94.252, 94.54, 94.414, 94.904, 95.01, 94.966, 95.45, 95.264, 95.564, 95.528, 95.598, 95.732, 95.824, 95.81, 96.094, 96.068, 96.01, 96.164, 96.098, 96.408, 96.224, 96.432, 96.37, 96.358, 96.39, 96.542, 96.618, 96.5, 96.716, 96.662, 96.692, 96.674, 96.818, 96.698, 96.854, 96.864, 96.87, 96.712, 96.818, 97.002, 97.01, 96.856, 97.044, 96.956, 96.95, 97.024, 97.208, 96.862, 97.044, 97.1, 97.018, 97.22, 97.206, 97.054, 97.232, 97.164, 97.314, 97.11, 97.156, 97.168, 97.254, 97.214, 97.246, 97.214, 97.174, 97.394, 97.368, 97.296, 97.344, 97.184, 97.32, 97.458, 97.456, 97.446, 97.384, 97.37, 97.458, 97.59, 97.354, 97.542, 97.276, 97.49, 97.27, 97.64, 97.558, 97.426, 97.462, 97.482, 97.458, 97.624, 97.54, 97.454, 97.57, 97.598, 97.46, 97.4, 97.89, 97.586, 97.502, 97.776, 97.626, 97.572, 97.232, 97.638, 97.532, 97.718, 97.724, 97.62, 97.768, 97.502, 97.588, 97.772, 97.588, 97.548, 97.71, 97.648, 97.52, 97.648, 97.768, 97.75, 97.524, 97.796, 97.85, 99.228, 99.732, 99.822, 99.87, 99.88, 99.896, 99.89, 99.93, 99.972, 99.95, 99.974, 99.94, 99.954, 99.928, 99.956, 99.968, 99.942, 99.97, 99.968, 99.964, 99.966, 99.966, 99.982, 99.964, 99.974, 99.956, 99.966, 99.96, 99.962, 99.97, 99.972, 99.98, 99.946, 99.964, 99.98, 99.972, 99.946, 99.942, 99.95, 99.976, 99.978, 99.97, 99.972, 99.964, 99.958, 99.952, 99.962, 99.95, 99.936, 99.956], "test_acc": [43.95, 56.01, 63.21, 67.72, 74.1, 77.68, 79.48, 77.05, 80.3, 84.25, 84.14, 82.4, 84.31, 85.46, 85.63, 84.39, 86.42, 85.74, 86.83, 84.55, 87.21, 87.44, 88.02, 85.73, 87.67, 88.52, 88.47, 87.45, 88.53, 88.67, 89.25, 89.61, 88.21, 88.26, 88.63, 89.67, 87.28, 89.41, 89.13, 85.07, 88.91, 90.07, 89.81, 89.29, 90.73, 89.35, 90.38, 90.44, 90.67, 87.61, 90.22, 89.76, 90.44, 90.94, 90.69, 90.61, 90.75, 90.35, 88.81, 91.72, 89.57, 90.69, 90.29, 90.17, 90.73, 91.72, 89.19, 90.83, 90.42, 90.99, 90.69, 90.23, 91.01, 91.01, 89.88, 91.56, 90.83, 91.22, 91.85, 90.92, 90.92, 90.92, 90.78, 91.39, 91.15, 90.12, 90.71, 91.38, 90.66, 90.36, 90.85, 90.01, 90.89, 90.17, 91.1, 91.16, 90.75, 91.0, 90.24, 91.13, 90.38, 90.94, 90.72, 91.73, 91.27, 91.18, 90.21, 90.53, 91.86, 91.01, 89.86, 91.84, 91.34, 91.81, 90.54, 90.75, 90.21, 91.47, 90.96, 91.28, 91.75, 90.16, 90.03, 90.89, 91.66, 91.37, 90.68, 90.29, 90.77, 91.76, 91.12, 90.97, 91.01, 91.39, 91.04, 90.81, 91.64, 91.28, 91.5, 91.34, 91.53, 90.79, 89.7, 90.46, 91.07, 90.12, 91.61, 90.59, 91.64, 89.93, 93.94, 94.3, 94.33, 94.55, 94.61, 94.58, 94.53, 94.69, 94.57, 94.7, 94.65, 94.5, 94.58, 94.61, 94.57, 94.58, 94.57, 94.71, 94.61, 94.47, 94.73, 94.52, 94.67, 94.79, 94.87, 94.68, 94.51, 94.56, 94.57, 94.47, 94.64, 94.67, 94.56, 94.76, 94.68, 94.39, 94.34, 94.43, 94.47, 94.58, 94.49, 94.37, 94.52, 94.47, 94.57, 94.49, 94.47, 94.31, 94.31, 94.3], "train_loss": [702.2406363487244, 520.0208140015602, 423.723967730999, 349.3733111023903, 288.96812465786934, 251.2738626897335, 222.6324065029621, 199.42363092303276, 183.60657739639282, 164.39275482296944, 153.56454737484455, 140.26074627041817, 128.73696866631508, 123.43116736412048, 115.0869824886322, 108.47214736789465, 101.6616509705782, 100.45661923289299, 92.16582257300615, 88.49776438623667, 86.17298109084368, 81.47125183045864, 77.21998299658298, 75.34034211933613, 71.48483027517796, 68.06506719067693, 66.44232896342874, 64.03331011161208, 61.24640614166856, 63.16044704243541, 57.909746032208204, 56.854574132710695, 57.738999005407095, 51.819722808897495, 53.0289155356586, 50.65764877200127, 50.60563933849335, 50.69665186479688, 48.42831511795521, 48.04329941421747, 48.08125547319651, 44.95331175066531, 45.063956901431084, 45.04554588161409, 43.86825702153146, 44.23205445334315, 41.18939816020429, 42.829483384266496, 41.19715213775635, 40.32731834612787, 40.962141774594784, 41.10911755077541, 39.73743751086295, 39.22203406319022, 40.07542194612324, 38.154597191140056, 38.853348987177014, 38.31891997717321, 38.4598402697593, 37.25251611508429, 38.4788917824626, 36.41039612516761, 36.211170457303524, 36.29764982685447, 37.62386205419898, 36.65620774589479, 35.12985200993717, 35.30584131926298, 36.33750111050904, 33.957843435928226, 35.228374844416976, 34.97894823178649, 34.4882326554507, 32.746845649555326, 36.283542796969414, 34.93610806111246, 33.891359568573534, 34.407403932884336, 32.880196161568165, 33.60996888298541, 33.950124986469746, 33.05379175581038, 32.86433965340257, 32.22477048821747, 33.636649740859866, 32.138692090287805, 33.089267794042826, 32.36065712478012, 32.21901939064264, 32.00427031889558, 32.22960608545691, 32.66049244068563, 31.24857838731259, 31.137298580259085, 31.635018952656537, 31.098306176252663, 32.282100051641464, 31.108681021258235, 29.168826947454363, 30.06137623824179, 30.51883311662823, 31.312430035322905, 31.33395690564066, 30.83390563260764, 27.950547869317234, 30.861207556910813, 29.0888854842633, 31.494773633778095, 29.43435185123235, 31.578083099797368, 27.626931389793754, 29.00849839951843, 30.09800575301051, 29.199265465140343, 29.608819343149662, 30.201655910350382, 27.839690434746444, 28.86790443211794, 29.37837712932378, 28.98384657688439, 28.15142343658954, 29.682545746676624, 30.128574054688215, 25.444924811832607, 28.1637877356261, 29.4806900722906, 26.47541631758213, 27.643248595762998, 27.910824650898576, 30.766473989002407, 27.79251670371741, 28.671119241043925, 27.327008423861116, 26.74909902922809, 28.510260185226798, 25.68027915712446, 29.282943945843726, 27.565212734043598, 26.243782647885382, 28.623286214657128, 27.85524103976786, 26.345981933176517, 27.312911866232753, 28.586574383080006, 27.104110471904278, 26.53393112588674, 26.58024645783007, 28.569773415103555, 25.858188618905842, 25.97136312490329, 9.587107323110104, 4.4532493212027475, 3.097907589515671, 2.3615890481160022, 2.0360455676564015, 1.716494545864407, 1.6819541513104923, 1.3087517044623382, 0.9613540116115473, 1.0702596800401807, 0.9093045960762538, 1.0486110870551784, 0.9575898011389654, 1.0620344894414302, 0.9662475911900401, 0.7586740896804258, 0.9856453758256976, 0.7489158318494447, 0.6925151569012087, 0.6225296862539835, 0.7034688944404479, 0.6427576106507331, 0.6198229939327575, 0.7257427975418977, 0.6375269210257102, 0.7669451451220084, 0.692784437618684, 0.804943996889051, 0.6839320510916878, 0.7114386410394218, 0.6579644267621916, 0.4768103219685145, 0.8776319012977183, 0.6804874334775377, 0.4712922294274904, 0.5888971475069411, 0.8552419150364585, 0.9624669637123588, 0.7394331403484102, 0.6652637036459055, 0.5838181301951408, 0.608759372291388, 0.6749877374968491, 0.7354241347056814, 0.725772958889138, 0.8678843657835387, 0.6389566250727512, 0.7386267213441897, 0.9819283827382606, 0.8048495554539841], "test_loss": [120.44238126277924, 97.34857940673828, 82.93413943052292, 75.89187586307526, 59.951861530542374, 52.22620931267738, 47.67040151357651, 54.55130144953728, 44.171575754880905, 37.2836631834507, 37.07573726773262, 40.63106819987297, 37.315901681780815, 34.261459082365036, 34.37815347313881, 39.061399668455124, 34.05069783329964, 34.58475059270859, 32.38656660914421, 39.289137437939644, 31.71465115249157, 32.34422816336155, 30.07363986968994, 36.625797629356384, 30.79268929362297, 29.104945175349712, 29.551835909485817, 33.314936116337776, 29.880207762122154, 28.80136652290821, 27.251987859606743, 26.46148031949997, 31.09073619544506, 30.624010741710663, 29.11441643536091, 26.67077048122883, 33.729562908411026, 26.722916714847088, 28.619476705789566, 41.41137433052063, 28.91570070385933, 26.337793052196503, 27.39920537918806, 29.247080579400063, 26.616615056991577, 30.441275969147682, 26.55431120097637, 26.062779501080513, 24.89237441122532, 34.958307445049286, 26.47961336374283, 27.819867469370365, 26.614502400159836, 25.818223983049393, 25.62197095900774, 25.4362370967865, 25.23327100276947, 25.671653658151627, 30.375956013798714, 22.758946739137173, 29.16079393029213, 25.35172315686941, 27.95227162539959, 27.54054218530655, 26.05303168296814, 23.120527677237988, 29.546991765499115, 24.77591898292303, 27.078384310007095, 25.149301506578922, 25.234339773654938, 26.3990395963192, 24.958796203136444, 24.642040446400642, 28.22309658676386, 23.191906929016113, 25.42694991081953, 24.634436175227165, 23.15908194333315, 26.35365515947342, 26.06974297016859, 25.079365774989128, 24.956618048250675, 23.733460433781147, 25.517957791686058, 27.536003202199936, 26.429485112428665, 25.377042159438133, 26.817177444696426, 27.61020987853408, 25.849049128592014, 29.590369507670403, 25.1209933757782, 28.531772956252098, 26.345307007431984, 26.864779993891716, 26.92633743584156, 26.07911641895771, 27.294661283493042, 25.31688967347145, 28.148864060640335, 26.530141443014145, 25.89262118190527, 24.727947033941746, 26.189776733517647, 24.95958787947893, 28.717730820178986, 28.62130592763424, 22.69018590450287, 26.412487260997295, 29.627337217330933, 24.40856171399355, 25.51863570511341, 23.056671019643545, 29.79561560600996, 27.515704594552517, 29.196177564561367, 25.840349584817886, 26.406973987817764, 26.53458769246936, 22.894257158041, 27.479847639799118, 29.350035771727562, 28.656786888837814, 24.751514673233032, 24.587989538908005, 28.86397109925747, 28.543347671628, 27.12007135897875, 23.65138854831457, 25.044841296970844, 26.399211511015892, 25.573682822287083, 25.778050266206264, 26.12714322656393, 28.05212987959385, 24.386088743805885, 25.776945903897285, 27.019210807979107, 25.857060939073563, 24.492308162152767, 26.618736997246742, 31.28112469613552, 27.73646931350231, 26.839192003011703, 29.427721992135048, 26.426500752568245, 25.97772853076458, 25.486853897571564, 28.895331904292107, 17.804828345775604, 17.396123200654984, 17.717848289757967, 17.81263368204236, 17.660255171358585, 18.077884033322334, 18.243567384779453, 18.396644420921803, 18.167693495750427, 18.29851346090436, 18.580145809799433, 19.549148432910442, 18.821175443008542, 19.017849138006568, 19.441864855587482, 19.30399513244629, 19.310574002563953, 18.910841658711433, 20.001256942749023, 19.87997394055128, 19.40672869235277, 19.885968562215567, 19.879193626344204, 19.83083862066269, 19.660828925669193, 20.025684222579002, 20.380186583846807, 20.112422723323107, 20.79417184740305, 19.979976326227188, 20.783773329108953, 20.432981800287962, 20.902843933552504, 20.581646874547005, 20.313523937016726, 21.13664356805384, 21.20197255909443, 20.812894839793444, 20.76615597680211, 20.150669656693935, 20.994012659415603, 20.891525853425264, 21.056345272809267, 20.896425377577543, 20.443866476416588, 20.98743968643248, 20.70443642511964, 22.035793509334326, 20.947143061086535, 21.67188434675336], "epoch_time": [48.85596585273743, 45.80421423912048, 47.1704363822937, 46.70750617980957, 47.194685220718384, 47.26301407814026, 47.388099908828735, 47.2894492149353, 46.37043476104736, 47.142266035079956, 47.490699768066406, 47.59411334991455, 47.35908031463623, 47.01432204246521, 47.220696687698364, 46.257410526275635, 46.898749589920044, 47.42390298843384, 46.44116830825806, 46.99174451828003, 47.16106700897217, 47.60200023651123, 47.239317655563354, 47.401875257492065, 46.837188482284546, 47.12950372695923, 48.215813398361206, 47.795713663101196, 46.36304521560669, 46.8373749256134, 47.27571392059326, 46.58132576942444, 46.62194490432739, 46.868654012680054, 47.29296016693115, 47.186389446258545, 46.22342896461487, 48.32262563705444, 47.14397406578064, 47.35242295265198, 46.865779638290405, 47.09541916847229, 47.33794927597046, 46.83506107330322, 46.53187656402588, 48.43224048614502, 46.501599073410034, 47.11674499511719, 47.25466823577881, 47.28965449333191, 47.07596683502197, 46.843170166015625, 47.3412344455719, 47.94617748260498, 46.92611074447632, 47.493040800094604, 47.196664810180664, 47.28938031196594, 47.61387825012207, 46.69739270210266, 46.735607862472534, 47.283024072647095, 46.56084990501404, 46.912845611572266, 46.307984828948975, 46.55434966087341, 47.56706142425537, 46.85706686973572, 46.23902130126953, 46.83969449996948, 46.064103841781616, 47.146889209747314, 47.71802282333374, 47.109347105026245, 46.936972856521606, 46.63919758796692, 46.12599229812622, 47.11588430404663, 46.76397752761841, 46.60306096076965, 47.54516363143921, 47.31172180175781, 47.04171442985535, 47.43305945396423, 47.55745077133179, 47.118693351745605, 47.84124183654785, 47.39187169075012, 46.72571420669556, 47.80777430534363, 46.830639123916626, 46.27927327156067, 46.346760749816895, 45.92006063461304, 46.94383788108826, 47.53574585914612, 48.058480739593506, 46.677021980285645, 46.37596130371094, 48.1555757522583, 46.42218017578125, 47.25539827346802, 46.61546325683594, 47.11194896697998, 47.26095151901245, 46.18351459503174, 47.150020360946655, 47.24199199676514, 47.14205503463745, 46.5788631439209, 46.95629620552063, 48.05148482322693, 48.1868896484375, 46.66442131996155, 46.9513680934906, 46.126002073287964, 46.070135831832886, 46.64084768295288, 46.74665284156799, 46.715067625045776, 47.32237982749939, 47.32053542137146, 46.84994125366211, 47.64632773399353, 46.54962992668152, 46.94710302352905, 47.5452675819397, 47.39209198951721, 46.96340870857239, 47.40315318107605, 48.0594482421875, 46.39242100715637, 47.315563440322876, 46.808560609817505, 47.20983672142029, 46.8221640586853, 47.263753175735474, 46.91138029098511, 47.022825479507446, 46.789069414138794, 47.65207099914551, 47.83471870422363, 48.076340675354004, 47.99533724784851, 47.45500159263611, 47.36835241317749, 46.48609972000122, 47.13016390800476, 47.14549803733826, 46.34910011291504, 46.38268709182739, 47.11041522026062, 46.56454300880432, 46.77856755256653, 47.05908823013306, 46.67250394821167, 47.48980379104614, 47.472440004348755, 46.9174427986145, 47.546889543533325, 47.281455755233765, 46.5439510345459, 48.350178718566895, 47.859731912612915, 48.112313985824585, 46.933247804641724, 47.31770849227905, 47.24000883102417, 47.48070430755615, 47.60556674003601, 46.97915506362915, 47.061193227767944, 47.615772008895874, 46.35978388786316, 47.418745279312134, 46.94194293022156, 47.6247296333313, 47.127623558044434, 46.60324740409851, 46.410473108291626, 48.06900334358215, 46.88382577896118, 47.91557216644287, 47.62339687347412, 46.7954957485199, 48.173959493637085, 47.24181818962097, 47.4235258102417, 47.01525521278381, 46.708173751831055, 47.786035776138306, 47.57310652732849, 47.44284009933472, 46.62387037277222, 47.08311200141907, 46.93181014060974, 46.99020075798035, 46.86628317832947, 47.53394913673401, 48.02882146835327]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr0.0001-wdecay1.0-eps1e-08-seed43.json <==
{"train_acc": [32.134, 51.212, 61.226, 69.122, 73.938, 78.042, 80.682, 82.384, 84.292, 85.304, 86.73, 87.604, 88.394, 89.334, 89.906, 90.294, 90.926, 91.588, 91.646, 92.244, 92.47, 92.84, 93.09, 93.346, 93.562, 93.786, 94.286, 94.384, 94.494, 94.702, 94.95, 94.81, 95.202, 95.038, 95.154, 95.47, 95.598, 95.67, 95.694, 95.702, 95.776, 96.078, 95.936, 96.18, 96.222, 96.016, 96.244, 96.322, 96.406, 96.266, 96.538, 96.522, 96.57, 96.676, 96.474, 96.788, 96.638, 96.68, 96.662, 96.718, 96.802, 96.802, 96.91, 96.75, 96.792, 96.952, 96.844, 97.084, 96.972, 96.936, 96.838, 97.026, 97.054, 96.954, 97.072, 97.08, 96.924, 97.154, 97.052, 97.204, 97.154, 97.132, 97.024, 97.312, 97.354, 97.08, 97.236, 97.168, 97.26, 97.212, 97.232, 97.37, 97.47, 97.206, 97.25, 97.478, 97.386, 97.302, 97.5, 97.398, 97.304, 97.384, 97.38, 97.466, 97.426, 97.43, 97.42, 97.406, 97.382, 97.506, 97.44, 97.716, 97.548, 97.446, 97.424, 97.734, 97.43, 97.664, 97.74, 97.432, 97.334, 97.702, 97.556, 97.546, 97.468, 97.576, 97.498, 97.43, 97.596, 97.646, 97.516, 97.758, 97.4, 97.706, 97.7, 97.636, 97.58, 97.686, 97.796, 97.55, 97.642, 97.686, 97.646, 97.758, 97.574, 97.446, 97.882, 97.618, 97.8, 97.632, 99.258, 99.734, 99.818, 99.836, 99.864, 99.912, 99.932, 99.916, 99.952, 99.942, 99.962, 99.962, 99.962, 99.952, 99.942, 99.96, 99.95, 99.964, 99.972, 99.966, 99.978, 99.956, 99.944, 99.962, 99.956, 99.964, 99.986, 99.968, 99.97, 99.974, 99.972, 99.974, 99.976, 99.962, 99.962, 99.97, 99.952, 99.954, 99.97, 99.98, 99.958, 99.97, 99.96, 99.972, 99.97, 99.952, 99.95, 99.968, 99.964, 99.918], "test_acc": [47.92, 52.87, 57.94, 70.05, 72.03, 77.36, 78.68, 79.41, 80.28, 81.33, 82.28, 85.16, 84.01, 85.92, 84.9, 84.63, 87.73, 85.79, 88.77, 87.22, 87.56, 85.71, 84.15, 88.05, 86.54, 88.41, 87.64, 85.28, 89.49, 85.07, 84.8, 88.99, 89.52, 89.02, 87.93, 88.33, 90.1, 89.63, 89.31, 88.59, 89.47, 90.26, 90.63, 90.43, 90.59, 90.37, 89.68, 89.69, 91.11, 90.6, 90.46, 89.68, 89.93, 90.53, 90.65, 89.29, 90.43, 90.53, 90.49, 88.15, 90.91, 90.92, 90.48, 91.28, 90.63, 90.85, 91.17, 90.32, 91.23, 90.71, 90.38, 90.95, 91.05, 91.22, 90.85, 90.67, 90.67, 90.48, 91.27, 90.44, 90.85, 90.99, 91.95, 90.07, 90.09, 90.97, 91.06, 90.59, 91.01, 90.44, 91.59, 91.11, 91.25, 90.64, 90.64, 91.05, 91.17, 91.36, 91.29, 90.84, 90.95, 91.3, 91.73, 91.87, 90.98, 91.85, 90.41, 90.64, 90.59, 91.65, 91.91, 90.28, 89.77, 89.9, 90.91, 90.15, 92.17, 89.82, 91.53, 91.31, 91.68, 88.86, 91.03, 90.31, 91.34, 91.99, 90.61, 90.52, 91.11, 89.63, 91.92, 91.14, 91.41, 90.57, 91.16, 91.4, 92.08, 90.63, 90.68, 91.09, 91.17, 91.56, 91.69, 92.17, 89.41, 90.88, 91.42, 90.33, 90.32, 91.79, 94.25, 94.49, 94.55, 94.51, 94.73, 94.74, 94.58, 94.72, 94.75, 94.84, 94.84, 94.82, 94.73, 94.82, 94.72, 94.63, 94.69, 94.64, 94.72, 94.89, 94.79, 94.73, 94.61, 94.83, 94.81, 94.77, 94.79, 94.79, 94.68, 94.58, 94.89, 94.69, 94.47, 94.68, 94.74, 94.65, 94.78, 94.79, 94.83, 94.63, 94.44, 94.85, 94.54, 94.79, 94.53, 94.48, 94.6, 94.57, 94.54, 94.57], "train_loss": [707.5345592498779, 521.3546092510223, 420.6928503513336, 343.8575853705406, 289.7784150838852, 247.94300994277, 219.63079223036766, 199.18048077821732, 178.79343023896217, 167.22853496670723, 151.1470372080803, 142.52771891653538, 131.34646481275558, 122.39474682509899, 115.57507710158825, 110.36182390153408, 102.62564447522163, 96.61553833633661, 93.7512643635273, 87.48097212612629, 84.40623270720243, 81.4316214248538, 77.89781333506107, 74.68382110446692, 72.77726646512747, 70.18578620627522, 65.32441879063845, 63.84473001584411, 63.83358034491539, 59.878682252019644, 56.81785051524639, 58.60161305591464, 54.213314313441515, 55.19156055152416, 54.76983675733209, 52.1153048761189, 50.37996658310294, 49.1667525023222, 48.816134836524725, 48.97130570374429, 47.81132281385362, 45.369627038016915, 47.03607730939984, 44.52983292937279, 43.23437179252505, 44.87518823519349, 42.493706965819, 41.529077377170324, 41.31447233632207, 43.315092116594315, 39.740541223436594, 40.15773219242692, 39.14581085368991, 38.405757293105125, 40.319984786212444, 37.702129332348704, 39.26046544872224, 37.57522662729025, 38.483659440651536, 36.72964288853109, 36.83193455450237, 37.05155856907368, 36.12862498499453, 37.162233766168356, 37.83741090632975, 35.429554561153054, 36.28464395646006, 34.12829979322851, 35.10011771507561, 35.87716383114457, 36.298329189419746, 35.04450511839241, 34.82964366301894, 34.62650091201067, 33.478314658626914, 34.385223876684904, 34.55638754181564, 33.23450606688857, 34.65849849767983, 32.59960628114641, 33.35812289174646, 33.53110183542594, 35.14432096015662, 31.25397444050759, 31.353869582526386, 33.92498539015651, 32.48986496031284, 32.67631359491497, 32.38565292954445, 32.116165071725845, 32.22832627221942, 30.867643631994724, 30.185905870050192, 32.82922566495836, 32.40123832039535, 30.356947639025748, 30.863034744746983, 31.403535504825413, 29.447931926697493, 31.071627176366746, 31.265698350965977, 30.979086798615754, 30.7066918076016, 30.74080950766802, 30.267088963650167, 29.769198095425963, 29.503004445694387, 30.725057657808065, 30.0919381827116, 29.111925410106778, 30.41963057592511, 27.57248531235382, 28.81494653970003, 29.222960061393678, 30.218074549920857, 27.41379982419312, 30.73176367394626, 27.533490729518235, 26.47305333148688, 29.947386138141155, 30.767813719809055, 27.670380196534097, 28.630807345733047, 28.667302446439862, 29.252442750148475, 28.294757711701095, 29.459752104245126, 29.3151770029217, 27.381825368851423, 27.310383181087673, 28.947846913710237, 26.154109488241374, 29.994809890165925, 27.65249948669225, 26.997845586389303, 27.520722821354866, 28.418156638741493, 27.083857890218496, 26.146049976348877, 28.633159480057657, 28.03501029778272, 26.393043954856694, 28.18810056336224, 26.058941423892975, 28.77968868240714, 28.405168659053743, 25.64830796001479, 27.995227293111384, 26.176569504197687, 27.03087842836976, 9.158628460485488, 4.137491111992858, 3.0174116349662654, 2.487561503541656, 2.2178397681564093, 1.7706606736173853, 1.41360003920272, 1.4208086882717907, 1.1694209325360134, 1.0574944534455426, 0.9212911180802621, 0.9314883130427916, 0.8702293160022236, 0.8742279401340056, 1.0502563255431596, 0.8369289558613673, 1.0114314091042615, 0.7441640273027588, 0.6602953368565068, 0.7581447609700263, 0.6019895295612514, 0.77318526423187, 0.966345655877376, 0.8758807100821286, 0.926248667848995, 0.6651418923866004, 0.5279814125970006, 0.6801568706578109, 0.6620906953176018, 0.6685304542770609, 0.6375005538575351, 0.633291335310787, 0.5618936132232193, 0.7238259102450684, 0.7361304685473442, 0.6404389586823527, 0.7431884471443482, 0.8338520142715424, 0.651494924997678, 0.5374118763429578, 0.7500731717154849, 0.6980976688791998, 0.7414467649359722, 0.5951715308765415, 0.6467187365342397, 0.7103617390966974, 0.863743259862531, 0.600813124969136, 0.7218430082139093, 1.1301388067076914], "test_loss": [112.25753891468048, 104.64463949203491, 100.51267927885056, 67.97434982657433, 64.50742554664612, 52.800652891397476, 50.30776560306549, 47.88220366835594, 46.1276498734951, 43.72004124522209, 41.20837765932083, 35.806772857904434, 39.04861105978489, 34.847045198082924, 36.046760588884354, 37.12194012105465, 29.154331296682358, 34.498832792043686, 27.73870776593685, 30.569882854819298, 31.626063868403435, 38.239402770996094, 39.98602232336998, 32.31390064954758, 34.3692314773798, 28.88867385685444, 31.93322218954563, 40.872222386300564, 26.87551399320364, 41.12932023406029, 42.11904641985893, 29.339689508080482, 26.744810953736305, 29.977163687348366, 33.17467102408409, 30.773937366902828, 26.429104186594486, 26.99715255200863, 29.265993759036064, 30.10073171555996, 27.36871612817049, 25.61045478284359, 24.794716149568558, 26.91268067061901, 23.740484572947025, 26.02926069498062, 27.019994348287582, 27.175549522042274, 23.671047315001488, 23.687618903815746, 25.38608692586422, 27.026847422122955, 27.8517275005579, 26.19254559278488, 25.556115172803402, 28.51775613427162, 26.264543399214745, 25.258015498518944, 26.418313063681126, 34.179853558540344, 24.569168407469988, 24.559666022658348, 25.264656372368336, 24.0095743983984, 26.251031242311, 25.782874695956707, 23.914088159799576, 27.71150828897953, 25.066605783998966, 25.26202767342329, 26.415659055113792, 26.351311430335045, 24.718363977968693, 24.118331767618656, 24.393910191953182, 25.7340077906847, 27.294975630939007, 26.817844823002815, 24.238787535578012, 25.980291225016117, 26.054398849606514, 24.83560297638178, 22.858561791479588, 28.849553421139717, 29.168523967266083, 25.579404070973396, 23.567115247249603, 26.592322312295437, 26.84379105269909, 28.947709381580353, 24.53506550192833, 25.281700506806374, 25.148111402988434, 25.945590034127235, 27.670123368501663, 25.16218474507332, 25.638310216367245, 24.393034365028143, 25.211788170039654, 25.36844602227211, 25.866774640977383, 25.00364526361227, 23.768380604684353, 23.32304137200117, 25.649591997265816, 24.024199329316616, 27.58709602802992, 26.53882324695587, 27.363098464906216, 23.726185239851475, 23.58133637905121, 27.38055380433798, 30.44969144463539, 28.459174871444702, 25.184368304908276, 30.86663292348385, 22.359831258654594, 29.529963463544846, 24.02247130870819, 23.666574776172638, 24.765044823288918, 34.44963030517101, 27.083715543150902, 28.86788922548294, 26.293287120759487, 24.23596367239952, 26.219176687300205, 26.51305343210697, 27.544141545891762, 32.61791445314884, 24.103646025061607, 26.091307535767555, 24.908034421503544, 27.42015765607357, 27.277127377688885, 25.928383618593216, 22.6093917414546, 29.298480965197086, 26.91857512295246, 26.22829845547676, 24.09279740974307, 23.947616919875145, 26.249478429555893, 23.693246755748987, 33.18029336631298, 26.462096378207207, 25.633979193866253, 29.094637848436832, 28.816256538033485, 24.968856401741505, 16.718473084270954, 16.843646746128798, 17.021717056632042, 17.356141954660416, 17.501325100660324, 17.623840678483248, 18.05963058397174, 18.343484666198492, 18.161534920334816, 18.603203658014536, 18.561332006007433, 18.714304814115167, 19.198670658282936, 19.069402093067765, 18.932256683707237, 19.486042759381235, 19.320304316002876, 19.28305398672819, 19.315561439841986, 19.092478251084685, 19.22484834305942, 19.708460122346878, 20.04407838359475, 19.833685029298067, 19.438742604106665, 19.59884547814727, 19.582696583122015, 19.78194408491254, 20.410420302301645, 20.53583986312151, 20.20925849303603, 20.33685503900051, 20.785643458366394, 20.12788452580571, 20.340783450752497, 20.919385267421603, 20.2767320163548, 20.378307458013296, 20.259530845098197, 20.597099281847477, 22.41190329939127, 19.83352080313489, 20.985121674835682, 20.063075456768274, 21.169493924826384, 20.85470751300454, 20.822580695152283, 21.55964671820402, 21.13769436441362, 21.219965770840645], "epoch_time": [91.10039019584656, 89.1056776046753, 89.1260576248169, 89.15891790390015, 89.1898193359375, 89.17928671836853, 89.17466521263123, 89.14386057853699, 89.16877269744873, 89.19414758682251, 89.13523745536804, 89.13902616500854, 89.12311697006226, 89.14754700660706, 89.12547945976257, 89.19990944862366, 89.1573543548584, 89.11231112480164, 89.15720534324646, 89.18586468696594, 89.15435361862183, 89.1551718711853, 89.14990258216858, 89.15368509292603, 89.2075924873352, 89.16613411903381, 89.1539740562439, 89.182373046875, 89.13872075080872, 89.14666438102722, 89.1963701248169, 89.18886518478394, 89.15317916870117, 89.16554403305054, 89.09483194351196, 89.16790056228638, 89.15422892570496, 89.19690871238708, 89.20581936836243, 89.15342473983765, 89.1796088218689, 89.19321990013123, 89.19185304641724, 89.14761805534363, 89.16701984405518, 89.18513178825378, 89.13201761245728, 89.18163990974426, 89.21512770652771, 89.15079927444458, 89.19998717308044, 89.18336892127991, 89.20126152038574, 89.1436333656311, 89.1443772315979, 89.2098159790039, 89.14116287231445, 89.17606329917908, 89.14847040176392, 89.14344716072083, 89.18338418006897, 89.18199706077576, 89.17602682113647, 89.17024755477905, 89.20902180671692, 89.19592356681824, 89.14946866035461, 89.18500518798828, 89.14305567741394, 89.18956184387207, 89.25526762008667, 89.19091749191284, 89.2075514793396, 89.20074391365051, 89.13743805885315, 89.20582938194275, 89.2177095413208, 89.0951521396637, 89.16183304786682, 89.15650796890259, 89.21792006492615, 89.14753985404968, 89.21750688552856, 89.1637225151062, 89.3007264137268, 89.1731903553009, 89.21627140045166, 89.14411330223083, 89.12730717658997, 89.1777503490448, 89.15559911727905, 89.15892362594604, 89.15856122970581, 89.19633388519287, 89.18846869468689, 89.16053581237793, 89.16516470909119, 89.19710397720337, 89.18079280853271, 89.19995784759521, 89.12939381599426, 89.30150556564331, 89.21329259872437, 89.17150163650513, 89.22974443435669, 89.16742587089539, 89.2148699760437, 89.19417691230774, 89.20907616615295, 89.20043396949768, 89.13784313201904, 89.14892530441284, 89.16863560676575, 89.17760872840881, 89.16598153114319, 89.17025375366211, 89.1541428565979, 89.14913725852966, 89.13783597946167, 89.30801963806152, 89.15387487411499, 89.21049952507019, 89.20144033432007, 89.2168185710907, 89.17513990402222, 89.25493597984314, 89.15709185600281, 89.17259383201599, 89.16408348083496, 89.12082242965698, 89.26028609275818, 89.28932976722717, 89.276034116745, 89.27082681655884, 89.30259037017822, 89.1554160118103, 89.16662049293518, 89.17490220069885, 89.15325260162354, 89.16228032112122, 89.15512800216675, 89.15389323234558, 89.20230841636658, 89.1626672744751, 89.19328665733337, 89.16702914237976, 89.16686296463013, 89.1940131187439, 89.17609715461731, 89.1725754737854, 89.14933633804321, 89.16050004959106, 89.16412663459778, 89.22278571128845, 89.17809224128723, 89.19317698478699, 89.13352918624878, 89.18843674659729, 89.18020391464233, 89.19275116920471, 89.12852621078491, 89.18603038787842, 89.17480158805847, 89.1727020740509, 89.19163012504578, 89.19609045982361, 89.21196222305298, 89.17097187042236, 89.1354672908783, 89.19467902183533, 89.21394920349121, 89.17494368553162, 89.12200546264648, 89.233469247818, 89.15684485435486, 89.19751501083374, 89.22079539299011, 89.16282868385315, 89.20323824882507, 89.15451407432556, 89.17238235473633, 89.20531058311462, 89.17142415046692, 89.17529320716858, 89.16164898872375, 89.16507768630981, 89.1923439502716, 89.17245411872864, 89.13028883934021, 89.19009375572205, 89.24640583992004, 89.15011858940125, 89.19796824455261, 89.19233512878418, 89.14792823791504, 89.17562365531921, 89.16782140731812, 89.1848075389862, 89.16762089729309, 89.15460848808289]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr0.0001-wdecay1.0-eps1e-08-seed44.json <==
{"train_acc": [31.766, 51.226, 61.18, 68.282, 73.614, 77.464, 80.196, 82.092, 83.886, 85.388, 86.494, 87.514, 88.468, 89.256, 89.694, 90.41, 90.898, 91.202, 91.65, 92.13, 92.668, 92.858, 93.21, 93.69, 93.598, 93.894, 94.08, 94.28, 94.354, 94.662, 94.918, 94.706, 95.188, 95.176, 95.282, 95.55, 95.4, 95.69, 95.766, 95.86, 95.864, 95.98, 95.978, 95.952, 96.188, 96.052, 96.174, 96.314, 96.232, 96.49, 96.316, 96.662, 96.424, 96.52, 96.388, 96.66, 96.706, 96.426, 96.87, 96.644, 96.606, 96.858, 96.752, 96.864, 97.046, 96.976, 96.87, 97.038, 97.02, 96.702, 97.106, 96.886, 97.066, 96.868, 97.006, 97.198, 97.114, 97.058, 97.274, 97.072, 97.012, 97.1, 97.096, 97.196, 97.368, 97.162, 97.238, 97.07, 97.304, 97.202, 97.266, 97.246, 97.372, 97.346, 97.224, 97.46, 97.212, 97.484, 97.244, 97.402, 97.516, 97.338, 97.376, 97.532, 97.566, 97.34, 97.532, 97.4, 97.302, 97.514, 97.464, 97.512, 97.446, 97.368, 97.684, 97.382, 97.664, 97.508, 97.638, 97.67, 97.622, 97.43, 97.556, 97.676, 97.522, 97.502, 97.446, 97.688, 97.636, 97.484, 97.554, 97.818, 97.418, 97.594, 97.726, 97.564, 97.694, 97.59, 97.72, 97.666, 97.636, 97.714, 97.528, 97.706, 97.496, 97.442, 97.822, 97.742, 97.736, 97.654, 99.214, 99.69, 99.842, 99.888, 99.92, 99.906, 99.938, 99.928, 99.942, 99.932, 99.932, 99.954, 99.94, 99.936, 99.958, 99.952, 99.954, 99.97, 99.95, 99.962, 99.96, 99.96, 99.97, 99.98, 99.966, 99.97, 99.966, 99.972, 99.982, 99.966, 99.972, 99.964, 99.954, 99.952, 99.98, 99.978, 99.974, 99.968, 99.968, 99.968, 99.954, 99.976, 99.958, 99.96, 99.96, 99.958, 99.96, 99.95, 99.97, 99.98], "test_acc": [42.87, 56.0, 64.37, 68.31, 74.36, 70.65, 78.92, 78.14, 80.27, 78.34, 82.19, 84.0, 79.77, 83.44, 86.22, 84.24, 86.82, 87.43, 88.47, 87.23, 87.43, 87.99, 87.44, 88.44, 89.31, 88.36, 87.22, 87.11, 89.3, 89.03, 89.95, 89.39, 86.52, 87.78, 88.77, 87.67, 89.85, 88.49, 89.12, 89.1, 86.4, 88.08, 88.69, 88.34, 85.57, 90.33, 89.51, 88.78, 91.27, 89.63, 89.68, 90.83, 89.13, 89.24, 91.33, 89.82, 89.97, 90.38, 90.94, 89.81, 90.75, 89.84, 90.65, 90.53, 90.95, 91.17, 91.59, 90.41, 90.34, 91.5, 91.18, 91.55, 89.9, 91.87, 90.68, 89.66, 90.31, 91.34, 90.37, 91.04, 91.12, 91.9, 91.06, 91.48, 89.71, 90.55, 89.87, 90.32, 91.11, 90.81, 91.64, 91.23, 91.93, 91.8, 91.11, 90.52, 91.48, 90.42, 90.76, 90.73, 91.9, 90.94, 91.25, 91.13, 90.04, 91.38, 90.82, 91.8, 91.0, 90.38, 89.82, 91.05, 89.54, 90.21, 90.83, 91.4, 91.42, 90.73, 91.02, 90.98, 89.4, 90.8, 91.23, 91.05, 90.14, 89.92, 89.86, 89.78, 90.73, 91.39, 91.53, 90.5, 90.54, 89.84, 91.07, 90.1, 91.96, 89.99, 91.12, 90.21, 91.17, 91.45, 90.52, 91.57, 92.61, 91.48, 91.29, 91.48, 90.94, 90.27, 94.21, 94.43, 94.51, 94.6, 94.58, 94.73, 94.75, 94.73, 94.75, 94.72, 94.92, 94.78, 94.92, 94.94, 94.97, 94.85, 94.71, 94.75, 94.78, 94.91, 94.89, 95.0, 94.81, 94.79, 94.81, 94.66, 94.54, 94.87, 94.77, 94.78, 94.64, 94.67, 94.63, 94.57, 94.55, 94.9, 94.93, 94.77, 94.91, 94.77, 94.7, 94.84, 94.74, 94.95, 94.76, 94.73, 94.78, 94.67, 94.8, 94.67], "train_loss": [717.1217104196548, 522.0328667163849, 421.8584940433502, 349.10888010263443, 293.995214343071, 253.22239243984222, 223.68826687335968, 202.1115150153637, 182.40400172770023, 165.3244034051895, 153.0410250723362, 140.94091580808163, 132.26199692487717, 121.61863335967064, 115.71480858325958, 108.57984855771065, 103.98111133277416, 100.22363505512476, 93.34134597331285, 89.43865033984184, 84.62047603726387, 80.91125663369894, 77.10318683832884, 73.26256076991558, 71.95355809852481, 68.87404206395149, 67.22753472626209, 64.23849760740995, 62.20569821819663, 60.33004463464022, 58.70255218818784, 59.70905640348792, 54.707389084622264, 54.836386408656836, 53.01115946471691, 51.03833884000778, 51.75335915014148, 48.525986816734076, 48.85404813475907, 47.289698572829366, 46.79303345642984, 46.66773863323033, 45.06748954951763, 46.736722080037, 44.05133781209588, 44.68928762897849, 44.496430315077305, 41.94800106436014, 43.110142048448324, 39.8805592302233, 42.207314973697066, 38.29582376778126, 40.733711298555136, 40.19198004156351, 41.61647509038448, 37.90891876257956, 37.171897150576115, 40.392814844846725, 35.82553271390498, 37.95300811715424, 38.5616772249341, 35.9021290037781, 36.92025750875473, 36.45793955028057, 33.91984282620251, 35.63694164343178, 36.12966299057007, 35.24603643454611, 34.658255621790886, 37.94737328775227, 33.291780156083405, 35.88760555163026, 34.49185600690544, 35.52318262960762, 35.07423847261816, 34.18365763127804, 33.52086741104722, 34.102255281060934, 32.29283504281193, 33.502896927297115, 34.80941870436072, 33.883040849119425, 33.85789627209306, 33.07228160556406, 31.47865980863571, 33.04216002300382, 32.159168008714914, 33.818139243870974, 31.103917496278882, 31.700357373803854, 32.328587060794234, 32.250177916139364, 29.714947638567537, 30.933794437907636, 32.82301772478968, 29.547530945390463, 33.03435307554901, 30.06056595314294, 31.986776475794613, 30.824987755157053, 29.68535255920142, 30.788062619045377, 30.930019419640303, 29.507931815460324, 28.833816829137504, 31.637462089769542, 29.2729652505368, 30.948498230427504, 31.795376313850284, 29.054777765646577, 29.61606341879815, 29.229371248744428, 29.933446127921343, 30.558156933635473, 27.75881452858448, 29.696035250090063, 28.102377044036984, 29.074220549315214, 28.163589953444898, 27.999369461089373, 28.335459606721997, 29.562527089379728, 28.151698135770857, 27.66313217766583, 28.339046250097454, 28.883177997544408, 29.465495126321912, 27.226926086004823, 27.83174440311268, 28.48959046881646, 28.931703072041273, 26.17453688196838, 30.038869448006153, 28.773641645908356, 26.880359220318496, 28.497560922056437, 27.49282536190003, 28.284174462780356, 27.006937148515135, 27.32904756627977, 27.95027505327016, 25.757662769407034, 28.549276871606708, 27.01008679624647, 28.530670282430947, 29.452173355966806, 25.20572196925059, 27.052228703163564, 26.606895425356925, 27.266442820429802, 9.986185111571103, 4.506631004740484, 2.795070500811562, 2.1772892269073054, 1.7809366240398958, 1.8048352263285778, 1.4343862233217806, 1.455480785400141, 1.2219820577302016, 1.1750374296098016, 1.0307729986088816, 0.9652804447687231, 1.0521840458677616, 1.0768884099379648, 0.8720686838787515, 0.8756562311609741, 0.92788634027238, 0.6560618798830546, 0.9438221730815712, 0.8120931994053535, 0.7687698121590074, 0.7707991863717325, 0.7068556006415747, 0.6196353656414431, 0.7644036267593037, 0.6452574380091392, 0.6646244070434477, 0.6289282394864131, 0.5316759514098521, 0.7127045077213552, 0.6872785637388006, 0.6310709413955919, 0.7841291103686672, 0.8652397956757341, 0.6261820852814708, 0.5691381351498421, 0.6029449460911565, 0.6998292896896601, 0.7138658355397638, 0.6346673685475253, 0.6936366402951535, 0.5997982338885777, 0.752963475883007, 0.7588577045244165, 0.7358895844081417, 0.7637479809054639, 0.7963281339616515, 0.8522411653830204, 0.6330041557957884, 0.5873930268280674], "test_loss": [124.13911521434784, 95.24019145965576, 78.35955291986465, 73.72698712348938, 59.57522729039192, 67.34516549110413, 49.59998747706413, 49.417812809348106, 46.005322217941284, 53.41509658098221, 41.93570278584957, 37.739923149347305, 50.97319859266281, 40.51614424586296, 32.22866556048393, 39.56474953889847, 32.32656663656235, 30.24155367910862, 27.782206788659096, 30.93553714454174, 31.568597242236137, 30.76130160689354, 32.57229647040367, 29.081581577658653, 26.17324112355709, 29.504111751914024, 32.672541439533234, 33.16527584195137, 27.725204661488533, 27.720964536070824, 25.974341049790382, 26.12422063946724, 35.88703814148903, 32.21264207363129, 29.518436551094055, 33.115962117910385, 25.612812608480453, 29.77525631338358, 29.875751465559006, 29.44502167403698, 36.46196070313454, 31.872293457388878, 30.532173171639442, 30.386015437543392, 39.78184472024441, 26.056570887565613, 26.188298612833023, 32.88907594233751, 23.24739057570696, 27.392402186989784, 27.23243074119091, 23.97466765344143, 29.81576679646969, 30.335201784968376, 23.86574487388134, 28.274258017539978, 26.811719968914986, 26.138088174164295, 24.059489384293556, 28.34034687280655, 25.162240520119667, 27.446094371378422, 26.59512686729431, 27.28111595660448, 24.67120848596096, 24.2665651217103, 22.980791069567204, 27.43122223764658, 27.15121927857399, 23.403773941099644, 25.402199521660805, 23.632420159876347, 27.905048474669456, 22.698360361158848, 25.98592059314251, 27.85421657562256, 27.894006058573723, 24.638935059309006, 27.634474113583565, 24.675609529018402, 24.46867346763611, 23.426657058298588, 24.45870554447174, 23.884679578244686, 28.99838499724865, 25.727180883288383, 29.05603714287281, 27.68415831029415, 26.170099526643753, 26.24242727458477, 24.057332441210747, 24.138921573758125, 22.520593896508217, 22.174827575683594, 24.770838886499405, 26.068874165415764, 23.707685369998217, 27.432834193110466, 26.289662890136242, 27.122582599520683, 23.886991932988167, 27.199739903211594, 25.09319131076336, 26.071560092270374, 30.30044759809971, 25.47101190686226, 26.725806906819344, 23.70152072608471, 25.373645663261414, 27.886800974607468, 29.147819682955742, 25.0958918556571, 30.31659583747387, 29.765171870589256, 25.993126519024372, 24.725589737296104, 26.00184041261673, 26.96122832596302, 27.005448326468468, 24.64868976175785, 31.47236928343773, 25.39975678920746, 25.43872006982565, 26.669302754104137, 29.339994847774506, 29.77613654732704, 28.570641607046127, 31.034914568066597, 26.9875655323267, 25.417580857872963, 22.77185319364071, 28.476032197475433, 28.0276460647583, 30.466827541589737, 26.410718515515327, 29.7810161113739, 24.720511075109243, 30.61583449319005, 26.21484975889325, 30.65675476193428, 24.728925082832575, 25.084081634879112, 27.76453822106123, 24.859711728990078, 21.042156480252743, 24.49260700121522, 26.81979590654373, 24.95805026590824, 26.479385782033205, 31.138277128338814, 16.930402375757694, 16.520819678902626, 16.875375747680664, 17.005044110119343, 17.547467276453972, 17.420586040243506, 17.649062825366855, 17.60683712363243, 18.133145954459906, 18.68370841257274, 18.830517491325736, 18.523297602310777, 18.62348890863359, 18.766675397753716, 18.694506142288446, 18.746183320879936, 19.28380412608385, 19.239165864884853, 18.840456068515778, 18.91914553940296, 19.39234235137701, 18.77867992222309, 19.510509360581636, 19.579406671226025, 19.798311058431864, 20.3467548917979, 20.480011261999607, 19.83462235145271, 19.490562652237713, 19.947807354852557, 20.68332687439397, 20.376383000984788, 20.633800338953733, 20.49350403994322, 21.251706149429083, 20.05542316660285, 20.14544208627194, 20.54869826650247, 19.60586134158075, 20.206835702061653, 20.282533012330532, 19.705984150990844, 20.209544891491532, 19.762023646384478, 20.198991112411022, 20.25504350103438, 19.9357279073447, 19.85413984581828, 19.7463743025437, 20.37374553643167], "epoch_time": [90.61131739616394, 88.82040977478027, 88.81947326660156, 88.84047889709473, 88.85581302642822, 88.85609936714172, 89.52005982398987, 88.833909034729, 88.86559057235718, 88.83969020843506, 88.89762043952942, 88.8240168094635, 88.82335996627808, 88.83962273597717, 88.82583451271057, 88.84602928161621, 88.80278849601746, 88.81015539169312, 89.53775477409363, 88.85611152648926, 88.8420991897583, 88.89066410064697, 89.4074501991272, 89.09186148643494, 89.08667230606079, 89.22166609764099, 89.30538845062256, 88.86847043037415, 88.98527789115906, 88.79845380783081, 88.82942461967468, 88.85763621330261, 89.5278537273407, 88.8399453163147, 88.83177781105042, 88.83005166053772, 89.32356023788452, 88.8176782131195, 89.50603413581848, 88.84572267532349, 88.85291719436646, 88.84588623046875, 88.83011960983276, 88.87546133995056, 88.95590925216675, 88.83494710922241, 89.48448395729065, 88.90694999694824, 88.84134364128113, 88.86291837692261, 88.85438251495361, 89.54234004020691, 89.19255948066711, 89.53232526779175, 89.5165650844574, 88.86371994018555, 88.92085862159729, 88.81891942024231, 89.46937131881714, 88.85101795196533, 88.85967540740967, 89.1153814792633, 89.34482884407043, 88.85222363471985, 88.84971404075623, 88.85718488693237, 89.2443642616272, 88.89391922950745, 88.84566259384155, 88.86882710456848, 88.86681246757507, 88.87066268920898, 89.43765354156494, 89.37896990776062, 88.87685871124268, 88.94686555862427, 88.95307493209839, 88.84028935432434, 88.94488453865051, 88.85055422782898, 89.53671431541443, 88.89354538917542, 88.90111923217773, 88.84526991844177, 88.84721326828003, 89.35348868370056, 88.90305519104004, 88.82491564750671, 88.85120630264282, 88.8937668800354, 89.26345348358154, 88.87065243721008, 88.82207798957825, 88.8931450843811, 88.88047289848328, 89.37468099594116, 88.88294386863708, 88.88697338104248, 89.51723074913025, 88.86529684066772, 89.17709231376648, 89.20508360862732, 88.95054936408997, 88.8913402557373, 88.9759578704834, 88.89701390266418, 88.8254644870758, 88.879239320755, 88.86614084243774, 88.87055039405823, 88.82264041900635, 88.84143495559692, 89.37325978279114, 88.87716960906982, 89.42815327644348, 88.8648636341095, 88.97929406166077, 88.83577013015747, 88.8201425075531, 88.86854982376099, 89.09561610221863, 88.89190125465393, 88.90289187431335, 88.8559296131134, 88.85705375671387, 88.88855648040771, 88.85158395767212, 88.89639163017273, 88.90058660507202, 88.8921012878418, 89.48923587799072, 88.91562342643738, 89.44787645339966, 88.88858008384705, 88.87418842315674, 88.85976886749268, 89.52810072898865, 88.98680925369263, 89.52165389060974, 88.92161560058594, 88.87950396537781, 89.51703596115112, 89.52194499969482, 89.3685975074768, 88.84489727020264, 88.89534091949463, 88.88863039016724, 89.26642680168152, 88.92016005516052, 88.96667766571045, 88.86706829071045, 88.8281877040863, 89.51511693000793, 89.45991325378418, 88.88784217834473, 88.87663841247559, 88.8679027557373, 88.89198470115662, 88.89198613166809, 88.89156818389893, 89.00366759300232, 88.85415148735046, 88.90127658843994, 89.40844798088074, 89.40956687927246, 88.91239547729492, 88.86069107055664, 88.87027740478516, 88.87761926651001, 88.89571213722229, 88.88713216781616, 89.10489583015442, 88.90612030029297, 88.90172147750854, 88.91009497642517, 88.83066868782043, 88.86300539970398, 89.53906035423279, 88.9430103302002, 89.0103349685669, 88.92739963531494, 88.90657258033752, 89.53127121925354, 88.86762285232544, 88.90270018577576, 89.53796076774597, 88.92215967178345, 89.02164673805237, 88.90533423423767, 88.90249919891357, 88.85623478889465, 88.92243552207947, 88.9209144115448, 89.5739312171936, 88.83579730987549, 88.90109848976135, 88.87850403785706, 89.48903822898865, 88.90674257278442, 88.99544906616211]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr0.0005-wdecay0.2-eps1e-08-seed42.json <==
{"train_acc": [41.792, 62.484, 71.78, 77.404, 80.798, 82.868, 84.684, 85.716, 86.968, 88.046, 88.732, 89.592, 90.386, 90.65, 91.364, 91.816, 92.206, 92.494, 92.994, 93.178, 93.664, 93.756, 94.172, 94.434, 94.696, 95.086, 94.874, 95.17, 95.334, 95.424, 95.482, 95.796, 95.814, 95.984, 96.074, 96.152, 96.19, 96.306, 96.492, 96.376, 96.486, 96.486, 96.582, 96.624, 96.632, 96.746, 96.736, 96.742, 96.816, 96.93, 96.9, 96.724, 96.934, 96.77, 96.928, 96.934, 97.07, 96.944, 96.998, 97.122, 96.96, 97.282, 97.152, 97.002, 97.126, 97.052, 97.374, 97.0, 97.02, 97.178, 97.328, 97.396, 96.958, 97.338, 96.996, 97.346, 97.362, 97.19, 97.046, 97.342, 97.066, 97.318, 97.314, 97.366, 97.132, 97.232, 97.342, 97.36, 97.492, 97.27, 97.096, 97.268, 97.11, 97.49, 97.21, 97.306, 97.484, 97.338, 97.288, 97.28, 97.324, 97.304, 97.374, 97.472, 97.39, 97.382, 97.234, 97.366, 97.39, 97.29, 97.48, 97.426, 97.492, 97.192, 97.404, 97.514, 97.426, 97.356, 97.518, 97.45, 97.508, 97.216, 97.608, 97.418, 97.358, 97.352, 97.426, 97.498, 97.49, 97.632, 97.592, 97.406, 97.352, 97.48, 97.552, 97.432, 97.552, 97.538, 97.55, 97.442, 97.64, 97.472, 97.518, 97.592, 97.358, 97.584, 97.512, 97.408, 97.77, 97.692, 99.212, 99.686, 99.776, 99.836, 99.896, 99.896, 99.93, 99.928, 99.942, 99.956, 99.946, 99.918, 99.964, 99.952, 99.918, 99.954, 99.954, 99.966, 99.958, 99.964, 99.966, 99.972, 99.992, 99.962, 99.97, 99.954, 99.96, 99.962, 99.972, 99.968, 99.972, 99.982, 99.97, 99.972, 99.976, 99.958, 99.984, 99.988, 99.988, 99.976, 99.984, 99.962, 99.97, 99.976, 99.974, 99.976, 99.974, 99.976, 99.972, 99.982], "test_acc": [54.78, 68.15, 70.97, 77.91, 78.28, 78.56, 82.23, 80.71, 84.35, 85.1, 84.65, 85.58, 86.52, 84.66, 86.49, 87.65, 87.39, 88.22, 87.68, 88.66, 89.23, 88.38, 89.98, 88.49, 89.01, 88.99, 90.14, 90.5, 90.41, 89.85, 90.9, 90.1, 90.22, 90.26, 89.59, 90.73, 90.97, 90.11, 89.46, 91.02, 89.74, 91.23, 90.5, 90.05, 90.53, 90.35, 90.82, 90.9, 90.02, 90.65, 90.16, 90.58, 89.51, 91.24, 91.31, 90.21, 91.35, 90.25, 91.35, 90.78, 90.85, 90.82, 90.81, 90.05, 90.28, 91.65, 90.81, 89.81, 91.91, 91.01, 90.56, 91.12, 91.59, 90.73, 91.35, 91.37, 91.77, 90.15, 90.43, 90.2, 91.03, 90.88, 90.5, 91.62, 91.3, 90.85, 92.05, 90.73, 91.42, 90.6, 91.38, 92.38, 90.5, 89.07, 90.49, 90.93, 90.9, 89.95, 90.55, 89.54, 90.26, 91.36, 91.33, 91.1, 91.34, 90.69, 90.9, 91.07, 91.21, 91.49, 90.83, 90.33, 91.04, 88.44, 90.89, 91.14, 89.52, 90.98, 90.58, 90.36, 91.56, 91.5, 91.73, 92.15, 90.1, 92.11, 91.28, 91.41, 91.78, 90.98, 91.73, 90.13, 90.89, 90.47, 91.59, 90.83, 90.46, 90.2, 91.63, 90.98, 90.53, 91.23, 90.97, 90.27, 90.37, 91.23, 89.09, 90.65, 91.15, 90.23, 94.5, 94.78, 94.85, 95.14, 95.11, 95.15, 95.2, 95.19, 95.12, 95.14, 95.23, 95.02, 95.05, 94.98, 94.97, 95.18, 94.84, 95.08, 95.0, 95.11, 94.93, 95.22, 95.29, 95.06, 95.28, 95.28, 95.37, 95.13, 95.19, 94.93, 95.08, 95.09, 94.91, 94.99, 95.19, 95.09, 95.19, 95.17, 95.04, 94.99, 95.23, 95.26, 94.99, 94.89, 95.16, 95.13, 95.02, 94.9, 95.01, 95.06], "train_loss": [615.6375980377197, 413.473620057106, 312.3892297744751, 255.9443421959877, 217.2392367720604, 194.60991275310516, 175.03291372954845, 160.90712858736515, 147.10724733769894, 136.62303596735, 126.7550898194313, 117.53626008331776, 109.39619609713554, 105.55763928592205, 98.39195679873228, 92.4390571936965, 88.40593887120485, 84.9860223159194, 77.76896724104881, 75.60589611530304, 71.74126393720508, 70.05844420194626, 64.25987918302417, 62.55904596671462, 60.145174100995064, 55.63540207222104, 56.55925554037094, 53.09338518232107, 51.40014550834894, 50.735810574144125, 50.16003345325589, 47.506948256865144, 46.08731651492417, 44.85458846203983, 43.894990276545286, 42.50768520869315, 43.277824975550175, 41.63330025225878, 39.94460201077163, 41.520384423434734, 40.057912362739444, 39.168394377455115, 38.2617788631469, 38.88717323727906, 37.612677259370685, 37.4161007553339, 36.54727858863771, 36.7903221976012, 36.18597194831818, 34.94350243918598, 35.077152067795396, 37.220630591735244, 34.8183917729184, 36.13832302298397, 34.69357183761895, 35.414492370560765, 33.59727313928306, 34.21467529796064, 34.347535172477365, 33.06178192794323, 34.71733627747744, 31.93167885299772, 31.975799430161715, 34.07383216172457, 33.49856541119516, 34.35323286242783, 30.537740205414593, 34.185551557689905, 33.862061247229576, 32.49459827598184, 30.650452584028244, 29.848232693970203, 33.949308436363935, 31.111764896661043, 33.936044830828905, 30.61091732326895, 30.551894199103117, 32.114961398765445, 33.4055713377893, 30.54041058383882, 33.4538853559643, 31.364780485630035, 30.924779314547777, 30.417433585971594, 32.18544573150575, 31.070108346641064, 31.189493441954255, 30.16650337446481, 29.731787210330367, 30.84235627949238, 32.58907342329621, 30.78320991434157, 32.39524994697422, 29.04709022026509, 30.9805147619918, 31.731521548703313, 28.565929003991187, 30.826852000318468, 31.450649832375348, 31.479341343045235, 30.84897457063198, 31.027290559373796, 30.44000116083771, 28.925405352842063, 30.768241768702865, 29.87154895812273, 31.896234340034425, 29.86647876445204, 29.218654590658844, 30.44672326091677, 29.69988779257983, 30.17280882410705, 29.384360745549202, 31.53715050406754, 29.759953824803233, 29.113188759423792, 29.573540662415326, 30.680414494127035, 29.03732631634921, 28.998546957038343, 29.233448412269354, 31.138141822069883, 28.53381312265992, 30.003036863170564, 29.803301529958844, 30.878417683765292, 29.943745679222047, 28.564486152492464, 29.397441464476287, 27.41415762435645, 28.56295053381473, 30.20560038369149, 30.118090452626348, 28.071687654592097, 28.133088239934295, 28.96441341098398, 28.66301272250712, 27.533301260322332, 28.64856862835586, 29.371754365041852, 26.734785600565374, 28.76313427835703, 29.05869882600382, 28.051807928830385, 30.279095240868628, 27.762519927695394, 28.85417125094682, 29.722798535600305, 25.995600192807615, 26.77630812721327, 9.961079784785397, 4.676345413085073, 3.2490996622946113, 2.542504625802394, 1.9256116585456766, 1.770494475378655, 1.2824772586754989, 1.2906222132151015, 1.1612811652594246, 0.9938135585689452, 1.032814585894812, 1.111090914477245, 0.8823058153648162, 0.9097277162072714, 1.1210987470840337, 0.7993161319172941, 0.8921581655595219, 0.6458096736459993, 0.6919404515065253, 0.6121239637723193, 0.5998300778883277, 0.598544061955181, 0.40993185562547296, 0.6783381592686055, 0.603467295106384, 0.6820734721259214, 0.7747148620255757, 0.5355440650746459, 0.5938427402579691, 0.5589843342604581, 0.5921401951200096, 0.4012366946117254, 0.5806739675463177, 0.4756930121802725, 0.4725789117219392, 0.6824599559477065, 0.4486838393495418, 0.3492551472809282, 0.35538858933432493, 0.4679373259859858, 0.3700364972319221, 0.6271992336114636, 0.5538473145425087, 0.4251489197195042, 0.46855598453839775, 0.43071337636501994, 0.4601651426637545, 0.44151062047603773, 0.4476492327230517, 0.3350675729161594], "test_loss": [102.30402982234955, 72.6561935544014, 67.08773100376129, 52.232596933841705, 51.42628467082977, 50.34617656469345, 41.469553500413895, 46.14005300402641, 36.96741069853306, 36.50134260952473, 38.75239188969135, 35.565744549036026, 33.50116378068924, 38.20890164375305, 33.20238821208477, 31.5583004206419, 31.940495193004608, 30.199286237359047, 30.343565180897713, 29.904424354434013, 26.93040320277214, 30.493887096643448, 26.310506984591484, 29.14025640487671, 28.59407787024975, 30.10953986644745, 25.475994437932968, 25.485149264335632, 24.62820741534233, 26.963377878069878, 23.780042096972466, 27.949297480285168, 26.684531286358833, 26.067548021674156, 27.150667779147625, 26.29769057035446, 24.38657918572426, 25.19472160935402, 29.718603566288948, 24.441270478069782, 30.164321526885033, 22.657856166362762, 25.699404902756214, 29.17290000617504, 27.60832953453064, 27.228524908423424, 25.080524429678917, 24.413024246692657, 27.08493733406067, 25.49539192020893, 28.48855807632208, 25.76200121641159, 30.42658880352974, 24.80237402766943, 24.789662316441536, 27.60884913057089, 24.703612215816975, 27.78565403074026, 23.892392940819263, 26.75464717298746, 25.315526582300663, 24.853512316942215, 27.616414941847324, 27.932681530714035, 26.71903358399868, 22.506974207237363, 27.482658222317696, 30.433481335639954, 23.30542477965355, 24.945261016488075, 26.393856301903725, 26.051085226237774, 23.668261401355267, 27.91226113587618, 24.408934615552425, 25.069502279162407, 24.41663335263729, 30.0800499022007, 25.540114138275385, 29.787789046764374, 25.55836822092533, 25.88612401485443, 26.69324204325676, 23.883656952530146, 25.859436102211475, 26.22000354528427, 22.550258427858353, 27.410040512681007, 26.317904636263847, 29.154656782746315, 24.164587512612343, 21.990034595131874, 28.640884324908257, 33.093286134302616, 29.131292179226875, 25.655837804079056, 26.89971314370632, 29.388726636767387, 28.646944850683212, 30.80110188573599, 27.65662408620119, 25.890114963054657, 24.38774875551462, 24.79052794724703, 24.021715253591537, 27.878759041428566, 26.71608616411686, 26.11080814898014, 27.43434177339077, 24.191415660083294, 28.71420320123434, 29.439365707337856, 25.187205910682678, 34.42285858094692, 27.611358240246773, 25.59615498036146, 31.823230013251305, 25.652618385851383, 26.106627210974693, 27.360616609454155, 25.055312491953373, 24.26323328912258, 24.2825298756361, 22.5507421605289, 28.606979213654995, 24.0262468829751, 24.388215981423855, 26.779985450208187, 24.79327069222927, 27.175813868641853, 23.317876011133194, 29.241880491375923, 25.542885057628155, 30.043917685747147, 25.34417663514614, 27.59168016910553, 27.02496963366866, 30.227473586797714, 25.941118463873863, 26.705970510840416, 29.1427710801363, 25.310111738741398, 26.614045087248087, 29.539122350513935, 29.124473959207535, 26.595013678073883, 32.797139555215836, 26.536090224981308, 26.80751609057188, 30.641080878674984, 16.017046470195055, 15.86385291814804, 16.090181285515428, 15.882748343981802, 15.99493826366961, 16.508251898922026, 17.20203451393172, 17.11829622928053, 17.188016828964464, 17.51205914048478, 17.415945558343083, 17.853102773427963, 17.847425817744806, 18.67003364674747, 18.61435068398714, 18.449150587897748, 18.338882261887193, 17.97824244853109, 18.23671323247254, 18.514073815196753, 18.71704720519483, 18.121277639642358, 17.73716444708407, 18.788190645631403, 18.273370788432658, 18.558730015996844, 18.212194187566638, 18.443038652883843, 17.940343885915354, 18.465016026049852, 18.963539653923362, 18.76422355673276, 20.08698621671647, 19.082318114116788, 18.723168860189617, 19.34186795167625, 18.993493167683482, 18.565686440095305, 18.689189583063126, 19.065222579985857, 18.477852270007133, 18.86664005741477, 19.1409735288471, 19.591730389744043, 18.596536185592413, 18.58154647424817, 19.12639469653368, 19.72176363132894, 19.523465786129236, 19.34886816330254], "epoch_time": [49.49590539932251, 46.749035596847534, 47.07406544685364, 47.315566539764404, 47.44275450706482, 47.54473876953125, 46.781065464019775, 47.42413878440857, 48.03601264953613, 48.11339211463928, 46.56192874908447, 46.87192964553833, 47.47217607498169, 47.77317714691162, 48.18475699424744, 46.738967418670654, 46.67053508758545, 46.69686770439148, 47.74212408065796, 47.896642208099365, 47.063597440719604, 48.01701211929321, 47.92959761619568, 48.36090278625488, 47.374712228775024, 46.77254605293274, 46.693461894989014, 47.571807861328125, 47.24960994720459, 46.858933448791504, 48.360411643981934, 47.23109006881714, 47.11660623550415, 48.29079246520996, 46.77509808540344, 46.860297441482544, 48.02933216094971, 47.114140033721924, 47.20417761802673, 48.44658946990967, 47.29446744918823, 47.22170948982239, 47.803420305252075, 46.43870162963867, 47.77391767501831, 48.539581060409546, 48.169821977615356, 47.728126764297485, 47.37448334693909, 46.61979937553406, 47.947269439697266, 46.676512002944946, 47.909987926483154, 47.586424827575684, 47.61690855026245, 47.83715081214905, 47.77218532562256, 47.537832736968994, 48.006049394607544, 47.76893877983093, 47.28907299041748, 47.61408066749573, 46.77956748008728, 48.3222291469574, 47.1734836101532, 46.96963906288147, 47.278364419937134, 47.624733448028564, 47.8414740562439, 46.77613139152527, 46.942726850509644, 47.13377857208252, 47.73004364967346, 46.99420118331909, 47.2611243724823, 46.72713017463684, 47.45246124267578, 47.99157214164734, 47.77272152900696, 46.90786790847778, 47.15987515449524, 48.29520320892334, 47.121018409729004, 47.99470233917236, 48.11349868774414, 47.94041061401367, 48.01523494720459, 47.83869671821594, 47.21095657348633, 46.55709934234619, 47.038445711135864, 47.66037130355835, 47.5390100479126, 47.999372243881226, 48.07996106147766, 48.27417278289795, 48.307764768600464, 47.92057752609253, 47.2408287525177, 47.1634795665741, 47.049715995788574, 47.59266209602356, 47.995561361312866, 47.84037232398987, 47.671775579452515, 48.326866149902344, 47.511390209198, 47.07163619995117, 47.159565687179565, 47.88108944892883, 47.054219245910645, 47.94443917274475, 47.953174114227295, 47.94851803779602, 47.45059418678284, 48.17822575569153, 47.5886914730072, 48.08735489845276, 47.13129019737244, 47.31057834625244, 46.350651264190674, 47.37465167045593, 47.564533948898315, 47.3577926158905, 46.65753650665283, 47.750017404556274, 47.983827352523804, 46.547133922576904, 47.860376596450806, 47.818971395492554, 47.53612542152405, 47.477741956710815, 47.564594745635986, 46.6855628490448, 47.74108695983887, 46.90003418922424, 47.98079490661621, 47.42679262161255, 47.621339082717896, 47.03533720970154, 46.96580410003662, 46.63340163230896, 46.57672309875488, 47.17180275917053, 46.23988914489746, 46.528183937072754, 47.46834707260132, 47.693758726119995, 47.509318351745605, 47.46330809593201, 48.099356174468994, 47.35548710823059, 47.61441159248352, 47.96075749397278, 47.833919525146484, 46.39083194732666, 47.68108820915222, 47.43277621269226, 47.119810819625854, 47.44585585594177, 47.97926640510559, 46.58559250831604, 47.64691758155823, 48.09222626686096, 46.988126039505005, 46.360617876052856, 47.32801389694214, 47.87977957725525, 46.963624000549316, 46.8506805896759, 47.60053992271423, 46.853721618652344, 47.74176263809204, 47.34082221984863, 47.37256908416748, 47.2342643737793, 46.39585638046265, 47.26784086227417, 48.1223030090332, 47.08935832977295, 47.245715618133545, 46.54942560195923, 47.49956512451172, 47.4029757976532, 46.35871362686157, 47.758426666259766, 46.633949995040894, 48.09968852996826, 47.090184926986694, 46.48639249801636, 48.08391547203064, 47.42811846733093, 47.91158699989319, 46.82784676551819, 47.66846990585327, 47.70933294296265, 47.231953620910645, 47.302204847335815, 47.33578610420227, 47.33574104309082]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr0.0005-wdecay0.2-eps1e-08-seed43.json <==
{"train_acc": [41.37, 63.02, 72.96, 77.698, 81.032, 83.2, 85.08, 85.654, 87.212, 88.114, 88.972, 89.684, 90.192, 91.036, 91.398, 91.804, 92.308, 92.764, 92.996, 93.476, 93.742, 93.772, 94.248, 94.568, 94.522, 94.912, 95.16, 95.27, 95.422, 95.41, 95.724, 95.66, 95.962, 95.904, 96.004, 96.084, 96.32, 96.202, 96.422, 96.308, 96.544, 96.654, 96.558, 96.73, 96.656, 96.722, 96.81, 96.784, 96.85, 96.898, 96.928, 96.726, 96.904, 96.89, 96.91, 96.938, 97.166, 96.948, 97.142, 96.976, 97.068, 97.028, 97.176, 97.048, 97.124, 97.018, 97.294, 97.148, 97.094, 97.19, 97.082, 97.192, 97.268, 97.278, 97.138, 97.12, 97.318, 97.222, 97.272, 97.376, 97.274, 97.218, 97.394, 97.292, 97.152, 97.216, 97.404, 97.36, 97.16, 97.22, 97.322, 97.308, 97.284, 97.246, 97.33, 97.23, 97.34, 97.296, 97.188, 97.314, 97.324, 97.294, 97.334, 97.304, 97.384, 97.416, 97.358, 97.338, 97.372, 97.226, 97.242, 97.526, 97.304, 97.502, 97.262, 97.328, 97.464, 97.31, 97.524, 97.346, 97.38, 97.398, 97.45, 97.208, 97.402, 97.534, 97.452, 97.312, 97.568, 97.322, 97.436, 97.684, 97.326, 97.428, 97.652, 97.476, 97.402, 97.354, 97.674, 97.422, 97.664, 97.432, 97.548, 97.512, 97.596, 97.428, 97.32, 97.556, 97.492, 97.564, 99.104, 99.734, 99.738, 99.826, 99.874, 99.894, 99.894, 99.944, 99.942, 99.946, 99.95, 99.962, 99.96, 99.956, 99.954, 99.952, 99.948, 99.962, 99.966, 99.958, 99.978, 99.956, 99.968, 99.974, 99.956, 99.966, 99.974, 99.964, 99.97, 99.968, 99.968, 99.952, 99.954, 99.968, 99.982, 99.978, 99.958, 99.962, 99.968, 99.958, 99.966, 99.974, 99.956, 99.976, 99.982, 99.978, 99.982, 99.97, 99.956, 99.978], "test_acc": [52.4, 67.32, 72.53, 75.79, 75.02, 82.71, 78.73, 83.13, 82.26, 81.15, 82.59, 84.97, 81.85, 87.33, 88.17, 87.93, 88.18, 87.94, 89.16, 88.41, 89.06, 88.56, 87.55, 89.74, 87.48, 88.91, 89.44, 89.42, 90.24, 89.5, 90.45, 89.32, 90.24, 89.59, 90.05, 90.51, 90.56, 90.23, 90.81, 90.53, 90.33, 90.21, 91.49, 91.38, 91.34, 91.02, 91.74, 90.56, 91.92, 90.87, 90.68, 89.8, 91.27, 90.72, 91.08, 89.86, 91.22, 91.37, 90.29, 90.12, 89.39, 90.95, 90.59, 91.1, 90.99, 90.91, 90.58, 90.41, 91.12, 91.35, 91.54, 92.05, 90.42, 90.61, 91.76, 90.73, 91.33, 89.12, 90.64, 90.16, 90.94, 91.4, 91.61, 89.82, 90.72, 91.22, 89.98, 91.58, 90.11, 90.13, 90.48, 92.13, 91.52, 90.69, 91.75, 91.44, 91.33, 90.09, 90.74, 90.77, 90.98, 90.85, 91.24, 92.42, 91.7, 91.13, 88.73, 89.28, 87.93, 91.09, 91.0, 90.23, 89.13, 91.46, 92.17, 90.78, 91.68, 91.68, 91.56, 91.74, 91.22, 91.21, 91.44, 91.49, 90.19, 91.37, 91.15, 90.17, 91.04, 91.67, 91.66, 91.25, 90.19, 90.78, 89.7, 91.56, 90.06, 92.06, 91.97, 86.85, 90.93, 90.97, 90.4, 91.92, 90.59, 91.27, 91.56, 92.36, 90.66, 91.13, 94.45, 94.59, 94.7, 94.73, 94.98, 94.82, 94.75, 94.83, 94.88, 94.82, 94.96, 94.98, 95.02, 94.92, 94.82, 94.8, 94.83, 94.74, 94.87, 94.85, 94.97, 94.65, 95.12, 94.99, 95.05, 94.92, 95.15, 94.97, 94.89, 94.92, 94.93, 95.08, 94.87, 95.08, 94.96, 95.1, 94.89, 94.86, 94.65, 94.78, 95.0, 95.07, 94.9, 95.02, 94.89, 95.07, 94.87, 94.93, 94.74, 95.04], "train_loss": [620.7025973796844, 403.83213049173355, 302.1165963113308, 250.43123811483383, 216.6313372552395, 190.62782019376755, 170.93548928201199, 160.41432985663414, 145.1592978388071, 134.65022522211075, 124.35385033488274, 117.32347621023655, 111.30044122040272, 100.81796447187662, 97.77564702183008, 93.08579956740141, 86.59508068859577, 80.48715879023075, 79.0533832386136, 73.8485970646143, 70.94371110200882, 69.21794264018536, 64.54103552922606, 61.85961713641882, 60.8664226680994, 58.578599236905575, 54.86138866469264, 53.496542405337095, 51.20035859383643, 50.581398064270616, 48.10008991509676, 48.75268259830773, 44.96866590343416, 45.06831004470587, 44.76401152834296, 44.27260490320623, 41.39839918911457, 42.960528306663036, 40.18777238950133, 41.39874337799847, 38.7028617169708, 37.330473620444536, 38.138531824573874, 37.46760755777359, 37.79073599539697, 37.352284813299775, 36.019269961863756, 36.95445257797837, 36.02892393991351, 34.943474129773676, 34.754698341712356, 37.259311424568295, 34.81989406328648, 35.68354842811823, 34.45187475346029, 33.99920074827969, 32.901252295821905, 34.5350464200601, 32.89590789191425, 35.082784516736865, 32.940623339265585, 33.763231066055596, 32.759570302441716, 33.79668906889856, 33.2340457579121, 33.895919042639434, 31.249263746663928, 32.36723319068551, 33.2755589177832, 31.829214504919946, 33.18285177834332, 32.0561698526144, 31.350226768292487, 30.96283384691924, 32.8035421250388, 31.74520262517035, 30.881801596842706, 31.858632238581777, 31.370105707086623, 30.385495118796825, 32.172508276999, 32.03160888282582, 30.0487306965515, 31.20078224595636, 32.444371631368995, 31.71343858540058, 29.85481145232916, 30.93487129546702, 32.009507494047284, 31.547598637640476, 30.35820698272437, 31.070702052675188, 31.367428489029408, 31.103838812559843, 30.774953537620604, 31.454002423211932, 30.511338559910655, 30.969889290630817, 31.565646764822304, 31.015264013782144, 30.72274558711797, 30.899923343211412, 30.484742434695363, 30.59076300263405, 30.170654728077352, 29.71686563640833, 30.232259350828826, 30.665116182528436, 29.95060340501368, 31.12050734180957, 31.493837859481573, 28.467623813077807, 30.370819890871644, 29.667093365453184, 31.499500285834074, 30.507095058448613, 29.071688191965222, 30.29194488748908, 28.730119983665645, 30.042691215407103, 30.25146305002272, 29.81050554662943, 28.79210425633937, 31.46882312372327, 30.092187704518437, 28.563543492928147, 28.766768235713243, 30.678563953377306, 27.64843395166099, 30.842636569403112, 29.886362933553755, 27.38321055378765, 29.75608956348151, 29.29175869654864, 26.63024345692247, 28.87679086998105, 28.878897961229086, 30.07363933324814, 27.548460964113474, 29.632709271274507, 27.207491320557892, 29.19522885978222, 28.14616570994258, 28.69890996068716, 28.020855244249105, 29.27091311942786, 29.89877273607999, 28.236943880096078, 28.087932508438826, 28.09578359918669, 11.310201953863725, 4.330058378982358, 3.4942818298004568, 2.673732504597865, 2.085496877611149, 1.8828634739038534, 1.6159195287618786, 1.175716433324851, 1.1559013992518885, 1.0161584469897207, 0.9103714254888473, 0.8578204604709754, 0.8386630087043159, 0.8498700663039926, 0.897444741189247, 0.8144948150293203, 0.7875114936032332, 0.6186087422101991, 0.6082925094669918, 0.7359280030505033, 0.5888104042096529, 0.65872510074405, 0.6562998337612953, 0.6026833535870537, 0.7166733630001545, 0.6385377851111116, 0.49833401138312183, 0.591183772747172, 0.5245122103369795, 0.5458227889757836, 0.6396015020582126, 0.6429828644468216, 0.6405377744231373, 0.6128412744583329, 0.38495680363848805, 0.44184696896991227, 0.6297201884444803, 0.4725815113488352, 0.5230163498781621, 0.6116341824454139, 0.576261815673206, 0.4912687808391638, 0.5711698438681196, 0.41031338991888333, 0.4129360915685538, 0.37328408869507257, 0.4645995635073632, 0.5555112901784014, 0.6176431996864267, 0.45551924662140664], "test_loss": [109.78759360313416, 73.45700758695602, 64.78737789392471, 57.6961914896965, 60.39375227689743, 41.221851885318756, 54.97812679409981, 39.45484670996666, 40.39499917626381, 49.154036700725555, 41.97040659189224, 37.72171004116535, 48.082430094480515, 30.86069966852665, 28.93563897907734, 28.78147892653942, 28.189577013254166, 31.21383211761713, 26.292381644248962, 28.05095484852791, 27.530555367469788, 29.897790178656578, 31.770602241158485, 27.681629240512848, 34.354924753308296, 28.435486927628517, 26.77618445456028, 28.60957358777523, 26.624388061463833, 28.60817489027977, 25.322859562933445, 29.059083200991154, 26.709378875792027, 30.428122088313103, 27.165759466588497, 25.511233896017075, 25.834477871656418, 26.3124326094985, 24.35435450822115, 25.899335980415344, 26.306875064969063, 26.82725527137518, 23.222616545856, 24.50601503998041, 24.00316769629717, 24.978104144334793, 22.873054288327694, 25.34647350013256, 22.655541859567165, 25.70129992067814, 25.803256310522556, 28.6233818680048, 24.830801725387573, 27.281185798346996, 25.286649012938142, 28.8703251183033, 25.205441936850548, 24.703027084469795, 28.57345776259899, 29.11417454481125, 30.494294494390488, 26.13185904920101, 27.419669300317764, 25.76544915139675, 26.904543608427048, 26.80650206655264, 26.892375111579895, 26.330032855272293, 24.74453241378069, 25.106516413390636, 24.33699319511652, 22.091558672487736, 28.025753751397133, 28.944981023669243, 23.56752648204565, 27.6481893658638, 25.074894949793816, 33.38691622018814, 29.284517616033554, 28.6424939930439, 26.01708714477718, 24.92195066064596, 24.674715608358383, 30.221947267651558, 26.178702995181084, 25.45148503035307, 30.08841383457184, 25.125366412103176, 29.161476902663708, 28.764478638768196, 30.254530131816864, 22.59706836938858, 25.36341781914234, 26.702445305883884, 24.3988119661808, 25.863029450178146, 25.453463293612003, 29.154044434428215, 26.957292914390564, 26.693676218390465, 26.271140575408936, 27.388132892549038, 26.01385334134102, 21.78818340599537, 24.854877583682537, 26.613583236932755, 33.86713910102844, 33.96576742827892, 39.55688211321831, 26.824366465210915, 27.368556551635265, 29.649434074759483, 33.37537932395935, 25.1069163531065, 23.25641819089651, 27.339829728007317, 24.074279353022575, 24.263465091586113, 24.716547422111034, 24.576542034745216, 24.743196539580822, 25.92936660349369, 25.88087783753872, 25.242215633392334, 28.05889603495598, 24.85535777360201, 26.30854246765375, 28.878977552056313, 26.854018978774548, 23.636320091784, 24.67514118552208, 26.51830495148897, 28.784890308976173, 27.89051789045334, 34.01534253358841, 24.41922453045845, 30.43041494488716, 23.373420849442482, 23.456264957785606, 43.70411230623722, 27.834718823432922, 26.698120638728142, 27.867246240377426, 22.63629972189665, 28.75391635298729, 26.084564819931984, 27.087198242545128, 22.11887366324663, 27.1112200319767, 25.740385062992573, 16.409360203891993, 16.600434616208076, 16.87072042375803, 17.222190318629146, 17.471134627237916, 17.62955242395401, 17.803444009274244, 17.860612019896507, 18.227374978363514, 18.40075235813856, 18.373146560043097, 19.017623741179705, 19.03428604081273, 19.529744289815426, 19.49873995780945, 19.03399192355573, 18.884237993508577, 18.88241540081799, 19.301515497267246, 18.960644766688347, 19.51958605274558, 19.213339177891612, 19.239521879702806, 19.322162644937634, 19.685111790895462, 19.373935278505087, 19.71698808670044, 19.367696441709995, 19.809290818870068, 19.80747354030609, 19.803169326856732, 19.889028791338205, 20.03089714422822, 19.833819717168808, 20.219613457098603, 19.882131040096283, 20.655672892928123, 20.80802011489868, 21.070484794676304, 21.09910836443305, 19.868424102663994, 19.918829068541527, 20.641434635967016, 20.519361406564713, 20.543900616467, 20.423405349254608, 19.92432576790452, 19.901439756155014, 21.438235118985176, 20.2976395431906], "epoch_time": [90.69134879112244, 88.90743231773376, 88.8466808795929, 88.93568444252014, 88.93538165092468, 88.90155911445618, 88.90492153167725, 88.88031268119812, 88.93000555038452, 88.93306303024292, 88.91870856285095, 88.8812620639801, 89.009690284729, 88.99538969993591, 88.92022895812988, 88.94611811637878, 88.9529242515564, 88.87602472305298, 88.91789937019348, 88.9206120967865, 88.91904616355896, 88.99630904197693, 88.93864727020264, 88.90501356124878, 88.99775648117065, 88.9334032535553, 88.95587992668152, 88.94835495948792, 88.94206047058105, 88.95451998710632, 88.95805716514587, 88.92138147354126, 88.90787839889526, 88.91073107719421, 88.86110997200012, 89.09880352020264, 88.9171314239502, 88.93455529212952, 88.95799779891968, 89.00101280212402, 88.90915751457214, 88.96149396896362, 88.97336173057556, 88.93813467025757, 88.96632742881775, 88.92943906784058, 88.88848423957825, 88.92488145828247, 88.94202303886414, 88.8993034362793, 88.97721862792969, 88.9443085193634, 88.91376829147339, 88.89955520629883, 88.95913934707642, 88.97093677520752, 88.96968388557434, 88.94399309158325, 88.9427433013916, 88.90017795562744, 88.93417620658875, 88.95580744743347, 88.9428403377533, 88.93766498565674, 88.90952682495117, 88.9305431842804, 89.00605988502502, 88.87324070930481, 88.93017435073853, 88.97893404960632, 88.96305418014526, 88.9524974822998, 88.94040727615356, 88.90399074554443, 88.91060638427734, 88.89857339859009, 88.90478110313416, 88.94663500785828, 88.91425561904907, 88.91265082359314, 88.93098378181458, 88.96864652633667, 88.9046688079834, 88.88068795204163, 88.94349765777588, 88.94715809822083, 88.94503974914551, 88.9275324344635, 88.95891427993774, 88.94973087310791, 88.94706559181213, 88.95001435279846, 88.94236516952515, 88.94138646125793, 88.97328495979309, 88.93243670463562, 88.95972466468811, 88.96311664581299, 88.95142579078674, 88.96585965156555, 88.96137523651123, 88.9665937423706, 88.97245168685913, 88.95216846466064, 88.95938014984131, 88.97316431999207, 88.93039464950562, 88.9600145816803, 88.91107678413391, 88.9888801574707, 88.87989568710327, 88.92567229270935, 88.94376754760742, 88.94634938240051, 88.92200207710266, 88.95938777923584, 89.00179243087769, 88.9949598312378, 88.93859028816223, 88.94847083091736, 88.98375296592712, 88.97641801834106, 88.98663258552551, 88.98557591438293, 88.93736481666565, 88.8816192150116, 88.94126510620117, 88.98766922950745, 88.97034430503845, 88.93520522117615, 88.9388415813446, 88.92800664901733, 88.87446999549866, 88.92349004745483, 88.93210744857788, 88.98805642127991, 88.932302236557, 88.97950744628906, 88.94496941566467, 88.95075678825378, 88.96861243247986, 88.93272948265076, 88.89621376991272, 88.95220637321472, 88.91602921485901, 88.93473100662231, 88.99279761314392, 88.92950892448425, 89.00785303115845, 88.9487156867981, 88.9728331565857, 88.93596863746643, 88.92515826225281, 88.97745895385742, 88.97049236297607, 88.94404411315918, 88.92799592018127, 88.90773129463196, 88.93653559684753, 88.95397543907166, 88.93336796760559, 88.94558572769165, 88.91766476631165, 88.96136951446533, 88.92448663711548, 88.94957828521729, 88.96187472343445, 88.9760570526123, 88.85378980636597, 88.95826530456543, 88.90019679069519, 88.95597505569458, 88.91711497306824, 88.99299478530884, 88.92961978912354, 88.87328743934631, 88.9415934085846, 88.95495986938477, 88.97044277191162, 88.9713397026062, 88.96777057647705, 88.96533203125, 88.94518375396729, 89.00320053100586, 88.94818925857544, 88.98225355148315, 88.96033310890198, 88.92815136909485, 88.87644076347351, 88.93193054199219, 88.95384287834167, 88.96699786186218, 88.93500208854675, 88.92824602127075, 88.96404147148132, 88.89897656440735, 88.92623782157898, 88.96377849578857, 88.95738172531128, 88.98242139816284]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr0.0005-wdecay0.2-eps1e-08-seed44.json <==
{"train_acc": [40.556, 62.668, 72.484, 78.032, 81.054, 83.068, 84.712, 86.068, 87.414, 88.398, 88.98, 89.698, 90.286, 91.054, 91.466, 91.878, 92.338, 92.536, 93.1, 93.334, 93.9, 93.98, 94.172, 94.628, 94.71, 94.936, 94.96, 95.162, 95.628, 95.504, 95.72, 95.844, 95.996, 95.914, 96.17, 96.224, 96.27, 96.182, 96.43, 96.244, 96.54, 96.608, 96.668, 96.42, 96.598, 96.744, 96.766, 96.644, 96.642, 96.808, 97.016, 96.852, 97.03, 96.868, 96.966, 97.11, 96.902, 96.982, 96.952, 97.12, 97.006, 97.194, 97.166, 97.036, 97.078, 97.038, 97.148, 97.118, 97.28, 97.098, 97.116, 97.26, 97.108, 97.202, 97.122, 97.126, 97.216, 97.33, 97.216, 97.182, 97.116, 97.278, 97.004, 97.398, 97.276, 97.114, 97.234, 97.164, 97.282, 97.282, 97.328, 97.242, 97.276, 97.242, 97.278, 97.252, 97.222, 97.212, 97.334, 97.38, 97.458, 97.228, 97.362, 97.244, 97.368, 97.172, 97.492, 97.256, 97.204, 97.164, 97.444, 97.336, 97.274, 97.372, 97.352, 97.254, 97.328, 97.282, 97.466, 97.326, 97.384, 97.286, 97.342, 97.478, 97.37, 97.436, 97.222, 97.406, 97.588, 97.37, 97.398, 97.544, 97.324, 97.472, 97.55, 97.394, 97.534, 97.398, 97.26, 97.544, 97.456, 97.51, 97.344, 97.498, 97.596, 97.38, 97.618, 97.502, 97.53, 97.466, 99.158, 99.662, 99.76, 99.874, 99.892, 99.902, 99.924, 99.922, 99.942, 99.952, 99.938, 99.956, 99.946, 99.962, 99.948, 99.974, 99.942, 99.956, 99.954, 99.962, 99.948, 99.978, 99.96, 99.974, 99.978, 99.98, 99.966, 99.954, 99.962, 99.948, 99.968, 99.974, 99.974, 99.99, 99.99, 99.96, 99.954, 99.978, 99.96, 99.976, 99.978, 99.976, 99.986, 99.972, 99.976, 99.966, 99.958, 99.968, 99.962, 99.99], "test_acc": [49.48, 54.21, 73.8, 69.51, 78.71, 78.98, 81.93, 76.92, 80.52, 84.86, 84.52, 84.85, 87.21, 87.24, 88.51, 86.7, 86.48, 88.71, 88.49, 87.1, 88.37, 90.0, 90.24, 90.71, 89.84, 89.77, 88.35, 88.48, 88.47, 89.95, 88.82, 89.64, 89.94, 88.28, 88.88, 89.96, 90.41, 90.74, 90.49, 90.42, 89.8, 91.29, 90.18, 89.69, 89.74, 90.26, 90.69, 91.51, 90.37, 89.99, 91.64, 89.41, 90.19, 90.97, 91.16, 91.02, 90.72, 90.69, 90.52, 89.55, 91.1, 90.06, 90.46, 90.8, 90.11, 91.14, 90.53, 90.89, 90.26, 90.93, 90.54, 90.76, 90.91, 90.66, 90.25, 90.2, 90.42, 91.73, 89.55, 91.29, 91.33, 91.19, 91.68, 90.72, 91.71, 91.66, 90.89, 90.0, 89.8, 91.23, 91.31, 90.67, 89.92, 91.62, 91.58, 91.59, 90.72, 90.31, 91.6, 91.03, 91.79, 91.06, 91.26, 87.86, 91.5, 90.86, 90.81, 89.85, 89.99, 91.53, 91.05, 91.61, 90.45, 91.16, 89.8, 91.07, 90.68, 91.64, 90.32, 91.91, 91.31, 89.46, 91.21, 89.97, 91.4, 91.28, 90.73, 85.72, 90.39, 89.43, 91.17, 91.1, 90.96, 90.4, 91.98, 88.95, 90.89, 91.69, 92.01, 89.92, 90.98, 91.49, 91.19, 91.19, 90.86, 91.49, 91.95, 92.49, 90.88, 90.66, 94.54, 94.74, 94.79, 94.75, 94.83, 94.88, 94.86, 95.0, 95.07, 95.03, 95.18, 95.05, 94.86, 94.95, 95.14, 95.13, 94.93, 94.79, 94.96, 94.97, 94.96, 95.08, 95.02, 95.06, 95.04, 95.06, 95.08, 94.61, 94.81, 94.89, 94.99, 94.84, 95.05, 94.98, 95.05, 95.02, 94.95, 95.05, 94.93, 95.01, 94.8, 94.91, 95.1, 95.1, 94.88, 94.59, 94.94, 95.03, 95.05, 95.02], "train_loss": [628.9023993015289, 409.7726328969002, 307.44981974363327, 248.82289662957191, 214.89134469628334, 191.68839639425278, 172.98460456728935, 158.9217149168253, 143.82136714458466, 132.7686503827572, 125.17039023339748, 116.02798591554165, 109.75694046914577, 100.18830569088459, 96.30690705031157, 91.19829918444157, 85.36157324165106, 82.2407815977931, 78.21079368889332, 75.022310487926, 69.92062906175852, 67.06967248395085, 65.99483475834131, 60.72206140309572, 58.729762848466635, 57.18604022823274, 55.714452009648085, 53.80070051178336, 49.624534886330366, 50.59466474875808, 47.83149478211999, 47.032470397651196, 45.91369894333184, 46.42658670991659, 43.66023517400026, 42.44593819603324, 42.084757605567575, 42.501176660880446, 40.66830110922456, 42.140431847423315, 39.23479621857405, 38.47030383348465, 38.726519951596856, 39.76701554469764, 38.15435195527971, 37.33388270717114, 36.76613203436136, 37.82128947228193, 38.02519792690873, 36.63704831711948, 34.127881130203605, 35.94883140176535, 35.37268783338368, 35.44190162140876, 34.134160466492176, 33.3211726648733, 35.07902758941054, 34.081272196024656, 34.26818220131099, 32.74540982954204, 34.30258428584784, 32.13795753568411, 33.23503392469138, 33.66930193454027, 33.46436036750674, 33.100958155468106, 33.15933398716152, 32.83813380077481, 31.086530243977904, 32.88222813140601, 33.61517148464918, 31.223471473902464, 33.607473337091506, 31.956470545381308, 32.62942152656615, 32.13797937519848, 31.78185873106122, 31.00617923401296, 31.6014620391652, 31.75906791538, 32.825970645062625, 30.479780308902264, 33.59447581321001, 30.827663705684245, 31.93810072168708, 33.07597866747528, 31.717892463319004, 32.62088024709374, 31.346598060801625, 30.382767100818455, 30.37958476226777, 31.347199720330536, 31.25047073047608, 31.4985322477296, 30.913945044390857, 31.225358097814023, 31.345926387235522, 32.25335010699928, 30.254608155228198, 30.34361611865461, 30.015534333884716, 31.351614832878113, 30.894477087073028, 30.782370951026678, 30.696075771935284, 32.51299807801843, 28.755897093564272, 31.139428293332458, 31.726853280328214, 32.12706563714892, 29.1094732536003, 30.285536686889827, 30.890400152653456, 30.138149566948414, 30.074510687030852, 31.331342536956072, 30.154117467813194, 31.04939616844058, 29.342524213716388, 30.131167431361973, 29.987624040804803, 30.152642413042486, 30.70717496983707, 28.518727073445916, 30.26256184093654, 28.77325608022511, 31.500103124417365, 29.786172304302454, 28.462259631603956, 30.02201276551932, 29.565034543164074, 28.01676320284605, 30.468959399499, 29.50114817172289, 28.846133981831372, 29.15716731455177, 28.14117517322302, 29.583046772517264, 30.88713545538485, 27.539489965885878, 29.045475092716515, 29.48120781313628, 29.67868980858475, 28.14915743796155, 27.915817595552653, 29.89055979065597, 27.44062387663871, 29.1497474424541, 28.107815811410546, 29.35116020590067, 11.193916619056836, 5.140650109620765, 3.6545227742171846, 2.4695912905735895, 2.072975972725544, 1.8057196050067432, 1.459300027199788, 1.3534095392096788, 1.226815949601587, 1.0567215244518593, 1.0845661229686812, 0.9414643889322178, 0.8961617019958794, 0.8630326744314516, 0.8952778857637895, 0.6579007593245478, 0.9284995974157937, 0.789743410088704, 0.7773577014741022, 0.7356383379519684, 0.8894976109586423, 0.6541371793573489, 0.6467268962442176, 0.5589288365881657, 0.5733601614047075, 0.47296389189432375, 0.6238967610843247, 0.6481503508257447, 0.6218000958906487, 0.6940533792803762, 0.6148080641723936, 0.4711801552330144, 0.527527875819942, 0.34752465078781825, 0.3304531235335162, 0.6993485976709053, 0.6797013697068905, 0.47595678838843014, 0.603533345652977, 0.4788196118315682, 0.4469644091295777, 0.5294040283333743, 0.3694019432150526, 0.4628704572096467, 0.47814539996034, 0.6067702368454775, 0.6020674608298577, 0.5262185441097245, 0.5327241807972314, 0.30620746307249647], "test_loss": [110.86276578903198, 117.03720664978027, 60.28982824087143, 77.66496777534485, 50.93642067909241, 50.77943107485771, 42.88414019346237, 59.113714188337326, 48.075804471969604, 37.70033887028694, 37.2363141477108, 37.83660301566124, 31.326065108180046, 31.36211948096752, 28.81183609366417, 33.673264384269714, 32.7692289724946, 29.468409210443497, 27.548915095627308, 31.874051123857498, 30.43257562816143, 25.58144997060299, 25.230660930275917, 23.290796905755997, 26.399094253778458, 26.11208674311638, 30.51709884405136, 29.471753031015396, 31.5321327149868, 26.72449740767479, 29.902721226215363, 29.197159573435783, 27.257629573345184, 30.655049085617065, 31.637546867132187, 26.826856285333633, 26.426243469119072, 23.925005219876766, 25.948207050561905, 26.916270539164543, 29.044083058834076, 24.377342626452446, 26.86339945346117, 30.29407027363777, 27.554929792881012, 28.169823445379734, 26.993768081068993, 23.57874695956707, 25.978534758090973, 28.15340854227543, 24.163504853844643, 30.64581224322319, 27.989790067076683, 25.03571927547455, 23.74170171841979, 26.226243510842323, 27.15509095788002, 27.197454869747162, 27.500652953982353, 29.670660004019737, 24.879021674394608, 29.360026821494102, 28.420010335743427, 26.13185752928257, 27.505252078175545, 24.422839358448982, 27.246283069252968, 26.494535341858864, 28.493088975548744, 25.83580408245325, 28.609666883945465, 27.69680254161358, 26.02864581346512, 28.013343662023544, 30.596661031246185, 29.165601179003716, 27.541304044425488, 23.38609827309847, 32.495024397969246, 24.325378201901913, 26.039211563766003, 26.406162440776825, 24.168179474771023, 26.649880401790142, 24.23722541332245, 22.918686889111996, 26.35904436558485, 28.843663409352303, 28.95059657841921, 27.894685372710228, 26.38216359168291, 28.104887306690216, 29.485477939248085, 22.78940397873521, 24.06528576463461, 23.992385886609554, 26.378630124032497, 28.241956561803818, 25.17101177573204, 26.22248025238514, 24.74688245356083, 25.262090913951397, 25.081396959722042, 38.09453649818897, 24.577625066041946, 26.022622033953667, 27.246987894177437, 30.99972888082266, 29.12806825339794, 23.04428280889988, 26.652416445314884, 23.939460895955563, 28.36450670659542, 27.38122609257698, 30.980985552072525, 25.674650169909, 27.887422427535057, 24.68351436406374, 29.480348944664, 23.792604878544807, 26.675557255744934, 32.71019974350929, 26.362575694918633, 30.142754808068275, 25.552375972270966, 24.85536079853773, 25.270315900444984, 45.624365493655205, 29.541313275694847, 31.1863871216774, 24.415437772870064, 26.01892000436783, 25.930832907557487, 29.50368858873844, 23.22270507365465, 32.913065776228905, 28.71260952949524, 23.951228745281696, 23.841423623263836, 31.322280526161194, 25.9785715341568, 25.51555098593235, 26.04498580098152, 24.28360676765442, 27.210711032152176, 25.967110574245453, 23.49668487906456, 22.892374277114868, 27.602550610899925, 26.85312906652689, 15.45055328682065, 15.4911477714777, 15.6931042522192, 15.983189336955547, 16.502941705286503, 17.0986055880785, 17.228797640651464, 18.00502960011363, 17.408315375447273, 18.068212039768696, 18.0734690874815, 18.462553679943085, 18.51545061171055, 18.474375262856483, 18.542592156678438, 18.229168005287647, 19.306276351213455, 19.691568039357662, 19.326723281294107, 19.059834640473127, 18.60330513585359, 18.364039035513997, 19.24624440446496, 18.607507847249508, 18.65242154756561, 18.62439310271293, 19.19760102406144, 20.612574700266123, 19.97384988889098, 20.119716681540012, 19.313379494473338, 19.61185209825635, 19.785439040511847, 19.808948152698576, 19.81318422779441, 19.78836257196963, 20.088067416101694, 19.584975780919194, 19.929315697401762, 19.32640909589827, 20.6631666328758, 20.524436905048788, 19.796229048632085, 19.60906119644642, 19.982560966163874, 21.893093490973115, 20.41244407556951, 20.02019023243338, 20.13808338716626, 19.956099572591484], "epoch_time": [90.8266806602478, 88.82958650588989, 88.84338402748108, 88.9004213809967, 88.84858989715576, 88.87583446502686, 88.85108780860901, 88.91230130195618, 88.8997597694397, 88.8896234035492, 88.85683822631836, 88.87118458747864, 88.85542631149292, 88.89082169532776, 88.85699081420898, 88.89940595626831, 88.86525654792786, 88.83262920379639, 88.92416763305664, 88.86898255348206, 88.88192701339722, 88.89395189285278, 88.9183759689331, 88.89251756668091, 88.8949990272522, 88.90423083305359, 88.8738021850586, 88.91826725006104, 88.89269351959229, 88.87764143943787, 88.87518095970154, 88.93808388710022, 88.90584826469421, 88.9269528388977, 88.88027763366699, 88.92737627029419, 88.89436864852905, 88.93773317337036, 88.92367768287659, 88.84810662269592, 88.94351243972778, 88.92356467247009, 88.89488625526428, 88.89083552360535, 88.89769411087036, 88.87920451164246, 88.91258549690247, 88.9172911643982, 88.9155375957489, 88.95629596710205, 88.91104865074158, 88.92302250862122, 88.89720463752747, 88.90922546386719, 88.9147412776947, 88.87595438957214, 89.39620447158813, 88.92631554603577, 88.92026925086975, 88.88257837295532, 88.8931565284729, 89.04365968704224, 89.12720918655396, 88.97056818008423, 88.94121885299683, 88.95388531684875, 88.9470727443695, 88.9368839263916, 88.94743180274963, 88.94681167602539, 88.948659658432, 88.97194576263428, 88.9774124622345, 88.92765855789185, 88.96214604377747, 88.94138789176941, 88.96466565132141, 88.94181895256042, 88.99290180206299, 88.99931025505066, 88.92766499519348, 88.9359483718872, 88.95711255073547, 88.97678804397583, 88.91940593719482, 89.01778531074524, 88.9363739490509, 88.9440426826477, 88.89616513252258, 88.93373703956604, 88.96927547454834, 88.96499419212341, 88.89747190475464, 88.94416046142578, 88.97850584983826, 88.92856287956238, 88.96782350540161, 88.95025300979614, 88.95744895935059, 88.9168918132782, 88.98387718200684, 88.95061302185059, 88.93368744850159, 88.87512826919556, 89.11229801177979, 89.43001794815063, 88.9496660232544, 88.92211890220642, 88.97047281265259, 88.96554183959961, 88.93188047409058, 88.91602897644043, 88.98053479194641, 88.941410779953, 88.96410369873047, 88.96906161308289, 88.953284740448, 88.97531008720398, 88.97455215454102, 89.0013918876648, 88.99287533760071, 88.96738338470459, 88.94922757148743, 88.95745491981506, 88.98421692848206, 88.94603323936462, 88.91326761245728, 88.96873736381531, 88.95552849769592, 88.9347972869873, 88.94092082977295, 88.92272067070007, 88.97260332107544, 88.92981791496277, 88.92626118659973, 88.9416127204895, 88.96171855926514, 88.97020959854126, 88.9846134185791, 88.92848634719849, 88.97129440307617, 88.90353083610535, 88.96245622634888, 88.93505692481995, 89.00341725349426, 88.96819305419922, 88.97463941574097, 88.97012591362, 88.94205737113953, 88.94968724250793, 88.993488073349, 88.95865535736084, 88.94587779045105, 88.95973539352417, 88.93607807159424, 88.95319700241089, 88.96099042892456, 89.03091382980347, 88.95952367782593, 88.98980975151062, 88.97784471511841, 88.98363995552063, 88.99985957145691, 88.94629454612732, 88.95514512062073, 88.95666432380676, 88.91674852371216, 88.97842979431152, 88.93608832359314, 88.92969846725464, 88.9038953781128, 88.94944953918457, 88.96327996253967, 88.96334981918335, 88.95369505882263, 88.89754033088684, 88.95118880271912, 88.91373085975647, 88.94194746017456, 88.97739672660828, 88.9582006931305, 88.94482731819153, 88.93806529045105, 88.93858766555786, 88.96188974380493, 88.94344449043274, 88.96502995491028, 88.9609375, 88.91958594322205, 88.9434425830841, 88.95974850654602, 88.948077917099, 88.95900654792786, 88.94394731521606, 88.94073581695557, 88.96621370315552, 88.95329999923706, 88.94959855079651, 88.93725252151489, 88.92339324951172]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr0.001-wdecay0.1-eps1e-08-seed42.json <==
{"train_acc": [43.978, 64.622, 73.576, 78.194, 81.304, 83.084, 84.776, 86.024, 87.188, 88.19, 88.938, 89.882, 90.532, 90.872, 91.382, 92.18, 92.506, 92.798, 93.322, 93.56, 93.668, 94.038, 94.456, 94.652, 94.746, 95.196, 95.306, 95.5, 95.39, 95.6, 95.678, 95.896, 96.016, 96.122, 96.124, 96.286, 96.348, 96.402, 96.476, 96.298, 96.574, 96.638, 96.68, 96.71, 96.752, 96.7, 96.87, 96.778, 96.832, 96.878, 96.956, 96.87, 97.094, 97.008, 96.974, 97.052, 96.934, 97.066, 97.062, 96.992, 97.118, 97.136, 97.108, 97.13, 97.162, 96.956, 97.064, 97.146, 97.098, 97.316, 96.962, 97.246, 97.072, 97.316, 97.042, 97.306, 97.342, 97.158, 97.246, 97.192, 97.024, 97.25, 97.35, 97.338, 97.234, 97.23, 97.114, 97.232, 97.37, 97.374, 97.172, 97.262, 97.366, 97.31, 97.318, 97.416, 97.288, 97.268, 97.4, 97.264, 97.346, 97.254, 97.31, 97.448, 97.47, 97.382, 97.566, 97.216, 97.38, 97.414, 97.458, 97.382, 97.186, 97.436, 97.412, 97.526, 97.426, 97.592, 97.298, 97.458, 97.426, 97.406, 97.358, 97.554, 97.356, 97.524, 97.698, 97.476, 97.436, 97.524, 97.516, 97.698, 97.478, 97.45, 97.662, 97.486, 97.56, 97.442, 97.446, 97.722, 97.512, 97.626, 97.512, 97.572, 97.446, 97.424, 97.604, 97.454, 97.728, 97.656, 99.132, 99.696, 99.808, 99.848, 99.902, 99.886, 99.908, 99.93, 99.95, 99.964, 99.96, 99.946, 99.96, 99.958, 99.958, 99.94, 99.956, 99.978, 99.972, 99.974, 99.974, 99.986, 99.978, 99.964, 99.968, 99.976, 99.96, 99.964, 99.978, 99.974, 99.95, 99.954, 99.962, 99.982, 99.994, 99.956, 99.986, 99.988, 99.99, 99.996, 99.984, 99.994, 99.976, 99.978, 99.982, 99.956, 99.962, 99.99, 99.982, 99.976], "test_acc": [57.0, 66.01, 69.17, 77.52, 79.45, 81.35, 82.61, 78.09, 85.7, 84.42, 86.45, 85.91, 86.54, 87.13, 88.98, 83.41, 85.88, 87.41, 87.72, 89.39, 89.68, 89.21, 90.31, 88.92, 89.85, 90.26, 90.0, 90.22, 90.73, 89.98, 89.58, 88.63, 90.68, 91.64, 88.92, 91.23, 90.73, 90.69, 91.0, 91.05, 90.31, 89.91, 91.08, 88.99, 91.18, 90.5, 90.51, 91.57, 90.66, 90.9, 90.23, 90.91, 91.95, 91.81, 91.22, 90.67, 91.12, 89.8, 89.62, 91.09, 90.73, 89.27, 90.36, 91.7, 90.0, 90.67, 90.57, 90.29, 90.77, 90.56, 90.79, 90.82, 91.59, 90.41, 90.11, 91.35, 90.78, 90.9, 87.98, 89.18, 90.83, 89.82, 90.6, 90.58, 90.96, 91.27, 91.14, 90.5, 90.58, 90.4, 91.59, 90.56, 91.09, 89.49, 89.3, 91.2, 90.82, 90.57, 90.51, 91.42, 90.89, 91.94, 89.64, 90.9, 91.2, 89.96, 91.67, 91.98, 90.67, 90.9, 90.68, 89.35, 91.04, 91.4, 90.14, 90.66, 90.06, 90.68, 90.85, 90.85, 91.92, 90.38, 90.5, 90.89, 91.21, 91.68, 89.39, 91.86, 90.38, 91.0, 90.65, 89.76, 91.6, 90.12, 90.62, 91.94, 91.2, 90.1, 90.6, 91.07, 90.94, 90.58, 91.73, 91.2, 90.57, 89.35, 89.64, 91.42, 90.67, 90.84, 94.09, 94.64, 94.64, 94.75, 94.9, 94.82, 94.7, 94.88, 94.84, 94.8, 94.83, 94.89, 95.01, 95.07, 94.89, 94.9, 95.15, 95.07, 95.03, 94.84, 94.94, 94.71, 94.79, 94.88, 94.94, 94.83, 94.96, 95.11, 95.01, 95.05, 95.05, 95.0, 94.95, 95.11, 95.18, 95.03, 95.16, 95.04, 95.07, 95.09, 95.03, 95.25, 95.09, 94.95, 94.81, 94.92, 94.93, 94.96, 95.01, 95.05], "train_loss": [594.4100258350372, 388.67877370119095, 296.39979937672615, 246.97731244564056, 211.8919183909893, 192.94760012626648, 173.50801990926266, 159.36606940627098, 145.73980788886547, 134.18163949251175, 125.52037100493908, 115.1914564743638, 108.63287258148193, 102.15483521670103, 97.47249956429005, 89.57207364588976, 85.14727056026459, 81.93282962590456, 74.70675142109394, 72.53938437998295, 69.95092951506376, 66.94141201674938, 61.295070327818394, 60.87320961616933, 57.80377760902047, 54.411136377602816, 52.68238474056125, 50.4006016664207, 50.94880035892129, 48.841599229723215, 47.70804286189377, 45.777914971113205, 44.61999993957579, 42.67432319000363, 42.578527050092816, 42.57629301864654, 40.35202428884804, 40.92798070050776, 38.885575983673334, 41.685591695830226, 38.969086864963174, 37.67021059244871, 37.80455523170531, 36.605150155723095, 36.35990655049682, 37.00042103976011, 35.17496461048722, 36.277573821134865, 36.38138573709875, 34.57780839316547, 34.44657070375979, 35.65117243677378, 33.1183220371604, 34.314096588641405, 34.59808406420052, 32.95004163403064, 34.80065776593983, 33.40047364961356, 32.815204011276364, 34.350179536268115, 32.92047726083547, 32.183641500771046, 32.875976100564, 33.054981745779514, 32.333371319808066, 34.37027758266777, 33.02073450665921, 32.26361101679504, 32.541111666709185, 30.516249815933406, 34.505645697936416, 31.37945295125246, 32.89981840364635, 30.6747712418437, 33.64358718879521, 31.320415665395558, 30.737488676793873, 32.97865465283394, 31.184899041429162, 31.48627999611199, 33.14444359857589, 31.867212536744773, 31.12067928444594, 30.312527581118047, 30.470812959596515, 31.440201809629798, 31.983136621303856, 31.360999105498195, 29.660693246871233, 29.911177220754325, 31.52548946160823, 30.468669741414487, 31.095732791349292, 30.53411963954568, 30.425632251426578, 29.807349386624992, 30.36865324806422, 31.028273383155465, 29.84650103095919, 30.49906562268734, 29.7392802760005, 30.292900905013084, 30.110530072823167, 29.217996506020427, 28.817324202042073, 30.345673982985318, 28.50744436122477, 31.610420216806233, 29.671632290817797, 29.191675901412964, 29.32559877820313, 29.901994393207133, 31.505399111658335, 28.804803081788123, 29.019523701630533, 28.462415259331465, 29.59535504784435, 28.347385744564235, 30.567504649981856, 28.89549690671265, 30.02029180340469, 28.921939947642386, 30.061126104556024, 27.885495304130018, 29.81763412617147, 28.527120635844767, 26.308547482825816, 29.145163282752037, 29.693055192939937, 28.307205480523407, 28.226188004016876, 27.1121315555647, 28.767910502385348, 28.662893446162343, 27.329054221510887, 28.807253000326455, 28.162838746793568, 28.571449656039476, 28.80992805119604, 26.245194700546563, 28.449134548194706, 26.739873648621142, 29.485711050219834, 27.94586770515889, 29.201444177422673, 29.697080702520907, 26.81344190426171, 28.94180171750486, 26.75815833825618, 26.426078370772302, 10.459907420212403, 4.405943636433221, 3.124228875618428, 2.622095062106382, 1.8875819350651, 1.7569379589695018, 1.6518409114214592, 1.2442047806980554, 1.0903978283895412, 0.908695010250085, 0.7788606555113802, 0.945950785317109, 0.7825459212181158, 0.729182442461024, 0.7910903182128095, 0.919872390004457, 0.7394206999815651, 0.5470619727639132, 0.5945678008865798, 0.5839153709239326, 0.5453655574237928, 0.4110972452108399, 0.49844531142298365, 0.5311192887384095, 0.5130375470835133, 0.5410773588664597, 0.6276974509673892, 0.558870026266959, 0.4168053722678451, 0.46724669136165176, 0.754403673876368, 0.6419703305145958, 0.5153729702433338, 0.43016784405335784, 0.2857245454797521, 0.5316874193376862, 0.4077242006751476, 0.3258969098314992, 0.3366171854468121, 0.25164920706447447, 0.3241525123085012, 0.2708349955646554, 0.35078728298685746, 0.3978269320068648, 0.3642137192655355, 0.6146374231466325, 0.5102778307700646, 0.3092279239135678, 0.3619983395037707, 0.40520633220512536], "test_loss": [93.02295196056366, 75.01365721225739, 72.96881848573685, 54.712962716817856, 48.97368070483208, 45.50028097629547, 42.648282170295715, 54.18025276064873, 32.494041085243225, 37.48470538854599, 31.442103296518326, 35.623769119381905, 33.84372618794441, 32.24251767992973, 26.643412470817566, 44.10649240016937, 35.829630225896835, 32.43955443799496, 29.975410848855972, 27.218879103660583, 26.156280234456062, 29.14610819518566, 24.98647966980934, 29.655788525938988, 26.519381940364838, 25.64079439640045, 25.904066562652588, 27.07650512456894, 25.342501148581505, 27.657948568463326, 27.8453152179718, 33.5342735350132, 24.695962890982628, 23.46322125196457, 31.333673298358917, 24.576462849974632, 24.8409096673131, 25.54142200946808, 25.41360318660736, 24.55842073261738, 28.117508366703987, 26.845688492059708, 25.3420862108469, 32.948669612407684, 23.312090322375298, 26.040509268641472, 27.46288287639618, 23.56321892142296, 26.011971727013588, 25.997521050274372, 27.608337074518204, 25.695271238684654, 23.53689419478178, 24.06136966496706, 25.25619050487876, 27.083386421203613, 25.367038004100323, 30.2800153195858, 29.270034700632095, 26.062680512666702, 26.408310309052467, 32.63227105140686, 30.15568494796753, 24.465390413999557, 28.887458004057407, 28.495462357997894, 27.33675689995289, 27.752038694918156, 28.230354353785515, 28.45146533846855, 25.89137952029705, 28.730396538972855, 24.30535079538822, 28.93466243892908, 30.059910833835602, 25.15897023677826, 27.733019918203354, 25.992005243897438, 36.87549929320812, 35.005507454276085, 27.422173485159874, 30.979574345052242, 28.823884814977646, 27.875709682703018, 27.883263163268566, 25.629414781928062, 26.252344995737076, 27.930962771177292, 27.874607771635056, 29.24865287542343, 24.995050095021725, 29.91840471327305, 26.47776333987713, 33.21612939238548, 30.69526842236519, 25.805424503982067, 28.846169143915176, 27.281523004174232, 28.420106343925, 25.078453116118908, 27.620328038930893, 25.206871777772903, 29.520196110010147, 27.319785609841347, 26.960293769836426, 31.084829345345497, 25.359497666358948, 24.442855574190617, 28.154895141720772, 25.97106248140335, 27.24831886216998, 31.450011059641838, 26.8166284263134, 24.48867103457451, 28.852773621678352, 27.865984693169594, 31.839643746614456, 27.0207439661026, 27.991126239299774, 26.495470255613327, 23.596730679273605, 29.188617013394833, 28.179982714354992, 25.79295577853918, 27.07056173682213, 24.350234761834145, 32.74218758195639, 23.52333116531372, 29.094257205724716, 27.13055531680584, 26.144426867365837, 31.586861819028854, 24.851147770881653, 30.613594964146614, 28.707521587610245, 24.68612541258335, 24.465258054435253, 30.824123546481133, 27.009699761867523, 27.750074192881584, 27.510901749134064, 29.437017545104027, 25.151305709034204, 27.927638217806816, 28.82340817153454, 33.5836983025074, 35.18975715339184, 24.975233241915703, 28.85282714664936, 28.069085776805878, 16.944884408265352, 16.358576964586973, 16.721970047801733, 17.284347131848335, 17.433470709249377, 17.984650081023574, 18.51074441894889, 18.7716722227633, 18.60349240899086, 19.108939368277788, 18.899841744452715, 19.140212938189507, 18.838160634040833, 19.12551331333816, 19.538314551115036, 19.803346935659647, 19.450740449130535, 19.645556829869747, 19.88788966089487, 20.28473224490881, 20.123045168817043, 20.753673426806927, 20.46865949779749, 20.976774379611015, 21.62570895254612, 21.340603090822697, 21.104225784540176, 20.129786163568497, 20.488963436335325, 20.1836923584342, 20.473286854103208, 20.334945898503065, 20.652015889063478, 20.105347882956266, 19.88878781720996, 20.747222162783146, 20.215316649526358, 20.31032715551555, 20.57666201516986, 20.412316931411624, 20.673954017460346, 20.330142902210355, 20.84703078493476, 21.379077151417732, 21.778004188090563, 20.605945046059787, 21.207836957648396, 20.83204459026456, 20.647544633597136, 21.14110691845417], "epoch_time": [50.203697681427, 47.67470622062683, 48.04297184944153, 47.57755970954895, 48.21569275856018, 48.05937170982361, 47.85767316818237, 48.058159828186035, 47.722474336624146, 47.76793932914734, 48.06834888458252, 47.612855672836304, 47.519330739974976, 47.45802712440491, 47.50673747062683, 47.87329387664795, 47.83475112915039, 47.765607595443726, 47.205382108688354, 47.35556626319885, 47.72815227508545, 47.78194236755371, 47.70007538795471, 47.93036866188049, 47.79643130302429, 47.7712242603302, 47.63878917694092, 47.57269620895386, 47.79750680923462, 47.703712701797485, 47.76457953453064, 47.127007484436035, 47.74065589904785, 47.52703261375427, 47.63920712471008, 47.64680290222168, 47.68946027755737, 47.76375412940979, 48.109320640563965, 47.43605303764343, 47.64958047866821, 47.78040623664856, 47.7679340839386, 47.882999658584595, 47.941375732421875, 47.842700242996216, 47.816888093948364, 47.28554058074951, 47.58971285820007, 47.3905189037323, 47.49196434020996, 47.98726987838745, 47.526935338974, 47.75904965400696, 47.07138633728027, 47.732234477996826, 47.676344871520996, 47.53729963302612, 47.73310947418213, 47.63006544113159, 47.89892792701721, 47.53441309928894, 47.698564291000366, 47.52087926864624, 47.40801477432251, 47.72371506690979, 47.80274939537048, 47.66262364387512, 47.93075728416443, 47.59291934967041, 47.760663747787476, 47.800827741622925, 47.9030225276947, 47.686991453170776, 47.7569477558136, 47.58116817474365, 47.55362343788147, 47.56424140930176, 47.17429995536804, 47.47170090675354, 47.61849236488342, 47.40126419067383, 47.231149435043335, 47.48463463783264, 47.50727105140686, 47.73406457901001, 47.80756068229675, 47.8616988658905, 47.74905705451965, 47.68512439727783, 47.62624549865723, 48.011048793792725, 47.65564250946045, 47.284286975860596, 47.778682708740234, 47.6839861869812, 47.75559735298157, 47.82986497879028, 47.497649908065796, 47.91953492164612, 47.75755310058594, 47.42027735710144, 47.74485898017883, 47.9113929271698, 47.79326105117798, 47.10098719596863, 47.534088373184204, 47.354965925216675, 47.55657458305359, 47.43424463272095, 47.433762550354004, 47.753326416015625, 47.30236625671387, 47.787121057510376, 47.471041440963745, 47.034621238708496, 47.33077549934387, 47.582375288009644, 47.4501166343689, 47.47944402694702, 47.51517605781555, 47.27722787857056, 47.42407035827637, 47.69307541847229, 47.43985342979431, 47.79528784751892, 47.93716073036194, 47.70649170875549, 47.700751543045044, 47.39654231071472, 47.997394323349, 47.927157163619995, 47.64721417427063, 47.36289620399475, 47.46258473396301, 47.38791275024414, 47.81162118911743, 47.46402359008789, 47.094733476638794, 47.20642304420471, 47.5197696685791, 47.51684498786926, 47.248809576034546, 47.87803554534912, 47.619946002960205, 48.039342403411865, 47.73017334938049, 47.92863702774048, 47.545878887176514, 47.54569339752197, 47.94343900680542, 47.734535455703735, 47.817315340042114, 47.78565835952759, 47.65906047821045, 47.64173221588135, 47.73442196846008, 47.7266731262207, 47.69893550872803, 47.55407381057739, 47.93474721908569, 47.67483043670654, 47.9289608001709, 47.621567726135254, 47.95055031776428, 47.71774911880493, 47.918861627578735, 47.878422498703, 47.81084966659546, 47.7605094909668, 47.8888680934906, 47.83516192436218, 47.71317505836487, 47.79557991027832, 47.49016761779785, 47.78591775894165, 47.66711664199829, 48.05884337425232, 47.744651794433594, 47.89146590232849, 47.85538911819458, 47.98890781402588, 47.49343967437744, 47.68107080459595, 47.55480599403381, 47.77204203605652, 48.19483256340027, 47.55920195579529, 47.54822897911072, 47.63112759590149, 47.53248715400696, 47.58847713470459, 47.7495653629303, 47.80010628700256, 47.744670391082764, 47.880781412124634, 48.16172242164612, 47.677809715270996, 47.75053882598877, 47.89023232460022]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr0.001-wdecay0.1-eps1e-08-seed43.json <==
{"train_acc": [44.024, 66.09, 74.98, 79.02, 81.968, 83.79, 85.364, 86.4, 87.726, 88.454, 89.42, 90.108, 90.658, 91.264, 91.8, 92.03, 92.772, 93.032, 93.33, 93.738, 93.958, 94.156, 94.518, 94.702, 94.996, 94.972, 95.372, 95.412, 95.424, 95.73, 95.812, 95.954, 96.236, 96.012, 96.232, 96.266, 96.442, 96.42, 96.608, 96.6, 96.516, 96.598, 96.576, 96.648, 96.676, 96.8, 96.684, 96.968, 97.082, 96.804, 96.996, 96.808, 96.942, 96.988, 97.01, 96.824, 97.03, 96.988, 97.194, 97.086, 97.18, 97.002, 97.05, 97.106, 97.134, 97.066, 97.32, 97.064, 97.052, 97.118, 97.072, 97.174, 97.258, 97.15, 97.222, 97.268, 97.12, 97.274, 97.092, 97.35, 97.178, 97.24, 97.382, 97.16, 97.132, 97.376, 97.45, 97.208, 97.082, 97.1, 97.196, 97.456, 97.186, 97.394, 97.366, 97.362, 97.324, 97.37, 97.168, 97.424, 97.508, 97.29, 97.34, 97.302, 97.422, 97.208, 97.428, 97.394, 97.366, 97.296, 97.464, 97.366, 97.398, 97.358, 97.358, 97.356, 97.292, 97.47, 97.486, 97.44, 97.326, 97.598, 97.676, 97.446, 97.542, 97.422, 97.656, 97.478, 97.326, 97.434, 97.474, 97.38, 97.508, 97.674, 97.432, 97.552, 97.462, 97.482, 97.522, 97.508, 97.5, 97.576, 97.502, 97.55, 97.584, 97.562, 97.668, 97.52, 97.57, 97.776, 99.082, 99.706, 99.824, 99.844, 99.886, 99.902, 99.922, 99.938, 99.938, 99.934, 99.932, 99.956, 99.958, 99.96, 99.966, 99.972, 99.978, 99.986, 99.976, 99.966, 99.974, 99.962, 99.964, 99.96, 99.96, 99.986, 99.96, 99.962, 99.98, 99.982, 99.966, 99.966, 99.974, 99.974, 99.998, 99.984, 99.978, 99.97, 99.984, 99.976, 99.988, 99.994, 99.98, 99.964, 99.964, 99.962, 99.976, 99.984, 99.988, 99.984], "test_acc": [52.73, 69.91, 69.12, 79.58, 65.01, 82.17, 80.83, 84.28, 83.77, 83.87, 86.59, 86.89, 85.32, 87.09, 87.72, 87.39, 88.91, 88.2, 89.37, 89.18, 89.72, 89.11, 88.87, 89.97, 89.89, 90.24, 89.16, 90.18, 90.2, 88.69, 90.98, 89.04, 91.01, 90.92, 90.94, 90.68, 91.44, 90.47, 90.48, 91.11, 91.14, 90.05, 90.57, 90.74, 91.54, 91.54, 90.98, 90.11, 90.68, 90.99, 90.87, 90.84, 91.43, 90.66, 91.06, 91.42, 89.96, 91.08, 90.42, 91.06, 91.58, 90.76, 90.54, 91.2, 91.51, 91.08, 90.77, 89.45, 89.48, 90.34, 90.79, 91.45, 90.83, 91.22, 90.98, 90.96, 90.69, 89.98, 90.29, 91.17, 90.05, 91.23, 91.2, 89.88, 90.22, 91.38, 89.91, 89.61, 89.94, 90.21, 91.7, 92.02, 90.81, 91.25, 90.34, 90.38, 91.25, 91.34, 90.36, 91.56, 89.68, 91.7, 90.83, 91.94, 91.36, 90.46, 91.64, 89.73, 90.52, 91.81, 90.61, 90.32, 90.29, 90.57, 91.86, 91.24, 91.02, 91.73, 91.85, 90.8, 90.64, 90.88, 91.12, 90.71, 90.45, 91.64, 90.71, 91.76, 89.95, 90.78, 90.41, 89.35, 91.25, 91.59, 91.3, 92.06, 91.16, 90.15, 92.16, 91.8, 89.87, 91.69, 91.77, 92.29, 88.25, 90.5, 91.7, 91.07, 91.61, 91.94, 94.43, 94.57, 94.72, 94.72, 94.98, 94.96, 95.0, 95.01, 95.08, 95.1, 95.1, 95.06, 94.9, 94.95, 94.93, 94.94, 95.07, 95.1, 95.04, 95.0, 94.9, 95.06, 95.09, 94.98, 94.97, 94.98, 94.98, 94.9, 95.0, 95.14, 95.05, 94.91, 95.14, 95.19, 95.07, 95.0, 95.0, 95.11, 94.93, 95.19, 95.17, 95.14, 95.07, 94.82, 94.89, 95.12, 95.17, 94.99, 94.96, 95.11], "train_loss": [597.1362618207932, 373.5382424592972, 281.8750040233135, 237.52609890699387, 205.63707000017166, 185.28109487891197, 164.39384000003338, 155.23276709020138, 140.08384469151497, 131.1948878020048, 119.93193005025387, 113.05667363852262, 105.48210652917624, 98.96238618344069, 92.4885614067316, 89.02976983040571, 81.95318251103163, 78.4619670137763, 75.87276788055897, 70.46079064905643, 68.15213875100017, 65.79274222254753, 61.565921667963266, 59.41764645278454, 55.9482964463532, 56.008412297815084, 52.06559041514993, 51.98751891218126, 50.73819497227669, 47.511122956871986, 46.55218732357025, 44.72479833289981, 42.70424545928836, 44.54166508093476, 42.177021300420165, 42.30633701942861, 39.807131027802825, 39.70994815789163, 38.284325757063925, 38.38491049781442, 38.360645938664675, 37.88838346302509, 38.24809463135898, 37.582885599695146, 37.112140379846096, 36.05982608161867, 37.002849963493645, 34.23059001378715, 33.26297402009368, 35.653415360488, 34.597514282912016, 35.39648934267461, 34.26375767122954, 34.23826375231147, 33.92784081026912, 34.96437890455127, 33.200245876796544, 34.073057271540165, 32.639016257598996, 33.073776819743216, 33.03838709928095, 34.462972099892795, 33.150611428543925, 32.5521170347929, 32.50621688738465, 32.88912185840309, 30.769360390491784, 32.934813145548105, 33.24075543880463, 32.532102754339576, 33.46932370401919, 32.06705159973353, 31.600808635354042, 32.31811776943505, 31.55420787446201, 31.17335128504783, 32.29578545130789, 30.621386830694973, 32.82033452577889, 29.90128812752664, 32.36956405919045, 30.99758304283023, 30.193091705441475, 31.3109957780689, 33.01421337388456, 30.44126335531473, 28.901635117828846, 31.75294176209718, 32.249224273487926, 32.67073726002127, 32.638320844620466, 29.382720950059593, 31.639652461744845, 29.920592327602208, 30.552869302220643, 30.175354360602796, 30.342206538654864, 30.05482572503388, 31.31138109974563, 29.409023913554847, 28.215098907239735, 31.159369960427284, 30.017554216086864, 30.827834288589656, 29.203505921177566, 30.625406958162785, 28.999315237626433, 29.745811038650572, 29.30601437576115, 30.43653729185462, 29.418083156459033, 29.505204629153013, 29.446497466415167, 29.531068313866854, 29.86639680713415, 29.44988008029759, 29.952206702902913, 29.039487631060183, 28.3998572062701, 29.14130211248994, 30.692953569814563, 27.19218313600868, 26.49335336405784, 29.519562606699765, 27.961036127991974, 29.53893688879907, 27.259344239719212, 28.47356070484966, 30.05811717454344, 29.005314314737916, 28.029821881093085, 29.702940022572875, 28.742619989439845, 26.623170195147395, 29.07655146252364, 28.47380340564996, 28.805219849571586, 28.452396921813488, 28.466922529041767, 27.31221360526979, 27.99486906360835, 27.780167188029736, 28.556333269923925, 28.15663407649845, 27.940884466283023, 28.04744049254805, 26.774787191301584, 29.021948487497866, 27.140218822285533, 25.709999117068946, 11.093995192204602, 4.445178152411245, 3.1938491276232526, 2.6143955958541483, 2.0542954556294717, 1.7392010795592796, 1.474662301974604, 1.162235390918795, 1.0991634714155225, 1.0697044614644255, 1.0545618795003975, 0.8603620179637801, 0.7739726664294722, 0.8020269183180062, 0.6877655012576724, 0.66616674605757, 0.5869291947019519, 0.47956029792840127, 0.4950521946520894, 0.6044672010320937, 0.5370472519716714, 0.585459931717196, 0.6169646961934632, 0.662590624531731, 0.6572604668399435, 0.4535985218899441, 0.6603837117290823, 0.576529452460818, 0.4723806586844148, 0.43159761911374517, 0.6235990801287699, 0.5585396967289853, 0.46400288089353126, 0.4019431653796346, 0.22943873799522407, 0.3385342311084969, 0.4592017340110033, 0.5161455405905144, 0.34461339411791414, 0.3936735473398585, 0.27706450894038426, 0.2591620583552867, 0.38259758046478964, 0.5395771745315869, 0.5541192942037014, 0.5226890367557644, 0.4198948175981059, 0.3369643063924741, 0.33026419956149766, 0.34344320054515265], "test_loss": [113.24245917797089, 69.08574068546295, 76.42492032051086, 47.77392116189003, 99.59509479999542, 41.51736930012703, 48.552516758441925, 37.24220708012581, 37.6945875287056, 40.16299670934677, 31.681325674057007, 31.50197383761406, 36.74462005496025, 31.98018042743206, 29.463325902819633, 31.86748018860817, 28.132777750492096, 29.10550259053707, 25.54797613620758, 26.903657242655754, 26.588039614260197, 28.804651513695717, 28.79946382343769, 26.328506119549274, 27.437252029776573, 25.523816883563995, 28.019534565508366, 26.2021361887455, 25.941924557089806, 31.720581769943237, 25.383440047502518, 30.836446806788445, 25.19164015352726, 25.31502117216587, 24.326896637678146, 24.78494204580784, 23.465992406010628, 26.35762146115303, 27.020217023789883, 25.337563179433346, 24.29289459437132, 29.215895250439644, 27.134986117482185, 25.287716068327427, 22.8588857203722, 23.603349328041077, 24.81062564253807, 29.012161687016487, 26.86656242609024, 25.953948214650154, 26.81688828766346, 26.07904528081417, 23.697767287492752, 27.7178733125329, 27.832714594900608, 24.366877630352974, 28.272680766880512, 25.04116354137659, 27.805178090929985, 26.456243708729744, 22.825547367334366, 26.481708101928234, 26.994128108024597, 25.916400618851185, 24.640977658331394, 27.303559347987175, 26.23239639401436, 33.22312706708908, 31.281835660338402, 27.394597187638283, 26.62086947262287, 25.831626996397972, 27.251872792840004, 25.195228941738605, 26.70341458916664, 27.931859388947487, 26.28965189307928, 30.022178784012794, 28.595968633890152, 25.747416280210018, 29.283732153475285, 25.89085591584444, 26.76271227747202, 29.298765897750854, 28.000654458999634, 24.608171239495277, 30.53133012354374, 31.742347478866577, 29.68804343044758, 29.87864889204502, 24.1199399381876, 24.894792415201664, 26.912994906306267, 24.352731592953205, 29.147084705531597, 28.54129733145237, 24.913295228034258, 24.45168375223875, 27.864313162863255, 24.326780319213867, 32.042762741446495, 25.766057692468166, 26.589355282485485, 23.92963219434023, 25.648040875792503, 28.030185356736183, 24.373941987752914, 32.13465701043606, 29.232668831944466, 23.599538631737232, 30.15850482136011, 27.967010982334614, 27.366079539060593, 28.21240945160389, 23.197497315704823, 26.289480037987232, 26.533414386212826, 24.36641611903906, 25.38390912860632, 26.480906426906586, 29.37592115998268, 27.383819237351418, 27.461790777742863, 28.15964923799038, 27.18482457846403, 23.729604359716177, 27.61089239269495, 24.550892539322376, 30.095750898122787, 27.943287193775177, 27.87548154592514, 33.37066864967346, 25.904959365725517, 24.975049026310444, 27.689040824770927, 23.372132062911987, 24.5841393917799, 30.036424353718758, 23.03872174024582, 24.77914024889469, 30.635454446077347, 24.74934697896242, 25.55823066830635, 21.620993122458458, 36.90624416619539, 29.25265099108219, 26.323054417967796, 26.037635132670403, 22.94220107793808, 24.215730890631676, 16.716689612716436, 16.748986860737205, 16.89814892038703, 17.247502820566297, 17.4256804715842, 17.463439011014998, 17.945265870541334, 18.03696807846427, 18.32064182497561, 18.494872711598873, 18.358093716204166, 18.558089620433748, 19.415979753248394, 19.43408186547458, 19.487646337598562, 19.65954325068742, 19.51931816432625, 19.877875689417124, 20.248067861422896, 20.218033235520124, 20.199142215773463, 20.086958438158035, 20.117384192999452, 20.75278028100729, 19.63922535069287, 20.08353792130947, 20.497933336999267, 20.019158529117703, 19.637081403285265, 19.737328385934234, 20.043941280804574, 20.702226128429174, 19.926220363005996, 19.866871426813304, 19.863128929398954, 19.963119017891586, 20.121753873303533, 20.37883811816573, 20.93623198568821, 20.207025254145265, 20.694629531353712, 20.494221813976765, 20.607830073684454, 21.534566283226013, 20.868656776845455, 20.48070252686739, 20.51510718278587, 20.632639978080988, 20.780732598155737, 20.483613077551126], "epoch_time": [91.1400465965271, 89.10863161087036, 89.18176293373108, 89.2055435180664, 89.2391357421875, 89.1234986782074, 89.13589072227478, 89.1925003528595, 89.1571147441864, 89.14584827423096, 89.0998420715332, 89.10370779037476, 89.21130275726318, 89.16399073600769, 89.1514503955841, 89.14170908927917, 89.1704614162445, 89.19960069656372, 89.19505715370178, 89.10071086883545, 89.17912817001343, 89.19261527061462, 89.17834138870239, 89.19898724555969, 89.22657608985901, 89.17289924621582, 89.14431428909302, 89.15312957763672, 89.15820360183716, 89.1631772518158, 89.19238305091858, 89.21431255340576, 89.15274286270142, 89.23702502250671, 89.17345762252808, 89.14507365226746, 89.22091627120972, 89.12465190887451, 89.22024321556091, 89.16545033454895, 89.15828824043274, 89.20793604850769, 89.16691899299622, 89.22125124931335, 89.2004177570343, 89.18629693984985, 89.1614441871643, 89.23482775688171, 89.20541620254517, 89.20289444923401, 89.15674185752869, 89.16577529907227, 89.19733595848083, 89.15065550804138, 89.07933497428894, 89.18447732925415, 89.12514853477478, 89.13201570510864, 89.23435544967651, 89.11802220344543, 89.12025570869446, 89.2039065361023, 89.17448592185974, 89.21809649467468, 89.20054531097412, 89.21027278900146, 89.18518614768982, 89.22192144393921, 89.20163321495056, 89.14754009246826, 89.23915934562683, 89.23349404335022, 89.17919039726257, 89.14130234718323, 89.21202754974365, 89.21415948867798, 89.19836449623108, 89.21717762947083, 89.21188139915466, 89.15040397644043, 89.20324373245239, 89.20785522460938, 89.14645314216614, 89.15087532997131, 89.44690728187561, 89.55765318870544, 89.2025511264801, 89.23068380355835, 89.1968822479248, 89.1543915271759, 89.27887272834778, 89.22300815582275, 89.1632251739502, 89.2440779209137, 89.17662215232849, 89.13221669197083, 89.17026948928833, 89.1738269329071, 89.15233993530273, 89.17912697792053, 89.22421360015869, 89.21498322486877, 89.16668343544006, 89.18221306800842, 89.21654224395752, 89.20878219604492, 89.27838730812073, 89.22760653495789, 89.26140189170837, 89.18543291091919, 89.21653413772583, 89.22182536125183, 89.2223060131073, 89.25223970413208, 89.26726579666138, 89.20910453796387, 89.17977356910706, 89.19806456565857, 89.20345616340637, 89.19690823554993, 89.22665596008301, 89.18015718460083, 89.19062995910645, 89.22398829460144, 89.17937755584717, 89.19866824150085, 89.1823627948761, 89.21188950538635, 89.2279486656189, 89.19083452224731, 89.2923731803894, 89.16204905509949, 89.19704866409302, 89.29730129241943, 89.24339246749878, 89.16901993751526, 89.21118474006653, 89.25816369056702, 89.21959924697876, 89.24606490135193, 89.1974720954895, 89.20618033409119, 89.22675037384033, 89.19050860404968, 89.21220684051514, 89.20883584022522, 89.21773600578308, 89.21802568435669, 89.204660654068, 89.21280193328857, 89.28498029708862, 89.24286413192749, 89.25178289413452, 89.24534821510315, 89.26765394210815, 89.18378973007202, 89.22676038742065, 89.2190489768982, 89.24846458435059, 89.23472809791565, 89.21369576454163, 89.27485942840576, 89.27746653556824, 89.2350721359253, 89.25414037704468, 89.34152364730835, 89.345547914505, 89.21044945716858, 89.19361662864685, 89.26043319702148, 89.25811052322388, 89.26081895828247, 89.2881224155426, 89.2951066493988, 89.18362617492676, 89.20000672340393, 89.19845676422119, 89.25793147087097, 89.31644988059998, 89.22549605369568, 89.24237990379333, 89.2441291809082, 89.23757410049438, 89.21110844612122, 89.2085554599762, 89.2160050868988, 89.20458650588989, 89.25567054748535, 89.33555555343628, 89.22233748435974, 89.2895872592926, 89.23473596572876, 89.17440032958984, 89.23803091049194, 89.22254848480225, 89.19436883926392, 89.21799755096436, 89.18771624565125, 89.25182771682739, 89.21469044685364]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr0.001-wdecay0.1-eps1e-08-seed44.json <==
{"train_acc": [43.302, 65.334, 73.976, 78.87, 81.518, 83.664, 85.136, 86.358, 87.312, 88.564, 89.096, 89.918, 90.516, 91.332, 91.75, 92.206, 92.748, 92.706, 93.138, 93.688, 93.932, 94.038, 94.462, 94.762, 94.918, 94.952, 95.39, 95.292, 95.51, 95.566, 95.836, 95.952, 96.062, 95.9, 96.398, 96.156, 96.39, 96.418, 96.424, 96.482, 96.566, 96.48, 96.69, 96.658, 97.024, 96.696, 96.688, 96.814, 96.764, 96.858, 96.81, 97.21, 97.002, 96.962, 96.784, 97.092, 96.878, 96.828, 97.196, 97.086, 97.102, 97.068, 97.1, 97.126, 97.126, 96.932, 97.328, 97.068, 97.12, 97.132, 97.23, 97.18, 97.222, 96.91, 97.346, 97.138, 97.15, 97.228, 97.006, 97.154, 97.158, 97.266, 97.298, 97.184, 97.256, 97.412, 97.304, 97.314, 97.304, 97.266, 97.332, 97.154, 97.268, 97.352, 97.38, 97.408, 97.332, 97.182, 97.476, 97.344, 97.336, 97.37, 97.338, 97.382, 97.444, 97.332, 97.192, 97.348, 97.54, 97.318, 97.444, 97.374, 97.45, 97.5, 97.352, 97.622, 97.482, 97.432, 97.558, 97.32, 97.59, 97.474, 97.36, 97.35, 97.5, 97.396, 97.512, 97.502, 97.45, 97.482, 97.624, 97.408, 97.612, 97.554, 97.494, 97.54, 97.498, 97.56, 97.484, 97.586, 97.612, 97.472, 97.514, 97.596, 97.486, 97.66, 97.678, 97.398, 97.452, 97.67, 99.066, 99.676, 99.818, 99.878, 99.904, 99.894, 99.924, 99.944, 99.944, 99.948, 99.962, 99.944, 99.97, 99.946, 99.97, 99.96, 99.978, 99.966, 99.956, 99.966, 99.964, 99.958, 99.984, 99.976, 99.948, 99.976, 99.974, 99.964, 99.972, 99.986, 99.994, 99.976, 99.988, 99.99, 99.976, 99.962, 99.978, 99.968, 99.968, 99.986, 99.99, 99.972, 99.97, 99.96, 99.972, 99.96, 99.966, 99.982, 99.982, 99.99], "test_acc": [53.78, 61.59, 70.24, 65.75, 81.48, 79.86, 80.9, 80.24, 81.78, 84.65, 84.74, 85.66, 86.44, 88.18, 87.73, 89.13, 88.91, 89.57, 90.01, 87.17, 87.82, 89.78, 89.43, 90.07, 89.99, 89.75, 87.77, 89.88, 90.64, 89.65, 91.42, 90.41, 90.09, 90.06, 88.11, 90.43, 89.66, 90.63, 90.05, 90.52, 89.83, 90.2, 90.41, 90.09, 89.58, 90.64, 90.13, 90.8, 90.58, 91.39, 90.49, 90.09, 88.96, 91.04, 92.07, 90.56, 91.06, 89.39, 90.26, 91.04, 90.4, 90.79, 91.23, 90.65, 89.29, 91.05, 90.63, 88.59, 90.08, 90.63, 91.12, 91.2, 91.14, 91.54, 91.01, 91.06, 90.42, 91.81, 89.7, 89.99, 90.62, 90.55, 88.97, 90.57, 90.9, 90.31, 90.97, 89.12, 90.27, 91.02, 91.71, 91.07, 90.72, 91.56, 91.02, 91.39, 90.63, 88.33, 91.38, 88.44, 90.38, 91.38, 90.21, 90.82, 90.95, 91.38, 90.37, 91.28, 90.73, 90.84, 88.96, 91.11, 91.29, 91.05, 92.09, 91.16, 91.01, 91.9, 91.88, 91.1, 90.94, 90.75, 89.86, 91.09, 91.44, 90.71, 91.16, 89.28, 91.99, 89.27, 91.39, 90.4, 90.67, 91.19, 91.24, 90.34, 91.13, 91.84, 90.09, 90.51, 89.61, 91.71, 90.06, 89.92, 91.08, 91.63, 91.01, 90.24, 91.66, 90.26, 94.35, 94.6, 94.67, 94.81, 94.72, 94.81, 94.8, 94.73, 94.95, 94.89, 94.92, 94.81, 94.8, 94.76, 94.79, 94.91, 94.85, 94.9, 94.73, 95.02, 94.98, 95.0, 95.04, 95.17, 94.73, 95.02, 94.9, 94.96, 94.88, 94.89, 94.97, 94.89, 95.08, 95.13, 95.07, 94.8, 95.07, 94.82, 94.98, 94.98, 94.8, 94.9, 94.8, 94.98, 95.05, 95.08, 94.93, 94.89, 94.9, 94.91], "train_loss": [603.6935719251633, 382.92009419202805, 290.3609431385994, 240.0493840277195, 209.57967147231102, 187.33848997950554, 170.97774043679237, 155.1563705354929, 142.77656136453152, 129.99729216098785, 121.96410243213177, 113.84142683446407, 108.54036782681942, 98.47922486811876, 93.20475638657808, 88.37803319841623, 82.41478618979454, 80.84395074099302, 76.7367866486311, 70.53170415014029, 67.82361095771194, 66.9676016792655, 62.17607170343399, 58.13816709816456, 57.14826141297817, 56.98122746311128, 51.01341268233955, 52.166399005800486, 49.57779789343476, 49.47080014273524, 46.97888985462487, 44.59550788626075, 44.01022225804627, 45.966874580830336, 40.614132637158036, 42.862184435129166, 40.423299035057425, 40.53280841372907, 39.56531993485987, 39.04069119691849, 39.07993780076504, 38.95478819683194, 37.28776191547513, 37.075425274670124, 34.416737735271454, 37.05603869166225, 37.01653548516333, 36.09638177789748, 36.706515294499695, 35.12202631123364, 35.19307473488152, 31.821139305830002, 33.74034488014877, 34.23979024682194, 36.44549417775124, 32.84997536242008, 35.121733685955405, 35.549473335035145, 31.711147756315768, 32.6868562400341, 32.649407122284174, 33.24607123248279, 32.28502686182037, 32.58956618886441, 32.49516203068197, 33.568178206682205, 30.220322461798787, 32.647286377847195, 32.5179672986269, 32.90622392203659, 31.73789026401937, 32.92226033471525, 31.173931850120425, 34.856501610949636, 30.211246012710035, 32.23821499571204, 32.02521415054798, 32.00080539658666, 33.233953880146146, 32.37196827773005, 32.30642417445779, 30.40986269339919, 30.968952307477593, 32.025167915038764, 30.460035304538906, 29.544463876634836, 31.988310690037906, 30.355900740250945, 31.222085394896567, 30.681282895617187, 30.57223594840616, 32.45165980421007, 30.5565934330225, 30.0867344615981, 29.65036887396127, 29.966770534403622, 30.585887825116515, 31.889911418780684, 29.222190449014306, 29.925188755616546, 30.34277549572289, 29.890383317135274, 30.48380997031927, 29.603760352358222, 28.542026080191135, 30.79053730610758, 31.434794657863677, 30.816257055848837, 28.40339393913746, 30.605261528864503, 28.849417296238244, 29.229149230755866, 28.43132277019322, 29.550837664864957, 29.95307083427906, 27.468008396215737, 29.097981116734445, 29.01728914817795, 28.455640936270356, 30.109310403466225, 28.05833056103438, 29.105644983239472, 30.363863359205425, 29.903989262878895, 28.108166992664337, 29.426374657079577, 28.177367786644027, 28.487213445827365, 28.69870536867529, 28.09763448406011, 27.44659933447838, 29.14350356068462, 27.134328618645668, 27.879699360579252, 27.774067831225693, 27.772015422582626, 28.53841965459287, 27.199338658712804, 28.815476172603667, 27.51973774563521, 26.754071361385286, 28.763092854991555, 28.30126184504479, 27.80112642981112, 28.03642436489463, 26.854159480892122, 26.852788528893143, 29.234151748009026, 28.91562650166452, 26.35206242930144, 10.979352158727124, 4.680846377159469, 3.0081574262003414, 2.369074552494567, 1.960817321727518, 1.7617227188602556, 1.496600714221131, 1.1600420351169305, 1.0547215198894264, 1.0124528394080698, 0.8648757742339512, 1.0230931904225145, 0.6950649542559404, 0.8327236725599505, 0.671185029168555, 0.6363310859596822, 0.5799307128618238, 0.6689662876160583, 0.693987640159321, 0.6725781964632915, 0.6006874397062347, 0.7110525879252236, 0.46365794998564525, 0.49138468430464854, 0.6954772040699027, 0.47291208886599634, 0.5295656174275791, 0.5289359061789582, 0.4944648129894631, 0.3759042677556863, 0.31386791426484706, 0.4372112748460495, 0.3757094206230249, 0.33801384046819294, 0.44188418773410376, 0.5663341801628121, 0.4370608761237236, 0.4978652651188895, 0.5556794866133714, 0.3128200076025678, 0.3639497378608212, 0.4645877380899037, 0.44949545653071254, 0.5365507320966572, 0.5088345003605355, 0.49083994173270185, 0.44772766135429265, 0.410094559956633, 0.3541732762751053, 0.25883544948737836], "test_loss": [104.1205290555954, 97.9294747710228, 70.96567380428314, 97.05082309246063, 44.08701738715172, 48.1489215195179, 47.82884019613266, 50.18186095356941, 44.62648022174835, 38.35656264424324, 37.49612009525299, 36.165233463048935, 34.21249680221081, 29.61422298848629, 30.6537673920393, 26.912071585655212, 27.432429812848568, 27.53462825715542, 24.762233406305313, 33.1655410528183, 31.19265539944172, 25.879869014024734, 29.019992008805275, 25.36461639404297, 27.037571668624878, 27.200833342969418, 34.16116617619991, 27.235127218067646, 24.880171336233616, 26.655714243650436, 23.480838529765606, 26.805330462753773, 27.868585042655468, 27.136275738477707, 34.26590147614479, 25.52473498135805, 30.584482789039612, 26.048857636749744, 28.92536475509405, 27.220462404191494, 30.044186607003212, 28.0509914457798, 26.552749931812286, 27.66046378016472, 29.319964326918125, 26.865712448954582, 27.210093304514885, 25.516377329826355, 26.518589317798615, 24.226793937385082, 27.111578106880188, 28.34582443535328, 32.26559293270111, 27.53880324214697, 21.546955808997154, 28.31778010725975, 27.39295732975006, 31.417171880602837, 28.929407622665167, 26.247277833521366, 28.31162352859974, 27.227586202323437, 26.2606036439538, 27.024592578411102, 32.746604427695274, 24.400699622929096, 26.412483394145966, 32.736271634697914, 30.3289844840765, 27.083319433033466, 25.877117395401, 25.23150973767042, 26.76521583646536, 23.105487510561943, 26.89301598072052, 24.189875200390816, 28.278550073504448, 23.674879975616932, 29.43106745928526, 29.106781624257565, 26.859488666057587, 26.24082089960575, 34.522193029522896, 28.323065787553787, 26.621147073805332, 31.118282109498978, 24.207306668162346, 33.91061532497406, 29.240858130156994, 27.151974514126778, 24.371422976255417, 26.135261848568916, 28.887306578457355, 25.101256139576435, 27.263012155890465, 23.863731548190117, 28.864457458257675, 36.08359348773956, 25.841319754719734, 38.04530495405197, 29.862780794501305, 26.028938300907612, 30.072920218110085, 26.83503295481205, 28.35591422021389, 25.531026117503643, 28.697293497622013, 24.079710625112057, 28.64858902990818, 25.853139862418175, 32.057204991579056, 26.115051306784153, 26.23701035231352, 27.30249296873808, 23.329597406089306, 26.65700276196003, 27.592933394014835, 24.238739758729935, 23.544390320777893, 24.555963151156902, 27.041282773017883, 29.581837940961123, 31.80106610059738, 26.635989606380463, 25.591378323733807, 27.56927615404129, 26.970302909612656, 31.99060019850731, 23.866671234369278, 33.71267655491829, 25.11687047034502, 30.37245535850525, 27.80449153482914, 27.32919942587614, 26.502144932746887, 30.067274793982506, 28.038345590233803, 25.17248186469078, 32.97303430736065, 29.839938595891, 32.66277101263404, 24.848991081118584, 31.959013760089874, 29.759033359587193, 26.2548558562994, 27.11538688838482, 26.80826284736395, 28.654244408011436, 25.921834766864777, 31.887706741690636, 16.674761805683374, 16.50628257729113, 16.76550668478012, 16.98482045158744, 17.722981015220284, 18.046756867319345, 18.230864418670535, 19.078425586223602, 18.525822384282947, 18.547334188595414, 18.801564916968346, 19.4608818218112, 19.838167637586594, 19.892046896740794, 20.24773857742548, 19.95483168400824, 20.311668660491705, 20.355160938575864, 20.608679585158825, 20.74256408866495, 20.68182168342173, 20.431906005367637, 20.53774781525135, 20.698592346161604, 20.78365073353052, 20.717411279678345, 21.16137119010091, 20.866849690675735, 20.8750388212502, 20.669888399541378, 21.16009534522891, 22.330013137310743, 21.27301647514105, 21.207449574023485, 21.136507760733366, 21.95042423158884, 21.761288890615106, 21.8162619844079, 21.316571470350027, 21.43675195425749, 21.852674324065447, 20.665434014052153, 21.406150337308645, 21.00781978480518, 21.00683657079935, 21.366293366998434, 21.095665361732244, 21.262981353327632, 21.235735466703773, 21.39747630804777], "epoch_time": [49.40426254272461, 46.997780323028564, 47.077211141586304, 47.37200403213501, 47.37154841423035, 47.64773988723755, 47.10124325752258, 47.28499937057495, 47.082051277160645, 47.43475580215454, 47.40728306770325, 47.046093463897705, 47.32768702507019, 47.136807441711426, 47.524802446365356, 47.25702524185181, 47.806549072265625, 47.40965700149536, 46.97237944602966, 47.38936996459961, 47.47963237762451, 47.18060350418091, 47.51472854614258, 47.372671365737915, 47.5471568107605, 47.59109449386597, 47.61696171760559, 47.67645621299744, 47.114572286605835, 47.4375102519989, 47.352280139923096, 47.369120359420776, 47.4600875377655, 47.685893297195435, 47.4802508354187, 47.27994394302368, 47.455660343170166, 47.28784251213074, 46.25053024291992, 47.01837182044983, 47.21867108345032, 46.87525725364685, 46.830384254455566, 46.89901065826416, 47.0569121837616, 47.12526249885559, 46.85857629776001, 46.94918870925903, 46.844932556152344, 47.21380949020386, 46.9885470867157, 46.739171504974365, 47.2223117351532, 47.15760111808777, 47.33898162841797, 47.122621059417725, 47.24028778076172, 47.09485840797424, 47.614213705062866, 47.24429440498352, 47.330857276916504, 47.620471715927124, 47.04821276664734, 46.78897786140442, 47.24420380592346, 47.272549629211426, 47.08626842498779, 47.09393286705017, 47.256282329559326, 47.14614653587341, 47.27191781997681, 47.223451137542725, 47.22134828567505, 47.32066202163696, 47.38851618766785, 47.19656181335449, 47.215874671936035, 47.56547427177429, 47.03066349029541, 47.58300709724426, 47.51450538635254, 47.39461851119995, 47.506529092788696, 47.071266889572144, 47.29734516143799, 47.631304025650024, 47.284818172454834, 47.192381620407104, 47.32837748527527, 47.45511507987976, 46.97951316833496, 47.3712260723114, 47.498119831085205, 47.13225317001343, 47.00576877593994, 46.96801710128784, 47.482054710388184, 47.2798113822937, 47.38664364814758, 47.07784819602966, 46.851640939712524, 47.01651477813721, 46.928142070770264, 47.29262661933899, 47.19764423370361, 47.17907118797302, 47.19439625740051, 47.08095622062683, 47.07649612426758, 47.24937629699707, 46.92452120780945, 47.146177530288696, 47.04540205001831, 47.23048663139343, 46.892401456832886, 46.792059659957886, 47.15139842033386, 46.835143089294434, 47.16570019721985, 47.129894971847534, 46.825772762298584, 46.87553000450134, 46.90033459663391, 46.78591322898865, 47.169179916381836, 47.13242435455322, 47.14644813537598, 47.249006271362305, 47.09971833229065, 47.1854510307312, 47.24673247337341, 47.21654009819031, 47.2657835483551, 46.785287857055664, 46.937074422836304, 46.89182710647583, 46.895201206207275, 47.21695327758789, 46.92276906967163, 46.95323586463928, 46.902209997177124, 46.83778953552246, 47.09245848655701, 47.175559759140015, 47.228920221328735, 47.46771287918091, 46.92541146278381, 47.55867314338684, 47.11679530143738, 47.27309036254883, 47.28381371498108, 47.104735374450684, 47.032838106155396, 47.04890012741089, 47.32515859603882, 47.54834175109863, 46.932318687438965, 46.899317502975464, 47.285733699798584, 47.20123028755188, 47.552268743515015, 47.43686246871948, 47.7380268573761, 47.28580904006958, 46.99342179298401, 47.06336736679077, 47.12771034240723, 47.30359196662903, 47.164254665374756, 47.1439483165741, 47.07244563102722, 47.05435490608215, 47.06232047080994, 47.172287940979004, 47.40368103981018, 47.238800048828125, 47.19849610328674, 47.15210843086243, 46.8393771648407, 47.260061264038086, 47.0852952003479, 47.263855934143066, 46.95622181892395, 47.317001819610596, 47.427162170410156, 47.260156869888306, 47.13266682624817, 47.06697869300842, 47.361369371414185, 47.08873462677002, 47.13076138496399, 47.201305866241455, 47.181848764419556, 47.20279383659363, 47.30827450752258, 47.21583914756775, 47.088377237319946, 46.92171502113342, 47.20742177963257, 47.1232590675354]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr0.005-wdecay0.02-eps1e-08-seed42.json <==
{"train_acc": [43.626, 63.61, 72.16, 77.148, 80.472, 82.934, 84.402, 85.634, 87.068, 88.312, 89.042, 90.058, 90.57, 91.124, 91.84, 92.056, 92.566, 92.946, 93.27, 93.716, 93.782, 94.008, 94.67, 94.634, 94.858, 95.172, 95.368, 95.308, 95.724, 95.614, 95.714, 95.962, 95.884, 96.126, 96.19, 96.104, 96.226, 96.318, 96.546, 96.294, 96.46, 96.658, 96.494, 96.622, 96.756, 96.566, 96.68, 96.826, 96.852, 96.77, 96.786, 96.858, 96.786, 96.986, 96.83, 96.98, 96.906, 96.97, 97.032, 97.008, 97.034, 97.216, 97.104, 97.072, 96.862, 97.132, 97.102, 97.054, 97.172, 97.094, 97.344, 97.058, 97.048, 96.94, 97.26, 97.148, 97.294, 97.078, 97.26, 97.05, 97.216, 97.43, 97.214, 97.402, 97.314, 97.242, 97.32, 97.318, 97.238, 97.218, 97.398, 97.334, 97.398, 97.27, 97.35, 97.318, 97.386, 97.436, 97.474, 97.218, 97.468, 97.272, 97.466, 97.522, 97.342, 97.448, 97.376, 97.672, 97.55, 97.17, 97.362, 97.458, 97.436, 97.536, 97.242, 97.52, 97.342, 97.452, 97.592, 97.524, 97.478, 97.59, 97.492, 97.666, 97.35, 97.452, 97.506, 97.55, 97.222, 97.548, 97.422, 97.606, 97.636, 97.52, 97.42, 97.614, 97.522, 97.536, 97.274, 97.74, 97.638, 97.49, 97.644, 97.58, 97.528, 97.486, 97.668, 97.546, 97.65, 97.804, 99.244, 99.714, 99.82, 99.874, 99.902, 99.908, 99.916, 99.944, 99.944, 99.95, 99.97, 99.95, 99.966, 99.978, 99.96, 99.978, 99.978, 99.984, 99.97, 99.978, 99.964, 99.984, 99.978, 99.982, 99.988, 99.976, 99.99, 99.976, 99.984, 99.982, 99.988, 99.986, 99.988, 99.988, 99.986, 99.986, 99.988, 99.99, 99.98, 99.988, 99.992, 99.992, 99.998, 99.992, 99.994, 99.986, 99.996, 99.996, 99.998, 99.99], "test_acc": [54.34, 60.46, 65.33, 78.6, 74.96, 77.62, 79.34, 79.83, 84.82, 84.13, 85.92, 86.76, 86.41, 87.21, 88.14, 88.21, 88.95, 87.8, 88.19, 88.71, 89.38, 89.2, 88.74, 89.29, 90.37, 90.69, 90.62, 89.7, 89.8, 90.14, 90.95, 88.58, 90.61, 89.74, 90.91, 90.61, 90.81, 89.44, 90.25, 89.72, 89.72, 90.78, 89.58, 89.71, 90.21, 90.92, 91.23, 90.51, 89.66, 90.1, 90.3, 89.98, 91.26, 90.91, 90.23, 90.8, 90.02, 88.51, 90.32, 90.07, 90.25, 90.24, 89.76, 90.16, 91.09, 90.03, 90.9, 91.77, 90.9, 90.21, 91.44, 90.4, 89.35, 90.36, 90.1, 91.31, 89.64, 91.55, 88.46, 89.49, 91.56, 90.85, 90.37, 91.03, 91.22, 90.12, 90.22, 90.07, 91.55, 90.74, 90.48, 90.43, 90.13, 89.9, 90.46, 90.38, 91.15, 88.12, 90.87, 90.74, 90.18, 90.73, 91.82, 90.49, 90.54, 90.66, 89.88, 89.98, 90.96, 90.93, 90.49, 90.7, 90.74, 90.52, 91.42, 91.67, 91.38, 90.56, 89.2, 92.12, 89.45, 91.19, 90.2, 91.29, 91.52, 91.05, 91.1, 90.21, 91.02, 91.64, 89.83, 91.45, 91.32, 90.94, 88.95, 91.01, 91.34, 90.36, 91.11, 90.67, 89.92, 90.2, 88.95, 90.87, 90.03, 90.71, 91.52, 92.18, 88.9, 91.83, 94.38, 94.64, 94.83, 94.94, 94.92, 94.87, 94.91, 95.04, 95.03, 95.06, 95.1, 95.0, 95.16, 95.18, 95.05, 95.16, 95.12, 95.22, 95.13, 95.14, 95.19, 95.28, 94.95, 95.19, 95.21, 95.01, 95.18, 95.15, 95.19, 95.22, 95.15, 95.32, 95.22, 95.27, 95.35, 95.27, 95.24, 95.19, 95.22, 95.12, 95.23, 95.17, 95.17, 95.08, 95.18, 95.28, 95.08, 95.22, 95.26, 95.28], "train_loss": [598.2039738893509, 399.8702380657196, 310.4928215146065, 257.64460438489914, 221.03421759605408, 196.30656763911247, 177.33820056915283, 161.3332058340311, 145.66500501334667, 132.88669356703758, 122.82430197298527, 113.27339750528336, 106.4505338743329, 99.92396207898855, 92.96593901515007, 88.54372058063745, 82.89150019735098, 79.18246944993734, 73.59977654367685, 69.91145126521587, 68.83453930914402, 65.67825064063072, 59.5325446203351, 60.359690491110086, 57.04839615523815, 53.3798641897738, 52.02356377243996, 51.649729304015636, 48.8796711191535, 48.9957696441561, 47.6381463855505, 44.54671415872872, 45.36843056976795, 43.080056969076395, 42.89582969993353, 42.33365794830024, 41.83449233695865, 41.0399285890162, 38.82759268954396, 41.19149696826935, 39.68545822426677, 37.72757032234222, 38.52134464029223, 37.63975662738085, 36.865602577105165, 38.046383906155825, 37.0149533925578, 35.20603232085705, 35.74498549476266, 35.832165664061904, 36.239101484417915, 35.272257475182414, 36.157088158652186, 34.90720203332603, 35.4717416819185, 33.78704520314932, 35.69071499630809, 35.1326742824167, 34.198024303652346, 33.611021714285016, 33.011471504345536, 32.1654496062547, 33.222798723727465, 32.77639142423868, 34.93920203577727, 32.408663674257696, 33.100962579250336, 34.0500158816576, 32.01762569695711, 32.815303264185786, 30.778837184421718, 32.65559259150177, 32.66558979637921, 33.540500193834305, 31.497733302414417, 31.829284008592367, 30.610640551894903, 32.6129583902657, 30.76479740254581, 33.01978047005832, 31.298905522562563, 30.463797418400645, 31.23806258291006, 30.162694605998695, 30.191235903650522, 31.530813003890216, 31.167954793199897, 30.08826167229563, 30.990524919703603, 31.669018091633916, 30.136731351260096, 29.97823062632233, 29.93184414692223, 30.28101164381951, 30.06863458454609, 30.036404294893146, 29.988665304146707, 29.348123652860522, 28.31063494645059, 31.650977737270296, 29.22401542775333, 30.352468689903617, 28.846471142023802, 28.22465693205595, 30.154184630140662, 28.724088706076145, 29.679531385190785, 27.27319636475295, 28.12554102577269, 31.24729666300118, 29.415280343499035, 28.6785790855065, 28.873299477621913, 27.934879194945097, 31.394605925306678, 28.52402105834335, 30.41435274295509, 29.039062132127583, 27.171294986270368, 28.100871140137315, 28.627924642991275, 28.246490464545786, 28.369352739304304, 27.440934388898313, 29.319236259441823, 28.82220778800547, 27.75875316374004, 28.16128869447857, 30.08870786987245, 26.95862674433738, 28.93685389775783, 27.196790247689933, 27.066759610548615, 28.027532340958714, 28.922388355247676, 27.213752042502165, 28.461488627828658, 28.16401736345142, 30.565271106082946, 25.852200022898614, 26.7723897267133, 28.060616383329034, 26.247400631662458, 27.162746407091618, 28.800749943591654, 28.217230880167335, 26.76723277103156, 27.219974217005074, 27.11136073200032, 26.50936327688396, 9.302930747158825, 4.268093864200637, 2.8944678729749285, 2.1551541935186833, 1.8745865827368107, 1.560220234823646, 1.4539936183136888, 1.1458044929022435, 0.9947823336406145, 0.9176772024147795, 0.689097939975909, 0.8316718805508572, 0.6608963548060274, 0.5941659275849815, 0.6360078561192495, 0.5093916395162523, 0.5143626845965628, 0.4236306351085659, 0.44667551188831567, 0.42958730616010143, 0.5586407461305498, 0.38815182745747734, 0.39580446014224435, 0.3967987751821056, 0.29611140184169926, 0.46903144839961897, 0.3096235945195076, 0.3648258703215106, 0.32129835150590225, 0.38207806804530264, 0.30186079659324605, 0.36721878398384433, 0.30103148999842233, 0.30540679097794055, 0.2620322605871479, 0.3157218787673628, 0.30745612307146075, 0.2295427368808305, 0.299917400787308, 0.2013392733206274, 0.2162652251390682, 0.24252261365381855, 0.1790326263399038, 0.19520173968430754, 0.1860007106897683, 0.2228112667444293, 0.18439594469236908, 0.13931812384271325, 0.1563059286791031, 0.17232753839016368], "test_loss": [99.24821972846985, 91.70620310306549, 89.4920626282692, 49.53602859377861, 62.395322650671005, 52.425221264362335, 52.63257384300232, 49.493429481983185, 34.97421497106552, 37.60012272000313, 34.918336272239685, 33.02609419822693, 33.00770212709904, 30.720781818032265, 28.905020281672478, 29.518138468265533, 27.33658979833126, 34.044472962617874, 28.698741644620895, 29.571919672191143, 27.736562192440033, 28.206091701984406, 31.28757916390896, 27.77415506541729, 25.688415847718716, 25.259498097002506, 25.79342982172966, 27.04853168874979, 26.51285921037197, 27.237614005804062, 23.627523101866245, 33.406417563557625, 26.131375648081303, 28.65506563335657, 26.03643509745598, 24.419441930949688, 26.585011288523674, 29.508684292435646, 28.782268062233925, 27.55771252512932, 32.45215816795826, 25.9424998909235, 29.38885271549225, 32.85497510433197, 27.691149070858955, 26.236106291413307, 25.832515500485897, 29.341432973742485, 31.730975061655045, 30.625097386538982, 29.69960056245327, 27.691588282585144, 25.49565141648054, 27.516153141856194, 30.518442392349243, 27.942699030041695, 27.86204868555069, 36.4691307246685, 28.941330771893263, 30.869654059410095, 31.050751015543938, 32.65115815401077, 33.07966874539852, 28.57503429055214, 26.532883301377296, 29.820699997246265, 28.778027340769768, 22.993481628596783, 26.119227349758148, 30.960208892822266, 24.47252283990383, 29.89786370098591, 33.45689308643341, 29.186127573251724, 29.04895679652691, 25.554701685905457, 33.96693567931652, 23.712377794086933, 36.16706471145153, 33.12279270589352, 24.062745578587055, 27.868034273386, 28.29852142930031, 27.688833206892014, 25.49593375623226, 29.77404096722603, 31.346259638667107, 30.62297362089157, 26.039137437939644, 28.31972423195839, 26.96725356578827, 30.029109492897987, 31.94582276791334, 32.04440659284592, 30.87756647914648, 29.31307291984558, 27.56096278131008, 35.05929496884346, 30.215183079242706, 27.944297522306442, 29.250938810408115, 27.196750953793526, 23.82715754956007, 29.159163549542427, 28.101803198456764, 30.42622008919716, 30.39904746413231, 34.345701798796654, 25.490010030567646, 26.990199722349644, 30.520537868142128, 27.67023715376854, 31.354261308908463, 29.526319682598114, 25.482219498604536, 25.758709955960512, 26.339218579232693, 29.783100731670856, 33.96701219677925, 23.634674601256847, 35.42142632603645, 26.673079669475555, 31.842735651880503, 28.25446045398712, 26.07366982102394, 28.00007428228855, 28.11580852419138, 32.416769206523895, 28.83682756125927, 26.693047530949116, 32.342503041028976, 25.9797984957695, 26.285849191248417, 29.188252687454224, 36.324104607105255, 28.069497659802437, 26.53505975753069, 31.30517913401127, 26.855732016265392, 29.946212142705917, 34.668978318572044, 31.105207592248917, 34.88212163001299, 29.40700525045395, 31.40668985620141, 28.05680577456951, 25.53326065838337, 25.334243260324, 36.46929609775543, 26.351161763072014, 17.14927089959383, 17.43085676431656, 17.548958837985992, 17.59251018613577, 17.626901410520077, 18.34604036435485, 18.502654306590557, 18.776475854218006, 19.12631295621395, 19.249524995684624, 19.338676422834396, 19.83357497304678, 19.403034418821335, 19.70560847967863, 20.369167134165764, 20.564445182681084, 20.681426130235195, 20.452122673392296, 20.67891150712967, 20.964077554643154, 20.953358992934227, 20.988439679145813, 21.170710779726505, 21.08762715011835, 20.947489365935326, 21.451297283172607, 21.24603946506977, 21.39602640271187, 21.418824024498463, 21.074294358491898, 21.265239499509335, 21.22139197960496, 21.542328413575888, 21.154439449310303, 21.235543716698885, 21.716646440327168, 21.807776018977165, 21.90070339292288, 22.22001426666975, 21.87604033946991, 21.95174416154623, 21.992864906787872, 21.936969101428986, 22.704415313899517, 22.022551983594894, 22.122971907258034, 22.049774885177612, 21.952620342373848, 22.21646063774824, 21.997050687670708], "epoch_time": [49.4912691116333, 47.04612588882446, 46.87271332740784, 47.07209539413452, 46.81747078895569, 46.88889265060425, 46.80803108215332, 47.1357147693634, 47.17004466056824, 47.003106117248535, 46.92543864250183, 46.805718183517456, 46.84462785720825, 46.961195945739746, 47.23914098739624, 47.244733810424805, 47.244651794433594, 47.386934995651245, 46.9388325214386, 47.06531834602356, 47.09519147872925, 47.257943630218506, 47.248419761657715, 47.45394825935364, 47.43120789527893, 47.459503412246704, 47.276716232299805, 47.728410482406616, 47.401047706604004, 47.47862935066223, 47.65152311325073, 47.45261001586914, 47.81723427772522, 47.34201741218567, 47.64135766029358, 47.83860492706299, 48.00999355316162, 47.29744839668274, 47.8004105091095, 47.40335464477539, 47.53762984275818, 47.33586144447327, 47.76311492919922, 47.57986354827881, 47.58944058418274, 47.547319173812866, 47.6257266998291, 47.59682512283325, 47.96470022201538, 47.539135456085205, 47.84213089942932, 47.625659704208374, 47.666863441467285, 47.59165644645691, 47.57158184051514, 47.554293632507324, 47.56198024749756, 47.40675139427185, 47.70541477203369, 47.82635545730591, 47.80898833274841, 47.92148995399475, 47.866586446762085, 48.06716537475586, 47.74266457557678, 47.94949674606323, 47.82758188247681, 47.792176723480225, 47.995338439941406, 47.92326903343201, 47.7125084400177, 47.658398389816284, 47.73043203353882, 47.81694483757019, 47.78872776031494, 47.75261449813843, 47.67241597175598, 47.67204451560974, 47.577162742614746, 47.60016345977783, 47.73924946784973, 48.33269762992859, 47.61438798904419, 47.397390604019165, 47.81836748123169, 47.726836919784546, 47.72891163825989, 47.91263794898987, 47.69960618019104, 47.630362033843994, 47.78506684303284, 47.75759172439575, 47.982807874679565, 47.680009603500366, 47.67100691795349, 47.70459032058716, 47.982069969177246, 47.81806397438049, 48.085906744003296, 47.48569679260254, 47.78046655654907, 47.351850509643555, 47.844512701034546, 48.05616760253906, 47.77601432800293, 47.8859601020813, 48.0109338760376, 47.87650537490845, 47.92488622665405, 48.103734254837036, 47.446561098098755, 47.57475924491882, 48.054476261138916, 47.942617893218994, 47.99670457839966, 47.78943920135498, 47.95436954498291, 47.52683758735657, 47.38604283332825, 46.83409523963928, 47.82159972190857, 48.074854135513306, 47.72958493232727, 47.16089582443237, 47.75965237617493, 47.91744804382324, 47.30803036689758, 47.740015745162964, 47.93936800956726, 47.73727345466614, 47.7856285572052, 47.81463623046875, 47.242995738983154, 47.06007242202759, 47.26914644241333, 47.5551655292511, 47.43613004684448, 47.60965394973755, 47.21926259994507, 47.21319842338562, 47.55130434036255, 47.45873165130615, 47.27813935279846, 46.94066548347473, 47.63106060028076, 47.713895320892334, 47.55332279205322, 47.39200568199158, 47.486064195632935, 47.47244215011597, 46.74712014198303, 47.35641384124756, 47.66964149475098, 47.5282187461853, 47.58355665206909, 47.35602116584778, 47.843613386154175, 48.058441400527954, 47.775938987731934, 48.28932523727417, 47.72567534446716, 47.65987968444824, 47.528263092041016, 47.71108150482178, 47.95105695724487, 47.915099143981934, 47.53280234336853, 47.821508169174194, 47.455801248550415, 47.51373338699341, 47.7497296333313, 47.61919808387756, 47.729708671569824, 47.58711838722229, 47.787921667099, 47.77986001968384, 48.096211433410645, 47.99549651145935, 47.931575536727905, 48.143818378448486, 48.1393940448761, 47.84906077384949, 47.984376430511475, 47.63045930862427, 47.845794916152954, 47.518993854522705, 47.54425072669983, 47.30792546272278, 47.30669546127319, 47.40981698036194, 47.779075145721436, 47.36622619628906, 47.56345582008362, 47.19702410697937, 47.18201041221619, 47.81850004196167, 47.35499906539917, 47.48681998252869, 47.57952117919922, 47.87225103378296]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr0.005-wdecay0.02-eps1e-08-seed43.json <==
{"train_acc": [43.452, 63.634, 72.644, 77.236, 80.56, 82.666, 84.694, 85.904, 87.306, 87.958, 89.058, 89.73, 90.306, 91.206, 91.504, 92.08, 92.394, 93.032, 93.33, 93.626, 93.908, 94.154, 94.596, 94.646, 94.708, 94.998, 95.252, 95.252, 95.482, 95.672, 95.764, 95.922, 96.028, 96.082, 95.93, 96.102, 96.172, 96.472, 96.352, 96.37, 96.486, 96.494, 96.41, 96.598, 96.65, 96.49, 96.774, 96.71, 96.748, 96.702, 96.916, 96.8, 96.82, 96.89, 96.832, 97.006, 96.708, 96.856, 96.998, 96.95, 96.9, 96.926, 96.84, 96.998, 97.096, 97.154, 97.078, 97.01, 97.08, 97.264, 97.022, 96.954, 96.98, 97.176, 97.052, 97.198, 97.188, 97.144, 97.106, 97.106, 97.288, 97.138, 97.176, 97.124, 97.246, 97.202, 97.378, 97.366, 97.28, 97.218, 97.274, 97.39, 97.394, 97.382, 97.298, 97.374, 97.364, 97.284, 97.426, 97.356, 97.38, 97.196, 97.396, 97.286, 97.332, 97.526, 97.27, 97.27, 97.276, 97.58, 97.314, 97.494, 97.46, 97.506, 97.444, 97.428, 97.476, 97.496, 97.59, 97.41, 97.472, 97.526, 97.452, 97.48, 97.316, 97.536, 97.356, 97.554, 97.49, 97.36, 97.514, 97.622, 97.432, 97.604, 97.47, 97.53, 97.69, 97.66, 97.534, 97.368, 97.428, 97.638, 97.486, 97.774, 97.592, 97.486, 97.676, 97.556, 97.548, 97.55, 99.136, 99.67, 99.8, 99.866, 99.896, 99.886, 99.932, 99.938, 99.936, 99.938, 99.944, 99.966, 99.956, 99.956, 99.96, 99.958, 99.982, 99.978, 99.968, 99.966, 99.982, 99.98, 99.968, 99.986, 99.982, 99.98, 99.972, 99.976, 99.982, 99.994, 99.982, 99.984, 99.974, 99.988, 99.986, 99.982, 99.99, 99.996, 99.986, 99.982, 99.978, 99.986, 99.984, 99.984, 99.986, 99.998, 99.996, 99.99, 99.986, 99.988], "test_acc": [35.96, 66.3, 68.62, 76.06, 72.63, 81.84, 78.22, 80.16, 83.06, 83.23, 87.31, 87.8, 86.53, 88.43, 88.38, 87.63, 88.6, 88.93, 89.78, 88.79, 89.18, 90.2, 89.77, 89.73, 89.19, 89.78, 88.16, 90.42, 90.18, 87.84, 90.23, 89.88, 89.68, 90.75, 91.05, 89.95, 90.74, 89.12, 88.44, 89.72, 90.99, 90.63, 89.81, 89.59, 90.66, 90.73, 89.45, 90.38, 88.86, 90.57, 90.74, 88.67, 90.92, 88.68, 89.9, 89.92, 91.03, 91.07, 90.3, 89.0, 88.99, 91.07, 90.45, 90.66, 90.88, 91.32, 90.46, 91.28, 90.99, 91.03, 91.22, 91.13, 91.07, 90.39, 91.19, 90.86, 91.47, 90.29, 91.45, 89.85, 89.87, 90.25, 90.55, 90.76, 88.15, 91.7, 90.59, 90.03, 90.99, 91.04, 91.62, 89.74, 90.36, 90.37, 91.18, 91.1, 90.67, 90.57, 89.57, 91.77, 90.06, 90.41, 91.65, 91.17, 91.0, 90.19, 89.31, 90.66, 91.68, 89.93, 89.9, 91.53, 90.53, 91.36, 91.24, 90.42, 91.76, 90.99, 91.29, 88.57, 90.54, 91.16, 91.98, 91.45, 91.33, 91.86, 91.58, 89.43, 90.89, 91.38, 89.21, 90.5, 89.98, 91.22, 91.31, 91.41, 91.87, 92.07, 91.27, 89.81, 91.05, 92.02, 90.8, 91.94, 89.65, 92.25, 92.17, 91.22, 91.32, 92.11, 94.47, 94.73, 94.73, 94.86, 95.1, 95.12, 95.14, 95.21, 95.13, 95.14, 95.19, 95.19, 95.23, 95.23, 95.04, 95.14, 95.15, 95.18, 95.12, 95.21, 95.14, 95.05, 95.14, 95.3, 95.32, 95.26, 95.14, 95.27, 95.25, 95.25, 95.27, 95.2, 95.2, 95.32, 95.26, 95.07, 95.21, 95.22, 95.09, 95.26, 95.03, 95.06, 95.3, 95.15, 95.2, 95.23, 95.27, 95.27, 95.19, 95.07], "train_loss": [602.1425429582596, 400.1034156680107, 308.37295335531235, 256.6340047121048, 222.92159900069237, 197.4347084760666, 173.54137685894966, 160.72455798089504, 145.3540524840355, 135.5226586908102, 124.08089162409306, 116.08484360575676, 109.39240196347237, 98.66870786249638, 95.1814779266715, 89.32724617421627, 84.56139282137156, 79.25579881668091, 74.69418327510357, 72.20780004188418, 68.35900223627687, 66.02749051898718, 61.8315526843071, 59.42515157163143, 58.22628593444824, 55.62750268355012, 52.51290390267968, 52.38183699734509, 50.577662006020546, 47.788270462304354, 46.42134724184871, 46.23229814320803, 44.14054643176496, 43.37021300569177, 44.432880284264684, 43.53514217957854, 42.99331439100206, 39.77027038112283, 40.76243210025132, 40.83557135798037, 39.13571013323963, 39.264219706878066, 39.66706510446966, 37.782858891412616, 37.48260769061744, 38.58115706406534, 35.94868514128029, 36.68009766191244, 35.917552419006824, 36.763326024636626, 35.11266130954027, 35.400179989635944, 35.42530285380781, 35.092831258662045, 35.27348609827459, 34.26081637572497, 35.98350423015654, 34.889746464788914, 33.54011778719723, 34.142524560913444, 34.719239465892315, 34.39793490432203, 34.4838240230456, 34.141560481861234, 33.61113706044853, 32.203211151994765, 32.76678646169603, 33.34163998160511, 33.78841258492321, 31.725591680966318, 34.23626788519323, 33.412389975972474, 33.526768520474434, 31.587467342615128, 32.4597604945302, 32.23974122479558, 31.498221948742867, 32.46819095592946, 32.207567198202014, 32.56641804520041, 30.880188432522118, 32.19008420128375, 31.346307237632573, 31.99565105792135, 31.08707677386701, 31.272685755975544, 29.649610014632344, 29.82802886981517, 31.29229483846575, 31.722290348261595, 31.035624742507935, 28.927503442391753, 29.983464487828314, 30.017802839167416, 31.059039948042482, 29.7321735387668, 29.672830685041845, 30.98290474805981, 29.599276239983737, 29.981375401839614, 29.2167188860476, 31.555810729973018, 29.622489150613546, 30.987070174887776, 30.20730710308999, 27.682569961063564, 30.328335172496736, 30.647579796612263, 30.709304890595376, 27.803321052342653, 31.10776760056615, 27.572512129321694, 28.829119420144707, 29.100928145460784, 29.024350524879992, 29.079063957557082, 28.688253181055188, 28.91369711328298, 27.70120692998171, 29.02010538848117, 28.925646798685193, 27.69244720041752, 29.0795508492738, 27.857772626448423, 29.836965749040246, 27.58654815517366, 28.99407685827464, 27.170257738325745, 28.89115345198661, 29.662684243172407, 28.009814345277846, 27.296902076341212, 28.548263705335557, 26.944034897722304, 28.377279781736434, 28.05651159118861, 27.194580615498126, 27.320682676509023, 27.986305717378855, 29.60035328194499, 28.350687308236957, 27.56280506402254, 28.018528337124735, 26.085415122564882, 27.77678106818348, 28.81030851788819, 26.420622841455042, 27.676837916951627, 27.468953419476748, 27.8041681102477, 10.880213088588789, 4.555032764095813, 3.2468789736158215, 2.330796537164133, 1.8177759418904316, 1.6127055322140222, 1.3866475223912857, 1.0872578210837673, 1.1046377242164453, 0.9516612896550214, 0.8930083460581955, 0.6524061862292001, 0.710647987871198, 0.6871940508099215, 0.6831757602594735, 0.6627163196862966, 0.4755392862534791, 0.5159770200552884, 0.48444662511974457, 0.5166034893736651, 0.4221199782223266, 0.42189996696833987, 0.4457046732350136, 0.3537091592515935, 0.39962002968150045, 0.3276401186903968, 0.4350641640394315, 0.4062495524158294, 0.361589721411292, 0.2531405066365551, 0.30638975604233565, 0.38379397202152177, 0.36826919251871004, 0.2907376516650402, 0.2945548808602325, 0.3416977346823842, 0.29159975510083314, 0.18665844170936907, 0.24316434174943424, 0.3345037629806029, 0.35892891863659315, 0.28398837777785957, 0.3203433996277454, 0.26990933279557794, 0.21852077867879416, 0.16985092447248462, 0.17636331286666973, 0.17003644683791208, 0.23524789400289592, 0.23186247454577824], "test_loss": [193.82059502601624, 79.4701938033104, 79.70194876194, 54.8090184032917, 70.65768092870712, 43.20362961292267, 55.085417330265045, 49.064661145210266, 39.18873870372772, 40.450118124485016, 29.587620735168457, 30.017269805073738, 32.70506915450096, 27.45422564446926, 28.09946744143963, 29.21366821229458, 26.332139134407043, 28.159419775009155, 25.057819671928883, 27.955565974116325, 26.941866263747215, 25.859072864055634, 26.004240244627, 28.974291652441025, 28.128302857279778, 26.771739460527897, 31.090415731072426, 25.333819314837456, 26.266657032072544, 36.17379106581211, 28.625812396407127, 28.410941623151302, 27.72398592531681, 25.953478023409843, 24.296826109290123, 28.89068779349327, 26.43147064000368, 32.28307953476906, 34.122491747140884, 30.403137363493443, 24.45855437964201, 26.79589854180813, 27.556706443428993, 30.716079518198967, 26.31915645301342, 25.883469700813293, 30.403045400977135, 27.421978749334812, 35.41135376691818, 26.736075595021248, 28.791582018136978, 32.351513504981995, 25.892443597316742, 34.86868527531624, 31.206725731492043, 30.40925132483244, 26.211752027273178, 26.74811803549528, 29.69910918176174, 31.94206689298153, 31.89940608292818, 26.02618846297264, 30.076778143644333, 28.34046731889248, 27.311486095190048, 25.28259678930044, 29.063188053667545, 25.248385228216648, 25.907007038593292, 27.910807818174362, 24.67496719956398, 27.486595802009106, 26.89073582738638, 29.740760199725628, 26.996534675359726, 27.314799696207047, 26.34003882110119, 29.86800865828991, 25.803204707801342, 29.931454867124557, 30.83844217658043, 29.790948942303658, 29.68774327635765, 29.347837924957275, 39.284967347979546, 24.413724973797798, 28.526938900351524, 30.111802391707897, 27.187126137316227, 27.242383882403374, 24.600864946842194, 32.512697115540504, 28.867887385189533, 30.017058826982975, 26.5960179194808, 25.886449970304966, 29.074103094637394, 29.61713156849146, 32.51671427488327, 24.87850473821163, 31.87243413925171, 29.57929763197899, 25.263512670993805, 26.441532157361507, 28.115458726882935, 31.00384196639061, 34.34537227451801, 29.643657252192497, 24.288857154548168, 33.90785323828459, 30.32883544266224, 27.636168494820595, 29.07512718439102, 25.191104166209698, 24.976847797632217, 29.020231321454048, 25.04281436651945, 29.476481221616268, 26.915989741683006, 34.976142197847366, 28.090600058436394, 28.018188804388046, 24.97464108467102, 27.239221766591072, 27.67418996989727, 24.86543357372284, 24.714346148073673, 35.35975719988346, 28.146500267088413, 26.91739012300968, 34.93648028373718, 30.783000394701958, 31.825961604714394, 26.98286247998476, 30.246538653969765, 26.26468475535512, 23.963369205594063, 24.409741207957268, 27.112555354833603, 33.60419324040413, 27.733403965830803, 25.28159835189581, 29.46174878627062, 25.87451785057783, 32.862642139196396, 22.736224964261055, 23.248105719685555, 29.688785582780838, 27.45023585855961, 24.150835260748863, 16.28248620033264, 16.592862762510777, 16.655195623636246, 17.11650389432907, 17.25577725470066, 17.22399301454425, 17.565524391829967, 17.698519583791494, 18.18076353147626, 18.174353178590536, 18.508554749190807, 18.496236264705658, 18.66137284785509, 19.010908503085375, 19.458776030689478, 19.334115613251925, 19.260262213647366, 19.130504947155714, 19.412084754556417, 19.13467474281788, 19.34651245176792, 19.86783265694976, 19.556299947202206, 19.497598584741354, 19.157880660146475, 19.434102911502123, 20.2228076569736, 19.714892730116844, 20.201030757278204, 20.142375852912664, 20.205723453313112, 20.34647313505411, 20.030120063573122, 20.288704205304384, 20.104213014245033, 20.809350416064262, 20.62540417164564, 20.520311689004302, 20.910236418247223, 20.577755514532328, 20.807461973279715, 20.952253323048353, 20.398679096251726, 20.931197926402092, 20.714847495779395, 21.104575768113136, 20.31496748328209, 20.336728062480688, 20.27301532588899, 21.12010771781206], "epoch_time": [90.87141251564026, 88.8896713256836, 88.94552111625671, 88.91943693161011, 88.93746900558472, 88.95175433158875, 88.9335606098175, 88.98030400276184, 88.936603307724, 88.9820327758789, 88.92834949493408, 88.92963361740112, 88.95756077766418, 88.97045660018921, 88.96220850944519, 88.94328451156616, 89.02325344085693, 88.91991782188416, 88.97780251502991, 88.95731663703918, 88.94429326057434, 88.9460301399231, 88.94043827056885, 88.99689936637878, 89.02350330352783, 88.97486710548401, 88.94986915588379, 88.99665999412537, 89.00794076919556, 89.00248003005981, 88.98074793815613, 89.02202582359314, 88.97008657455444, 88.98817133903503, 88.9900541305542, 88.97527766227722, 89.03998327255249, 88.99732422828674, 88.93424654006958, 89.0255777835846, 88.96692776679993, 88.99042272567749, 88.99341773986816, 88.96965956687927, 88.95292353630066, 88.9674744606018, 89.00517916679382, 88.97707843780518, 89.00182843208313, 88.96101975440979, 88.98323202133179, 89.01068878173828, 88.99548149108887, 88.96499443054199, 89.0143415927887, 89.02877140045166, 88.98764610290527, 89.01443433761597, 89.02362585067749, 88.96513056755066, 89.01464891433716, 88.98141431808472, 89.00468921661377, 89.00348329544067, 89.0408546924591, 88.95779800415039, 89.03541207313538, 89.0303795337677, 89.00094199180603, 88.9965980052948, 89.02287316322327, 88.99264717102051, 89.02910566329956, 88.96925473213196, 88.99556517601013, 88.98830342292786, 89.00020241737366, 88.98320198059082, 89.06021499633789, 88.96338200569153, 88.9526686668396, 89.00395560264587, 89.0240433216095, 89.0003445148468, 89.01788091659546, 89.02301740646362, 89.00101900100708, 89.01124787330627, 88.96846103668213, 89.00902485847473, 88.96709895133972, 88.98977303504944, 88.96118545532227, 89.0266923904419, 88.9115743637085, 88.9874894618988, 89.03446698188782, 88.98211145401001, 88.97022271156311, 88.9741780757904, 88.98341178894043, 89.01954889297485, 89.03364109992981, 89.00166845321655, 88.99718451499939, 88.9462320804596, 89.01493048667908, 89.00061678886414, 88.96405625343323, 89.00855374336243, 89.024817943573, 88.99378824234009, 89.03096652030945, 88.97274684906006, 89.00999927520752, 88.98397135734558, 89.01411437988281, 88.97259259223938, 88.94590044021606, 89.00168871879578, 89.01400828361511, 88.96268248558044, 88.99880194664001, 89.0110228061676, 89.05763339996338, 88.99551224708557, 89.0083658695221, 88.99473714828491, 88.97477531433105, 88.98145627975464, 89.0062780380249, 89.51709914207458, 88.95793867111206, 88.9542670249939, 88.99743604660034, 88.96290993690491, 88.97264695167542, 88.96208786964417, 88.97649645805359, 89.03623819351196, 89.00668406486511, 88.98670053482056, 88.9610059261322, 88.98585510253906, 89.00492024421692, 88.98979449272156, 89.0254373550415, 88.97198009490967, 89.00714898109436, 88.97403931617737, 89.00381875038147, 89.00113368034363, 88.9860827922821, 88.99507594108582, 88.99704313278198, 88.98099780082703, 88.97561025619507, 89.02879190444946, 88.99412417411804, 89.02013635635376, 88.9523651599884, 88.9686222076416, 88.94513988494873, 89.01615858078003, 89.0315113067627, 89.06474113464355, 89.00506067276001, 88.99318242073059, 89.03123259544373, 89.01272392272949, 89.02127027511597, 89.03134679794312, 89.0182044506073, 89.01817917823792, 88.94633841514587, 88.98755550384521, 88.99445152282715, 89.01013946533203, 88.95735001564026, 88.97314190864563, 89.01325607299805, 88.98412775993347, 89.03706312179565, 88.9858808517456, 88.98666143417358, 89.0326144695282, 88.99469494819641, 88.99973559379578, 88.97951912879944, 88.97153377532959, 88.9805498123169, 88.99935746192932, 88.96393990516663, 88.97402548789978, 89.01783156394958, 89.01613259315491, 89.02572798728943, 89.01889967918396, 89.0293836593628, 88.97040152549744]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr0.005-wdecay0.02-eps1e-08-seed44.json <==
{"train_acc": [44.546, 65.134, 73.316, 77.754, 80.934, 83.238, 84.9, 86.174, 87.39, 88.504, 89.166, 89.976, 90.534, 91.426, 91.84, 92.37, 92.79, 92.918, 93.27, 93.824, 94.106, 94.266, 94.522, 94.844, 94.988, 94.996, 95.13, 95.266, 95.532, 95.74, 95.756, 95.954, 95.806, 96.054, 96.122, 96.214, 96.166, 96.394, 96.228, 96.43, 96.478, 96.44, 96.504, 96.632, 96.81, 96.724, 96.726, 96.736, 96.51, 96.914, 96.716, 96.918, 96.746, 96.82, 96.68, 96.944, 96.796, 96.804, 96.948, 97.09, 96.812, 97.01, 96.92, 97.028, 96.944, 97.19, 97.026, 97.034, 97.22, 96.974, 96.974, 97.258, 97.016, 97.144, 97.14, 97.132, 97.284, 97.012, 97.238, 97.154, 97.002, 97.374, 97.148, 97.05, 97.234, 97.312, 97.098, 97.266, 97.122, 97.182, 97.388, 97.27, 97.452, 97.098, 97.264, 97.304, 97.066, 97.234, 97.268, 97.262, 97.282, 97.392, 97.548, 97.476, 97.16, 97.362, 97.282, 97.384, 97.448, 97.362, 97.452, 97.476, 97.424, 97.33, 97.388, 97.416, 97.456, 97.34, 97.418, 97.334, 97.358, 97.47, 97.482, 97.536, 97.502, 97.536, 97.284, 97.286, 97.538, 97.542, 97.432, 97.558, 97.528, 97.604, 97.414, 97.458, 97.568, 97.342, 97.476, 97.732, 97.346, 97.566, 97.55, 97.464, 97.492, 97.402, 97.716, 97.586, 97.456, 97.784, 99.184, 99.682, 99.776, 99.842, 99.874, 99.912, 99.924, 99.932, 99.928, 99.952, 99.94, 99.956, 99.966, 99.968, 99.95, 99.956, 99.96, 99.98, 99.974, 99.966, 99.97, 99.966, 99.968, 99.984, 99.984, 99.986, 99.988, 99.978, 99.978, 99.98, 99.976, 99.982, 99.968, 99.974, 99.98, 99.982, 99.994, 99.98, 99.992, 99.994, 99.988, 99.99, 99.982, 99.978, 99.994, 99.986, 99.986, 99.974, 99.99, 99.98], "test_acc": [50.6, 57.46, 72.34, 68.23, 79.43, 78.7, 83.85, 77.64, 83.89, 84.66, 85.62, 87.01, 88.09, 88.71, 86.85, 87.94, 89.19, 89.19, 88.83, 86.45, 89.16, 90.26, 88.35, 90.22, 89.94, 89.23, 89.45, 89.86, 90.21, 90.32, 90.74, 90.25, 88.35, 89.39, 88.84, 88.62, 89.18, 90.17, 90.68, 90.42, 89.02, 89.88, 90.52, 88.73, 90.56, 90.27, 91.01, 90.04, 90.72, 91.2, 90.25, 90.56, 89.93, 88.79, 90.58, 91.26, 91.32, 88.93, 91.37, 90.74, 90.28, 89.62, 89.52, 90.47, 91.51, 90.29, 90.13, 90.43, 90.59, 89.69, 91.83, 89.53, 90.64, 89.88, 90.69, 85.8, 91.68, 90.47, 90.57, 90.84, 90.72, 91.24, 90.36, 90.86, 91.38, 91.45, 90.75, 89.06, 90.42, 90.96, 90.72, 91.51, 90.94, 92.21, 89.91, 91.49, 89.12, 91.38, 91.36, 91.11, 91.18, 90.29, 91.15, 90.02, 91.24, 91.72, 90.73, 90.32, 91.33, 88.68, 90.94, 91.29, 91.77, 90.73, 89.98, 91.35, 90.44, 91.1, 91.8, 91.15, 92.24, 90.8, 91.43, 91.1, 90.29, 91.53, 89.9, 89.66, 91.38, 90.51, 91.05, 91.92, 91.11, 90.58, 90.84, 90.71, 92.03, 91.65, 89.9, 89.69, 91.38, 91.19, 90.59, 90.91, 91.44, 90.94, 91.81, 90.27, 91.95, 90.64, 94.34, 94.51, 94.54, 94.88, 94.94, 94.83, 94.84, 94.94, 94.98, 94.97, 94.95, 94.92, 95.05, 95.11, 94.98, 95.03, 94.96, 95.12, 95.09, 94.99, 95.13, 95.2, 95.13, 95.08, 95.18, 95.05, 95.19, 95.18, 95.17, 95.16, 95.1, 95.14, 95.14, 95.29, 95.0, 95.22, 95.15, 95.1, 94.99, 95.12, 95.09, 95.12, 95.18, 95.08, 95.19, 95.18, 95.14, 95.07, 95.2, 95.05], "train_loss": [591.388033747673, 387.9754980802536, 300.35260874032974, 250.5755716264248, 217.7758552134037, 192.73902666568756, 173.6871228069067, 155.95201441645622, 143.20777079463005, 130.41288922727108, 122.35761593282223, 112.81910447776318, 107.34404513984919, 97.36223687976599, 92.09945714473724, 85.34265984594822, 81.60608763992786, 78.38870303332806, 75.04902009665966, 69.68833468109369, 67.35445743054152, 64.01094023883343, 60.41180681064725, 58.05555975064635, 56.19703438319266, 55.19471200555563, 54.49313575029373, 51.33203981816769, 49.78147912025452, 48.00162887573242, 46.852758537977934, 45.115421410650015, 45.53184315189719, 44.61881823465228, 44.084240578114986, 42.36999911814928, 42.472130723297596, 40.0401357114315, 42.15861007757485, 40.59633141383529, 39.54691182076931, 39.48501989617944, 38.87534959055483, 38.432213781401515, 36.69502321630716, 36.51680552959442, 37.56405844166875, 37.28983049374074, 39.404991041868925, 35.07435006927699, 37.338501589372754, 34.61260027065873, 36.62985807098448, 35.78634392656386, 36.943575317040086, 33.82731010951102, 35.540446498431265, 35.556682172231376, 33.744973350316286, 33.855104830116034, 35.40974297653884, 33.56563234794885, 33.63994991220534, 32.883704751729965, 34.29048609919846, 31.99141693301499, 33.04090493544936, 33.423927702941, 32.12913415301591, 33.592645664699376, 33.70644574519247, 31.51936221215874, 33.779095105826855, 32.03595211543143, 32.11394356843084, 32.644411543384194, 30.83699439652264, 33.27758928295225, 31.66654885187745, 32.51316191256046, 33.39320989791304, 30.507677629590034, 32.290412043221295, 32.38271361775696, 31.52396245393902, 30.22199870366603, 32.29839908797294, 30.603064376860857, 32.26322751864791, 32.07785886712372, 29.019122630357742, 31.387928422540426, 28.870553651824594, 32.12927448377013, 30.966613070107996, 30.03659939393401, 31.909722466021776, 30.41896823514253, 30.56614652648568, 30.24719548597932, 30.89438335224986, 30.021293276920915, 27.98039409983903, 30.2527739694342, 31.887848650105298, 29.957748759537935, 30.89335979660973, 29.605218851938844, 28.86777716455981, 29.97915936401114, 28.87162707000971, 29.327232432551682, 29.48950638109818, 30.832349330186844, 28.782735034823418, 29.013471078127623, 28.66286105569452, 29.881397793069482, 29.27312035858631, 29.773447717539966, 29.44700514525175, 28.587491236627102, 27.854382526827976, 28.57309612678364, 27.87524916091934, 27.826238187029958, 30.142858773469925, 29.98044930025935, 27.92290586233139, 28.212223153561354, 29.049875147640705, 27.71117689833045, 28.52672336343676, 27.454328545369208, 29.067516130395234, 28.78568219859153, 27.697015749290586, 29.171790843829513, 29.148369040340185, 25.907143089920282, 29.675708800554276, 28.320797455962747, 27.982862354256213, 27.81719017121941, 28.097241406328976, 28.728453484363854, 25.764865023549646, 28.109230474568903, 28.428394801914692, 25.696665327996016, 10.354077908210456, 4.6112385536544025, 3.210339129494969, 2.3916587331623305, 1.9022107570490334, 1.6710413672262803, 1.365791586227715, 1.1828790841682348, 1.058859967481112, 0.878809188172454, 0.8842097498345538, 0.7845594448517659, 0.7286274809157476, 0.6480735381992417, 0.7332227617953322, 0.5939748496748507, 0.6199710485016112, 0.4467566137900576, 0.4162250290901284, 0.5257039959033136, 0.530296962155262, 0.5158119172592706, 0.4543376991550758, 0.37676118822128046, 0.3878956261341955, 0.33271466303813213, 0.28549192759237485, 0.31137106891765143, 0.3431563940775959, 0.3489815380235086, 0.3985842600141041, 0.2818569994524296, 0.4201572600613872, 0.35112525898512104, 0.36937750986362516, 0.32545182373723947, 0.2645409828000993, 0.3183776164887604, 0.2381640776857239, 0.22035433001474303, 0.26546572130246204, 0.22207548940787092, 0.2384693443418655, 0.2725891097670683, 0.2179542647963899, 0.2663607980739471, 0.24558608718689356, 0.37879115880241443, 0.23680952029462787, 0.2789455640304368], "test_loss": [108.62397110462189, 116.26843726634979, 64.04683870077133, 93.50057899951935, 50.798088639974594, 50.35167720913887, 38.73975071310997, 55.54609578847885, 38.19257718324661, 35.7538378238678, 35.043909788131714, 31.762928366661072, 28.36150504462421, 28.274608850479126, 34.63894349336624, 28.65042708814144, 26.162112444639206, 26.794795729219913, 26.731308862566948, 34.87924002110958, 27.608604960143566, 25.289786368608475, 30.29509085416794, 25.430587574839592, 27.576465144753456, 30.215318277478218, 28.508966118097305, 26.845530569553375, 27.001723513007164, 26.775575421750546, 24.67837266623974, 28.369709514081478, 34.60032318532467, 30.687560945749283, 34.08378306031227, 32.7559210062027, 30.27120590209961, 27.985415786504745, 26.596966706216335, 25.685627825558186, 34.35325384140015, 28.125262796878815, 28.460549101233482, 35.88780024647713, 27.311651915311813, 29.8826687335968, 25.9490799754858, 28.865039333701134, 25.12190978974104, 23.951647385954857, 28.14440180361271, 26.210075229406357, 29.018497928977013, 33.16835108399391, 25.898807644844055, 25.730950385332108, 24.652245931327343, 36.98238031566143, 25.94415418803692, 27.854272410273552, 28.198244526982307, 30.10830421000719, 31.455353528261185, 27.235382486134768, 25.758633621037006, 26.781020745635033, 29.997092351317406, 28.717612139880657, 28.338891729712486, 29.402718290686607, 23.4183252081275, 32.22197663784027, 28.082472696900368, 30.154069550335407, 29.029131710529327, 48.46574203670025, 24.49046139419079, 29.082759343087673, 30.35453800857067, 27.647250577807426, 26.754844516515732, 28.29994584619999, 30.55345520377159, 29.0415907651186, 24.62519110739231, 28.310755632817745, 29.275882452726364, 33.562724635005, 29.43825188279152, 26.78266366198659, 29.493750751018524, 25.99101597070694, 29.942691192030907, 25.143938697874546, 31.00702540576458, 25.316999921109527, 33.0848880186677, 27.03619484603405, 26.551100954413414, 27.718883246183395, 26.207058891654015, 30.710979633033276, 28.636893779039383, 32.713604509830475, 25.92232958972454, 24.77102169394493, 28.953416109085083, 29.94432844221592, 27.606230184435844, 34.697190053761005, 26.629666790366173, 26.37594410777092, 25.6914284825325, 29.00953559577465, 32.962646424770355, 25.293689742684364, 30.390990130603313, 26.979460947215557, 26.33633480966091, 26.92020693793893, 24.059912264347076, 28.154900446534157, 26.523222900927067, 27.247957549989223, 31.988296195864677, 25.80807537585497, 32.041575744748116, 30.715916454792023, 27.36617486923933, 29.701076179742813, 27.63897082209587, 24.921159774065018, 26.786774776875973, 28.921100303530693, 28.831833600997925, 26.788853585720062, 25.454744830727577, 26.995739448815584, 33.28331696987152, 35.500940412282944, 28.476760253310204, 26.860507503151894, 30.780364349484444, 26.9386488199234, 26.74143197387457, 29.54200755059719, 25.530905418097973, 32.29342842102051, 23.51907267421484, 32.61485014855862, 17.51654428616166, 17.612810533493757, 18.3085331954062, 18.44224395416677, 18.590251337736845, 19.174832420423627, 19.655902668833733, 19.971882173791528, 19.975620947778225, 20.209652239456773, 20.545461516827345, 20.831398379057646, 20.58850786089897, 20.94215787574649, 21.41623831167817, 21.898190192878246, 21.539450876414776, 21.588196389377117, 21.62954892218113, 22.36956897377968, 22.41606118157506, 22.082154531031847, 21.997324585914612, 22.170467499643564, 22.0945366602391, 22.504898976534605, 22.48918853327632, 22.698493855074048, 22.018712356686592, 22.35451241582632, 22.626918181777, 23.038420213386416, 22.733682861551642, 22.8660372979939, 23.638873990625143, 23.28703344427049, 22.8618273884058, 23.597057349979877, 22.915610685944557, 23.087026182562113, 23.236572466790676, 23.5178396217525, 23.165481615811586, 23.206831093877554, 23.218338932842016, 23.208921372890472, 23.18989622220397, 23.6514047421515, 23.18696530535817, 23.10484804958105], "epoch_time": [50.17613983154297, 48.56028866767883, 49.3030731678009, 48.20664978027344, 46.960588693618774, 48.594563007354736, 48.562599182128906, 47.809443950653076, 48.54006028175354, 47.78310751914978, 48.544859409332275, 49.822134017944336, 47.97614002227783, 48.33227300643921, 48.20722675323486, 48.85354471206665, 49.78675103187561, 48.569584608078, 48.69229340553284, 49.00285196304321, 49.87419152259827, 48.503607511520386, 48.38867902755737, 49.74019384384155, 49.62309169769287, 49.015968561172485, 49.08561325073242, 48.60830545425415, 49.38814640045166, 49.889763593673706, 49.518274545669556, 47.492825984954834, 48.112688064575195, 47.870854139328, 47.29599452018738, 47.70982265472412, 47.79580569267273, 49.134416818618774, 50.161659479141235, 48.10097551345825, 48.66997838020325, 47.55113220214844, 48.964903831481934, 49.78020238876343, 48.11953639984131, 50.1254940032959, 47.56390380859375, 47.81292963027954, 48.999835729599, 48.788878202438354, 47.99007868766785, 47.43870282173157, 49.3945152759552, 49.48628091812134, 50.63001251220703, 47.82226347923279, 49.31453323364258, 49.15738797187805, 49.748316526412964, 48.43636465072632, 49.83389186859131, 48.752368211746216, 49.673656940460205, 48.5242338180542, 48.986122131347656, 48.220001220703125, 48.90191459655762, 47.771939277648926, 48.24508047103882, 48.70264148712158, 49.22091007232666, 48.93740224838257, 49.61388921737671, 48.173550844192505, 49.92878580093384, 47.98553490638733, 47.513638734817505, 48.126174449920654, 49.927405834198, 50.00094532966614, 47.41472625732422, 47.67117118835449, 48.445454120635986, 49.50359606742859, 47.97252154350281, 48.163262605667114, 49.555583238601685, 49.30618095397949, 47.89614915847778, 48.2508442401886, 48.16640758514404, 49.762815713882446, 47.54334473609924, 49.18677735328674, 48.71232485771179, 49.81102967262268, 48.05160665512085, 49.37459349632263, 48.021798610687256, 47.85166668891907, 48.8337664604187, 48.51534938812256, 50.085134744644165, 49.53486347198486, 47.73377537727356, 48.116333961486816, 48.00675559043884, 50.152328968048096, 47.387645959854126, 50.02808952331543, 47.65827536582947, 48.42953872680664, 49.13428497314453, 49.78834533691406, 48.32685327529907, 47.29864525794983, 47.364471673965454, 49.08385133743286, 48.03953719139099, 49.289283990859985, 49.754053354263306, 49.47469758987427, 49.389098167419434, 48.39727711677551, 48.13218116760254, 49.87502932548523, 47.62985563278198, 49.66901898384094, 47.7882137298584, 48.467440366744995, 49.658408880233765, 47.4594247341156, 47.83827328681946, 49.75527000427246, 48.78301692008972, 48.98275017738342, 48.17065715789795, 50.17032742500305, 47.41674542427063, 48.25388288497925, 49.53831744194031, 50.24661040306091, 48.0418803691864, 47.50916600227356, 47.350292682647705, 47.67132043838501, 48.92869019508362, 50.1031928062439, 48.0988872051239, 47.58637499809265, 48.079771280288696, 49.407426834106445, 48.61399602890015, 47.761781215667725, 48.255255699157715, 50.162039041519165, 48.44944787025452, 49.32957983016968, 48.16295552253723, 48.507532835006714, 48.067681550979614, 48.59764885902405, 49.69032144546509, 49.77938652038574, 48.999645709991455, 48.48845982551575, 47.54796123504639, 48.173320055007935, 47.83989644050598, 50.054495334625244, 49.49470376968384, 47.20876455307007, 48.069744348526, 50.04607391357422, 47.51635265350342, 49.106858015060425, 48.15157103538513, 48.38564658164978, 47.318177461624146, 47.76909422874451, 47.8059241771698, 48.68561029434204, 49.492141008377075, 49.4328875541687, 49.83130621910095, 47.63296842575073, 47.57021474838257, 49.071688413619995, 49.92740845680237, 47.71834111213684, 47.740854024887085, 47.83894348144531, 47.95080304145813, 47.879530906677246, 47.13626146316528, 48.04391527175903, 47.152064085006714, 47.00430369377136, 47.54737901687622, 48.337502002716064]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr1e-05-wdecay10.0-eps1e-08-seed42.json <==
{"train_acc": [17.752, 30.938, 39.164, 44.678, 49.332, 53.162, 56.518, 59.6, 62.476, 65.634, 67.756, 70.41, 72.376, 74.412, 76.206, 77.816, 79.282, 80.456, 81.868, 82.668, 83.594, 84.536, 85.268, 86.146, 86.772, 87.746, 88.16, 88.568, 89.06, 89.702, 90.134, 90.222, 90.8, 91.222, 91.496, 91.906, 92.15, 92.526, 92.558, 92.722, 93.058, 93.504, 93.276, 93.57, 93.67, 93.766, 93.77, 94.208, 94.276, 94.342, 94.444, 94.33, 94.702, 94.674, 94.656, 94.888, 94.806, 94.988, 94.82, 95.1, 95.054, 95.2, 95.23, 95.188, 95.488, 95.244, 95.308, 95.276, 95.464, 95.534, 95.398, 95.502, 95.616, 95.348, 95.854, 95.922, 96.116, 96.036, 96.19, 96.112, 96.154, 96.26, 96.074, 96.31, 96.098, 96.442, 96.3, 96.4, 96.406, 96.34, 96.55, 96.432, 96.372, 96.762, 96.612, 96.658, 96.842, 96.578, 96.826, 96.8, 96.69, 96.826, 96.894, 96.948, 96.912, 97.032, 97.04, 96.95, 97.138, 96.91, 96.926, 97.26, 97.27, 97.17, 97.164, 97.244, 97.148, 97.278, 97.144, 97.548, 97.268, 97.234, 97.234, 97.486, 97.288, 97.29, 97.228, 97.588, 97.396, 97.636, 97.416, 97.544, 97.604, 97.33, 97.494, 97.364, 97.516, 97.396, 97.556, 97.492, 97.514, 97.614, 97.572, 97.592, 97.574, 97.582, 97.668, 97.328, 97.746, 97.442, 99.328, 99.684, 99.754, 99.788, 99.824, 99.87, 99.878, 99.868, 99.92, 99.91, 99.942, 99.912, 99.908, 99.936, 99.922, 99.932, 99.952, 99.948, 99.938, 99.93, 99.918, 99.908, 99.952, 99.946, 99.92, 99.914, 99.924, 99.924, 99.946, 99.95, 99.918, 99.944, 99.932, 99.926, 99.93, 99.878, 99.896, 99.92, 99.946, 99.954, 99.942, 99.908, 99.904, 99.898, 99.906, 99.93, 99.922, 99.898, 99.928, 99.886], "test_acc": [25.69, 37.12, 43.14, 47.42, 52.35, 55.0, 58.53, 61.43, 64.57, 66.19, 67.79, 68.57, 73.08, 72.98, 73.82, 74.96, 76.46, 77.67, 77.26, 79.72, 80.08, 79.53, 80.03, 81.23, 79.26, 81.44, 82.93, 80.09, 83.1, 83.97, 81.92, 84.48, 82.85, 83.75, 82.28, 83.8, 84.43, 84.39, 83.19, 84.66, 86.61, 85.73, 85.03, 85.19, 82.97, 86.28, 86.15, 86.92, 85.3, 85.93, 86.41, 86.78, 84.83, 84.29, 86.11, 86.84, 86.28, 86.38, 87.97, 86.87, 87.55, 87.14, 87.38, 87.4, 87.49, 88.61, 85.64, 88.73, 88.45, 87.5, 86.8, 88.43, 88.75, 88.81, 87.08, 87.95, 87.09, 89.14, 88.48, 88.44, 88.17, 89.71, 89.4, 87.41, 88.53, 89.29, 89.19, 88.95, 89.58, 89.0, 86.59, 88.33, 89.74, 88.4, 89.85, 87.02, 89.98, 88.81, 88.47, 89.76, 88.34, 88.54, 84.85, 89.04, 88.5, 89.76, 89.01, 89.65, 90.94, 86.55, 89.96, 88.79, 89.22, 89.64, 89.19, 89.05, 89.76, 89.68, 90.4, 89.57, 90.22, 89.31, 89.67, 89.56, 89.29, 89.6, 86.14, 88.93, 90.31, 89.43, 90.27, 87.36, 90.24, 86.61, 89.35, 88.98, 88.66, 88.84, 90.05, 88.3, 89.1, 87.74, 88.97, 88.25, 88.74, 88.63, 90.2, 87.82, 88.91, 90.8, 92.97, 93.05, 92.86, 92.98, 93.29, 93.1, 93.16, 92.92, 93.34, 93.25, 93.33, 93.02, 93.25, 93.18, 93.09, 93.33, 92.91, 93.05, 92.99, 92.91, 92.86, 93.14, 93.26, 93.18, 93.11, 93.16, 93.14, 93.11, 93.16, 93.28, 92.93, 92.74, 93.11, 93.04, 92.66, 92.66, 93.07, 92.84, 92.88, 92.59, 92.7, 92.9, 92.53, 92.66, 92.93, 92.91, 92.62, 92.76, 92.75, 92.55], "train_loss": [861.2766984701157, 721.5095402002335, 633.3787186145782, 582.5257887840271, 539.2503181695938, 502.30619871616364, 470.2074192762375, 438.1142393350601, 409.1093989610672, 380.42772686481476, 355.3262988328934, 331.0093516111374, 307.34951174259186, 288.7655853033066, 269.23132687807083, 251.08992120623589, 236.25513237714767, 223.5635750591755, 208.89475172758102, 200.56036785244942, 190.88532063364983, 179.90960225462914, 172.25210624933243, 162.69285267591476, 155.8759580105543, 146.3060300052166, 140.0427112877369, 134.26591520011425, 129.14482136070728, 123.66836382448673, 116.94791375100613, 115.598976790905, 110.30135761201382, 104.58884784579277, 102.1551201492548, 97.30548410862684, 94.47946555912495, 90.22896356135607, 89.53411409258842, 88.68210835009813, 84.75216031074524, 80.29594195634127, 82.07222387939692, 78.94847491383553, 77.03801432996988, 75.60385932773352, 76.4227921590209, 70.79993887990713, 70.90592831373215, 70.33713385462761, 67.79668688774109, 69.35236134007573, 65.17836126312613, 65.77817938476801, 66.49962516501546, 62.833364970982075, 64.45122004300356, 62.00356534868479, 63.15138728916645, 60.57392360270023, 60.91271911561489, 59.87733371928334, 58.42996367439628, 58.65303145721555, 56.92204409092665, 58.9710684530437, 59.653199680149555, 58.55489429272711, 56.2401013225317, 55.72092058509588, 56.77465798705816, 56.30623594671488, 54.24975995346904, 58.101045712828636, 53.20657874457538, 50.94110367447138, 49.60114993900061, 50.40747656673193, 48.50204597041011, 49.47770692035556, 48.579533940181136, 47.47700718231499, 48.62073806487024, 45.63734073191881, 48.76973659545183, 45.79264134541154, 46.84545988962054, 45.000765431672335, 43.76602197624743, 45.07211595028639, 42.82265324704349, 44.22540111653507, 44.604397632181644, 41.86610181443393, 42.5074958615005, 42.03779876977205, 40.30083651468158, 42.21543404459953, 40.23306347057223, 39.91277049668133, 40.3417253755033, 39.70730949379504, 39.29195451363921, 38.32665889337659, 38.97001967392862, 36.52573820762336, 37.42668643966317, 37.393375320360065, 36.99908509850502, 37.674428161233664, 38.309301948174834, 34.404411140829325, 34.469122434034944, 35.48222203925252, 35.336466800421476, 34.47877676971257, 35.45415573194623, 34.456641022115946, 34.86317906156182, 32.17100187949836, 33.72349921986461, 34.225372621789575, 33.846407799981534, 32.085635179653764, 33.2400822006166, 33.7222980549559, 33.59477009065449, 30.962024711072445, 32.66889478266239, 30.545502034947276, 32.50316528044641, 31.167452028021216, 29.54800228588283, 33.22140561789274, 31.4044081363827, 31.918223718181252, 31.854576107114553, 31.787416284903884, 30.64667047560215, 31.23562419321388, 30.60038596764207, 29.939783724024892, 29.95392656046897, 30.654425783082843, 30.67107875365764, 30.27524198126048, 30.01856105774641, 32.50400814693421, 28.510144082829356, 30.99696982651949, 11.292676681652665, 7.340004819910973, 5.9501938708126545, 5.560991366393864, 4.89120485400781, 4.7254956206306815, 4.349383443128318, 4.1235219785012305, 3.7283219075761735, 3.7149855410680175, 3.473937675822526, 3.6180301695130765, 3.4761595437303185, 3.2111547463573515, 3.2690136255696416, 3.2169894613325596, 3.020485255867243, 3.0539958835579455, 3.0609364048577845, 3.198047944577411, 3.14998476812616, 3.112749071326107, 2.8548872247338295, 2.851495936047286, 3.018769085407257, 3.111456767655909, 2.957644857931882, 3.001554339658469, 2.736311565618962, 2.7750085964798927, 2.9147958245594054, 2.762859216192737, 2.890074943192303, 2.8726000890601426, 2.743163996608928, 3.235388132277876, 3.200254167430103, 2.9868019497953355, 2.7420196724124253, 2.6229982739314437, 2.717624668031931, 3.081029385328293, 2.993375623365864, 3.0553126253653318, 3.02087956876494, 2.8162201954983175, 2.819438282167539, 3.0655698031187057, 2.7736905622296035, 3.1303416455630213], "test_loss": [156.58953738212585, 131.94868075847626, 119.46361148357391, 112.03531277179718, 102.35127019882202, 97.56273359060287, 90.30548286437988, 84.89762604236603, 79.52599936723709, 75.26703083515167, 71.79517459869385, 69.69202834367752, 62.05556297302246, 61.61040440201759, 59.01219615340233, 56.381381809711456, 54.208825796842575, 52.02371588349342, 52.66622093319893, 47.58261373639107, 46.53617063164711, 47.48914673924446, 45.870178043842316, 43.88992802798748, 50.342689633369446, 42.65200513601303, 39.476767748594284, 47.94576604664326, 40.09639798104763, 38.34064595401287, 43.22478415071964, 37.465189546346664, 41.32582750916481, 39.798789739608765, 43.96751110255718, 40.10499718785286, 38.386234164237976, 38.865827187895775, 44.162005215883255, 38.84130607545376, 33.64155687391758, 36.21617533266544, 37.92753608524799, 38.2062551677227, 43.678198501467705, 36.6839175671339, 35.013379618525505, 33.261415630578995, 38.07963979244232, 35.65089000761509, 35.09535996615887, 32.989424645900726, 40.82528993487358, 41.037269324064255, 36.714900732040405, 34.83676974475384, 35.20871125161648, 35.317211136221886, 31.626384735107422, 35.019812658429146, 32.17013019323349, 33.42506615817547, 33.547749280929565, 34.253898710012436, 32.60897853970528, 31.778728663921356, 37.36192852258682, 29.42593924701214, 31.148123309016228, 34.033646941185, 35.080366253852844, 31.033947125077248, 29.74968793988228, 30.388877272605896, 35.35665334761143, 31.81979490071535, 36.03274580836296, 29.381240144371986, 31.37332946062088, 32.00599505007267, 32.95345136523247, 28.022469520568848, 28.83478634059429, 36.35843504965305, 30.27109894156456, 29.071422398090363, 28.964179545640945, 30.45451632142067, 27.715469390153885, 30.918944358825684, 39.15616416931152, 32.16629931330681, 28.346016988158226, 31.777617506682873, 27.280916035175323, 35.26363302767277, 27.110006287693977, 31.129816092550755, 31.676776483654976, 27.98258328437805, 31.578956484794617, 31.567797794938087, 41.38522669672966, 31.280791223049164, 30.760134920477867, 28.71814788877964, 30.412306368350983, 28.60052651166916, 25.242650762200356, 38.520327776670456, 28.095765598118305, 31.217461727559566, 30.969321236014366, 29.005945667624474, 30.060042068362236, 30.452719047665596, 29.391048222780228, 28.629939451813698, 26.141478300094604, 30.06238704919815, 28.445919528603554, 29.74104295670986, 29.320188224315643, 29.844319850206375, 29.83796399831772, 28.496241196990013, 41.410146206617355, 31.515581116080284, 27.167836651206017, 29.816747769713402, 27.467978671193123, 36.302752524614334, 27.98074722290039, 40.801012963056564, 29.871348083019257, 31.400169551372528, 32.21427643299103, 30.79856587946415, 27.652151226997375, 33.69544263929129, 31.531891345977783, 35.592254996299744, 30.650282882153988, 34.42822568118572, 31.63838630914688, 31.61927680671215, 28.11954940855503, 35.712475314736366, 33.73015022277832, 25.727565214037895, 20.521391455084085, 20.59348611906171, 20.49877817183733, 20.807190090417862, 20.448745016008615, 20.68807542324066, 21.076709523797035, 21.212161496281624, 20.814520463347435, 21.065437346696854, 21.00196249783039, 21.655160702764988, 21.68034751713276, 21.705639950931072, 21.643732387572527, 21.504562221467495, 22.3761046230793, 22.850025236606598, 21.935457594692707, 22.60759760439396, 22.568012431263924, 22.1364784874022, 22.289842501282692, 22.288102731108665, 22.607401445508003, 22.676485773175955, 22.72354331985116, 22.885921739041805, 22.676471427083015, 22.690200202167034, 23.278584584593773, 24.55572071671486, 22.91315383091569, 23.721788946539164, 24.11552681028843, 24.871820382773876, 23.385006871074438, 23.722539074718952, 24.07928939163685, 24.408319521695375, 25.269968330860138, 23.898993365466595, 24.846820287406445, 24.63965404778719, 24.46927574276924, 23.821351125836372, 25.0352653414011, 25.087621077895164, 24.96823813766241, 25.226259350776672], "epoch_time": [90.75076389312744, 88.79267811775208, 88.81948328018188, 88.80643653869629, 88.85612344741821, 88.81897211074829, 88.8648931980133, 88.80848288536072, 88.87049078941345, 88.88563442230225, 88.82553958892822, 88.85345005989075, 88.79713177680969, 88.87470269203186, 88.84266424179077, 88.88404512405396, 88.91080522537231, 88.84207510948181, 88.8857069015503, 88.84236764907837, 88.87837290763855, 88.86613440513611, 88.84956550598145, 88.85872220993042, 88.85900855064392, 88.88142657279968, 88.8376362323761, 88.87867069244385, 88.86502146720886, 88.83968925476074, 88.87640881538391, 88.86833643913269, 88.86301279067993, 88.88436675071716, 88.87119388580322, 88.91628861427307, 88.90235352516174, 88.87063360214233, 88.85210919380188, 88.87835025787354, 88.90891671180725, 88.89192223548889, 88.88012647628784, 88.90222215652466, 88.85340094566345, 88.87693691253662, 88.86534547805786, 88.90315556526184, 88.85286474227905, 88.87488055229187, 88.88849925994873, 88.89946246147156, 88.8855848312378, 88.88370037078857, 88.90506982803345, 88.85722517967224, 88.84865236282349, 88.8913049697876, 88.8677294254303, 88.86723041534424, 88.8371171951294, 88.8789930343628, 88.869056224823, 88.86459231376648, 88.84738254547119, 88.87751293182373, 88.91071438789368, 88.89628672599792, 88.88968777656555, 88.7967848777771, 88.84970593452454, 88.84354519844055, 88.86592626571655, 88.79769849777222, 88.8539719581604, 88.87265539169312, 88.85745334625244, 88.82361960411072, 88.89321732521057, 88.86085152626038, 88.8749668598175, 88.86962294578552, 88.88213205337524, 88.872483253479, 88.88048958778381, 88.86966228485107, 88.88843750953674, 88.84285116195679, 88.87882328033447, 88.89065909385681, 88.89556741714478, 88.85022687911987, 88.84837579727173, 88.85941362380981, 88.88360071182251, 88.89863228797913, 88.8674259185791, 88.89119577407837, 88.83766102790833, 88.87469387054443, 88.89828491210938, 88.8863205909729, 88.86282849311829, 88.8742527961731, 88.87322449684143, 88.83570599555969, 88.84945321083069, 88.91495084762573, 88.85208797454834, 88.90409255027771, 88.84132695198059, 88.80157351493835, 88.8858425617218, 88.91019010543823, 88.86673474311829, 88.86697626113892, 88.82594871520996, 88.87913918495178, 88.80262398719788, 88.81746435165405, 88.87668251991272, 88.88309359550476, 88.86244177818298, 88.88517093658447, 88.90434193611145, 88.87064981460571, 88.89477443695068, 88.86852836608887, 88.87138724327087, 88.85425639152527, 88.89441347122192, 88.90384078025818, 88.83466911315918, 88.86112475395203, 88.88158059120178, 88.85539484024048, 88.87298488616943, 88.90003538131714, 88.87248015403748, 88.85800385475159, 88.88547444343567, 88.88887739181519, 88.87629389762878, 88.92044639587402, 88.9064040184021, 88.88497543334961, 88.90935587882996, 88.92395663261414, 88.90550088882446, 88.81595134735107, 88.87934637069702, 88.82940673828125, 88.87876725196838, 88.88755822181702, 88.97770524024963, 88.91228151321411, 88.89361119270325, 88.85627031326294, 88.83006429672241, 88.92816543579102, 88.88623690605164, 88.90204191207886, 88.87712860107422, 88.92037153244019, 88.8757336139679, 88.87969732284546, 88.83809804916382, 88.88754439353943, 88.85814571380615, 88.84760355949402, 88.83085894584656, 88.85848546028137, 88.89269876480103, 88.87172842025757, 88.87842583656311, 88.91017413139343, 88.86692881584167, 88.92709422111511, 88.89149379730225, 88.86154556274414, 88.90504550933838, 88.90331983566284, 88.87705731391907, 88.8504011631012, 88.88940262794495, 88.85742497444153, 88.89991497993469, 88.90540146827698, 88.87551617622375, 88.90540480613708, 88.89154934883118, 88.88413667678833, 88.86868262290955, 88.89632844924927, 88.92965269088745, 88.89097023010254, 88.86300015449524, 88.88727807998657, 88.9016261100769, 88.88296794891357]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr1e-05-wdecay10.0-eps1e-08-seed43.json <==
{"train_acc": [18.028, 30.324, 38.744, 44.504, 48.706, 52.898, 56.728, 60.012, 63.24, 65.748, 68.44, 70.938, 72.808, 74.636, 76.734, 78.184, 79.34, 80.81, 81.792, 82.456, 83.7, 84.528, 85.38, 86.17, 86.468, 87.36, 88.156, 88.38, 88.79, 89.464, 89.79, 90.348, 90.666, 90.944, 91.3, 91.79, 92.23, 92.19, 92.476, 92.61, 92.942, 93.072, 93.38, 93.562, 93.606, 93.672, 94.064, 94.12, 94.172, 94.374, 94.54, 94.468, 94.528, 94.49, 94.736, 94.942, 94.99, 95.002, 94.778, 94.958, 95.216, 94.896, 95.422, 95.222, 95.258, 95.286, 95.204, 95.544, 95.44, 95.458, 95.472, 95.57, 95.532, 95.604, 95.702, 95.884, 96.102, 96.218, 96.184, 96.2, 96.232, 96.012, 96.328, 96.172, 96.366, 96.336, 96.408, 96.294, 96.086, 96.284, 96.358, 96.494, 96.57, 96.414, 96.65, 96.654, 96.728, 96.654, 96.754, 96.842, 96.824, 96.728, 96.874, 96.9, 96.854, 96.934, 97.006, 96.914, 97.302, 97.048, 97.052, 97.158, 97.164, 97.108, 97.018, 97.336, 97.074, 97.362, 97.236, 97.338, 97.278, 97.328, 97.39, 97.474, 97.326, 97.368, 97.396, 97.434, 97.376, 97.266, 97.448, 97.464, 97.346, 97.474, 97.312, 97.542, 97.548, 97.464, 97.512, 97.456, 97.448, 97.578, 97.554, 97.248, 97.612, 97.544, 97.536, 97.636, 97.494, 97.778, 99.156, 99.622, 99.746, 99.826, 99.824, 99.858, 99.868, 99.898, 99.904, 99.892, 99.924, 99.9, 99.924, 99.924, 99.89, 99.9, 99.95, 99.946, 99.924, 99.938, 99.912, 99.942, 99.92, 99.918, 99.94, 99.932, 99.95, 99.926, 99.912, 99.93, 99.932, 99.914, 99.942, 99.926, 99.924, 99.922, 99.922, 99.912, 99.936, 99.9, 99.94, 99.904, 99.918, 99.924, 99.902, 99.936, 99.936, 99.89, 99.932, 99.884], "test_acc": [26.16, 37.65, 43.59, 48.15, 53.07, 54.88, 59.49, 60.38, 64.41, 66.38, 69.21, 70.14, 72.48, 72.59, 74.43, 76.41, 76.04, 78.65, 77.71, 79.58, 79.73, 79.85, 81.13, 78.98, 80.23, 82.44, 79.19, 82.9, 82.97, 82.48, 82.49, 84.22, 83.88, 81.58, 85.33, 84.64, 84.75, 85.81, 83.33, 84.81, 84.38, 84.79, 85.01, 85.58, 85.97, 85.84, 86.32, 85.49, 87.45, 85.49, 85.95, 87.81, 86.57, 87.17, 87.45, 86.03, 87.14, 86.29, 87.94, 86.23, 86.37, 88.75, 89.26, 86.66, 88.28, 88.4, 86.47, 89.11, 88.39, 88.38, 86.83, 87.72, 85.91, 87.42, 88.21, 88.74, 89.8, 89.19, 89.8, 88.58, 89.06, 88.88, 88.95, 89.2, 88.98, 88.59, 89.02, 88.41, 88.99, 89.37, 89.81, 89.53, 89.45, 89.3, 89.45, 90.44, 88.09, 88.43, 89.52, 89.06, 87.48, 88.91, 88.59, 89.6, 87.51, 87.46, 87.4, 88.84, 90.17, 89.68, 89.06, 89.28, 88.26, 88.54, 89.96, 86.94, 88.56, 85.74, 90.88, 90.68, 88.73, 86.85, 90.63, 86.47, 88.57, 89.41, 89.48, 88.12, 90.1, 87.5, 86.89, 88.64, 90.53, 89.62, 89.32, 90.46, 89.69, 88.36, 90.48, 87.94, 84.46, 89.73, 90.17, 89.76, 87.18, 88.39, 88.89, 87.78, 90.18, 89.67, 92.98, 93.46, 93.24, 93.44, 93.32, 93.39, 93.51, 93.29, 93.41, 93.23, 93.24, 93.24, 93.43, 93.36, 93.23, 93.19, 93.17, 93.28, 93.14, 92.93, 93.3, 93.12, 93.07, 93.26, 92.94, 93.29, 93.34, 93.12, 93.08, 92.97, 92.85, 93.15, 93.01, 92.98, 92.97, 92.82, 93.09, 92.4, 93.17, 92.81, 93.04, 92.59, 92.91, 93.02, 92.72, 92.91, 92.79, 93.02, 92.38, 92.86], "train_loss": [857.6634567975998, 730.1105155944824, 638.8079062700272, 585.4513728618622, 543.2646362781525, 505.4743868112564, 468.6157058477402, 435.6775590777397, 402.4805492758751, 374.9581093788147, 348.80444979667664, 323.8350011706352, 302.3077646493912, 283.76606446504593, 265.6522119939327, 249.3741473555565, 236.25361728668213, 222.0173897445202, 210.2226325571537, 200.92904514074326, 189.68886226415634, 180.00832703709602, 171.39300641417503, 163.92207108438015, 158.71485751867294, 149.12584897875786, 141.94941002130508, 136.97565640509129, 131.47890369594097, 125.54556655883789, 121.63927495479584, 115.54503244161606, 111.91621318459511, 109.43395847827196, 104.02123512327671, 98.35159431397915, 95.18433536589146, 93.95901963859797, 91.96385239064693, 89.38811258226633, 84.91926834732294, 83.43381674587727, 81.60923015326262, 78.85647761821747, 77.81938267499208, 77.53956320881844, 72.72951099276543, 71.61837527900934, 71.18152878433466, 70.2897200845182, 68.10664188861847, 68.19337717816234, 67.91992552578449, 67.18341187387705, 64.99701141938567, 64.15708205848932, 64.00057077780366, 61.66775805130601, 63.97376326471567, 62.50441440194845, 59.8015384785831, 62.51925038918853, 58.353743609040976, 59.55977749079466, 59.1172942481935, 59.27604058012366, 58.86376638710499, 56.51819246262312, 56.52519040182233, 57.745780535042286, 56.13267722725868, 55.868049308657646, 56.4559440985322, 55.59220013022423, 54.074412658810616, 51.77138218283653, 50.22677942365408, 48.9861355163157, 49.75310118123889, 48.842944502830505, 48.44116656854749, 50.178340677171946, 46.69256569072604, 48.067180750891566, 46.255606573075056, 46.085369212552905, 45.56514725461602, 46.09278786741197, 47.75344916433096, 46.34751059859991, 44.710180036723614, 43.003483917564154, 43.67064052261412, 44.07522529177368, 42.09002757444978, 41.98101791739464, 41.12969993054867, 41.8892432898283, 40.421472704038024, 40.334291798993945, 39.98539028316736, 40.62245753034949, 39.166998183354735, 38.516237093135715, 38.838986322283745, 38.16854614391923, 36.48776107095182, 37.7231325134635, 34.315919402986765, 35.99284878745675, 36.895674457773566, 35.636624773964286, 35.31825900450349, 36.08132869191468, 35.97132735326886, 33.36312557198107, 36.390674728900194, 33.20246212929487, 34.41669270582497, 33.28078134544194, 33.57732808217406, 33.372066386044025, 32.36735644750297, 31.940945477224886, 32.9906785171479, 32.77094776183367, 32.96014495193958, 31.6157308164984, 32.854766925796866, 33.25702008418739, 31.940963147208095, 31.73042049072683, 32.44524907693267, 32.15672827605158, 33.0704256054014, 30.705296841450036, 30.586701622232795, 31.235047759488225, 31.232812525704503, 31.533284834586084, 31.579562321305275, 29.902407651767135, 30.662759366445243, 33.24086941406131, 30.252157477661967, 30.04325046762824, 30.437069745734334, 29.583730526268482, 31.37124947179109, 28.4489656528458, 12.620331005658954, 7.34986086608842, 6.004977508913726, 5.423621931578964, 5.046921391971409, 4.644678487908095, 4.2076159212738276, 3.9864129656925797, 3.8775489605031908, 3.7754301517270505, 3.5700755659490824, 3.62280200002715, 3.3948680348694324, 3.304404223803431, 3.6012405487708747, 3.3405377115122974, 3.1484728790819645, 2.9846319602802396, 3.038333381060511, 3.2488679392263293, 3.1078697284683585, 2.9210795452818274, 3.140698110451922, 3.0803592526353896, 2.8900366816669703, 2.8941994602791965, 2.73058866802603, 3.0445847655646503, 3.106872415635735, 2.90364898275584, 2.8993628160096705, 3.166842951439321, 2.898825380252674, 2.9125817453023046, 2.9493162606377155, 2.871101056691259, 3.065267014084384, 3.0388756745960563, 2.9178934341762215, 3.0740102438721806, 2.8937394246459007, 3.021680076373741, 3.0293888717424124, 2.826881945831701, 2.9589870672207326, 2.7288783648982644, 2.8429177890066057, 3.110164398094639, 2.7690234067849815, 3.368805506033823], "test_loss": [157.7752697467804, 132.78912472724915, 118.857754945755, 110.3880558013916, 101.2487701177597, 96.60226690769196, 88.26679408550262, 85.71636545658112, 78.05988001823425, 74.85886591672897, 68.78433573246002, 67.31785774230957, 62.343586921691895, 61.95429700613022, 58.884061217308044, 54.73864108324051, 55.43665215373039, 50.02127414941788, 52.294833809137344, 48.13793537020683, 48.40172362327576, 47.74005827307701, 44.020440489053726, 51.13139030337334, 47.4236666560173, 41.29593276977539, 49.189780324697495, 41.87517347931862, 41.1759153008461, 41.603065967559814, 43.049320951104164, 37.690291583538055, 39.34207424521446, 47.3059977889061, 35.852832302451134, 37.59469009935856, 37.73520040512085, 35.08457836508751, 42.978208899497986, 39.32452178001404, 40.69284437596798, 38.8811177611351, 37.60765266418457, 36.78985044360161, 35.07740080356598, 35.97786167263985, 34.65837572515011, 37.66802781820297, 31.52585731446743, 37.154766604304314, 36.36884707212448, 31.33564083278179, 34.55744031071663, 33.321915462613106, 32.2262149900198, 36.03382331132889, 32.868912145495415, 36.93829324841499, 30.965763613581657, 35.849987119436264, 35.35019454360008, 29.31073532998562, 28.483747705817223, 34.76243408024311, 31.318453781306744, 30.194188341498375, 35.31249950826168, 28.66459096968174, 30.325403407216072, 30.19422295689583, 35.072158485651016, 33.34211999177933, 37.75834619998932, 33.90002082288265, 31.205960020422935, 29.911950558423996, 28.047984719276428, 30.128444477915764, 26.574900284409523, 30.354342073202133, 28.769128188490868, 29.512735910713673, 30.331694409251213, 30.128114730119705, 30.166542872786522, 30.068746246397495, 29.074105441570282, 31.5945925116539, 29.53314606845379, 28.808857038617134, 28.6148718893528, 29.151954919099808, 28.708847612142563, 28.959410563111305, 29.149266116321087, 26.62088678777218, 32.19624078273773, 33.37387578189373, 28.23300240933895, 29.863356813788414, 34.78692325949669, 29.955203652381897, 31.54141902923584, 28.160741969943047, 34.74323910474777, 34.60684181749821, 34.23573663830757, 32.649485394358635, 26.72515995800495, 28.479832217097282, 31.20274493098259, 30.186092004179955, 32.47362665832043, 31.166893541812897, 28.538590267300606, 37.0674062371254, 31.403452694416046, 41.083891212940216, 26.37027581036091, 25.900564782321453, 32.77179782092571, 36.9358474612236, 26.682390838861465, 40.38549584150314, 32.38744655251503, 29.643903329968452, 29.60510641336441, 31.97422429919243, 28.60964173078537, 36.095945566892624, 37.03778633475304, 32.77706053853035, 26.16213668882847, 29.322956830263138, 30.61176188290119, 26.51767662167549, 28.85007356107235, 33.896277129650116, 26.934405118227005, 35.9190783649683, 44.64355590939522, 29.27562227845192, 27.35374553501606, 29.80620451271534, 35.897752463817596, 33.3255518078804, 33.45050095021725, 35.437305957078934, 29.330018877983093, 29.506428211927414, 19.889307972043753, 19.62661660462618, 19.855412676930428, 19.69112092256546, 19.826187275350094, 19.877730317413807, 20.00619203224778, 20.13792160898447, 19.780572280287743, 20.342021249234676, 20.376472387462854, 20.71076802164316, 20.3904592320323, 20.538968060165644, 20.822260946035385, 21.149646371603012, 20.811580404639244, 21.056937262415886, 20.98314567655325, 21.9918105378747, 21.03596518188715, 21.72168380767107, 21.598549731075764, 21.369315914809704, 21.924094021320343, 21.239633806049824, 20.76463484019041, 22.013113625347614, 22.235292449593544, 22.208144418895245, 22.737752236425877, 22.000559359788895, 22.06748553365469, 22.89459440112114, 22.470735609531403, 23.495056927204132, 22.197147771716118, 24.44842205941677, 22.30872731655836, 22.988136634230614, 23.377719454467297, 23.335606068372726, 23.251244761049747, 22.71201266348362, 23.78157877922058, 23.601589374244213, 23.598651334643364, 23.566603235900402, 25.177317187190056, 23.375405691564083], "epoch_time": [90.90326189994812, 88.9276750087738, 88.98585176467896, 88.9214882850647, 88.90108919143677, 88.9397132396698, 88.9092047214508, 88.92486214637756, 88.9636402130127, 88.9123306274414, 89.00642991065979, 89.00907111167908, 88.9755129814148, 88.9587709903717, 88.97158765792847, 89.02245450019836, 88.96446299552917, 88.9099817276001, 88.99055814743042, 88.92161440849304, 88.97790813446045, 88.93258213996887, 88.99294137954712, 89.00319838523865, 88.95603609085083, 89.00659942626953, 88.95210433006287, 88.9753532409668, 88.98736667633057, 88.96045017242432, 88.98440623283386, 89.03947186470032, 88.98047089576721, 89.02279949188232, 88.95629358291626, 89.06210136413574, 88.94035840034485, 89.04411506652832, 89.00909614562988, 89.03478860855103, 89.04342865943909, 89.02740550041199, 88.97241973876953, 88.97994256019592, 89.005863904953, 89.03216242790222, 89.26086592674255, 89.12935066223145, 89.05548310279846, 89.03005480766296, 89.07787299156189, 89.06267595291138, 89.05273032188416, 89.02522993087769, 89.08026719093323, 89.0237123966217, 89.04591131210327, 89.05382513999939, 89.07453465461731, 88.98727512359619, 89.05200672149658, 89.07680535316467, 89.00581216812134, 89.13263130187988, 89.05949378013611, 89.09164643287659, 89.08865094184875, 89.05577301979065, 89.05800485610962, 89.07644128799438, 89.04798698425293, 89.04450631141663, 89.05230593681335, 89.03635764122009, 89.04527378082275, 89.01412534713745, 89.03542518615723, 89.11029243469238, 89.06302618980408, 89.05742645263672, 89.04669308662415, 89.11187553405762, 89.0613603591919, 89.02774715423584, 89.02703928947449, 89.08056974411011, 89.02709484100342, 89.07793188095093, 89.07769441604614, 89.03035545349121, 89.00875234603882, 89.01189184188843, 89.0378851890564, 89.02434182167053, 89.09302353858948, 89.04723882675171, 89.04031276702881, 89.07032179832458, 89.00278186798096, 89.05478191375732, 89.0667519569397, 89.07576894760132, 89.11101460456848, 89.06756830215454, 89.07749080657959, 89.09805536270142, 89.08673691749573, 89.08049082756042, 89.05131244659424, 89.13465213775635, 89.05392551422119, 89.01775026321411, 89.05336689949036, 89.04435181617737, 89.05368065834045, 89.05158376693726, 89.08026838302612, 89.02191352844238, 89.03540515899658, 89.0850613117218, 89.12128138542175, 89.0300543308258, 89.05586791038513, 89.10226273536682, 89.09626173973083, 89.10752773284912, 89.10134172439575, 89.08509993553162, 89.02757978439331, 89.0733871459961, 89.03319191932678, 89.09363579750061, 89.0405113697052, 89.03273892402649, 89.05356621742249, 89.03032422065735, 89.12386798858643, 89.08099722862244, 89.04027700424194, 89.10110831260681, 89.0690507888794, 89.0622730255127, 89.08313465118408, 89.07913184165955, 89.09303832054138, 89.05821919441223, 89.08499836921692, 89.04780006408691, 89.07173204421997, 89.08119869232178, 89.14548826217651, 89.03703117370605, 89.08602690696716, 89.08228468894958, 89.08535861968994, 89.09221529960632, 89.0871160030365, 89.04528474807739, 89.04505491256714, 89.06412959098816, 89.05289363861084, 89.07081389427185, 89.09022092819214, 89.0421986579895, 89.02449202537537, 89.07082080841064, 89.09182238578796, 89.06353902816772, 89.06135654449463, 89.04822659492493, 89.0456805229187, 89.10879397392273, 89.02924609184265, 89.06710910797119, 89.05853009223938, 89.07148671150208, 89.05492925643921, 89.09778547286987, 89.04635787010193, 89.05773401260376, 89.03192090988159, 89.09519505500793, 89.06254529953003, 89.06328058242798, 89.09985423088074, 89.10420346260071, 89.02782988548279, 89.07482171058655, 89.09901714324951, 89.07300972938538, 89.09531545639038, 89.03109526634216, 89.02470755577087, 89.04045176506042, 89.09361672401428, 89.04614686965942, 89.08022546768188, 89.03160548210144, 89.10217213630676, 89.00695824623108]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr1e-05-wdecay10.0-eps1e-08-seed44.json <==
{"train_acc": [17.056, 29.996, 37.654, 43.402, 48.718, 52.734, 56.874, 60.186, 62.716, 65.734, 67.952, 70.168, 72.31, 74.52, 76.008, 77.71, 78.858, 80.544, 81.424, 82.66, 83.692, 84.446, 85.232, 85.83, 86.718, 87.306, 88.036, 88.43, 88.954, 89.516, 89.812, 90.438, 90.81, 91.076, 91.594, 91.838, 92.004, 92.35, 92.554, 92.926, 92.734, 93.044, 93.628, 93.622, 93.642, 93.952, 93.898, 94.156, 94.322, 94.288, 94.674, 94.4, 94.502, 94.632, 94.57, 95.134, 95.064, 94.876, 95.116, 94.938, 95.072, 95.174, 95.116, 95.34, 95.432, 95.328, 95.232, 95.592, 95.48, 95.472, 95.458, 95.568, 95.508, 95.546, 95.782, 96.104, 95.896, 96.228, 96.078, 96.112, 96.18, 96.206, 96.158, 96.17, 96.282, 96.414, 96.36, 96.346, 96.414, 96.402, 96.54, 96.492, 96.466, 96.62, 96.492, 96.704, 96.776, 96.8, 96.674, 96.738, 96.752, 96.886, 96.916, 96.936, 96.824, 96.792, 97.038, 97.1, 96.984, 97.038, 97.086, 97.112, 97.258, 97.022, 97.168, 97.27, 97.176, 97.316, 97.174, 97.25, 97.388, 97.414, 97.36, 97.33, 97.306, 97.43, 97.25, 97.456, 97.348, 97.464, 97.366, 97.486, 97.482, 97.452, 97.52, 97.44, 97.606, 97.268, 97.134, 97.556, 97.57, 97.588, 97.286, 97.58, 97.608, 97.292, 97.84, 97.442, 97.646, 97.564, 99.03, 99.63, 99.72, 99.798, 99.842, 99.822, 99.896, 99.89, 99.91, 99.88, 99.92, 99.91, 99.922, 99.898, 99.906, 99.894, 99.894, 99.94, 99.924, 99.908, 99.914, 99.922, 99.938, 99.934, 99.898, 99.926, 99.946, 99.922, 99.906, 99.93, 99.926, 99.944, 99.94, 99.926, 99.916, 99.932, 99.934, 99.932, 99.946, 99.894, 99.94, 99.922, 99.932, 99.926, 99.88, 99.892, 99.924, 99.934, 99.93, 99.9], "test_acc": [22.8, 35.71, 41.12, 47.52, 51.62, 54.75, 59.26, 61.28, 63.6, 65.86, 67.67, 70.07, 72.37, 71.86, 74.43, 73.92, 76.29, 78.52, 79.12, 76.59, 78.27, 79.47, 81.13, 80.24, 81.98, 81.1, 82.55, 76.54, 84.34, 82.55, 83.94, 83.24, 84.26, 84.05, 83.33, 83.87, 84.08, 85.63, 85.42, 83.63, 83.05, 85.93, 85.53, 84.92, 86.57, 85.69, 86.86, 85.56, 86.58, 85.62, 85.75, 86.8, 85.11, 84.22, 86.75, 85.93, 87.99, 85.77, 86.86, 86.43, 86.41, 86.84, 87.06, 86.54, 87.04, 87.34, 88.42, 87.76, 87.54, 88.06, 87.94, 87.03, 87.21, 88.16, 88.11, 85.58, 88.79, 88.22, 88.42, 89.53, 89.24, 89.48, 89.77, 88.31, 87.01, 90.07, 88.74, 89.63, 88.59, 87.6, 89.24, 89.06, 88.3, 89.18, 89.02, 89.71, 90.27, 85.27, 90.43, 89.54, 89.59, 90.37, 89.85, 88.41, 89.39, 89.52, 88.45, 87.76, 88.9, 87.26, 89.22, 86.94, 88.94, 88.82, 89.05, 86.78, 85.72, 89.69, 89.35, 88.53, 90.28, 87.82, 88.17, 88.78, 87.21, 88.24, 89.39, 87.52, 87.07, 89.22, 89.14, 90.63, 87.51, 87.79, 89.34, 89.33, 88.06, 90.89, 89.74, 87.91, 89.63, 90.62, 88.63, 88.19, 90.39, 88.96, 88.47, 90.11, 88.94, 87.18, 93.15, 93.19, 93.21, 93.29, 93.23, 93.17, 93.22, 93.26, 93.23, 93.05, 93.0, 93.04, 93.19, 93.14, 93.01, 93.2, 93.16, 92.97, 93.15, 93.11, 92.98, 93.12, 93.08, 92.87, 92.58, 92.99, 92.75, 92.96, 92.75, 92.9, 92.9, 92.89, 92.95, 92.96, 92.92, 92.72, 92.64, 92.4, 92.53, 93.01, 92.72, 92.95, 92.52, 92.83, 92.5, 92.45, 92.38, 92.84, 92.86, 92.64], "train_loss": [876.0668066740036, 735.8256443738937, 652.0189807415009, 594.2868062257767, 545.7132363319397, 506.06573927402496, 467.2403826713562, 433.85297882556915, 405.98067659139633, 376.1249432563782, 354.68936973810196, 331.77525120973587, 310.1314340233803, 288.6478996872902, 272.9490366578102, 254.22202989459038, 240.41413459181786, 224.86280661821365, 215.12993013858795, 201.88162314891815, 190.96651941537857, 181.08485075831413, 173.40640318393707, 165.74816769361496, 156.50201234221458, 149.37738393247128, 141.49082350730896, 137.5555915683508, 130.44351667165756, 124.39612773060799, 120.56025196611881, 116.35488162189722, 109.8985676318407, 106.40725648403168, 101.56062904000282, 98.55675034224987, 95.81148460507393, 92.93079423904419, 89.45417821407318, 87.2702159434557, 86.22328638285398, 83.47925463318825, 79.06812333315611, 78.40786190330982, 77.71008710563183, 74.7895945161581, 73.94192902743816, 72.43107643723488, 71.02621349692345, 70.01077070459723, 67.59206278249621, 68.71679821610451, 67.93053423985839, 66.34997974708676, 67.21223071217537, 61.22411638870835, 61.20212033763528, 63.71606947109103, 61.50018220022321, 62.09548071399331, 60.670580580830574, 59.71096173301339, 59.73094263672829, 57.88828921690583, 57.43990795686841, 57.99767740443349, 58.19999281689525, 55.44701059907675, 56.80009650439024, 56.143031761050224, 56.64362983033061, 55.39589058607817, 57.08917668834329, 55.13845260441303, 53.731388699263334, 50.42375435307622, 51.819718558341265, 48.270569333806634, 49.62623844668269, 49.67541539669037, 48.87848302721977, 47.295533910393715, 48.379538947716355, 47.811202861368656, 46.105015348643064, 45.67453579232097, 45.19005886465311, 45.63136910460889, 44.63034790381789, 45.39128381386399, 44.225586764514446, 44.444349221885204, 43.17659333348274, 42.36875786073506, 42.95654698461294, 41.323797799646854, 41.004216108471155, 40.48821752332151, 41.60636292025447, 40.959416929632425, 40.423003274947405, 39.1670158598572, 38.497638050466776, 38.43744421005249, 38.889247791841626, 40.24823222309351, 36.8474810551852, 36.70558198355138, 37.53705536946654, 37.231958352029324, 36.39160498790443, 35.94696013070643, 35.173358171246946, 36.554834647104144, 35.24827630631626, 34.23203194607049, 35.12174056097865, 33.9900408256799, 34.51024464890361, 33.615314058959484, 33.387031426653266, 32.5661531612277, 33.826596235856414, 33.71608155593276, 33.47004259005189, 32.048188427463174, 34.32712572067976, 31.84013492614031, 33.61725234054029, 32.15497736260295, 33.121465388685465, 30.974063016474247, 32.23782815411687, 32.15579595696181, 31.71519331727177, 32.30815481580794, 31.150354027748108, 32.832250103354454, 34.22408953867853, 30.83820009045303, 30.727027484215796, 30.23973125498742, 32.672294264659286, 29.555826913565397, 30.014507533982396, 33.37304452806711, 27.686741919256747, 31.365441866219044, 29.735893549397588, 29.992751507088542, 14.269876927603036, 7.626960895489901, 6.431115581654012, 5.596571851987392, 4.832239669747651, 4.8504378059878945, 4.167266685049981, 4.154119862243533, 3.8529915078543127, 4.033764161169529, 3.4585131402127445, 3.5646539223380387, 3.520740667823702, 3.5976877217181027, 3.4322933591902256, 3.5781331094913185, 3.5212370068766177, 3.0684327902272344, 3.248970102518797, 3.3037066143006086, 3.3111868840642273, 3.130996951367706, 2.9118399140425026, 3.008651834446937, 3.323889786377549, 3.1204622532241046, 2.7437632395885885, 3.119246335932985, 3.1436916273087263, 3.111861115321517, 3.0311322058551013, 2.904383259359747, 2.943828621180728, 2.933738745050505, 2.9900990368332714, 2.910046081757173, 2.8720516124740243, 2.92831610632129, 2.726121672661975, 3.3380160063970834, 2.8091479127760977, 3.0484753896016628, 2.7264247925486416, 3.029398475540802, 3.2070249007083476, 3.1641617252025753, 2.7206887868233025, 2.786083966260776, 2.6994307588320225, 3.1138463150709867], "test_loss": [160.66143822669983, 135.82585966587067, 123.68035471439362, 111.17028653621674, 103.6372309923172, 97.57438492774963, 89.46814280748367, 85.55015379190445, 80.90874457359314, 76.38587921857834, 72.67243617773056, 66.54516541957855, 63.36191189289093, 63.26489454507828, 57.93296092748642, 59.997949957847595, 55.11413452029228, 49.798422396183014, 50.01670053601265, 54.94141787290573, 50.77828022837639, 47.686055183410645, 45.04273921251297, 46.33016809821129, 42.214061081409454, 44.99702823162079, 40.10004565119743, 57.98659360408783, 37.77610284090042, 40.768332093954086, 38.05028286576271, 40.32838013768196, 37.82889059185982, 38.789070039987564, 40.495426669716835, 40.88004224002361, 39.320307806134224, 35.81113986670971, 36.145074009895325, 41.638933300971985, 42.08426168560982, 35.51470781862736, 36.278491243720055, 38.85172721743584, 35.17133504152298, 36.64010229706764, 33.64282242953777, 36.73605394363403, 35.15856686234474, 37.4702507853508, 37.45368908345699, 35.18702486157417, 39.20625978708267, 43.609622329473495, 33.989449352025986, 35.63685651123524, 30.93288914859295, 36.77399945259094, 34.926070392131805, 34.056732818484306, 35.81377640366554, 34.43985506892204, 33.56105279922485, 36.39878363907337, 33.57637970149517, 34.47796121239662, 30.394772171974182, 33.38053014874458, 32.197648361325264, 30.752201199531555, 32.82751043140888, 36.5475315451622, 35.943086355924606, 31.37916725873947, 31.326327711343765, 39.60168817639351, 30.739791601896286, 32.74880774319172, 30.5356857329607, 27.983044259250164, 29.81327646970749, 28.838129311800003, 28.06157812476158, 32.49626599252224, 35.67343261837959, 26.905463129281998, 30.814893767237663, 27.573359206318855, 30.476792186498642, 34.01525558531284, 30.2001725807786, 29.935223326086998, 31.375095441937447, 29.435993760824203, 28.59978188574314, 27.561525478959084, 27.092054829001427, 41.60141560435295, 25.464354261755943, 28.9008716493845, 28.722915202379227, 27.56789980828762, 28.04332622140646, 31.326086699962616, 30.8099657446146, 28.95169584453106, 31.385776549577713, 33.73475603759289, 32.08768901973963, 35.09491068124771, 29.709415048360825, 36.450262024998665, 31.12066799402237, 31.006617859005928, 31.30345843732357, 36.314230397343636, 42.69544270634651, 29.23553515970707, 29.866567373275757, 32.1271566003561, 26.427213430404663, 34.69062556326389, 34.74018320441246, 33.50998763740063, 38.025712579488754, 33.93152505159378, 29.181629195809364, 36.786166578531265, 36.66098776459694, 30.799114003777504, 30.202827900648117, 25.8720146343112, 33.8883595764637, 36.3336975350976, 31.1510259360075, 29.41257132589817, 34.774652391672134, 25.814847961068153, 28.688088953495026, 35.235042721033096, 28.180564761161804, 25.975080654025078, 32.43118281662464, 35.79752363264561, 26.997672133147717, 30.76281613111496, 32.90129166841507, 29.028322339057922, 32.40636287629604, 36.86455461382866, 19.576613254845142, 19.095477432012558, 19.49808455631137, 19.68450538814068, 20.001515984535217, 19.989615105092525, 20.350816525518894, 20.412514753639698, 20.55850178003311, 21.183942511677742, 21.00044646114111, 20.75824101269245, 20.68228492885828, 20.77631588280201, 21.14436002075672, 21.38016525655985, 21.684206597507, 21.398289442062378, 21.725497514009476, 21.431725904345512, 21.86730106547475, 22.408884547650814, 21.973200235515833, 22.46131680160761, 22.582346260547638, 21.943913880735636, 23.04341784864664, 22.62845142558217, 23.216969326138496, 22.53301203250885, 22.571615301072598, 22.88223333656788, 22.39920660108328, 22.456083614379168, 22.77834201976657, 23.188453748822212, 23.68025477230549, 24.789224311709404, 23.828334011137486, 23.341062612831593, 23.23237230628729, 23.321304455399513, 25.16829687356949, 22.96164335310459, 24.94004701077938, 24.656822681427002, 25.06562976539135, 23.7420601695776, 23.93521323055029, 24.406218089163303], "epoch_time": [90.82926511764526, 88.78170990943909, 88.87196850776672, 88.78376030921936, 88.76571464538574, 88.82180261611938, 88.86297297477722, 88.77319478988647, 88.74853157997131, 88.77639150619507, 88.82009744644165, 88.8706796169281, 88.74652242660522, 88.76873779296875, 88.72757196426392, 88.78191757202148, 88.8827486038208, 88.70840859413147, 88.74860906600952, 89.44736099243164, 88.79016447067261, 88.78811836242676, 88.78713417053223, 88.77919745445251, 88.74843072891235, 88.76854038238525, 88.75272250175476, 88.7621865272522, 88.7596697807312, 88.71941041946411, 88.76156234741211, 88.79704570770264, 88.75775575637817, 88.76350736618042, 88.7248067855835, 88.97482204437256, 88.77717614173889, 88.77094292640686, 88.78782033920288, 88.76187372207642, 88.80245852470398, 88.78625559806824, 88.76900744438171, 88.78739857673645, 88.8255844116211, 88.77545404434204, 88.79113483428955, 88.76182341575623, 88.8083701133728, 88.79827976226807, 88.771812915802, 88.79546928405762, 88.76396703720093, 88.78584575653076, 88.76747703552246, 88.78952264785767, 88.75738835334778, 88.73789954185486, 88.74747824668884, 88.7910852432251, 88.74143767356873, 88.78866362571716, 88.76572489738464, 88.79292798042297, 88.76188135147095, 88.74902391433716, 88.80304145812988, 88.77250576019287, 88.83058595657349, 88.78641772270203, 88.76384687423706, 88.75614714622498, 88.79253339767456, 88.73138785362244, 88.77190279960632, 88.78874325752258, 88.81654167175293, 88.78870224952698, 88.78504276275635, 88.79308867454529, 88.75434470176697, 88.77478981018066, 88.82392835617065, 88.72649788856506, 88.76175713539124, 88.79807877540588, 88.7406280040741, 88.79679703712463, 88.76681852340698, 88.80288577079773, 88.78908944129944, 88.77490758895874, 88.75110077857971, 88.77933931350708, 88.82074666023254, 88.76649785041809, 88.76002836227417, 88.78546047210693, 88.79472589492798, 88.77585673332214, 88.81725215911865, 88.7557430267334, 88.73326253890991, 88.75721573829651, 88.77128100395203, 88.768226146698, 88.76811623573303, 88.83950471878052, 89.10659718513489, 88.7486822605133, 88.74080538749695, 88.79313015937805, 88.81899833679199, 88.76488661766052, 88.75564527511597, 88.80341958999634, 88.78115606307983, 88.75560164451599, 88.78537392616272, 88.79745864868164, 88.78915691375732, 88.93767595291138, 89.07759070396423, 89.01799011230469, 89.07591676712036, 89.04425263404846, 89.07940459251404, 89.16077017784119, 89.04071164131165, 89.04677200317383, 89.08587217330933, 89.10830044746399, 89.08569836616516, 89.04990005493164, 89.06145572662354, 89.14304280281067, 89.08877563476562, 89.09407043457031, 89.07783508300781, 89.174884557724, 89.07287192344666, 89.10294127464294, 89.12876105308533, 89.05943703651428, 89.145583152771, 89.15278339385986, 89.11243391036987, 89.15811395645142, 89.1386308670044, 89.13834595680237, 89.07271432876587, 89.09489607810974, 89.07282519340515, 89.04067182540894, 89.0804853439331, 89.18264055252075, 89.15575933456421, 89.1385657787323, 89.0616934299469, 89.08270120620728, 89.11415004730225, 89.14817905426025, 89.09872508049011, 89.16068863868713, 88.95160365104675, 88.77032113075256, 88.77616953849792, 88.7828106880188, 88.75580787658691, 88.79851198196411, 88.7888286113739, 88.78431534767151, 88.7704873085022, 88.89108419418335, 88.81446433067322, 88.80838632583618, 88.79380989074707, 88.77727890014648, 88.74907279014587, 88.80406045913696, 88.88853526115417, 89.05215406417847, 89.0944676399231, 89.10607075691223, 89.099942445755, 89.15145015716553, 89.11329531669617, 89.14845037460327, 89.1606342792511, 89.07218956947327, 89.09928274154663, 89.09562492370605, 89.1392662525177, 89.05371761322021, 89.1782591342926, 89.21920609474182, 89.10729169845581, 89.07926344871521, 89.07563948631287, 89.0883321762085]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr1e-06-wdecay100.00000000000001-eps1e-08-seed42.json <==
{"train_acc": [10.94, 16.018, 18.59, 22.162, 25.516, 28.28, 30.966, 33.792, 35.928, 37.912, 39.756, 41.358, 42.744, 44.444, 46.178, 47.842, 49.694, 50.672, 52.278, 53.366, 54.532, 56.164, 57.132, 58.416, 59.606, 60.832, 61.75, 62.624, 63.794, 64.808, 65.664, 66.624, 67.78, 68.358, 69.418, 70.352, 70.762, 71.884, 72.534, 73.3, 73.974, 74.954, 75.5, 76.448, 77.066, 77.606, 77.958, 79.082, 79.204, 79.956, 80.618, 80.956, 81.724, 82.154, 82.3, 82.908, 83.23, 83.81, 84.238, 84.558, 84.85, 84.996, 85.444, 85.672, 85.618, 85.57, 85.408, 85.404, 85.172, 84.89, 84.738, 84.34, 83.934, 83.902, 83.624, 83.414, 83.708, 83.654, 83.304, 83.59, 83.412, 83.666, 83.678, 83.644, 83.81, 83.754, 83.908, 83.926, 84.278, 84.308, 84.14, 84.352, 84.37, 84.652, 84.552, 84.734, 84.748, 84.746, 85.078, 84.99, 85.244, 85.254, 85.11, 85.33, 85.308, 85.412, 85.266, 85.576, 85.502, 85.63, 85.676, 85.85, 85.924, 85.69, 86.066, 85.948, 85.918, 86.084, 86.042, 86.13, 86.266, 86.378, 86.306, 86.292, 86.284, 86.724, 86.708, 86.804, 86.51, 86.88, 86.748, 86.758, 87.132, 87.18, 87.07, 87.36, 87.12, 87.404, 87.248, 87.538, 87.436, 87.404, 87.576, 87.742, 87.638, 87.752, 87.67, 87.764, 88.118, 87.99, 90.438, 91.17, 91.396, 91.512, 91.712, 91.722, 91.592, 91.942, 92.008, 92.086, 91.998, 91.836, 92.04, 91.884, 92.088, 92.17, 92.28, 92.212, 92.288, 92.432, 92.31, 92.318, 92.482, 92.494, 92.522, 92.506, 92.432, 92.496, 92.54, 92.648, 92.664, 92.69, 92.54, 92.73, 92.758, 92.81, 92.736, 92.904, 92.854, 92.86, 92.918, 92.914, 92.986, 92.896, 92.87, 93.002, 92.804, 93.026, 93.004, 93.028], "test_acc": [14.47, 15.66, 18.81, 23.57, 26.65, 29.87, 32.9, 35.35, 37.49, 39.69, 41.36, 43.28, 44.83, 46.3, 47.75, 49.67, 51.19, 52.14, 54.07, 54.38, 56.22, 57.59, 58.09, 59.6, 60.2, 61.51, 61.85, 63.22, 64.08, 63.53, 65.28, 67.08, 67.54, 68.31, 69.08, 69.63, 69.49, 71.25, 71.99, 71.28, 72.49, 73.08, 73.45, 73.88, 74.61, 75.47, 75.45, 76.12, 76.59, 77.28, 76.96, 76.57, 78.51, 77.91, 77.11, 78.43, 79.22, 80.38, 79.03, 79.13, 79.76, 79.4, 79.96, 79.26, 80.56, 77.58, 78.55, 78.95, 79.46, 78.93, 76.36, 77.61, 77.29, 79.85, 76.27, 79.3, 79.1, 77.93, 78.39, 79.15, 78.37, 75.03, 75.99, 79.55, 77.71, 80.0, 74.12, 78.09, 72.16, 77.6, 78.52, 69.55, 74.92, 72.4, 80.88, 60.03, 68.01, 56.0, 69.63, 68.94, 62.34, 72.99, 42.17, 51.01, 59.19, 58.02, 64.11, 45.2, 33.43, 48.54, 63.64, 61.62, 57.92, 61.65, 51.62, 53.77, 63.71, 54.9, 46.71, 45.85, 58.0, 59.87, 55.04, 61.97, 58.02, 56.98, 59.48, 41.94, 68.36, 67.26, 59.42, 62.18, 56.46, 53.73, 69.94, 60.18, 79.33, 64.05, 61.11, 35.59, 67.98, 53.16, 40.71, 65.33, 48.36, 74.33, 31.72, 50.97, 70.85, 53.22, 84.3, 85.28, 85.71, 85.41, 85.18, 81.01, 85.16, 84.41, 83.75, 83.67, 84.08, 84.72, 85.22, 84.06, 84.5, 82.8, 82.16, 76.1, 84.3, 80.07, 70.18, 76.2, 77.18, 82.31, 82.7, 82.09, 80.3, 78.56, 81.31, 79.38, 85.0, 81.13, 78.76, 79.11, 83.64, 65.7, 77.17, 75.97, 77.24, 72.26, 80.37, 67.1, 74.34, 79.39, 74.42, 79.41, 78.39, 77.86, 82.41, 59.01], "train_loss": [924.5220272541046, 884.5037474632263, 854.1293547153473, 817.3191472291946, 781.6805939674377, 751.8545534610748, 723.3687756061554, 694.698229432106, 669.5907377004623, 648.1295886039734, 630.9385493993759, 614.0187051296234, 600.3956699371338, 586.4846200942993, 572.1694948673248, 558.1555012464523, 543.9871383905411, 532.3340221643448, 520.4002187252045, 509.8657023906708, 499.5722723007202, 487.99289333820343, 478.8283176422119, 468.6697905063629, 458.18723088502884, 448.4487138390541, 439.60463565588, 432.4433569908142, 421.8463478088379, 413.36630046367645, 403.9693686366081, 397.1895030736923, 388.61621856689453, 380.5864744782448, 373.24379110336304, 364.81768292188644, 358.7029424905777, 349.70183420181274, 343.5028991699219, 336.53194308280945, 329.80439054965973, 321.4218633174896, 316.08277493715286, 307.9004639387131, 300.68282675743103, 296.21719682216644, 292.8494603037834, 283.42995488643646, 280.2895924448967, 273.215669631958, 267.8733925521374, 263.34838834404945, 256.84256011247635, 251.71197071671486, 250.01225677132607, 243.6546391248703, 240.67719367146492, 234.65315315127373, 230.3551199734211, 226.86918264627457, 224.53949052095413, 221.49811059236526, 218.29336482286453, 214.60169264674187, 215.27804946899414, 215.40111437439919, 217.13804334402084, 218.61554443836212, 222.2259481549263, 224.49581688642502, 228.07482799887657, 232.66679188609123, 234.92180362343788, 235.57269287109375, 238.3218868970871, 240.13025391101837, 236.54511311650276, 238.08124887943268, 239.37815895676613, 237.97413420677185, 237.25653129816055, 235.5433140695095, 235.98841732740402, 235.03449967503548, 232.8091438114643, 232.7520748078823, 231.24037969112396, 230.254615098238, 227.49250501394272, 225.96454551815987, 225.61914810538292, 224.4141657948494, 223.32318463921547, 221.37270069122314, 220.2584871649742, 218.18314263224602, 217.3380334675312, 216.8186747431755, 212.87280848622322, 212.97902604937553, 212.1271986067295, 210.53572994470596, 210.63775631785393, 207.8591724038124, 208.7603307068348, 207.01556804776192, 206.8437052667141, 203.78196799755096, 203.5153586268425, 202.33831614255905, 202.50661477446556, 200.52348506450653, 200.45241716504097, 200.39633172750473, 198.07572755217552, 197.8123558163643, 197.01269721984863, 196.19936075806618, 194.26545929908752, 194.99109017848969, 194.29816380143166, 190.83567363023758, 191.6157782971859, 190.07879626750946, 190.29952242970467, 187.94322842359543, 187.27796226739883, 185.91859883069992, 188.10952425003052, 184.5843545794487, 185.06771558523178, 184.1456795334816, 181.2828003168106, 180.68468019366264, 180.78005892038345, 178.38496282696724, 178.888232588768, 177.3745921254158, 176.88351520895958, 176.4872723221779, 174.93354839086533, 174.81647378206253, 173.27513585984707, 171.68244156241417, 171.8447686135769, 171.10186532139778, 170.92632368206978, 170.0813753902912, 166.69099959731102, 166.9430859386921, 143.3521035462618, 137.09672465920448, 135.20976670086384, 134.64524494111538, 132.42928163707256, 132.72389951348305, 131.62069603800774, 129.6363114118576, 128.85794538259506, 127.5085151642561, 126.76760311424732, 127.5765358954668, 125.36748349666595, 126.22885999083519, 124.23641616106033, 124.19084736704826, 122.7661460340023, 123.17601485550404, 122.09140154719353, 120.64235389232635, 120.3985828012228, 120.02456076443195, 119.52608110010624, 118.32921028137207, 118.02280215919018, 117.45833645761013, 117.9964176863432, 117.30304750800133, 116.74534818530083, 115.46750783920288, 115.05743372440338, 114.28079102933407, 115.6217333972454, 114.33110110461712, 113.424798771739, 112.6773965805769, 112.75948396325111, 110.96911799907684, 111.51967124640942, 111.05551110208035, 110.92532090842724, 109.93178245425224, 109.71863853931427, 110.46262776851654, 109.54830607771873, 109.10988333821297, 109.54582415521145, 107.7944827079773, 107.63809806108475, 108.28442834317684], "test_loss": [182.17738151550293, 176.00810194015503, 169.6203010082245, 159.7995320558548, 153.46546411514282, 147.39312958717346, 140.74933993816376, 135.63284611701965, 129.97994816303253, 126.05965781211853, 122.8929328918457, 119.73994243144989, 116.96619367599487, 113.91969788074493, 111.02677035331726, 108.31764757633209, 105.71779429912567, 104.5310206413269, 100.82934701442719, 99.4879674911499, 97.25060319900513, 95.10897016525269, 93.7275527715683, 91.42378878593445, 90.43127274513245, 87.36684596538544, 87.05901896953583, 84.19168502092361, 83.10287982225418, 83.5915470123291, 81.12705117464066, 78.48479664325714, 76.86982744932175, 75.61294424533844, 74.25379651784897, 73.05584025382996, 72.89662820100784, 70.35513406991959, 69.24774873256683, 69.87967818975449, 68.32331043481827, 66.79958403110504, 66.0237809419632, 64.69268149137497, 63.63217902183533, 62.25325304269791, 61.75083541870117, 60.97605073451996, 60.108910262584686, 58.72442138195038, 60.37137699127197, 59.71950414776802, 55.96934586763382, 57.294856160879135, 58.13000112771988, 57.0121354162693, 55.46977677941322, 52.95148009061813, 54.9535365998745, 55.49049273133278, 53.228680580854416, 54.22832801938057, 53.82175976037979, 54.648617178201675, 52.19758686423302, 59.847728073596954, 56.89999717473984, 56.53586295247078, 54.595286190509796, 55.798706382513046, 61.772056221961975, 58.046566516160965, 57.59656780958176, 53.070625960826874, 61.852614521980286, 53.76796552538872, 54.441704988479614, 58.27867975831032, 55.734792709350586, 54.822674959897995, 56.05560517311096, 62.451245188713074, 61.31012788414955, 52.41618448495865, 56.37382382154465, 51.99988314509392, 64.10787630081177, 56.40782284736633, 68.40874367952347, 57.374758541584015, 53.971421867609024, 76.7202222943306, 62.728890895843506, 68.90385687351227, 50.20093768835068, 102.99822402000427, 77.67303240299225, 113.13733172416687, 77.59037619829178, 75.06831556558609, 96.69533687829971, 66.11822474002838, 159.62382400035858, 137.61966621875763, 100.42120093107224, 106.3559462428093, 93.22087955474854, 149.26049876213074, 191.5513412952423, 134.01971566677094, 88.19434422254562, 94.41358983516693, 106.89288985729218, 104.03221881389618, 122.85428857803345, 120.65338611602783, 90.59500062465668, 120.55227434635162, 144.62032532691956, 146.07485210895538, 108.14729070663452, 103.5670023560524, 114.06224739551544, 95.65761452913284, 104.78614377975464, 109.03502309322357, 102.11163371801376, 174.69084072113037, 78.191446185112, 80.59409409761429, 105.0546504855156, 95.74665236473083, 113.95241123437881, 119.60327351093292, 76.5981787443161, 103.98549365997314, 52.93915718793869, 93.57135224342346, 101.98758494853973, 179.72072458267212, 82.07455801963806, 128.85882651805878, 176.08624732494354, 86.509117603302, 140.710986495018, 64.38964515924454, 220.92677688598633, 135.7488477230072, 76.07994109392166, 119.54729050397873, 40.17668855190277, 38.17221857607365, 38.154304534196854, 39.12708306312561, 38.80023702979088, 47.91931402683258, 39.22545576095581, 40.07010301947594, 43.19252908229828, 41.40755669772625, 42.385621041059494, 39.92308582365513, 38.49009454250336, 41.866632759571075, 41.31309202313423, 45.75232172012329, 46.47024676203728, 61.72395308315754, 41.1729753613472, 51.40204653143883, 79.5153973698616, 63.14313209056854, 58.86631315946579, 45.57826839387417, 44.0499971807003, 45.913098618388176, 51.460247695446014, 56.642341777682304, 48.2669862806797, 51.56723675131798, 38.97244627773762, 50.339056879282, 55.66636538505554, 53.137656927108765, 42.572515569627285, 95.33144670724869, 61.19175982475281, 63.2975552380085, 58.27451041340828, 73.80452018976212, 51.63967189192772, 87.37522542476654, 65.67115950584412, 56.039297699928284, 68.05658543109894, 54.772022634744644, 55.43741773068905, 57.211554415524006, 46.34205049276352, 114.28875434398651], "epoch_time": [90.65616059303284, 88.67925500869751, 88.71435880661011, 88.72415971755981, 88.7296576499939, 88.7558925151825, 88.73448896408081, 88.73663854598999, 88.71666550636292, 88.725919008255, 88.74240756034851, 88.75930738449097, 88.77591300010681, 88.7485077381134, 88.77519917488098, 88.72972536087036, 88.74671506881714, 88.74300956726074, 88.79507374763489, 88.73529934883118, 88.73869895935059, 88.75303244590759, 88.80136108398438, 88.7847363948822, 88.77402186393738, 88.78589344024658, 88.73714661598206, 88.77095293998718, 88.70815515518188, 88.76967167854309, 88.7675096988678, 88.82892298698425, 88.76838755607605, 88.72395849227905, 88.75341629981995, 88.7555320262909, 88.77223038673401, 88.76730060577393, 88.76763486862183, 88.78349733352661, 88.80561542510986, 88.75895643234253, 88.769864320755, 88.76579070091248, 88.74267077445984, 88.76028823852539, 88.78460931777954, 88.76829171180725, 88.74197173118591, 88.80914688110352, 88.78652048110962, 88.8199565410614, 88.83445882797241, 88.78275299072266, 88.74860167503357, 88.78213334083557, 88.74019861221313, 88.80119824409485, 88.81613612174988, 88.78964281082153, 88.78695631027222, 88.75841903686523, 88.81367063522339, 88.81146001815796, 88.80502676963806, 88.82658767700195, 88.77788090705872, 88.82860779762268, 88.84989166259766, 88.78193092346191, 88.8089189529419, 88.8594102859497, 88.80137419700623, 88.77084636688232, 88.85263299942017, 88.83422636985779, 88.77402138710022, 88.80921697616577, 88.7957489490509, 88.79578971862793, 88.8430643081665, 88.78680229187012, 88.77773571014404, 88.8349940776825, 88.75996446609497, 88.76781296730042, 88.82340025901794, 88.79987502098083, 88.81501150131226, 88.7976245880127, 88.79872608184814, 88.82866978645325, 88.79371094703674, 88.7942545413971, 88.85383725166321, 88.80496621131897, 88.83426523208618, 88.78109526634216, 88.76996040344238, 88.78254795074463, 88.83028268814087, 88.80209589004517, 88.77083683013916, 88.79205346107483, 88.77493929862976, 88.77876996994019, 88.80312371253967, 88.82667350769043, 88.73364305496216, 88.80040240287781, 88.78143882751465, 88.80350089073181, 88.77725028991699, 88.8371651172638, 88.78048014640808, 88.8307135105133, 88.78672432899475, 88.81668615341187, 88.76573061943054, 88.76867747306824, 88.792720079422, 88.79225540161133, 88.80390954017639, 88.8203809261322, 88.82214522361755, 88.80312371253967, 88.73399758338928, 88.77655267715454, 88.79217958450317, 88.80367588996887, 88.75119304656982, 88.75305604934692, 88.80206418037415, 88.825603723526, 88.77181553840637, 88.83190035820007, 88.8841757774353, 88.82826066017151, 88.80441451072693, 88.79989075660706, 88.81027007102966, 88.84108257293701, 88.80311608314514, 88.79132175445557, 88.81443667411804, 88.78456473350525, 88.79264521598816, 88.83873081207275, 88.80918598175049, 88.77425694465637, 88.78995561599731, 88.79496645927429, 88.7822060585022, 88.81928944587708, 88.8260498046875, 88.81327939033508, 88.82571291923523, 88.82358837127686, 88.82781171798706, 88.86214113235474, 88.8093204498291, 88.82787585258484, 88.88684105873108, 88.83470916748047, 88.8030903339386, 88.82754158973694, 88.80494403839111, 88.81341171264648, 88.78829216957092, 88.79309558868408, 88.79372239112854, 88.79058790206909, 88.79746890068054, 88.82965278625488, 88.82050514221191, 88.82552576065063, 88.80121397972107, 88.78023838996887, 88.82255458831787, 88.84816694259644, 88.848552942276, 88.83161735534668, 88.83036470413208, 88.80477976799011, 88.82706332206726, 88.81839609146118, 88.81896686553955, 88.81526899337769, 88.82023906707764, 88.80707836151123, 88.8149299621582, 88.80259585380554, 88.78932690620422, 88.78701424598694, 88.82200717926025, 88.82715582847595, 88.8212468624115, 88.81252789497375, 88.79012894630432, 88.81493210792542]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr1e-06-wdecay100.00000000000001-eps1e-08-seed43.json <==
{"train_acc": [12.048, 15.554, 18.78, 22.47, 25.814, 28.392, 30.872, 33.382, 35.454, 37.102, 39.2, 40.89, 42.64, 44.258, 46.012, 47.862, 49.262, 50.832, 52.44, 53.63, 54.97, 56.334, 57.582, 58.864, 60.382, 61.142, 62.4, 63.558, 64.586, 65.614, 66.488, 67.384, 68.516, 69.192, 69.812, 71.296, 71.76, 72.664, 73.484, 74.204, 75.072, 75.52, 76.486, 77.048, 77.706, 78.322, 79.104, 79.78, 80.058, 80.756, 81.452, 81.862, 81.878, 82.728, 83.048, 83.59, 84.026, 84.266, 84.546, 84.958, 85.126, 85.402, 85.788, 85.884, 85.922, 86.022, 85.902, 85.516, 85.334, 85.234, 84.822, 84.512, 84.276, 84.186, 83.858, 83.87, 83.57, 83.85, 83.716, 83.622, 83.664, 83.798, 83.73, 83.702, 83.918, 83.96, 83.822, 84.238, 84.126, 84.06, 84.2, 84.352, 84.536, 84.712, 84.482, 84.682, 85.03, 84.83, 84.962, 84.85, 85.23, 85.086, 85.33, 85.146, 85.408, 85.542, 85.476, 85.756, 85.524, 85.846, 85.952, 85.914, 85.884, 85.798, 85.834, 86.09, 86.296, 86.1, 85.9, 86.136, 86.058, 86.392, 86.658, 86.394, 86.432, 86.536, 86.54, 86.76, 86.626, 86.806, 86.984, 86.984, 87.14, 86.882, 87.128, 87.326, 87.28, 87.332, 87.654, 87.392, 87.678, 87.714, 87.642, 87.394, 87.756, 87.764, 87.888, 87.924, 88.004, 88.168, 90.792, 91.214, 91.398, 91.35, 91.604, 91.706, 91.686, 91.88, 91.762, 91.866, 91.908, 91.786, 92.004, 92.062, 92.1, 92.166, 92.228, 92.298, 92.136, 92.232, 92.352, 92.486, 92.42, 92.438, 92.534, 92.506, 92.53, 92.524, 92.538, 92.638, 92.596, 92.718, 92.73, 92.652, 92.844, 92.804, 92.652, 92.752, 92.916, 92.842, 92.734, 92.904, 92.81, 93.1, 93.004, 92.994, 93.012, 93.112, 93.04, 92.87], "test_acc": [14.32, 17.25, 21.12, 24.79, 27.58, 30.67, 33.55, 36.13, 37.73, 39.35, 41.53, 43.33, 45.35, 46.99, 48.65, 49.96, 50.88, 52.07, 53.69, 55.36, 56.17, 58.01, 58.67, 60.11, 60.56, 61.78, 62.82, 63.07, 64.38, 65.59, 66.36, 67.16, 65.37, 67.45, 69.31, 70.5, 70.39, 71.44, 71.53, 72.48, 71.7, 73.03, 73.81, 73.97, 75.41, 74.38, 75.65, 76.16, 76.98, 76.74, 77.02, 76.79, 78.58, 76.43, 79.27, 77.8, 77.99, 78.66, 79.65, 79.4, 79.68, 79.36, 80.04, 79.23, 80.37, 79.88, 78.43, 79.56, 79.68, 79.05, 77.34, 76.88, 79.54, 78.83, 78.59, 78.89, 80.38, 78.85, 78.63, 78.56, 77.49, 77.73, 80.8, 78.08, 78.89, 79.11, 76.05, 78.17, 72.79, 78.32, 74.45, 78.13, 72.02, 75.48, 74.41, 77.95, 58.73, 70.48, 71.85, 62.7, 71.46, 68.38, 58.75, 61.26, 58.27, 63.19, 44.3, 75.2, 32.11, 64.26, 64.26, 49.31, 52.28, 72.9, 56.7, 61.99, 66.65, 54.5, 62.77, 70.07, 56.04, 58.77, 69.25, 51.31, 50.8, 66.43, 55.86, 72.58, 49.48, 53.68, 30.04, 42.99, 54.74, 56.56, 68.84, 34.85, 57.3, 26.22, 71.0, 52.74, 52.08, 51.1, 52.1, 55.26, 49.85, 50.9, 51.07, 72.31, 31.88, 55.81, 85.23, 84.89, 84.66, 82.4, 85.54, 84.18, 85.17, 83.97, 82.94, 81.51, 84.33, 85.41, 78.38, 82.45, 82.59, 81.8, 82.92, 84.19, 71.6, 85.34, 81.9, 82.85, 81.41, 76.73, 84.68, 80.22, 86.2, 75.74, 81.06, 74.06, 81.12, 79.72, 86.46, 76.59, 81.74, 78.19, 82.14, 79.74, 80.06, 77.23, 79.33, 64.71, 70.65, 66.05, 63.99, 76.16, 72.85, 78.78, 76.38, 71.07], "train_loss": [909.8553955554962, 878.5083558559418, 852.4012537002563, 819.5771994590759, 786.3946886062622, 757.6636058092117, 727.7937384843826, 699.0988891124725, 675.1402630805969, 655.2925451993942, 636.1418743133545, 618.6958310604095, 602.773031949997, 588.134801030159, 574.4930757284164, 559.9544486999512, 546.7946856021881, 534.6083970069885, 521.1691328287125, 509.54224371910095, 497.67123782634735, 484.9534239768982, 474.97099232673645, 463.9349002838135, 451.9829689860344, 442.71855622529984, 433.37641978263855, 424.0507875084877, 414.04676246643066, 405.6014288663864, 396.79068076610565, 390.34963619709015, 380.33696460723877, 374.22900849580765, 367.72679287195206, 358.1105123758316, 350.40169966220856, 342.689313352108, 336.19709688425064, 328.90475583076477, 322.0256279706955, 316.22376227378845, 308.77633506059647, 301.65833485126495, 295.5879966020584, 289.24520123004913, 282.91273152828217, 275.5793881416321, 271.6796399950981, 266.4170086681843, 259.56261694431305, 255.46634975075722, 253.2795573771, 246.16440132260323, 242.20793476700783, 237.3283492922783, 233.59822005033493, 229.6928279697895, 226.35991215705872, 222.27818655967712, 220.21629697084427, 217.09591647982597, 214.49236059188843, 212.43572184443474, 212.19955611228943, 211.02295723557472, 213.20974093675613, 216.9349417090416, 219.47112730145454, 223.30257359147072, 227.41514211893082, 230.24203291535378, 233.3157711327076, 234.08200505375862, 235.12260174751282, 236.20252418518066, 237.79195734858513, 235.62211874127388, 235.5596643090248, 236.75577571988106, 235.92708656191826, 234.49544489383698, 234.11163991689682, 234.53428810834885, 231.4977242052555, 230.87148329615593, 230.78325307369232, 227.86895307898521, 228.90651348233223, 227.42103338241577, 225.84969952702522, 224.5298984348774, 222.21344578266144, 220.11044064164162, 220.90490752458572, 218.67710161209106, 216.31484904885292, 216.45241117477417, 214.51853957772255, 213.70331218838692, 211.83378446102142, 211.41510781645775, 209.7907078564167, 209.92181593179703, 207.75969046354294, 205.41661974787712, 205.93554916977882, 204.1014565527439, 205.04754570126534, 201.85037657618523, 200.09969955682755, 199.52485591173172, 198.2588142156601, 199.59506168961525, 199.50396910309792, 197.33038067817688, 195.94906958937645, 195.45872116088867, 196.33202108740807, 193.86981850862503, 193.93006455898285, 191.24395403265953, 189.96713268756866, 190.3712895512581, 189.56031501293182, 188.0206329524517, 187.7342626452446, 185.87175074219704, 186.25771790742874, 185.32929852604866, 182.89365249872208, 182.9243179857731, 180.85666343569756, 182.52377098798752, 181.1701357960701, 177.98457768559456, 177.83200573921204, 176.9591278731823, 174.9291069805622, 175.08977326750755, 173.4314200282097, 174.04030793905258, 172.40977236628532, 174.48560643196106, 171.61957469582558, 170.48482730984688, 169.35514223575592, 167.8127240240574, 168.57318517565727, 165.574215143919, 141.70842991769314, 137.07059706747532, 134.85400466620922, 134.65845964848995, 133.76600648462772, 131.41380067169666, 131.985408321023, 130.2061986029148, 129.89529398083687, 128.96347151696682, 128.45529052615166, 127.97526077926159, 126.98582501709461, 126.09411415457726, 125.40271063148975, 124.21941235661507, 123.11274328827858, 122.56243054568768, 122.40033745765686, 122.68047505617142, 120.49971269071102, 119.88174884021282, 120.8402803093195, 119.02077373862267, 118.31299063563347, 118.77968375384808, 117.63258594274521, 117.45379865169525, 117.05496788024902, 116.35565203428268, 115.5066697448492, 115.04051545262337, 115.34434381127357, 114.57822102308273, 113.34907472133636, 113.21686725318432, 114.26450674235821, 113.49385626614094, 112.14453065395355, 112.37605413794518, 112.25012062489986, 110.5615971237421, 111.75386442244053, 109.64010448753834, 109.76492147147655, 108.50328697264194, 108.6941750049591, 108.26518686115742, 108.78216886520386, 109.62338706851006], "test_loss": [180.39345741271973, 175.13230538368225, 168.13808727264404, 160.40314161777496, 154.23838818073273, 147.870325922966, 141.35481297969818, 135.6677167415619, 131.53606009483337, 127.56954228878021, 123.51750063896179, 119.88331067562103, 115.99831962585449, 112.81106126308441, 110.1423134803772, 107.48581624031067, 105.16813898086548, 103.31950354576111, 101.0575659275055, 98.36138141155243, 97.29504537582397, 94.22863459587097, 92.46762722730637, 89.60870218276978, 88.73496460914612, 86.58817142248154, 85.20123481750488, 83.7659518122673, 81.54894888401031, 79.91484236717224, 78.28000164031982, 77.19797873497009, 79.2801353931427, 76.46123504638672, 73.36653631925583, 71.46442729234695, 72.59335339069366, 69.53841638565063, 69.71053278446198, 67.91681331396103, 69.27173686027527, 65.42026078701019, 64.42875456809998, 64.3184369802475, 61.92961549758911, 63.8927401304245, 60.806877970695496, 60.43287658691406, 59.590422213077545, 59.17057257890701, 58.278664261102676, 59.78970876336098, 55.96409583091736, 59.96987748146057, 54.993974924087524, 57.26152640581131, 56.764518439769745, 55.73049533367157, 54.80397951602936, 54.89850842952728, 54.000380873680115, 53.984593987464905, 53.09403130412102, 55.685747385025024, 52.81887060403824, 53.78579264879227, 55.69740056991577, 54.94918793439865, 54.96478056907654, 54.96788629889488, 59.15034532546997, 59.57246297597885, 54.186222702264786, 55.33151453733444, 55.02198275923729, 55.95029574632645, 51.98264580965042, 55.44380068778992, 56.245081782341, 54.79197007417679, 57.96860772371292, 57.00193750858307, 50.64015460014343, 56.57229429483414, 54.633035719394684, 54.0361804664135, 59.87162005901337, 55.28907412290573, 68.42358779907227, 55.90832048654556, 64.9541426897049, 54.67878130078316, 71.05593585968018, 60.08626800775528, 62.30637300014496, 56.18005335330963, 103.79728603363037, 73.13024228811264, 70.04819697141647, 94.05494594573975, 69.72679841518402, 76.1109591126442, 108.11589276790619, 94.08886080980301, 103.39996147155762, 92.42245715856552, 144.42155933380127, 62.74187499284744, 194.18574476242065, 90.10867667198181, 89.35260254144669, 130.19130641222, 125.86213040351868, 68.79874432086945, 111.88277423381805, 98.77922332286835, 81.39712536334991, 111.73517376184464, 94.80020242929459, 73.3489276766777, 117.3531551361084, 105.80348992347717, 78.51157593727112, 126.55051648616791, 133.56391143798828, 88.20367473363876, 114.54302716255188, 72.52162206172943, 149.2649129629135, 124.37139201164246, 211.6821209192276, 159.89450240135193, 114.4665704369545, 115.32014775276184, 77.829833984375, 191.6051425933838, 112.79428601264954, 255.5293984413147, 74.77219200134277, 122.50522291660309, 133.43537712097168, 130.66414868831635, 133.4545156955719, 116.41427886486053, 137.6430240869522, 131.10063195228577, 130.70101022720337, 72.95323181152344, 203.81925129890442, 118.37708282470703, 38.06484717130661, 39.076676428318024, 40.91093426942825, 44.7270550429821, 38.127583771944046, 41.5648732483387, 38.90844365954399, 41.56467595696449, 43.53122127056122, 48.694735050201416, 40.90941020846367, 37.84742325544357, 55.60503062605858, 44.915091037750244, 45.19952979683876, 48.701220631599426, 44.27529317140579, 41.42009216547012, 72.37803915143013, 39.49153658747673, 46.24780449271202, 45.36394199728966, 48.55225786566734, 60.12865820527077, 39.709185391664505, 51.57823729515076, 37.481497406959534, 62.26744017004967, 49.24082535505295, 70.00143426656723, 49.800811767578125, 54.80997425317764, 36.43864154815674, 63.631936848163605, 47.14331142604351, 55.735797226428986, 46.31520602107048, 52.425072222948074, 55.185207188129425, 58.11727029085159, 55.2339186668396, 93.28628921508789, 78.34756475687027, 96.62737709283829, 100.33085107803345, 61.735311925411224, 73.89231556653976, 55.7448727786541, 63.72674560546875, 74.96767389774323], "epoch_time": [51.34872531890869, 47.2984733581543, 47.66593551635742, 47.411784648895264, 47.31290030479431, 47.58059000968933, 47.36818718910217, 47.83818817138672, 46.50027418136597, 47.49857974052429, 47.43382930755615, 47.833860874176025, 47.776068925857544, 47.81641340255737, 47.78455090522766, 47.891175508499146, 47.610015630722046, 47.83390927314758, 47.00138211250305, 47.21986937522888, 47.742090702056885, 47.60462284088135, 47.53516101837158, 46.75316500663757, 47.464987993240356, 47.56511163711548, 47.55691885948181, 47.179795265197754, 46.90433382987976, 47.46913146972656, 47.68566370010376, 47.623191595077515, 46.63601064682007, 47.08594512939453, 47.290382862091064, 47.3312304019928, 47.39632058143616, 46.7393524646759, 47.433144092559814, 47.56476712226868, 47.707831382751465, 47.08490180969238, 47.42155408859253, 47.2649712562561, 47.69604206085205, 46.618765115737915, 46.979154109954834, 47.33764290809631, 47.66902160644531, 46.8024582862854, 47.40171933174133, 47.544968366622925, 47.274065017700195, 46.84055709838867, 47.10730528831482, 47.56247091293335, 47.65611934661865, 47.646565675735474, 47.60506558418274, 47.66030764579773, 47.76934814453125, 47.502530336380005, 47.82649827003479, 47.699347734451294, 47.47832942008972, 47.71397352218628, 47.455573320388794, 47.424036741256714, 47.425679445266724, 47.49152898788452, 47.51675987243652, 47.331958055496216, 48.092440605163574, 47.60631561279297, 47.57333326339722, 47.62869143486023, 47.29735803604126, 47.26619362831116, 46.38878417015076, 46.57432150840759, 46.54562783241272, 46.62552452087402, 46.62949180603027, 46.685248613357544, 46.84139537811279, 46.7639524936676, 46.690425634384155, 46.66879105567932, 46.62693929672241, 46.7179434299469, 46.709545850753784, 46.64449596405029, 46.47653555870056, 46.929091691970825, 46.5595338344574, 46.75090765953064, 46.50223422050476, 47.10870289802551, 46.99995136260986, 46.865031719207764, 46.80977249145508, 46.853073835372925, 46.898043394088745, 47.00755715370178, 47.18600821495056, 46.93884587287903, 46.952556133270264, 47.068477153778076, 47.07879018783569, 47.01707339286804, 46.88180875778198, 47.04701614379883, 46.88616752624512, 47.00197434425354, 46.749611616134644, 47.119011878967285, 46.91753125190735, 47.348143339157104, 46.883455753326416, 47.010676860809326, 46.797470569610596, 46.951889753341675, 47.02069878578186, 47.07338213920593, 47.198795318603516, 46.96839618682861, 47.263612031936646, 47.19593286514282, 46.65777516365051, 46.86650347709656, 47.276734352111816, 46.96190333366394, 47.21288180351257, 46.84878706932068, 47.40943479537964, 47.059041261672974, 47.014068365097046, 47.12002110481262, 47.289939641952515, 47.008721351623535, 47.489134073257446, 47.2523136138916, 47.26726460456848, 47.178263902664185, 47.130590200424194, 47.13969707489014, 46.99252510070801, 47.09241271018982, 47.35648274421692, 47.307698488235474, 47.052154541015625, 47.163132190704346, 47.1018807888031, 47.14458179473877, 47.13271760940552, 47.23703646659851, 47.263030767440796, 47.3670289516449, 47.37378692626953, 47.1630494594574, 47.339207887649536, 47.31483340263367, 47.21426343917847, 47.350745677948, 47.410399436950684, 47.49159264564514, 47.42373538017273, 47.309531927108765, 47.313939809799194, 47.21656942367554, 47.35452699661255, 47.21215558052063, 47.172258138656616, 47.375224351882935, 47.41187262535095, 47.589274168014526, 47.18951964378357, 47.48999619483948, 47.11072254180908, 47.22205996513367, 47.44767189025879, 47.20451068878174, 47.262385845184326, 47.4084951877594, 47.287230014801025, 47.298405170440674, 47.35397434234619, 47.53824234008789, 47.54879140853882, 47.31763792037964, 47.40599846839905, 47.41203856468201, 47.33919382095337, 47.276060581207275, 47.49576377868652, 47.64263582229614, 47.53007745742798, 47.56957793235779, 47.18096160888672, 47.396058797836304]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr1e-06-wdecay100.00000000000001-eps1e-08-seed44.json <==
{"train_acc": [12.994, 14.784, 16.888, 20.904, 24.89, 27.442, 30.49, 32.898, 34.632, 36.352, 37.992, 39.626, 41.704, 43.812, 45.584, 47.14, 49.186, 50.584, 52.362, 53.788, 54.89, 56.336, 57.39, 58.462, 59.782, 60.682, 62.15, 62.708, 63.616, 64.572, 65.514, 66.326, 67.152, 68.212, 69.14, 69.858, 70.55, 71.218, 72.042, 72.9, 73.58, 74.462, 75.37, 76.022, 76.494, 77.07, 77.95, 78.372, 78.944, 79.674, 80.324, 80.808, 81.492, 82.052, 82.516, 82.97, 83.246, 83.79, 84.02, 84.264, 84.688, 85.244, 85.326, 85.348, 85.57, 85.896, 85.444, 85.41, 85.348, 84.802, 84.438, 84.49, 84.308, 84.058, 83.824, 83.644, 83.598, 83.732, 83.672, 83.568, 83.444, 83.514, 83.596, 83.492, 83.846, 84.002, 83.786, 84.114, 84.26, 84.092, 84.306, 84.386, 84.506, 84.792, 84.534, 84.85, 84.908, 84.986, 84.98, 85.226, 85.09, 85.594, 85.262, 85.304, 85.336, 85.464, 85.55, 85.694, 85.57, 85.518, 85.79, 85.896, 86.072, 85.842, 85.982, 86.138, 86.176, 86.158, 86.318, 86.27, 86.308, 86.586, 86.474, 86.536, 86.544, 86.966, 86.766, 86.824, 86.93, 87.044, 86.79, 86.866, 87.284, 87.386, 87.474, 87.396, 87.284, 87.384, 87.516, 87.572, 87.676, 87.686, 87.836, 87.838, 87.718, 87.808, 87.928, 88.104, 88.174, 88.164, 90.668, 91.408, 91.442, 91.632, 91.57, 92.014, 91.928, 92.048, 91.944, 92.032, 92.2, 92.034, 92.248, 92.27, 92.292, 92.374, 92.456, 92.4, 92.534, 92.492, 92.66, 92.644, 92.776, 92.666, 92.744, 92.716, 92.924, 92.592, 92.78, 92.94, 92.89, 92.938, 92.798, 92.932, 92.938, 92.934, 92.99, 93.068, 92.93, 93.0, 93.268, 93.174, 93.3, 92.984, 93.146, 93.196, 93.368, 93.29, 93.22, 93.326], "test_acc": [13.26, 14.15, 17.74, 21.75, 25.21, 28.18, 31.49, 34.81, 36.57, 38.41, 39.48, 41.89, 43.86, 46.2, 47.53, 49.33, 50.87, 52.34, 53.99, 54.58, 55.78, 56.91, 58.19, 59.38, 60.28, 60.98, 62.27, 62.79, 63.73, 64.65, 65.31, 65.9, 66.63, 67.04, 67.42, 68.76, 69.36, 70.33, 71.38, 70.97, 71.82, 72.62, 72.42, 73.62, 74.35, 74.48, 75.68, 75.84, 76.05, 77.17, 76.66, 76.96, 77.62, 78.09, 78.43, 78.32, 79.08, 79.14, 77.47, 78.9, 79.7, 80.34, 79.85, 78.4, 79.3, 77.6, 78.66, 79.15, 80.77, 79.69, 80.11, 79.33, 77.82, 78.81, 77.16, 79.43, 79.96, 78.69, 79.32, 78.25, 76.93, 77.03, 74.61, 80.37, 78.13, 76.66, 77.99, 77.27, 79.53, 75.86, 77.84, 74.84, 77.36, 72.96, 76.39, 66.24, 75.6, 69.31, 61.88, 61.34, 76.21, 70.11, 63.01, 70.65, 71.12, 57.3, 61.17, 58.87, 60.67, 76.85, 60.2, 55.67, 66.92, 67.32, 49.16, 50.47, 69.02, 62.17, 69.83, 68.21, 62.85, 36.08, 41.37, 79.7, 51.62, 51.29, 55.74, 38.49, 43.03, 53.33, 53.73, 57.96, 58.9, 39.36, 46.85, 65.49, 68.55, 55.41, 60.6, 45.63, 44.42, 53.46, 52.5, 53.46, 52.43, 61.35, 41.71, 67.3, 55.55, 61.31, 85.07, 84.91, 85.8, 85.15, 83.74, 84.55, 85.78, 84.58, 83.34, 84.47, 83.96, 83.43, 85.76, 83.22, 84.9, 79.95, 86.34, 82.46, 85.32, 83.01, 83.59, 75.95, 84.5, 85.0, 83.05, 85.35, 85.87, 81.77, 81.32, 82.15, 81.48, 80.49, 86.06, 81.23, 79.52, 84.39, 80.4, 84.57, 81.02, 83.33, 82.15, 78.94, 80.47, 83.37, 79.4, 69.89, 83.96, 81.27, 80.31, 76.08], "train_loss": [930.1447641849518, 894.0738830566406, 869.8191554546356, 840.2595365047455, 794.8929558992386, 760.640667796135, 733.1701339483261, 705.4439926147461, 682.992604970932, 665.2442170381546, 648.8593164682388, 631.3244570493698, 612.4605305194855, 595.3424743413925, 580.6095514297485, 564.8962632417679, 549.9622257947922, 535.9613252878189, 522.48395216465, 508.91065311431885, 498.82170963287354, 487.1282015442848, 477.61601519584656, 467.8839063644409, 458.3330315351486, 449.0346284508705, 438.3849502801895, 431.0361350774765, 422.5947485566139, 414.77151507139206, 405.8296205997467, 398.1784150004387, 392.0526535511017, 383.61671644449234, 376.34380358457565, 368.5619392991066, 362.5033157467842, 355.62840354442596, 348.67092591524124, 340.9200990796089, 335.21578204631805, 327.44641929864883, 318.8787402510643, 313.6334373354912, 307.724891602993, 301.6000143289566, 295.0561791062355, 289.03907054662704, 284.00859171152115, 276.0706861615181, 270.9515995979309, 265.79542821645737, 259.5146091580391, 254.65972897410393, 249.23055619001389, 245.38749113678932, 241.33981665968895, 235.96769127249718, 233.1830848455429, 229.48036551475525, 226.3379448056221, 221.8259719312191, 219.25694346427917, 218.60080125927925, 217.1660578250885, 214.21980127692223, 217.30957326292992, 219.1004200577736, 221.87044364213943, 226.44467848539352, 230.31801801919937, 231.54493236541748, 233.249159604311, 235.72872418165207, 236.26063403487206, 238.3217527270317, 239.49661886692047, 238.13736176490784, 237.76578623056412, 237.5622403025627, 238.35665142536163, 236.76183852553368, 236.63465064764023, 236.16533479094505, 234.1936313211918, 233.0901166498661, 231.91042855381966, 229.84700858592987, 228.157395362854, 228.2018473148346, 225.22382426261902, 224.0939170718193, 222.2154643535614, 220.02209275960922, 220.45958396792412, 217.5639452636242, 217.95612153410912, 215.12580585479736, 214.61802005767822, 213.2072725892067, 212.52981331944466, 209.35351526737213, 209.96712112426758, 208.58859899640083, 207.99666303396225, 207.35625639557838, 205.29426634311676, 204.1511825621128, 204.80922475457191, 204.07650128006935, 201.62957924604416, 200.46204259991646, 199.6909794509411, 199.60941085219383, 197.9008203148842, 197.25820735096931, 195.44779762625694, 194.42072263360023, 193.17678567767143, 192.68678057193756, 192.48141145706177, 190.0483419895172, 189.69954124093056, 188.70580795407295, 188.61362424492836, 185.70816546678543, 185.40821400284767, 185.28121268749237, 184.37525743246078, 183.77816492319107, 183.42144545912743, 182.64752185344696, 179.83804139494896, 178.98583021759987, 177.1224679350853, 176.32062622904778, 176.8166290819645, 175.45675230026245, 175.2206036746502, 173.62447595596313, 173.2889193892479, 172.35556390881538, 169.71519032120705, 170.26604822278023, 170.27429980039597, 169.97910091280937, 168.29988318681717, 167.59374840557575, 165.94895592331886, 166.31636163592339, 140.96118134260178, 135.45967680215836, 134.7293387800455, 132.15336441993713, 131.83947359025478, 129.67805616557598, 128.75927884876728, 128.27290892601013, 127.75521513819695, 126.73684887588024, 125.08767727017403, 125.91986541450024, 123.57509176433086, 123.65193870663643, 123.17701126635075, 121.86482998728752, 120.91631472110748, 120.54018765687943, 120.357067912817, 120.33683550357819, 118.90196815133095, 118.03894597291946, 116.45837649703026, 117.24838449060917, 115.69839988648891, 115.32037849724293, 113.95974570512772, 115.12847997248173, 114.95961602032185, 114.28546372056007, 112.847177028656, 112.66627608239651, 113.0103257149458, 111.60804052650928, 111.64116659760475, 110.34202452003956, 110.70681320130825, 109.34931640326977, 109.57659994065762, 108.92259238660336, 107.61312711238861, 108.22771084308624, 106.9061426371336, 109.02838797867298, 107.01434642076492, 106.742580473423, 105.66638317704201, 105.62931126356125, 105.76191580295563, 105.29179556667805], "test_loss": [183.5138988494873, 178.1453890800476, 173.70523190498352, 165.03246903419495, 155.78393423557281, 150.05960500240326, 144.0522631406784, 138.1080218553543, 134.1105340719223, 130.2087880373001, 126.99163293838501, 122.92055022716522, 119.34758305549622, 115.17440831661224, 112.34560167789459, 109.30410504341125, 106.37725818157196, 104.2311761379242, 101.59661865234375, 100.20840275287628, 98.0114735364914, 95.74021804332733, 93.63662260770798, 91.40761339664459, 90.44213032722473, 89.12804800271988, 86.6097069978714, 85.6612890958786, 83.93432140350342, 81.95201104879379, 81.55086827278137, 79.46871143579483, 78.47291219234467, 78.05460274219513, 77.27984464168549, 75.34993308782578, 74.64200508594513, 72.55336201190948, 70.48532217741013, 69.89190083742142, 69.09611761569977, 67.77668941020966, 68.4593231678009, 66.20724719762802, 64.21211314201355, 64.25424182415009, 62.2633199095726, 62.18465721607208, 62.09424555301666, 59.30711281299591, 60.57856863737106, 60.08823049068451, 58.328210175037384, 58.3888635635376, 57.50292670726776, 57.38948142528534, 55.32408764958382, 56.05148148536682, 58.28780463337898, 55.419084906578064, 53.334925055503845, 52.98907223343849, 53.91873142123222, 57.31767249107361, 55.55204975605011, 58.76563957333565, 56.36367708444595, 56.17386770248413, 52.175603955984116, 54.00293877720833, 53.27370762825012, 55.26770269870758, 57.834497302770615, 55.10423728823662, 58.91224628686905, 54.45118850469589, 53.47079434990883, 55.436705738306046, 54.51506295800209, 55.64144051074982, 60.292905151844025, 59.85779023170471, 63.88978815078735, 51.79287910461426, 56.43314301967621, 59.88630324602127, 56.52318534255028, 56.46022993326187, 53.44205951690674, 61.47191733121872, 55.672756373882294, 64.60281091928482, 57.79231837391853, 66.81101787090302, 60.37869018316269, 83.78673982620239, 60.9369637966156, 76.71734112501144, 93.00084090232849, 95.12461584806442, 60.59963521361351, 76.19230449199677, 89.77944242954254, 72.80082729458809, 70.68871086835861, 107.93417418003082, 98.31877303123474, 104.60120725631714, 102.12159943580627, 56.54234275221825, 99.44813567399979, 122.53470087051392, 78.02618718147278, 80.38259023427963, 140.20907390117645, 126.76962649822235, 76.15214323997498, 95.73530286550522, 73.79967033863068, 78.39085233211517, 93.28504592180252, 172.0416657924652, 169.04631996154785, 51.613214284181595, 124.47743964195251, 130.37908101081848, 112.72944068908691, 172.6378996372223, 159.40073430538177, 120.61487185955048, 117.93028056621552, 107.11615419387817, 104.78256022930145, 174.54214465618134, 138.1912341117859, 87.86687415838242, 80.90552639961243, 120.68435406684875, 111.42345690727234, 141.16267502307892, 150.37539112567902, 121.12183946371078, 121.70760881900787, 124.25895810127258, 125.1983003616333, 99.86745989322662, 174.0003331899643, 79.91388294100761, 115.00058484077454, 105.20009195804596, 39.235722839832306, 39.61381432414055, 37.259237453341484, 39.95460030436516, 42.085221379995346, 39.90180191397667, 37.46375545859337, 40.581916600465775, 42.469798505306244, 40.20445737242699, 41.991378635168076, 42.5991547703743, 37.8953517973423, 42.44754087924957, 39.122304797172546, 52.7097028195858, 36.173434138298035, 46.29786130785942, 38.94856768846512, 43.96506121754646, 42.695786982774734, 62.39640015363693, 41.67012685537338, 39.43593081831932, 44.416564270853996, 38.715808033943176, 37.32675015926361, 47.537656620144844, 49.102923303842545, 46.57186236977577, 46.66640421748161, 50.42568451166153, 36.59220561385155, 48.4774623811245, 53.105824649333954, 40.51488260924816, 54.30070307850838, 40.16033826768398, 50.29393121600151, 44.00739088654518, 46.13916853070259, 53.658602237701416, 51.84548333287239, 42.87753635644913, 52.86022865772247, 80.21639430522919, 42.703713834285736, 47.8871123790741, 52.63342061638832, 63.27384294569492], "epoch_time": [90.19396615028381, 88.40239191055298, 88.32530498504639, 88.35758590698242, 88.38026356697083, 88.53014922142029, 88.37244129180908, 88.4682137966156, 88.36731696128845, 88.33284091949463, 88.3944456577301, 88.40684723854065, 88.50037407875061, 88.36092400550842, 88.53337669372559, 88.55228018760681, 88.37806057929993, 88.43151116371155, 88.39903140068054, 88.35317063331604, 88.44363760948181, 88.38991022109985, 88.4496214389801, 88.37453198432922, 88.3797676563263, 88.45217776298523, 88.33466815948486, 88.37201118469238, 88.35377144813538, 88.35406351089478, 88.53771209716797, 88.40624856948853, 88.41192483901978, 88.41056156158447, 88.38830161094666, 88.40879821777344, 88.42647004127502, 88.45004892349243, 88.41781520843506, 88.42003512382507, 88.54198169708252, 88.56993269920349, 88.42531037330627, 88.61681318283081, 88.61311984062195, 88.38974213600159, 88.39793372154236, 88.59417533874512, 88.3922929763794, 88.39500904083252, 88.387362241745, 88.59256362915039, 88.44864153862, 88.41153001785278, 88.36232495307922, 88.3914041519165, 88.35049962997437, 88.41867208480835, 88.3954246044159, 88.39389133453369, 88.39447736740112, 88.63444685935974, 88.46037173271179, 88.40042972564697, 88.33489036560059, 88.35189056396484, 88.42660641670227, 88.4114727973938, 88.38356566429138, 88.371586561203, 88.41393280029297, 88.38836121559143, 88.5670371055603, 88.35678577423096, 88.43045687675476, 88.41421365737915, 88.41094303131104, 88.37522006034851, 88.37455916404724, 88.40622067451477, 88.61718845367432, 88.4175968170166, 89.46784019470215, 88.37864112854004, 88.40716075897217, 88.35674500465393, 88.5794050693512, 88.40073704719543, 88.46816110610962, 88.38373160362244, 88.39066886901855, 88.3796238899231, 88.38787174224854, 88.60859537124634, 88.58450746536255, 88.41342830657959, 88.62595796585083, 88.60221433639526, 88.39049744606018, 88.50874829292297, 88.42411279678345, 88.44641184806824, 88.44106340408325, 88.59723615646362, 88.39647889137268, 88.40909790992737, 88.513254404068, 88.59040212631226, 88.36202669143677, 88.43676948547363, 88.40876460075378, 88.37698769569397, 88.45904850959778, 88.43830847740173, 88.54923415184021, 88.43397045135498, 88.51936721801758, 88.3993821144104, 88.440673828125, 88.38391590118408, 88.42166090011597, 88.5667610168457, 88.42891263961792, 88.38062763214111, 88.38050580024719, 88.40275573730469, 88.40628695487976, 88.61717057228088, 88.41949391365051, 88.39108729362488, 88.41387152671814, 88.39590740203857, 88.34351778030396, 88.4733145236969, 88.52261447906494, 88.61026310920715, 88.44163823127747, 88.6525206565857, 88.41576337814331, 88.42873978614807, 88.40733027458191, 88.40852880477905, 88.41167259216309, 88.56547713279724, 88.51665115356445, 88.42723321914673, 88.42975330352783, 88.40106177330017, 88.41879725456238, 88.60522818565369, 88.4303207397461, 88.44851803779602, 88.42844152450562, 88.44796204566956, 88.43576431274414, 88.44080519676208, 88.40573906898499, 88.3638060092926, 88.41513347625732, 88.43933391571045, 88.37734580039978, 88.51449728012085, 88.44314527511597, 88.42403292655945, 88.5004210472107, 88.46053171157837, 88.38749313354492, 88.4144868850708, 88.4363305568695, 88.44114637374878, 88.57448530197144, 88.38491082191467, 88.45657992362976, 88.40533328056335, 88.40935897827148, 88.4419572353363, 88.60451936721802, 88.44053840637207, 88.3975555896759, 88.43702697753906, 88.4269917011261, 88.43695020675659, 88.38075494766235, 88.38350129127502, 88.45813369750977, 88.43846392631531, 88.4306058883667, 88.41092085838318, 88.41661667823792, 88.66519474983215, 88.36538505554199, 88.43696618080139, 88.4403190612793, 88.41609621047974, 88.41965818405151, 88.4436264038086, 88.4657199382782, 88.52474021911621, 88.48640751838684, 88.43984794616699]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr1e-07-wdecay1000.0000000000001-eps1e-08-seed42.json <==
{"train_acc": [9.958, 10.054, 10.488, 11.82, 14.05, 15.628, 16.414, 16.718, 16.976, 17.528, 18.266, 19.026, 20.116, 21.24, 22.098, 23.072, 24.106, 24.692, 25.268, 26.164, 26.538, 27.41, 28.322, 29.654, 30.236, 30.714, 31.538, 31.984, 32.316, 32.75, 33.146, 33.294, 34.042, 34.692, 35.148, 35.548, 36.294, 36.454, 36.688, 37.06, 37.196, 37.664, 38.01, 38.444, 38.664, 39.076, 38.972, 39.252, 39.622, 39.702, 40.188, 40.232, 40.546, 40.892, 41.304, 41.406, 41.702, 41.884, 42.038, 42.262, 42.48, 42.328, 42.558, 42.35, 42.138, 41.922, 41.29, 40.802, 39.846, 38.986, 37.822, 37.094, 36.008, 35.184, 34.512, 34.118, 33.968, 33.628, 33.622, 33.628, 33.516, 33.288, 33.456, 33.388, 33.27, 33.156, 33.278, 33.13, 33.032, 32.902, 32.844, 32.668, 32.742, 32.478, 32.454, 32.376, 32.27, 32.132, 31.924, 31.79, 31.716, 31.448, 31.416, 31.23, 31.08, 30.602, 30.544, 30.17, 30.0, 29.63, 29.308, 28.966, 28.18, 27.612, 26.85, 26.09, 25.32, 24.958, 24.72, 24.336, 24.32, 24.168, 24.058, 23.976, 23.79, 23.768, 23.63, 23.556, 23.262, 23.022, 23.026, 22.7, 22.46, 22.05, 21.596, 20.96, 20.336, 19.66, 19.17, 18.946, 18.838, 18.802, 18.802, 18.778, 18.834, 18.818, 18.902, 18.79, 18.814, 18.896, 18.858, 18.906, 18.892, 18.83, 18.872, 18.864, 18.88, 18.858, 18.932, 18.868, 18.902, 18.91, 18.87, 18.888, 18.882, 18.896, 18.96, 18.858, 18.896, 18.882, 18.894, 18.876, 18.904, 18.924, 18.93, 18.916, 18.91, 18.924, 18.888, 18.91, 18.9, 18.864, 18.908, 18.892, 18.918, 18.878, 18.972, 18.938, 18.93, 18.934, 18.894, 18.936, 18.892, 18.936, 18.936, 18.944, 18.948, 18.94, 18.954, 18.9], "test_acc": [9.86, 9.93, 11.02, 13.96, 15.41, 15.45, 15.39, 14.95, 15.84, 16.44, 17.29, 18.35, 19.23, 20.85, 21.92, 22.87, 23.18, 23.82, 24.92, 25.44, 26.39, 27.8, 28.92, 29.2, 30.13, 30.54, 31.28, 31.96, 32.45, 33.02, 33.24, 33.77, 34.82, 35.13, 35.15, 35.89, 35.91, 36.41, 36.99, 37.01, 37.61, 38.08, 38.22, 39.0, 39.1, 39.45, 39.5, 39.98, 39.78, 40.28, 39.78, 40.94, 40.82, 41.26, 41.64, 41.89, 42.44, 42.43, 42.72, 42.92, 42.8, 43.25, 41.68, 42.13, 42.25, 42.48, 40.8, 40.82, 39.35, 39.39, 37.57, 36.58, 36.71, 34.76, 34.3, 34.01, 33.93, 33.91, 33.42, 33.57, 33.37, 33.47, 33.38, 33.29, 33.16, 33.3, 33.22, 32.65, 32.43, 33.19, 32.82, 32.63, 32.32, 32.84, 32.69, 32.24, 31.9, 31.7, 32.27, 31.92, 31.18, 28.66, 31.0, 31.39, 31.11, 28.19, 26.51, 26.92, 29.62, 29.13, 25.38, 27.64, 28.21, 26.7, 25.71, 23.65, 25.48, 25.17, 25.27, 24.57, 24.88, 24.6, 24.46, 24.61, 24.56, 22.17, 21.41, 24.25, 24.48, 23.34, 23.97, 23.97, 23.69, 22.25, 22.47, 20.64, 20.04, 19.88, 19.23, 17.8, 19.04, 19.03, 18.97, 17.67, 18.87, 17.37, 18.76, 18.96, 18.84, 18.94, 19.05, 19.06, 19.06, 19.06, 19.05, 18.92, 18.97, 19.04, 19.08, 18.99, 19.03, 19.08, 19.02, 19.06, 19.02, 19.01, 19.03, 19.0, 19.08, 19.07, 19.06, 19.02, 19.07, 19.1, 19.05, 19.07, 18.96, 19.1, 19.08, 19.1, 19.07, 19.06, 19.01, 19.07, 19.01, 18.98, 19.08, 19.08, 19.04, 19.08, 18.98, 19.09, 19.04, 19.1, 19.11, 19.05, 19.11, 19.12, 19.1, 19.1], "train_loss": [939.9878573417664, 927.0605640411377, 914.7544779777527, 904.0038228034973, 895.3876297473907, 887.6829214096069, 881.335066318512, 875.3073720932007, 869.8098993301392, 863.6958048343658, 857.5212955474854, 849.8631751537323, 840.9084992408752, 830.7677593231201, 821.1455252170563, 812.4831137657166, 803.8835991621017, 796.924204826355, 789.1514407396317, 782.0214719772339, 775.0111743211746, 768.1857311725616, 762.2322617769241, 756.3945404291153, 751.9425681829453, 748.2586032152176, 744.523209810257, 741.1133713722229, 738.4241474866867, 735.1632244586945, 732.5600242614746, 730.7573573589325, 727.8482583761215, 724.95472240448, 722.9846005439758, 720.7987542152405, 718.6900597810745, 717.5166801214218, 716.0304992198944, 714.1336364746094, 713.6084735393524, 711.7782582044601, 710.507689833641, 709.7425849437714, 709.6098557710648, 709.259911775589, 708.8703321218491, 708.0077418088913, 707.8199050426483, 708.1986846923828, 708.021232008934, 708.2568895816803, 708.7534235715866, 709.054590344429, 709.3012118339539, 709.7693825960159, 710.9342519044876, 711.4800448417664, 712.9437508583069, 714.2236051559448, 715.8323864936829, 717.5416678190231, 719.5150156021118, 722.006295800209, 726.0112906694412, 729.5639532804489, 734.2456253767014, 738.5361902713776, 744.0190762281418, 748.5643209218979, 753.4354865550995, 758.0800588130951, 762.6159565448761, 766.0828614234924, 769.856790304184, 773.3797384500504, 776.0785382986069, 779.4862092733383, 782.3071372509003, 785.3320260047913, 787.9905905723572, 790.8496248722076, 793.5810748338699, 796.4636650085449, 799.1823273897171, 801.9005048274994, 804.5874588489532, 807.1803352832794, 809.6986985206604, 812.4004211425781, 814.8810043334961, 817.3768928050995, 819.7100455760956, 822.2285931110382, 824.4751737117767, 826.6344051361084, 828.7861268520355, 831.0316295623779, 833.093599319458, 834.8960449695587, 836.8890607357025, 838.7694792747498, 840.4031658172607, 842.0952198505402, 844.0192029476166, 845.5785176753998, 847.136114358902, 848.7089083194733, 850.1287605762482, 851.5950880050659, 853.0089225769043, 854.3611903190613, 855.673113822937, 857.0209772586823, 858.1107335090637, 859.1538619995117, 860.3237857818604, 861.2951328754425, 862.183513879776, 863.0622425079346, 863.8944063186646, 864.6840708255768, 865.4377655982971, 866.11851811409, 866.7724854946136, 867.4761595726013, 867.9906356334686, 868.5749626159668, 869.097044467926, 869.622884273529, 870.0551154613495, 870.494551897049, 870.9074714183807, 871.3677604198456, 871.7952344417572, 872.1637651920319, 872.4573559761047, 872.7436275482178, 872.9960687160492, 873.2163519859314, 873.3092422485352, 873.344987154007, 873.3355226516724, 873.3094627857208, 873.2113230228424, 873.1578905582428, 873.0240025520325, 872.9384596347809, 872.7715978622437, 872.6157810688019, 872.463187456131, 872.3989872932434, 872.3505351543427, 872.343076467514, 872.3617441654205, 872.306173324585, 872.2826826572418, 872.190984249115, 872.141782283783, 872.0963654518127, 872.0622301101685, 872.024327993393, 871.9285590648651, 871.8847780227661, 871.853681564331, 871.8282964229584, 871.7322027683258, 871.6608829498291, 871.5781328678131, 871.5040109157562, 871.4699597358704, 871.3502788543701, 871.2829716205597, 871.207762002945, 871.1171131134033, 871.0662446022034, 870.9496555328369, 870.8971092700958, 870.8246958255768, 870.7342574596405, 870.6214249134064, 870.5756793022156, 870.4060978889465, 870.3564779758453, 870.2502601146698, 870.1374180316925, 870.0515873432159, 869.8862943649292, 869.7526030540466, 869.6591064929962, 869.646005153656, 869.4761590957642, 869.3984632492065, 869.211710691452, 869.0983293056488, 868.9805331230164, 868.8271951675415, 868.7349507808685, 868.6000456809998, 868.5044374465942], "test_loss": [188.14657998085022, 185.75423288345337, 183.77054238319397, 181.86395692825317, 180.45166492462158, 179.26345920562744, 178.0819230079651, 177.19654607772827, 175.74911761283875, 174.5710735321045, 173.21427297592163, 171.27058839797974, 169.10603308677673, 166.30526638031006, 163.99256944656372, 161.81932401657104, 160.33394062519073, 158.6027193069458, 156.86502397060394, 155.70444214344025, 154.36886084079742, 152.67047774791718, 151.55979180335999, 150.12624084949493, 149.65554285049438, 148.49444925785065, 148.0722895860672, 147.08830416202545, 146.242511510849, 146.0055844783783, 145.4353462457657, 144.91504848003387, 144.58588027954102, 143.86943078041077, 143.16174030303955, 143.12513625621796, 142.14190483093262, 141.99575018882751, 141.52732706069946, 141.6725354194641, 141.84689664840698, 142.1365008354187, 141.405632853508, 140.89946854114532, 140.81516540050507, 141.05395781993866, 141.40467500686646, 141.70029616355896, 140.65596270561218, 140.7075377702713, 141.12232756614685, 141.11758744716644, 141.55157113075256, 140.67885267734528, 140.9687476158142, 141.45979690551758, 141.87839615345, 142.17833828926086, 142.17412781715393, 142.0647099018097, 143.70335721969604, 143.10997402668, 144.314502120018, 144.04732763767242, 144.97950112819672, 145.6530898809433, 146.183917760849, 147.07090723514557, 148.6464637517929, 150.27207171916962, 150.04209530353546, 151.3095737695694, 152.68664646148682, 152.39900851249695, 153.87447941303253, 154.97196078300476, 155.65450477600098, 155.91435396671295, 156.62977170944214, 156.81128013134003, 158.26600778102875, 158.2040617465973, 159.31791412830353, 159.7503867149353, 160.79477977752686, 161.71735310554504, 161.16727125644684, 162.37034153938293, 162.68705701828003, 162.78266835212708, 163.23101449012756, 164.1877384185791, 165.15120148658752, 164.83974885940552, 165.89248275756836, 166.5617756843567, 167.30103969573975, 168.1883842945099, 167.86870670318604, 168.06435465812683, 169.4241213798523, 170.2736039161682, 169.83122038841248, 169.52669596672058, 170.08162236213684, 171.7957158088684, 172.43279576301575, 172.3442690372467, 171.458313703537, 172.01919722557068, 173.65390133857727, 172.64321541786194, 171.9853527545929, 172.83850765228271, 173.5332236289978, 174.71107387542725, 173.56169509887695, 173.4826455116272, 173.64190936088562, 174.85302829742432, 174.4602291584015, 174.0847885608673, 175.3312132358551, 174.5342457294464, 174.8511779308319, 174.66249203681946, 174.9453718662262, 175.10212302207947, 175.76261115074158, 176.68616127967834, 175.95542359352112, 176.2255518436432, 176.334082365036, 175.58048796653748, 176.28828740119934, 175.71452808380127, 175.9269289970398, 177.4816517829895, 176.72159075737, 178.2574634552002, 176.23151350021362, 176.18271350860596, 176.06080794334412, 176.10504841804504, 175.93230080604553, 176.12274932861328, 177.1938178539276, 175.9142951965332, 176.82767176628113, 175.808363199234, 176.41434907913208, 176.33745694160461, 176.36110043525696, 176.22160816192627, 176.2421452999115, 176.57732915878296, 176.4600281715393, 176.30278968811035, 176.16184854507446, 176.42076921463013, 176.2861351966858, 176.107426404953, 176.33978915214539, 176.22770237922668, 176.27269959449768, 176.27660512924194, 176.20321941375732, 176.24955344200134, 176.00397515296936, 176.00699424743652, 176.0412085056305, 176.2105631828308, 176.04306936264038, 176.0028944015503, 176.06053185462952, 175.80921053886414, 176.1807200908661, 175.91867065429688, 176.0198175907135, 175.9365086555481, 175.77515983581543, 175.89198303222656, 176.01679039001465, 175.95062851905823, 175.97505927085876, 176.06173586845398, 175.87157034873962, 175.63250613212585, 175.79125499725342, 175.7695016860962, 175.844491481781, 175.61529898643494, 175.78197503089905, 175.57184648513794, 175.62072443962097, 175.7123363018036, 175.54350972175598, 175.51336932182312, 175.47956085205078, 175.48524928092957], "epoch_time": [90.8465940952301, 88.89539194107056, 88.81937170028687, 88.81096029281616, 88.85083675384521, 88.83466625213623, 88.90382504463196, 88.81547808647156, 88.86203122138977, 88.89040517807007, 88.83559775352478, 88.85891008377075, 88.86679315567017, 88.85323739051819, 88.85999417304993, 88.86036133766174, 88.92239165306091, 88.87153267860413, 88.87186193466187, 88.89529418945312, 88.86878156661987, 88.85977435112, 88.82419300079346, 88.82442140579224, 88.82358241081238, 88.78742384910583, 88.83555960655212, 88.79113578796387, 88.77044630050659, 88.78070831298828, 88.8097517490387, 88.76473116874695, 88.72891807556152, 88.86995077133179, 88.79252886772156, 88.79871034622192, 88.77616477012634, 88.8516161441803, 88.78025650978088, 88.85163474082947, 88.81793856620789, 88.83783984184265, 88.80167078971863, 88.85784459114075, 88.7762086391449, 88.84646558761597, 88.76321768760681, 88.9022810459137, 88.83703970909119, 88.83509469032288, 88.81091475486755, 88.88397002220154, 88.79346132278442, 88.86654424667358, 88.86044383049011, 88.8731837272644, 88.82229137420654, 88.85023522377014, 88.78223824501038, 88.75967144966125, 88.82820343971252, 88.83099150657654, 88.86538434028625, 88.82383441925049, 89.08233594894409, 88.76925563812256, 88.88697910308838, 88.82222723960876, 88.95193839073181, 88.81439518928528, 88.88695549964905, 88.76865863800049, 88.87013483047485, 88.724449634552, 88.90976548194885, 88.84299921989441, 88.89385318756104, 88.84394264221191, 88.84322881698608, 88.85172605514526, 88.8584451675415, 88.80513262748718, 88.87863969802856, 88.79860782623291, 88.79423093795776, 88.84329652786255, 88.82610630989075, 88.82880210876465, 88.83882713317871, 88.87821102142334, 88.71649980545044, 88.81401109695435, 88.8146436214447, 88.83028864860535, 88.78558158874512, 88.84210562705994, 88.81698894500732, 88.89232349395752, 88.79999113082886, 88.90533065795898, 88.78661918640137, 88.93410539627075, 88.814523935318, 88.85753798484802, 88.84034037590027, 88.92625999450684, 88.76283359527588, 88.88197636604309, 88.73786401748657, 88.86163091659546, 88.8170120716095, 88.84772872924805, 88.78535866737366, 88.85260081291199, 88.80415964126587, 88.83028149604797, 88.85975575447083, 88.83771777153015, 88.80424547195435, 88.83407711982727, 88.85284495353699, 88.81281232833862, 88.8296103477478, 88.83764934539795, 88.82758355140686, 88.7675850391388, 88.80792498588562, 88.81802773475647, 88.88732242584229, 88.77755832672119, 88.88732171058655, 88.81544375419617, 88.88202357292175, 88.78788447380066, 88.82113003730774, 88.80789089202881, 88.90226173400879, 88.81984949111938, 88.88253355026245, 88.81064462661743, 88.84233355522156, 88.80415940284729, 88.8809802532196, 88.84415626525879, 88.84894919395447, 88.82137036323547, 88.87324714660645, 88.90131664276123, 88.9240996837616, 88.87150478363037, 88.85035586357117, 88.79817342758179, 88.84816193580627, 88.83948969841003, 88.8268609046936, 88.80191087722778, 88.81382918357849, 88.86134195327759, 88.79124689102173, 88.91067743301392, 88.82755494117737, 88.92066502571106, 88.80360341072083, 88.90745782852173, 88.83023834228516, 88.92983222007751, 88.79735827445984, 88.89978289604187, 88.82023215293884, 88.89100742340088, 88.85474228858948, 88.88772416114807, 88.8399019241333, 88.89102220535278, 88.85604596138, 88.89971971511841, 88.83801460266113, 88.87072014808655, 88.91436290740967, 88.94871020317078, 88.8507149219513, 88.8601279258728, 88.85989093780518, 88.81418108940125, 88.8972179889679, 88.75239944458008, 88.88321089744568, 88.78615188598633, 88.89030170440674, 88.82317805290222, 88.95558905601501, 88.87180256843567, 88.91043448448181, 88.83634114265442, 88.8827612400055, 88.8321840763092, 88.92467379570007, 88.84496116638184, 88.86851167678833, 88.78755760192871]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr1e-07-wdecay1000.0000000000001-eps1e-08-seed43.json <==
{"train_acc": [10.602, 11.064, 12.238, 13.482, 14.512, 15.364, 16.05, 16.476, 16.9, 17.58, 18.306, 19.142, 20.322, 21.556, 22.632, 23.602, 24.21, 24.728, 25.404, 25.998, 26.872, 27.724, 28.664, 29.512, 30.384, 31.094, 31.96, 32.554, 33.096, 33.506, 34.082, 34.58, 34.87, 35.882, 36.122, 36.59, 37.162, 37.276, 37.836, 38.242, 38.868, 39.072, 39.63, 40.094, 40.474, 40.786, 41.198, 41.64, 41.576, 42.048, 42.744, 42.964, 43.442, 43.688, 44.226, 44.58, 44.658, 44.98, 45.19, 45.28, 45.496, 45.656, 45.564, 45.466, 45.114, 44.958, 44.634, 44.166, 43.638, 43.042, 42.584, 42.294, 41.532, 41.222, 40.732, 40.05, 39.41, 38.702, 37.78, 36.476, 35.686, 34.59, 34.154, 33.578, 33.266, 33.14, 32.87, 32.754, 32.574, 32.602, 32.438, 32.138, 32.042, 31.824, 31.66, 31.622, 31.472, 31.356, 31.09, 31.072, 31.02, 30.644, 30.626, 30.47, 30.09, 29.94, 29.666, 29.308, 29.062, 28.632, 28.436, 27.828, 27.424, 26.926, 26.304, 25.86, 25.37, 24.926, 24.646, 24.24, 23.972, 23.904, 23.814, 23.798, 23.604, 23.646, 23.374, 23.356, 23.06, 22.914, 22.642, 22.36, 21.744, 21.064, 20.264, 19.408, 18.994, 18.764, 18.67, 18.73, 18.622, 18.608, 18.628, 18.652, 18.674, 18.578, 18.66, 18.694, 18.64, 18.646, 18.714, 18.76, 18.714, 18.686, 18.77, 18.68, 18.688, 18.698, 18.71, 18.79, 18.718, 18.716, 18.68, 18.676, 18.702, 18.722, 18.728, 18.714, 18.73, 18.732, 18.71, 18.726, 18.682, 18.666, 18.776, 18.744, 18.776, 18.692, 18.734, 18.78, 18.68, 18.736, 18.724, 18.742, 18.722, 18.734, 18.758, 18.732, 18.728, 18.752, 18.736, 18.756, 18.72, 18.744, 18.744, 18.764, 18.758, 18.746, 18.712, 18.734], "test_acc": [10.59, 11.61, 12.85, 14.2, 15.05, 15.42, 16.13, 16.66, 17.37, 18.37, 18.98, 19.98, 21.5, 23.04, 23.39, 24.18, 24.71, 24.75, 25.27, 26.31, 27.2, 27.71, 29.42, 30.8, 31.89, 32.73, 33.41, 34.13, 34.82, 35.06, 35.39, 35.97, 36.62, 37.25, 37.77, 38.02, 38.34, 39.11, 39.73, 40.34, 40.62, 40.35, 41.23, 41.46, 42.26, 42.27, 42.75, 42.64, 43.19, 43.11, 43.31, 43.85, 43.87, 44.86, 44.59, 44.93, 45.38, 45.03, 44.44, 45.87, 45.84, 45.01, 45.78, 45.74, 45.97, 44.96, 44.52, 44.01, 43.78, 43.21, 41.69, 42.28, 42.32, 42.01, 40.74, 40.55, 40.34, 39.43, 37.75, 36.26, 35.97, 34.82, 33.42, 33.37, 33.15, 33.0, 32.56, 32.85, 32.53, 32.59, 32.4, 31.96, 32.48, 32.06, 32.14, 31.58, 31.35, 29.2, 31.18, 31.3, 28.92, 30.26, 29.7, 27.06, 30.33, 30.17, 29.8, 29.34, 29.0, 28.75, 28.45, 27.06, 23.37, 26.83, 25.97, 24.81, 25.52, 24.59, 24.83, 23.92, 24.36, 23.74, 24.48, 24.1, 24.3, 24.1, 24.07, 23.8, 24.02, 23.66, 23.57, 23.05, 22.64, 21.01, 20.04, 19.62, 18.92, 18.97, 18.95, 18.76, 18.92, 18.96, 18.93, 18.77, 17.36, 18.87, 18.88, 19.02, 18.97, 18.84, 18.98, 19.0, 18.9, 18.98, 18.91, 18.89, 18.95, 19.02, 18.93, 18.95, 18.93, 18.93, 18.94, 19.02, 18.96, 18.94, 18.9, 18.99, 18.93, 18.93, 18.96, 18.9, 18.93, 19.01, 18.96, 18.96, 19.0, 18.96, 18.93, 18.93, 18.98, 18.94, 18.85, 18.93, 18.96, 18.96, 18.95, 18.95, 18.96, 18.95, 18.92, 18.94, 18.96, 18.95, 18.88, 18.96, 18.96, 18.94, 18.9, 18.98], "train_loss": [924.5738587379456, 913.4563961029053, 902.6137747764587, 894.3632743358612, 887.9070620536804, 882.2515425682068, 877.5540993213654, 873.0072803497314, 868.1799023151398, 863.7834029197693, 857.7034182548523, 850.5897743701935, 842.9155721664429, 834.4386661052704, 825.8036112785339, 816.722865819931, 808.638609290123, 802.0799884796143, 795.3025033473969, 788.1811289787292, 781.3898277282715, 774.2501119375229, 767.828733921051, 761.3636869192123, 756.2178010940552, 751.6971074342728, 747.7338533401489, 744.5858352184296, 741.2719048261642, 738.120837688446, 735.1241791248322, 732.9385495185852, 730.4913736581802, 727.5992616415024, 725.3417510986328, 723.0670578479767, 720.987507224083, 718.9220567941666, 717.3002202510834, 715.249630689621, 713.4671711921692, 711.8184224367142, 711.0521951913834, 709.341964840889, 708.1963189840317, 707.1406480073929, 705.9681910276413, 705.1974784135818, 705.082769036293, 704.7402738332748, 703.6362218856812, 703.9606521129608, 704.6685279607773, 704.5881078243256, 704.9328762292862, 704.9823354482651, 706.2372487783432, 707.1206701993942, 708.1250001192093, 709.059720158577, 711.1187845468521, 712.8691883087158, 715.5152608156204, 717.7455265522003, 721.5100524425507, 725.0380879640579, 729.7952347993851, 734.5044380426407, 739.4421200752258, 745.1448851823807, 750.0055207014084, 754.25634765625, 758.9514614343643, 763.2120270729065, 766.9766820669174, 771.0239154100418, 775.0350835323334, 778.3822636604309, 781.76826775074, 785.3241560459137, 788.625151515007, 791.9642114639282, 794.5026615858078, 797.5885262489319, 800.4746408462524, 803.2441072463989, 806.3091371059418, 808.7436580657959, 811.4916369915009, 813.9152946472168, 816.4523825645447, 819.0464453697205, 821.4719421863556, 823.7830374240875, 826.2371575832367, 828.4093351364136, 830.3711652755737, 832.7662208080292, 834.7347011566162, 836.6968474388123, 838.5957581996918, 840.4653789997101, 842.3581447601318, 843.9787294864655, 845.5898237228394, 847.1465830802917, 848.8022797107697, 850.299712896347, 851.931812286377, 853.3899278640747, 854.6770205497742, 856.0921494960785, 857.3732571601868, 858.5250453948975, 859.7365646362305, 860.7984952926636, 861.7235655784607, 862.7747955322266, 863.6404337882996, 864.4225380420685, 865.3826243877411, 866.1284132003784, 866.8268339633942, 867.6811656951904, 868.3689632415771, 869.0486333370209, 869.7149837017059, 870.2644476890564, 870.9037353992462, 871.4937715530396, 871.966145992279, 872.4839577674866, 873.0222947597504, 873.4892349243164, 873.9500312805176, 874.2460563182831, 874.576583147049, 874.8054540157318, 874.870680809021, 874.9443969726562, 874.9764089584351, 875.0588893890381, 874.9859447479248, 874.9880123138428, 874.8461117744446, 874.8989527225494, 874.7528085708618, 874.6843597888947, 874.5509457588196, 874.4659671783447, 874.2777345180511, 874.2421214580536, 874.2547662258148, 874.2534177303314, 874.261785030365, 874.119636297226, 874.2027244567871, 874.1277282238007, 874.1153881549835, 874.0532593727112, 874.017781496048, 873.9781754016876, 873.9772715568542, 873.9118962287903, 873.8641376495361, 873.7556898593903, 873.7072975635529, 873.6782417297363, 873.6028497219086, 873.5878775119781, 873.4693100452423, 873.4130427837372, 873.3502895832062, 873.3252379894257, 873.2780158519745, 873.1740434169769, 873.0615122318268, 873.021561384201, 872.8833944797516, 872.7850461006165, 872.8260788917542, 872.7141699790955, 872.6215040683746, 872.464033126831, 872.4140360355377, 872.3553509712219, 872.189385175705, 872.1279225349426, 871.9777617454529, 871.8864033222198, 871.8503544330597, 871.743902683258, 871.6141951084137, 871.519674539566, 871.3816480636597, 871.2866449356079, 871.138473033905, 871.0339739322662, 870.9376559257507, 870.8420851230621], "test_loss": [185.47767519950867, 183.5962998867035, 181.85541582107544, 180.35162615776062, 179.14668607711792, 178.1507031917572, 177.1361141204834, 176.11922073364258, 174.99539589881897, 173.67873120307922, 172.47116780281067, 170.06362104415894, 168.12615060806274, 166.02130603790283, 164.0168832540512, 162.24214267730713, 160.52745604515076, 159.27019846439362, 158.0471475124359, 156.67881774902344, 155.13636243343353, 153.5686433315277, 152.2480469942093, 151.22176206111908, 150.3486566543579, 149.3558179140091, 148.8000236749649, 147.54696261882782, 147.29667699337006, 146.58837592601776, 146.16522014141083, 146.3115690946579, 145.7864042520523, 144.70396447181702, 143.8416327238083, 143.7660572528839, 142.60584449768066, 142.24086368083954, 142.52116310596466, 141.2519255876541, 141.1517070531845, 140.50684356689453, 141.19238197803497, 141.34780728816986, 140.61745381355286, 140.60124135017395, 140.04862451553345, 140.0870704650879, 139.5416957139969, 139.68148791790009, 139.08985555171967, 140.07138776779175, 139.77374815940857, 139.51139318943024, 140.645827293396, 140.03250324726105, 140.61034107208252, 140.6924488544464, 141.22244489192963, 141.25677466392517, 140.8047615289688, 142.7635736465454, 142.24354553222656, 143.10741996765137, 143.09570169448853, 143.58672058582306, 146.92177271842957, 147.82781624794006, 147.75112199783325, 148.17439568042755, 148.85083973407745, 149.7237424850464, 151.38219344615936, 152.67045295238495, 154.29881513118744, 154.5539677143097, 154.90266180038452, 156.25007700920105, 157.36941695213318, 157.4039684534073, 159.2003800868988, 159.3835173845291, 159.40221846103668, 160.44739019870758, 160.26183569431305, 161.20053458213806, 162.51784825325012, 162.38604259490967, 163.02181482315063, 163.31591534614563, 164.1319375038147, 165.12091493606567, 164.85351872444153, 165.75777173042297, 166.24378657341003, 166.08817052841187, 167.2448751926422, 169.68081641197205, 168.46238374710083, 168.61745810508728, 170.5139582157135, 170.0285267829895, 170.30653429031372, 172.07148385047913, 170.2773449420929, 170.68276739120483, 171.38847279548645, 171.52637720108032, 171.4617898464203, 172.20652508735657, 172.36264443397522, 173.36985087394714, 175.03599786758423, 172.73695302009583, 173.78672695159912, 174.35708332061768, 173.8429832458496, 174.68837094306946, 174.33342218399048, 175.39354729652405, 174.22445249557495, 175.85768699645996, 175.00965857505798, 175.5585961341858, 174.96307682991028, 175.60910153388977, 175.88309001922607, 176.20367980003357, 176.207284450531, 175.8052134513855, 176.44358849525452, 176.52034044265747, 177.02085399627686, 176.13518595695496, 176.45588517189026, 176.57042527198792, 176.1672592163086, 176.91800570487976, 176.81296586990356, 177.13195180892944, 176.69589233398438, 176.66248393058777, 176.88651180267334, 177.04780387878418, 178.4512050151825, 176.34765362739563, 176.3933503627777, 176.7021017074585, 176.50587058067322, 176.26517581939697, 176.71869444847107, 176.66682314872742, 176.7819366455078, 176.65626788139343, 176.7930040359497, 176.87638020515442, 176.64398169517517, 176.5537552833557, 176.68691420555115, 176.6811728477478, 176.71780824661255, 176.71225023269653, 176.59748578071594, 176.55496644973755, 176.6399323940277, 176.6218934059143, 176.66458535194397, 176.57218050956726, 176.65981364250183, 176.73782324790955, 176.53894209861755, 176.61093616485596, 176.5843255519867, 176.54485845565796, 176.51844787597656, 176.50130438804626, 176.44169163703918, 176.44842219352722, 176.47735476493835, 176.5654754638672, 176.4407935142517, 176.34508204460144, 176.61953163146973, 176.2899284362793, 176.2205045223236, 176.31134009361267, 176.37648725509644, 176.27837371826172, 176.16319155693054, 176.16699290275574, 176.28528594970703, 176.1134557723999, 176.22257328033447, 176.1119327545166, 176.3093957901001, 176.03168940544128, 175.99808025360107, 175.9902105331421, 176.16176915168762, 176.0409653186798], "epoch_time": [51.98271036148071, 49.15078854560852, 50.235498905181885, 48.32429027557373, 47.54448866844177, 48.51941633224487, 49.09688925743103, 45.92325687408447, 46.409549713134766, 45.815842390060425, 47.71015024185181, 49.453699350357056, 50.79400062561035, 49.35471296310425, 46.65602254867554, 49.42387795448303, 50.10222816467285, 46.11270070075989, 46.84055733680725, 46.86823773384094, 46.21042776107788, 49.93488121032715, 49.748037338256836, 49.017507553100586, 48.43482971191406, 45.65847730636597, 49.51874923706055, 46.197935581207275, 46.95425057411194, 47.6760036945343, 45.88172125816345, 46.12580180168152, 46.128522634506226, 45.952983140945435, 45.797178506851196, 46.80956506729126, 47.470449686050415, 46.974655866622925, 47.40792512893677, 45.83702898025513, 46.99304962158203, 46.25184893608093, 46.27222657203674, 47.102994203567505, 49.32656908035278, 46.60892295837402, 49.56997323036194, 45.92873811721802, 45.929423093795776, 46.689170122146606, 45.6220269203186, 45.93312740325928, 45.536078453063965, 46.04050922393799, 46.45487833023071, 48.83127307891846, 45.938735246658325, 45.91023111343384, 47.528908252716064, 47.022127628326416, 46.14180612564087, 46.22419309616089, 47.31543326377869, 46.04724168777466, 47.502108335494995, 47.35809683799744, 46.55691957473755, 46.50375056266785, 46.20087909698486, 46.57447266578674, 49.43127369880676, 45.951767921447754, 45.703038692474365, 45.54484963417053, 46.92192268371582, 47.72135949134827, 46.695982217788696, 45.90370845794678, 46.34768295288086, 46.54729747772217, 46.40362334251404, 46.398465394973755, 48.11587119102478, 46.449092864990234, 46.93867611885071, 46.140789270401, 46.048523902893066, 47.44425702095032, 50.38738560676575, 46.4050407409668, 49.82474231719971, 46.17306661605835, 46.347031354904175, 47.16062331199646, 48.10490131378174, 46.5435106754303, 45.856287717819214, 45.93442702293396, 46.80423903465271, 45.99909853935242, 45.87736916542053, 47.44126915931702, 46.034432888031006, 45.91062068939209, 47.01118588447571, 48.83391261100769, 46.60177946090698, 45.84421253204346, 46.42493677139282, 46.06729984283447, 46.48625826835632, 46.0037362575531, 45.8268461227417, 45.82960820198059, 46.754329442977905, 46.78260779380798, 47.47908568382263, 45.97670769691467, 46.76659178733826, 45.92876958847046, 46.030203342437744, 46.440922498703, 45.84501767158508, 47.696847915649414, 46.0723397731781, 45.99245834350586, 45.918784856796265, 46.01119136810303, 45.80926823616028, 45.96869778633118, 46.26485323905945, 47.1515634059906, 47.21649241447449, 49.425413846969604, 46.683435678482056, 46.75973391532898, 45.89993238449097, 47.45702147483826, 45.900638580322266, 46.020174503326416, 46.39150643348694, 45.97572207450867, 49.67442870140076, 46.442362546920776, 48.81310033798218, 45.90462064743042, 46.499404191970825, 47.330442905426025, 50.48618793487549, 46.061691999435425, 46.6283802986145, 47.230998277664185, 46.29921627044678, 46.30007004737854, 47.06127429008484, 47.82676339149475, 46.293078660964966, 46.05158805847168, 46.08605074882507, 45.701605558395386, 46.057286500930786, 45.782370805740356, 45.70849132537842, 47.98637557029724, 47.67502737045288, 46.35779166221619, 45.913572549819946, 47.13009977340698, 47.29205346107483, 45.86402082443237, 46.236464977264404, 46.165273666381836, 47.15110516548157, 45.85548448562622, 45.89169096946716, 46.05872106552124, 46.8609836101532, 45.94076490402222, 46.832106590270996, 47.572246074676514, 45.94781804084778, 46.52126955986023, 47.88444805145264, 50.03222393989563, 47.912407875061035, 47.32327103614807, 46.31170296669006, 47.369943380355835, 46.474873781204224, 46.12797784805298, 47.13658881187439, 49.56145429611206, 46.09542202949524, 46.46695351600647, 46.15468788146973, 46.55275869369507, 46.01521897315979, 47.78382968902588, 48.38114070892334, 48.51394009590149]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr1e-07-wdecay1000.0000000000001-eps1e-08-seed44.json <==
{"train_acc": [11.942, 13.072, 13.424, 13.902, 14.196, 14.306, 14.606, 14.914, 15.022, 15.406, 16.416, 17.348, 18.538, 19.824, 21.278, 23.024, 23.96, 24.476, 25.082, 25.522, 25.998, 26.74, 27.51, 27.914, 28.436, 29.296, 29.82, 30.878, 31.176, 31.718, 32.32, 32.418, 32.866, 33.184, 33.464, 33.746, 34.32, 34.574, 35.156, 35.75, 36.16, 36.72, 37.356, 37.804, 38.23, 38.884, 39.384, 39.814, 40.364, 40.762, 41.14, 41.44, 42.142, 42.23, 42.554, 42.81, 43.144, 43.526, 43.45, 43.726, 43.96, 43.996, 44.2, 43.99, 43.986, 43.454, 43.1, 42.812, 42.242, 41.72, 40.998, 40.468, 39.93, 39.316, 38.71, 37.932, 37.184, 36.444, 35.808, 35.482, 35.02, 34.88, 34.534, 34.286, 34.16, 34.118, 33.968, 33.796, 33.632, 33.53, 33.422, 33.386, 33.072, 33.266, 33.116, 32.976, 32.866, 32.87, 32.57, 32.416, 32.132, 31.94, 31.538, 31.418, 31.256, 30.82, 30.498, 30.02, 29.606, 29.014, 28.444, 27.636, 26.988, 26.056, 25.528, 25.148, 24.89, 24.682, 24.616, 24.528, 24.31, 24.298, 24.302, 24.122, 24.012, 23.898, 23.682, 23.69, 23.52, 23.506, 23.182, 23.134, 22.852, 22.498, 22.136, 21.504, 20.788, 19.924, 19.348, 18.978, 18.768, 18.782, 18.762, 18.758, 18.768, 18.77, 18.812, 18.81, 18.828, 18.85, 18.812, 18.838, 18.836, 18.836, 18.81, 18.83, 18.794, 18.852, 18.826, 18.844, 18.862, 18.848, 18.884, 18.864, 18.84, 18.826, 18.844, 18.89, 18.84, 18.832, 18.824, 18.828, 18.852, 18.84, 18.876, 18.86, 18.856, 18.86, 18.866, 18.84, 18.918, 18.834, 18.846, 18.918, 18.856, 18.822, 18.874, 18.902, 18.882, 18.85, 18.838, 18.902, 18.886, 18.888, 18.86, 18.866, 18.898, 18.922, 18.876, 18.896], "test_acc": [12.84, 12.86, 13.14, 13.18, 13.2, 13.01, 13.11, 13.43, 13.52, 14.34, 15.63, 16.22, 17.5, 18.85, 20.76, 21.81, 22.86, 23.47, 23.69, 24.02, 24.7, 25.92, 27.27, 27.76, 28.54, 29.49, 30.71, 31.28, 32.15, 32.68, 33.37, 33.59, 33.94, 34.5, 34.88, 34.79, 35.32, 35.91, 36.13, 36.74, 37.4, 37.64, 38.18, 38.6, 39.36, 40.08, 40.22, 40.81, 41.09, 41.66, 41.3, 42.48, 42.65, 43.17, 43.18, 43.19, 43.96, 43.73, 43.76, 44.31, 44.85, 43.92, 43.57, 42.99, 42.5, 43.63, 42.34, 42.92, 42.72, 41.8, 41.38, 40.94, 40.33, 39.17, 39.35, 38.08, 37.91, 36.44, 35.89, 35.67, 34.94, 34.5, 34.64, 34.95, 34.61, 34.43, 34.02, 34.28, 33.45, 33.99, 33.13, 33.81, 33.35, 33.27, 33.07, 32.8, 31.7, 31.59, 29.08, 32.06, 29.4, 30.44, 31.87, 31.39, 31.41, 30.62, 26.49, 30.19, 28.3, 27.48, 25.97, 27.7, 26.69, 24.2, 24.56, 22.93, 25.4, 25.34, 25.35, 24.58, 23.81, 24.01, 24.68, 21.91, 24.69, 24.55, 24.38, 24.51, 23.36, 22.88, 22.88, 23.01, 23.51, 21.92, 22.19, 22.81, 21.78, 18.54, 19.83, 19.11, 18.97, 19.06, 18.29, 17.63, 17.89, 19.02, 15.56, 18.97, 18.91, 18.97, 19.07, 19.08, 19.03, 19.05, 19.01, 18.96, 19.05, 19.06, 18.98, 19.06, 19.03, 19.08, 19.06, 19.01, 19.09, 19.04, 19.01, 19.08, 18.96, 19.08, 19.04, 19.04, 19.03, 19.03, 19.09, 19.03, 19.08, 19.03, 19.04, 19.09, 19.06, 19.04, 19.06, 19.06, 19.05, 19.1, 19.11, 19.08, 19.03, 19.1, 19.09, 19.07, 19.05, 19.04, 19.05, 19.06, 19.05, 19.0, 19.06, 19.05], "train_loss": [943.2466723918915, 931.1740629673004, 920.0290124416351, 909.9283947944641, 901.6108841896057, 894.9252276420593, 888.6360607147217, 884.321236371994, 879.3860228061676, 875.7074065208435, 871.575201511383, 867.2789933681488, 860.9247796535492, 853.4466331005096, 843.5341143608093, 830.5819141864777, 818.1583074331284, 807.4184371232986, 798.8166494369507, 790.9974761009216, 783.7451040744781, 776.5761674642563, 769.4235008955002, 763.1641981601715, 757.7879468202591, 753.1817427873611, 749.4752494096756, 747.0278987884521, 743.7918726205826, 741.9943771362305, 739.6866111755371, 738.016059756279, 736.2017644643784, 734.7349193096161, 733.7450349330902, 731.8721401691437, 730.342532992363, 729.1974990367889, 727.9434283971786, 726.5857663154602, 725.5359659194946, 724.2185014486313, 722.9103523492813, 722.2597484588623, 720.8345746994019, 720.0795242786407, 718.8163211345673, 718.2408229112625, 717.5075216293335, 716.6387528181076, 716.3287696838379, 715.9918847084045, 715.7512319087982, 715.96149122715, 716.0756969451904, 716.3806713819504, 716.4682128429413, 717.0006024837494, 718.091047167778, 718.8687891960144, 720.340313911438, 721.8362559080124, 723.7167789936066, 726.0253686904907, 728.8548684120178, 732.2099727392197, 736.8040738105774, 741.3073256015778, 745.9963629245758, 750.3518575429916, 754.8366258144379, 759.0096249580383, 762.8752778768539, 766.7101871967316, 769.9210494756699, 773.3066405057907, 776.8140287399292, 779.387095451355, 782.8235334157944, 785.5353065729141, 788.3605498075485, 791.2781717777252, 794.086088180542, 796.8116188049316, 799.6448247432709, 802.2664949893951, 804.6402924060822, 807.3993151187897, 810.0027010440826, 812.2630307674408, 814.8133509159088, 817.1987478733063, 819.462730884552, 821.7276368141174, 824.0932395458221, 826.0978946685791, 828.2547979354858, 830.1780796051025, 832.1160728931427, 834.1086015701294, 835.9856362342834, 837.9279353618622, 839.6486010551453, 841.2014989852905, 842.8012964725494, 844.3484959602356, 845.8372554779053, 847.2818286418915, 848.8841645717621, 850.1567575931549, 851.523731470108, 852.9602241516113, 854.2485299110413, 855.4902985095978, 856.6216630935669, 857.7303218841553, 858.7826163768768, 859.754296541214, 860.687661409378, 861.5914354324341, 862.3686213493347, 863.2075595855713, 863.8932230472565, 864.6516098976135, 865.3492324352264, 865.9957454204559, 866.6851949691772, 867.1483132839203, 867.7514171600342, 868.3029413223267, 868.7485756874084, 869.3198714256287, 869.6839137077332, 870.2066566944122, 870.6641092300415, 870.9561665058136, 871.3501491546631, 871.6661775112152, 872.0599517822266, 872.2757873535156, 872.3216562271118, 872.355758190155, 872.3356001377106, 872.2423994541168, 872.1685109138489, 872.1436216831207, 871.9952774047852, 871.8851943016052, 871.7444434165955, 871.5405552387238, 871.4169499874115, 871.3634111881256, 871.3518767356873, 871.3519036769867, 871.2616105079651, 871.2449700832367, 871.2222454547882, 871.1551656723022, 871.1196517944336, 871.039892911911, 871.0792706012726, 871.0511837005615, 870.8897423744202, 870.8360624313354, 870.7925510406494, 870.7954301834106, 870.7342526912689, 870.6224944591522, 870.5867314338684, 870.5222752094269, 870.4653472900391, 870.4243252277374, 870.2929186820984, 870.1890025138855, 870.0955805778503, 869.9841096401215, 869.9213995933533, 869.9125456809998, 869.7901499271393, 869.7051033973694, 869.5648202896118, 869.5469074249268, 869.3898603916168, 869.2318632602692, 869.2616810798645, 869.1230742931366, 868.9445543289185, 868.8657977581024, 868.7522177696228, 868.6544823646545, 868.5610644817352, 868.5117084980011, 868.2994103431702, 868.2155663967133, 868.013866186142, 867.956990480423, 867.7676246166229, 867.68989777565, 867.5080659389496, 867.444406747818], "test_loss": [188.71898436546326, 186.55609250068665, 184.5288712978363, 182.78123140335083, 181.43922662734985, 180.40994477272034, 179.4427535533905, 178.69743061065674, 178.0683126449585, 177.34137535095215, 176.448810338974, 175.55381321907043, 174.17617774009705, 172.40511107444763, 169.36620163917542, 166.53448605537415, 163.30042505264282, 161.22605979442596, 159.4721382856369, 158.17041385173798, 156.77602648735046, 155.21722304821014, 153.48720145225525, 152.49875819683075, 151.4536098241806, 150.3017737865448, 149.6818414926529, 148.658625125885, 148.78715538978577, 147.84104228019714, 147.81235313415527, 147.62745440006256, 146.5548553466797, 146.2510051727295, 145.794908285141, 146.12115216255188, 145.61271476745605, 145.60287714004517, 144.97680640220642, 144.40564560890198, 144.72800493240356, 144.51357448101044, 142.9194622039795, 143.6577742099762, 143.2633113861084, 143.6404014825821, 142.96289455890656, 143.82626378536224, 142.5376467704773, 142.76526713371277, 143.8007196187973, 143.47447192668915, 142.6174236536026, 143.40058648586273, 142.3785938024521, 142.16777896881104, 143.76119470596313, 143.08379364013672, 142.22828447818756, 143.5628763437271, 144.1304533481598, 144.67861258983612, 144.10112011432648, 144.99313879013062, 145.24776327610016, 146.48781943321228, 147.22102630138397, 148.4882777929306, 148.64404571056366, 150.169020652771, 152.25191581249237, 151.7947155237198, 152.3384326696396, 153.54447627067566, 153.90031039714813, 155.11367774009705, 155.82987582683563, 155.87028527259827, 156.15193140506744, 157.4901431798935, 158.05513525009155, 158.26175153255463, 159.7518206834793, 159.76571714878082, 160.14732134342194, 160.59434270858765, 161.96556401252747, 162.27212703227997, 162.17037761211395, 163.80404686927795, 163.7682113647461, 164.03300595283508, 165.6691596508026, 165.0823302268982, 165.6319065093994, 166.6736912727356, 166.92605543136597, 167.2155499458313, 168.2820565700531, 168.054669380188, 168.35419297218323, 168.9630274772644, 169.1197202205658, 170.06466031074524, 169.525634765625, 170.57476997375488, 171.57321548461914, 170.27970337867737, 171.09862184524536, 171.38395738601685, 172.32339310646057, 171.52873492240906, 171.984375, 173.53062343597412, 173.69154739379883, 174.86436367034912, 173.3050491809845, 173.14120292663574, 173.4866921901703, 174.33045291900635, 173.69988179206848, 175.06088733673096, 174.74654603004456, 176.71852231025696, 174.9513509273529, 175.0613875389099, 175.27183389663696, 174.87614703178406, 174.69782042503357, 176.6668665409088, 176.72052907943726, 176.6797637939453, 175.34881591796875, 175.3085584640503, 177.4530384540558, 176.71052956581116, 176.45711207389832, 175.65059781074524, 176.94090509414673, 176.05612468719482, 175.81666088104248, 176.09638357162476, 175.67098903656006, 175.9211208820343, 177.71140003204346, 175.80613112449646, 179.38543605804443, 176.21338415145874, 176.34965324401855, 175.71702599525452, 175.97821474075317, 175.98029112815857, 176.17897748947144, 176.15010595321655, 175.76659893989563, 176.27208161354065, 176.07923436164856, 176.02988243103027, 176.23415446281433, 175.99968457221985, 176.12590384483337, 176.00416111946106, 175.8937132358551, 176.14231252670288, 175.95195388793945, 176.01126050949097, 176.10116696357727, 175.90314483642578, 176.174791097641, 175.87592554092407, 175.97295355796814, 175.95616602897644, 175.82738065719604, 175.8835096359253, 175.87628507614136, 175.88255906105042, 175.78826093673706, 175.81225562095642, 175.7619981765747, 175.6617329120636, 175.82271265983582, 175.77747583389282, 175.72653889656067, 175.7806363105774, 175.6623191833496, 175.56452226638794, 175.44204378128052, 175.366313457489, 175.75904202461243, 175.537011384964, 175.43713426589966, 175.4685344696045, 175.48151111602783, 175.55744695663452, 175.3172369003296, 175.2984139919281, 175.32058262825012, 175.43181586265564, 175.27339625358582, 175.2877116203308], "epoch_time": [50.37898826599121, 47.86030292510986, 48.20969748497009, 48.35203528404236, 48.20058274269104, 48.509021043777466, 48.35966610908508, 48.32468366622925, 48.6397020816803, 48.29998278617859, 48.36196732521057, 48.34794878959656, 48.48477482795715, 48.35443067550659, 48.51375150680542, 48.09686255455017, 48.28672432899475, 48.25364923477173, 48.29330778121948, 48.50946259498596, 48.36874222755432, 48.21036434173584, 48.18342304229736, 48.3909797668457, 48.366687297821045, 48.30104207992554, 48.14673590660095, 48.57475829124451, 48.14895415306091, 48.08045172691345, 48.552144289016724, 48.51341772079468, 48.20279359817505, 48.12624716758728, 48.02683401107788, 48.19779849052429, 48.47512769699097, 48.1333429813385, 48.069448709487915, 48.36481261253357, 48.36922264099121, 48.392478704452515, 47.78849697113037, 48.56424403190613, 48.18831419944763, 48.08183574676514, 48.17884683609009, 47.945759534835815, 48.3588433265686, 48.203521966934204, 48.53929400444031, 48.444886445999146, 48.17946004867554, 48.338913917541504, 48.20921301841736, 48.10206580162048, 48.378416776657104, 48.42622137069702, 48.288023471832275, 48.64490532875061, 48.10834884643555, 48.10832643508911, 48.47874689102173, 48.33950638771057, 48.61784553527832, 48.47736215591431, 48.46564197540283, 48.21815466880798, 48.03446412086487, 48.04390335083008, 48.47119402885437, 47.61322283744812, 47.93151044845581, 47.993889570236206, 48.0651581287384, 48.13714599609375, 48.13455510139465, 47.92273688316345, 48.21787691116333, 48.11493277549744, 48.46249961853027, 48.39357280731201, 48.03559994697571, 48.14273810386658, 48.6093430519104, 48.33860421180725, 48.25570368766785, 48.18738389015198, 48.408241271972656, 48.36480379104614, 48.38195443153381, 48.213401317596436, 48.31156349182129, 48.51380777359009, 48.20979881286621, 48.21626091003418, 48.5022931098938, 48.23929762840271, 48.31793665885925, 48.32740259170532, 48.15585541725159, 48.36812615394592, 48.346057653427124, 49.0291051864624, 48.19044899940491, 48.39591646194458, 48.176915645599365, 48.36866354942322, 48.66353416442871, 48.283281087875366, 48.20189642906189, 48.49077010154724, 48.29276418685913, 48.398918867111206, 48.3731951713562, 48.08834934234619, 48.64008808135986, 48.232391119003296, 48.47968077659607, 48.221678018569946, 48.31552052497864, 48.41553592681885, 48.55416250228882, 48.34057021141052, 48.253780126571655, 48.295117139816284, 48.598063230514526, 48.102540254592896, 48.49415564537048, 48.5273380279541, 47.532814502716064, 48.0667142868042, 48.340693950653076, 48.17386436462402, 48.354142904281616, 48.360435485839844, 48.46657347679138, 48.2856502532959, 48.488664388656616, 48.51699352264404, 48.06289744377136, 48.16935396194458, 48.62942957878113, 48.36986041069031, 48.581440448760986, 48.14842414855957, 48.36937355995178, 48.36999726295471, 48.01720833778381, 48.351723432540894, 48.1946120262146, 48.12048697471619, 48.2116858959198, 48.22509050369263, 48.248159408569336, 48.096956968307495, 48.63315415382385, 48.32420587539673, 48.429840087890625, 48.25890564918518, 48.26565384864807, 48.00490689277649, 48.40535831451416, 48.21191763877869, 48.24461507797241, 48.60260629653931, 48.31895351409912, 48.2838921546936, 48.28039360046387, 48.25343322753906, 48.05570435523987, 48.37623476982117, 48.321826457977295, 48.5772762298584, 48.287484884262085, 48.357259035110474, 48.717331409454346, 48.56273150444031, 47.99657607078552, 48.3637433052063, 48.18062710762024, 48.200209856033325, 48.322372913360596, 47.879517793655396, 48.21216440200806, 47.98258948326111, 48.130794048309326, 47.95846223831177, 48.1910400390625, 48.01752305030823, 48.017526149749756, 47.952651262283325, 47.579184770584106, 47.56015229225159, 47.58407759666443, 47.56425619125366, 47.3290753364563, 47.86541247367859, 47.93439340591431, 47.94927263259888]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr5e-05-wdecay2.0-eps1e-08-seed42.json <==
{"train_acc": [28.018, 45.828, 54.676, 61.148, 67.136, 71.684, 75.364, 78.302, 80.354, 82.518, 83.408, 84.902, 86.462, 86.82, 87.88, 88.894, 89.47, 89.806, 90.682, 90.822, 91.23, 91.604, 92.182, 92.554, 92.644, 93.09, 93.33, 93.378, 93.712, 93.796, 94.064, 94.424, 94.374, 94.67, 94.658, 94.98, 94.902, 95.102, 94.87, 95.172, 95.352, 95.618, 95.34, 95.656, 95.622, 95.552, 95.922, 96.004, 95.922, 95.904, 96.118, 96.034, 96.212, 96.18, 96.126, 96.466, 96.312, 96.126, 96.31, 96.362, 96.574, 96.438, 96.636, 96.688, 96.54, 96.734, 96.732, 96.592, 96.874, 96.932, 96.8, 96.842, 96.908, 96.904, 96.916, 96.65, 96.952, 96.94, 97.19, 97.13, 96.696, 97.112, 97.006, 96.932, 97.01, 97.012, 97.27, 96.972, 97.302, 97.166, 97.254, 97.124, 97.206, 97.63, 97.284, 97.396, 97.436, 97.28, 97.484, 97.392, 97.458, 97.728, 97.462, 97.464, 97.77, 97.496, 97.598, 97.458, 97.508, 97.672, 97.558, 97.416, 97.574, 97.566, 97.814, 97.616, 97.638, 97.574, 97.57, 97.578, 97.616, 97.684, 97.628, 97.68, 97.734, 97.684, 97.68, 97.672, 97.518, 97.544, 97.808, 97.738, 97.808, 97.6, 97.772, 97.738, 97.648, 97.728, 97.858, 97.638, 97.808, 97.744, 97.716, 97.842, 97.64, 97.786, 97.892, 97.786, 97.828, 97.762, 99.288, 99.75, 99.85, 99.848, 99.882, 99.912, 99.92, 99.952, 99.95, 99.952, 99.956, 99.952, 99.964, 99.934, 99.954, 99.944, 99.956, 99.962, 99.988, 99.954, 99.958, 99.956, 99.958, 99.954, 99.976, 99.958, 99.958, 99.932, 99.978, 99.984, 99.956, 99.966, 99.976, 99.964, 99.972, 99.944, 99.954, 99.97, 99.964, 99.97, 99.946, 99.954, 99.974, 99.93, 99.962, 99.958, 99.932, 99.94, 99.942, 99.93], "test_acc": [41.73, 50.73, 58.72, 63.89, 66.26, 73.12, 74.5, 75.21, 75.89, 79.33, 80.88, 80.05, 82.08, 82.35, 83.88, 82.53, 85.43, 84.89, 84.62, 82.44, 86.56, 84.79, 86.45, 84.88, 86.76, 85.76, 87.64, 87.79, 87.42, 85.68, 88.12, 88.76, 87.91, 89.56, 88.55, 89.29, 87.42, 87.26, 89.02, 88.44, 88.44, 88.77, 88.66, 90.38, 87.85, 90.03, 88.1, 88.58, 89.76, 88.48, 90.47, 89.14, 90.09, 90.59, 90.81, 89.74, 88.82, 88.28, 90.05, 90.63, 88.7, 89.74, 90.33, 90.39, 90.66, 89.78, 88.44, 90.5, 90.44, 89.79, 89.9, 90.28, 90.49, 89.39, 90.45, 91.79, 91.06, 90.4, 89.76, 90.24, 90.02, 90.75, 90.9, 90.14, 90.55, 90.76, 90.96, 91.63, 91.17, 90.25, 91.2, 90.41, 90.24, 89.63, 91.32, 91.51, 90.24, 90.55, 90.55, 90.87, 89.07, 91.31, 91.39, 89.93, 91.81, 90.86, 90.66, 90.13, 90.82, 91.79, 90.55, 91.25, 91.8, 90.83, 90.7, 90.92, 90.9, 90.91, 90.34, 91.77, 91.26, 90.06, 91.74, 91.74, 91.87, 90.08, 90.99, 91.02, 89.36, 90.69, 91.12, 90.3, 91.79, 90.64, 91.88, 92.26, 87.79, 91.07, 90.89, 90.24, 91.12, 90.33, 91.03, 88.58, 89.4, 90.24, 89.78, 91.5, 90.7, 90.22, 93.96, 94.25, 94.36, 94.42, 94.42, 94.44, 94.31, 94.41, 94.61, 94.43, 94.42, 94.57, 94.43, 94.3, 94.43, 94.35, 94.33, 94.47, 94.41, 94.51, 94.51, 94.77, 94.64, 94.4, 94.36, 94.46, 94.54, 94.44, 94.44, 94.47, 94.5, 94.33, 94.33, 94.25, 94.38, 94.3, 94.28, 94.38, 94.51, 94.43, 94.33, 94.43, 94.45, 93.94, 94.49, 94.34, 94.54, 94.48, 94.2, 94.32], "train_loss": [752.2500567436218, 572.6630847454071, 486.6793454885483, 422.80568665266037, 362.5396746993065, 313.63190776109695, 276.33628791570663, 244.44727197289467, 221.88406351208687, 199.399739921093, 187.12574350833893, 170.83446514606476, 156.19367769360542, 148.99645760655403, 138.9431178420782, 128.04133187234402, 122.20048473775387, 117.50572989881039, 106.9878830164671, 104.85995971411467, 100.26203626394272, 95.61349976807833, 89.68003141880035, 86.633724398911, 84.18179544061422, 79.17943976819515, 76.26474764943123, 75.58677760511637, 71.15842427313328, 70.29328429698944, 67.7205616272986, 64.00604032725096, 64.20838300511241, 62.00649365410209, 61.59541846066713, 57.879419554024935, 56.83435595035553, 56.70746063441038, 57.89388790726662, 54.841024439781904, 53.437485214322805, 51.692050471901894, 53.23187343031168, 51.07092640735209, 49.82180240005255, 50.69622971303761, 47.705012215301394, 46.85012571327388, 46.659646179527044, 46.91609163209796, 45.209720853716135, 45.947904309257865, 44.17575973086059, 44.26651231572032, 45.20699794590473, 41.156701447442174, 43.288504257798195, 43.91671213880181, 42.14748061262071, 41.871953185647726, 40.21757420524955, 40.59556511603296, 39.44357322342694, 38.79279489815235, 39.51635709218681, 38.057777371257544, 38.80778734385967, 39.55507209710777, 37.35215795226395, 36.51749947667122, 37.23828902840614, 36.972596384584904, 36.333256078884006, 37.33218819834292, 36.09774806164205, 38.681847910396755, 35.550283478572965, 35.98245804570615, 34.299960393458605, 34.64496130309999, 38.31999012734741, 34.83597407862544, 35.25043898820877, 35.40698068588972, 35.37728073820472, 35.093860984779894, 33.392748643644154, 35.265549251809716, 32.99254866782576, 33.70255574584007, 33.56977709196508, 33.82004885189235, 33.888632379472256, 29.12557513732463, 32.67408694885671, 30.232071939855814, 30.117730922996998, 31.4435121929273, 30.226804881356657, 31.1489687692374, 30.764502852223814, 27.480585628189147, 29.148679026402533, 30.4207611521706, 27.38455570116639, 29.79158773738891, 28.13823947776109, 30.216607064940035, 29.115861465223134, 27.88618142530322, 28.52839799039066, 29.026433628052473, 27.72118085436523, 28.83824116177857, 26.78693765727803, 28.384519536048174, 27.921696019358933, 28.55038880649954, 28.54637833405286, 28.26816606707871, 28.0407488476485, 26.94523613434285, 27.830238779075444, 26.91361096780747, 26.9043651195243, 28.247633344959468, 27.67881177458912, 27.1745710298419, 28.87026078812778, 28.289617686532438, 25.78433881793171, 27.201699562370777, 26.440465597435832, 27.779805812053382, 26.267848236486316, 26.30117354542017, 27.171222642064095, 27.402725072577596, 25.694891850464046, 27.81051948480308, 25.315001857466996, 25.973964541219175, 27.819602344185114, 25.696394040249288, 27.15022435504943, 26.41480527818203, 25.004465570207685, 25.471245013177395, 25.413516212254763, 26.751557792536914, 9.665296986931935, 4.2661220242735, 3.0509652071632445, 2.8967640505870804, 2.335512188030407, 1.9208092138287611, 1.7191012033144943, 1.3936251489212736, 1.2455349651281722, 1.2402015255065635, 1.1810670903068967, 1.2332202572142705, 1.0957808737875894, 1.245966491929721, 1.131166947656311, 1.0707083663437515, 1.0677266247221269, 1.0476826385129243, 0.7199042901047505, 0.9442706778063439, 0.8731233716243878, 0.8890602602623403, 0.895867085782811, 1.006692671799101, 0.7558325320133008, 0.9743954130681232, 1.0323802805505693, 1.1510375718935393, 0.7227768828161061, 0.6877582427114248, 0.9049714530701749, 0.8843842895003036, 0.8077237331890501, 0.8208950067055412, 0.8518570766900666, 1.1002746783779003, 1.0584178448771127, 0.8294021427282132, 0.872316810011398, 0.7896884898655117, 1.0252483521471731, 0.9281743337633088, 0.8571505369618535, 1.1587345551815815, 0.8866214414592832, 0.9813274907064624, 1.132272846531123, 1.1679399005370215, 1.090563665900845, 1.2990824473672546], "test_loss": [122.18468570709229, 105.4357123374939, 90.90643167495728, 81.5607197880745, 78.07378447055817, 61.017697274684906, 57.41508308053017, 55.91946503520012, 55.19928029179573, 47.63295033574104, 44.5149989426136, 46.761995017528534, 42.40767854452133, 41.17875203490257, 37.864542216062546, 42.39885661005974, 34.31905598938465, 36.86114984750748, 37.97621338069439, 43.80615217983723, 32.197032153606415, 37.305860728025436, 33.23274874687195, 36.55261555314064, 33.63080833852291, 36.554213121533394, 30.86046451330185, 30.80214314162731, 30.668222472071648, 38.97151969373226, 30.406149834394455, 28.817214906215668, 30.851389840245247, 26.521076306700706, 28.915280029177666, 26.91736662387848, 34.08742472529411, 32.91775946319103, 28.442748740315437, 30.18562227487564, 29.523391544818878, 29.048964515328407, 31.22203077375889, 25.37141764163971, 32.89310212433338, 25.994090542197227, 31.422176495194435, 30.732548251748085, 26.67183555662632, 31.695430994033813, 25.18624833226204, 29.349625550210476, 27.080863252282143, 25.015063151717186, 24.462528109550476, 27.92673772573471, 30.48018342256546, 33.32393166422844, 27.51275670528412, 25.33625316619873, 30.89409613609314, 28.190079882740974, 25.275897800922394, 26.486530393362045, 25.77038885653019, 26.933702364563942, 32.039827674627304, 26.519111908972263, 27.133896708488464, 29.0420393794775, 26.90671642124653, 27.106650575995445, 26.158129513263702, 29.186926797032356, 26.86747032403946, 22.756542399525642, 24.83375061303377, 26.30127301812172, 27.822177350521088, 28.329082891345024, 27.1678683757782, 25.536416068673134, 25.495876379311085, 28.88549566268921, 27.607896596193314, 26.167063236236572, 25.15637630596757, 23.859919391572475, 25.050368048250675, 28.625146985054016, 25.42064878344536, 27.5643362775445, 26.917675584554672, 31.423155039548874, 24.48820837587118, 23.807215720415115, 28.80881417542696, 26.84949415922165, 28.167294070124626, 25.84367261826992, 31.41503532230854, 24.589118488132954, 26.108979731798172, 29.72653168439865, 25.600421242415905, 25.69797070324421, 27.46540281176567, 28.883925393223763, 26.682100281119347, 23.473036244511604, 29.37193524837494, 26.354702048003674, 24.527521077543497, 26.16389463841915, 27.47382228076458, 25.98304307460785, 27.351469978690147, 26.130323141813278, 28.446078151464462, 25.119267478585243, 25.73189341276884, 29.42677602171898, 23.830810986459255, 24.400628581643105, 23.781294964253902, 29.02423904836178, 25.631390243768692, 26.80322153866291, 30.481384426355362, 26.455874264240265, 26.06681151688099, 28.724439591169357, 24.35013208538294, 27.008932888507843, 24.415424026548862, 23.05103812366724, 38.43427774310112, 26.39808849990368, 27.06884941458702, 27.562041491270065, 25.78942058980465, 28.428684391081333, 26.132030472159386, 33.50462278723717, 30.096713200211525, 27.254797965288162, 29.34917688369751, 25.710596472024918, 27.968173041939735, 27.87957413494587, 17.047878166660666, 17.158103434368968, 17.347056984901428, 17.40144022833556, 17.266938852146268, 17.610590996220708, 18.00182502809912, 17.757295560091734, 17.64002081658691, 18.493868553079665, 18.414147652685642, 19.13756043696776, 18.894289761781693, 19.20478104799986, 19.45183582417667, 19.710535768419504, 19.4644533963874, 19.425028167665005, 18.87887777760625, 19.070194250904024, 19.565811313688755, 19.420635284855962, 19.48957240022719, 20.05027405358851, 19.79192090034485, 19.432126665487885, 19.6102183945477, 19.653654327616096, 19.791388722136617, 19.276659971103072, 19.249362928792834, 20.226951320655644, 20.098461442627013, 20.257779678329825, 20.070287877693772, 20.153362223878503, 20.117034655064344, 19.83773330040276, 20.13642960228026, 20.056197905912995, 20.54852615389973, 20.313412208110094, 20.645150372758508, 22.813747781328857, 20.136778369545937, 20.5555456597358, 20.105126909911633, 20.817522060126066, 20.71398209966719, 20.383451096713543], "epoch_time": [90.9834372997284, 88.92078495025635, 88.9380202293396, 88.90112280845642, 88.95639395713806, 88.97767233848572, 88.95514392852783, 89.02278304100037, 88.96780467033386, 88.93644785881042, 89.02558135986328, 88.98090076446533, 88.98011422157288, 88.98856091499329, 88.94984078407288, 88.972247838974, 88.96768045425415, 88.9316246509552, 88.91276550292969, 88.92931962013245, 88.97281694412231, 88.99906182289124, 88.9812695980072, 88.98181366920471, 88.93480229377747, 89.0038902759552, 88.92066383361816, 88.93470072746277, 88.94992184638977, 88.94882822036743, 88.930006980896, 88.95309543609619, 88.97967672348022, 88.95432639122009, 88.95806097984314, 88.98494029045105, 88.91824626922607, 88.91167879104614, 88.92466688156128, 88.86593651771545, 89.0295672416687, 88.94203233718872, 88.96242928504944, 88.92390179634094, 88.90544009208679, 88.95830512046814, 88.93872809410095, 88.92725133895874, 88.99270439147949, 88.95704364776611, 88.92105627059937, 88.94420742988586, 88.95930171012878, 88.8990466594696, 88.96677494049072, 88.93047022819519, 89.02221083641052, 88.96040868759155, 88.9711446762085, 88.89041423797607, 88.9961290359497, 88.93345546722412, 88.97334146499634, 88.96691107749939, 88.9318585395813, 88.95668315887451, 88.96876311302185, 88.95066523551941, 88.94033741950989, 88.97017025947571, 88.96339583396912, 88.96984434127808, 88.98995327949524, 88.91800737380981, 88.99142456054688, 88.96259665489197, 88.97796559333801, 88.95780420303345, 88.95479130744934, 88.9162061214447, 88.97068500518799, 88.97141981124878, 89.00991368293762, 88.8856406211853, 88.94626593589783, 88.94081568717957, 89.05531644821167, 88.9358274936676, 88.91146850585938, 88.91468954086304, 88.94633913040161, 88.94425296783447, 88.88234305381775, 88.91737008094788, 88.93582081794739, 88.9596939086914, 88.95905208587646, 88.92698526382446, 88.9587254524231, 88.87472820281982, 88.90399527549744, 88.93736791610718, 88.9353289604187, 88.89600229263306, 88.9239399433136, 88.9590253829956, 88.91797852516174, 88.9333119392395, 88.94072532653809, 88.8738284111023, 88.90545415878296, 88.90134406089783, 88.91689395904541, 88.9411404132843, 88.90740013122559, 88.90348553657532, 88.89368677139282, 88.95077657699585, 88.89188623428345, 88.90753030776978, 88.92649555206299, 88.90361595153809, 88.94290781021118, 88.94507193565369, 88.9078221321106, 88.93219113349915, 88.90310001373291, 88.9252393245697, 88.89177703857422, 88.93381404876709, 88.92128229141235, 88.93081045150757, 88.91902351379395, 88.92731070518494, 88.9070475101471, 88.96435952186584, 88.907870054245, 88.93241000175476, 88.88773727416992, 88.88142919540405, 88.93677711486816, 88.92208933830261, 88.93725943565369, 88.89608001708984, 88.94201636314392, 88.88609838485718, 88.90474891662598, 88.9277446269989, 88.90455484390259, 88.88982653617859, 88.90697121620178, 88.86055707931519, 88.88274765014648, 88.88156819343567, 88.97995972633362, 88.90492177009583, 88.88546323776245, 88.8918399810791, 88.86682057380676, 88.9106056690216, 88.87350511550903, 88.94042730331421, 88.90566349029541, 88.89535546302795, 88.90161418914795, 88.87137365341187, 88.88160395622253, 88.89892363548279, 88.96099972724915, 88.88992881774902, 88.90911674499512, 88.9154896736145, 88.9090223312378, 88.91549611091614, 88.925541639328, 88.97050714492798, 88.861337184906, 88.90365982055664, 88.88481211662292, 88.9627091884613, 88.9528660774231, 88.96094036102295, 88.89003467559814, 88.90421414375305, 88.9125325679779, 88.89116621017456, 88.8669068813324, 88.92184042930603, 88.97660708427429, 88.89942741394043, 88.90188360214233, 88.94586753845215, 88.87729120254517, 88.90306162834167, 88.88305401802063, 88.93545436859131, 88.90572547912598, 88.90597677230835, 88.92727947235107, 88.95124101638794]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr5e-05-wdecay2.0-eps1e-08-seed43.json <==
{"train_acc": [27.676, 45.93, 54.958, 62.33, 67.91, 72.384, 76.098, 78.57, 80.94, 82.268, 83.838, 85.032, 85.94, 87.174, 87.796, 88.66, 89.288, 89.864, 90.558, 90.962, 91.372, 91.866, 92.12, 92.344, 92.538, 93.028, 93.178, 93.544, 93.76, 93.844, 94.104, 94.418, 94.446, 94.466, 94.532, 94.906, 95.02, 95.022, 95.154, 95.088, 95.394, 95.476, 95.466, 95.556, 95.738, 95.802, 95.776, 95.878, 95.88, 95.98, 96.158, 96.246, 96.07, 96.184, 96.38, 96.13, 96.38, 96.306, 96.514, 96.37, 96.506, 96.55, 96.556, 96.606, 96.596, 96.652, 96.676, 96.706, 96.76, 96.702, 96.642, 96.938, 96.872, 96.768, 96.794, 96.996, 96.94, 96.78, 96.996, 96.976, 96.95, 97.084, 96.974, 96.946, 97.172, 97.114, 97.196, 96.93, 97.108, 97.218, 97.12, 97.214, 97.21, 97.536, 97.344, 97.438, 97.338, 97.468, 97.46, 97.368, 97.458, 97.51, 97.384, 97.518, 97.508, 97.624, 97.528, 97.574, 97.46, 97.654, 97.588, 97.696, 97.718, 97.484, 97.49, 97.64, 97.568, 97.668, 97.624, 97.636, 97.778, 97.748, 97.612, 97.598, 97.75, 97.72, 97.558, 97.808, 97.51, 97.644, 97.738, 97.664, 97.74, 97.734, 97.71, 97.89, 97.79, 97.72, 97.842, 97.624, 97.726, 97.848, 97.762, 97.76, 97.824, 97.728, 97.81, 97.9, 97.832, 97.868, 99.216, 99.734, 99.816, 99.852, 99.874, 99.932, 99.932, 99.942, 99.948, 99.932, 99.948, 99.948, 99.954, 99.958, 99.96, 99.956, 99.952, 99.946, 99.976, 99.95, 99.962, 99.966, 99.958, 99.966, 99.952, 99.972, 99.974, 99.942, 99.932, 99.956, 99.952, 99.946, 99.944, 99.94, 99.978, 99.95, 99.94, 99.956, 99.974, 99.974, 99.956, 99.968, 99.96, 99.956, 99.952, 99.944, 99.936, 99.956, 99.936, 99.952], "test_acc": [41.88, 51.11, 59.33, 63.99, 68.65, 70.05, 75.45, 76.12, 79.93, 80.54, 80.71, 82.73, 82.21, 83.43, 84.9, 84.36, 85.43, 85.16, 86.18, 84.83, 86.29, 87.08, 84.54, 86.42, 84.42, 88.16, 87.04, 82.8, 87.01, 84.77, 88.76, 87.2, 86.98, 88.62, 86.35, 88.36, 89.16, 89.78, 87.03, 88.58, 89.09, 89.8, 87.87, 90.64, 89.53, 90.46, 88.82, 90.1, 89.29, 90.67, 90.27, 90.39, 87.1, 88.93, 89.99, 90.57, 89.68, 90.17, 89.4, 89.59, 90.0, 89.67, 90.18, 90.47, 90.74, 90.73, 89.75, 90.57, 89.92, 90.07, 90.82, 91.47, 89.8, 90.26, 91.45, 90.09, 89.89, 90.2, 90.61, 90.71, 89.09, 89.81, 91.41, 90.31, 90.77, 91.4, 90.74, 91.1, 90.93, 91.35, 90.52, 90.85, 91.57, 91.43, 91.18, 91.64, 90.53, 90.61, 91.66, 90.66, 91.69, 89.89, 90.57, 91.87, 90.72, 90.49, 89.11, 91.29, 91.45, 90.98, 90.2, 91.07, 89.34, 91.22, 90.39, 91.08, 90.49, 91.97, 91.31, 91.9, 89.71, 88.53, 91.81, 91.66, 92.14, 90.09, 89.48, 90.74, 91.01, 90.57, 91.49, 90.81, 91.93, 91.22, 92.16, 92.16, 91.68, 91.57, 90.3, 91.98, 90.33, 90.17, 90.15, 90.51, 88.89, 90.59, 91.08, 90.59, 90.76, 91.36, 94.29, 94.43, 94.52, 94.53, 94.31, 94.52, 94.5, 94.45, 94.45, 94.48, 94.45, 94.46, 94.42, 94.66, 94.85, 94.49, 94.6, 94.41, 94.49, 94.33, 94.52, 94.58, 94.28, 94.41, 94.19, 94.46, 94.32, 94.34, 94.34, 94.26, 94.4, 94.4, 94.31, 94.38, 94.41, 94.44, 94.15, 94.34, 94.26, 94.55, 94.26, 94.27, 94.5, 94.37, 94.15, 94.08, 94.36, 94.32, 94.19, 94.04], "train_loss": [756.1682976484299, 570.7884752750397, 485.66483771800995, 412.27404022216797, 353.2759780883789, 306.6848267316818, 269.42759692668915, 240.78430649638176, 217.0661806166172, 198.89588484168053, 182.78769233822823, 170.4176250398159, 159.1057370454073, 147.20615084469318, 138.65789753198624, 129.43373127281666, 122.71496392786503, 115.01784528791904, 108.28435131907463, 103.36794774234295, 98.61170889437199, 93.83982840180397, 89.99795221537352, 86.84064745903015, 84.47699618339539, 80.35437707602978, 77.6724598929286, 73.11487044394016, 71.9544225372374, 69.57493581622839, 67.01251650229096, 64.02299373596907, 63.863593854010105, 63.4604771733284, 61.85629582032561, 59.05707287415862, 57.53994897380471, 56.752924881875515, 55.168214712291956, 55.76666532456875, 53.35881516337395, 51.91285219043493, 52.196149092167616, 51.129329577088356, 49.6701713912189, 48.20064004138112, 48.525834610685706, 47.708067048341036, 47.62837005034089, 46.6880548261106, 45.42641199193895, 44.165970550850034, 45.35734544321895, 44.57656657323241, 41.61891960911453, 43.77579603716731, 42.23655114881694, 43.117475217208266, 40.265518413856626, 42.55947058275342, 40.36648809723556, 40.29555448517203, 40.01349357701838, 38.91891120001674, 39.121733920648694, 40.19706294313073, 38.61854132823646, 38.30058347247541, 38.366417698562145, 38.34043959528208, 37.68331845290959, 36.90499296039343, 36.53215885814279, 37.63561560027301, 37.4182191118598, 35.95396030880511, 36.46791788935661, 37.063294142484665, 36.48084366880357, 35.71195538341999, 36.32877195999026, 34.83534070197493, 34.965068105608225, 35.648440981283784, 34.107797065749764, 34.531859003938735, 33.748596685007215, 35.559595024213195, 34.7793536586687, 33.65607072785497, 33.59025611542165, 32.31957119703293, 33.87644245289266, 29.823232347145677, 31.49355318211019, 30.703419141471386, 31.353952150791883, 30.341681976802647, 30.171880919486284, 31.200169757008553, 30.22288863733411, 29.49083080329001, 30.28328408487141, 29.352711371146142, 30.263589737936854, 27.99062524549663, 28.869769351556897, 28.28146575950086, 30.5457792179659, 27.37474433053285, 29.081357784569263, 27.273200841620564, 26.920640100724995, 29.851892319507897, 28.642606700770557, 27.2104175016284, 28.27246972359717, 27.278309448622167, 27.820334415882826, 28.0887116426602, 26.584400499239564, 26.725751691497862, 28.000080924481153, 27.4236272694543, 27.305517804808915, 26.97011021245271, 29.39712757896632, 26.533814727328718, 29.170305303297937, 27.633712250739336, 26.837590880692005, 27.246248339302838, 26.686076801270247, 26.41222064383328, 27.825603714212775, 25.33902331441641, 26.285340356640518, 27.137785352766514, 25.150119048543274, 27.482885097153485, 27.07328448817134, 25.631457859650254, 26.8763449722901, 27.067934161052108, 26.35092819109559, 26.965418863110244, 25.728374920785427, 25.230300825089216, 25.465712369419634, 25.722085191868246, 9.81932786339894, 4.273593031568453, 3.2974447972374037, 2.7779654467012733, 2.335435316665098, 1.8270297918934375, 1.586326836142689, 1.4720054255449213, 1.4187251278781332, 1.4468656468670815, 1.2100577789824456, 1.2188924066722393, 1.1869766539311968, 1.122004418692086, 1.013183812261559, 1.01766210218193, 1.0017354696756229, 1.1304638557485305, 0.8242179767112248, 1.1123499993118457, 0.925805380451493, 0.9487318020546809, 0.9241911542485468, 0.9633383962791413, 1.0090777720324695, 0.8458843029802665, 0.8161207940429449, 1.037933419982437, 1.0856359819299541, 0.9826544284587726, 1.0677739074453712, 1.087059952376876, 1.0681266747415066, 1.0871642854181118, 0.7834233634639531, 0.9531577847665176, 1.1677442426444031, 0.9290070906281471, 0.8911484194686636, 0.7814506410504691, 1.020945016585756, 0.9110659307334572, 0.9024420098285191, 0.9643847568659112, 0.8932015774771571, 1.0344022027566098, 1.1493334808037616, 0.8982721945503727, 1.1878739210078493, 1.0913343584979884], "test_loss": [121.94551408290863, 105.5899589061737, 88.89827102422714, 79.03455233573914, 73.23307353258133, 69.52187186479568, 56.36405065655708, 56.329720824956894, 46.69607028365135, 45.0506936609745, 44.76638123393059, 40.556797087192535, 43.67365971207619, 38.933382868766785, 35.2755723297596, 37.04268169403076, 33.77588939666748, 35.087094500660896, 34.01844742894173, 36.16602121293545, 33.48873624205589, 32.35147701203823, 38.73416808247566, 34.616126000881195, 40.957671374082565, 29.291504561901093, 31.669350400567055, 47.80857115983963, 32.36158075928688, 40.474047273397446, 28.16471740603447, 32.99574249982834, 33.97736318409443, 28.96079671382904, 36.596720203757286, 30.063284188508987, 27.88884198665619, 25.80901274830103, 33.503576904535294, 30.241270840168, 28.490032121539116, 25.961829498410225, 31.98699387907982, 25.08511560410261, 26.6831264346838, 24.995298102498055, 28.949343100190163, 25.839534863829613, 28.14976528286934, 24.38099093735218, 25.43110628426075, 25.41064864397049, 34.65491500496864, 30.380664095282555, 27.107989594340324, 25.17053632438183, 26.940453723073006, 27.32116086035967, 29.021989472210407, 28.559108078479767, 26.877404682338238, 28.538986399769783, 27.388486340641975, 27.27308614552021, 25.716042056679726, 25.96109399944544, 29.804198130965233, 26.151648208498955, 26.95318140089512, 27.370944507420063, 24.618469454348087, 23.44035241752863, 28.193156868219376, 27.55144463479519, 23.67057440429926, 27.457499846816063, 28.15870377421379, 27.97467329353094, 26.36619122326374, 25.504888750612736, 31.457900673151016, 28.948571667075157, 24.11203031986952, 26.636755883693695, 26.280465126037598, 23.48045475035906, 25.87082964926958, 25.341880276799202, 25.02319437265396, 24.966858714818954, 27.47344881296158, 26.082972340285778, 23.46213000267744, 24.695734977722168, 25.462236151099205, 23.66417033225298, 26.300825841724873, 27.489820957183838, 23.31363471597433, 26.463436543941498, 24.18891142308712, 29.363737761974335, 28.05593468248844, 23.297250255942345, 26.747602492570877, 27.153456196188927, 32.39387392997742, 25.891584157943726, 24.145099066197872, 26.734646447002888, 28.714205533266068, 25.278475120663643, 30.15169820189476, 25.484779566526413, 28.790001645684242, 25.77970652282238, 27.152330867946148, 23.190728399902582, 25.630635641515255, 23.527517780661583, 30.187111146748066, 35.06195715069771, 23.15222477912903, 24.13618602603674, 23.163167752325535, 28.50692803412676, 32.026411563158035, 27.62317430973053, 24.973477378487587, 26.590047098696232, 23.79961659014225, 27.409145288169384, 23.841759249567986, 26.33802619576454, 23.212772399187088, 24.081518590450287, 23.55523009598255, 25.292357325553894, 29.389553740620613, 24.120961759239435, 28.1357461810112, 29.652583464980125, 28.801214024424553, 29.495750039815903, 34.097938776016235, 29.034790709614754, 26.70356996357441, 28.587258271872997, 27.528027817606926, 26.80558866262436, 17.443809185177088, 17.586971098557115, 17.62241992354393, 18.09809316508472, 18.489875495433807, 18.444477315992117, 18.624377094209194, 19.020696541294456, 18.991081923246384, 19.28575824573636, 19.397274173796177, 19.57829743809998, 19.76968431659043, 19.435453955084085, 19.721750909928232, 19.99782318621874, 19.981933191418648, 20.559492398053408, 20.438137523829937, 20.08976311981678, 19.997308269143105, 19.983644772320986, 20.63819446787238, 20.123601589351892, 20.802678555250168, 20.485193122178316, 21.059567600488663, 21.046752735972404, 21.009180583059788, 21.087227001786232, 21.37024106271565, 20.87380444072187, 21.075091753154993, 20.964832173660398, 20.646104775369167, 21.09274559468031, 21.84943164139986, 21.33374532777816, 20.883603546768427, 21.02144171996042, 21.338889677077532, 21.057277273386717, 21.001360550522804, 21.359653851017356, 21.93659733980894, 22.664117872714996, 21.28879575803876, 21.618242271244526, 21.776535399258137, 22.26051827520132], "epoch_time": [90.61568236351013, 88.81687116622925, 88.78767347335815, 88.79956579208374, 88.78748893737793, 88.80295610427856, 88.78572988510132, 88.84326982498169, 88.80536842346191, 88.80993747711182, 88.79077816009521, 88.83523607254028, 88.84080338478088, 88.78916811943054, 88.81791925430298, 88.7925112247467, 88.7819311618805, 88.7958197593689, 88.83284091949463, 88.81818318367004, 88.79673027992249, 88.7852795124054, 88.81673121452332, 88.81144165992737, 88.86247420310974, 88.84788942337036, 88.83528280258179, 88.77832269668579, 88.87990164756775, 88.81506323814392, 88.84396147727966, 88.790212392807, 88.77928018569946, 88.81306338310242, 88.81135964393616, 88.833092212677, 88.84868669509888, 88.78973937034607, 88.80421328544617, 88.76873755455017, 88.88225388526917, 88.83432054519653, 88.81114268302917, 88.83038353919983, 88.8024787902832, 88.88732147216797, 88.8536286354065, 88.80859041213989, 88.80608344078064, 88.83589172363281, 88.81218910217285, 88.82574081420898, 88.82819437980652, 88.85558319091797, 88.82544088363647, 88.78612971305847, 88.83402419090271, 88.84293794631958, 88.87652277946472, 88.85773301124573, 88.83667063713074, 88.87105178833008, 88.80454325675964, 88.84264254570007, 88.79896569252014, 88.79726767539978, 88.83403301239014, 88.83360004425049, 88.82563304901123, 88.83577919006348, 88.8426308631897, 88.83831834793091, 88.87360262870789, 88.79573512077332, 88.86115717887878, 88.8478569984436, 88.8401288986206, 88.83164548873901, 88.80873775482178, 88.82841753959656, 88.85197949409485, 88.80029606819153, 88.84996008872986, 88.79982590675354, 88.79870200157166, 88.89733862876892, 88.87597489356995, 88.83314490318298, 88.89375281333923, 88.82004022598267, 88.86201071739197, 88.81671380996704, 88.86540865898132, 88.87712693214417, 88.81667447090149, 88.83074808120728, 88.89283561706543, 88.86331367492676, 88.84541749954224, 88.90245270729065, 88.87845015525818, 88.89923334121704, 88.9037504196167, 88.84152936935425, 88.86685919761658, 88.84298014640808, 88.81065464019775, 88.8164210319519, 88.81482219696045, 88.79380321502686, 88.7815101146698, 88.80213332176208, 88.82476258277893, 88.96578097343445, 88.95827126502991, 88.85498857498169, 88.85691118240356, 88.84484124183655, 88.84759855270386, 88.9036135673523, 88.91719484329224, 88.84180164337158, 88.87477684020996, 88.85248398780823, 88.82072687149048, 88.86924290657043, 88.84090542793274, 88.83820652961731, 88.86420845985413, 88.85971641540527, 88.84175276756287, 88.84018349647522, 88.8042380809784, 88.7941632270813, 88.81246089935303, 88.76800966262817, 88.92918992042542, 88.84679055213928, 88.83331871032715, 88.85199522972107, 88.85447144508362, 88.79487133026123, 88.8253026008606, 88.8634660243988, 88.87123489379883, 88.84639501571655, 88.86283349990845, 88.90255498886108, 88.89637923240662, 88.84648609161377, 88.86138486862183, 88.84801483154297, 88.88699555397034, 88.87845230102539, 88.89244413375854, 88.82487750053406, 88.86558890342712, 88.89760088920593, 88.80811667442322, 88.95306515693665, 88.83846402168274, 88.85154056549072, 88.88575053215027, 88.85946607589722, 88.84596371650696, 88.88435459136963, 88.93223166465759, 88.83169746398926, 88.78916597366333, 88.8336284160614, 88.82309699058533, 88.86108326911926, 88.85864543914795, 88.8119215965271, 88.84084820747375, 88.87071824073792, 88.8740484714508, 88.87971830368042, 88.85411930084229, 88.85801577568054, 88.87154579162598, 88.88616800308228, 88.89544701576233, 88.8377697467804, 88.8852744102478, 88.84674453735352, 88.88117671012878, 88.83655023574829, 88.84529209136963, 88.86600995063782, 88.86634969711304, 88.84221911430359, 88.82379245758057, 88.85327982902527, 88.82696175575256, 88.85170817375183, 88.83594846725464, 88.8315646648407, 88.87104606628418, 88.82457542419434]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr5e-05-wdecay2.0-eps1e-08-seed44.json <==
{"train_acc": [26.782, 45.148, 54.526, 61.764, 66.676, 71.106, 74.682, 77.618, 80.002, 81.99, 83.304, 84.824, 85.778, 86.94, 87.83, 88.47, 89.022, 89.662, 90.354, 90.844, 91.28, 91.7, 92.064, 92.298, 92.748, 92.956, 93.284, 93.364, 93.71, 93.934, 94.176, 94.31, 94.406, 94.728, 94.736, 94.752, 94.854, 94.964, 95.238, 95.258, 95.172, 95.318, 95.464, 95.636, 95.69, 95.644, 95.646, 95.99, 95.952, 96.062, 95.908, 96.154, 96.086, 96.306, 96.136, 96.364, 96.502, 96.298, 96.47, 96.558, 96.274, 96.69, 96.53, 96.668, 96.782, 96.734, 96.772, 96.612, 96.862, 96.7, 96.728, 96.78, 96.882, 96.862, 96.794, 97.014, 96.99, 96.862, 97.082, 96.882, 96.994, 96.966, 96.986, 97.154, 97.016, 97.098, 97.038, 97.268, 97.034, 97.316, 97.286, 97.252, 97.3, 97.446, 97.442, 97.52, 97.412, 97.366, 97.482, 97.28, 97.544, 97.47, 97.378, 97.54, 97.576, 97.556, 97.686, 97.57, 97.58, 97.444, 97.73, 97.502, 97.598, 97.52, 97.53, 97.72, 97.648, 97.662, 97.634, 97.586, 97.662, 97.778, 97.67, 97.826, 97.638, 97.64, 97.71, 97.664, 97.85, 97.658, 97.78, 97.714, 97.87, 97.578, 97.624, 97.83, 97.61, 97.718, 97.812, 97.668, 97.76, 97.706, 97.75, 97.68, 97.802, 97.768, 97.808, 97.922, 97.774, 97.734, 99.272, 99.738, 99.77, 99.894, 99.918, 99.9, 99.916, 99.952, 99.942, 99.934, 99.948, 99.942, 99.952, 99.954, 99.952, 99.954, 99.954, 99.97, 99.964, 99.956, 99.958, 99.958, 99.966, 99.984, 99.964, 99.936, 99.946, 99.946, 99.966, 99.964, 99.95, 99.952, 99.97, 99.99, 99.97, 99.96, 99.956, 99.958, 99.968, 99.966, 99.942, 99.95, 99.964, 99.962, 99.968, 99.96, 99.964, 99.976, 99.954, 99.962], "test_acc": [37.28, 47.77, 59.41, 61.81, 67.71, 69.81, 75.21, 72.39, 76.35, 80.25, 79.66, 80.91, 81.06, 82.98, 82.09, 80.91, 84.02, 84.87, 85.58, 84.86, 86.38, 84.93, 85.75, 87.4, 87.75, 85.95, 87.11, 84.21, 87.77, 87.76, 88.19, 87.85, 87.8, 85.52, 86.82, 87.36, 88.69, 88.92, 89.17, 88.47, 88.39, 88.2, 88.06, 88.15, 88.08, 88.36, 90.13, 90.38, 89.59, 89.45, 90.04, 90.15, 89.72, 88.93, 90.27, 87.1, 88.95, 90.38, 90.41, 88.46, 90.37, 89.34, 90.03, 91.39, 90.29, 89.82, 90.24, 89.25, 90.59, 91.32, 90.81, 90.14, 90.82, 89.61, 90.48, 89.29, 89.85, 91.0, 90.69, 90.96, 89.81, 90.07, 91.69, 91.03, 91.44, 91.25, 90.68, 91.43, 90.6, 90.35, 91.14, 91.15, 91.07, 91.2, 90.13, 91.32, 90.99, 91.11, 90.78, 91.61, 92.14, 91.59, 91.15, 90.21, 90.66, 91.88, 91.94, 90.25, 90.21, 91.9, 89.94, 91.1, 91.72, 90.99, 91.26, 90.45, 91.7, 91.3, 90.58, 91.23, 90.4, 90.58, 88.85, 90.53, 90.11, 90.02, 91.68, 91.89, 90.65, 91.56, 91.27, 91.16, 90.78, 90.21, 90.68, 91.25, 91.72, 92.08, 90.19, 90.7, 91.53, 91.73, 90.51, 89.45, 91.06, 91.71, 91.76, 90.91, 92.31, 89.76, 94.26, 94.56, 94.5, 94.68, 94.69, 94.74, 94.65, 94.54, 94.71, 94.55, 94.84, 94.6, 94.54, 94.5, 94.58, 94.52, 94.43, 94.53, 94.59, 94.34, 94.49, 94.38, 94.67, 94.61, 94.54, 94.32, 94.33, 94.45, 94.3, 94.46, 94.36, 94.26, 94.46, 94.6, 94.58, 94.48, 94.34, 94.39, 94.55, 94.32, 94.18, 94.34, 94.2, 94.53, 94.47, 94.17, 94.46, 94.28, 94.06, 94.19], "train_loss": [767.7350552082062, 580.4329532384872, 489.11742931604385, 418.7384869456291, 367.4949670433998, 321.8338943719864, 282.1525695323944, 252.021102309227, 226.00108966231346, 204.32910832762718, 190.355957955122, 172.52217930555344, 162.44068644940853, 149.35916374623775, 140.3472935706377, 132.14507120847702, 124.05789467692375, 117.44497773051262, 111.59895291924477, 105.01010431349277, 100.00010954588652, 94.80963910371065, 90.75583516806364, 87.82612416148186, 82.67124877125025, 80.59099004417658, 76.74099384248257, 75.62045588344336, 72.61809228360653, 69.5464024618268, 66.09785425290465, 66.24385590106249, 65.1075056605041, 61.47007707878947, 61.04064230620861, 59.57262879982591, 58.2136662453413, 57.303212787956, 54.74076644703746, 54.59190567024052, 55.046067886054516, 54.30741151049733, 51.672175750136375, 50.78640826791525, 49.55956241488457, 50.940046705305576, 50.38228102400899, 47.262223774567246, 46.84474959410727, 45.3379026055336, 46.507388565689325, 44.635960929095745, 44.44766397587955, 43.360134810209274, 44.885791070759296, 42.294987604022026, 41.115544360131025, 42.39439104124904, 41.71624527871609, 40.54103937372565, 42.94052754715085, 39.318864116445184, 40.79850902967155, 39.56500676460564, 38.228414284065366, 38.70889489725232, 38.58936926536262, 38.460183791816235, 37.25502076372504, 38.49625517614186, 37.65472159720957, 37.6253225710243, 36.242350339889526, 36.614571454934776, 37.96203010249883, 36.54864661954343, 35.03789451532066, 36.51435633189976, 35.07435383461416, 37.00600051879883, 36.160366432741284, 35.98648564517498, 35.856660172343254, 33.70923637691885, 35.57289577834308, 34.03381211310625, 35.08948136866093, 33.061576823703945, 34.697111109271646, 31.92319076322019, 32.85473403148353, 33.24854308925569, 32.06654297746718, 29.961906004231423, 31.359410514123738, 30.47671271301806, 30.481146907433867, 30.751541911624372, 30.0007187416777, 32.06602300517261, 29.210405548103154, 29.806048572063446, 30.753627460449934, 28.77579547930509, 29.183089121244848, 29.25441852491349, 27.98522967658937, 28.883485237136483, 29.13821549899876, 30.97041837312281, 27.052792963571846, 29.48979545198381, 28.123172134160995, 28.611812863498926, 29.796927141956985, 26.115550169721246, 27.63212150335312, 27.488692892715335, 28.398447551764548, 28.829504744149745, 27.05454077757895, 27.078687529079616, 27.669632100034505, 26.622218403499573, 27.35964417923242, 28.048138648737222, 26.808959614485502, 27.38745761103928, 26.145253382623196, 28.20820544846356, 26.147353056352586, 26.927218261174858, 26.095446296967566, 28.25857163220644, 26.89813414402306, 25.918328947387636, 28.082630841061473, 26.92251892015338, 25.906432311050594, 26.729360254481435, 26.72621574625373, 26.078274935483932, 26.909195941872895, 27.05041552707553, 25.776315046474338, 26.35866214800626, 25.55260961735621, 24.844961382448673, 25.53994281310588, 27.507941325195134, 9.719164100242779, 4.104939532233402, 3.519446872291155, 2.4704947501886636, 2.0448569674044847, 1.967813168070279, 1.7369509108830243, 1.445176139823161, 1.3152810400351882, 1.4356410019099712, 1.3325828968081623, 1.1774772355565801, 1.138545080961194, 1.165257521381136, 1.1097051235847175, 1.0373949178028852, 1.0548345344141126, 0.9339932920993306, 0.8697909534676, 0.9476413932279684, 1.0547709720558487, 0.9466321780346334, 0.850068525178358, 0.6723395499866456, 0.9008036617306061, 1.0858495144639164, 1.1149939122260548, 0.9942857332644053, 0.8212301132152788, 0.9143307990743779, 0.9820534744067118, 1.0542856401298195, 0.879745492071379, 0.6388683737604879, 0.7573674246086739, 0.9279927165480331, 0.9823137536877766, 0.9921435937285423, 0.8115897587849759, 0.8357770151924342, 1.0920425655785948, 1.0562219386338256, 0.8422501194872893, 0.867738830158487, 0.8339244971284643, 0.8825394870364107, 0.8434486145270057, 0.7588394278427586, 0.9835417130962014, 0.9416383675416], "test_loss": [133.09304177761078, 116.66015708446503, 89.91162896156311, 87.0297709107399, 72.16148793697357, 68.06099909543991, 55.50478583574295, 63.302081406116486, 54.7233110666275, 45.948923856019974, 48.54729403555393, 45.052004635334015, 45.29432228207588, 40.36522297561169, 42.83860018849373, 48.08014431595802, 38.184812009334564, 36.43331816792488, 34.84995187819004, 36.57371962070465, 33.15136452764273, 37.35869860649109, 35.42205300927162, 30.011175557971, 30.091636896133423, 34.155531868338585, 31.41174127161503, 40.90968957543373, 31.42316035926342, 30.10792227089405, 29.868897154927254, 29.82188631594181, 30.939431324601173, 37.07273510098457, 34.935937613248825, 34.38518504798412, 29.384202122688293, 28.79038456082344, 29.20109423995018, 31.350993871688843, 30.06176321208477, 30.449691027402878, 31.371026128530502, 32.26195269823074, 31.655848518013954, 30.94828075170517, 25.823611974716187, 25.73929989337921, 27.6178081035614, 28.352820590138435, 27.131672009825706, 25.82923500239849, 27.277130156755447, 29.80728179216385, 25.320730693638325, 36.66375049948692, 30.3679046779871, 26.0430810675025, 25.34975963830948, 31.455756202340126, 24.650357365608215, 28.739426732063293, 27.619368486106396, 23.957922391593456, 27.017576918005943, 26.292115844786167, 25.633343189954758, 30.433067247271538, 25.86127208173275, 24.138970866799355, 26.31872246414423, 26.90513989329338, 25.771370708942413, 28.97681349515915, 26.291405402123928, 29.73614875972271, 28.93843647837639, 25.500285014510155, 25.810037150979042, 24.92443985119462, 29.110284373164177, 29.00173845887184, 22.360576704144478, 26.42027373611927, 24.694759771227837, 25.132623940706253, 25.638709537684917, 23.317581616342068, 27.302788823843002, 27.93128401041031, 25.240202628076077, 25.015763729810715, 25.441060818731785, 25.844064757227898, 29.21935762465, 24.44842654466629, 26.26168516278267, 25.30032104253769, 25.11937890946865, 24.465657077729702, 23.089937400072813, 25.001852437853813, 24.380584999918938, 27.731929063796997, 27.012763366103172, 23.641338378190994, 23.456034492701292, 27.35422556474805, 27.06648363173008, 22.0887173935771, 28.60482168197632, 26.25475324690342, 23.584974508732557, 25.846400700509548, 25.065716788172722, 27.370532855391502, 23.072971573099494, 26.45476669073105, 27.801834508776665, 24.78040073812008, 28.576501592993736, 27.807271286845207, 32.94608852267265, 27.559220507740974, 28.68134318292141, 30.144751250743866, 23.428540036082268, 23.054065108299255, 29.567938446998596, 24.82718250155449, 24.55020409077406, 26.787052035331726, 27.115708470344543, 28.121880531311035, 26.84888418018818, 25.099015831947327, 24.271110080182552, 23.063414100557566, 30.322849437594414, 27.04046158492565, 23.940249033272266, 22.839888975024223, 27.87062332034111, 28.956906624138355, 27.415622390806675, 25.16361603885889, 23.00177686288953, 27.71470918506384, 24.828652180731297, 30.844967231154442, 16.337736355140805, 16.204356227070093, 16.339175878092647, 16.483927259221673, 17.147592782974243, 17.349062263034284, 17.593909116461873, 18.28236675262451, 17.897195477038622, 18.202284726314247, 18.008981792721897, 18.483404081314802, 18.605625844560564, 19.004154143854976, 19.140189145691693, 19.08988705277443, 19.719988791272044, 19.336402107030153, 19.42625246103853, 19.80316307488829, 19.542469888925552, 19.915598412044346, 19.68427108693868, 19.73825140297413, 19.79086015187204, 20.73902452737093, 20.55860709026456, 20.032261992804706, 19.880377059802413, 19.488674398511648, 20.557901114225388, 20.124684404581785, 20.4591776560992, 19.787447568029165, 19.91186547651887, 20.768986776471138, 21.593624893575907, 20.70131302624941, 20.80787134449929, 21.467097774147987, 21.422032866626978, 20.759038005955517, 21.041057229042053, 20.4667455451563, 20.532126904465258, 21.423208203166723, 20.536854727193713, 21.241160340607166, 22.395899292081594, 21.948441863059998], "epoch_time": [49.629939556121826, 47.17258810997009, 46.870126247406006, 46.99545478820801, 47.27840805053711, 47.191076040267944, 47.11609864234924, 47.56196331977844, 47.522844314575195, 47.232969522476196, 47.34127163887024, 47.424689531326294, 47.55586051940918, 47.16095781326294, 47.396337032318115, 47.35244798660278, 47.17342710494995, 47.35627555847168, 47.29157090187073, 47.163485527038574, 47.40515160560608, 47.27402377128601, 47.48010611534119, 47.578665256500244, 47.151936292648315, 47.237486600875854, 47.46795845031738, 47.37313890457153, 47.249510288238525, 47.3898229598999, 47.43734526634216, 47.430018186569214, 47.340975761413574, 47.27174925804138, 47.06929922103882, 46.9727680683136, 47.422603607177734, 47.471394777297974, 47.085041761398315, 47.260814905166626, 47.27816724777222, 47.4448344707489, 47.36703681945801, 47.03623819351196, 47.17231464385986, 47.30572247505188, 47.088701009750366, 47.05917763710022, 47.41225004196167, 47.08227825164795, 46.792380809783936, 46.958324909210205, 46.97055649757385, 46.86894178390503, 46.832247734069824, 46.874977588653564, 46.7263445854187, 46.76945781707764, 47.08014631271362, 47.329750776290894, 47.37123489379883, 47.49814200401306, 47.05123591423035, 47.52203345298767, 47.168853521347046, 47.299633502960205, 47.2153525352478, 47.19237041473389, 47.13037371635437, 47.424649238586426, 47.52598190307617, 47.1386923789978, 47.0889093875885, 47.492526054382324, 47.29780030250549, 47.523505210876465, 47.273618936538696, 47.56403350830078, 47.635647773742676, 47.095601081848145, 47.39240097999573, 47.22525954246521, 47.23117995262146, 47.38239884376526, 47.59946322441101, 47.322619915008545, 47.559438705444336, 47.481903314590454, 47.461902379989624, 47.28477454185486, 47.69952726364136, 47.31464672088623, 46.9622962474823, 47.47950267791748, 47.35429000854492, 47.356250524520874, 47.272889375686646, 47.31679177284241, 47.41258120536804, 47.3545458316803, 47.50190019607544, 47.146034479141235, 47.35870099067688, 47.28484225273132, 47.37016487121582, 47.33752775192261, 47.27448320388794, 47.237667083740234, 47.419970750808716, 47.48760199546814, 47.506173849105835, 47.020854234695435, 47.23187279701233, 47.311153411865234, 46.913206338882446, 47.45300269126892, 47.254406690597534, 46.862016916275024, 47.284937381744385, 47.07305908203125, 47.299076795578, 47.45753216743469, 47.29238486289978, 47.48466897010803, 47.04571485519409, 47.57861924171448, 47.45866584777832, 47.19994854927063, 47.56718468666077, 47.57239317893982, 47.34526705741882, 47.38433480262756, 47.70780873298645, 47.28245949745178, 47.23547601699829, 47.86560797691345, 47.55436682701111, 47.22569823265076, 47.05623507499695, 47.840802907943726, 47.74404287338257, 47.37234568595886, 47.57078957557678, 47.63778519630432, 47.251633644104004, 47.3500075340271, 47.05976414680481, 47.38555288314819, 47.09447240829468, 47.08600854873657, 47.80491328239441, 47.02697682380676, 47.50057125091553, 47.317400217056274, 47.44693660736084, 47.19073534011841, 47.44608974456787, 47.51544213294983, 47.66274690628052, 47.05816459655762, 47.67755579948425, 47.47868585586548, 47.43960428237915, 47.248870611190796, 47.39983105659485, 47.26710391044617, 47.59689807891846, 47.35886526107788, 47.53101563453674, 47.397581338882446, 47.300559282302856, 47.52467131614685, 47.69965720176697, 47.64056444168091, 47.79724836349487, 47.66245675086975, 47.51508927345276, 47.557430028915405, 47.40772199630737, 47.658169746398926, 47.29319477081299, 47.3455708026886, 47.360761404037476, 47.38834285736084, 47.71389579772949, 47.32916021347046, 47.776379108428955, 47.525617599487305, 47.07099223136902, 47.140591859817505, 47.612735986709595, 47.4083046913147, 47.03201746940613, 47.15082001686096, 46.96977734565735, 47.63126993179321, 47.419013023376465, 47.52269172668457, 47.26859521865845, 47.36168909072876]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr5e-06-wdecay20.0-eps1e-08-seed42.json <==
{"train_acc": [14.99, 24.768, 32.006, 37.482, 41.642, 45.142, 48.564, 51.412, 54.054, 56.88, 58.964, 61.24, 63.156, 65.094, 66.948, 68.96, 70.542, 72.214, 73.602, 74.914, 76.354, 77.54, 78.608, 79.662, 80.676, 81.698, 82.584, 83.136, 83.694, 84.852, 85.354, 85.884, 86.386, 87.104, 87.46, 88.118, 88.524, 89.084, 89.462, 89.882, 90.058, 90.638, 90.886, 91.124, 91.624, 91.586, 91.944, 92.568, 92.54, 92.808, 92.738, 93.0, 93.324, 93.37, 93.186, 93.49, 93.788, 93.78, 93.858, 94.002, 93.964, 94.218, 94.19, 94.11, 94.34, 94.278, 94.208, 94.268, 94.324, 94.4, 94.518, 94.484, 94.228, 94.402, 94.402, 94.282, 94.302, 94.474, 94.29, 94.332, 94.292, 94.406, 94.484, 94.506, 94.506, 94.498, 94.694, 94.636, 94.548, 94.772, 94.918, 94.676, 94.832, 95.064, 95.112, 95.148, 95.196, 95.246, 95.398, 95.286, 95.372, 95.53, 95.52, 95.736, 95.69, 95.646, 95.878, 95.956, 95.9, 95.982, 95.85, 96.128, 96.23, 96.086, 96.142, 96.168, 96.306, 96.066, 96.358, 96.32, 96.408, 96.284, 96.372, 96.486, 96.526, 96.322, 96.484, 96.572, 96.64, 96.65, 96.358, 96.802, 96.738, 96.652, 96.692, 96.528, 96.912, 96.724, 96.716, 96.754, 96.952, 96.888, 96.938, 96.96, 96.744, 96.818, 96.83, 96.934, 97.212, 96.926, 98.902, 99.412, 99.506, 99.606, 99.644, 99.656, 99.73, 99.73, 99.76, 99.776, 99.798, 99.758, 99.83, 99.772, 99.8, 99.806, 99.806, 99.814, 99.806, 99.832, 99.814, 99.818, 99.836, 99.844, 99.866, 99.864, 99.834, 99.814, 99.87, 99.844, 99.872, 99.916, 99.834, 99.862, 99.842, 99.866, 99.81, 99.804, 99.806, 99.872, 99.834, 99.882, 99.834, 99.788, 99.802, 99.858, 99.788, 99.868, 99.862, 99.778], "test_acc": [19.0, 28.87, 35.89, 41.33, 44.81, 47.79, 51.07, 54.09, 56.7, 58.03, 60.24, 61.82, 64.87, 64.48, 67.3, 68.07, 70.32, 71.12, 72.5, 73.67, 74.83, 73.54, 75.77, 76.77, 77.15, 76.85, 78.77, 78.23, 79.48, 80.14, 79.56, 81.0, 80.71, 81.04, 81.67, 82.54, 82.94, 82.48, 81.21, 82.86, 83.76, 81.23, 82.62, 83.3, 83.2, 84.04, 85.46, 84.29, 82.9, 84.41, 85.0, 84.2, 80.69, 84.46, 83.07, 84.39, 83.02, 83.75, 83.64, 83.49, 85.2, 84.66, 84.96, 86.09, 85.21, 86.13, 84.72, 85.1, 85.21, 85.84, 85.66, 86.55, 84.61, 87.16, 85.21, 85.09, 86.72, 86.81, 86.77, 86.0, 85.24, 87.15, 84.0, 86.83, 86.73, 86.24, 84.06, 82.72, 85.91, 87.25, 86.08, 85.41, 85.34, 86.94, 87.47, 84.0, 85.93, 79.95, 86.23, 84.39, 85.95, 85.7, 72.68, 81.64, 83.57, 86.51, 84.37, 85.47, 85.66, 84.1, 83.73, 87.77, 86.71, 85.93, 86.57, 83.49, 86.35, 85.51, 85.09, 85.86, 85.84, 82.37, 87.9, 84.99, 86.97, 83.82, 83.94, 87.75, 81.16, 81.93, 84.62, 85.53, 89.34, 86.43, 80.3, 87.78, 86.96, 80.77, 84.58, 83.43, 84.55, 77.09, 84.55, 87.71, 85.08, 86.7, 87.56, 86.01, 83.46, 84.28, 91.59, 91.92, 91.98, 92.01, 92.1, 92.04, 92.33, 92.08, 91.85, 91.96, 91.94, 91.35, 91.89, 91.61, 91.78, 91.83, 91.62, 91.77, 91.97, 91.48, 91.64, 91.75, 91.39, 91.56, 91.73, 91.47, 91.71, 91.69, 91.41, 91.58, 91.7, 91.51, 91.73, 91.24, 91.53, 91.15, 91.69, 91.5, 90.87, 91.49, 91.43, 90.23, 91.13, 91.21, 90.86, 91.72, 90.62, 88.84, 90.95, 90.29], "train_loss": [890.3349452018738, 790.2538696527481, 712.1601891517639, 650.3174098730087, 610.2152084112167, 577.7122309207916, 547.4761002063751, 519.0983077287674, 494.0162281990051, 468.8528541922569, 447.0861088037491, 424.94902831315994, 403.802471101284, 384.57404547929764, 366.762587249279, 347.14773458242416, 331.3854096531868, 315.6232582330704, 298.99363601207733, 286.7458755373955, 274.0769474506378, 260.57208412885666, 249.73978072404861, 237.89103943109512, 228.9332680106163, 217.36585706472397, 207.4778895676136, 200.96600738167763, 193.82856759428978, 183.91722029447556, 175.63600331544876, 171.85750657320023, 164.731949955225, 157.29078915715218, 151.68016651272774, 145.98432140052319, 141.7616314738989, 134.42985944449902, 130.60017393529415, 125.64833888411522, 123.1792542040348, 116.91990208625793, 114.34072342514992, 111.60557866096497, 106.42852325737476, 105.75747440755367, 103.45507654547691, 96.85319313406944, 96.72567507624626, 93.65522032231092, 93.72938922792673, 90.65296142548323, 88.01462598145008, 86.28171150386333, 88.40539789944887, 84.77584276348352, 81.8028187379241, 81.29006220400333, 80.83124072104692, 78.82433269917965, 79.31733433157206, 77.02662118524313, 75.8570202589035, 76.73875863850117, 74.6038594469428, 75.22531350702047, 76.06485870480537, 75.4754348397255, 75.49250748753548, 73.86472500860691, 73.71976701170206, 75.02435740083456, 76.44504667073488, 74.479692555964, 75.68906974047422, 74.99664241820574, 75.32836665958166, 73.56776589900255, 74.82511693239212, 74.15404353290796, 74.51952461153269, 73.1112148463726, 72.65177576243877, 71.85724017769098, 70.81444469839334, 71.16163351386786, 69.2129773274064, 70.007985830307, 69.96499319374561, 68.03037984669209, 65.98350389674306, 68.96516899764538, 67.67337736487389, 65.33574324846268, 64.18984055891633, 63.769514828920364, 61.548135984689, 62.184485740959644, 60.005085688084364, 59.919836819171906, 60.57741375267506, 57.68094842508435, 57.895426757633686, 56.10441396012902, 55.91969573870301, 56.542837258428335, 53.88827381655574, 53.908854231238365, 53.37958502396941, 52.152427580207586, 54.16394120827317, 50.88143030926585, 50.65123433992267, 50.50987792760134, 50.706225246191025, 50.062181789427996, 48.43285785987973, 51.263585083186626, 48.06065199896693, 47.746810872107744, 47.36246045678854, 47.87085247039795, 47.68363631889224, 46.62521756440401, 44.879698283970356, 46.983255334198475, 45.782957162708044, 44.77579626441002, 44.4148343577981, 44.074621165171266, 46.711447428911924, 42.1725467890501, 43.143351435661316, 43.84154319949448, 42.954498540610075, 44.18308921530843, 40.614788100123405, 41.897543746978045, 42.49918303824961, 42.43248895928264, 40.0049094222486, 41.09197328239679, 40.132739286869764, 40.43402658216655, 42.493366461247206, 41.26627833209932, 40.74750363826752, 39.57586073130369, 37.84131405502558, 40.04866678453982, 19.007267137989402, 13.496657341718674, 11.91777495201677, 10.798478953540325, 9.944637927226722, 9.790696441195905, 9.035431805998087, 8.790377534925938, 8.348104840144515, 7.93978363648057, 7.774961791932583, 7.942976571619511, 7.1342871664091945, 7.568530437536538, 7.303827190771699, 7.057895230129361, 6.936829395592213, 6.947364633902907, 6.928210501559079, 6.445196134969592, 6.693141042254865, 6.788528482429683, 6.533498344942927, 6.245083411224186, 5.947149224579334, 6.032937133684754, 6.324982197023928, 6.473626783117652, 5.991584585048258, 6.1868452513590455, 5.968889769166708, 5.443084282800555, 6.156381655484438, 5.853196831420064, 5.89397775195539, 5.64184542093426, 6.318402959965169, 6.234401792753488, 6.131284355651587, 5.618172327056527, 5.8185935551300645, 5.3469553221948445, 6.092772503849119, 6.421613167505711, 6.182971926406026, 5.638533463701606, 6.013999354559928, 5.459560726303607, 5.563286758959293, 6.172124618198723], "test_loss": [170.03858089447021, 149.87967801094055, 134.18699824810028, 123.38963413238525, 117.20183670520782, 111.10805451869965, 104.5949034690857, 100.03328561782837, 94.85900020599365, 92.22149813175201, 87.37189757823944, 84.41661363840103, 77.63632678985596, 79.52281719446182, 72.88601064682007, 70.94580847024918, 66.62797260284424, 64.60423558950424, 62.142535388469696, 60.79563099145889, 57.478744864463806, 60.80769979953766, 55.5485543012619, 54.05198115110397, 53.254614531993866, 53.00919488072395, 50.94023051857948, 51.51493462920189, 47.862733244895935, 46.775793582201004, 47.735791474580765, 44.895347863435745, 46.183416575193405, 45.197463631629944, 44.32677760720253, 41.9537199139595, 41.00728449225426, 42.17149496078491, 45.85994362831116, 41.61077830195427, 40.26055160164833, 46.46100074052811, 43.52293951809406, 41.134265065193176, 41.372513860464096, 40.2251056432724, 36.71502995491028, 39.155225202441216, 42.0874205827713, 40.0289051681757, 39.03659771382809, 39.824623823165894, 50.4935487806797, 39.34712731838226, 44.52435141801834, 41.7052087187767, 42.39519828557968, 42.8703418970108, 42.805613338947296, 42.77991896867752, 39.089055836200714, 40.89890080690384, 40.11250954866409, 36.72107803821564, 38.547286465764046, 37.11422851681709, 39.704611130058765, 39.59342847764492, 39.86886024475098, 37.00108826160431, 38.12135598063469, 36.109070867300034, 41.99682667851448, 34.61158022284508, 40.31996889412403, 38.62493643164635, 34.89274597167969, 35.66072638332844, 35.737712532281876, 37.783571779727936, 40.32041347026825, 34.030247300863266, 43.11518973112106, 34.39444003999233, 36.00836946070194, 35.39239743351936, 42.201516419649124, 45.86449059844017, 37.77901330590248, 34.54694600403309, 37.84130382537842, 39.43865421414375, 37.76528224349022, 36.12884344160557, 32.38955636322498, 44.77273806929588, 37.18075907230377, 53.954406559467316, 36.14755138754845, 41.22949367761612, 38.126814275979996, 38.63031628727913, 77.53758329153061, 49.41958463191986, 45.355494260787964, 36.06500709056854, 42.254793018102646, 40.06454701721668, 37.745042234659195, 44.85862171649933, 45.50461965799332, 33.206140637397766, 36.84654828906059, 38.02747206389904, 35.90599384903908, 43.824558794498444, 38.261985301971436, 41.0491957962513, 39.701975494623184, 39.34057825803757, 39.7566899061203, 50.00117573142052, 33.25198033452034, 40.045707911252975, 36.31985928118229, 44.52622610330582, 46.15383741259575, 32.44045586884022, 54.08905243873596, 50.77140873670578, 42.37766507267952, 41.271150439977646, 30.17923380434513, 38.018662720918655, 55.81007370352745, 33.95464067161083, 36.019613817334175, 60.647249817848206, 42.482390373945236, 45.94412052631378, 45.14980432391167, 68.39483872056007, 44.13711193203926, 34.25459975004196, 41.917389273643494, 37.58934499323368, 35.359498754143715, 39.1606482565403, 52.02618581056595, 43.18113222718239, 22.8233824595809, 22.768764570355415, 22.691705100238323, 22.74955915659666, 22.654242984950542, 23.217076756060123, 22.80526976287365, 23.06061026453972, 24.06890620291233, 23.413579635322094, 23.909892700612545, 25.830051511526108, 23.629969604313374, 25.875109374523163, 24.77615274488926, 24.176290720701218, 25.112635925412178, 24.919955484569073, 24.66054295003414, 26.482212334871292, 25.690198749303818, 25.77854633331299, 26.23411001265049, 25.54519897699356, 25.769307121634483, 26.404319003224373, 26.24730060994625, 26.39966256916523, 26.980761006474495, 26.836100444197655, 26.592130675911903, 26.694088608026505, 25.69853612035513, 27.784898854792118, 26.740243531763554, 27.82691715657711, 26.022451922297478, 26.660066232085228, 28.97196815907955, 27.372246228158474, 27.454360723495483, 31.222998410463333, 28.061618492007256, 27.762797579169273, 30.292021200060844, 27.315098948776722, 31.142632946372032, 35.438361778855324, 29.571035623550415, 32.196101665496826], "epoch_time": [90.76841163635254, 88.80235123634338, 88.80246806144714, 88.83283495903015, 88.85310387611389, 88.76004457473755, 88.8218891620636, 88.8645567893982, 88.80567860603333, 88.86517763137817, 88.8819568157196, 88.88603472709656, 88.86829280853271, 88.85239291191101, 88.82596611976624, 88.8526623249054, 88.83023309707642, 88.83486151695251, 88.8125057220459, 88.84096360206604, 88.85178279876709, 88.87053060531616, 88.8683569431305, 88.82899785041809, 88.86953449249268, 88.81868743896484, 88.80395531654358, 88.89265155792236, 88.89287638664246, 88.87895035743713, 88.85083603858948, 88.8873975276947, 88.87770009040833, 88.8613657951355, 88.8510799407959, 88.85053658485413, 88.86399698257446, 88.85836124420166, 88.86187076568604, 88.80320882797241, 88.85341167449951, 88.88263869285583, 88.85877871513367, 88.8692193031311, 88.85705351829529, 88.87173628807068, 88.81419634819031, 88.9019684791565, 88.89252090454102, 88.87914371490479, 88.88746285438538, 88.83814430236816, 88.85861992835999, 88.85020351409912, 88.87114310264587, 88.83975028991699, 88.83505463600159, 88.8431613445282, 88.87146258354187, 88.83224558830261, 88.85106205940247, 88.88876247406006, 88.90471076965332, 88.88219547271729, 88.89556646347046, 88.86849999427795, 88.92053771018982, 88.88931608200073, 88.94334030151367, 88.8144679069519, 88.87704563140869, 88.91274333000183, 88.89309525489807, 88.8679313659668, 88.89148616790771, 88.86303782463074, 88.85247611999512, 88.86647319793701, 88.83151435852051, 88.87620830535889, 88.87745428085327, 88.85356879234314, 88.83767986297607, 88.8905713558197, 88.86690163612366, 88.87648105621338, 88.88328385353088, 88.879962682724, 88.89292478561401, 88.88469386100769, 88.85191130638123, 88.86826348304749, 88.83476662635803, 88.86561250686646, 88.85131669044495, 88.88475728034973, 88.8614354133606, 88.88034081459045, 88.86251902580261, 88.88173031806946, 88.90618515014648, 88.87096810340881, 88.85376214981079, 88.87406778335571, 88.86122393608093, 88.86318922042847, 88.8725938796997, 88.84831404685974, 88.81812953948975, 88.83735513687134, 88.82205128669739, 88.87732696533203, 88.8237669467926, 88.85057425498962, 88.86939144134521, 88.82932543754578, 88.83347940444946, 88.87256574630737, 88.85836386680603, 88.87534093856812, 88.88637685775757, 88.86370658874512, 88.91345357894897, 88.8753411769867, 88.88753819465637, 88.84016036987305, 88.91640853881836, 88.84228253364563, 88.894540309906, 88.88538455963135, 88.8666603565216, 88.89119100570679, 88.91442251205444, 88.88915920257568, 88.84433960914612, 88.89138150215149, 88.89719843864441, 88.90278577804565, 88.87109065055847, 88.9340181350708, 88.89300799369812, 88.85475182533264, 88.85708928108215, 88.89539241790771, 88.93545699119568, 88.88196754455566, 88.88397455215454, 88.85454273223877, 88.90065693855286, 88.8454155921936, 88.89007759094238, 88.865807056427, 88.88458132743835, 88.91259551048279, 88.83031988143921, 88.84618997573853, 88.9066641330719, 88.8816487789154, 88.85407137870789, 88.89677786827087, 88.91755032539368, 88.85858988761902, 88.85292029380798, 88.88430953025818, 88.88049983978271, 88.87823009490967, 89.12379789352417, 88.8475329875946, 88.82595038414001, 88.92983937263489, 88.88942623138428, 88.83965110778809, 88.88000249862671, 88.86214065551758, 88.86893129348755, 88.87380886077881, 88.89691090583801, 88.86124968528748, 88.91660642623901, 89.30515599250793, 88.89629602432251, 88.87944650650024, 88.92499256134033, 88.91423010826111, 88.87685990333557, 88.88901996612549, 88.854487657547, 88.89573884010315, 88.88221168518066, 88.90637493133545, 88.89734840393066, 88.83753728866577, 88.83235907554626, 88.87871789932251, 88.83407425880432, 88.89731073379517, 88.89583730697632, 88.89487266540527, 88.86572456359863, 88.8663318157196]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr5e-06-wdecay20.0-eps1e-08-seed43.json <==
{"train_acc": [15.144, 24.638, 31.844, 37.096, 41.638, 45.022, 48.414, 51.144, 54.178, 56.81, 58.95, 61.764, 63.676, 65.526, 67.454, 69.162, 71.0, 72.44, 74.048, 75.202, 76.648, 77.822, 78.792, 79.74, 80.774, 81.828, 82.588, 83.236, 84.072, 84.736, 85.422, 85.752, 86.52, 86.894, 87.582, 88.184, 88.7, 89.15, 89.528, 89.846, 90.256, 90.506, 90.904, 91.308, 91.604, 91.624, 92.102, 92.36, 92.496, 92.658, 92.948, 92.976, 92.802, 93.474, 93.806, 93.786, 93.534, 93.986, 93.766, 94.074, 94.066, 94.074, 94.148, 94.318, 94.124, 94.228, 94.252, 94.38, 94.286, 94.406, 94.236, 94.598, 94.434, 94.432, 94.438, 94.548, 94.45, 94.376, 94.372, 94.386, 94.496, 94.338, 94.358, 94.526, 94.766, 94.544, 94.676, 94.788, 94.696, 94.674, 94.812, 95.074, 94.76, 94.948, 95.022, 95.212, 95.408, 95.132, 95.376, 95.578, 95.502, 95.49, 95.608, 95.566, 95.792, 95.76, 95.736, 95.79, 96.048, 95.978, 95.822, 96.174, 96.162, 95.962, 96.082, 96.376, 96.352, 96.274, 96.372, 96.26, 96.276, 96.392, 96.412, 96.502, 96.394, 96.506, 96.566, 96.632, 96.642, 96.62, 96.578, 96.868, 96.588, 96.612, 96.548, 97.054, 96.82, 96.822, 96.852, 96.752, 96.87, 96.902, 96.838, 96.624, 96.914, 96.982, 96.95, 97.006, 96.966, 97.008, 98.842, 99.398, 99.572, 99.592, 99.668, 99.726, 99.732, 99.742, 99.744, 99.782, 99.794, 99.78, 99.842, 99.78, 99.768, 99.796, 99.842, 99.848, 99.836, 99.842, 99.866, 99.842, 99.864, 99.8, 99.778, 99.8, 99.854, 99.864, 99.868, 99.824, 99.858, 99.836, 99.838, 99.858, 99.866, 99.848, 99.782, 99.81, 99.852, 99.822, 99.852, 99.85, 99.814, 99.836, 99.87, 99.828, 99.842, 99.832, 99.78, 99.772], "test_acc": [20.56, 28.64, 36.23, 40.87, 44.78, 48.56, 51.53, 53.59, 56.64, 59.06, 60.54, 62.0, 64.01, 65.2, 66.57, 68.87, 69.48, 70.47, 71.66, 74.31, 74.92, 75.71, 76.36, 77.16, 78.49, 78.28, 77.95, 79.5, 79.25, 80.76, 79.15, 80.84, 80.82, 81.1, 81.13, 82.52, 81.7, 82.23, 80.98, 83.26, 81.21, 79.95, 81.74, 82.71, 83.94, 81.47, 82.06, 83.03, 84.68, 84.52, 84.63, 84.77, 83.67, 83.89, 84.9, 84.15, 84.25, 84.79, 84.4, 83.31, 84.28, 84.98, 85.11, 85.73, 84.26, 84.8, 85.03, 84.0, 83.42, 84.77, 84.92, 85.78, 85.54, 86.15, 85.06, 87.52, 86.63, 85.52, 86.98, 86.41, 86.83, 87.48, 86.44, 86.14, 85.91, 87.56, 85.33, 86.45, 84.36, 85.27, 85.44, 85.65, 86.23, 85.6, 85.15, 87.06, 82.73, 83.93, 85.75, 84.88, 84.85, 84.49, 85.31, 87.06, 83.63, 86.08, 83.99, 82.75, 86.13, 87.91, 86.08, 85.97, 76.92, 83.97, 84.86, 87.31, 84.69, 83.07, 85.62, 82.78, 88.79, 84.7, 87.64, 84.38, 86.05, 89.38, 85.13, 83.42, 86.2, 84.87, 87.38, 82.84, 84.03, 84.96, 84.23, 84.78, 85.97, 87.86, 87.41, 86.4, 82.9, 87.57, 84.29, 86.93, 82.1, 88.25, 88.52, 85.6, 85.89, 85.54, 92.06, 92.35, 92.32, 92.24, 91.87, 92.07, 92.15, 91.8, 92.0, 91.83, 92.14, 91.61, 92.07, 91.9, 91.74, 91.98, 91.75, 91.93, 91.93, 91.4, 91.91, 91.52, 91.9, 91.09, 91.19, 91.19, 91.68, 91.85, 91.29, 90.51, 91.59, 91.58, 91.41, 91.35, 91.88, 91.62, 91.41, 91.08, 91.06, 91.49, 91.31, 91.26, 91.11, 91.63, 90.65, 91.33, 91.28, 91.45, 91.23, 88.85], "train_loss": [882.2317268848419, 795.6591973304749, 717.6138243675232, 655.970229268074, 612.1527191400528, 578.2622241973877, 548.2323157787323, 521.5397682189941, 493.9694346189499, 469.147625207901, 443.86710208654404, 420.01502776145935, 399.9706546664238, 380.9799527525902, 363.627494931221, 344.66422551870346, 327.04733550548553, 311.87401473522186, 297.28346168994904, 282.92034670710564, 269.6018985211849, 257.4573982357979, 246.41556346416473, 236.62109231948853, 226.43216261267662, 217.5724703669548, 208.0372045636177, 199.72765392065048, 190.6890079677105, 183.7937639951706, 176.0412239730358, 171.43152219057083, 164.0176129937172, 159.57042920589447, 151.75587791204453, 146.05547961592674, 140.4654304087162, 134.97315888106823, 130.47630527615547, 127.03613531589508, 122.27927914261818, 118.63928687572479, 115.48214676976204, 111.42488072812557, 106.95837025344372, 106.2735410630703, 101.71984122693539, 97.5197776183486, 96.6526980549097, 94.7827848047018, 91.53891844302416, 90.0960800498724, 92.05183114856482, 86.30684334039688, 82.55946688354015, 82.37550899386406, 83.45027773082256, 78.80591453611851, 81.34255903214216, 78.36289954930544, 78.482052706182, 77.34768883883953, 76.86554961651564, 75.46109836548567, 76.85054694861174, 75.92303527891636, 75.85927033424377, 74.32433739304543, 75.50315818935633, 74.75844418257475, 75.71817500144243, 73.43519049137831, 74.56120596081018, 74.40411312133074, 72.88559270650148, 72.77299329638481, 74.01373962685466, 73.78598802536726, 74.44250778853893, 73.64785452187061, 72.25006131827831, 73.1840476617217, 73.17588207125664, 72.13313257694244, 69.97228672355413, 70.86555147916079, 69.58034291118383, 68.96083617582917, 69.70820935070515, 69.04981810599566, 67.83627267181873, 64.98138482496142, 66.80706329643726, 64.69449085742235, 64.71719167381525, 63.21875508129597, 59.52690377831459, 63.34084517508745, 60.285476721823215, 58.244779013097286, 58.561958603560925, 59.57390087842941, 57.42407235130668, 57.408984921872616, 55.33741879463196, 54.58483486250043, 54.73815801739693, 54.189483650028706, 51.709674794226885, 51.79841776564717, 53.98972696438432, 50.940581418573856, 50.8236141204834, 51.75668454915285, 50.41061224788427, 48.41132266446948, 48.55655425041914, 49.67123043909669, 48.00230272114277, 49.08864441514015, 48.52075056731701, 46.43197417631745, 47.272084552794695, 45.050379522144794, 46.344890266656876, 44.96549926698208, 44.13956256955862, 43.400569058954716, 44.34728595614433, 43.59637997299433, 45.23998016491532, 41.90044894441962, 44.504728086292744, 44.397821728140116, 45.129550367593765, 39.49295336380601, 42.314513083547354, 41.893377125263214, 42.041979698464274, 42.65280375443399, 41.18071308732033, 40.30945526063442, 41.309575743973255, 43.0927936155349, 39.9732610732317, 40.11979555338621, 39.31757562607527, 40.04318007454276, 40.008357644081116, 38.79723985493183, 19.764380561187863, 13.391825555823743, 11.653650526888669, 11.05216973554343, 9.968971013091505, 9.53429985139519, 9.173212429508567, 8.629179453477263, 8.527338831685483, 8.329116774722934, 7.8045922527089715, 7.903555697761476, 7.287141270004213, 7.606419030576944, 7.426189282909036, 7.241827216930687, 6.844835186377168, 6.676333652809262, 6.645021423697472, 6.872865428216755, 6.304423777386546, 6.395054684020579, 6.3734137723222375, 6.7433853056281805, 6.886668054386973, 6.588006353005767, 6.0870395340025425, 6.050931899808347, 6.0037757735699415, 6.269381099380553, 6.101086849346757, 6.124017059803009, 6.128064570948482, 5.930863599292934, 5.840070769190788, 5.7708473382517695, 6.771140239201486, 6.263840837404132, 5.948268072679639, 6.062138088978827, 6.039956958964467, 5.7765865083783865, 6.256558836437762, 6.004693222232163, 5.574569390155375, 5.998400104232132, 6.033778125420213, 5.798744738101959, 6.27683693356812, 6.3913356103003025], "test_loss": [168.99628734588623, 150.885600566864, 134.67285919189453, 124.63720643520355, 116.61966121196747, 109.70193934440613, 103.5910507440567, 100.50969684123993, 94.28942948579788, 90.31921589374542, 87.01952475309372, 83.78111636638641, 79.00569474697113, 76.29273021221161, 74.52325505018234, 70.69947934150696, 69.2794269323349, 66.05890536308289, 63.3544037938118, 58.58952039480209, 57.32685577869415, 56.27569818496704, 54.56450214982033, 53.471922785043716, 50.631541669368744, 50.79791411757469, 51.237017065286636, 48.263166069984436, 48.14058676362038, 45.571145087480545, 49.55692407488823, 45.79199868440628, 44.95068418979645, 45.14722099900246, 45.355551183223724, 42.11464965343475, 44.68268272280693, 42.54510274529457, 46.96910858154297, 40.969642370939255, 46.29118248820305, 50.67964005470276, 45.60958015918732, 43.33849781751633, 40.81956025958061, 46.71167427301407, 44.5149142742157, 42.72300708293915, 38.24764649569988, 39.0965361893177, 38.72000230848789, 38.558191657066345, 41.080843806266785, 42.005091696977615, 39.43955221772194, 41.31568071246147, 40.346133917570114, 39.79254698753357, 39.16172230243683, 44.26267781853676, 40.70635208487511, 39.78972136974335, 39.35425627231598, 38.03528505563736, 42.81136733293533, 40.75956669449806, 38.949880719184875, 41.696584299206734, 43.82663279771805, 40.11077618598938, 39.095719799399376, 38.470660507678986, 38.14293244481087, 36.87435096502304, 39.44897675514221, 33.08834137022495, 35.505648612976074, 38.726969718933105, 34.44911785423756, 35.97551031410694, 34.847813472151756, 33.01149135828018, 34.97223326563835, 37.420360684394836, 37.060367166996, 32.41883045434952, 37.42480915784836, 34.068504229187965, 41.30348753929138, 39.76824566721916, 38.80748787522316, 37.38023993372917, 36.10302096605301, 36.87357795238495, 38.76452147960663, 33.35173316299915, 45.830437272787094, 45.18044984340668, 37.239641726017, 40.90728095173836, 39.545668348670006, 40.91496303677559, 39.05131724476814, 35.51262302696705, 43.95769429206848, 37.64433704316616, 44.858815133571625, 46.44050884991884, 37.29933774471283, 32.30077660083771, 35.44814320653677, 38.619902312755585, 63.22253292798996, 44.24783021211624, 42.039536356925964, 33.57693372666836, 40.574418753385544, 47.03058749437332, 40.172814667224884, 48.21568839251995, 31.645932272076607, 41.497117668390274, 33.25228953361511, 42.642349421978, 38.55262550711632, 28.477749854326248, 39.77355493605137, 46.99115711450577, 37.51420900225639, 42.06190204620361, 35.1615054756403, 51.52629816532135, 44.04133215546608, 41.00823765993118, 46.493581384420395, 43.801139801740646, 39.598319321870804, 33.67729079723358, 34.97762669622898, 37.410342656075954, 47.464253425598145, 34.296890273690224, 43.55955854058266, 36.559339106082916, 51.35817748308182, 32.32507857680321, 32.19775170087814, 41.727057725191116, 41.216938614845276, 39.86424872279167, 22.219500690698624, 22.276124447584152, 22.229294404387474, 22.27354423701763, 22.939597725868225, 22.879205301404, 23.024412661790848, 23.46803304553032, 23.202040687203407, 24.454946219921112, 23.63435424864292, 25.266620993614197, 24.402927741408348, 24.422696247696877, 24.793676108121872, 24.68194279074669, 24.525611117482185, 24.811230182647705, 24.701427340507507, 26.265971690416336, 25.00409173965454, 25.59854644536972, 25.172725066542625, 26.537600308656693, 27.153136782348156, 27.81422896683216, 25.747614547610283, 26.051342576742172, 26.071441426873207, 29.534086793661118, 25.890427112579346, 26.377563565969467, 26.338079556822777, 26.81995916366577, 25.94044002890587, 26.765010371804237, 27.803310230374336, 28.758957117795944, 28.24555329978466, 27.2003186494112, 28.10538348555565, 28.135207682847977, 28.13775184750557, 26.63968463242054, 30.24458745121956, 27.186616525053978, 27.813982784748077, 27.310129418969154, 27.532013908028603, 38.187161803245544], "epoch_time": [49.58605194091797, 47.458829402923584, 47.46494269371033, 47.40975284576416, 47.620139598846436, 47.22380709648132, 47.57314920425415, 47.149999380111694, 46.906673192977905, 47.422884702682495, 47.32233738899231, 47.60906100273132, 47.75515675544739, 47.69444799423218, 47.59366798400879, 47.699793338775635, 47.548956871032715, 47.36192798614502, 46.96849775314331, 47.28720188140869, 47.518707275390625, 47.76621103286743, 47.56693172454834, 47.084303855895996, 47.22955822944641, 47.52019643783569, 47.67516827583313, 47.206228256225586, 47.28850030899048, 47.57669806480408, 47.7754020690918, 47.48954629898071, 46.92158770561218, 47.31175518035889, 47.252025842666626, 47.595051288604736, 47.4067862033844, 46.89114260673523, 47.35693144798279, 47.54521107673645, 47.5677855014801, 47.18419623374939, 47.05788850784302, 47.48158240318298, 47.38737511634827, 46.852983236312866, 47.21177697181702, 47.59949779510498, 47.64785075187683, 46.85820150375366, 47.66387891769409, 47.31975317001343, 47.61692810058594, 46.86931109428406, 47.120519161224365, 47.50679969787598, 47.55724573135376, 47.45723056793213, 47.71207928657532, 47.48481845855713, 47.2852623462677, 47.82317757606506, 47.77457237243652, 47.59604287147522, 47.91230082511902, 47.70468354225159, 47.42660212516785, 47.540565729141235, 47.31063461303711, 47.1936674118042, 47.99692130088806, 47.73229360580444, 47.53812289237976, 47.68134140968323, 47.64533543586731, 47.63923621177673, 47.52723574638367, 47.20826005935669, 46.52627182006836, 46.329033851623535, 46.53249216079712, 46.32786226272583, 46.79351758956909, 46.458683013916016, 46.4584903717041, 46.47432017326355, 46.88131833076477, 46.64103031158447, 46.6745240688324, 46.79197669029236, 46.40236258506775, 46.605276107788086, 46.46822214126587, 46.7665331363678, 46.918251752853394, 47.05479073524475, 46.68473172187805, 46.77807068824768, 46.743064403533936, 46.74887442588806, 46.904518842697144, 46.98219132423401, 47.04142141342163, 46.79249429702759, 46.68186402320862, 46.581730365753174, 46.740665674209595, 46.89193868637085, 46.74262356758118, 46.72437119483948, 46.84805345535278, 46.99158215522766, 46.892017126083374, 46.83209753036499, 46.79153323173523, 47.190654039382935, 47.01097297668457, 47.025569915771484, 47.03155207633972, 46.91162705421448, 46.85705757141113, 46.85116529464722, 47.0301616191864, 47.066330432891846, 47.06316781044006, 47.18929052352905, 46.708723068237305, 46.9848690032959, 47.29815316200256, 47.1379873752594, 46.91067147254944, 47.1379132270813, 47.14614534378052, 47.24022388458252, 46.87465691566467, 47.27461361885071, 47.112388134002686, 47.07424569129944, 47.25304388999939, 47.0724675655365, 46.92990326881409, 47.14005923271179, 47.23466753959656, 47.35490798950195, 47.10383725166321, 47.182827949523926, 47.14797019958496, 46.963422536849976, 47.22746276855469, 47.06957483291626, 47.10670757293701, 47.00123143196106, 47.122148513793945, 47.30917310714722, 47.340277433395386, 47.29880380630493, 47.3167519569397, 47.095712661743164, 46.95815968513489, 47.3003990650177, 47.27927327156067, 47.28322958946228, 47.301233530044556, 46.821332693099976, 47.280359983444214, 47.293041706085205, 47.308457136154175, 47.272440910339355, 46.90302133560181, 47.14920091629028, 47.388712644577026, 47.38125824928284, 47.08774971961975, 47.384355545043945, 47.31165671348572, 47.17217302322388, 47.31767463684082, 47.2882354259491, 47.21081066131592, 47.41015338897705, 46.90978384017944, 47.091373443603516, 47.607895374298096, 47.195465326309204, 47.34211587905884, 47.4283812046051, 47.37942051887512, 47.092363595962524, 46.99294400215149, 47.19276976585388, 47.37395715713501, 47.29686522483826, 47.43049192428589, 47.24693942070007, 47.28476405143738, 47.397233963012695, 47.31369495391846, 47.11529588699341, 47.13129949569702, 47.36291551589966]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr5e-06-wdecay20.0-eps1e-08-seed44.json <==
{"train_acc": [14.644, 23.518, 31.05, 36.374, 40.474, 44.228, 48.202, 51.484, 54.382, 56.948, 59.074, 61.562, 63.314, 65.462, 66.902, 68.674, 69.98, 72.096, 73.28, 74.78, 76.102, 77.162, 78.364, 79.568, 80.314, 81.384, 82.12, 83.032, 83.798, 84.53, 85.146, 85.546, 86.496, 86.896, 87.45, 88.072, 88.464, 89.14, 89.312, 89.774, 89.91, 90.334, 91.016, 91.212, 91.362, 91.658, 91.99, 92.124, 92.37, 92.552, 92.936, 93.058, 93.154, 93.31, 93.364, 93.524, 93.78, 93.926, 94.018, 94.032, 94.122, 94.096, 94.268, 94.274, 94.272, 94.418, 94.416, 94.308, 94.438, 94.528, 94.534, 94.464, 94.328, 94.398, 94.51, 94.472, 94.482, 94.528, 94.476, 94.482, 94.404, 94.378, 94.48, 94.394, 94.722, 94.482, 94.714, 94.656, 94.67, 94.77, 94.69, 94.938, 95.024, 95.128, 95.042, 95.116, 95.164, 95.498, 95.19, 95.376, 95.488, 95.6, 95.414, 95.748, 95.76, 95.522, 95.904, 96.006, 95.788, 96.054, 96.028, 96.062, 96.146, 96.152, 96.108, 96.3, 96.174, 96.442, 96.242, 96.354, 96.468, 96.44, 96.446, 96.606, 96.454, 96.556, 96.484, 96.556, 96.644, 96.49, 96.522, 96.568, 96.8, 96.794, 96.728, 96.846, 96.748, 96.832, 96.694, 96.662, 96.934, 96.776, 97.02, 96.808, 96.78, 96.886, 96.892, 96.966, 97.106, 96.882, 98.818, 99.402, 99.494, 99.654, 99.692, 99.67, 99.764, 99.736, 99.782, 99.724, 99.784, 99.77, 99.794, 99.774, 99.784, 99.832, 99.834, 99.858, 99.82, 99.83, 99.848, 99.822, 99.87, 99.814, 99.844, 99.804, 99.828, 99.868, 99.818, 99.862, 99.804, 99.836, 99.844, 99.83, 99.862, 99.856, 99.826, 99.864, 99.826, 99.83, 99.826, 99.798, 99.816, 99.814, 99.854, 99.844, 99.81, 99.82, 99.856, 99.826], "test_acc": [17.0, 26.52, 34.48, 39.18, 43.87, 47.13, 51.01, 53.63, 56.02, 58.5, 61.27, 62.5, 64.55, 65.64, 67.65, 67.0, 70.04, 71.37, 72.13, 72.77, 72.62, 75.11, 75.72, 75.97, 76.72, 76.61, 78.39, 78.85, 79.9, 80.09, 79.1, 80.21, 78.91, 81.65, 79.92, 80.1, 82.68, 82.93, 82.66, 83.44, 82.96, 83.49, 81.04, 83.97, 81.75, 83.58, 84.13, 83.38, 84.19, 83.93, 83.18, 85.38, 85.11, 83.73, 85.46, 84.83, 85.94, 84.65, 84.48, 84.76, 85.18, 86.01, 85.35, 85.9, 85.49, 85.93, 86.59, 85.67, 86.28, 87.21, 85.69, 85.97, 85.98, 86.71, 84.91, 82.26, 85.94, 85.2, 86.42, 87.02, 84.37, 83.97, 84.45, 85.72, 86.28, 86.89, 83.91, 87.47, 82.21, 83.07, 86.45, 85.65, 87.09, 86.61, 86.97, 84.67, 87.63, 85.27, 86.53, 85.45, 87.57, 87.88, 85.55, 82.58, 87.23, 85.62, 85.21, 86.22, 86.52, 84.9, 80.85, 82.61, 87.21, 84.97, 86.16, 86.19, 86.33, 85.78, 85.18, 87.28, 87.27, 85.4, 87.52, 82.66, 87.36, 87.31, 87.67, 83.71, 85.77, 85.76, 86.05, 88.66, 86.87, 83.21, 85.93, 87.01, 86.57, 87.09, 85.18, 81.82, 84.58, 85.53, 85.12, 86.63, 86.14, 87.94, 86.82, 88.07, 86.26, 86.64, 92.11, 92.23, 92.49, 92.15, 92.19, 92.31, 92.16, 92.15, 92.15, 91.83, 92.33, 92.27, 92.04, 91.81, 91.92, 92.29, 92.15, 91.98, 92.15, 92.01, 91.7, 91.75, 91.41, 91.79, 92.15, 91.99, 91.83, 91.73, 91.62, 91.85, 91.9, 91.71, 91.6, 90.84, 91.94, 91.45, 91.56, 91.59, 90.96, 91.18, 92.01, 91.38, 90.98, 91.88, 91.22, 90.78, 90.58, 91.76, 90.94, 91.25], "train_loss": [900.5117101669312, 807.4332121610641, 723.9597849845886, 665.5725862979889, 622.9005416631699, 584.7556397914886, 550.6074088811874, 519.786163687706, 493.19092440605164, 466.32270044088364, 444.6808372139931, 422.4121604561806, 403.46330028772354, 382.52209746837616, 368.5914362668991, 351.80108493566513, 335.807839512825, 319.02964812517166, 304.8709523677826, 289.8671082854271, 277.1389212012291, 266.1344967484474, 254.1264592707157, 242.48505580425262, 232.33608502149582, 221.51599207520485, 211.2498508989811, 203.47753021121025, 194.33856043219566, 186.47533613443375, 180.15439960360527, 175.06324529647827, 165.55654026567936, 159.90534718334675, 153.86542862653732, 146.492704346776, 141.7716954946518, 135.7852009087801, 133.08738355338573, 127.60420662164688, 125.84852991998196, 120.78792408108711, 114.3957226574421, 111.74115963280201, 110.43035946786404, 106.48879113793373, 103.39769178628922, 101.2110745459795, 97.43070711195469, 95.37644331157207, 91.51065489649773, 91.1643288731575, 89.23067540675402, 87.06343100965023, 86.84809131920338, 84.41051318496466, 81.37671533226967, 80.92857525497675, 79.35589511692524, 78.88487166166306, 78.52156040072441, 77.20864334702492, 75.67528409510851, 75.24515487253666, 75.82731744647026, 73.74252750724554, 73.71931115537882, 74.57012531906366, 73.77608401328325, 73.44301243126392, 73.36038075387478, 73.67634369060397, 75.40031775087118, 74.86653215438128, 73.4154017046094, 73.8146607875824, 72.41781981289387, 73.18961535394192, 72.21185315400362, 72.76134636253119, 73.59145275503397, 72.95390100777149, 72.02075074613094, 72.67700792849064, 70.00916093587875, 72.22071002423763, 69.00515066087246, 69.48334194719791, 68.77638789266348, 67.32936589792371, 68.93655071407557, 66.1622970700264, 65.2278415337205, 63.938843317329884, 64.47312016040087, 62.351043920964, 62.79678100347519, 60.12106805294752, 61.52059891074896, 60.20788536593318, 58.84823492914438, 57.33730561286211, 60.129665821790695, 56.09756287187338, 55.32318293303251, 57.62801017612219, 53.37646670639515, 52.88720655441284, 55.14887535572052, 51.73406130075455, 51.74841549620032, 52.57194421440363, 50.269865503534675, 50.69399757683277, 50.628150179982185, 49.31997076421976, 50.054746102541685, 47.52512104809284, 49.35168891772628, 47.63182636722922, 46.95183910056949, 47.21862483024597, 47.66633112728596, 45.364681642502546, 46.22212443500757, 45.436720844358206, 46.04889876395464, 44.882892332971096, 44.22231448069215, 45.65443533286452, 45.076924264431, 44.50037982687354, 42.635345006361604, 42.183028630912304, 42.552746864035726, 42.008262008428574, 42.99764747545123, 41.910083055496216, 43.40186916291714, 43.33100061863661, 39.88335561752319, 41.42383839562535, 40.095913376659155, 41.44652238301933, 41.52294306457043, 40.980464562773705, 40.20166266709566, 40.30360591970384, 38.63858385756612, 40.130939645692706, 19.54360223375261, 13.634164527989924, 12.273456522263587, 10.655635302886367, 9.989827647805214, 9.760168531909585, 8.887309483252466, 8.831696351990104, 8.367449838668108, 8.741457429714501, 7.923974946141243, 7.963120689615607, 7.5756724970415235, 7.82068844512105, 7.647103725001216, 7.023972433060408, 7.031981663778424, 6.721209570765495, 7.028243792243302, 6.9050054755061865, 6.591334706172347, 6.8533762795850635, 6.2247463539242744, 6.791518293321133, 6.4864332200959325, 6.7755095744505525, 6.425111263990402, 6.197892554104328, 6.36258920840919, 6.238324069418013, 6.434933245182037, 6.135516400448978, 6.2334211356937885, 6.3146905386820436, 5.876573308371007, 6.06346992123872, 6.12894830852747, 5.866070409305394, 6.118417019490153, 6.246117459610105, 6.065345394425094, 6.388938844203949, 5.893311699852347, 6.203045930713415, 5.740898437798023, 5.830624312628061, 6.038075463380665, 6.0583760417066514, 5.615841595456004, 5.995307959616184], "test_loss": [174.30298113822937, 152.32314693927765, 137.9851713180542, 127.28816318511963, 118.12482404708862, 112.73218297958374, 105.44335567951202, 100.26857483386993, 95.77468425035477, 91.6956137418747, 86.43271255493164, 83.53992277383804, 78.83536159992218, 76.81427854299545, 73.2575534582138, 73.88117396831512, 67.82752704620361, 65.41976881027222, 64.15827417373657, 62.815470933914185, 61.81501889228821, 57.67558950185776, 56.918476313352585, 55.27470803260803, 54.58671170473099, 54.6152184009552, 50.68568679690361, 49.64808249473572, 47.54164510965347, 46.63835406303406, 50.06049409508705, 47.469071477651596, 49.75329241156578, 43.808042615652084, 48.1206713616848, 46.56614634394646, 41.515341714024544, 42.1150458753109, 41.6409010887146, 40.50503382086754, 41.63683018088341, 40.32855078577995, 46.54337412118912, 40.73560680449009, 45.06016853451729, 40.993257850408554, 39.97809301316738, 41.607026502490044, 40.030218079686165, 41.358909875154495, 44.229471027851105, 37.30557245016098, 38.96965503692627, 42.00049576163292, 37.295033782720566, 37.9078811109066, 35.97743982076645, 39.75060574710369, 39.88853159546852, 40.478734239935875, 38.80869397521019, 36.7271715849638, 37.623343378305435, 36.354346841573715, 37.401778399944305, 37.44829447567463, 36.09005632996559, 37.64601220190525, 35.12719479203224, 33.5174915343523, 37.95973297953606, 38.16117098927498, 37.24708093702793, 35.59732449054718, 38.312061950564384, 48.768246442079544, 36.79980094730854, 40.1677223443985, 35.06546305119991, 33.748940631747246, 41.250286281108856, 43.28596746921539, 41.47954970598221, 37.97287029027939, 35.956235870718956, 34.73610574007034, 42.46439525485039, 32.65899737179279, 46.017547488212585, 45.170194923877716, 35.97410714626312, 37.88628816604614, 33.272772908210754, 34.95118696987629, 33.409084513783455, 39.96603441238403, 32.6330402046442, 39.099374532699585, 35.06086941063404, 38.97699761390686, 32.370075419545174, 32.95784579217434, 37.35221341252327, 48.1223828792572, 33.22358679771423, 39.34508666396141, 38.116647616028786, 35.91136088967323, 36.69605055451393, 40.620222955942154, 52.6459743976593, 48.62402933835983, 34.34463560581207, 42.41198214888573, 37.03333654999733, 36.22578884661198, 35.47300173342228, 39.682546347379684, 39.616656586527824, 34.74705828726292, 34.67936286330223, 37.98395133018494, 33.56384955346584, 49.0667425096035, 35.23674680292606, 35.01475250720978, 33.20599277317524, 45.819478660821915, 38.734375923871994, 38.7036589384079, 38.83048450946808, 30.67457388341427, 36.2791109085083, 48.13565772771835, 40.82020825147629, 36.23174200952053, 38.36825782060623, 36.55935351550579, 41.12020671367645, 53.481309682130814, 43.159314036369324, 40.95965355634689, 43.70750308036804, 37.441005766391754, 40.213782608509064, 33.087688475847244, 37.426408499479294, 31.71643863618374, 38.425296902656555, 36.64006870985031, 22.481230661273003, 22.112981468439102, 21.889186203479767, 22.30911213159561, 22.361618742346764, 22.47833079099655, 23.05362405627966, 22.584157414734364, 23.191125825047493, 23.920889019966125, 22.861891090869904, 23.09094926714897, 23.487925991415977, 24.2794079631567, 24.080839544534683, 24.104462504386902, 23.81848731637001, 24.170551620423794, 23.593679055571556, 24.496889665722847, 25.18369872868061, 25.261513367295265, 26.39660595357418, 26.021910771727562, 24.2942962795496, 25.321084782481194, 25.6202744692564, 25.505636423826218, 25.96869605779648, 25.323296293616295, 25.368060171604156, 25.909908711910248, 26.750037863850594, 28.602861508727074, 24.998415738344193, 26.553097516298294, 25.916302874684334, 26.90027493238449, 28.518467247486115, 29.026277780532837, 25.71288524568081, 27.14114458858967, 29.104976922273636, 26.423551186919212, 27.87113231420517, 29.305624172091484, 30.517659321427345, 26.811643451452255, 28.549125537276268, 27.946029782295227], "epoch_time": [49.57448744773865, 46.97947645187378, 47.184818983078, 46.8163115978241, 47.13686466217041, 47.38320326805115, 47.25056600570679, 47.28406882286072, 47.420220613479614, 47.59359812736511, 48.131845235824585, 47.82999849319458, 47.597962856292725, 47.99059176445007, 47.651482820510864, 47.66810369491577, 47.59932541847229, 46.60480546951294, 46.7203311920166, 47.135369300842285, 47.157100677490234, 47.345940589904785, 47.180848121643066, 47.30028963088989, 47.025848388671875, 47.16344928741455, 47.3116512298584, 47.16064381599426, 47.53639364242554, 47.799667835235596, 47.89281702041626, 47.518943548202515, 47.7811598777771, 47.68360614776611, 48.01946210861206, 47.469587326049805, 47.35212516784668, 46.98894762992859, 47.41628289222717, 47.42856764793396, 47.15666317939758, 47.18648362159729, 46.965890407562256, 47.17916965484619, 47.38980007171631, 47.04014801979065, 47.27362513542175, 47.27275013923645, 47.06056237220764, 47.38232731819153, 46.88206505775452, 47.51668620109558, 47.61135530471802, 47.4868905544281, 47.88008642196655, 47.673627853393555, 47.56570529937744, 47.93372321128845, 47.683204650878906, 47.691871881484985, 47.469481468200684, 47.76381039619446, 47.3859281539917, 47.678125858306885, 47.71092128753662, 47.929041147232056, 47.673173904418945, 47.728604793548584, 47.661381006240845, 47.65453815460205, 47.67753720283508, 47.955944776535034, 47.58062791824341, 47.71309804916382, 47.45793676376343, 47.68665027618408, 47.66797089576721, 47.87205457687378, 47.85953760147095, 47.59221696853638, 47.91276812553406, 48.03657793998718, 47.86891770362854, 47.82274675369263, 47.65174388885498, 47.79974150657654, 47.586403369903564, 47.767895221710205, 47.2668035030365, 47.90227460861206, 47.687116622924805, 47.81714153289795, 47.7326135635376, 48.01687979698181, 47.855687379837036, 47.819154024124146, 47.94454097747803, 47.64050531387329, 47.828540086746216, 47.49445104598999, 48.25003242492676, 47.59784960746765, 47.78743314743042, 47.77503514289856, 47.870511293411255, 47.83280634880066, 47.77134418487549, 47.659597873687744, 47.607621908187866, 47.72170877456665, 47.67297434806824, 47.57442808151245, 47.68893098831177, 47.58758044242859, 47.622169494628906, 47.9348406791687, 47.610894441604614, 47.90085577964783, 47.53810095787048, 47.669235706329346, 47.85691285133362, 47.96590065956116, 47.68722701072693, 47.64679932594299, 48.15072274208069, 47.658010482788086, 47.83629512786865, 47.79422307014465, 47.53359627723694, 48.145978689193726, 47.674601316452026, 47.38376212120056, 47.08188557624817, 47.41695189476013, 47.9483585357666, 47.79955816268921, 47.94725060462952, 47.52963972091675, 48.008821964263916, 47.5614709854126, 47.30375623703003, 47.23299860954285, 47.537169456481934, 47.40140151977539, 47.284815073013306, 47.26850891113281, 46.83966326713562, 47.223130226135254, 47.389559507369995, 47.48633909225464, 47.369818925857544, 47.55679726600647, 47.50117254257202, 47.674450159072876, 47.42344665527344, 47.57818651199341, 47.6235249042511, 47.61787033081055, 47.22389078140259, 47.48131847381592, 47.50928211212158, 47.5168776512146, 48.005959272384644, 47.40477681159973, 47.78471922874451, 47.97081184387207, 47.24544048309326, 47.35150694847107, 47.644575357437134, 47.714661836624146, 47.65978455543518, 47.361029624938965, 47.31821584701538, 47.298439025878906, 47.571332693099976, 47.902530908584595, 47.473703145980835, 47.82525396347046, 47.428229570388794, 47.565946102142334, 47.29164218902588, 47.774102449417114, 47.76412320137024, 47.502702713012695, 47.37901043891907, 47.632787227630615, 47.37166881561279, 47.81253480911255, 47.270166873931885, 47.76999473571777, 47.6068172454834, 47.508363246917725, 47.26097559928894, 47.44945693016052, 47.60885167121887, 47.413057804107666, 47.7672381401062, 47.510820150375366, 47.33737254142761, 47.69105243682861]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr5e-07-wdecay200.00000000000003-eps1e-08-seed42.json <==
{"train_acc": [10.104, 13.274, 16.44, 17.804, 20.176, 22.666, 24.682, 26.65, 28.578, 30.424, 32.424, 33.83, 35.206, 36.88, 38.14, 38.98, 40.338, 41.274, 42.596, 43.522, 44.898, 46.426, 47.498, 48.596, 50.03, 51.132, 52.14, 53.124, 54.344, 55.132, 56.138, 57.1, 57.85, 59.018, 59.64, 60.634, 61.574, 62.134, 62.976, 63.646, 64.528, 65.288, 65.958, 66.734, 67.5, 67.89, 68.376, 69.188, 69.804, 70.528, 70.99, 71.636, 72.2, 72.93, 73.036, 74.096, 74.526, 75.03, 75.614, 75.962, 76.44, 76.814, 77.194, 77.68, 77.508, 77.432, 77.592, 77.322, 77.112, 76.806, 76.57, 76.228, 75.93, 75.77, 75.732, 75.358, 75.686, 75.594, 75.496, 75.606, 75.658, 76.008, 75.704, 75.844, 76.044, 75.672, 75.942, 76.144, 76.15, 76.24, 76.47, 76.106, 76.358, 76.762, 76.688, 76.77, 76.818, 76.884, 77.032, 76.94, 77.068, 76.956, 77.064, 77.182, 77.082, 77.226, 76.99, 77.198, 77.22, 77.324, 77.294, 77.482, 77.396, 77.328, 77.376, 77.306, 77.36, 77.45, 77.45, 77.368, 77.5, 77.736, 77.564, 77.384, 77.54, 77.83, 77.868, 77.794, 77.514, 77.92, 77.622, 77.74, 78.044, 78.028, 78.126, 78.304, 78.212, 78.468, 78.216, 78.322, 78.462, 78.264, 78.226, 78.414, 78.288, 78.268, 78.328, 78.584, 78.844, 78.898, 80.78, 81.246, 81.282, 81.334, 81.572, 81.678, 81.65, 81.55, 81.676, 81.768, 81.772, 81.636, 81.706, 81.878, 82.036, 81.97, 82.102, 81.954, 82.01, 82.138, 81.92, 82.07, 82.282, 82.238, 82.24, 82.318, 82.244, 82.264, 82.238, 82.3, 82.4, 82.396, 82.37, 82.468, 82.452, 82.62, 82.324, 82.406, 82.524, 82.448, 82.616, 82.672, 82.684, 82.538, 82.574, 82.65, 82.874, 82.858, 82.714, 82.756], "test_acc": [10.77, 15.61, 15.43, 17.73, 20.34, 22.59, 25.38, 27.34, 29.65, 31.45, 33.17, 35.22, 36.71, 37.96, 39.37, 40.69, 42.22, 43.09, 44.52, 45.44, 46.44, 47.62, 48.96, 49.4, 50.84, 51.8, 52.84, 54.33, 55.45, 55.47, 57.0, 58.39, 58.95, 59.75, 60.95, 61.6, 61.43, 62.72, 63.35, 63.81, 64.05, 64.27, 65.65, 66.33, 65.76, 67.44, 67.87, 68.27, 67.72, 68.97, 68.58, 69.9, 70.41, 70.94, 70.88, 71.71, 71.46, 72.44, 72.78, 73.84, 73.65, 73.52, 73.38, 74.63, 74.68, 75.14, 75.66, 74.17, 74.87, 73.43, 73.51, 73.54, 72.83, 73.27, 73.79, 74.54, 73.13, 70.21, 72.21, 72.48, 72.69, 71.25, 70.94, 72.83, 72.47, 72.96, 71.04, 74.31, 74.55, 71.8, 71.45, 70.58, 69.98, 71.25, 68.98, 65.52, 69.24, 56.37, 65.24, 72.53, 59.88, 70.48, 47.87, 60.63, 40.38, 58.99, 54.04, 37.1, 68.43, 59.8, 51.0, 55.35, 56.05, 66.75, 62.88, 39.69, 49.12, 59.09, 52.2, 51.23, 38.81, 37.2, 43.83, 43.05, 50.63, 42.02, 24.65, 38.1, 48.73, 31.1, 62.08, 31.64, 42.88, 52.74, 38.61, 19.4, 36.3, 23.73, 37.89, 35.05, 39.66, 17.12, 40.49, 31.11, 23.29, 31.53, 28.33, 25.06, 45.13, 36.12, 77.75, 72.95, 75.96, 67.66, 68.06, 72.68, 75.65, 79.67, 70.33, 67.8, 71.53, 63.6, 73.7, 72.35, 59.85, 74.16, 71.22, 50.11, 79.04, 73.8, 46.26, 57.06, 65.39, 73.88, 77.71, 67.32, 72.9, 68.67, 76.21, 72.69, 72.89, 77.31, 67.94, 73.76, 73.43, 50.34, 69.46, 77.81, 66.64, 78.12, 54.46, 72.81, 56.8, 72.49, 63.51, 74.55, 72.03, 70.82, 54.36, 66.1], "train_loss": [932.1708607673645, 902.9085822105408, 880.885901927948, 862.1606273651123, 841.527191400528, 815.3833054304123, 791.6865198612213, 770.198280453682, 751.0672610998154, 730.3770786523819, 711.2243851423264, 693.8677101135254, 678.8679442405701, 664.3251006603241, 650.863871216774, 638.7845550775528, 627.5062680244446, 618.2350316047668, 608.0743726491928, 599.6857830286026, 590.7926157712936, 580.5293544530869, 572.4758032560349, 563.5504895448685, 554.5932266712189, 546.7717258930206, 539.0771087408066, 532.4818439483643, 523.6165071725845, 517.1529504060745, 509.3467136621475, 503.1103712320328, 497.27167892456055, 488.974968791008, 483.24269020557404, 475.6954085826874, 469.53636479377747, 464.3196872472763, 458.12844628095627, 452.42074036598206, 446.7766537666321, 441.12849402427673, 435.63169300556183, 429.9412103295326, 423.88561230897903, 420.8868756890297, 416.5914470553398, 410.7231851220131, 406.72712725400925, 402.24791461229324, 397.9542904496193, 392.886428296566, 389.03592616319656, 384.1807188987732, 381.92830193042755, 376.82138949632645, 373.24255031347275, 368.71528202295303, 364.4469888806343, 362.17497062683105, 358.7728670835495, 355.13253432512283, 352.6285768151283, 349.40049010515213, 350.45193314552307, 350.1921274662018, 352.42248034477234, 355.2226091623306, 358.05847775936127, 361.9516981244087, 365.4013240337372, 368.76733005046844, 371.13877069950104, 372.1453226804733, 372.69805467128754, 375.2935554385185, 373.12910372018814, 373.3945109844208, 373.6009130477905, 372.5603903532028, 371.7086907029152, 370.0526946783066, 369.84415262937546, 368.89740204811096, 367.7231474518776, 367.1256693005562, 364.80035907030106, 363.50445073843, 362.894658267498, 360.77500200271606, 359.44997906684875, 359.87350910902023, 356.6533669233322, 355.04748088121414, 353.9703431725502, 352.1733949780464, 350.5086718797684, 349.39897549152374, 347.5693906545639, 345.996955037117, 344.2658514380455, 343.91368901729584, 342.95202070474625, 340.2812927365303, 340.74597531557083, 339.11796087026596, 339.0312125682831, 337.29328429698944, 336.91416627168655, 334.9789636731148, 333.8428052663803, 332.8580463528633, 331.57446348667145, 331.57927018404007, 330.4188588857651, 329.22314167022705, 329.145631313324, 327.77443128824234, 325.96294820308685, 327.319267809391, 324.934222638607, 322.1508638858795, 323.30139607191086, 322.53589832782745, 321.3139027953148, 320.0070330500603, 318.6300399303436, 317.7522437572479, 319.0366310477257, 316.7218740582466, 317.64117473363876, 316.09925550222397, 313.6539588570595, 313.54127502441406, 312.3832702636719, 310.2399206161499, 310.4324476122856, 308.7176231145859, 307.4670065641403, 307.70274740457535, 305.6236114501953, 306.8826819062233, 305.89588981866837, 305.3231206536293, 304.74777352809906, 304.28750616312027, 303.42213970422745, 301.64912128448486, 298.5208366513252, 298.1895201206207, 281.86872267723083, 278.14258044958115, 276.138662815094, 277.1184039711952, 275.29679918289185, 275.1337591409683, 274.7681105732918, 273.50330394506454, 272.4340733885765, 271.7219194173813, 271.13507771492004, 271.86614072322845, 269.7511715888977, 269.6542473435402, 268.1831282377243, 268.1561203598976, 267.2395331263542, 267.28197306394577, 266.7635614871979, 265.1603234410286, 265.4710704088211, 264.3925874233246, 263.1206515431404, 262.71057391166687, 262.737830221653, 261.5866240262985, 261.9253315925598, 261.3593665063381, 259.7644085884094, 260.0368261039257, 258.6109108924866, 259.23719504475594, 258.43319940567017, 257.40664541721344, 257.1097427904606, 256.0987816154957, 256.50596275925636, 255.32955181598663, 254.86971208453178, 254.1448005437851, 254.27953472733498, 252.6794888973236, 252.49546310305595, 252.71538561582565, 251.5951618552208, 251.84101462364197, 250.371423214674, 249.26533606648445, 249.3900202214718, 250.5435261130333], "test_loss": [184.97386264801025, 180.18134140968323, 176.72600054740906, 172.27717685699463, 167.27774834632874, 161.23971450328827, 156.22785782814026, 152.48825573921204, 147.705300450325, 143.36296772956848, 139.8658082485199, 136.61602568626404, 133.3322286605835, 129.86768186092377, 127.33243525028229, 124.79086577892303, 123.12264680862427, 121.05280292034149, 118.54600739479065, 116.75078928470612, 114.96953761577606, 112.89570641517639, 111.14928376674652, 109.89182353019714, 107.81155252456665, 106.18367123603821, 104.96406710147858, 102.77240240573883, 101.46387565135956, 101.75682497024536, 98.91067636013031, 98.48566377162933, 96.48257279396057, 95.13412976264954, 93.42526531219482, 93.07942545413971, 92.22628861665726, 90.88788503408432, 89.16240924596786, 88.72051936388016, 88.9035434126854, 87.23759335279465, 86.30328804254532, 85.31593668460846, 84.8858493566513, 84.16171884536743, 83.08221542835236, 82.22051042318344, 81.83274000883102, 81.21993160247803, 81.50747603178024, 79.82043540477753, 78.82141071557999, 78.32044333219528, 77.80902934074402, 77.6406701207161, 77.6687763929367, 75.8653969168663, 75.52047258615494, 74.08921080827713, 74.32813251018524, 74.8128309249878, 74.89823985099792, 73.83608430624008, 72.88411903381348, 73.52035361528397, 71.58662647008896, 73.9182316660881, 74.10025173425674, 75.52240115404129, 75.55447387695312, 75.40464305877686, 76.56843435764313, 75.70132237672806, 75.7167176604271, 73.78380632400513, 76.20555877685547, 81.22401589155197, 77.15955764055252, 76.94346463680267, 75.99775326251984, 78.71324110031128, 78.5197913646698, 75.15675097703934, 74.84482485055923, 74.36479097604752, 77.77461439371109, 72.99425357580185, 72.36832225322723, 76.55739098787308, 77.78132611513138, 77.7593966126442, 79.00394827127457, 76.75393170118332, 79.01854699850082, 87.28894984722137, 78.74528694152832, 104.69543898105621, 87.72918230295181, 73.62927967309952, 97.46777951717377, 77.31736254692078, 123.05972218513489, 96.99354362487793, 153.93138992786407, 101.81886339187622, 110.9179277420044, 154.8368536233902, 81.61858987808228, 95.83820009231567, 115.8503520488739, 104.97207367420197, 102.27897655963898, 82.51654160022736, 89.86851745843887, 146.68456745147705, 122.31298327445984, 94.4976373910904, 113.57395219802856, 115.08307230472565, 157.57316827774048, 166.07609164714813, 129.9594829082489, 141.35387778282166, 116.09491693973541, 139.57729291915894, 207.39526176452637, 160.04033708572388, 120.78834760189056, 163.6512017250061, 91.99900412559509, 188.65611481666565, 144.29936575889587, 117.06566572189331, 159.44615042209625, 236.6838982105255, 184.42240297794342, 226.71221733093262, 168.9162701368332, 164.66916227340698, 145.14435827732086, 244.2268033027649, 142.43976628780365, 166.22308766841888, 214.81610584259033, 172.1992952823639, 197.6175127029419, 201.20629811286926, 134.55877459049225, 163.99641489982605, 61.108982503414154, 70.3320340514183, 64.54467529058456, 81.79360592365265, 78.36294531822205, 69.22814255952835, 64.4131315946579, 56.24174201488495, 75.64156889915466, 77.15963768959045, 71.19620889425278, 87.22391831874847, 66.57106959819794, 71.93566596508026, 97.7955082654953, 66.08016836643219, 72.92602038383484, 125.81720423698425, 56.749782502651215, 66.5529192686081, 137.41374480724335, 109.02532231807709, 83.98697966337204, 66.36773163080215, 59.18284046649933, 79.23561412096024, 68.00859314203262, 77.28030478954315, 63.348406195640564, 66.43749397993088, 70.12452614307404, 59.650928139686584, 79.47886508703232, 64.26236915588379, 68.99365174770355, 125.14696788787842, 73.23678374290466, 58.20085048675537, 83.5993464589119, 58.0470575094223, 112.6148773431778, 68.73149663209915, 103.98198997974396, 68.14399087429047, 93.64203834533691, 64.31839948892593, 71.22757768630981, 71.63256466388702, 117.7257684469223, 80.17598533630371], "epoch_time": [90.27063775062561, 88.53628015518188, 88.46592497825623, 88.49908542633057, 88.51018786430359, 90.27787256240845, 88.5642306804657, 88.58051896095276, 88.55448007583618, 89.58887338638306, 89.49008297920227, 88.56101179122925, 88.55500388145447, 88.5517520904541, 89.55650281906128, 88.62631607055664, 88.63090634346008, 89.43879699707031, 88.54135298728943, 88.54267382621765, 89.6021900177002, 88.61382508277893, 88.60669231414795, 89.49951481819153, 88.57987999916077, 88.61592245101929, 89.85985445976257, 89.74713492393494, 88.57007789611816, 88.5771713256836, 89.69533514976501, 88.61569118499756, 88.61234378814697, 88.60371708869934, 88.54827117919922, 89.66814184188843, 88.54099583625793, 88.57111501693726, 90.37867569923401, 88.62230372428894, 89.70698142051697, 88.59117412567139, 88.62113785743713, 88.56248307228088, 89.72049355506897, 89.57828736305237, 88.60018277168274, 88.64067530632019, 89.56833982467651, 88.625652551651, 88.59226202964783, 88.62038779258728, 88.62550616264343, 88.54910230636597, 88.59106040000916, 88.58521366119385, 88.5801374912262, 89.54339241981506, 88.61488771438599, 88.53709506988525, 88.62017297744751, 88.60053038597107, 88.59811425209045, 89.61408758163452, 88.56901717185974, 88.6257255077362, 88.59432983398438, 88.59915137290955, 89.67979454994202, 88.5666880607605, 88.56573605537415, 88.62461543083191, 88.63999223709106, 88.53215312957764, 88.54844522476196, 89.64566659927368, 89.53560996055603, 88.59385132789612, 88.58175587654114, 88.61329483985901, 88.63082885742188, 88.54914784431458, 90.11925721168518, 88.59333658218384, 88.59312343597412, 89.57580924034119, 88.56883239746094, 89.7760226726532, 89.51589488983154, 88.5899727344513, 89.69999766349792, 88.58873271942139, 88.56337761878967, 88.5909366607666, 88.5626232624054, 88.54206109046936, 88.62838339805603, 88.61417984962463, 88.63146662712097, 88.6045594215393, 88.62997436523438, 88.59908866882324, 88.5825457572937, 88.62003064155579, 88.59649133682251, 88.64267778396606, 88.60115122795105, 88.61452960968018, 88.55456972122192, 88.58795022964478, 88.60732555389404, 88.56359815597534, 88.56273436546326, 88.59343814849854, 88.59397196769714, 88.56280493736267, 88.60810971260071, 88.53690838813782, 88.55397152900696, 88.58619928359985, 88.55686044692993, 88.59814643859863, 88.57654333114624, 88.60712766647339, 88.58362889289856, 88.63137364387512, 88.58760809898376, 88.61419582366943, 88.6212990283966, 88.59627985954285, 89.69153070449829, 89.91574120521545, 88.60954236984253, 89.6416528224945, 88.64100241661072, 88.59248852729797, 88.6056649684906, 88.58471322059631, 90.37037920951843, 89.68700742721558, 88.57353568077087, 89.6948070526123, 88.56011819839478, 88.60143494606018, 88.6054334640503, 88.563716173172, 88.58746600151062, 88.57700109481812, 88.58523464202881, 90.32361578941345, 88.56573700904846, 88.55173993110657, 88.61019825935364, 88.6055748462677, 88.60750460624695, 88.62244081497192, 88.55806994438171, 88.75998210906982, 88.57512402534485, 88.64851474761963, 88.6051254272461, 88.67306208610535, 89.72064280509949, 89.60626912117004, 88.63776421546936, 89.58794450759888, 89.63216829299927, 88.67321872711182, 88.60025334358215, 88.55666494369507, 88.56073665618896, 89.69899249076843, 88.64895725250244, 88.60985374450684, 89.6157238483429, 89.78876686096191, 88.62015151977539, 89.624356508255, 88.64444708824158, 89.76466655731201, 88.6076180934906, 88.66687536239624, 88.60749316215515, 88.5801842212677, 89.6102728843689, 89.61268091201782, 89.6085877418518, 88.57324743270874, 88.63525080680847, 89.73107838630676, 88.65395736694336, 88.60969281196594, 88.55353021621704, 89.64552593231201, 90.28408575057983, 88.59814119338989, 89.71038794517517, 88.62502121925354, 88.5977292060852, 90.00548529624939]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr5e-07-wdecay200.00000000000003-eps1e-08-seed43.json <==
{"train_acc": [11.35, 13.946, 15.96, 17.77, 20.374, 22.858, 24.84, 26.506, 28.55, 30.216, 32.264, 33.74, 35.326, 36.066, 37.494, 38.744, 39.888, 41.472, 42.322, 43.744, 44.858, 46.16, 47.432, 48.678, 49.828, 50.938, 52.174, 53.416, 54.564, 55.81, 56.758, 57.798, 58.702, 59.79, 60.43, 61.408, 62.21, 62.982, 63.93, 64.496, 65.454, 65.988, 66.55, 67.546, 67.952, 68.626, 69.224, 69.922, 70.606, 71.144, 71.882, 72.514, 72.7, 73.508, 74.244, 74.718, 75.238, 75.816, 76.168, 76.562, 76.75, 77.364, 77.576, 77.83, 77.908, 78.222, 78.078, 78.024, 77.448, 77.23, 76.992, 76.732, 76.566, 76.496, 76.68, 76.242, 76.326, 76.25, 76.296, 76.314, 76.442, 76.372, 76.542, 76.246, 76.518, 76.662, 76.548, 76.766, 76.854, 76.796, 76.892, 77.1, 77.366, 77.102, 77.236, 77.252, 77.49, 77.552, 77.428, 77.414, 77.43, 77.608, 77.774, 77.766, 77.75, 78.12, 77.746, 77.886, 77.856, 77.928, 78.128, 78.194, 78.13, 78.06, 78.03, 78.24, 78.01, 78.096, 78.29, 78.382, 78.158, 78.412, 78.356, 78.396, 78.308, 78.474, 78.452, 78.642, 78.27, 78.532, 78.562, 78.702, 78.344, 78.412, 78.55, 78.788, 78.664, 78.664, 78.806, 78.852, 78.998, 79.108, 78.92, 78.934, 79.184, 78.886, 79.38, 79.064, 79.274, 79.398, 81.294, 81.806, 81.804, 81.826, 82.044, 81.926, 82.024, 82.224, 82.248, 82.098, 82.276, 82.382, 82.362, 82.264, 82.426, 82.436, 82.488, 82.576, 82.516, 82.52, 82.672, 82.694, 82.524, 82.724, 82.832, 82.77, 82.768, 82.954, 82.778, 82.658, 82.81, 82.89, 82.964, 82.994, 82.908, 83.042, 82.894, 82.796, 83.114, 83.08, 83.104, 83.12, 83.13, 83.198, 83.088, 83.136, 83.13, 83.244, 83.092, 83.314], "test_acc": [12.59, 15.17, 17.0, 19.49, 22.34, 24.51, 25.9, 27.78, 30.08, 32.46, 34.19, 35.55, 36.75, 37.58, 39.31, 41.52, 42.46, 43.5, 44.77, 46.0, 46.69, 48.23, 49.42, 50.35, 51.21, 52.08, 52.99, 54.16, 55.36, 55.41, 57.35, 58.06, 58.41, 60.2, 60.64, 61.7, 61.6, 63.37, 63.7, 64.47, 64.86, 65.44, 66.4, 65.67, 66.5, 67.42, 67.63, 69.09, 68.13, 69.34, 70.6, 70.17, 70.24, 71.44, 72.67, 72.62, 73.22, 73.2, 73.42, 74.36, 73.8, 73.8, 75.26, 74.53, 74.3, 74.84, 74.66, 75.06, 72.71, 74.07, 74.36, 72.26, 74.08, 71.22, 73.76, 72.4, 72.63, 75.61, 68.83, 73.69, 72.3, 71.71, 74.93, 73.9, 73.43, 71.76, 71.59, 69.81, 74.06, 68.76, 71.19, 74.19, 70.7, 65.95, 66.87, 67.54, 59.5, 67.36, 61.87, 54.16, 47.6, 65.55, 64.28, 52.65, 70.94, 60.67, 48.96, 60.72, 50.8, 40.57, 54.36, 50.02, 38.1, 66.29, 40.91, 55.66, 51.28, 35.48, 56.06, 50.31, 50.72, 64.12, 40.64, 44.75, 29.65, 41.92, 41.77, 45.68, 30.46, 37.08, 26.48, 42.81, 33.84, 32.26, 58.43, 29.07, 26.78, 45.39, 21.68, 50.3, 42.44, 43.51, 36.31, 37.24, 21.96, 46.14, 22.96, 23.1, 27.85, 27.43, 79.63, 77.83, 78.31, 69.29, 76.94, 73.0, 73.85, 74.41, 75.68, 65.18, 74.15, 76.11, 63.71, 70.72, 71.9, 80.04, 71.21, 74.78, 78.4, 72.24, 72.4, 67.28, 78.48, 74.12, 68.7, 77.96, 56.65, 68.83, 67.11, 68.21, 65.26, 71.92, 75.47, 69.32, 63.16, 70.66, 69.83, 75.64, 75.48, 75.5, 76.65, 67.21, 60.23, 48.38, 63.61, 63.74, 72.28, 72.95, 62.52, 51.47], "train_loss": [916.5971736907959, 892.8212745189667, 875.8103082180023, 860.4442172050476, 841.2826182842255, 818.3966269493103, 796.063488483429, 776.4345012903214, 756.5073125362396, 736.3729296922684, 715.4807391166687, 698.0388461351395, 683.2000311613083, 668.8834788799286, 656.7961713075638, 644.382199883461, 632.6947096586227, 621.7040402889252, 610.7010974884033, 601.6859917640686, 592.1922810077667, 582.6843616962433, 573.8906491994858, 564.7379794120789, 555.9919230937958, 547.4689586162567, 539.2705609798431, 531.1693289279938, 521.2978854179382, 513.5115301609039, 504.7308464050293, 498.5737875699997, 491.0120542049408, 484.0838234424591, 477.59252643585205, 470.49397909641266, 464.5908827781677, 458.2683950662613, 452.37176555395126, 446.6722558736801, 440.8423285484314, 435.5324887037277, 430.41761952638626, 424.2912812232971, 420.25583332777023, 415.10788774490356, 410.10995692014694, 404.4830621480942, 400.9593672156334, 396.6890521645546, 390.67606484889984, 385.7509876489639, 384.64569413661957, 379.8203064799309, 374.09161627292633, 370.7254561185837, 366.5741516947746, 362.2816252708435, 359.9256191253662, 356.94556480646133, 354.8306823372841, 350.9066537618637, 348.99638348817825, 347.4452066421509, 347.84729075431824, 346.08798587322235, 348.17871952056885, 351.0466267466545, 355.5374211072922, 359.35596656799316, 362.141586124897, 365.2260679602623, 366.4025089740753, 367.7540258169174, 367.4706084728241, 369.5986680984497, 369.119427382946, 367.4129306077957, 366.6630800962448, 366.4942573904991, 366.4087942838669, 365.4689331650734, 362.9874146580696, 363.48543214797974, 362.21951925754547, 359.8844214081764, 360.6996378302574, 357.5736832022667, 358.6109938621521, 356.5951276421547, 354.9490321278572, 352.9059548377991, 351.20680755376816, 349.7548390030861, 348.92303162813187, 347.82993054389954, 345.05261009931564, 344.7579433917999, 342.89663738012314, 342.0225359797478, 339.9515480399132, 338.88184159994125, 337.7521033883095, 337.0727850198746, 335.89931082725525, 332.14858984947205, 333.4169578552246, 330.8638604283333, 331.32827138900757, 329.5369724035263, 327.93821543455124, 326.03115528821945, 324.5455713868141, 324.89874172210693, 324.41393887996674, 322.2812809944153, 322.2750487923622, 322.04443192481995, 320.89373391866684, 319.1202828884125, 318.85471045970917, 316.85542863607407, 316.15876108407974, 315.90671294927597, 314.6766359806061, 314.40777814388275, 314.1128814816475, 311.39500719308853, 313.159441947937, 310.715169608593, 309.85651409626007, 308.98414623737335, 308.80502915382385, 309.0903820991516, 307.5022831559181, 305.4966441988945, 305.73740643262863, 304.682596385479, 302.4785610437393, 302.09387934207916, 300.7367315888405, 299.84457635879517, 299.2421489953995, 300.7756956219673, 298.47899264097214, 298.6958183646202, 294.9295046925545, 295.87368512153625, 295.4895204901695, 293.2525272369385, 275.8424996137619, 273.16098606586456, 271.9554868340492, 272.054429769516, 270.9687798023224, 269.8337718844414, 270.805595934391, 268.40680253505707, 267.7470218539238, 267.4600628018379, 266.8288997411728, 266.6536765098572, 266.4996287226677, 265.2900964617729, 265.67586213350296, 264.1141963005066, 263.07116931676865, 261.7132142186165, 262.1123417019844, 262.0232660770416, 260.49118465185165, 259.9047284126282, 260.6446353793144, 258.81735330820084, 257.7960341870785, 257.81261521577835, 257.2119705080986, 256.49020463228226, 256.3210303783417, 256.3737553060055, 254.88041839003563, 254.1366714835167, 253.11161440610886, 253.0537187755108, 252.4942491054535, 251.51848673820496, 252.83821722865105, 251.94580388069153, 250.18493205308914, 249.65956589579582, 250.28048512339592, 249.13755345344543, 248.3686942756176, 247.979518532753, 247.44818115234375, 246.54063066840172, 245.7647449374199, 246.20036074519157, 245.5849027633667, 245.44547325372696], "test_loss": [182.67602634429932, 178.9954535961151, 175.48814821243286, 171.58341765403748, 166.4185950756073, 161.4303514957428, 157.22905480861664, 153.1200156211853, 148.80373418331146, 144.13127076625824, 140.352721452713, 136.80110096931458, 133.50576281547546, 130.6967295408249, 127.95984029769897, 124.84113621711731, 122.71051001548767, 120.77337002754211, 118.11450684070587, 116.66638946533203, 115.12438690662384, 112.54497075080872, 111.19750952720642, 109.24039721488953, 107.89386904239655, 106.03073954582214, 104.95112109184265, 103.01639330387115, 101.62024295330048, 100.29598546028137, 98.35844933986664, 97.09386718273163, 95.9051787853241, 94.13536059856415, 92.74769270420074, 91.26087927818298, 90.53121888637543, 89.24183660745621, 88.64767408370972, 86.78255760669708, 87.3803859949112, 85.58557957410812, 84.73473519086838, 85.78379011154175, 83.78827780485153, 83.3558976650238, 82.27373939752579, 80.48219108581543, 80.88426661491394, 79.337890625, 78.86864054203033, 79.23852777481079, 79.41014730930328, 77.50347697734833, 75.58827149868011, 75.93534123897552, 74.76012849807739, 74.98067498207092, 74.84876614809036, 73.27728825807571, 74.11579644680023, 75.25774782896042, 72.26054644584656, 73.73749786615372, 74.19599550962448, 72.63075071573257, 73.4438379406929, 73.55130594968796, 77.47012239694595, 74.05936884880066, 74.29431062936783, 76.8863273859024, 74.83207190036774, 79.48846298456192, 75.13622879981995, 76.45104724168777, 76.58527141809464, 73.11864268779755, 85.46003311872482, 74.7463783621788, 78.806500852108, 78.08159762620926, 73.2296012043953, 74.15627837181091, 74.57505148649216, 77.47328704595566, 77.04499942064285, 79.75542199611664, 74.31040334701538, 81.87293231487274, 78.48852801322937, 72.43963068723679, 79.40022850036621, 85.86810028553009, 82.31703358888626, 82.47200977802277, 97.71307736635208, 82.92883145809174, 94.19487136602402, 109.99838173389435, 121.30035078525543, 85.7705146074295, 89.06332385540009, 108.29928648471832, 76.04459738731384, 93.42134684324265, 117.82905811071396, 95.93287658691406, 112.97066104412079, 135.5211374759674, 107.81216537952423, 114.49325776100159, 149.13981115818024, 82.89371293783188, 152.05721485614777, 102.36398541927338, 119.00665247440338, 149.26981210708618, 101.67440915107727, 115.28017675876617, 116.9565212726593, 84.21460181474686, 146.16208744049072, 135.4463962316513, 191.71413111686707, 162.00335586071014, 154.4998437166214, 148.62117445468903, 247.22517704963684, 150.49382865428925, 190.5969111919403, 144.70189952850342, 169.3593899011612, 179.73694443702698, 101.92850112915039, 182.07234585285187, 204.32018947601318, 143.31853115558624, 299.10404443740845, 113.97493207454681, 145.3464798927307, 149.15655422210693, 165.36422526836395, 163.78402960300446, 247.57485389709473, 130.80887657403946, 212.60528659820557, 226.7064712047577, 186.34577417373657, 196.1550953388214, 56.290961146354675, 58.982021510601044, 58.83649605512619, 75.04864770174026, 61.30721169710159, 67.9115080833435, 67.21380090713501, 66.11249208450317, 62.28916758298874, 87.01074361801147, 66.26515090465546, 63.89276260137558, 89.7254810333252, 74.2815672159195, 70.24321299791336, 55.8830571770668, 73.4834897518158, 64.36949497461319, 57.418308556079865, 70.9390452504158, 69.40813314914703, 80.83755248785019, 57.68608510494232, 66.53793579339981, 76.6637167930603, 59.4140003323555, 108.58728766441345, 73.58117115497589, 81.43924456834793, 79.55662542581558, 88.45222157239914, 70.24515825510025, 63.74931067228317, 73.81782954931259, 91.1643009185791, 75.0094826221466, 74.03550672531128, 62.32564824819565, 62.97971683740616, 62.074268847703934, 59.51015305519104, 79.57534515857697, 97.33549153804779, 131.98752319812775, 89.72416996955872, 86.94532132148743, 70.27453547716141, 65.0179038643837, 94.84138292074203, 121.31458532810211], "epoch_time": [50.27239012718201, 47.41452407836914, 47.54205632209778, 48.17978072166443, 47.53619694709778, 50.08366107940674, 47.89616656303406, 49.23194336891174, 50.06329417228699, 50.20126414299011, 47.829644441604614, 49.54675221443176, 47.399749755859375, 48.92627763748169, 49.67602038383484, 47.15502977371216, 49.82421660423279, 47.89680242538452, 48.64132523536682, 47.4284462928772, 49.154643058776855, 49.586949586868286, 48.022618770599365, 49.42649817466736, 48.58353304862976, 46.8914954662323, 48.431437492370605, 49.172555446624756, 48.049745321273804, 47.93943381309509, 47.81014323234558, 47.610984563827515, 47.550222396850586, 47.92399859428406, 47.316694021224976, 49.821776390075684, 50.109215259552, 48.05313777923584, 49.47510862350464, 47.54145169258118, 48.80618596076965, 48.16829752922058, 47.825894594192505, 48.02604413032532, 49.55655598640442, 48.52808666229248, 47.544307470321655, 49.39050650596619, 49.94111204147339, 47.20086884498596, 49.5652871131897, 50.32908344268799, 48.093955755233765, 49.78989219665527, 48.32910680770874, 48.44056224822998, 47.54918122291565, 48.029343128204346, 48.396748542785645, 47.16970872879028, 47.6950786113739, 47.45799398422241, 47.48217511177063, 48.14602613449097, 46.87322378158569, 46.722506523132324, 47.81547522544861, 47.655832290649414, 47.31067085266113, 47.32671499252319, 46.99083971977234, 46.94607472419739, 47.417423725128174, 47.1746141910553, 47.51709485054016, 47.402491092681885, 46.41717457771301, 47.012678146362305, 47.71898150444031, 46.942970514297485, 46.55601239204407, 46.78326916694641, 47.28759407997131, 47.06230139732361, 46.76408290863037, 48.29696798324585, 46.88171625137329, 46.93108630180359, 47.130571603775024, 47.61515712738037, 47.295047998428345, 47.57143568992615, 47.30972123146057, 47.12895655632019, 47.046507596969604, 47.142330169677734, 47.80680799484253, 46.66901469230652, 47.22329640388489, 47.85679364204407, 46.62338733673096, 47.246748208999634, 47.13904428482056, 46.894614696502686, 47.283273220062256, 47.025142431259155, 46.67508363723755, 46.70197296142578, 47.14353108406067, 46.96680212020874, 46.9460027217865, 47.63232970237732, 47.5393545627594, 47.8385591506958, 47.1269588470459, 47.21280336380005, 46.92401647567749, 46.89236617088318, 46.95207333564758, 48.54820919036865, 46.922242879867554, 47.59866952896118, 48.565624713897705, 47.473220109939575, 47.84991145133972, 47.57994556427002, 47.48338794708252, 47.98050236701965, 47.500587701797485, 47.645673751831055, 48.925490617752075, 49.20844578742981, 47.7775182723999, 48.62443542480469, 47.12170767784119, 46.976993799209595, 47.32678961753845, 47.03495168685913, 47.18808317184448, 47.48962593078613, 47.17198324203491, 47.05274510383606, 47.424044609069824, 47.72785925865173, 48.09071135520935, 46.750345945358276, 47.27631449699402, 47.08227205276489, 47.24249744415283, 47.239840030670166, 46.619558572769165, 47.47068500518799, 47.43576192855835, 46.941514015197754, 46.643563747406006, 47.529781341552734, 46.840927600860596, 46.80463910102844, 47.47759437561035, 47.42274260520935, 46.96788287162781, 48.55357885360718, 47.18196201324463, 47.69323801994324, 46.60533833503723, 47.32618546485901, 47.46887254714966, 47.0902054309845, 47.321715116500854, 47.23042964935303, 47.457998275756836, 46.90065360069275, 47.437705993652344, 48.35395050048828, 47.006474018096924, 47.02354431152344, 46.999807834625244, 47.231398820877075, 47.42068648338318, 46.900384187698364, 47.31137037277222, 46.884018898010254, 47.024535179138184, 47.52208089828491, 47.07868719100952, 47.304779291152954, 48.99951100349426, 46.855149269104004, 47.12152719497681, 46.62618160247803, 47.08727765083313, 46.574246406555176, 47.046711444854736, 47.554985761642456, 48.01103973388672, 47.180291414260864, 46.865009784698486, 46.77357602119446, 46.67244291305542, 47.67157983779907]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activebelief-lr5e-07-wdecay200.00000000000003-eps1e-08-seed44.json <==
{"train_acc": [12.534, 14.152, 14.698, 16.1, 18.572, 21.194, 24.254, 26.124, 27.93, 29.756, 31.578, 33.044, 34.328, 35.582, 36.546, 37.778, 39.144, 40.46, 41.788, 43.192, 44.398, 46.0, 47.048, 48.526, 49.964, 51.078, 52.284, 53.512, 54.424, 55.404, 56.634, 57.522, 58.26, 59.212, 60.256, 60.856, 61.48, 62.266, 63.278, 63.794, 64.172, 65.086, 65.832, 66.564, 66.976, 67.486, 68.084, 68.778, 69.266, 69.94, 70.188, 71.04, 71.532, 72.15, 72.784, 73.48, 73.758, 74.512, 74.818, 75.124, 75.53, 75.71, 76.206, 76.462, 76.668, 77.0, 76.822, 76.644, 76.334, 76.1, 75.558, 75.826, 75.392, 75.438, 75.578, 75.182, 75.158, 75.286, 75.368, 75.344, 75.218, 75.53, 75.376, 75.588, 75.636, 75.622, 75.694, 75.872, 75.96, 76.058, 76.464, 76.376, 76.132, 76.5, 76.6, 76.692, 76.678, 76.846, 76.84, 77.058, 76.918, 77.102, 77.06, 77.456, 77.236, 77.362, 77.284, 77.308, 77.45, 77.504, 77.6, 77.422, 77.432, 77.468, 77.654, 77.522, 77.654, 77.638, 78.04, 77.758, 77.756, 78.05, 78.112, 77.926, 77.664, 78.106, 77.672, 78.012, 77.916, 78.03, 78.18, 78.106, 78.244, 78.078, 78.322, 78.436, 78.284, 78.476, 78.334, 78.588, 78.622, 78.532, 78.79, 78.858, 78.546, 78.694, 78.672, 78.884, 78.778, 79.014, 81.026, 81.456, 81.726, 81.678, 81.704, 81.992, 81.914, 81.854, 81.848, 81.938, 81.958, 82.012, 82.274, 82.156, 82.158, 82.308, 82.27, 82.282, 82.256, 82.224, 82.274, 82.222, 82.492, 82.536, 82.382, 82.492, 82.566, 82.36, 82.394, 82.634, 82.596, 82.664, 82.586, 82.736, 82.548, 82.75, 82.55, 82.506, 82.76, 82.702, 82.71, 82.792, 83.002, 82.844, 82.798, 82.918, 82.864, 82.924, 82.818, 82.948], "test_acc": [13.13, 13.2, 13.93, 16.15, 18.11, 21.06, 23.48, 25.84, 27.97, 30.56, 33.27, 34.96, 36.28, 37.47, 38.4, 39.31, 40.27, 42.03, 43.57, 44.75, 46.42, 47.8, 49.16, 50.39, 51.54, 52.06, 53.59, 54.13, 55.53, 56.73, 57.13, 57.92, 59.18, 59.97, 59.83, 61.11, 61.21, 62.3, 63.07, 62.95, 64.12, 64.49, 64.29, 65.33, 65.77, 66.48, 67.09, 67.73, 68.41, 68.57, 69.25, 69.44, 69.6, 70.3, 71.03, 70.24, 70.45, 72.21, 71.2, 71.98, 72.27, 73.22, 74.3, 73.21, 74.21, 73.81, 73.77, 74.0, 73.63, 74.01, 73.97, 73.38, 72.86, 71.15, 72.8, 73.16, 73.2, 72.94, 73.74, 72.95, 73.32, 69.93, 72.71, 74.18, 69.68, 71.81, 68.22, 74.62, 74.21, 71.73, 70.8, 70.92, 73.49, 71.99, 63.83, 67.91, 71.44, 73.74, 60.96, 59.32, 53.66, 49.96, 73.88, 71.8, 67.88, 60.24, 57.79, 65.67, 45.6, 62.71, 64.95, 48.44, 58.83, 54.99, 45.18, 45.95, 46.53, 33.11, 39.97, 38.13, 56.13, 30.42, 42.27, 61.62, 26.58, 36.05, 13.75, 14.77, 30.98, 38.19, 34.72, 38.56, 60.58, 20.95, 21.37, 50.52, 25.35, 51.8, 44.03, 30.79, 48.91, 16.47, 32.86, 34.05, 17.7, 42.39, 20.38, 22.22, 31.4, 44.0, 78.01, 75.56, 75.0, 76.1, 80.58, 74.03, 75.96, 71.5, 69.87, 66.38, 60.93, 66.93, 78.99, 72.02, 78.99, 65.2, 78.67, 67.88, 79.41, 75.24, 71.07, 74.23, 73.73, 65.69, 70.7, 76.86, 79.17, 61.77, 79.23, 65.46, 64.71, 74.06, 74.92, 75.09, 72.39, 68.46, 71.0, 76.66, 51.05, 77.9, 64.09, 78.25, 64.72, 70.32, 64.04, 71.31, 68.03, 64.28, 45.48, 57.35], "train_loss": [936.6931159496307, 910.4173429012299, 890.7343950271606, 874.8930869102478, 860.1835916042328, 839.5794818401337, 806.9341554641724, 779.3607285022736, 758.3430097103119, 739.4191446304321, 720.720928311348, 703.223655462265, 689.6535711288452, 678.4923446178436, 667.2275873422623, 656.011500954628, 645.041158080101, 632.4006344079971, 620.1387600898743, 608.2650872468948, 598.6884140968323, 586.9056706428528, 578.3527562618256, 567.657891869545, 558.2307198047638, 548.9197453260422, 540.2995252609253, 531.8183022737503, 522.9618045091629, 516.3035457134247, 507.900799036026, 501.13010358810425, 495.0948100090027, 488.1950922012329, 481.8350394964218, 474.9472255706787, 470.1598677635193, 463.8762594461441, 457.2814394235611, 452.11797523498535, 449.06864577531815, 442.52607387304306, 436.4430559873581, 432.4269679784775, 427.6655066013336, 423.36823016405106, 419.09420347213745, 414.34633165597916, 410.83152055740356, 404.54839438199997, 402.4929622411728, 396.84966284036636, 394.39181166887283, 389.1396340727806, 385.2284427881241, 380.32919853925705, 377.6224203109741, 373.4607274532318, 370.52585357427597, 367.4140375852585, 364.13869774341583, 362.51449751853943, 358.8626475930214, 357.83743917942047, 357.0396045446396, 355.918588578701, 357.72516614198685, 360.6991344690323, 364.7652354836464, 368.6945593357086, 372.5462647676468, 373.25824785232544, 374.92552334070206, 375.44754004478455, 374.61408817768097, 376.7670882344246, 377.33606922626495, 376.0588666796684, 376.3893203139305, 374.3481015563011, 374.4815990328789, 372.2816975712776, 372.61806601285934, 371.00822031497955, 369.8851562142372, 369.19647991657257, 366.82325834035873, 365.7482460141182, 363.8334681391716, 362.6632797718048, 358.92830431461334, 359.0171421766281, 358.31410479545593, 354.72476744651794, 353.9889286160469, 351.45203280448914, 350.97345954179764, 348.3698442578316, 346.99537390470505, 344.78789871931076, 344.25945818424225, 342.5758568048477, 341.5283008813858, 339.3889265060425, 338.53355771303177, 337.4492163658142, 336.3966405391693, 335.84507137537, 334.5723879933357, 333.24095702171326, 331.6962033510208, 331.0930411219597, 329.4757953286171, 329.16832345724106, 328.4581921696663, 326.6757188439369, 325.0715161561966, 324.2269060611725, 322.6635314822197, 322.5008399486542, 322.1623564362526, 320.38979560136795, 319.26888805627823, 319.65790098905563, 319.9693030118942, 317.70164209604263, 317.70545226335526, 316.0838630795479, 315.79119062423706, 314.55709433555603, 313.24944376945496, 313.2767303586006, 311.179516851902, 311.9405051469803, 310.15012645721436, 307.23292446136475, 309.13242530822754, 306.19327360391617, 307.9016382098198, 305.6286772489548, 303.6866452097893, 304.07298308610916, 301.5897544026375, 301.0726946592331, 302.5243950486183, 300.230992436409, 299.72730696201324, 298.43362802267075, 297.4523085951805, 296.9222277402878, 278.5124297142029, 275.31174743175507, 274.6480547785759, 273.8235545158386, 272.7462501525879, 271.5917174220085, 271.65691262483597, 270.8657819032669, 270.44699335098267, 269.2688120007515, 268.85287433862686, 268.7138951420784, 267.3018791079521, 266.94189846515656, 266.7081925868988, 265.6267064213753, 265.0450136065483, 264.0522283911705, 263.7430117726326, 264.0147438645363, 263.0735886693001, 262.5200167298317, 261.05790770053864, 261.0830215215683, 260.06831991672516, 259.3902005851269, 258.5430207848549, 259.4444598555565, 259.21547734737396, 257.57068836688995, 257.0348322093487, 256.36630725860596, 256.13763362169266, 254.93920102715492, 254.6744590997696, 254.42643263936043, 253.69690376520157, 253.08810743689537, 252.4693128466606, 251.85413882136345, 251.99093490839005, 251.27392548322678, 249.63935220241547, 250.4649527668953, 249.5181504189968, 248.3515365421772, 248.45131501555443, 248.44680428504944, 248.69736221432686, 247.07907873392105], "test_loss": [186.02139806747437, 181.5909833908081, 178.44768714904785, 175.884925365448, 172.62495827674866, 166.59175300598145, 158.8345286846161, 154.41626870632172, 150.64142286777496, 146.38993501663208, 141.82915198802948, 138.81584668159485, 136.03623044490814, 133.3170267343521, 131.08185732364655, 128.94088077545166, 126.64556217193604, 123.51582193374634, 120.84274983406067, 118.97234511375427, 116.75527238845825, 114.14065635204315, 111.91881740093231, 109.74538612365723, 107.98608613014221, 106.75649523735046, 104.55791687965393, 103.5287276506424, 102.05856239795685, 100.68408012390137, 100.1743643283844, 98.29425954818726, 96.94197976589203, 95.77533864974976, 95.58570277690887, 93.97060883045197, 93.30649375915527, 92.1879997253418, 90.23439049720764, 89.93914520740509, 88.97815072536469, 87.43672519922256, 87.32472151517868, 86.33312994241714, 85.95125025510788, 85.36491578817368, 83.76237279176712, 83.62600183486938, 82.25899457931519, 82.12549751996994, 81.47354304790497, 81.1352134346962, 79.90953451395035, 79.11419969797134, 78.63021612167358, 79.87346941232681, 79.40653705596924, 76.76167303323746, 78.48840761184692, 75.98527604341507, 76.71381884813309, 76.44154816865921, 73.88566762208939, 76.32405668497086, 74.44500547647476, 74.41535353660583, 74.61576700210571, 74.96683639287949, 73.97405219078064, 74.90999794006348, 73.94752192497253, 76.50884354114532, 76.97977948188782, 78.27782529592514, 76.37851983308792, 75.27134895324707, 74.4024972319603, 75.95130950212479, 74.56211113929749, 75.28895550966263, 75.7929095029831, 82.65809220075607, 77.1570536494255, 73.15033954381943, 79.90908163785934, 76.19763416051865, 85.31645679473877, 72.08560574054718, 73.46136391162872, 76.63117355108261, 78.81133598089218, 78.46873873472214, 72.85572302341461, 73.64507800340652, 88.28859770298004, 84.97792661190033, 76.15468233823776, 71.20007401704788, 96.08698952198029, 97.52831643819809, 113.84089851379395, 125.66969275474548, 71.86667990684509, 72.33202970027924, 80.76474392414093, 92.24756616353989, 105.73483788967133, 82.17186999320984, 137.3659030199051, 88.98488813638687, 86.85903513431549, 124.95552349090576, 98.51881605386734, 106.59641659259796, 132.7853798866272, 125.07413423061371, 122.81277310848236, 187.17213463783264, 137.44129526615143, 153.0308220386505, 109.41206192970276, 180.68249106407166, 139.00615453720093, 90.09741377830505, 235.7071566581726, 158.61515021324158, 310.57269287109375, 267.01423621177673, 193.48178935050964, 153.6270569562912, 173.5272055864334, 155.41107213497162, 97.03606796264648, 232.20430612564087, 218.99814414978027, 121.62589001655579, 218.3724434375763, 112.99326038360596, 136.775066614151, 215.93088555335999, 129.34202241897583, 305.39961886405945, 171.38808703422546, 198.7768497467041, 299.03915429115295, 144.90250825881958, 224.84754753112793, 219.62543106079102, 173.1446009874344, 132.69768154621124, 59.27311193943024, 64.78470599651337, 63.94649142026901, 62.25010073184967, 55.27602231502533, 66.96567922830582, 62.308824360370636, 71.44831550121307, 74.3190997838974, 80.62524169683456, 92.71350830793381, 80.05852282047272, 57.640778601169586, 70.42220026254654, 57.07992684841156, 84.53783190250397, 57.91963577270508, 79.29723966121674, 55.62632769346237, 63.17146235704422, 72.19936126470566, 66.00325983762741, 67.08982825279236, 84.82776474952698, 72.2327269911766, 60.86996406316757, 55.752443730831146, 90.74811786413193, 55.594727635383606, 82.2453071475029, 83.7915866971016, 66.62271213531494, 63.85642087459564, 62.04909801483154, 69.41128647327423, 76.83190888166428, 71.08136427402496, 61.106757402420044, 118.29046595096588, 58.12355554103851, 89.64663422107697, 57.51734632253647, 85.89738166332245, 72.21542346477509, 84.72650879621506, 69.55153560638428, 77.64001053571701, 89.00196343660355, 147.4648481607437, 109.30454516410828], "epoch_time": [91.0835828781128, 89.14159035682678, 89.16087698936462, 89.19231796264648, 89.17018961906433, 89.20721292495728, 89.24359607696533, 89.19479036331177, 89.16371846199036, 89.20056295394897, 89.14339971542358, 89.17637634277344, 89.15460991859436, 89.11103653907776, 89.21753120422363, 89.18643569946289, 89.20616745948792, 89.13460540771484, 89.19959807395935, 89.13414168357849, 89.27277612686157, 89.18453645706177, 89.21380567550659, 89.21408867835999, 89.22718381881714, 89.22409749031067, 89.15165829658508, 89.1705892086029, 89.21135306358337, 89.22010326385498, 89.18534517288208, 89.29591989517212, 89.21123242378235, 89.23880505561829, 89.19186568260193, 89.20069313049316, 89.18753719329834, 89.20153093338013, 89.2065486907959, 89.15905928611755, 89.16746163368225, 89.20503282546997, 89.16551399230957, 89.19616293907166, 89.2008228302002, 89.25280117988586, 89.21092081069946, 89.20292901992798, 89.23178005218506, 89.22716450691223, 89.13321161270142, 89.20843696594238, 89.20709776878357, 89.23385834693909, 89.21197247505188, 89.28065276145935, 89.22647070884705, 89.20306730270386, 89.1667811870575, 89.17070245742798, 89.2177107334137, 89.21588182449341, 89.1661171913147, 89.2553780078888, 89.21580576896667, 89.20586705207825, 89.20785069465637, 89.15967845916748, 89.21637654304504, 89.23933672904968, 89.23959851264954, 89.17270922660828, 89.2218267917633, 89.23757457733154, 89.19395637512207, 89.20330095291138, 89.16884875297546, 89.23875737190247, 89.24431443214417, 89.18745231628418, 89.20678424835205, 89.2246618270874, 89.1737449169159, 89.20926332473755, 89.18470048904419, 89.18709468841553, 89.20867967605591, 89.28559231758118, 89.19367289543152, 89.21862959861755, 89.24003434181213, 89.17008519172668, 89.16676568984985, 89.2732994556427, 89.25958752632141, 89.20000410079956, 89.21937203407288, 89.18445682525635, 89.20247626304626, 89.18132376670837, 89.19142985343933, 89.31779026985168, 89.23701763153076, 89.2352180480957, 89.23265671730042, 89.18819522857666, 89.23171877861023, 89.21517729759216, 89.13905429840088, 89.17530965805054, 89.24500584602356, 89.23789715766907, 89.20002722740173, 89.17728757858276, 89.20748281478882, 89.19769930839539, 89.15772294998169, 89.16680717468262, 89.24838995933533, 89.21605062484741, 89.24316930770874, 89.18170237541199, 89.25154733657837, 89.23604607582092, 89.2887933254242, 89.24589991569519, 89.27846002578735, 89.2129225730896, 89.23049640655518, 89.18794512748718, 89.19743490219116, 89.24796605110168, 89.24369144439697, 89.21924042701721, 89.16812300682068, 89.25476169586182, 89.21603393554688, 89.16372513771057, 89.1932122707367, 89.19472908973694, 89.1859917640686, 89.20951128005981, 89.2036247253418, 89.282222032547, 89.17666840553284, 89.21056151390076, 89.25264358520508, 89.13929343223572, 89.1968731880188, 89.20590567588806, 89.19226360321045, 89.29147005081177, 89.22051477432251, 89.22418284416199, 89.2413489818573, 89.23142671585083, 89.20314431190491, 89.27006459236145, 89.25548458099365, 89.26708889007568, 89.244952917099, 89.1984133720398, 89.25095915794373, 89.20570588111877, 89.23263955116272, 89.25488901138306, 89.25623750686646, 89.22324323654175, 89.24165368080139, 89.20055079460144, 89.19866895675659, 89.22947287559509, 89.29113388061523, 89.26555323600769, 89.18748331069946, 89.1804358959198, 89.23188757896423, 89.23878741264343, 89.29322648048401, 89.31404757499695, 89.20310497283936, 89.2407238483429, 89.24175333976746, 89.24965643882751, 89.196772813797, 89.18988299369812, 89.25974249839783, 89.1837089061737, 89.22507238388062, 89.2383406162262, 89.19295477867126, 89.25389337539673, 89.24127745628357, 89.2111701965332, 89.30829763412476, 89.22761797904968, 89.23387670516968, 89.23357558250427, 89.23546314239502, 89.24448156356812]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr0.0001-wdecay1.0-seed42.json <==
{"train_acc": [34.444, 50.214, 59.54, 66.482, 72.466, 76.278, 78.958, 81.144, 82.736, 84.31, 85.476, 86.502, 87.522, 87.79, 88.922, 89.68, 90.062, 90.52, 91.204, 91.568, 91.872, 92.37, 92.756, 93.116, 93.458, 93.878, 94.12, 94.344, 94.378, 94.548, 94.876, 95.03, 95.344, 95.388, 95.508, 95.766, 95.842, 95.932, 95.96, 96.166, 96.336, 96.548, 96.496, 96.5, 96.56, 96.628, 96.648, 96.778, 96.628, 96.81, 96.916, 96.894, 97.09, 96.954, 97.062, 97.064, 96.9, 97.22, 97.138, 97.064, 97.224, 97.232, 97.386, 97.27, 97.12, 97.106, 97.388, 97.372, 97.154, 97.298, 97.358, 97.464, 97.192, 97.37, 97.376, 97.356, 97.494, 97.422, 97.296, 97.62, 97.306, 97.564, 97.356, 97.348, 97.472, 97.468, 97.314, 97.568, 97.488, 97.7, 97.516, 97.474, 97.428, 97.44, 97.386, 97.522, 97.454, 97.6, 97.588, 97.586, 97.408, 97.57, 97.75, 97.436, 97.434, 97.576, 97.606, 97.518, 97.346, 97.54, 97.63, 97.544, 97.638, 97.442, 97.646, 97.462, 97.502, 97.482, 97.492, 97.502, 97.62, 97.434, 97.544, 97.588, 97.556, 97.548, 97.494, 97.41, 97.672, 97.632, 97.43, 97.516, 97.574, 97.66, 97.462, 97.85, 97.514, 97.516, 97.408, 97.558, 97.602, 97.51, 97.452, 97.732, 97.594, 97.41, 97.726, 97.654, 97.684, 97.42, 99.16, 99.638, 99.77, 99.84, 99.866, 99.894, 99.928, 99.912, 99.928, 99.952, 99.928, 99.87, 99.914, 99.956, 99.936, 99.912, 99.938, 99.954, 99.902, 99.878, 99.92, 99.942, 99.946, 99.94, 99.968, 99.936, 99.936, 99.96, 99.93, 99.944, 99.926, 99.92, 99.95, 99.934, 99.932, 99.898, 99.916, 99.92, 99.934, 99.944, 99.934, 99.936, 99.932, 99.928, 99.932, 99.908, 99.934, 99.95, 99.92, 99.912], "test_acc": [42.7, 54.79, 57.23, 70.03, 70.79, 71.74, 80.17, 77.93, 80.6, 81.83, 82.78, 81.77, 83.94, 85.0, 79.91, 83.79, 86.99, 86.76, 86.71, 87.2, 88.15, 86.72, 89.41, 88.76, 87.74, 88.79, 89.77, 89.67, 88.82, 89.65, 90.42, 90.21, 89.22, 89.02, 89.19, 89.65, 89.43, 90.36, 89.02, 85.77, 91.01, 90.47, 89.67, 89.81, 90.78, 90.52, 89.24, 90.99, 89.44, 88.97, 90.65, 90.28, 91.05, 90.63, 90.0, 90.27, 90.83, 90.51, 90.12, 91.94, 90.52, 90.23, 90.43, 90.89, 91.56, 89.91, 90.58, 91.58, 91.52, 90.57, 91.18, 90.41, 90.55, 91.72, 90.83, 90.2, 89.55, 91.29, 90.54, 89.89, 90.85, 90.15, 91.62, 91.41, 90.95, 91.78, 91.82, 90.42, 91.63, 91.86, 90.86, 90.89, 91.19, 90.42, 90.32, 91.22, 91.96, 91.41, 91.25, 90.97, 91.03, 90.92, 91.53, 90.66, 91.18, 90.65, 91.18, 91.46, 90.9, 89.68, 91.34, 91.29, 91.11, 91.97, 91.76, 91.67, 91.41, 91.43, 89.68, 90.66, 90.06, 90.41, 91.41, 88.94, 90.35, 91.57, 90.36, 91.68, 92.03, 87.25, 90.51, 91.25, 91.57, 91.43, 92.09, 90.49, 90.54, 89.85, 90.56, 92.0, 91.69, 91.94, 89.89, 87.57, 88.58, 90.81, 91.27, 91.99, 89.84, 91.18, 94.21, 94.41, 94.58, 94.51, 94.47, 94.64, 94.67, 94.83, 94.61, 94.73, 94.65, 94.73, 94.76, 94.62, 94.52, 94.33, 94.57, 94.33, 94.48, 94.46, 94.67, 94.26, 94.38, 94.44, 94.52, 94.48, 94.25, 94.45, 94.36, 94.55, 94.34, 94.37, 94.66, 94.55, 94.43, 94.33, 94.52, 94.46, 94.56, 94.27, 94.48, 94.56, 94.51, 94.4, 94.46, 94.2, 94.62, 94.5, 94.3, 94.36], "train_loss": [691.3502314090729, 532.6271040439606, 439.12240236997604, 368.34096467494965, 306.7570099234581, 266.5896909236908, 236.2803001999855, 212.1678176522255, 196.78808197379112, 179.07895343005657, 164.7457336783409, 153.87290360033512, 141.12778989970684, 136.91284368932247, 126.36513309925795, 117.54858119785786, 113.04551020264626, 109.10307554155588, 99.11501745134592, 95.12941541522741, 91.53217422962189, 86.320019595325, 81.57861724495888, 79.24456180632114, 73.9068643823266, 69.8326110355556, 67.41156327351928, 63.1736765652895, 63.1016882173717, 61.2510025575757, 57.658256355673075, 56.379739832133055, 54.27748520299792, 52.197165969759226, 49.76096333004534, 47.411360485479236, 46.96534440666437, 46.102232322096825, 45.194779915735126, 44.22345031052828, 42.1372580640018, 39.37342193350196, 40.64992364495993, 39.694036995992064, 39.22182981297374, 38.63719351962209, 38.03067766688764, 36.53052933700383, 38.27061238326132, 36.23433306440711, 34.68946051038802, 35.13478974625468, 33.12823351472616, 34.745846001431346, 33.793613370507956, 32.859711413271725, 35.82770536188036, 31.730835829861462, 32.63508607260883, 33.80757962074131, 31.617201197892427, 31.423593129962683, 30.532668052241206, 31.962412536144257, 33.126095447689295, 32.67415742110461, 30.075809612870216, 30.599109766073525, 31.98149254731834, 31.01679445244372, 30.996950844302773, 28.678076689131558, 32.77523613348603, 30.092168437317014, 29.74379714485258, 30.26363074593246, 29.05422981455922, 30.62221932876855, 30.957889928482473, 27.68263927102089, 31.030839731916785, 28.714097858406603, 30.472252259030938, 30.518361570313573, 29.507130591198802, 29.204888212494552, 30.351074442267418, 28.047472128178924, 29.56161030428484, 27.17075227573514, 29.085651469416916, 29.191548148170114, 29.34987571183592, 29.360843089409173, 30.21134918835014, 28.75013009738177, 29.976632485166192, 27.978207631967962, 28.47032142430544, 27.932693456765264, 29.57633017236367, 28.46151042263955, 26.524083451367915, 30.269195338711143, 29.056924056261778, 28.49254776351154, 27.763439839705825, 28.099360605701804, 30.795548819936812, 28.575760321691632, 27.312731184065342, 29.427416453137994, 27.47830719780177, 29.40590426977724, 27.374943181406707, 29.016606495715678, 28.88024444691837, 28.90069284942001, 28.24136319756508, 28.290419990196824, 28.102724615484476, 29.447000842541456, 27.860563320107758, 27.11251035425812, 28.700299460440874, 28.570205418393016, 28.819321107119322, 29.18683937098831, 27.12460652925074, 27.651160984300077, 29.786737458780408, 28.908580382354558, 28.059395384974778, 26.28062635846436, 29.19075466878712, 25.519764995668083, 29.038185534067452, 27.959562747739255, 29.0329108950682, 27.637490209192038, 27.85603156685829, 28.09560752660036, 29.20419108401984, 26.39451896958053, 28.42271632514894, 29.37024961784482, 26.398335941135883, 27.361021206714213, 26.0283629540354, 28.975748649332672, 10.42937572230585, 4.819787436979823, 3.1904662947636098, 2.4214454009197652, 2.0744692377047613, 1.6099653348210268, 1.176637123367982, 1.240277960198, 1.0965375530649908, 0.9233093686489156, 0.9742519762075972, 1.4527833523316076, 1.1161116965668043, 0.7662009515915997, 0.9787880812509684, 1.1827948008285603, 0.8376157335587777, 0.7395479803089984, 1.0149473763158312, 1.4861647188809002, 1.0499363003036706, 0.847501817799639, 0.8419888759599417, 0.7860040650994051, 0.6033794996837969, 0.7788905247289222, 0.8471747193616466, 0.5671598427506979, 0.7909700563322986, 0.9053222542934236, 1.0383523151831469, 1.0137230899417773, 0.7980276655289344, 0.6922152777624433, 0.8045316439929593, 1.098065554171626, 0.9445102595855133, 1.0623588363232557, 0.9150369546987349, 0.6299107476006611, 0.7723951877997024, 0.7868408133435878, 0.7750990553977317, 0.8570740352952271, 0.8691455665975809, 1.0924818930216134, 0.8136385111138225, 0.6440247383507085, 1.022058696296881, 0.9275740585580934], "test_loss": [125.7328690290451, 99.70729351043701, 102.44332993030548, 70.38642382621765, 66.97442787885666, 67.27657097578049, 46.15376850962639, 50.96857303380966, 44.92461869120598, 42.78211027383804, 40.79068124294281, 45.1735976934433, 38.258508160710335, 35.20528894662857, 49.728268295526505, 40.08052182197571, 31.639452531933784, 31.231830656528473, 32.55326722562313, 31.66388575732708, 28.28069829940796, 32.02609172463417, 26.029077246785164, 27.404199235141277, 30.708169758319855, 28.407110944390297, 25.204298816621304, 25.959646843373775, 29.56438459455967, 26.577462553977966, 24.21821018308401, 25.758335143327713, 27.976779725402594, 28.91309042274952, 28.132111936807632, 25.881640627980232, 27.337315678596497, 25.077720686793327, 30.239231154322624, 41.614416033029556, 24.36041373759508, 26.397163927555084, 28.355345733463764, 27.14212593436241, 25.280069917440414, 26.724459052085876, 30.785620227456093, 25.328695371747017, 30.726549729704857, 32.58831737935543, 25.39460700750351, 27.6287202835083, 25.861080072820187, 26.67464431375265, 30.299987472593784, 26.8814517557621, 26.378275007009506, 26.897714346647263, 28.131982780992985, 23.347666397690773, 28.133299008011818, 27.986180283129215, 27.979288280010223, 26.103700287640095, 24.39071126282215, 28.58297473937273, 27.91584375500679, 23.703372698277235, 23.40055699646473, 27.27460952103138, 25.853136360645294, 28.839883238077164, 27.828673973679543, 24.1023029088974, 26.85957057774067, 27.143678456544876, 31.98054425418377, 24.265378460288048, 27.9447286054492, 30.49424159526825, 24.97931670770049, 28.24770800769329, 23.675411514937878, 24.744625754654408, 25.552531629800797, 24.916465125977993, 23.797699503600597, 26.010522305965424, 25.641321256756783, 24.568788304924965, 25.78825655579567, 27.849735513329506, 27.015824668109417, 28.17577451467514, 27.56868389248848, 25.054852671921253, 23.102825865149498, 25.473645269870758, 27.256324380636215, 24.637397527694702, 25.363143861293793, 27.53323908150196, 25.458699010312557, 26.675241995602846, 26.899594120681286, 27.369066804647446, 25.290686324238777, 24.753021866083145, 25.716154418885708, 31.51970809698105, 25.852260403335094, 25.560822933912277, 25.65841194242239, 23.689332842826843, 23.64316175878048, 25.734170228242874, 25.325732715427876, 25.264776147902012, 29.978086471557617, 28.09336118400097, 29.91287510097027, 27.78532801568508, 25.96943797171116, 33.79770892858505, 27.861983880400658, 24.170417733490467, 31.945232778787613, 23.144351214170456, 22.87556428462267, 40.76225173473358, 27.993246339261532, 26.228699773550034, 23.566869772970676, 25.105187475681305, 22.675854586064816, 27.047460235655308, 28.471439316868782, 29.913915559649467, 27.23533706367016, 22.66524802148342, 24.048841312527657, 24.406586036086082, 29.42847289890051, 39.287812262773514, 35.00029183924198, 25.590756606310606, 26.44971665740013, 22.143976882100105, 34.1202627569437, 27.132167629897594, 16.687489677220583, 16.86213505640626, 17.19049708917737, 17.878196146339178, 17.8866993393749, 17.874665727838874, 18.865076741203666, 19.298160719219595, 20.342608572915196, 20.89266717294231, 21.150160488672554, 20.725744554772973, 21.01261373795569, 21.348129489459097, 22.549669838510454, 22.14757185615599, 22.29752252995968, 23.196006393409334, 23.422871075570583, 22.752423915895633, 21.247135841753334, 23.7000899463892, 22.972523026168346, 22.946571791544557, 22.503541935700923, 23.58277165144682, 24.290498675778508, 23.123245063470677, 24.180806420743465, 23.478010789491236, 24.001618263311684, 24.212054146453738, 22.0213084211573, 22.282198863103986, 23.089307529851794, 23.62756195664406, 23.17176209203899, 23.720473090186715, 23.028083595447242, 23.50769262481481, 21.98518706392497, 21.859940454363823, 23.603795865084976, 22.71363664139062, 22.866163545753807, 23.06664166972041, 22.32826854661107, 22.237163595855236, 23.21062457188964, 23.615499056875706], "epoch_time": [91.11554312705994, 89.05566048622131, 89.07546734809875, 89.0372302532196, 89.18307948112488, 89.11527466773987, 89.1090624332428, 89.15470767021179, 89.15247440338135, 89.13001465797424, 89.12963581085205, 89.12084221839905, 89.05470514297485, 89.12740111351013, 89.08023071289062, 89.12805986404419, 94.60943078994751, 89.12128806114197, 89.05819869041443, 89.1078372001648, 89.09496450424194, 89.07971286773682, 89.08662700653076, 89.09201431274414, 89.1048755645752, 89.0995717048645, 89.10996699333191, 89.09545803070068, 89.11624717712402, 89.05121970176697, 89.11250972747803, 89.0733003616333, 89.12056541442871, 89.13067317008972, 89.04091382026672, 89.10236811637878, 89.12246823310852, 89.15204977989197, 89.16469144821167, 89.10852766036987, 89.041823387146, 89.11744284629822, 89.08806610107422, 89.07068729400635, 89.08046817779541, 89.07970786094666, 89.10590505599976, 89.05961585044861, 89.0702531337738, 89.0542733669281, 89.07638335227966, 89.127286195755, 89.08964443206787, 89.11588096618652, 89.08015751838684, 89.10221934318542, 89.06878900527954, 89.10253405570984, 89.10070943832397, 89.22659063339233, 89.14598870277405, 89.14168286323547, 89.14127588272095, 89.14615178108215, 89.1598391532898, 89.16005635261536, 89.1525890827179, 89.16617202758789, 89.12754392623901, 89.17546677589417, 89.08041191101074, 89.18996620178223, 89.1711094379425, 89.11597418785095, 89.13883996009827, 89.10587859153748, 89.15084457397461, 89.13846063613892, 89.183598279953, 89.1136827468872, 89.17234563827515, 89.19967436790466, 89.17245268821716, 89.1748914718628, 89.17045521736145, 89.22956681251526, 89.10733890533447, 89.1948926448822, 89.18700337409973, 89.19276881217957, 89.15756058692932, 89.15745544433594, 89.12559795379639, 89.07801556587219, 89.11428189277649, 89.14326524734497, 89.10942816734314, 89.18406534194946, 89.14853167533875, 89.20938730239868, 89.12994861602783, 89.17368268966675, 89.1238477230072, 89.13134217262268, 89.17775583267212, 89.12154388427734, 89.23819017410278, 89.14993691444397, 89.2330949306488, 89.15028309822083, 89.25545358657837, 89.15651774406433, 89.16807579994202, 89.08714890480042, 89.19560956954956, 89.21535229682922, 89.18208813667297, 89.15995645523071, 89.11159491539001, 89.12388682365417, 89.13205027580261, 89.1445472240448, 89.2078652381897, 89.12231373786926, 89.1371841430664, 89.22249293327332, 89.14682531356812, 89.18206477165222, 89.19489860534668, 89.16442346572876, 89.1697645187378, 89.19764733314514, 89.24618649482727, 89.19724416732788, 89.21798849105835, 89.20278716087341, 89.15513014793396, 89.11951899528503, 89.14727926254272, 89.11875104904175, 89.09021782875061, 89.12498736381531, 89.10627245903015, 89.16732954978943, 89.19017195701599, 89.14872479438782, 89.19785404205322, 89.17729616165161, 89.17007279396057, 89.13074803352356, 89.14802026748657, 89.18278098106384, 89.15613961219788, 89.23134922981262, 89.1379325389862, 89.12622928619385, 89.15001583099365, 89.16825461387634, 89.1269063949585, 89.15025520324707, 89.18620729446411, 89.17403197288513, 89.14964985847473, 89.19906878471375, 89.14613103866577, 89.15752935409546, 89.14912462234497, 89.169438123703, 89.13708138465881, 89.15024328231812, 89.18757843971252, 89.16383051872253, 89.13914799690247, 89.13883852958679, 89.14319682121277, 89.13027167320251, 89.19340443611145, 89.1685836315155, 89.13883543014526, 89.1560890674591, 89.17064380645752, 89.17591643333435, 89.12938046455383, 89.18978238105774, 89.13877129554749, 89.11293935775757, 89.09922409057617, 89.16926455497742, 89.14215755462646, 89.16606187820435, 89.16149663925171, 89.16402530670166, 89.17825531959534, 89.21251225471497, 89.19607615470886, 89.13284611701965, 89.1351478099823, 89.19338870048523, 89.13207459449768, 89.20316100120544]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr0.0001-wdecay1.0-seed43.json <==
{"train_acc": [33.336, 50.976, 60.348, 67.538, 72.69, 76.614, 79.356, 81.35, 83.116, 84.488, 85.76, 86.494, 87.052, 88.38, 88.974, 89.554, 90.208, 90.746, 91.1, 91.788, 91.864, 92.366, 93.074, 93.202, 93.396, 93.61, 93.836, 94.31, 94.398, 94.918, 95.09, 95.034, 95.034, 95.316, 95.536, 95.644, 95.95, 95.706, 95.964, 96.05, 96.178, 96.352, 96.268, 96.64, 96.58, 96.554, 96.9, 96.686, 96.9, 96.928, 96.786, 96.764, 96.986, 97.022, 97.188, 96.88, 96.984, 97.136, 97.26, 97.004, 97.262, 97.188, 97.144, 97.374, 97.11, 97.228, 97.284, 97.302, 97.26, 97.418, 97.206, 97.264, 97.286, 97.36, 97.338, 97.46, 97.456, 97.484, 97.444, 97.308, 97.382, 97.534, 97.446, 97.43, 97.436, 97.546, 97.55, 97.39, 97.634, 97.426, 97.392, 97.57, 97.404, 97.48, 97.546, 97.554, 97.7, 97.324, 97.59, 97.306, 97.672, 97.502, 97.592, 97.394, 97.604, 97.608, 97.394, 97.58, 97.45, 97.58, 97.5, 97.412, 97.594, 97.358, 97.478, 97.446, 97.54, 97.446, 97.614, 97.53, 97.438, 97.602, 97.498, 97.586, 97.496, 97.428, 97.482, 97.484, 97.612, 97.676, 97.528, 97.334, 97.652, 97.536, 97.594, 97.462, 97.718, 97.478, 97.514, 97.382, 97.834, 97.468, 97.568, 97.446, 97.51, 97.674, 97.544, 97.546, 97.58, 97.916, 99.294, 99.754, 99.826, 99.896, 99.904, 99.912, 99.932, 99.926, 99.926, 99.918, 99.952, 99.906, 99.922, 99.874, 99.912, 99.928, 99.934, 99.946, 99.922, 99.946, 99.92, 99.938, 99.942, 99.942, 99.934, 99.962, 99.962, 99.892, 99.91, 99.916, 99.912, 99.944, 99.958, 99.894, 99.912, 99.96, 99.93, 99.946, 99.944, 99.902, 99.92, 99.956, 99.95, 99.914, 99.916, 99.958, 99.942, 99.924, 99.906, 99.936], "test_acc": [44.3, 52.37, 62.92, 70.45, 70.98, 77.5, 77.4, 78.2, 80.42, 81.27, 80.37, 83.4, 85.42, 86.3, 85.79, 83.45, 87.58, 86.66, 85.79, 87.25, 86.43, 85.47, 88.09, 88.58, 85.25, 88.43, 87.37, 88.64, 89.36, 90.07, 88.0, 89.51, 91.04, 89.97, 89.97, 90.56, 91.0, 89.73, 90.25, 90.65, 89.53, 90.18, 89.53, 89.93, 90.25, 91.23, 90.15, 90.22, 90.35, 90.45, 90.74, 90.52, 90.8, 90.35, 90.17, 90.23, 91.5, 89.57, 90.12, 90.22, 91.42, 90.83, 90.51, 90.66, 90.34, 90.83, 91.36, 90.86, 89.63, 91.76, 90.54, 91.18, 91.03, 90.45, 91.5, 90.94, 91.68, 90.78, 91.22, 91.42, 91.06, 90.35, 91.32, 91.17, 91.73, 91.4, 91.35, 91.29, 90.74, 91.4, 91.19, 90.92, 91.04, 91.11, 91.15, 91.31, 88.96, 91.37, 90.93, 91.12, 91.56, 91.48, 91.5, 90.37, 90.49, 90.68, 91.87, 89.77, 90.81, 91.08, 90.86, 91.25, 91.44, 90.59, 89.9, 91.35, 90.98, 92.04, 91.26, 90.0, 90.12, 89.49, 90.45, 90.82, 90.94, 90.93, 91.29, 89.52, 91.39, 90.34, 89.44, 90.94, 89.74, 91.81, 90.0, 91.69, 92.27, 90.57, 89.91, 90.32, 91.86, 91.38, 90.08, 90.81, 89.52, 90.95, 91.6, 90.88, 90.51, 91.84, 94.3, 94.45, 94.46, 94.53, 94.6, 94.34, 94.34, 94.42, 94.45, 94.34, 94.38, 94.32, 94.45, 94.47, 94.53, 94.68, 94.53, 94.42, 94.42, 94.68, 94.34, 94.23, 94.22, 94.2, 94.54, 94.34, 94.05, 94.36, 94.24, 94.26, 94.34, 94.3, 94.48, 94.04, 94.19, 94.49, 94.25, 94.31, 94.16, 94.22, 94.16, 94.32, 94.03, 94.13, 94.15, 94.18, 94.23, 93.98, 94.18, 94.46], "train_loss": [699.1211766004562, 526.4897229671478, 434.34606087207794, 360.0258378982544, 304.8612641990185, 262.6182074844837, 233.67296448349953, 210.93600100278854, 191.34578722715378, 177.6692609488964, 163.17277321219444, 153.3879305422306, 145.92020796239376, 131.83124296367168, 125.87046877294779, 118.98424930870533, 111.63748741149902, 104.9468282610178, 99.59203447401524, 93.77125445008278, 92.01162572950125, 87.24068216979504, 79.68872244656086, 77.98239289969206, 74.52496068179607, 72.88456251472235, 69.04364265874028, 64.06930273026228, 62.83224680274725, 58.5511369779706, 56.24541524797678, 56.047186341136694, 54.7737900018692, 53.02395382151008, 49.26675834134221, 50.15735762566328, 44.84306007809937, 47.33325542509556, 44.928259713575244, 43.356563188135624, 42.832580514252186, 40.938892140984535, 41.30672390572727, 38.56550334952772, 38.66766583546996, 39.53197495266795, 35.83284404501319, 37.26183596253395, 34.96833084151149, 35.665880841203034, 36.77666615601629, 36.56565824896097, 34.24298734590411, 34.24469317961484, 32.845478653907776, 35.5031097587198, 33.90840331092477, 32.022357041947544, 31.42902423068881, 33.981273697689176, 31.484992710873485, 31.6353565370664, 33.26970644108951, 30.606433331035078, 33.5175894908607, 32.31942767184228, 31.11755148973316, 31.49972856976092, 31.645012876950204, 29.872741604223847, 31.428393385373056, 31.675917540676892, 30.41075811162591, 31.02379960939288, 30.364707915112376, 29.684822829440236, 29.112006132490933, 28.862898292019963, 29.938055912032723, 31.078783662058413, 29.757937721908092, 29.97090550325811, 29.48376715928316, 30.13527159113437, 29.89434232469648, 28.763918832875788, 28.607996796257794, 30.42584367841482, 28.039427153766155, 29.785470732487738, 30.312431423924863, 28.862818020395935, 29.818104521371424, 28.8843186320737, 29.142663209699094, 27.813834577798843, 27.75791151355952, 30.736226490698755, 27.342538588680327, 30.85406335722655, 26.952115359716117, 29.321012214757502, 28.43335692305118, 30.484090420417488, 27.580044322647154, 27.706617271527648, 30.712897276505828, 27.787387925200164, 29.792283846065402, 27.800334823317826, 29.43938855919987, 29.38507576007396, 28.131730935536325, 29.743968735449016, 28.77094441652298, 28.53906269185245, 28.25583705212921, 29.27153831347823, 27.430769542697817, 29.13414714485407, 29.476075232960284, 27.734251531772316, 28.144080416299403, 28.745181357488036, 28.767060032114387, 29.32788143027574, 28.493814742192626, 29.242057039402425, 27.919045192189515, 27.072990995831788, 28.636024065315723, 30.493201995268464, 27.791484478861094, 28.76455458253622, 27.551310473121703, 29.04922992363572, 26.901259501464665, 28.700506798457354, 28.227626965846866, 29.630555784329772, 25.349126058630645, 28.392383124213666, 28.76833466300741, 27.822962375357747, 28.467687006108463, 27.087146017700434, 28.32687557209283, 28.422781897708774, 27.784778251312673, 24.594578227493912, 8.952664227341302, 3.786696305149235, 2.6975741412024945, 1.853922994050663, 1.7226575950917322, 1.6455495478003286, 1.3212427152029704, 1.1249918878893368, 1.1244010016089305, 1.0514197619486367, 0.8379323870176449, 1.1880489413597388, 1.0930984210863244, 1.4590728243201738, 1.2459010849124752, 0.8845459995791316, 0.9066239860840142, 0.8259511656360701, 0.9118906967487419, 0.8696929201978492, 0.9942497833471862, 0.9089925767839304, 0.782582834835921, 0.8638367357489187, 0.9580494523615926, 0.6178392029323732, 0.5066303859493928, 1.2349441935220966, 1.1271928715286776, 0.8771998222655384, 1.1838838437397499, 0.7353271566244075, 0.5426148936385289, 1.2495854379885714, 1.0610680373501964, 0.5275917024118826, 0.8968514218868222, 0.7726439061225392, 0.7342169343246496, 1.062224149958638, 1.017396722243575, 0.6610295995269553, 0.7156702391148428, 0.981833041383652, 1.0187701756658498, 0.5458425449032802, 0.7000325927365338, 0.945964866084978, 1.104699678668112, 0.8658291224564891], "test_loss": [120.10117018222809, 104.7989045381546, 84.53179371356964, 67.47425931692123, 66.7028957605362, 52.6260592341423, 53.1278977394104, 52.80102115869522, 44.94499084353447, 42.74531909823418, 46.254228323698044, 39.136178493499756, 35.264491096138954, 32.56729845702648, 34.469744220376015, 39.33151490986347, 30.08029054105282, 31.489319428801537, 35.82609707117081, 31.690565675497055, 33.678922951221466, 38.79199177026749, 29.075904369354248, 29.63781651854515, 38.37041835486889, 29.118534617125988, 31.588954746723175, 30.630348309874535, 27.240727320313454, 25.480905443429947, 32.649636290967464, 27.44207949191332, 22.672853529453278, 26.76066906005144, 26.685131654143333, 24.80877000838518, 24.610711697489023, 27.756170138716698, 27.155355751514435, 25.41491460800171, 28.28303523361683, 27.584940150380135, 29.27597327530384, 27.702711924910545, 27.048554703593254, 24.706034772098064, 27.988785594701767, 28.241884738206863, 27.21379690617323, 27.603608705103397, 25.752629965543747, 28.03290968388319, 26.08154734969139, 30.068834133446217, 29.271235525608063, 28.007380962371826, 24.33128273487091, 29.6375145688653, 29.177071943879128, 27.680494531989098, 23.024175859987736, 24.702025026082993, 28.6065114736557, 26.01697050780058, 28.001764729619026, 27.37267754971981, 25.062132362276316, 26.22119800746441, 29.496163070201874, 24.786827944219112, 27.215642139315605, 25.0787982493639, 25.52649299055338, 28.30484016239643, 25.33205644786358, 27.397822827100754, 24.408189810812473, 27.037005707621574, 25.636457227170467, 24.623208582401276, 26.911123037338257, 27.815307669341564, 25.69864798337221, 25.392983816564083, 23.886223442852497, 25.11239267140627, 26.12152662873268, 25.236623626202345, 28.08367372304201, 26.144476048648357, 26.563739262521267, 26.479218155145645, 26.978932671248913, 24.61687048152089, 25.711688324809074, 26.171621911227703, 33.92784610390663, 24.927175641059875, 26.12262826040387, 25.140727289021015, 24.939411714673042, 25.488491870462894, 25.76271003484726, 27.639231465756893, 28.17724647372961, 29.424207895994186, 23.167456299066544, 31.540589466691017, 26.781151860952377, 26.378889963030815, 26.52807804197073, 25.31575897336006, 26.422220662236214, 27.08761052042246, 31.681840494275093, 25.64795856922865, 27.403456538915634, 23.83246460556984, 26.64838035404682, 28.951458230614662, 28.244958966970444, 33.856121718883514, 29.83593337982893, 27.49097964167595, 27.447361171245575, 26.395763009786606, 25.887425631284714, 31.03140315413475, 24.22291974723339, 29.114114075899124, 31.16509537398815, 26.185429099947214, 28.466966435313225, 24.049325361847878, 30.392009869217873, 24.5248109921813, 23.439421385526657, 27.155366078019142, 30.444040209054947, 29.421976625919342, 24.168289318680763, 24.684251323342323, 30.422485888004303, 27.455058455467224, 31.700308248400688, 27.636747129261494, 24.307412154972553, 26.74771338701248, 27.91941351443529, 25.28833031654358, 16.87966563552618, 17.060102447867393, 17.494924768805504, 18.267244290560484, 18.53625615313649, 19.06298726797104, 19.92025874555111, 20.472850739955902, 21.208475776016712, 21.20984248071909, 22.495769757777452, 21.84487346559763, 21.72210907563567, 22.0347992926836, 22.58286238461733, 21.940305091440678, 22.773455269634724, 24.053358033299446, 22.579902932047844, 22.90736486017704, 23.732039481401443, 24.10650534927845, 24.082926340401173, 24.673174045979977, 23.00608780235052, 23.277653455734253, 24.788544043898582, 24.420528192073107, 24.23961416631937, 24.58026397973299, 23.584255002439022, 24.473963521420956, 23.40471377596259, 25.27968981862068, 24.189314875751734, 23.813706815242767, 23.953311897814274, 24.687088318169117, 25.09321805089712, 25.118705362081528, 23.60552816838026, 24.758596137166023, 25.049717992544174, 24.346537172794342, 24.192731201648712, 24.34345580637455, 24.04169650375843, 26.172784388065338, 24.903031334280968, 23.336912885308266], "epoch_time": [49.95129585266113, 46.73607611656189, 47.43027639389038, 47.65236449241638, 47.528093576431274, 47.01654815673828, 47.19318509101868, 46.17668294906616, 45.80052995681763, 47.49541926383972, 47.19645142555237, 47.377159118652344, 47.760172605514526, 47.74719977378845, 47.485722064971924, 47.35323667526245, 47.947458028793335, 47.68846678733826, 47.66096615791321, 47.586846590042114, 47.807416915893555, 47.600186586380005, 47.48423647880554, 47.592480182647705, 47.86336708068848, 47.464569330215454, 47.63454794883728, 47.902878761291504, 47.753371238708496, 47.663206338882446, 47.72313737869263, 47.554171323776245, 47.957534313201904, 47.10200810432434, 47.692264795303345, 47.88176202774048, 47.40241098403931, 47.45322251319885, 47.89698314666748, 47.82551169395447, 48.17079973220825, 47.40528178215027, 47.56806015968323, 47.45383620262146, 47.57465076446533, 47.73166561126709, 47.761332511901855, 47.676122426986694, 47.966413497924805, 47.60810422897339, 47.894757986068726, 48.069937229156494, 47.62946438789368, 47.736480712890625, 47.72251296043396, 47.492928981781006, 47.769285917282104, 47.90359807014465, 47.813435792922974, 47.73412299156189, 47.994502782821655, 47.6545147895813, 47.62977337837219, 47.46990990638733, 47.7918975353241, 47.59089159965515, 47.116864919662476, 47.210099935531616, 47.281177282333374, 47.336745262145996, 47.392037868499756, 47.28107810020447, 47.856531620025635, 47.28126907348633, 47.492440938949585, 47.587445974349976, 47.28837490081787, 47.75715231895447, 47.50622606277466, 47.71535897254944, 47.38752484321594, 47.572837114334106, 47.48610472679138, 47.982516050338745, 47.517181396484375, 47.79238033294678, 47.50798058509827, 47.970213413238525, 47.35944437980652, 47.37807631492615, 48.04152154922485, 47.34526610374451, 47.520264863967896, 47.624000549316406, 47.38905668258667, 47.5970823764801, 47.33552885055542, 47.552894830703735, 47.901397943496704, 47.77807927131653, 47.439860820770264, 47.65972685813904, 47.61625146865845, 47.86258101463318, 47.59222888946533, 47.50089359283447, 47.78142547607422, 47.91489028930664, 47.74453616142273, 47.74178409576416, 48.045796155929565, 47.31990647315979, 47.71488952636719, 47.734559774398804, 47.4662823677063, 47.67898917198181, 47.68998193740845, 47.36003375053406, 47.695329427719116, 47.6381618976593, 47.795541524887085, 47.51885509490967, 47.4225172996521, 47.92812204360962, 47.38910126686096, 47.50821089744568, 47.310150146484375, 47.34066915512085, 47.108421087265015, 47.13575077056885, 47.12618708610535, 47.32252025604248, 47.27570152282715, 47.41377782821655, 47.610520124435425, 47.95521092414856, 47.227747201919556, 47.20909309387207, 47.61678504943848, 47.44394516944885, 47.32166600227356, 47.458746671676636, 47.472121715545654, 47.3222131729126, 47.33409237861633, 47.745304107666016, 47.71031641960144, 47.63296961784363, 47.40843200683594, 47.3689751625061, 47.38516044616699, 47.60072588920593, 47.53187346458435, 47.50889754295349, 47.340699195861816, 47.79821801185608, 47.67524814605713, 47.58934044837952, 47.67370820045471, 47.817219257354736, 47.74018335342407, 47.66286492347717, 47.33941030502319, 47.47887706756592, 47.847156286239624, 47.83800387382507, 47.80582356452942, 48.10907435417175, 47.846394062042236, 47.84977626800537, 47.69354510307312, 47.96894931793213, 47.8804988861084, 47.875468730926514, 47.904099225997925, 47.929877519607544, 47.63963341712952, 47.60936164855957, 47.48489809036255, 47.45138454437256, 47.96193480491638, 47.63855600357056, 47.831393241882324, 47.779804944992065, 47.834500312805176, 47.7203152179718, 47.18895649909973, 47.571948289871216, 47.106014251708984, 47.21780729293823, 47.374979734420776, 47.80459666252136, 47.26656413078308, 47.36755132675171, 47.625895261764526, 47.35819721221924, 47.38518953323364, 47.28837990760803, 47.60339975357056, 47.41090774536133]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr0.0001-wdecay1.0-seed44.json <==
{"train_acc": [32.822, 50.758, 59.814, 67.248, 72.54, 76.02, 79.24, 81.082, 82.628, 84.33, 85.27, 86.4, 87.16, 88.454, 88.658, 89.494, 90.082, 90.642, 91.058, 91.516, 91.932, 92.342, 92.522, 93.146, 93.26, 93.524, 93.832, 94.106, 94.644, 94.79, 94.936, 95.03, 95.154, 95.468, 95.43, 95.63, 95.674, 96.06, 95.844, 95.98, 96.262, 96.198, 96.508, 96.402, 96.686, 96.534, 96.562, 96.828, 96.64, 96.806, 96.964, 96.974, 96.58, 96.854, 96.954, 97.092, 97.172, 97.01, 97.21, 97.258, 97.168, 97.224, 97.466, 97.192, 97.164, 97.524, 97.26, 97.172, 97.444, 97.132, 97.49, 97.326, 97.504, 97.238, 97.36, 97.216, 97.228, 97.364, 97.422, 97.348, 97.396, 97.418, 97.458, 97.402, 97.51, 97.454, 97.51, 97.428, 97.328, 97.456, 97.432, 97.326, 97.44, 97.504, 97.354, 97.55, 97.526, 97.376, 97.632, 97.5, 97.446, 97.534, 97.44, 97.554, 97.468, 97.456, 97.472, 97.528, 97.534, 97.602, 97.384, 97.368, 97.604, 97.514, 97.612, 97.41, 97.456, 97.598, 97.46, 97.388, 97.408, 97.516, 97.528, 97.504, 97.434, 97.602, 97.466, 97.564, 97.564, 97.47, 97.528, 97.52, 97.522, 97.6, 97.428, 97.536, 97.724, 97.476, 97.494, 97.61, 97.564, 97.576, 97.618, 97.582, 97.554, 97.534, 97.658, 97.404, 97.684, 97.538, 99.252, 99.68, 99.792, 99.874, 99.908, 99.92, 99.908, 99.934, 99.906, 99.89, 99.9, 99.902, 99.9, 99.926, 99.92, 99.92, 99.902, 99.894, 99.918, 99.94, 99.92, 99.96, 99.912, 99.94, 99.976, 99.922, 99.928, 99.956, 99.924, 99.938, 99.926, 99.924, 99.922, 99.924, 99.908, 99.9, 99.946, 99.962, 99.912, 99.934, 99.926, 99.93, 99.956, 99.944, 99.944, 99.92, 99.936, 99.924, 99.932, 99.944], "test_acc": [43.83, 53.0, 62.2, 61.73, 71.53, 73.63, 78.77, 79.08, 76.5, 80.81, 80.7, 83.79, 83.95, 85.6, 82.9, 82.55, 82.56, 84.86, 85.03, 86.64, 86.15, 89.74, 89.0, 89.34, 87.77, 89.41, 88.63, 86.67, 88.56, 88.87, 90.55, 89.25, 87.79, 89.75, 88.86, 89.41, 90.11, 89.66, 89.73, 90.54, 89.69, 89.12, 90.22, 91.46, 89.2, 90.75, 90.81, 89.84, 90.53, 90.59, 90.76, 90.21, 90.51, 91.1, 91.39, 90.65, 90.76, 90.75, 91.48, 89.85, 91.17, 90.7, 90.35, 90.43, 89.21, 91.31, 91.47, 89.67, 91.6, 91.57, 91.39, 91.37, 89.76, 91.58, 90.55, 90.48, 90.67, 90.36, 90.73, 90.43, 90.39, 91.45, 91.47, 90.4, 89.47, 90.96, 91.23, 91.84, 90.67, 90.75, 91.27, 91.91, 91.49, 91.71, 90.22, 90.58, 90.8, 90.22, 90.72, 91.47, 91.03, 91.53, 89.95, 91.14, 91.32, 90.89, 90.56, 90.74, 90.96, 89.99, 90.93, 89.94, 91.87, 91.3, 91.36, 91.17, 91.28, 88.89, 90.88, 89.96, 90.4, 90.02, 91.33, 92.16, 90.99, 88.08, 90.72, 90.68, 89.74, 89.48, 90.61, 91.66, 89.26, 91.54, 89.67, 90.73, 87.88, 91.47, 91.8, 89.77, 88.81, 90.22, 90.7, 90.01, 90.5, 91.43, 91.36, 91.17, 90.76, 91.61, 94.1, 94.31, 94.22, 94.46, 94.34, 94.47, 94.61, 94.36, 94.35, 94.27, 93.91, 94.39, 94.57, 94.29, 94.69, 94.46, 94.41, 94.4, 94.4, 94.44, 94.6, 94.25, 94.49, 94.59, 94.29, 94.48, 94.44, 94.24, 94.29, 94.4, 94.23, 94.25, 94.35, 94.34, 94.29, 94.36, 94.42, 94.56, 94.44, 94.27, 94.31, 94.15, 94.37, 94.5, 94.34, 94.15, 93.92, 94.0, 94.25, 94.11], "train_loss": [706.3358258008957, 529.7195424437523, 438.55560237169266, 361.7318332195282, 307.32636922597885, 268.3065952062607, 235.80222257971764, 214.51407852768898, 196.36850979924202, 178.52638006210327, 167.39820313453674, 155.10500507056713, 146.90780302882195, 132.89014948904514, 127.84898154437542, 118.51401311159134, 113.44910143315792, 106.734076410532, 101.78060595691204, 96.506621055305, 92.45674489438534, 86.8261337056756, 84.207773193717, 77.44645372778177, 76.10393761098385, 72.89287732541561, 69.00599141791463, 66.50998654961586, 60.5905509442091, 60.08298084139824, 58.00262225419283, 55.77318724244833, 54.30086628347635, 51.352188020944595, 52.59166174195707, 48.573971539735794, 48.70426428318024, 45.27460074797273, 46.36905352771282, 44.93471496924758, 42.528394335880876, 42.51226815581322, 39.236114889383316, 40.984301917254925, 38.04343644250184, 39.15194053761661, 38.69633482210338, 36.4170437771827, 37.33326823823154, 36.942846812307835, 34.48375514987856, 33.69877707399428, 38.02043737843633, 35.49639129359275, 33.88798135146499, 33.23320802487433, 32.13038600143045, 34.33594492636621, 32.494480362161994, 31.590587256476283, 32.92405832093209, 32.135993441566825, 30.53852002415806, 32.06839274521917, 33.0516552682966, 29.612774099223316, 31.894636840559542, 32.03125325869769, 29.868857752531767, 32.72750472929329, 29.438274917192757, 31.423296350054443, 29.46769188065082, 31.885370614007115, 29.820824703667313, 32.11918159946799, 30.642665705643594, 30.05664008576423, 30.67090630531311, 29.76875912491232, 30.74065662920475, 29.666848888620734, 30.192608818411827, 29.91716096457094, 28.737014989368618, 29.415467089042068, 29.569930247496814, 29.920022412203252, 30.09429621323943, 29.818529438227415, 29.41971462406218, 31.062493106350303, 29.572763277683407, 28.606323729269207, 30.733770578168333, 28.639375565107912, 28.50648330990225, 30.2074120817706, 27.540141684934497, 29.808708197437227, 29.835552006959915, 28.591130671091378, 29.789356763474643, 28.705428944900632, 29.79577510850504, 29.293950911145657, 29.668338076211512, 28.837516147643328, 28.99584098625928, 28.56293678842485, 30.06350449938327, 30.79296095855534, 29.014549422077835, 29.21410013269633, 28.32294426020235, 30.126351769082248, 29.56146557535976, 28.196679073385894, 29.704254845157266, 30.15879364963621, 29.26032554358244, 28.91788590233773, 28.614895359613, 28.653992687352, 29.343858334235847, 28.403354674577713, 30.327513995580375, 28.61383845563978, 27.61162964720279, 29.33023797068745, 28.60516242403537, 28.66385124064982, 28.47518027294427, 27.76925910077989, 29.942560526542366, 27.98246548511088, 27.391105143353343, 28.646962644532323, 29.2699308777228, 28.75416132993996, 27.735527951270342, 27.999658920802176, 27.73374265572056, 28.351384308189154, 28.29196076700464, 28.389370390214026, 27.52195111103356, 29.230005274526775, 26.355083321221173, 28.392841919325292, 9.726960549829528, 4.567856740322895, 3.2228548123966902, 2.0964642143808305, 1.714567908551544, 1.5325282081903424, 1.3753408485499676, 1.0994767983211204, 1.1723087992577348, 1.3365935588662978, 1.2361728563555516, 1.3063176461000694, 1.2595282013644464, 0.9538357965211617, 1.038807980294223, 1.0804048872523708, 1.1963156228812295, 1.1864963032130618, 0.9542907866489259, 0.8038369468704332, 0.9097386784487753, 0.5992183060807292, 1.1035183618805604, 0.8306357357141678, 0.43187677502282895, 1.0109154237652547, 0.9252487215926521, 0.6039235244388692, 0.8516476575532579, 0.8923755213254481, 0.9291073960557696, 1.0585391292479471, 1.0376353857209324, 0.9392603297092137, 0.9027637505278108, 1.1222714515097323, 0.7748284898043494, 0.5004583665286191, 1.0777237378424616, 0.8681244502731715, 0.9672098790979362, 0.9047683988974313, 0.6480316555607715, 0.822262626432348, 0.7741787336417474, 0.9480809880042216, 0.8812728366392548, 0.9803872895718087, 0.8434628392278682, 0.611536342468753], "test_loss": [122.96663081645966, 105.20779573917389, 83.5568978190422, 93.87474131584167, 65.95928430557251, 62.8917481303215, 48.5717006623745, 48.68333920836449, 57.380285531282425, 46.62661311030388, 46.886970698833466, 37.50336441397667, 38.038989037275314, 33.70924286544323, 41.34944650530815, 42.383461982011795, 43.36868363618851, 36.59873369336128, 35.61245742440224, 32.1930887401104, 33.34147572517395, 25.70539878308773, 26.855204045772552, 25.66537830978632, 30.162599861621857, 25.269446052610874, 28.659388169646263, 32.90278787910938, 28.42086073756218, 28.93679665029049, 24.23983508348465, 27.81282387673855, 34.58821593225002, 28.315904289484024, 29.624856263399124, 27.90323393046856, 25.541193708777428, 26.49414949119091, 28.057759925723076, 25.93615299463272, 26.96229112148285, 29.065906390547752, 27.46617816016078, 23.302447348833084, 29.679781265556812, 25.942575484514236, 24.808816120028496, 29.630677714943886, 26.917653143405914, 26.030254989862442, 25.069932132959366, 27.906029999256134, 27.632075615227222, 24.940861970186234, 24.826289020478725, 26.140160866081715, 27.88457376509905, 24.609402418136597, 24.48642075061798, 29.427789390087128, 25.385658159852028, 26.754324860870838, 27.97315865755081, 27.443156629800797, 31.1903036236763, 23.892767526209354, 24.72799426317215, 31.534767881035805, 24.447614654898643, 23.70251363515854, 25.502979286015034, 25.431614458560944, 30.397785663604736, 24.548474565148354, 27.269441604614258, 27.379657939076424, 26.85417042672634, 27.57542748749256, 27.581871271133423, 28.684449806809425, 27.825170636177063, 24.285325955599546, 24.800697453320026, 29.250590212643147, 31.663202852010727, 26.202532082796097, 25.257982440292835, 22.544955164194107, 27.727520927786827, 27.083950772881508, 26.92580808699131, 22.494756773114204, 23.05259421467781, 24.67325957864523, 27.603280246257782, 27.35567733645439, 25.80952039361, 28.049957260489464, 26.316156297922134, 23.77088652178645, 25.79176627844572, 24.763714365661144, 30.4709048345685, 25.565369367599487, 26.147960029542446, 26.807066023349762, 28.20811888575554, 27.556035310029984, 27.229404874145985, 30.046387493610382, 27.523430824279785, 29.865610353648663, 23.26190225034952, 24.519734419882298, 26.821733981370926, 25.242237716913223, 26.42330350726843, 33.97660021483898, 26.96121184527874, 29.026198238134384, 28.844841375947, 30.552822448313236, 26.75641282275319, 22.511324182152748, 25.9407589584589, 35.05703595653176, 27.328125044703484, 28.002235159277916, 30.425785049796104, 30.769396513700485, 27.941763281822205, 24.655771262943745, 34.15584647655487, 24.716473415493965, 31.191411525011063, 26.671351060271263, 37.13705125451088, 24.25887820124626, 24.178422786295414, 32.28176026046276, 36.2956670448184, 28.643849715590477, 26.164771497249603, 30.171681836247444, 28.17911197990179, 24.481924131512642, 24.23786434531212, 25.869332507252693, 26.501767620444298, 24.961260229349136, 17.099590837955475, 17.204961206763983, 17.327912088483572, 17.70995634049177, 18.670277625322342, 19.015685429796576, 19.008428731933236, 19.855604115873575, 20.134409178048372, 20.380895473062992, 21.562983116135, 20.968825212679803, 21.20757976034656, 21.72676414018497, 21.052577044756617, 21.38554645422846, 21.82311189547181, 22.62169409915805, 22.639809858053923, 22.53086033463478, 22.24321291781962, 24.12769322656095, 23.152495000511408, 22.731743911281228, 23.11863799393177, 23.17586981365457, 23.277411543764174, 24.30444014724344, 23.755377881228924, 23.68083236180246, 24.33750336896628, 23.939108029473573, 22.78979200217873, 23.081651299260557, 23.368898635730147, 22.770866855978966, 23.331091292202473, 22.817418295890093, 23.838212929666042, 24.302518162876368, 24.761410269886255, 23.821609534323215, 23.45059786364436, 22.90237252600491, 23.81145553290844, 24.73182648047805, 25.110985413193703, 25.224072709213942, 24.32469859160483, 23.793092655017972], "epoch_time": [50.05319142341614, 47.512736797332764, 47.45614743232727, 47.44087553024292, 47.52434015274048, 47.47882843017578, 47.92387318611145, 47.756722927093506, 47.6442928314209, 47.869277000427246, 47.4480082988739, 47.542858839035034, 47.78695583343506, 47.523102045059204, 47.57439422607422, 47.50634050369263, 47.623942613601685, 47.765326261520386, 47.925434827804565, 47.49561858177185, 47.40906882286072, 47.46661734580994, 46.96630620956421, 47.98164224624634, 46.90807843208313, 47.37119102478027, 47.430461406707764, 47.05628776550293, 46.88023900985718, 47.6683075428009, 47.24682950973511, 47.06533980369568, 47.19033741950989, 46.935112953186035, 47.30580711364746, 47.2210807800293, 46.84164571762085, 47.37051510810852, 46.65914058685303, 46.98232388496399, 47.073007583618164, 47.1098268032074, 46.95015811920166, 47.0553240776062, 47.13729500770569, 47.36663794517517, 47.07823991775513, 47.413962841033936, 47.282002449035645, 46.89632320404053, 47.13577055931091, 47.01335406303406, 47.04265737533569, 47.04475164413452, 47.04783582687378, 47.16663193702698, 47.21839785575867, 47.07441854476929, 46.79214692115784, 47.58841323852539, 47.60777235031128, 47.988436460494995, 47.874194383621216, 47.70635533332825, 47.98467707633972, 47.57032227516174, 47.87078261375427, 47.443361043930054, 47.5653772354126, 47.962754011154175, 47.56719946861267, 46.76102161407471, 47.57039737701416, 47.689722299575806, 47.57299494743347, 47.384336948394775, 47.35044455528259, 47.75643825531006, 47.880215644836426, 47.690173864364624, 47.25664949417114, 47.56853199005127, 47.28922414779663, 47.715437173843384, 47.929015159606934, 47.51929712295532, 47.10892415046692, 46.82806205749512, 46.79618716239929, 47.17163300514221, 47.031957387924194, 46.800090312957764, 47.065475940704346, 46.8252272605896, 46.91533041000366, 46.878931522369385, 46.95953035354614, 46.93349075317383, 47.1322135925293, 47.0485565662384, 47.36695957183838, 47.45274233818054, 47.02445912361145, 46.986377477645874, 47.34376263618469, 47.051149129867554, 47.535311698913574, 47.22776174545288, 46.86310386657715, 47.001795053482056, 46.815858602523804, 46.872883796691895, 47.090519428253174, 47.122676610946655, 47.05587315559387, 46.85509204864502, 47.077873945236206, 46.93786311149597, 48.04567337036133, 47.42676496505737, 47.87154674530029, 47.51341128349304, 47.416414976119995, 47.45855140686035, 47.894771575927734, 47.307555198669434, 47.962037086486816, 47.799699544906616, 47.099239110946655, 47.386648416519165, 47.98532724380493, 47.235424280166626, 47.63743591308594, 47.572556018829346, 47.409038066864014, 47.511242389678955, 47.300760984420776, 47.706079721450806, 47.466561794281006, 47.56442594528198, 48.03137397766113, 47.80110192298889, 47.693193674087524, 47.36752438545227, 47.63393306732178, 47.05961799621582, 47.14521598815918, 47.0368766784668, 47.2751624584198, 47.00722408294678, 46.89243984222412, 46.86322784423828, 47.21077513694763, 47.28655171394348, 47.17893743515015, 47.138195514678955, 47.1237096786499, 47.01684808731079, 47.36170268058777, 46.91577458381653, 47.10856318473816, 47.122074842453, 47.68489098548889, 47.01566958427429, 47.14724540710449, 47.09061813354492, 47.09904766082764, 46.904613733291626, 47.05758261680603, 46.81298804283142, 46.94602608680725, 47.15660071372986, 47.29016041755676, 47.35323238372803, 46.864333629608154, 47.80232262611389, 47.93553400039673, 48.01339769363403, 47.90311026573181, 47.505863904953, 47.767436265945435, 48.019261598587036, 47.516010761260986, 47.442123889923096, 47.887224435806274, 47.56632971763611, 47.59198522567749, 47.92418551445007, 47.20052170753479, 47.44672727584839, 47.81871032714844, 47.7106659412384, 47.649367332458496, 47.43523979187012, 47.960883140563965, 47.5946307182312, 47.789822578430176, 47.3570499420166, 47.41771984100342, 47.727617502212524]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr0.0005-wdecay0.2-seed42.json <==
{"train_acc": [36.624, 54.244, 65.006, 72.03, 76.784, 79.282, 81.88, 83.122, 84.404, 85.8, 87.158, 87.866, 88.622, 89.576, 89.924, 90.638, 91.46, 91.674, 92.372, 92.644, 93.02, 93.434, 94.154, 94.338, 94.506, 94.774, 94.996, 95.352, 95.526, 95.812, 95.792, 96.02, 96.2, 96.43, 96.486, 96.656, 96.614, 96.802, 96.946, 96.868, 97.01, 97.126, 96.974, 97.162, 97.394, 97.166, 97.166, 97.304, 97.322, 97.312, 97.344, 97.168, 97.378, 97.44, 97.482, 97.252, 97.58, 97.408, 97.602, 97.38, 97.608, 97.446, 97.524, 97.448, 97.7, 97.556, 97.462, 97.59, 97.442, 97.6, 97.568, 97.592, 97.522, 97.42, 97.632, 97.516, 97.746, 97.372, 97.368, 97.592, 97.628, 97.518, 97.418, 97.548, 97.53, 97.402, 97.338, 97.538, 97.424, 97.56, 97.462, 97.504, 97.33, 97.502, 97.358, 97.464, 97.382, 97.396, 97.466, 97.498, 97.502, 97.41, 97.152, 97.48, 97.558, 97.59, 97.442, 97.394, 97.392, 97.584, 97.196, 97.504, 97.442, 97.368, 97.632, 97.23, 97.61, 97.162, 97.472, 97.49, 97.296, 97.578, 97.416, 97.442, 97.476, 97.412, 97.606, 97.454, 97.38, 97.336, 97.554, 97.422, 97.604, 97.424, 97.584, 97.496, 97.492, 97.538, 97.634, 97.46, 97.47, 97.64, 97.44, 97.444, 97.494, 97.498, 97.654, 97.486, 97.614, 97.66, 99.288, 99.708, 99.824, 99.88, 99.912, 99.92, 99.926, 99.916, 99.946, 99.912, 99.908, 99.922, 99.928, 99.922, 99.912, 99.924, 99.92, 99.914, 99.938, 99.918, 99.932, 99.954, 99.924, 99.928, 99.928, 99.962, 99.962, 99.918, 99.898, 99.93, 99.93, 99.954, 99.944, 99.964, 99.932, 99.938, 99.944, 99.932, 99.942, 99.916, 99.94, 99.96, 99.952, 99.948, 99.964, 99.932, 99.94, 99.912, 99.95, 99.956], "test_acc": [48.4, 62.77, 68.98, 73.03, 73.06, 78.18, 78.45, 78.89, 79.84, 81.91, 83.93, 83.75, 85.47, 85.08, 77.98, 88.03, 88.31, 85.84, 88.12, 88.84, 90.01, 90.08, 90.45, 90.65, 89.03, 90.11, 90.4, 91.11, 90.95, 90.62, 91.54, 90.62, 90.69, 91.58, 90.07, 91.65, 91.1, 91.15, 90.64, 90.75, 91.19, 91.52, 90.31, 91.12, 92.02, 91.38, 91.8, 91.36, 91.05, 90.96, 91.62, 91.36, 91.16, 91.74, 91.25, 91.66, 90.78, 89.79, 91.43, 91.11, 90.64, 90.08, 91.55, 90.95, 91.14, 91.73, 89.71, 91.39, 91.93, 90.38, 89.96, 91.77, 91.24, 91.79, 91.0, 90.94, 90.6, 90.64, 91.05, 90.57, 89.57, 90.63, 90.31, 91.19, 90.3, 91.17, 91.38, 90.46, 91.13, 90.49, 90.84, 88.36, 90.8, 91.0, 90.49, 91.07, 91.08, 88.89, 90.32, 90.76, 90.69, 91.43, 90.61, 91.46, 91.8, 89.6, 90.62, 88.99, 90.25, 90.09, 91.74, 91.25, 90.04, 91.02, 91.02, 91.15, 90.97, 88.42, 90.17, 91.06, 91.88, 91.53, 90.99, 89.08, 91.02, 90.23, 91.23, 91.7, 90.78, 90.66, 90.9, 90.81, 91.3, 90.82, 91.65, 90.09, 90.76, 89.86, 91.26, 90.94, 91.65, 91.0, 87.45, 89.55, 90.62, 87.6, 90.75, 88.82, 91.82, 92.3, 94.25, 94.55, 94.55, 94.65, 94.75, 94.77, 94.74, 94.74, 94.7, 94.84, 94.58, 94.59, 94.7, 94.51, 94.31, 94.71, 94.74, 94.78, 94.76, 94.65, 94.54, 94.92, 94.72, 94.74, 94.58, 94.76, 94.64, 94.71, 94.22, 95.13, 94.78, 95.05, 94.73, 94.88, 94.51, 94.59, 94.68, 94.41, 94.42, 94.85, 94.78, 94.81, 94.7, 94.92, 94.98, 94.71, 94.56, 94.54, 94.52, 94.87], "train_loss": [670.1482845544815, 494.9325613975525, 384.27198922634125, 311.1793284416199, 263.2992069721222, 232.60305705666542, 206.7893449962139, 191.33881255984306, 175.3251157104969, 160.94870248436928, 146.34720984101295, 137.79405091702938, 129.7504344880581, 118.96672740578651, 114.49863357841969, 105.19617552310228, 97.94943185150623, 95.53244656324387, 86.077795997262, 82.58392943441868, 77.43907381594181, 73.83018846437335, 66.68952380865812, 65.03021183237433, 62.545658119022846, 57.932048823684454, 55.17423724383116, 50.99180507659912, 50.65729193389416, 47.10257684625685, 46.86267193965614, 43.967359110713005, 42.459357464686036, 40.3769242875278, 38.879224793985486, 38.29259761609137, 38.09037502389401, 35.86310724914074, 34.21580439247191, 35.800459581427276, 33.319863446988165, 32.51423095539212, 33.92714134976268, 32.40403193794191, 30.64956733211875, 31.587690187618136, 31.677524377591908, 30.49828800931573, 30.36406921921298, 29.3982238387689, 29.665053889155388, 30.850054197013378, 29.12543901707977, 28.917534787207842, 28.733146652579308, 29.89512269385159, 27.571338852867484, 29.28106489032507, 26.685081300791353, 29.129366545937955, 27.118796825408936, 28.99323535617441, 27.9976309761405, 28.271740689873695, 26.745516711845994, 27.568708662874997, 28.195453585125506, 27.738159449771047, 28.785684164613485, 27.40730933053419, 27.97760161757469, 27.394867796450853, 28.749729599803686, 29.167483943514526, 26.671676382422447, 28.817222129553556, 26.752697787247598, 29.612829516641796, 28.825751146301627, 27.176458025351167, 26.760134102776647, 27.963553809560835, 29.613145099952817, 27.43077284935862, 27.864092000760138, 29.335757558699697, 29.611354423686862, 27.645802474580705, 29.172045150771737, 26.991020902991295, 28.603756826370955, 28.27528689149767, 30.6417285380885, 28.55416927114129, 29.768417829182, 28.48125300463289, 29.557918339036405, 28.992152174934745, 28.48595836572349, 27.936004203744233, 28.159776181913912, 28.293208842165768, 31.6302976179868, 28.584653443656862, 28.42822371982038, 27.35085414815694, 29.11816701479256, 29.33707200922072, 30.0779018253088, 27.720845435746014, 31.937142992392182, 27.83284100983292, 28.550916474312544, 29.60703128669411, 27.33284465689212, 31.699709095060825, 26.864892807789147, 30.922470728866756, 29.037534510716796, 27.40734656341374, 30.305112057365477, 27.780578798614442, 29.219772991724312, 29.104141192510724, 29.00810459908098, 29.79062238149345, 27.82218844955787, 28.51770114991814, 29.20355958957225, 29.879580529406667, 27.93996500968933, 29.592654877342284, 26.548505321145058, 28.92771272547543, 27.918537654913962, 27.760995050892234, 28.87164677400142, 27.78261108044535, 27.442210064735264, 29.500233970116824, 29.248815031722188, 27.269566542468965, 29.45922568999231, 28.02079401910305, 28.509311645291746, 28.105044181458652, 26.611319773830473, 28.71378863696009, 27.22923637367785, 26.81299812020734, 9.05938349175267, 4.346150586730801, 2.955699279962573, 2.282923921884503, 1.7990386996243615, 1.4850603210215922, 1.3936435276991688, 1.1938331460551126, 0.8673065967232105, 1.1363515062985243, 1.153252580523258, 1.0865285721010878, 0.9726131633578916, 1.014536914513883, 1.00733976772608, 1.1580979942154954, 0.9889099310821621, 1.062502954973752, 0.7434176153146836, 1.0050423992615833, 0.9363005018058175, 0.7094672806088056, 0.8417358272417914, 0.8464979959680932, 0.9445147101741895, 0.5938659237635875, 0.5854300255814451, 0.9669971719522437, 1.0172412872834684, 0.837018128067939, 0.8905573805222957, 0.667026862007333, 0.7174991645442788, 0.5718673236278846, 0.6705463322468859, 0.777152048125572, 0.7010869236746657, 0.8319975111153326, 0.8540754561272479, 1.015981783690222, 0.6740375567187584, 0.6072325399400142, 0.6790232216935692, 0.5707819483213825, 0.44543387762314524, 0.7454858382880047, 0.6760826957697645, 1.1557586266062572, 0.6813453124468651, 0.6797283175246775], "test_loss": [114.03380918502808, 82.01881891489029, 69.567675948143, 62.430995881557465, 62.38298135995865, 50.5985963344574, 51.67378079891205, 49.86296632885933, 49.030701875686646, 44.638110876083374, 39.229451417922974, 39.324122458696365, 35.715168699622154, 37.19258865714073, 59.59820809960365, 29.427804976701736, 29.389430090785027, 35.824110597372055, 28.8620126247406, 27.905145943164825, 25.130308106541634, 25.491549223661423, 24.202282167971134, 24.047742530703545, 29.168311595916748, 25.722173281013966, 25.707167975604534, 24.181069493293762, 24.58368071168661, 25.768546365201473, 22.759166859090328, 26.518856301903725, 26.395084463059902, 23.346743158996105, 28.29187597334385, 23.237450398504734, 24.672794952988625, 23.76910388469696, 26.902535632252693, 26.5174340903759, 25.41783094406128, 24.158303655683994, 28.737142473459244, 28.2078128606081, 23.946026235818863, 26.41103819012642, 26.08161184936762, 24.265101946890354, 26.18426174670458, 26.53926082700491, 25.032092787325382, 25.45478030666709, 27.195794142782688, 25.053573459386826, 28.464367128908634, 25.031926475465298, 29.03835815936327, 33.58505529165268, 26.17269852757454, 26.83898402005434, 30.211281664669514, 30.304438695311546, 27.41569671034813, 28.26747253537178, 27.850304022431374, 26.45471641421318, 31.13660329580307, 26.785715751349926, 24.374924764037132, 31.00827221572399, 31.115374863147736, 25.25520184636116, 28.28274244815111, 24.367706283926964, 28.28463714569807, 27.476066075265408, 29.699008584022522, 30.299563497304916, 28.56669458001852, 29.44189740717411, 34.81702134013176, 28.046827360987663, 29.70613069832325, 26.060046806931496, 31.47219382226467, 29.58979570865631, 25.46598046272993, 31.284564651548862, 26.072371505200863, 27.69739856570959, 26.812785871326923, 40.96050263941288, 28.979886263608932, 28.36009383201599, 30.408466182649136, 26.89075380563736, 27.227601006627083, 35.5303990393877, 31.551783494651318, 29.20533649623394, 29.57995381951332, 28.173335000872612, 28.35554976761341, 24.388991579413414, 24.086069338023663, 35.17614437639713, 28.8964828774333, 35.20580788701773, 27.578583404421806, 32.070331532508135, 26.507487811148167, 28.70599654316902, 29.568839132785797, 25.980460487306118, 28.263068333268166, 26.828746989369392, 28.076788567006588, 36.16558137536049, 29.817328825592995, 28.36937853693962, 22.979676656425, 25.64905846118927, 27.675227761268616, 34.36774070560932, 28.425857342779636, 30.336038544774055, 27.45647306740284, 27.4780086427927, 27.01859701424837, 28.826183058321476, 27.973263181746006, 28.11404713988304, 26.50189759582281, 27.946398060768843, 23.738460086286068, 31.695242255926132, 27.424579486250877, 32.27129267901182, 26.78731125034392, 25.985785268247128, 24.78927781805396, 26.203837499022484, 43.54475590586662, 35.729798555374146, 28.496648855507374, 38.61578583717346, 29.492907166481018, 36.22047834098339, 23.850221633911133, 24.072358399629593, 17.044960882514715, 17.156273920089006, 17.749652091413736, 18.131196811795235, 18.439788699150085, 19.270319813862443, 19.892715737223625, 20.489423412829638, 21.52673187851906, 20.792106594890356, 22.25630722939968, 22.722218923270702, 22.335379153490067, 23.86789433658123, 25.119406152516603, 23.14082408696413, 24.000353615731, 22.997189830988646, 23.523597419261932, 23.783505358267576, 23.931267134845257, 23.828108636662364, 24.226770527660847, 24.63295729085803, 24.325438279658556, 24.377494491636753, 25.391968734562397, 24.324245389550924, 26.184207171201706, 23.258497219532728, 24.6053210333921, 24.105619184672832, 25.145980959758162, 26.046492300461978, 26.424663740675896, 25.999042542651296, 25.949855776503682, 25.938666474074125, 25.978089118376374, 24.57034930679947, 24.19715537223965, 25.110900526866317, 24.72726404480636, 24.125909883528948, 24.396688293665648, 24.515438186004758, 24.944884596392512, 25.420903785154223, 24.08587161079049, 24.648950312286615], "epoch_time": [90.65051770210266, 88.94186544418335, 88.99418425559998, 88.99334812164307, 89.04695248603821, 89.19984602928162, 88.95517373085022, 89.00359773635864, 89.08127403259277, 89.37199378013611, 88.96503758430481, 89.0032947063446, 88.97299385070801, 89.71567559242249, 89.55901265144348, 89.27900528907776, 88.91481637954712, 90.37976169586182, 89.15771985054016, 89.00495672225952, 89.00483441352844, 88.95460915565491, 89.04943895339966, 88.98109984397888, 89.00807309150696, 89.0396625995636, 89.01970839500427, 89.01381134986877, 89.06524753570557, 88.99695992469788, 89.053058385849, 88.98362827301025, 89.03299164772034, 88.96326303482056, 88.98083066940308, 88.97976088523865, 89.02334809303284, 89.00074934959412, 89.02036762237549, 89.01337170600891, 88.99535489082336, 89.026540517807, 89.02420377731323, 89.05043911933899, 89.03829002380371, 89.0195062160492, 89.04984211921692, 89.06593632698059, 89.36401009559631, 88.99598598480225, 89.05357623100281, 89.02238893508911, 89.04484438896179, 89.06983280181885, 89.03263807296753, 89.22177743911743, 89.02983045578003, 89.03518414497375, 89.01167726516724, 89.09789085388184, 89.0655870437622, 89.05198931694031, 89.06754755973816, 89.88122224807739, 89.03129434585571, 89.08838987350464, 89.03498125076294, 89.0247790813446, 89.72540974617004, 89.04604649543762, 89.02923846244812, 89.05631732940674, 89.03570914268494, 89.07838702201843, 89.03510546684265, 88.97506880760193, 89.08367228507996, 89.00934767723083, 89.02736449241638, 89.0482006072998, 89.02701568603516, 89.05321526527405, 89.00759100914001, 89.08994269371033, 89.09858798980713, 89.0025725364685, 89.02313137054443, 89.04977822303772, 89.0725576877594, 89.04002094268799, 89.0215995311737, 89.03545069694519, 89.06051683425903, 89.04404973983765, 89.01184391975403, 89.03622388839722, 89.06844067573547, 89.07133030891418, 89.0656213760376, 89.07594752311707, 89.05951070785522, 89.08023977279663, 89.04851388931274, 89.02229380607605, 89.03385710716248, 89.07930111885071, 89.62472677230835, 89.10844230651855, 89.06422543525696, 89.03864169120789, 89.08928275108337, 89.07997226715088, 89.0509922504425, 89.07579183578491, 89.04659605026245, 89.05128049850464, 89.0757315158844, 89.08549761772156, 89.04156994819641, 89.12262988090515, 89.0908637046814, 89.03952169418335, 89.06052803993225, 89.06699562072754, 89.0648398399353, 89.08550071716309, 89.03637862205505, 89.09537315368652, 89.02052187919617, 89.08501505851746, 89.13287019729614, 89.07863306999207, 89.03495955467224, 89.05667924880981, 89.08877658843994, 89.078373670578, 89.04775428771973, 89.05960869789124, 89.09720015525818, 89.04965925216675, 89.07086944580078, 89.05325889587402, 89.08649969100952, 89.09185266494751, 89.07507848739624, 89.09840965270996, 89.05931997299194, 89.07439851760864, 89.08615517616272, 89.14136958122253, 89.06233239173889, 89.07925486564636, 89.08497428894043, 89.07470369338989, 89.03966355323792, 89.03419923782349, 89.03542375564575, 89.11330056190491, 89.08647894859314, 89.1451063156128, 89.12630224227905, 89.05887722969055, 89.0432608127594, 89.14733076095581, 89.0697832107544, 89.08333826065063, 89.08418369293213, 89.09119462966919, 89.67709922790527, 89.04555010795593, 89.10866189002991, 89.09672975540161, 89.00696086883545, 89.10328769683838, 89.06434559822083, 89.0642466545105, 89.08070278167725, 89.01793718338013, 89.07131910324097, 89.01199054718018, 89.02293109893799, 89.0219075679779, 89.0465018749237, 89.06020164489746, 89.09519481658936, 89.04504895210266, 89.05810308456421, 89.0993754863739, 89.07059812545776, 89.052166223526, 89.08548378944397, 89.09459042549133, 89.13676571846008, 89.08489060401917, 89.05462670326233, 89.03913283348083, 89.09036993980408, 89.07215547561646, 89.07540082931519, 89.13383221626282]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr0.0005-wdecay0.2-seed43.json <==
{"train_acc": [36.672, 55.258, 65.15, 72.288, 76.426, 79.68, 81.898, 83.228, 84.658, 86.094, 87.196, 87.9, 88.476, 89.552, 90.084, 90.636, 91.35, 91.936, 92.148, 92.634, 93.114, 93.546, 93.902, 94.26, 94.596, 94.72, 95.126, 95.334, 95.498, 95.55, 96.092, 95.914, 96.234, 96.324, 96.546, 96.596, 96.766, 96.802, 96.87, 96.816, 97.168, 96.922, 96.906, 97.064, 97.158, 97.104, 97.222, 97.292, 97.378, 97.162, 97.51, 97.404, 97.388, 97.452, 97.394, 97.37, 97.478, 97.534, 97.556, 97.41, 97.488, 97.354, 97.612, 97.404, 97.456, 97.59, 97.638, 97.352, 97.636, 97.4, 97.398, 97.588, 97.446, 97.666, 97.448, 97.568, 97.376, 97.546, 97.408, 97.528, 97.494, 97.456, 97.468, 97.456, 97.528, 97.358, 97.49, 97.332, 97.442, 97.276, 97.556, 97.508, 97.446, 97.608, 97.556, 97.342, 97.574, 97.146, 97.52, 97.438, 97.368, 97.564, 97.406, 97.476, 97.54, 97.442, 97.52, 97.304, 97.426, 97.3, 97.636, 97.46, 97.302, 97.442, 97.496, 97.338, 97.624, 97.434, 97.196, 97.394, 97.234, 97.624, 97.368, 97.496, 97.558, 97.394, 97.586, 97.314, 97.46, 97.266, 97.582, 97.422, 97.482, 97.596, 97.498, 97.592, 97.486, 97.56, 97.448, 97.484, 97.442, 97.738, 97.33, 97.498, 97.638, 97.392, 97.506, 97.504, 97.512, 97.62, 99.154, 99.682, 99.79, 99.844, 99.88, 99.894, 99.946, 99.932, 99.902, 99.922, 99.92, 99.952, 99.948, 99.93, 99.954, 99.914, 99.914, 99.938, 99.934, 99.914, 99.91, 99.918, 99.944, 99.93, 99.936, 99.924, 99.918, 99.946, 99.966, 99.948, 99.95, 99.912, 99.914, 99.918, 99.968, 99.962, 99.918, 99.92, 99.95, 99.964, 99.934, 99.932, 99.926, 99.926, 99.958, 99.952, 99.954, 99.942, 99.92, 99.924], "test_acc": [46.64, 52.21, 62.84, 75.67, 68.09, 78.48, 74.02, 77.27, 82.44, 81.35, 84.44, 86.36, 85.14, 86.46, 87.42, 87.06, 86.54, 88.97, 88.46, 88.74, 89.27, 89.16, 88.35, 89.67, 89.37, 90.82, 89.53, 90.55, 91.2, 90.86, 91.51, 90.13, 91.09, 91.08, 90.64, 91.82, 90.79, 91.28, 90.12, 91.12, 88.03, 91.22, 91.65, 91.33, 91.2, 92.18, 90.28, 91.99, 91.42, 91.22, 91.1, 90.21, 90.53, 90.43, 90.78, 91.38, 92.01, 90.91, 90.37, 91.46, 91.23, 89.96, 91.43, 91.92, 91.59, 91.48, 91.71, 91.55, 91.76, 91.67, 90.43, 91.14, 91.03, 91.09, 90.13, 91.32, 90.67, 91.58, 91.08, 90.9, 88.88, 91.89, 90.45, 91.5, 91.69, 90.9, 91.3, 90.66, 90.24, 90.88, 91.6, 91.36, 91.34, 91.01, 91.03, 90.18, 91.06, 91.11, 90.76, 91.68, 88.94, 90.46, 91.51, 90.53, 91.82, 90.76, 91.14, 89.91, 88.99, 91.0, 90.29, 90.63, 88.22, 88.88, 89.75, 91.37, 91.52, 89.77, 90.94, 91.22, 92.03, 91.82, 91.54, 91.59, 91.39, 91.85, 91.44, 88.78, 92.05, 90.24, 88.64, 90.31, 91.69, 91.2, 90.61, 89.86, 91.37, 92.04, 91.88, 89.86, 90.58, 90.97, 91.87, 91.29, 90.03, 90.07, 90.42, 91.79, 91.35, 89.31, 94.27, 94.5, 94.57, 94.77, 94.85, 94.95, 95.1, 94.95, 94.86, 94.79, 94.96, 95.07, 94.86, 94.85, 94.73, 94.61, 94.43, 94.72, 94.9, 94.6, 94.65, 94.8, 94.77, 95.05, 95.02, 94.86, 94.91, 95.01, 94.93, 94.68, 94.78, 94.67, 94.59, 94.62, 94.81, 94.77, 94.55, 94.76, 94.56, 94.65, 94.78, 94.74, 94.98, 94.78, 94.69, 94.96, 94.9, 94.88, 94.55, 94.66], "train_loss": [673.3831762075424, 485.7243512868881, 384.7344226241112, 309.1411307454109, 265.8096245229244, 231.8625524044037, 205.309550344944, 190.09108696877956, 174.08919876813889, 159.43801559507847, 146.4714611619711, 137.6077879369259, 130.55411592125893, 117.27750019729137, 111.38029305636883, 106.82862751930952, 97.33622246980667, 91.9876102656126, 86.43338421732187, 82.31791810691357, 78.01567322015762, 72.40937113389373, 67.0390397310257, 65.49958143383265, 60.96064519509673, 58.811643071472645, 55.073401503264904, 52.00692529976368, 50.008077803999186, 48.83862757310271, 44.94669481366873, 44.636475309729576, 42.24730283021927, 41.302358819171786, 39.19204031582922, 38.222576668486, 35.67273614369333, 36.322313357144594, 35.33842971269041, 36.44816071912646, 32.60127926059067, 33.89166795834899, 34.88688113167882, 32.18429287709296, 31.668768167495728, 32.96471317950636, 30.649335279129446, 30.42610569950193, 30.198633886873722, 31.84475563466549, 28.58033726643771, 28.58191343676299, 29.62699584569782, 29.274703484028578, 29.965026021003723, 29.162706864997745, 28.719589001499116, 28.158256615512073, 27.575288043357432, 29.41643169056624, 27.964387870393693, 29.821924896677956, 28.150977371260524, 29.496183095499873, 28.59720796253532, 28.22215074626729, 26.668213450349867, 30.10333596728742, 26.481058288365602, 29.545289129950106, 28.9605371998623, 27.32534871995449, 28.69722027145326, 26.836979447863996, 28.373731965199113, 27.772148720920086, 29.583496464416385, 27.52989486604929, 29.157642476260662, 28.163468297570944, 27.7933157812804, 28.735808165743947, 28.689134030602872, 28.963307549245656, 27.78631580993533, 29.255841156467795, 28.815405127592385, 29.69929949566722, 28.333299192599952, 29.61160823330283, 28.053479698486626, 29.018592668697238, 29.265131516382098, 26.85290707880631, 27.374439606443048, 29.966625517234206, 27.342079642228782, 30.916433284059167, 28.285204191692173, 29.144183452706784, 28.711158741265535, 28.000383554026484, 30.429157361388206, 27.704066287726164, 29.034717100672424, 28.138936485163867, 28.541187761351466, 30.319420162588358, 28.88357918523252, 31.215062988922, 27.84632033482194, 28.357489149086177, 30.403706044889987, 28.291024652309716, 28.24809437431395, 29.991462122648954, 27.27796142362058, 29.177804850041866, 31.363914471119642, 29.021574169397354, 30.643453794531524, 26.586862456053495, 29.952154897153378, 28.815480100456625, 27.058657902292907, 29.436523100361228, 27.77555142901838, 30.895815999247134, 28.356669824104756, 30.435718309134245, 26.523867092095315, 29.251214230433106, 28.970290686935186, 27.599442632868886, 28.788421512581408, 27.115781092084944, 28.103775383904576, 28.460838058963418, 29.48556046374142, 29.136424055323005, 27.85368618927896, 26.067566368496045, 29.98127527628094, 28.359771659597754, 26.823891373351216, 29.497613856568933, 27.79409019742161, 28.233987458981574, 28.753305308520794, 27.51032755896449, 10.920572789385915, 4.789853819063865, 3.3095190540188923, 2.4562033397960477, 1.928241516056005, 1.8499392402300145, 1.163696422794601, 1.1113502192529268, 1.2486402476060903, 1.0972892435383983, 1.07198707817588, 0.8116927243972896, 0.8367469053919194, 1.0900585887102352, 0.763120251816872, 1.1533422578213504, 1.0109538149517903, 0.9793330605280062, 0.8933828045082919, 1.11932991744834, 0.9690852091698616, 1.0088325070391875, 0.857490735108513, 0.7700095178952324, 0.7205766276492795, 0.9307066350484092, 0.9471190013573505, 0.7673494836144528, 0.49618246334648575, 0.5924450438797066, 0.6296268797132143, 0.9315739194062189, 0.8970496459214701, 0.9234512877574161, 0.4486363024188904, 0.4927877680020174, 1.0012786091610906, 0.9902492767159856, 0.6566241451564565, 0.5098018156968465, 0.7909717537731922, 0.9106809800878182, 0.6905318036697281, 1.0021317659920896, 0.5675924440020026, 0.6605578402013634, 0.6907889356807573, 0.8241855457290512, 1.070358024817324, 0.7693055440686294], "test_loss": [115.9231425523758, 138.30747532844543, 87.34778505563736, 56.18189299106598, 79.67867535352707, 51.424371510744095, 67.83309197425842, 53.73301637172699, 40.54294165968895, 44.78282895684242, 37.35247305035591, 31.720081835985184, 35.57650789618492, 33.72412499785423, 30.00609366595745, 31.494794458150864, 32.68132556974888, 26.852549858391285, 28.217163994908333, 28.19231268763542, 25.966997638344765, 27.40549138188362, 29.29598869383335, 26.56138864159584, 29.070009246468544, 24.346712164580822, 26.988673955202103, 26.213195368647575, 23.698965936899185, 25.075445741415024, 23.26362542808056, 27.434503868222237, 23.683313347399235, 25.469883151352406, 27.171705596148968, 23.162794955074787, 26.198957212269306, 24.88977551460266, 29.37294141948223, 24.86174775660038, 36.6370929479599, 25.430339857935905, 24.114743426442146, 24.606712713837624, 27.7394979596138, 23.353166982531548, 28.132469281554222, 23.904117293655872, 25.371503554284573, 25.664397031068802, 26.86315982043743, 30.699848011136055, 27.33158314228058, 28.10165962576866, 29.20613255351782, 25.844226203858852, 24.465280570089817, 25.878119222819805, 29.042204067111015, 26.873810455203056, 26.829524122178555, 30.491261295974255, 25.67405316978693, 24.347183600068092, 25.332540541887283, 26.241798736155033, 26.645328745245934, 25.126584105193615, 26.83769403398037, 25.0142914801836, 31.120293140411377, 26.622208930552006, 29.0091163367033, 26.371457047760487, 29.86889100074768, 27.48070478439331, 28.943982154130936, 26.90574538707733, 26.84862383455038, 27.99264118820429, 35.07861304283142, 25.649326145648956, 28.59231010451913, 26.89139160513878, 25.335183575749397, 27.678045451641083, 27.594468414783478, 29.191193357110023, 30.872917339205742, 28.897588215768337, 26.322943903505802, 26.178445011377335, 24.491350293159485, 28.1724803596735, 27.54935595393181, 31.441320151090622, 28.0225440710783, 27.69724652171135, 28.379341065883636, 25.130279764533043, 36.34544986486435, 29.503229707479477, 25.14708212018013, 30.157822094857693, 24.244730919599533, 28.80860187113285, 28.275073021650314, 31.08297123014927, 36.99675898253918, 27.06621327996254, 29.834024637937546, 27.767906054854393, 35.21342697739601, 34.12633364740759, 32.74819806218147, 26.76588051021099, 25.95545122027397, 31.94138004630804, 27.549746334552765, 26.77232150733471, 24.908824302256107, 25.25032866001129, 25.269535906612873, 27.299886256456375, 27.17842771857977, 24.612507574260235, 25.979069635272026, 36.27008128166199, 23.862510353326797, 30.35849267244339, 36.82127074897289, 30.938949391245842, 25.177105113863945, 27.29561483860016, 29.204823717474937, 31.52373345196247, 26.67023502290249, 24.31602545082569, 23.6600221991539, 33.90672121942043, 29.926680400967598, 28.20450209081173, 24.022811628878117, 25.079915806651115, 31.246528461575508, 30.91671123355627, 30.128421187400818, 25.05290248990059, 25.985648810863495, 34.279989525675774, 16.8295855242759, 16.97657661512494, 16.690679886378348, 17.58183252811432, 17.44534441549331, 18.34663506411016, 18.828442774247378, 19.437208290211856, 20.33197984751314, 20.142487967270426, 20.00918228807859, 20.635577685199678, 21.894311181269586, 22.122788298875093, 24.205147298052907, 24.02214139001444, 25.52320270240307, 24.392398273572326, 25.095637502148747, 25.223745619878173, 24.180776198394597, 24.363749471958727, 23.657124008983374, 23.917583355680108, 23.368756998330355, 24.666887655854225, 23.821359254419804, 23.35618809890002, 24.441048922017217, 25.095479764044285, 26.35166271775961, 26.922369042411447, 24.509184561669827, 26.590435791760683, 24.237940680235624, 24.86171048693359, 26.557705089449883, 25.35656687617302, 25.335967471823096, 25.350016236305237, 25.048221345059574, 24.86302037537098, 24.923659082502127, 25.2908758148551, 26.196841545403004, 23.78335116431117, 24.42590196430683, 25.396672062575817, 25.56019141059369, 25.850779908243567], "epoch_time": [90.6511619091034, 88.76759958267212, 88.73072838783264, 88.75876259803772, 88.74726271629333, 88.81307220458984, 88.78473281860352, 88.82272410392761, 88.7476851940155, 88.78806233406067, 88.81511926651001, 88.79811787605286, 88.8297929763794, 88.8071858882904, 88.84017419815063, 88.82083773612976, 88.79164266586304, 88.8390576839447, 88.82585954666138, 88.8256630897522, 88.84848833084106, 88.82877826690674, 88.78943824768066, 88.83326506614685, 88.85146570205688, 88.84804320335388, 88.83662533760071, 88.84304594993591, 88.8147177696228, 88.79397058486938, 88.82711267471313, 88.80668449401855, 88.8314483165741, 88.8379476070404, 88.85802006721497, 88.81509256362915, 88.81985998153687, 88.84663820266724, 88.8465883731842, 88.87198829650879, 88.79592633247375, 88.80457091331482, 88.81338429450989, 88.80775380134583, 88.75988221168518, 88.82886815071106, 88.81858134269714, 88.77700543403625, 88.78350973129272, 88.80621695518494, 88.86802792549133, 88.82496476173401, 88.80826687812805, 88.84445691108704, 88.8541522026062, 88.83338952064514, 88.81424736976624, 88.83829307556152, 88.85155177116394, 88.84533667564392, 88.84526419639587, 88.80550909042358, 88.83515787124634, 88.87055897712708, 88.86015510559082, 88.84367632865906, 88.82798624038696, 88.84102010726929, 88.83578038215637, 88.82336902618408, 88.82000494003296, 88.835520029068, 88.86449837684631, 88.86790943145752, 88.85990881919861, 88.85656976699829, 88.8464777469635, 88.83225774765015, 88.81506371498108, 88.86938405036926, 88.8405065536499, 88.83424472808838, 88.82090377807617, 88.80206108093262, 88.81588745117188, 88.85796284675598, 88.87841033935547, 88.84292697906494, 88.86475682258606, 88.86073184013367, 88.82219672203064, 88.85679697990417, 88.84346961975098, 88.86850547790527, 88.86363053321838, 88.86037230491638, 88.83485865592957, 88.78777432441711, 88.84100794792175, 88.85646104812622, 88.86485886573792, 88.83728623390198, 88.8185875415802, 88.84668946266174, 88.8417751789093, 88.8270788192749, 88.83901882171631, 88.88533401489258, 88.8317539691925, 88.85500144958496, 88.83744955062866, 88.85780620574951, 88.8790295124054, 88.87444519996643, 88.85921287536621, 88.84535932540894, 88.86370944976807, 88.84610414505005, 88.88872241973877, 88.85494756698608, 88.88364624977112, 88.84436011314392, 88.81872153282166, 88.79185342788696, 88.81144118309021, 88.81785345077515, 88.84502220153809, 88.8330283164978, 88.85315251350403, 88.88688707351685, 88.85059547424316, 88.85849690437317, 88.88555479049683, 88.87917852401733, 88.83557724952698, 88.87626266479492, 88.88520908355713, 88.85713768005371, 88.85915493965149, 88.82798838615417, 88.8197124004364, 88.82787942886353, 88.91226887702942, 88.84300756454468, 88.85071802139282, 88.81660342216492, 88.867990732193, 88.83426904678345, 88.91728711128235, 88.89930868148804, 88.8572633266449, 88.89208555221558, 88.90887475013733, 88.88219738006592, 88.86527132987976, 88.85947847366333, 88.80096912384033, 88.8756594657898, 88.83480405807495, 88.85639500617981, 88.86178302764893, 88.85655522346497, 88.81043291091919, 88.88864827156067, 88.90068054199219, 88.88064479827881, 88.83723831176758, 88.83300518989563, 88.88515830039978, 88.86470985412598, 88.88367986679077, 88.87180662155151, 88.8688542842865, 88.89145135879517, 88.85391592979431, 88.84893608093262, 88.86024212837219, 88.86484599113464, 88.86243033409119, 88.86529541015625, 88.88806486129761, 88.86130452156067, 88.86838245391846, 88.85121369361877, 88.80426239967346, 88.84524250030518, 88.88247895240784, 88.85972547531128, 88.89517641067505, 88.88805818557739, 88.85953950881958, 88.86267614364624, 88.83288717269897, 88.8395664691925, 88.86777877807617, 88.86804866790771, 88.86891460418701, 88.86587452888489, 88.8503692150116, 88.84135389328003]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr0.0005-wdecay0.2-seed44.json <==
{"train_acc": [36.034, 54.902, 65.58, 72.762, 76.626, 79.64, 81.902, 83.326, 84.81, 86.208, 87.068, 87.856, 88.54, 89.632, 90.308, 90.738, 91.28, 91.68, 92.212, 92.606, 93.152, 93.546, 93.836, 94.216, 94.548, 94.924, 95.156, 95.268, 95.662, 95.826, 95.95, 95.928, 96.33, 96.228, 96.432, 96.56, 96.62, 96.874, 96.882, 96.964, 96.874, 96.914, 97.084, 97.112, 97.168, 97.224, 97.374, 97.316, 97.092, 97.49, 97.318, 97.518, 97.324, 97.504, 97.354, 97.572, 97.4, 97.422, 97.562, 97.418, 97.372, 97.444, 97.596, 97.408, 97.406, 97.628, 97.782, 97.4, 97.718, 97.444, 97.508, 97.646, 97.472, 97.428, 97.636, 97.492, 97.488, 97.794, 97.476, 97.426, 97.67, 97.32, 97.43, 97.626, 97.608, 97.532, 97.486, 97.422, 97.56, 97.358, 97.588, 97.41, 97.494, 97.514, 97.442, 97.514, 97.58, 97.62, 97.282, 97.532, 97.592, 97.598, 97.46, 97.512, 97.446, 97.236, 97.492, 97.376, 97.404, 97.45, 97.36, 97.534, 97.49, 97.37, 97.422, 97.496, 97.446, 97.364, 97.446, 97.63, 97.402, 97.526, 97.502, 97.342, 97.446, 97.52, 97.442, 97.31, 97.382, 97.746, 97.314, 97.614, 97.318, 97.558, 97.362, 97.494, 97.508, 97.394, 97.466, 97.542, 97.542, 97.61, 97.568, 97.432, 97.63, 97.468, 97.75, 97.466, 97.568, 97.582, 99.114, 99.69, 99.812, 99.892, 99.902, 99.912, 99.932, 99.92, 99.934, 99.94, 99.91, 99.92, 99.94, 99.926, 99.924, 99.946, 99.924, 99.92, 99.946, 99.936, 99.948, 99.932, 99.9, 99.928, 99.926, 99.94, 99.954, 99.944, 99.97, 99.968, 99.934, 99.946, 99.928, 99.93, 99.956, 99.928, 99.918, 99.946, 99.936, 99.916, 99.934, 99.968, 99.948, 99.946, 99.964, 99.96, 99.904, 99.912, 99.952, 99.954], "test_acc": [48.85, 59.54, 65.36, 69.86, 75.05, 76.64, 78.89, 75.65, 78.09, 84.35, 81.91, 85.44, 85.04, 87.44, 85.91, 88.06, 84.95, 88.16, 86.93, 88.6, 88.06, 90.4, 89.05, 90.36, 88.39, 90.96, 89.12, 89.23, 90.27, 91.29, 90.64, 90.68, 89.28, 91.26, 91.11, 89.97, 89.85, 90.81, 90.3, 90.87, 91.08, 90.44, 91.02, 90.37, 90.73, 90.91, 90.55, 91.27, 91.8, 90.4, 91.87, 91.77, 90.24, 91.07, 91.58, 90.27, 90.83, 90.84, 90.8, 89.72, 91.4, 89.32, 91.6, 88.74, 90.33, 91.73, 91.45, 90.23, 90.87, 91.48, 91.01, 90.85, 91.76, 90.94, 90.71, 90.77, 90.7, 91.41, 91.18, 90.51, 90.61, 90.51, 90.7, 90.82, 91.2, 91.73, 89.5, 90.48, 88.91, 90.23, 91.92, 90.88, 92.27, 89.81, 90.32, 91.17, 90.88, 88.83, 90.62, 90.24, 90.62, 89.9, 90.59, 89.95, 91.05, 91.08, 89.05, 90.56, 91.1, 91.57, 90.91, 90.76, 91.04, 90.53, 90.29, 91.78, 89.88, 91.03, 91.58, 90.82, 92.55, 91.1, 91.13, 90.7, 89.25, 91.96, 90.41, 91.47, 90.15, 90.65, 90.12, 91.45, 91.1, 90.31, 91.32, 91.3, 91.04, 91.25, 92.33, 90.75, 89.7, 91.21, 90.68, 90.46, 88.65, 90.33, 90.72, 91.09, 91.98, 90.77, 94.27, 94.54, 94.62, 94.83, 94.72, 94.89, 94.85, 94.63, 94.46, 94.82, 94.8, 94.9, 94.68, 94.56, 94.5, 94.37, 94.73, 94.48, 94.57, 94.65, 94.74, 94.67, 94.61, 94.5, 94.21, 94.68, 94.45, 94.39, 94.67, 94.63, 94.65, 94.66, 94.63, 94.78, 94.69, 94.71, 94.53, 94.72, 94.58, 94.66, 94.53, 94.43, 94.75, 94.57, 94.56, 94.52, 94.26, 94.32, 94.59, 94.72], "train_loss": [676.0821412801743, 487.03266751766205, 379.1418935060501, 303.48275449872017, 262.6822802722454, 229.9633724987507, 205.99422219395638, 190.36815482378006, 172.70682801306248, 156.98945653438568, 148.41371715068817, 136.59889483451843, 128.5849226117134, 118.37464852631092, 110.78225979208946, 105.46353009343147, 98.32577700912952, 94.81966801732779, 88.07002998143435, 83.05651804059744, 78.25757287442684, 72.18777250126004, 69.73780138418078, 64.87974816933274, 61.65738062560558, 58.14647614210844, 54.96447270736098, 52.76905120536685, 48.96853687427938, 47.76973584666848, 45.31926430389285, 45.33908976428211, 42.59086427278817, 41.92202507890761, 39.47313749976456, 38.4462036867626, 37.61038203816861, 35.39095299690962, 35.64912442211062, 33.98527403920889, 34.68727152980864, 33.48781342059374, 32.65930034220219, 33.29771618032828, 32.574540397152305, 31.727335212752223, 30.290186371654272, 30.345287023112178, 33.034557646140456, 28.617311283014715, 30.360174236819148, 28.41212049126625, 30.420926433056593, 28.81465915683657, 29.860407738015056, 28.28965639229864, 29.25878594815731, 29.213979739695787, 27.751714040525258, 29.59457621863112, 29.734314103610814, 28.890281580388546, 26.822368131019175, 29.212642571888864, 28.8177521340549, 27.081669327802956, 25.485901810228825, 29.378506287932396, 25.91166347078979, 28.639451569877565, 28.794626691378653, 27.502125712111592, 28.024796564131975, 28.61492110323161, 26.895888426341116, 29.261982457712293, 27.956545231863856, 25.355181492865086, 29.044792444910854, 28.467341142706573, 26.74157900363207, 30.16903048567474, 28.994351418688893, 27.60474437661469, 27.98194154072553, 27.784166167490184, 28.333132390864193, 29.56868735142052, 28.0586717473343, 29.179430223535746, 27.575868278741837, 29.561280088033527, 28.88466250523925, 27.786266609095037, 29.119075503200293, 28.841140629723668, 27.51627630740404, 26.873104693368077, 30.739507168531418, 28.275484721176326, 28.001997427083552, 27.746943552047014, 28.38437981158495, 28.79305483214557, 28.974228498060256, 30.702205987647176, 29.0074917441234, 29.285393938422203, 28.934957280755043, 29.61787825450301, 30.03858221648261, 27.680642085149884, 28.75112975668162, 29.67704566475004, 29.2972252368927, 28.528048771433532, 28.29438808467239, 29.623077852651477, 29.073267310857773, 27.25107610039413, 28.9365191468969, 27.970234782435, 28.554063037969172, 29.94523895252496, 29.702314991503954, 28.684186180122197, 28.807562327943742, 30.196092633530498, 29.164765750057995, 25.779690022580326, 30.62660402432084, 27.397413542494178, 29.39703998528421, 27.248289587441832, 29.868293426930904, 27.76932197343558, 28.215558849275112, 29.423215239308774, 27.674706967081875, 27.98008798621595, 27.40094294352457, 27.68528383411467, 27.707201757468283, 29.013784526847303, 26.971844227518886, 28.28932113200426, 26.559525510296226, 28.794307840056717, 27.539916476234794, 27.23914860188961, 10.964954406255856, 4.932560885325074, 3.1617412616033107, 2.1236840791243594, 1.6851242635166273, 1.4660818594275042, 1.2290281858877279, 1.210586933477316, 0.9907012856783695, 0.9241721408034209, 1.1184839043053216, 1.0463575127432705, 0.913912913249078, 0.9883618364729045, 1.0765043263345433, 0.9671887940039596, 0.8691448670360842, 1.0606343848339748, 0.7243044819006172, 0.8039898351053125, 0.6219638112343091, 0.8279315076888452, 1.0759532230567856, 0.8223031017314497, 0.9630023403733503, 0.8905160700323904, 0.6344897815342847, 0.715846339959171, 0.45078901303168095, 0.5447745854908135, 0.8678086945947143, 0.7218184619432577, 1.0204155337050906, 1.009803758784983, 0.5843880079137307, 0.8656906835749396, 0.9232899967664707, 0.7099687031895883, 0.7826778202197602, 0.8918161868805328, 0.7890056849610119, 0.4802876626245052, 0.6711168171350437, 0.6984979355929681, 0.44048889007171965, 0.5097886752901104, 1.0771023922497989, 1.0181438969011651, 0.5228435814824479, 0.639960042823077], "test_loss": [111.77453792095184, 92.54321223497391, 80.07422173023224, 75.39706736803055, 58.57038480043411, 55.43952578306198, 50.793294847011566, 57.38082203269005, 54.44282564520836, 38.26218965649605, 42.26240184903145, 35.98274227976799, 36.24684111773968, 30.17491514980793, 36.65768852829933, 28.490825802087784, 37.359266340732574, 29.158860459923744, 33.044823467731476, 29.30699622631073, 31.588018283247948, 24.19377113878727, 27.90473362803459, 23.805409878492355, 32.132848754525185, 23.355448216199875, 29.21867063641548, 29.153962314128876, 24.927449993789196, 23.426185697317123, 26.221991881728172, 26.335768431425095, 32.59822876751423, 24.168013364076614, 25.046702712774277, 27.483150027692318, 30.605226829648018, 26.36997339129448, 28.3431086987257, 26.85138474404812, 26.23201122879982, 27.726412892341614, 28.09378293156624, 27.089497074484825, 26.26532332599163, 26.799249812960625, 28.9193474650383, 25.45662945508957, 23.620035879313946, 27.61157386749983, 24.905887208878994, 24.75746674835682, 28.20252066105604, 26.946025148034096, 24.602020420134068, 31.22420722991228, 26.62524002790451, 27.56500469893217, 27.90631879121065, 32.91983015835285, 25.396096900105476, 31.751726061105728, 26.757937841117382, 38.63676059246063, 32.695305705070496, 24.840049900114536, 26.424077086150646, 28.97143565118313, 29.249246194958687, 25.461161606013775, 26.57386040687561, 27.729527667164803, 25.591620072722435, 27.718153320252895, 27.57164505124092, 27.764407239854336, 28.67418010532856, 25.976954758167267, 27.03306481987238, 28.95618188381195, 30.118541672825813, 31.753105834126472, 30.01960988342762, 29.09350834786892, 25.585236109793186, 24.90730707347393, 32.41725400835276, 29.301671773195267, 37.38558389246464, 30.398845553398132, 25.983271703124046, 25.762980923056602, 22.59139246493578, 31.640530183911324, 30.154282577335835, 27.99071727693081, 27.973475262522697, 37.705168664455414, 27.848736435174942, 31.16688697785139, 28.163033232092857, 32.03946651518345, 28.38814154267311, 32.519014075398445, 26.503192275762558, 27.6397894769907, 34.86293229460716, 28.78173168003559, 27.30635090917349, 25.102814078330994, 27.174884125590324, 28.645702078938484, 26.337666869163513, 29.864375099539757, 30.387994050979614, 25.0868027061224, 32.7025903314352, 28.307915657758713, 25.951600961387157, 27.4116862565279, 21.542652651667595, 27.310142137110233, 28.26595450937748, 28.352934673428535, 34.132817193865776, 23.238118521869183, 30.045644111931324, 26.634812116622925, 30.394935131072998, 31.053902879357338, 29.537861578166485, 25.748803593218327, 27.092363975942135, 30.872887507081032, 27.867824852466583, 28.00178386271, 28.406370788812637, 26.055972203612328, 23.886826895177364, 29.177264779806137, 31.555673524737358, 27.19628256559372, 28.820670545101166, 29.252120181918144, 37.82479213178158, 30.252387538552284, 29.97265151143074, 27.711105726659298, 25.586412608623505, 29.457016997039318, 17.077918600291014, 17.340547766536474, 17.44531213492155, 18.10861612856388, 19.00908038765192, 19.247535809874535, 19.775410033762455, 21.00065091252327, 21.521735422313213, 21.686063520610332, 21.421854496002197, 22.47490180283785, 22.133213859051466, 23.953113436698914, 23.498279497027397, 23.613756742328405, 23.659870088100433, 24.825615839101374, 24.18867581151426, 24.655715870670974, 24.57254353351891, 24.514214500784874, 24.168729424476624, 25.10769486054778, 28.029511399567127, 24.111669309437275, 25.47654288262129, 25.41385294497013, 25.953837569803, 25.72737479954958, 26.47311776317656, 25.660666787996888, 24.827262154547498, 23.833404399454594, 24.22827686369419, 25.849346093833447, 25.867272412404418, 25.682047083973885, 25.64126017317176, 26.433050878345966, 25.67239659279585, 25.770036064088345, 24.379942582920194, 24.92341499403119, 25.832247629761696, 26.973432891070843, 27.00629122555256, 27.382378816604614, 25.250881157815456, 24.951389491558075], "epoch_time": [48.69307065010071, 45.98639249801636, 47.25566077232361, 47.101457595825195, 47.20758843421936, 47.39535045623779, 46.97136735916138, 47.03034281730652, 47.078991413116455, 47.51253628730774, 46.82051730155945, 47.4039466381073, 47.30463528633118, 47.00026226043701, 46.602454662323, 47.39714527130127, 47.51687407493591, 46.84131908416748, 47.585663080215454, 47.51677870750427, 47.39778804779053, 47.338465452194214, 47.40797519683838, 47.38773512840271, 47.45277261734009, 47.49534749984741, 47.6207435131073, 47.43577027320862, 47.12111830711365, 47.40448522567749, 48.058765172958374, 47.2456169128418, 47.31206965446472, 47.728824615478516, 47.40662860870361, 47.363632678985596, 47.05664587020874, 47.67886710166931, 47.98308348655701, 47.24063229560852, 47.08504056930542, 47.375728130340576, 47.1759614944458, 46.94953942298889, 47.41217875480652, 47.12604212760925, 47.509676694869995, 47.396291732788086, 47.20200443267822, 47.2745795249939, 46.93350267410278, 47.12213754653931, 47.23415756225586, 47.45810627937317, 47.015164852142334, 47.664724349975586, 47.37239122390747, 47.26589894294739, 47.411269664764404, 47.845404386520386, 47.20799970626831, 46.724459648132324, 47.528581619262695, 47.69865536689758, 47.60032606124878, 47.12845993041992, 47.870339155197144, 47.090338945388794, 47.642956256866455, 47.115896463394165, 46.939844608306885, 47.21387720108032, 47.2452232837677, 47.516510248184204, 47.34743046760559, 46.41270661354065, 46.811991691589355, 46.935933351516724, 47.23379850387573, 46.92948269844055, 46.87613868713379, 46.9331750869751, 46.88404631614685, 47.19875407218933, 47.612083435058594, 46.64910316467285, 46.93884348869324, 47.10805153846741, 47.189783334732056, 47.02433490753174, 47.23699736595154, 46.91871166229248, 46.912941217422485, 46.84060597419739, 47.138495445251465, 47.00759220123291, 47.16812062263489, 46.945170640945435, 47.29342555999756, 47.24123692512512, 46.93259286880493, 47.59837627410889, 47.14318370819092, 46.65847039222717, 46.46502709388733, 47.42796540260315, 46.99531435966492, 47.124831438064575, 46.686506271362305, 46.84164834022522, 46.86986517906189, 46.87066292762756, 46.96277832984924, 47.21002817153931, 47.52093482017517, 46.60165524482727, 47.28938341140747, 47.045493602752686, 47.011115074157715, 46.97287106513977, 47.288559913635254, 46.90850782394409, 46.84239220619202, 46.90412497520447, 47.41730499267578, 47.13148260116577, 46.851069688797, 46.873011350631714, 46.859904050827026, 47.025896310806274, 47.171268939971924, 47.02903485298157, 47.22768044471741, 47.31361436843872, 47.1161367893219, 47.2580361366272, 46.67624855041504, 46.61927008628845, 47.011155128479004, 47.014981508255005, 46.45113968849182, 47.00260829925537, 46.61359667778015, 46.8966646194458, 47.288235664367676, 46.938491106033325, 46.73343110084534, 46.869444608688354, 46.730573654174805, 46.54403114318848, 46.667821407318115, 46.96023344993591, 47.06291699409485, 46.95832657814026, 47.13268780708313, 47.078972578048706, 47.134340047836304, 47.11760878562927, 47.097015380859375, 47.018062114715576, 46.538079023361206, 47.37768220901489, 47.06578969955444, 46.5773720741272, 46.969714879989624, 46.90692496299744, 47.02276802062988, 47.12681174278259, 46.897132396698, 46.76014757156372, 46.831371545791626, 46.88604760169983, 46.793957233428955, 47.23900628089905, 47.44041585922241, 47.198434591293335, 46.6032657623291, 47.01745867729187, 47.1228289604187, 47.17554569244385, 46.892136096954346, 47.34503221511841, 47.074392318725586, 46.79149842262268, 46.89748764038086, 47.07452702522278, 46.714964628219604, 47.01586985588074, 46.982388734817505, 46.83788776397705, 46.739577531814575, 46.92685604095459, 47.08829927444458, 47.22004437446594, 46.90120840072632, 46.74820828437805, 46.691749572753906, 46.76741099357605, 46.432543992996216, 47.07266449928284]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr0.001-wdecay0.1-seed42.json <==
{"train_acc": [35.218, 52.66, 64.506, 70.666, 75.356, 78.706, 80.912, 82.736, 84.514, 85.71, 86.618, 88.046, 88.816, 89.342, 90.002, 90.868, 91.36, 91.812, 92.494, 92.958, 93.336, 93.524, 94.064, 94.3, 94.574, 94.992, 95.172, 95.232, 95.646, 95.91, 95.96, 95.886, 96.238, 96.368, 96.692, 96.598, 96.574, 96.782, 96.648, 96.876, 96.888, 96.966, 97.08, 97.09, 97.066, 97.368, 96.99, 97.16, 97.37, 97.214, 97.276, 97.29, 97.406, 97.232, 97.192, 97.466, 97.202, 97.55, 97.168, 97.212, 97.418, 97.272, 97.4, 97.51, 97.26, 97.424, 97.412, 97.354, 97.256, 97.45, 97.158, 97.434, 97.262, 97.2, 97.442, 97.248, 97.202, 97.4, 97.288, 97.54, 97.414, 97.316, 97.154, 97.252, 97.444, 97.364, 97.258, 97.282, 97.324, 97.478, 97.252, 97.368, 97.33, 97.222, 97.47, 97.396, 97.308, 97.35, 97.198, 97.336, 97.406, 97.296, 97.352, 97.25, 97.304, 97.44, 97.17, 97.352, 97.432, 97.352, 97.434, 97.254, 97.428, 97.392, 97.516, 97.402, 97.422, 97.34, 97.378, 97.43, 97.41, 97.338, 97.442, 97.428, 97.43, 97.524, 97.408, 97.448, 97.31, 97.546, 97.54, 97.258, 97.468, 97.598, 97.538, 97.424, 97.374, 97.438, 97.554, 97.48, 97.478, 97.362, 97.47, 97.432, 97.458, 97.464, 97.538, 97.604, 97.48, 97.524, 99.106, 99.626, 99.812, 99.836, 99.87, 99.898, 99.906, 99.938, 99.902, 99.92, 99.92, 99.892, 99.908, 99.9, 99.924, 99.922, 99.914, 99.954, 99.936, 99.946, 99.916, 99.92, 99.942, 99.92, 99.952, 99.916, 99.906, 99.92, 99.916, 99.942, 99.948, 99.942, 99.942, 99.936, 99.952, 99.952, 99.948, 99.904, 99.924, 99.924, 99.952, 99.966, 99.954, 99.924, 99.962, 99.934, 99.942, 99.952, 99.936, 99.968], "test_acc": [38.46, 50.48, 60.8, 71.91, 73.92, 74.26, 79.71, 80.59, 82.43, 82.2, 84.98, 82.56, 84.82, 87.41, 86.04, 86.79, 85.57, 87.45, 88.93, 89.66, 90.27, 88.06, 89.47, 90.56, 89.86, 90.35, 90.2, 88.66, 90.98, 91.32, 90.56, 91.04, 90.89, 91.16, 90.0, 90.46, 90.91, 90.54, 90.36, 89.66, 90.88, 90.6, 90.23, 90.51, 91.97, 90.36, 90.37, 90.72, 89.88, 91.45, 91.96, 89.89, 90.76, 91.33, 89.16, 91.19, 90.67, 90.4, 90.42, 90.92, 90.86, 90.12, 91.43, 90.83, 90.02, 88.85, 91.07, 91.24, 91.05, 90.9, 90.2, 91.57, 90.95, 90.99, 91.5, 91.7, 92.25, 90.28, 89.83, 89.51, 90.37, 90.18, 89.4, 89.37, 90.01, 90.14, 90.92, 91.47, 89.89, 91.23, 91.15, 90.0, 89.34, 88.95, 89.95, 87.08, 90.03, 89.13, 90.46, 90.87, 90.9, 91.12, 91.01, 89.56, 89.66, 89.77, 91.56, 88.26, 90.52, 91.46, 91.84, 90.7, 89.11, 91.27, 91.05, 91.06, 88.25, 89.97, 90.3, 91.39, 90.43, 91.47, 90.95, 91.4, 91.58, 91.36, 90.52, 91.62, 91.31, 91.4, 90.67, 90.07, 91.82, 90.87, 90.16, 89.64, 90.58, 89.06, 92.13, 90.03, 90.52, 90.94, 90.02, 89.42, 91.29, 89.38, 90.8, 91.65, 91.78, 90.97, 94.15, 94.51, 94.57, 94.87, 94.83, 94.78, 94.71, 94.72, 94.76, 94.99, 94.91, 94.57, 95.0, 94.72, 94.65, 94.72, 94.66, 94.89, 94.82, 94.97, 94.68, 94.73, 94.97, 94.52, 94.5, 94.67, 94.83, 94.62, 94.78, 94.64, 94.84, 94.85, 94.96, 95.07, 94.73, 94.81, 94.89, 94.52, 94.76, 94.76, 94.97, 95.08, 95.18, 94.58, 94.87, 94.92, 95.1, 95.04, 94.71, 94.87], "train_loss": [686.605625629425, 508.59782087802887, 389.1736946105957, 324.6936616897583, 275.50963792204857, 240.8967748582363, 214.6511772274971, 195.8501200377941, 176.33264341950417, 162.79405143857002, 150.95890398323536, 137.20932573080063, 128.11129096150398, 120.52811405062675, 112.2383317053318, 103.65442819148302, 99.1640457957983, 92.5541813224554, 84.12045992910862, 80.24965121597052, 75.2926729992032, 71.83730936795473, 66.37472132593393, 64.05067117884755, 60.99376384541392, 55.262526988983154, 53.40679395571351, 52.438453424721956, 48.530986823141575, 46.5089122466743, 45.37236588820815, 44.986494747921824, 42.261366626247764, 41.3656951431185, 37.92437440529466, 37.68388232961297, 38.631062630563974, 36.540282571688294, 36.29937222227454, 34.9730750285089, 34.88517179619521, 34.063116170465946, 33.12748303543776, 32.894745028577745, 32.4009457193315, 30.146471919491887, 33.06331352237612, 31.2985857212916, 30.126071520149708, 31.26200154889375, 30.593124590814114, 30.90730988699943, 29.4497479647398, 30.436323814559728, 31.50691802240908, 28.970663926564157, 31.57897882349789, 28.221982250921428, 31.501268341206014, 31.07574842683971, 29.236113417893648, 30.68516587652266, 28.74578930903226, 28.580072486773133, 30.916095159947872, 28.94180968683213, 29.323101269081235, 29.922882814891636, 30.38670445419848, 29.111987099982798, 31.211133896373212, 28.729572920128703, 30.787046539597213, 31.758660739287734, 29.1099153785035, 30.53949050977826, 31.207483858801425, 29.56056676618755, 30.069463537540287, 28.04979198332876, 29.95605864841491, 30.310164631344378, 32.44544917810708, 30.228030232712626, 28.00392004614696, 30.22037446964532, 30.713918489404023, 30.221506343223155, 30.52228962443769, 28.839003475382924, 31.24884451366961, 31.244510916993022, 30.00688829831779, 31.390379533171654, 29.32031025737524, 29.782110874541104, 30.725991156883538, 30.320160024799407, 31.22570468764752, 29.771572305820882, 29.677769179455936, 30.224976525641978, 30.192388722207397, 31.57354254834354, 30.829393269494176, 29.463451519608498, 31.73273726925254, 29.002676454372704, 29.032071076333523, 30.125937511213124, 29.351095139048994, 31.033871749415994, 29.342050426639616, 29.802848245948553, 28.390005826950073, 28.975681280717254, 29.311339310370386, 30.63034471962601, 29.2886468116194, 29.7660049055703, 28.84334992337972, 30.17169677466154, 29.293267518281937, 29.276188326068223, 29.52022360637784, 28.652599203400314, 29.351006507873535, 28.80675173085183, 29.874659194611013, 27.80557852704078, 28.036953032016754, 31.613845551386476, 27.462189262732863, 27.382321408949792, 28.346512960270047, 29.169642941094935, 29.868151160888374, 29.299936744384468, 27.903114720247686, 29.384952359832823, 28.773550119251013, 29.684282956644893, 28.381953832227737, 29.294445352628827, 28.73024200927466, 28.562692442908883, 28.04543981794268, 27.664379442110658, 29.054202078841627, 28.195289585739374, 11.013461601221934, 4.959177658776753, 3.1491129201021977, 2.483767685946077, 2.015092569607077, 1.5873234997998225, 1.5654331244586501, 1.0807003284571692, 1.346399832116731, 1.1201498157897731, 1.1089394738373812, 1.4198382587419474, 1.1214563060202636, 1.1541565705410903, 1.0816071562003344, 1.0042816144796234, 1.0430856035018223, 0.7198036983936618, 0.7235318082584854, 0.7326470048355986, 0.9647935702014365, 0.78500093632465, 0.7125491497972689, 0.9234973509564952, 0.7118411646606546, 1.135369944942795, 1.0065391832995374, 0.9071586536338145, 1.107296312931794, 0.7380955462558632, 0.7735209522379591, 0.6371235907245136, 0.7254728774914838, 0.8544536065528519, 0.653075015397917, 0.6239424749601312, 0.7630104204954478, 1.2131715743353197, 1.028361677274006, 1.013107254901115, 0.6698595241641669, 0.5562043167192314, 0.626313297584602, 0.9901543746273092, 0.5435110072630778, 0.8003378631874511, 0.7638799824853777, 0.5321846333354188, 0.7398251945423908, 0.6639437928988627], "test_loss": [136.49748706817627, 123.09091818332672, 100.33977890014648, 63.44697570800781, 61.07441532611847, 64.13010275363922, 47.76692509651184, 45.261244028806686, 40.41240173578262, 42.595104813575745, 36.78383609652519, 44.890940487384796, 37.37306782603264, 30.034176975488663, 35.56060844659805, 33.53647929430008, 35.310803443193436, 33.6221249550581, 27.569320529699326, 26.39748325943947, 23.48723104596138, 31.662395134568214, 26.269333094358444, 24.42451534420252, 27.09102611243725, 24.78360176831484, 25.840765848755836, 30.256126418709755, 24.583692118525505, 22.988919258117676, 26.889374047517776, 23.998912528157234, 25.45277988910675, 24.554072178900242, 28.560253977775574, 28.452162452042103, 25.692337296903133, 27.137059971690178, 28.97073196619749, 30.71952486038208, 25.76312317326665, 28.026067793369293, 28.82248403131962, 29.818312659859657, 23.46120811253786, 30.45049536973238, 30.12011009454727, 30.203818656504154, 31.472010172903538, 26.13923966884613, 23.971828401088715, 33.135266445577145, 29.021511510014534, 26.868377447128296, 35.5565395206213, 26.06591860204935, 29.331540688872337, 31.49138754606247, 29.75620637834072, 29.01181897521019, 27.930697716772556, 29.78079905360937, 27.576267778873444, 28.730458736419678, 30.416914105415344, 34.74099199473858, 25.9631572868675, 27.388295114040375, 28.023174591362476, 32.208649799227715, 28.602872371673584, 27.052247531712055, 27.656191498041153, 27.26622323691845, 25.747539646923542, 25.235663428902626, 22.476709187030792, 29.8162674754858, 32.35982167720795, 32.73150201886892, 29.211723193526268, 31.892672136425972, 32.083805818110704, 33.50724369287491, 31.543598771095276, 30.842284604907036, 28.165693659335375, 25.825209394097328, 31.890505105257034, 25.368315927684307, 27.841725699603558, 30.681049920618534, 34.659632563591, 35.44226631522179, 29.806764349341393, 40.87099567055702, 31.518777832388878, 34.09215286374092, 31.660971641540527, 29.613293260335922, 26.410478472709656, 28.74119447171688, 27.18192808702588, 33.05828931927681, 31.25739472359419, 33.08644347079098, 25.543535690754652, 38.03281457722187, 29.65247142314911, 28.39807240664959, 25.441801466047764, 26.451260328292847, 36.962148666381836, 26.95151011645794, 29.834210515022278, 28.336114197969437, 39.69667649269104, 30.753492891788483, 27.88363590836525, 26.201811853796244, 30.413977727293968, 24.33655194938183, 29.53858770430088, 27.408484905958176, 24.983586594462395, 26.14844985306263, 28.624049335718155, 26.081647664308548, 27.528281893581152, 26.597328022122383, 30.545814037322998, 29.850670471787453, 24.652611944824457, 27.933210484683514, 30.741025760769844, 34.043041348457336, 29.514787763357162, 35.889917343854904, 24.164143778383732, 30.164097413420677, 31.03216542303562, 28.170346274971962, 31.223304644227028, 36.28514935076237, 25.570604242384434, 35.124834552407265, 27.357946641743183, 24.26923304796219, 26.287755765020847, 26.927638195455074, 17.272403046488762, 16.986911352723837, 17.658340081572533, 18.271634187549353, 18.67936895042658, 19.485825896263123, 20.11682777479291, 20.492213178426027, 21.257685529068112, 20.875292353332043, 21.511769557371736, 22.75175273232162, 22.498304910957813, 24.101766534149647, 24.707690563052893, 24.359441354870796, 23.718993715941906, 23.095516422763467, 25.263952108100057, 24.55574867129326, 25.59186662733555, 24.336743906140327, 23.873727287864313, 26.78083953820169, 26.74294671602547, 25.253632746636868, 25.565248794853687, 25.253779500722885, 24.624280761927366, 24.412770096212626, 26.312273632735014, 25.625057635828853, 25.13151502609253, 23.594851918518543, 25.80427623167634, 25.477082014083862, 25.86440583691001, 26.0730946296826, 25.818050369620323, 24.743485368788242, 24.08895855769515, 24.262109234929085, 24.19772936590016, 25.956297904253006, 25.566114634275436, 24.290734114591032, 24.2673308448866, 24.747471038252115, 24.74838423356414, 24.623813044279814], "epoch_time": [90.88623189926147, 89.03388595581055, 88.96818041801453, 89.01393747329712, 89.00464749336243, 88.9769229888916, 88.95932865142822, 88.990882396698, 88.99641466140747, 88.95812487602234, 88.97993445396423, 88.94781613349915, 88.98911499977112, 89.02108454704285, 88.99829769134521, 89.03412365913391, 88.98396897315979, 88.98121237754822, 88.99501371383667, 88.9870228767395, 89.0047869682312, 89.10508799552917, 89.05111789703369, 88.98546814918518, 89.00819540023804, 89.06115674972534, 89.0285542011261, 88.99784064292908, 89.02979350090027, 89.05537295341492, 89.00417947769165, 89.02553725242615, 89.01383137702942, 88.99141478538513, 89.0661473274231, 89.0273277759552, 89.05869317054749, 88.9876389503479, 89.07298421859741, 88.97634243965149, 89.01118278503418, 89.08995723724365, 89.07576179504395, 89.03244280815125, 89.03184080123901, 89.01292204856873, 88.98782110214233, 88.99821162223816, 89.03672432899475, 89.04095649719238, 89.05687618255615, 89.01368856430054, 89.03493022918701, 89.06197452545166, 89.07075667381287, 89.03896117210388, 89.05659198760986, 89.08391189575195, 89.07979393005371, 89.09932947158813, 89.059561252594, 89.06823658943176, 89.03347945213318, 89.02461051940918, 89.0603506565094, 89.05591678619385, 89.02908778190613, 89.06869578361511, 89.05631709098816, 89.0297749042511, 89.02681517601013, 89.07946467399597, 89.04749536514282, 89.07984399795532, 89.01197600364685, 89.0348072052002, 89.09160852432251, 89.066570520401, 89.02255034446716, 89.02763271331787, 89.00490999221802, 89.05678462982178, 89.08518099784851, 89.02999305725098, 89.0704927444458, 89.09109258651733, 89.10027122497559, 89.05624389648438, 89.02527809143066, 89.02374529838562, 89.00027370452881, 89.07114505767822, 89.06244993209839, 89.1078679561615, 89.05512404441833, 89.04819297790527, 89.07149028778076, 89.13741159439087, 89.05020093917847, 89.05408239364624, 89.0686366558075, 89.07986974716187, 89.05810189247131, 89.10892581939697, 89.0466685295105, 89.07077598571777, 89.06271052360535, 89.02036666870117, 89.11882972717285, 89.07072973251343, 89.08977055549622, 89.10526871681213, 89.06106567382812, 89.07026362419128, 89.06928277015686, 89.07098531723022, 89.08252239227295, 89.10649561882019, 89.06626963615417, 89.05694675445557, 89.07524728775024, 89.06179213523865, 89.06821250915527, 89.05435347557068, 89.04689002037048, 89.00280833244324, 89.0063145160675, 89.06188988685608, 89.02644348144531, 89.09541440010071, 89.04597926139832, 89.07557201385498, 89.09348106384277, 89.08139610290527, 89.04514789581299, 89.13407635688782, 89.06054306030273, 89.07961893081665, 89.11120319366455, 89.05985903739929, 89.04660820960999, 89.04751539230347, 89.05697417259216, 89.0574882030487, 89.07417607307434, 89.1010012626648, 89.10968375205994, 89.08543467521667, 89.0704734325409, 89.10694909095764, 89.11527705192566, 89.11186933517456, 89.04690837860107, 89.0951988697052, 89.0979552268982, 89.07981085777283, 89.07694458961487, 89.06839990615845, 89.08761429786682, 89.09458541870117, 89.0470838546753, 89.03828620910645, 89.08247137069702, 89.06165862083435, 89.09899950027466, 89.04293489456177, 89.04158186912537, 89.07754778862, 89.06787014007568, 89.06118726730347, 89.07095074653625, 89.0813045501709, 89.04154109954834, 89.07926321029663, 89.10643005371094, 89.05587792396545, 89.12968850135803, 89.06589198112488, 89.04048824310303, 89.054368019104, 89.06714630126953, 89.07559990882874, 89.02202129364014, 89.07957553863525, 89.05845403671265, 89.11100459098816, 89.0781512260437, 89.06311511993408, 89.0527720451355, 89.04329538345337, 89.06729340553284, 89.04662299156189, 89.06103372573853, 89.09650421142578, 89.05993843078613, 89.09481906890869, 89.07838439941406, 89.0952479839325, 89.1198627948761, 89.1390266418457]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr0.001-wdecay0.1-seed43.json <==
{"train_acc": [35.39, 53.416, 63.876, 71.45, 75.94, 78.926, 81.452, 83.044, 84.67, 85.876, 86.97, 87.85, 88.674, 89.572, 90.29, 90.712, 91.38, 91.976, 92.526, 93.064, 93.192, 93.682, 94.248, 94.268, 94.718, 94.964, 95.236, 95.508, 95.554, 95.968, 95.918, 96.26, 96.294, 96.284, 96.456, 96.732, 96.848, 96.78, 96.834, 96.898, 97.102, 96.994, 96.936, 97.072, 97.262, 97.252, 97.438, 96.952, 97.296, 97.214, 97.364, 97.362, 96.986, 97.34, 97.382, 97.286, 97.46, 97.286, 97.546, 97.244, 97.492, 97.192, 97.24, 97.384, 97.308, 97.34, 97.404, 97.434, 97.17, 97.408, 97.362, 97.396, 97.502, 97.49, 97.434, 97.408, 97.468, 97.43, 97.334, 97.262, 97.406, 97.356, 97.318, 97.09, 97.42, 97.282, 97.37, 97.452, 97.396, 97.252, 97.476, 97.172, 97.246, 97.362, 97.436, 97.196, 97.396, 97.242, 97.322, 97.342, 97.432, 97.272, 97.284, 97.36, 97.244, 97.408, 97.336, 97.278, 97.208, 97.528, 97.35, 97.348, 97.52, 97.434, 97.376, 97.658, 97.34, 97.316, 97.34, 97.3, 97.292, 97.232, 97.462, 97.634, 97.342, 97.434, 97.372, 97.37, 97.482, 97.274, 97.584, 97.49, 97.312, 97.518, 97.33, 97.662, 97.558, 97.502, 97.522, 97.286, 97.386, 97.652, 97.358, 97.376, 97.732, 97.42, 97.53, 97.338, 97.64, 97.448, 99.026, 99.65, 99.792, 99.86, 99.864, 99.914, 99.914, 99.924, 99.926, 99.902, 99.898, 99.904, 99.94, 99.906, 99.91, 99.924, 99.96, 99.912, 99.954, 99.938, 99.92, 99.904, 99.958, 99.96, 99.946, 99.938, 99.922, 99.958, 99.924, 99.93, 99.946, 99.94, 99.932, 99.954, 99.948, 99.96, 99.888, 99.924, 99.938, 99.942, 99.918, 99.944, 99.952, 99.952, 99.946, 99.946, 99.946, 99.938, 99.934, 99.938], "test_acc": [39.31, 59.22, 52.12, 64.07, 72.76, 77.92, 78.97, 76.62, 83.21, 81.03, 83.99, 86.27, 86.03, 87.17, 87.2, 87.1, 87.78, 89.14, 89.49, 88.8, 89.72, 88.99, 88.56, 89.67, 90.82, 90.37, 90.14, 90.28, 88.7, 90.86, 91.3, 90.15, 91.78, 90.34, 90.89, 91.76, 91.22, 90.36, 90.83, 89.95, 91.81, 89.83, 90.57, 91.99, 90.82, 91.79, 89.83, 92.43, 91.22, 90.55, 90.92, 91.81, 90.12, 91.25, 89.9, 91.51, 91.72, 91.52, 90.85, 91.13, 89.86, 90.69, 91.2, 91.02, 90.55, 90.52, 90.97, 90.48, 90.0, 92.04, 89.91, 91.5, 90.15, 89.42, 92.07, 90.12, 89.49, 89.9, 90.12, 90.3, 89.26, 90.75, 90.65, 89.9, 89.94, 91.92, 91.09, 89.85, 90.52, 90.66, 91.46, 90.34, 91.56, 90.4, 91.44, 89.83, 90.85, 90.2, 88.66, 91.08, 91.75, 89.44, 88.54, 90.79, 89.33, 89.61, 89.97, 90.54, 90.15, 90.74, 89.56, 91.43, 90.81, 90.03, 90.98, 90.26, 91.38, 90.53, 91.56, 92.13, 90.52, 88.75, 91.39, 91.89, 91.01, 90.76, 90.35, 90.49, 90.99, 91.28, 89.78, 91.18, 89.91, 89.85, 91.31, 91.35, 91.75, 91.03, 90.71, 92.06, 91.16, 90.75, 91.75, 92.17, 91.08, 91.18, 90.2, 90.96, 92.05, 90.08, 94.42, 94.62, 94.81, 94.78, 94.88, 94.78, 94.69, 94.8, 94.73, 94.71, 94.92, 94.9, 94.49, 94.86, 94.72, 94.65, 95.03, 94.67, 94.67, 94.98, 94.72, 94.66, 94.78, 94.73, 94.66, 94.98, 94.7, 94.68, 94.77, 94.92, 94.88, 94.81, 94.73, 94.86, 94.72, 94.99, 94.7, 94.75, 94.63, 94.75, 94.81, 94.64, 94.85, 94.55, 94.71, 94.66, 94.79, 94.26, 94.76, 94.47], "train_loss": [688.8327759504318, 500.32121109962463, 395.7897596359253, 318.53008073568344, 273.10684022307396, 241.00986659526825, 209.14937034249306, 191.63486441969872, 173.93240550160408, 161.04872727394104, 146.66822637617588, 137.1356454193592, 128.2429155856371, 118.06584765017033, 109.8021606579423, 104.89481331408024, 97.53679601848125, 90.19546779990196, 84.15651991963387, 78.69014344364405, 75.78028678521514, 71.02124062180519, 64.6333731263876, 64.30098459497094, 60.38922318071127, 56.94894178211689, 53.094132766127586, 51.219390127807856, 48.85691071487963, 45.48588031157851, 44.74564744532108, 41.38517076894641, 41.52773446030915, 41.6503762062639, 39.65332864411175, 37.12527045793831, 35.264888333156705, 36.5509663624689, 35.61920642666519, 34.676950451917946, 33.57348788622767, 33.73280095960945, 33.39395891781896, 33.735074173659086, 31.0518115228042, 31.26282578613609, 28.98625892959535, 33.8268105564639, 29.643197176977992, 31.964469889178872, 29.415809276513755, 29.730669831857085, 33.18866383749992, 29.781228215433657, 29.460593890864402, 30.114080423489213, 29.09053850453347, 30.20707601122558, 27.898137260228395, 31.310489806346595, 28.147281262092292, 31.162373705767095, 30.467314725741744, 29.289858926087618, 30.439481606706977, 29.94223844166845, 28.959693977609277, 29.784627014771104, 31.09711773507297, 29.44002642016858, 29.287567740306258, 30.007758243009448, 28.453503617085516, 28.85043118428439, 29.106191718950868, 29.713176483288407, 28.17114168778062, 28.90036948863417, 30.283458202145994, 30.497545241378248, 29.70030923280865, 29.957645173184574, 30.000347974710166, 32.60842923261225, 28.67573334928602, 30.793857166543603, 29.061089146882296, 28.763971851207316, 30.277400746010244, 30.717792442068458, 29.18485633470118, 31.674640619195998, 31.261381222866476, 29.46332116983831, 28.930229113437235, 31.604575276374817, 29.33097526896745, 31.479201497510076, 30.067667173221707, 30.061898889951408, 29.27719158027321, 31.123684206977487, 29.38416857412085, 30.588412198238075, 30.94185428135097, 29.480715555138886, 29.543875672854483, 30.25784564903006, 30.517890388146043, 28.90077872760594, 29.798351930454373, 29.29715681821108, 27.89196726307273, 28.888182774186134, 30.10702597722411, 27.609953159466386, 30.66426055226475, 30.32842649752274, 30.149947942234576, 30.539857327006757, 30.551619456149638, 30.10584386344999, 28.774948895908892, 27.335720160976052, 30.122645707800984, 29.956590555608273, 29.27147736493498, 29.02665194310248, 27.983415326103568, 30.205156507901847, 27.404218302108347, 28.882099650800228, 29.639252362772822, 28.09788037929684, 29.995971237309277, 26.816519265063107, 28.426419811323285, 28.10109689179808, 28.138222815468907, 29.920140355825424, 28.777450405061245, 27.06859115557745, 29.884726908057928, 29.09703442081809, 26.031548517290503, 28.5955091714859, 28.146918178535998, 30.31659118272364, 27.139324640855193, 28.834681910462677, 12.291069879895076, 5.122679726220667, 3.3917189671774395, 2.4893171034927946, 2.095411794813117, 1.4705476604867727, 1.3850281519262353, 1.2038886783120688, 1.0406143521759077, 1.3462082411133451, 1.3142380648750986, 1.2456657041184371, 0.8237752352288226, 1.1543499619201611, 1.081462089510751, 0.9653424788812117, 0.635181343597651, 1.1270815634507017, 0.7256063761269615, 0.7429214665335167, 1.099843205878642, 1.2558160016596958, 0.5960301672821515, 0.6331278812217533, 0.8455885989951639, 0.8385314768302123, 0.9256993570124905, 0.6427249962434871, 0.9373231948466128, 0.8626091981095669, 0.7868122921245231, 0.6645899955510686, 0.9931327070216867, 0.6202898171068227, 0.8175531151036921, 0.5340404418093385, 1.3603114951001771, 0.990087354915886, 0.8455010816833237, 0.730945284365589, 0.8531492586880631, 0.6389434976099437, 0.5947616095481862, 0.7364300740546241, 0.6551927418140622, 0.6559633723927618, 0.7274178888219467, 0.7584541440764951, 0.8263697429383683, 0.8142006011094054], "test_loss": [147.20693016052246, 90.95045125484467, 119.45072865486145, 84.98379749059677, 64.41620308160782, 52.38028809428215, 50.204052805900574, 56.98737087845802, 38.968758314847946, 42.967431366443634, 37.41346260905266, 32.533215790987015, 32.899116054177284, 30.800113007426262, 31.408499404788017, 30.98537890613079, 29.54895654320717, 26.81973434984684, 25.63859787583351, 26.558205477893353, 24.953195244073868, 28.58361980319023, 30.11347922682762, 27.438958525657654, 24.172430969774723, 25.498088747262955, 25.152423735708, 26.037017971277237, 31.558063700795174, 23.961603447794914, 24.521889969706535, 27.347830697894096, 23.806177280843258, 28.566841945052147, 25.203037716448307, 24.063168190419674, 26.9052175283432, 27.49272622168064, 27.403783574700356, 30.264221370220184, 23.320575669407845, 29.672809772193432, 27.11740107089281, 23.604015477001667, 26.243467681109905, 24.045020453631878, 32.047221690416336, 21.98125084489584, 26.144427075982094, 28.47333027422428, 29.307801313698292, 25.794706717133522, 30.77050745487213, 26.852525927126408, 31.25446155667305, 25.712686419487, 24.52267073839903, 27.760832644999027, 28.987216219305992, 27.45124441385269, 31.64644756913185, 27.953010722994804, 27.243768379092216, 26.719373926520348, 29.19824093580246, 28.74262797087431, 29.015686601400375, 30.46941876411438, 30.744085177779198, 24.551127076148987, 32.02444486320019, 27.26405221223831, 31.478036746382713, 36.65680815279484, 22.85963898897171, 31.118539288640022, 34.6544783860445, 31.582589864730835, 30.935971915721893, 30.693147838115692, 32.709064945578575, 27.935481294989586, 30.338504061102867, 32.04101726412773, 32.03743527829647, 23.39085178822279, 27.29016302525997, 33.597612142562866, 27.796695925295353, 29.056328006088734, 25.644233874976635, 28.290673522278666, 24.28272546827793, 30.96984575688839, 25.579841874539852, 31.444950982928276, 29.558265641331673, 31.040937013924122, 34.34152093529701, 25.96972095221281, 25.125511407852173, 31.248369067907333, 36.761890321969986, 26.855029433965683, 36.04391351342201, 32.454208590090275, 33.298804834485054, 30.492791786789894, 30.952010095119476, 28.455419674515724, 31.315033927559853, 26.68407052755356, 28.76305252313614, 32.28950718045235, 27.034639082849026, 30.800425603985786, 27.07824932038784, 28.520339518785477, 26.313985355198383, 22.84121337532997, 29.71075075864792, 36.26202067732811, 27.394971653819084, 24.661681421101093, 28.067108400166035, 30.17464706301689, 27.217307463288307, 29.142096534371376, 27.345756515860558, 29.278240628540516, 31.614048808813095, 28.26682835072279, 29.936329424381256, 31.403734430670738, 26.895729161798954, 28.032999768853188, 25.441575072705746, 30.538739748299122, 28.855127654969692, 24.083332553505898, 27.536856219172478, 28.047918185591698, 26.05355228483677, 23.674061246216297, 28.66686201095581, 27.79075261950493, 31.378178223967552, 28.245866417884827, 25.415367975831032, 31.17852233350277, 17.550472047179937, 17.79734856262803, 17.95619674772024, 18.9357990026474, 19.846128098666668, 20.643567692488432, 21.787396024912596, 22.00175954401493, 22.81304842233658, 22.99742767959833, 22.80113010853529, 23.215490240603685, 25.05140650086105, 23.883625358343124, 25.90355148911476, 24.77565871179104, 24.18110180273652, 24.38903809711337, 24.891836054623127, 24.41252078488469, 24.41655221581459, 24.671881832182407, 25.585543382912874, 26.84368658810854, 25.51656450331211, 26.259575543925166, 26.683385524898767, 27.42462233453989, 26.46075965464115, 25.691918272525072, 25.617317251861095, 26.794872794300318, 26.270797319710255, 26.809449972584844, 26.06623915443197, 26.269930539652705, 27.236873157322407, 26.104916327632964, 26.163297720253468, 26.5950880413875, 26.910521633923054, 27.49864261597395, 26.47616376169026, 28.919127775356174, 27.298678293824196, 27.33836668729782, 27.525474026799202, 28.823542937636375, 26.417356625199318, 29.863710975274444], "epoch_time": [90.96213841438293, 88.93078851699829, 88.9878339767456, 88.95591640472412, 88.9465639591217, 89.03858399391174, 88.95893573760986, 88.96783494949341, 88.9785099029541, 88.94874358177185, 88.99744939804077, 89.01566910743713, 88.98048448562622, 88.93409276008606, 88.97462153434753, 89.03343892097473, 89.00225067138672, 88.99541997909546, 89.0180766582489, 89.02894639968872, 89.02541637420654, 89.05561065673828, 89.02876162528992, 89.0204930305481, 89.0051519870758, 89.02792263031006, 89.00254249572754, 89.0259599685669, 89.02953219413757, 89.0483033657074, 89.02679586410522, 88.99069380760193, 89.00143122673035, 89.02042531967163, 89.00412654876709, 89.03027081489563, 89.03536343574524, 88.99338364601135, 89.02283525466919, 88.90009474754333, 88.8846275806427, 88.91785216331482, 88.86563110351562, 88.85894417762756, 88.89081192016602, 88.89969062805176, 88.89667320251465, 88.95150399208069, 88.93455195426941, 88.92814254760742, 88.9050498008728, 88.88896870613098, 88.87438559532166, 88.99192452430725, 88.88988423347473, 88.91970014572144, 88.94528007507324, 88.89992952346802, 88.93861436843872, 88.91392827033997, 88.91712236404419, 88.91981863975525, 88.96401619911194, 88.91614985466003, 88.9139974117279, 88.93351101875305, 88.94492197036743, 88.9551031589508, 88.91541457176208, 88.8929123878479, 88.93796348571777, 88.91565251350403, 88.96067118644714, 88.9327039718628, 88.92292952537537, 88.94692349433899, 88.87031149864197, 88.96817445755005, 88.93620944023132, 88.94742035865784, 88.90042734146118, 88.89168286323547, 88.94505214691162, 88.90943956375122, 88.90444803237915, 88.92577719688416, 88.94656658172607, 88.91153836250305, 88.94746160507202, 88.99279999732971, 88.97927856445312, 88.92151379585266, 88.89933252334595, 88.95992231369019, 88.90119767189026, 88.94034934043884, 88.91131973266602, 89.0024631023407, 88.99308156967163, 88.92440462112427, 88.95449328422546, 88.97203469276428, 88.94588160514832, 88.91417217254639, 88.92903757095337, 88.96717357635498, 88.91769361495972, 88.87933874130249, 88.94368052482605, 88.898024559021, 88.95426797866821, 88.92927384376526, 88.94824743270874, 88.96647357940674, 88.97470021247864, 88.93569326400757, 88.96335053443909, 88.91563558578491, 88.96577525138855, 88.92492127418518, 88.94681596755981, 88.94641828536987, 88.89754796028137, 88.9460232257843, 88.92535138130188, 88.9495620727539, 88.98130512237549, 88.95048093795776, 88.94829368591309, 89.00073742866516, 88.92773723602295, 88.96701097488403, 88.91112756729126, 88.90792512893677, 88.95396685600281, 88.93341255187988, 88.90481996536255, 88.93246126174927, 88.93807005882263, 88.92257380485535, 88.93890523910522, 88.94777655601501, 88.93968105316162, 88.95967698097229, 88.91921091079712, 88.96050119400024, 88.95611453056335, 88.9446313381195, 88.98706197738647, 89.00886535644531, 88.96555304527283, 88.95972323417664, 88.98002099990845, 88.9659035205841, 88.95529508590698, 88.92459774017334, 88.94250321388245, 88.98928666114807, 88.94979429244995, 88.96737146377563, 88.9728798866272, 88.94501781463623, 89.00576663017273, 88.95843124389648, 88.94120860099792, 88.9830539226532, 88.9087426662445, 88.96335649490356, 88.96761155128479, 88.93462204933167, 88.94964718818665, 88.95889925956726, 88.95948958396912, 88.98734903335571, 88.9284565448761, 88.94205594062805, 88.98176765441895, 88.94449996948242, 88.95317029953003, 89.00423979759216, 88.95518827438354, 88.94785046577454, 88.95859003067017, 88.97460770606995, 88.93644618988037, 88.96835947036743, 88.97564888000488, 89.00198411941528, 88.99626731872559, 89.00000429153442, 88.92309427261353, 88.96446084976196, 88.94530749320984, 88.92772555351257, 88.94086122512817, 88.98811650276184, 89.11103701591492, 88.95223021507263, 88.97850131988525, 88.99108839035034]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr0.001-wdecay0.1-seed44.json <==
{"train_acc": [34.642, 52.086, 63.392, 71.62, 75.874, 79.204, 81.3, 82.998, 84.882, 86.05, 87.01, 88.002, 88.678, 89.7, 90.278, 90.846, 91.456, 91.76, 92.51, 92.846, 93.284, 93.766, 93.75, 94.528, 94.66, 94.952, 95.108, 95.426, 95.622, 96.08, 95.89, 95.962, 96.18, 96.362, 96.34, 96.764, 96.498, 96.738, 97.088, 96.882, 96.908, 97.002, 97.174, 96.916, 97.074, 97.226, 97.042, 97.302, 97.184, 97.306, 97.406, 97.32, 97.35, 97.366, 97.374, 97.46, 97.388, 97.448, 97.492, 97.368, 97.424, 97.242, 97.462, 97.424, 97.328, 97.532, 97.486, 97.302, 97.654, 97.38, 97.588, 97.392, 97.256, 97.302, 97.388, 97.554, 97.242, 97.362, 97.08, 97.312, 97.388, 97.348, 97.512, 97.422, 97.324, 97.416, 97.292, 97.196, 97.38, 97.408, 97.388, 97.316, 97.512, 97.532, 97.228, 97.304, 97.33, 97.338, 97.424, 97.43, 97.38, 97.5, 97.256, 97.48, 97.414, 97.436, 97.442, 97.256, 97.346, 97.376, 97.32, 97.398, 97.346, 97.36, 97.212, 97.484, 97.304, 97.578, 97.338, 97.372, 97.582, 97.586, 97.298, 97.42, 97.344, 97.374, 97.298, 97.378, 97.42, 97.514, 97.49, 97.49, 97.558, 97.394, 97.488, 97.414, 97.428, 97.494, 97.608, 97.38, 97.43, 97.508, 97.462, 97.43, 97.588, 97.434, 97.666, 97.464, 97.612, 97.554, 99.252, 99.704, 99.82, 99.872, 99.882, 99.908, 99.948, 99.928, 99.924, 99.938, 99.926, 99.924, 99.894, 99.898, 99.928, 99.916, 99.944, 99.924, 99.896, 99.926, 99.948, 99.938, 99.954, 99.938, 99.948, 99.922, 99.928, 99.948, 99.934, 99.936, 99.936, 99.902, 99.93, 99.966, 99.944, 99.948, 99.95, 99.936, 99.938, 99.944, 99.912, 99.928, 99.964, 99.982, 99.96, 99.952, 99.934, 99.892, 99.912, 99.942], "test_acc": [44.63, 50.93, 63.8, 63.14, 74.59, 76.83, 79.16, 79.4, 78.77, 84.14, 85.56, 85.11, 83.37, 87.13, 86.02, 86.88, 87.76, 88.58, 88.13, 89.31, 89.42, 89.95, 89.24, 89.02, 90.28, 86.67, 88.61, 88.76, 90.94, 90.37, 91.14, 88.72, 90.75, 89.6, 90.25, 90.9, 89.6, 90.98, 91.25, 90.3, 91.15, 90.41, 90.24, 91.39, 91.56, 89.68, 91.04, 91.11, 90.94, 91.78, 91.32, 90.74, 90.21, 89.99, 91.09, 89.39, 89.58, 90.75, 89.94, 90.65, 91.28, 91.54, 91.98, 91.21, 90.44, 91.33, 91.84, 89.56, 91.05, 90.87, 90.54, 90.67, 88.69, 91.48, 91.78, 89.75, 90.64, 91.3, 89.94, 90.16, 90.21, 91.39, 91.35, 91.11, 90.95, 90.43, 90.51, 91.19, 90.82, 89.49, 91.29, 91.68, 90.51, 89.39, 90.44, 90.63, 90.95, 91.01, 91.41, 91.26, 91.35, 90.41, 89.38, 89.08, 90.48, 90.07, 90.18, 90.79, 90.57, 92.17, 89.63, 89.39, 90.71, 91.27, 88.22, 88.62, 88.48, 90.58, 89.92, 92.25, 91.3, 91.66, 90.75, 91.9, 90.67, 91.58, 90.04, 89.42, 90.32, 91.33, 91.51, 91.48, 91.79, 89.77, 91.82, 90.11, 90.39, 91.31, 91.04, 90.71, 89.36, 90.24, 91.57, 90.39, 90.97, 90.64, 92.21, 90.54, 90.9, 91.05, 94.33, 94.49, 94.63, 94.71, 94.88, 94.76, 94.88, 94.86, 94.8, 94.91, 95.03, 94.82, 94.54, 94.64, 94.7, 94.88, 94.79, 94.77, 94.95, 95.03, 95.13, 94.94, 94.87, 94.8, 94.62, 95.1, 94.77, 94.9, 94.89, 94.92, 94.71, 94.53, 94.88, 94.93, 94.87, 94.81, 95.03, 95.11, 95.05, 94.65, 94.42, 94.71, 94.93, 94.97, 94.75, 94.65, 94.53, 94.61, 94.77, 94.75], "train_loss": [687.8373655080795, 512.3805994391441, 402.032274723053, 319.2176621556282, 274.08723840117455, 237.6987401843071, 211.79892501235008, 192.66449037194252, 172.71828353405, 158.15329168736935, 147.15062345564365, 136.52130399644375, 127.552888661623, 117.02086538076401, 110.02638493478298, 103.96032078564167, 96.84007799625397, 92.48424854874611, 84.28943828493357, 80.82829767465591, 76.2692684084177, 69.49183474481106, 68.9867811538279, 62.061050571501255, 59.79047276824713, 56.42037323117256, 54.13451921753585, 52.06691311299801, 49.177543971687555, 45.63681583292782, 45.17950148880482, 44.61388413980603, 43.10866593755782, 40.47511035203934, 40.5836314894259, 36.17574573494494, 38.63519116677344, 36.53729404322803, 33.65624750871211, 35.37929241359234, 34.781391808763146, 34.61937977094203, 31.58743221219629, 33.86609910149127, 32.32261772453785, 31.497745943255723, 32.773826790973544, 30.56328601576388, 31.54019852168858, 31.615605206228793, 29.686409052461386, 29.9542701439932, 30.91169016249478, 29.238960961811244, 29.52745095361024, 28.840616119559854, 29.20242318417877, 28.730521572753787, 28.53519041184336, 29.95073705725372, 29.212715334258974, 31.7254384662956, 28.187559637241066, 28.842520245350897, 29.98666558135301, 28.37555806990713, 28.04414687398821, 29.714944344945252, 27.06021425779909, 29.60984594374895, 27.83728368766606, 29.49423812236637, 30.378781544044614, 30.276027273386717, 29.175832281820476, 28.50531758647412, 30.658281099051237, 29.411774327978492, 32.20683060307056, 30.334125502966344, 28.966911149211228, 29.643885154277086, 28.256522303447127, 29.152201995253563, 30.029860991053283, 28.94019075948745, 31.121134588494897, 31.285464790649712, 29.687029341235757, 28.952368749305606, 29.330692030489445, 30.78111571725458, 28.709466862492263, 28.143990833777934, 31.162069075740874, 30.100385084748268, 30.241808192804456, 29.755603471770883, 29.260018792934716, 29.25059204408899, 30.36916653998196, 28.2097129477188, 30.354545656591654, 28.18846426019445, 29.77320739068091, 29.261642693076283, 28.52937175706029, 30.980438243597746, 30.13184460485354, 29.943212069571018, 29.905466614291072, 29.434734046459198, 29.784157121554017, 29.084899772889912, 30.852666922844946, 28.739615560043603, 31.089348521083593, 27.641029903665185, 29.522848612628877, 30.073349203914404, 27.535797968506813, 28.414160948246717, 30.656336104497313, 29.125559161417186, 29.286178863607347, 29.0700559951365, 29.444414573721588, 29.68815024662763, 29.195770434569567, 28.70126831252128, 27.7023051395081, 28.56789720337838, 27.31416316051036, 29.236258800141513, 28.687178532592952, 28.700313242152333, 29.117366831749678, 27.831363779492676, 28.420644693542272, 29.38377923052758, 29.23642374575138, 27.732635857071728, 29.273926041089, 28.63384142378345, 27.724643618799746, 28.195414634421468, 26.124039145186543, 29.460967103019357, 27.054146035574377, 28.144100796431303, 9.854643457336351, 4.535382958129048, 3.2190101272426546, 2.167577598243952, 1.7914672604529187, 1.5685225318593439, 1.0301538847998017, 1.1759579384379322, 1.2007681833056267, 0.8837405237281928, 0.976311190835986, 0.9953980018799484, 1.282517362415092, 1.1225068112198642, 1.0340422387344006, 1.064980536886651, 0.7268825192659278, 0.9067317518492928, 1.1372093056925223, 0.9920352681729128, 0.8398198616578156, 0.7260428018344101, 0.6769564152618841, 0.7796157321499777, 0.656952670413375, 0.9862211923827999, 1.0074260042747483, 0.7727109612369532, 0.7289348127142148, 0.6661087744887482, 0.8731325062062751, 0.9881388777521352, 0.9227598360248521, 0.5253714281989232, 0.589280012979998, 0.7193968456158473, 0.6826863049363965, 0.6977750211808598, 0.7494465973832121, 0.6868595487558196, 1.0064911852450678, 0.8673286707235093, 0.6350813358731102, 0.3370759744930183, 0.46848591071648116, 0.5757286807443052, 0.7510006017573687, 1.1293267572509649, 1.000649276213153, 0.6708765603943903], "test_loss": [117.89436829090118, 110.49620997905731, 83.4832763671875, 100.30592197179794, 60.04184138774872, 55.123452961444855, 51.54134592413902, 50.2384772002697, 52.31280365586281, 39.209011256694794, 34.24304986000061, 36.032126754522324, 41.57078930735588, 31.77932435274124, 35.057748943567276, 31.54376110434532, 30.982279613614082, 28.201501592993736, 29.363657251000404, 27.099808871746063, 26.71110148727894, 25.972463011741638, 28.674551874399185, 29.459075331687927, 25.923516407608986, 36.623746290802956, 31.484280355274677, 30.678280740976334, 24.482622250914574, 24.59625206887722, 24.195501066744328, 33.36451889574528, 26.765379637479782, 30.291930750012398, 29.735273480415344, 26.44223029911518, 30.460246823728085, 25.99975325167179, 26.575270853936672, 28.44047462940216, 25.709910072386265, 28.977731078863144, 32.05860376358032, 26.984003081917763, 24.486266374588013, 31.008251771330833, 27.19410777837038, 26.55123357474804, 27.485487297177315, 23.41356810182333, 26.144245371222496, 28.8735720962286, 29.654253244400024, 29.64798778295517, 26.22031307965517, 30.509926736354828, 32.70641276240349, 29.342186495661736, 33.41403312981129, 29.49527008831501, 27.742217376828194, 26.49382843822241, 24.466849736869335, 28.63476863503456, 29.986591085791588, 26.15429886430502, 23.98777361959219, 33.69315958023071, 27.772915609180927, 27.964939758181572, 29.720554426312447, 27.045423842966557, 37.331090569496155, 24.60800986737013, 24.510404512286186, 31.961229607462883, 29.09227330982685, 27.761104360222816, 33.3021499812603, 30.005657739937305, 31.860530719161034, 25.2638061568141, 25.912935823202133, 30.432131499052048, 27.67179549485445, 31.021256133913994, 29.3519993647933, 25.93081697821617, 30.04445144534111, 31.933672048151493, 29.179686181247234, 25.22652043402195, 29.822231635451317, 34.46188497543335, 31.371575124561787, 29.32696044817567, 27.894356295466423, 28.060164093971252, 25.420523092150688, 26.652115747332573, 24.933063849806786, 32.2755942940712, 33.883224323391914, 34.36026934534311, 29.571438163518906, 31.135590344667435, 31.88246414065361, 27.729456767439842, 30.779445707798004, 23.84317374229431, 31.41817419230938, 33.30449993908405, 29.130795784294605, 27.099399596452713, 35.91080033779144, 36.206770196557045, 36.85025958716869, 31.93042916804552, 32.981881469488144, 22.495968483388424, 27.873913675546646, 25.231982234865427, 28.6357409209013, 25.134439907968044, 28.623161152005196, 25.447513110935688, 30.885134771466255, 33.143498972058296, 29.194971978664398, 26.92082765698433, 26.713774375617504, 26.158463716506958, 25.133352875709534, 32.234232891350985, 24.727117776870728, 29.162629263475537, 28.12370553612709, 26.932954996824265, 28.284492418169975, 30.266288284416078, 35.475555792450905, 31.146328426897526, 25.090884193778038, 28.55857342481613, 26.157544866204262, 28.965374521911144, 23.633720099925995, 28.880048498511314, 27.74198430776596, 28.011457674205303, 16.5396126229316, 16.711790883913636, 17.085759092122316, 17.715069066733122, 17.927256217226386, 18.931358786299825, 18.581868750974536, 20.058448947034776, 20.837581812869757, 21.023195054382086, 20.985588751733303, 22.20078720897436, 23.472692035138607, 24.501390950754285, 23.374013870954514, 23.422823820263147, 23.32444654032588, 23.816131848841906, 23.233564388006926, 23.762046225368977, 23.570727314800024, 24.93082670494914, 24.204225972294807, 24.83264596015215, 24.822536647319794, 24.245539002120495, 24.880408443510532, 25.037592947483063, 25.313100225292146, 25.141397763043642, 25.227394677698612, 26.10945526883006, 25.96610956080258, 25.023837685585022, 24.912209359928966, 24.80687989294529, 24.854894902557135, 25.506963638123125, 24.898772532120347, 28.048246191814542, 27.652497314848006, 26.560926891863346, 26.206320183351636, 25.51116668432951, 25.81188389658928, 26.332235537469387, 26.818289630115032, 25.97772290930152, 25.368141658604145, 25.909309152513742], "epoch_time": [91.17344737052917, 89.24414992332458, 89.2644464969635, 89.22786498069763, 89.22007894515991, 89.22560524940491, 89.31688189506531, 89.24261474609375, 89.2426209449768, 89.22909998893738, 89.25944566726685, 89.29799270629883, 89.25557565689087, 89.28165125846863, 89.24962496757507, 89.2612898349762, 89.3003671169281, 89.35105586051941, 89.22695112228394, 89.24151372909546, 89.21335649490356, 89.20760917663574, 89.27593564987183, 89.37519931793213, 89.26887035369873, 89.22661423683167, 89.31936454772949, 89.22919225692749, 89.28754472732544, 89.30418634414673, 89.28381848335266, 89.29230642318726, 89.29118156433105, 89.3226568698883, 89.30946588516235, 89.23876667022705, 89.26701283454895, 89.18810033798218, 89.27756810188293, 89.25870871543884, 89.32982683181763, 89.30643630027771, 89.28617072105408, 89.35805821418762, 89.28241419792175, 89.26752805709839, 89.26394319534302, 89.28487968444824, 89.26807808876038, 89.33116030693054, 89.35770630836487, 89.28357529640198, 89.32792949676514, 89.39460778236389, 89.33875870704651, 89.2817120552063, 89.30678677558899, 89.35296297073364, 89.31085205078125, 89.31654572486877, 89.3418447971344, 89.28919196128845, 89.2833321094513, 89.27229070663452, 89.31125903129578, 89.30349278450012, 89.36484885215759, 89.31444001197815, 89.31584286689758, 89.33062839508057, 89.31510305404663, 89.3195436000824, 89.26142454147339, 89.3742082118988, 89.33649277687073, 89.28635692596436, 89.31554388999939, 89.3225257396698, 89.35956382751465, 89.31062722206116, 89.30334568023682, 89.36165881156921, 89.32467150688171, 89.39135074615479, 89.36275315284729, 89.27460098266602, 89.26935648918152, 89.32400155067444, 89.299232006073, 89.24303388595581, 89.32257103919983, 89.29324746131897, 89.36213970184326, 89.34077477455139, 89.29789972305298, 89.32214593887329, 89.30190563201904, 89.3640604019165, 89.32969760894775, 89.35110664367676, 89.31820797920227, 89.26101231575012, 89.32768392562866, 89.35193204879761, 89.32364439964294, 89.33127617835999, 89.31964921951294, 89.30013012886047, 89.28368949890137, 89.27429103851318, 89.28931379318237, 89.3930459022522, 89.35925149917603, 89.30767822265625, 89.35582661628723, 89.33923029899597, 89.38624143600464, 89.31733965873718, 89.3348240852356, 89.33536887168884, 89.27862811088562, 89.29658055305481, 89.31823086738586, 89.30177235603333, 89.28788185119629, 89.31444573402405, 89.3486258983612, 89.28367733955383, 89.30936598777771, 89.28873777389526, 89.27025961875916, 89.31280636787415, 89.36522316932678, 89.33065748214722, 89.35904955863953, 89.34271168708801, 89.36219954490662, 89.36169075965881, 89.36848664283752, 89.29955911636353, 89.39266085624695, 89.36243796348572, 89.293452501297, 89.30477023124695, 89.32935905456543, 89.39222860336304, 89.29177045822144, 89.34275317192078, 89.29210090637207, 89.26987552642822, 89.28828549385071, 89.34442043304443, 89.2798523902893, 89.31548309326172, 89.33336877822876, 89.3519639968872, 89.29575204849243, 89.37902045249939, 89.30879044532776, 89.30740022659302, 89.30366539955139, 89.29504561424255, 89.35003900527954, 89.39395332336426, 89.27840828895569, 89.31634068489075, 89.29219627380371, 89.30657148361206, 89.32421040534973, 89.40553832054138, 89.35023617744446, 89.2748773097992, 89.3313536643982, 89.30179476737976, 89.33754014968872, 89.35771489143372, 89.2884795665741, 89.36580324172974, 89.32653760910034, 89.269540309906, 89.33669304847717, 89.348149061203, 89.32653498649597, 89.31904244422913, 89.39174127578735, 89.31184220314026, 89.35734534263611, 89.36382102966309, 89.33772349357605, 89.3709774017334, 89.06819128990173, 89.08541059494019, 89.04664301872253, 89.04888916015625, 89.05960440635681, 89.05071496963501, 88.99352526664734, 89.10620713233948, 89.06511735916138, 89.09698605537415]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr0.005-wdecay0.02-seed42.json <==
{"train_acc": [27.882, 42.6, 55.176, 63.824, 70.782, 75.05, 78.262, 80.668, 82.13, 84.32, 85.0, 86.184, 87.24, 87.652, 88.728, 89.496, 90.198, 90.242, 91.072, 91.41, 92.02, 92.204, 92.986, 93.13, 93.422, 93.862, 94.058, 94.172, 94.672, 94.57, 94.746, 95.236, 95.308, 95.352, 95.682, 95.77, 95.724, 95.886, 95.912, 96.04, 96.33, 96.326, 96.42, 96.492, 96.38, 96.492, 96.572, 96.668, 96.594, 96.782, 96.84, 96.564, 96.74, 96.756, 96.788, 96.802, 96.906, 96.928, 96.816, 96.93, 96.806, 96.966, 97.03, 96.85, 96.97, 97.046, 97.004, 96.902, 97.028, 97.0, 96.894, 97.138, 96.79, 96.936, 97.262, 96.938, 96.972, 97.218, 97.008, 97.108, 96.892, 97.298, 97.218, 97.138, 97.108, 97.112, 97.076, 97.226, 97.106, 96.958, 97.32, 97.188, 97.33, 97.078, 97.102, 97.136, 97.222, 97.284, 97.214, 97.284, 96.88, 97.34, 97.068, 97.474, 96.98, 97.216, 97.25, 97.098, 97.242, 97.138, 97.284, 97.078, 97.39, 97.334, 97.552, 97.162, 97.168, 97.024, 97.354, 97.214, 97.284, 97.414, 97.25, 97.348, 97.174, 97.294, 97.342, 97.332, 97.452, 97.244, 97.11, 97.296, 97.194, 97.354, 97.526, 97.076, 97.208, 97.508, 97.244, 97.284, 97.348, 97.39, 97.22, 97.4, 97.376, 97.224, 97.476, 97.42, 97.416, 97.282, 99.096, 99.652, 99.746, 99.836, 99.866, 99.892, 99.906, 99.898, 99.892, 99.896, 99.918, 99.906, 99.906, 99.914, 99.89, 99.906, 99.914, 99.918, 99.92, 99.918, 99.92, 99.918, 99.926, 99.946, 99.938, 99.906, 99.912, 99.926, 99.918, 99.952, 99.922, 99.936, 99.96, 99.958, 99.952, 99.912, 99.842, 99.93, 99.94, 99.948, 99.94, 99.926, 99.946, 99.938, 99.962, 99.966, 99.922, 99.914, 99.94, 99.896], "test_acc": [35.11, 42.09, 56.6, 62.64, 72.52, 71.56, 76.55, 78.64, 79.43, 79.07, 81.78, 83.02, 83.57, 82.09, 82.57, 85.99, 86.59, 87.66, 86.19, 87.74, 88.98, 88.0, 86.56, 88.32, 87.6, 87.74, 89.92, 89.11, 89.26, 89.4, 90.3, 90.04, 89.07, 90.51, 89.02, 89.35, 90.75, 89.93, 89.47, 89.5, 89.89, 89.78, 91.2, 89.15, 85.75, 90.72, 90.43, 91.38, 90.91, 89.55, 88.54, 92.01, 90.37, 91.36, 89.03, 89.62, 89.49, 88.72, 91.42, 91.42, 90.34, 88.99, 91.04, 91.41, 89.07, 88.06, 88.0, 90.35, 89.47, 88.15, 89.36, 91.41, 90.48, 90.32, 91.9, 91.95, 89.48, 91.05, 90.69, 89.82, 89.96, 90.23, 89.57, 89.7, 90.77, 89.74, 91.91, 90.12, 91.21, 88.67, 91.08, 90.05, 91.65, 86.68, 89.15, 90.85, 91.29, 90.77, 91.02, 91.31, 90.62, 88.74, 90.89, 87.83, 89.56, 91.31, 90.62, 90.94, 91.58, 90.29, 89.12, 90.28, 90.09, 90.83, 91.15, 91.04, 90.87, 89.76, 90.12, 90.75, 90.92, 88.66, 90.57, 92.26, 91.22, 90.44, 90.93, 90.22, 91.38, 91.49, 90.0, 90.38, 90.6, 90.75, 90.91, 89.97, 89.7, 90.33, 91.33, 89.88, 91.44, 91.77, 90.32, 89.82, 89.81, 89.76, 90.42, 91.55, 89.75, 90.79, 94.18, 94.37, 94.47, 94.56, 94.62, 94.63, 94.56, 94.63, 94.55, 94.51, 94.48, 94.68, 94.97, 94.86, 94.66, 94.97, 94.8, 94.52, 94.83, 94.87, 94.82, 94.36, 94.6, 94.77, 94.63, 94.68, 94.49, 94.53, 94.86, 94.86, 94.95, 95.04, 94.91, 94.85, 94.67, 94.65, 94.64, 94.9, 94.81, 94.86, 94.68, 94.56, 94.78, 94.6, 95.06, 94.58, 94.25, 94.47, 94.76, 94.78], "train_loss": [777.6498531103134, 601.4031857252121, 480.04901802539825, 397.34975296258926, 327.3892930150032, 279.8187486231327, 243.43155175447464, 219.0794685781002, 200.69977781176567, 179.69273620843887, 169.1079221367836, 156.45067828893661, 143.90264743566513, 139.90869116783142, 127.50742910802364, 119.5994366556406, 112.37379174679518, 110.4398041665554, 99.59403545409441, 95.37039248645306, 89.27868477255106, 87.54912269860506, 79.612767547369, 77.69940193369985, 72.78421320021152, 69.31118994578719, 66.8503124192357, 64.69853586703539, 59.30380925908685, 60.53387459740043, 57.99068731814623, 52.29519606009126, 51.77970580756664, 51.266736414283514, 47.010013587772846, 47.74051067978144, 47.39358121715486, 45.43084239400923, 44.9125380795449, 44.1572526153177, 41.354080652818084, 40.29249731451273, 39.923666161485016, 39.194687717594206, 40.01153763383627, 39.03751300647855, 38.59356955252588, 36.724178003147244, 38.82154954969883, 36.633861895650625, 35.7804432567209, 37.631057949736714, 35.866976918652654, 36.282554958947, 36.564935863018036, 35.695501713082194, 35.01608559116721, 35.18371720891446, 34.921049886383116, 34.28894877247512, 35.73761585354805, 34.336893325671554, 33.33371261134744, 34.97985748574138, 33.00046163331717, 33.71880818530917, 33.816559839993715, 35.0300092343241, 32.54318933933973, 33.01598965842277, 34.8284465232864, 31.808166494593024, 35.53372025489807, 34.91263303719461, 30.55952373612672, 35.18042359314859, 34.01115657109767, 32.026651214808226, 33.27658587321639, 32.3870856910944, 34.614475826732814, 31.027125691995025, 31.522487683221698, 32.42717609088868, 32.16414459049702, 32.958794482052326, 32.75555651355535, 30.980120938271284, 32.60450928937644, 34.45265080500394, 30.930316251702607, 31.87481660488993, 31.28960760962218, 32.69911057315767, 31.30729568330571, 32.799695597961545, 31.475750513374805, 30.674724530428648, 32.37089625373483, 31.66946649365127, 34.57894263602793, 30.154878962785006, 33.886606166139245, 28.73827953916043, 34.71052148099989, 31.006809651851654, 30.517658539116383, 32.49274168629199, 31.385224550031126, 31.327847205102444, 30.949295894242823, 34.16951619181782, 29.844904581084847, 30.564301644451916, 28.20751676429063, 31.645316269248724, 32.03162683080882, 32.92514694388956, 30.47234331909567, 31.09757042955607, 30.884675248526037, 29.71660947520286, 32.03270528744906, 30.105878646485507, 31.68211813084781, 31.743787269107997, 29.44215007312596, 30.1001743003726, 28.58795264083892, 31.172793570905924, 32.23733324930072, 30.654007812961936, 31.373677966184914, 29.97973693627864, 28.541302348021418, 32.43284129910171, 30.96525394357741, 27.994941214099526, 30.60102546866983, 30.164724153466523, 30.081388601101935, 29.469368741847575, 31.52548815216869, 29.160931864753366, 30.54927007528022, 31.457269572652876, 28.565196142997593, 29.450744629837573, 28.699092249386013, 30.59660048596561, 10.988933661254123, 4.950203554821201, 3.57287611666834, 2.4923865344608203, 1.999427004455356, 1.6213382799905958, 1.579668214180856, 1.3364668732392602, 1.3015266094771505, 1.4164018274641421, 1.2078240265964268, 1.2708946617749461, 1.2874986035440088, 1.0269918613994378, 1.2839135747490218, 1.1336325088341255, 1.0925954185895534, 1.117705508342624, 0.9170906495382951, 0.989508064308211, 0.9938898958116624, 1.0435111202159533, 0.9005591882905719, 0.7892561592707352, 0.7652249220791418, 1.1710356489520564, 1.0150886996143527, 0.8697958111433763, 1.0117586396781917, 0.6157974136554003, 0.8686790358569851, 0.7946433261231505, 0.5419869886682136, 0.6068251770479947, 0.5854943675176401, 0.9360759417913869, 1.7721913773275446, 0.7061397461598062, 0.7584345558034329, 0.6005386521937908, 0.8061826986991036, 0.8582636970315889, 0.6048061520923511, 0.8578640200644259, 0.552661388928982, 0.5492258507338192, 0.8752149383408323, 1.1267661734596004, 0.7480552764554886, 1.1889522917408613], "test_loss": [133.1096512079239, 129.18386936187744, 98.28930974006653, 88.39102947711945, 62.69519257545471, 66.70889973640442, 56.455116868019104, 48.99541515111923, 46.96193245053291, 50.34317207336426, 44.42654514312744, 39.965636163949966, 39.01569464802742, 44.414132475852966, 42.135230004787445, 34.69723169505596, 32.86126451194286, 30.06694906949997, 33.96246272325516, 30.495520532131195, 27.128864720463753, 30.966608837246895, 34.77891580760479, 28.822062015533447, 31.709776774048805, 31.212586298584938, 25.911746934056282, 29.39449654519558, 31.407222598791122, 28.916755601763725, 25.306882195174694, 28.302930310368538, 30.74218939244747, 26.431452333927155, 31.52708451449871, 29.19968356192112, 25.006420277059078, 29.578542090952396, 31.31907120347023, 30.553939044475555, 30.696279257535934, 30.198622152209282, 26.141711689531803, 35.2093438655138, 45.65417294949293, 27.85971361398697, 29.17805351316929, 25.531934339553118, 27.423083566129208, 32.04153470695019, 37.22480109333992, 22.533924587070942, 29.28045579791069, 24.22512459754944, 33.1992434412241, 30.982797220349312, 30.987121917307377, 37.768649876117706, 24.803363017737865, 25.509826496243477, 28.40691528096795, 35.4796162173152, 26.453856468200684, 24.663382343947887, 33.798555463552475, 38.373184219002724, 39.28032933175564, 29.787899807095528, 33.77953852713108, 40.43666438758373, 32.05206732451916, 26.394535340368748, 28.67366310954094, 28.975980147719383, 26.66293067485094, 24.125508092343807, 31.51252207159996, 27.63582058250904, 26.05985753238201, 33.58959683030844, 32.53947399556637, 30.435997009277344, 32.77400627732277, 33.403551518917084, 29.677228532731533, 29.750955194234848, 24.180900000035763, 32.19870662689209, 26.408600240945816, 34.46281757950783, 29.97576577961445, 34.0600271821022, 27.251653507351875, 46.14562711119652, 34.51541815698147, 27.25679785013199, 27.275514468550682, 29.35652829706669, 28.344806909561157, 26.414071768522263, 29.170052781701088, 34.86062715947628, 27.923567607998848, 42.81360034644604, 30.92909200489521, 25.06185942143202, 28.45169447362423, 28.99434358626604, 25.84503486007452, 29.150536887347698, 31.436404198408127, 29.327531427145004, 30.897956550121307, 27.381744973361492, 25.80311891436577, 26.47488733381033, 28.8606119453907, 31.39594580233097, 31.310039058327675, 28.043309047818184, 26.969737499952316, 35.19276386499405, 28.65767791122198, 24.250830441713333, 27.89171078801155, 27.99340295046568, 28.767142742872238, 29.971208602190018, 27.329083174467087, 25.544145584106445, 32.15113618969917, 30.060007885098457, 28.28525774180889, 29.665724247694016, 29.101557686924934, 31.983034908771515, 34.346500262618065, 30.45388689637184, 26.118694975972176, 32.774219840765, 25.951244577765465, 24.917899385094643, 28.880928620696068, 34.81924018263817, 32.406556993722916, 32.19040958583355, 32.25935696065426, 27.222175553441048, 33.79598377645016, 28.666313484311104, 16.929675675928593, 17.457370057702065, 17.69764506071806, 18.452210675925016, 18.75247050821781, 19.473846666514874, 20.746455915272236, 20.909916881471872, 21.333579037338495, 21.498287927359343, 22.073996119201183, 22.337460346519947, 21.512121751904488, 22.24936765152961, 23.398127446882427, 22.62958764284849, 22.526727825403214, 24.01265514269471, 22.94888935238123, 22.876703545451164, 22.510408826172352, 24.985315710306168, 23.74664657562971, 24.037350583821535, 24.063831239938736, 24.754748323000968, 25.653548263013363, 26.12144711986184, 24.342423981055617, 24.135031893849373, 24.995526172220707, 24.64835264533758, 24.221640061587095, 25.702858801931143, 26.287284959107637, 27.19655378162861, 25.932298950850964, 24.570374201983213, 26.4345347546041, 24.876915335655212, 26.717652339488268, 26.347406443208456, 25.29894983768463, 27.5997135899961, 24.67381066828966, 26.764745637774467, 27.374441266059875, 26.933598965406418, 26.510225269943476, 27.05483945645392], "epoch_time": [91.80124568939209, 90.13677740097046, 90.52657294273376, 89.99633574485779, 90.20046830177307, 90.18078231811523, 90.2445924282074, 89.96296977996826, 89.99147176742554, 90.28378033638, 90.12699389457703, 90.10782432556152, 90.3354423046112, 90.16048550605774, 90.22181177139282, 90.11565661430359, 90.2594907283783, 90.03906989097595, 90.07301735877991, 90.37802410125732, 89.74686861038208, 89.85804581642151, 90.3280336856842, 90.33768939971924, 90.3474907875061, 90.20684814453125, 89.94243216514587, 90.34217476844788, 90.08141326904297, 90.10853219032288, 89.98969888687134, 90.55688285827637, 90.04119038581848, 90.13531494140625, 89.97406387329102, 90.26360726356506, 90.2451069355011, 90.05707287788391, 90.20506310462952, 89.96420001983643, 90.00552535057068, 90.10473871231079, 90.0531234741211, 90.38998484611511, 90.16750383377075, 90.07250881195068, 90.18249011039734, 90.45622205734253, 90.34899520874023, 89.91708827018738, 90.21016955375671, 90.46513080596924, 90.36364912986755, 90.35910964012146, 90.12783551216125, 90.3839738368988, 90.18047285079956, 90.40207433700562, 90.28469204902649, 90.37602615356445, 90.09887623786926, 90.14128875732422, 90.18350005149841, 90.28805494308472, 90.64502191543579, 90.22804427146912, 89.90020084381104, 90.31153535842896, 90.37096238136292, 90.34457302093506, 89.94078087806702, 90.196533203125, 90.11855220794678, 90.27409172058105, 90.16670727729797, 90.24971985816956, 90.32454824447632, 90.27324795722961, 89.9456000328064, 90.24989628791809, 90.0397596359253, 90.32991862297058, 90.34838724136353, 90.40838313102722, 90.04053092002869, 90.13275599479675, 90.02009272575378, 90.25273633003235, 90.08639597892761, 90.54543018341064, 90.51142907142639, 90.3996639251709, 90.38228559494019, 90.12023496627808, 90.55670642852783, 90.43769431114197, 90.51770114898682, 90.44377946853638, 90.21036720275879, 89.89458632469177, 90.30846357345581, 90.28751826286316, 89.72045636177063, 90.45157957077026, 90.57652401924133, 90.29736375808716, 90.22323942184448, 90.6438136100769, 90.23045468330383, 90.16693687438965, 90.00029873847961, 89.92641401290894, 90.14514112472534, 90.23696684837341, 90.28762078285217, 90.36700487136841, 90.67662286758423, 90.53149104118347, 90.43259000778198, 90.39478373527527, 90.2271819114685, 90.35014343261719, 90.32718706130981, 90.49101853370667, 90.28416585922241, 90.36658811569214, 89.96744871139526, 90.29572820663452, 90.3722927570343, 89.96767735481262, 90.30398297309875, 90.38032817840576, 90.34663891792297, 90.5288450717926, 90.07341408729553, 90.048086643219, 90.39750504493713, 90.0999128818512, 90.39337348937988, 90.42221570014954, 90.47483706474304, 90.04742503166199, 90.4656150341034, 90.64038944244385, 90.36447238922119, 90.21826481819153, 89.91942429542542, 90.37342762947083, 90.2765805721283, 90.08422183990479, 90.27816009521484, 90.22292304039001, 89.97053003311157, 90.08621835708618, 90.20833802223206, 90.34783387184143, 90.51150441169739, 90.21575093269348, 90.29874753952026, 90.18168926239014, 90.24777483940125, 89.92848372459412, 90.08323287963867, 90.3443808555603, 90.34508037567139, 90.27046513557434, 90.21449756622314, 90.26085925102234, 90.40326356887817, 90.09760093688965, 90.35395050048828, 90.45485043525696, 90.54017066955566, 90.13283252716064, 90.41056966781616, 90.21598863601685, 90.57122993469238, 90.35903930664062, 90.4033989906311, 90.25810670852661, 90.65690994262695, 90.1443305015564, 90.43248891830444, 90.24645566940308, 90.43328905105591, 90.04169607162476, 90.31840372085571, 90.38830542564392, 90.46371722221375, 90.15003561973572, 90.09917330741882, 90.2871925830841, 90.27949976921082, 90.44648742675781, 90.27912521362305, 90.33479905128479, 90.12412714958191, 90.25444650650024, 90.23415470123291, 90.34480428695679]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr0.005-wdecay0.02-seed43.json <==
{"train_acc": [27.122, 41.192, 53.594, 62.456, 69.754, 75.214, 78.712, 80.952, 82.998, 84.326, 85.698, 86.658, 87.468, 88.486, 88.742, 89.74, 90.258, 90.834, 91.264, 92.178, 92.214, 92.654, 93.124, 93.438, 93.942, 93.75, 94.364, 94.546, 94.832, 95.026, 95.33, 95.366, 95.464, 95.658, 95.666, 95.938, 95.976, 96.1, 96.28, 96.232, 96.548, 96.618, 96.324, 96.512, 96.648, 96.702, 96.728, 96.764, 97.038, 96.854, 96.95, 96.854, 96.784, 96.948, 97.144, 97.082, 96.874, 97.014, 96.886, 96.946, 97.032, 96.932, 96.948, 97.246, 97.028, 97.13, 97.094, 97.07, 97.11, 97.132, 97.164, 97.128, 97.056, 97.068, 97.098, 97.002, 97.09, 97.226, 97.232, 97.352, 97.164, 97.11, 97.154, 96.99, 97.35, 97.134, 97.262, 97.146, 97.224, 96.964, 97.156, 97.154, 97.316, 97.188, 97.158, 97.104, 97.282, 97.216, 97.2, 97.288, 97.38, 97.036, 97.194, 97.278, 97.178, 97.234, 97.39, 97.216, 97.414, 97.226, 97.378, 97.372, 97.278, 97.314, 97.176, 97.508, 97.342, 97.25, 97.342, 97.25, 97.42, 97.442, 97.23, 97.33, 97.472, 97.18, 97.386, 97.446, 97.412, 97.352, 97.198, 97.468, 97.45, 97.484, 97.322, 97.568, 97.486, 97.412, 97.37, 97.568, 97.296, 97.458, 97.37, 97.37, 97.25, 97.538, 97.386, 97.26, 97.39, 97.484, 99.072, 99.688, 99.786, 99.826, 99.848, 99.902, 99.898, 99.892, 99.872, 99.892, 99.928, 99.93, 99.914, 99.92, 99.914, 99.94, 99.89, 99.918, 99.938, 99.928, 99.938, 99.956, 99.918, 99.916, 99.926, 99.942, 99.896, 99.914, 99.93, 99.958, 99.954, 99.916, 99.954, 99.932, 99.914, 99.92, 99.93, 99.912, 99.916, 99.92, 99.958, 99.974, 99.956, 99.948, 99.96, 99.914, 99.892, 99.922, 99.964, 99.942], "test_acc": [35.3, 46.3, 53.29, 62.97, 66.87, 74.26, 78.17, 79.25, 81.23, 81.17, 83.21, 85.06, 84.09, 84.35, 87.45, 87.22, 84.45, 85.23, 87.08, 87.36, 85.28, 87.16, 88.4, 85.91, 85.92, 89.71, 89.81, 89.37, 88.89, 88.78, 90.39, 89.78, 88.99, 89.32, 90.45, 90.6, 91.8, 90.06, 89.78, 89.84, 90.21, 90.65, 90.25, 90.88, 89.95, 89.5, 89.5, 91.61, 90.81, 90.04, 89.72, 89.34, 90.78, 90.6, 90.23, 90.91, 91.22, 90.94, 89.96, 89.03, 90.35, 91.02, 90.67, 91.66, 90.65, 90.78, 89.34, 89.61, 89.71, 90.97, 87.92, 90.61, 89.23, 90.35, 89.64, 90.8, 90.77, 91.04, 90.75, 89.94, 88.5, 91.27, 91.17, 91.67, 89.23, 91.06, 91.06, 88.98, 89.11, 90.7, 91.04, 91.17, 91.18, 91.14, 90.52, 91.64, 91.28, 87.53, 88.98, 88.36, 92.01, 91.93, 90.52, 91.8, 91.15, 91.55, 89.44, 88.94, 89.35, 91.6, 90.75, 90.65, 90.86, 90.19, 91.4, 90.93, 89.97, 90.95, 90.37, 91.94, 90.25, 88.13, 91.82, 91.6, 90.94, 92.03, 90.43, 90.83, 91.68, 91.41, 91.73, 91.5, 90.41, 91.34, 91.02, 90.86, 90.9, 91.66, 90.9, 91.07, 90.24, 90.44, 91.9, 88.98, 90.29, 89.72, 91.75, 91.78, 91.16, 88.19, 94.18, 94.48, 94.6, 94.66, 94.65, 94.76, 94.82, 94.56, 94.88, 94.97, 94.91, 94.89, 94.93, 94.86, 94.66, 94.67, 94.76, 94.62, 94.98, 94.77, 94.76, 94.6, 94.71, 94.68, 94.81, 94.57, 94.71, 94.77, 94.5, 94.62, 94.48, 94.53, 94.67, 94.57, 94.42, 94.74, 94.74, 94.67, 94.49, 94.61, 94.65, 94.84, 94.66, 94.53, 94.4, 94.48, 94.38, 94.86, 94.69, 94.67], "train_loss": [778.2646522521973, 614.7596323490143, 495.26704901456833, 406.63040566444397, 331.8798728585243, 279.4305237829685, 241.40675497055054, 217.67314133048058, 191.88660526275635, 178.88851037621498, 162.91685882210732, 152.3744494020939, 141.7632421553135, 129.7019908055663, 125.89824891090393, 115.85527635365725, 110.1687042042613, 103.29956406354904, 98.89200727641582, 89.76768860965967, 87.87307437509298, 82.00332522392273, 77.13733741641045, 74.19902731850743, 68.56738872081041, 69.25957575067878, 64.0317201204598, 60.619715828448534, 57.86891704052687, 54.88506852835417, 53.794420935213566, 51.590264301747084, 50.58524079248309, 48.48672414198518, 48.35682022571564, 44.59047759696841, 44.29923397861421, 43.61048149317503, 41.76770086213946, 42.40339541807771, 39.31509628891945, 38.10256141424179, 41.31990775372833, 38.85469467751682, 38.33920522406697, 36.99980532191694, 36.46186855901033, 36.50533284153789, 33.646679589524865, 35.96687645930797, 33.584738875739276, 35.639897929504514, 36.14911934919655, 34.24722348432988, 32.92167719453573, 33.17192790098488, 35.164611427113414, 33.55268291849643, 33.8788758860901, 34.49406579229981, 33.32681856304407, 34.80378770921379, 33.76460944674909, 31.580291317775846, 33.17608212213963, 32.37227110750973, 32.880854696035385, 33.216707188636065, 32.522180256433785, 32.68503062799573, 32.189728228375316, 32.17794874496758, 32.951780119910836, 32.58161440491676, 33.74104049243033, 33.48949713818729, 33.2549340929836, 31.364399757236242, 30.901468323543668, 30.89483372401446, 33.0457946844399, 32.45571756735444, 32.81268529035151, 33.590226616710424, 30.707703355699778, 32.5989548061043, 31.132821892388165, 32.0805393839255, 32.62871777266264, 34.66878795810044, 32.06116109341383, 31.337958970107138, 29.942346506752074, 30.97799161542207, 32.22117921151221, 31.906942760571837, 31.027080505155027, 31.288365112617612, 31.749430341646075, 31.362561155110598, 30.08248372282833, 32.9091801866889, 32.738026885315776, 29.987826474010944, 31.407054333481938, 31.494424642995, 30.15554876346141, 31.878272018395364, 28.740206734277308, 31.108874337747693, 30.323665089905262, 30.237357943318784, 30.016719504259527, 30.348591757006943, 31.66349909454584, 28.625906696543097, 28.931295852176845, 31.40490725217387, 30.257829893380404, 30.9071206683293, 29.193563357926905, 29.556732757482678, 31.26602755021304, 30.246651235036552, 29.49031112715602, 31.88879041094333, 29.717430010437965, 30.037629769183695, 28.597873089835048, 30.536470575258136, 31.578647534362972, 28.702292679343373, 28.710390550084412, 28.946143246721476, 30.566157463937998, 28.38406024267897, 29.01295626582578, 28.93401024490595, 30.010371576994658, 27.89574400894344, 31.29937290865928, 28.93208187352866, 29.83046570327133, 30.03675607033074, 30.092016495764256, 28.6256670858711, 28.751502066385, 30.679540139622986, 29.014092528261244, 28.243124660104513, 11.082586492644623, 4.465730191092007, 3.1598144704767037, 2.3371116374910343, 2.036945875544916, 1.4439819140607142, 1.4241528599886806, 1.4747205533712986, 1.5551677853800356, 1.4378460555271886, 0.8969488722796086, 1.084593012037658, 1.026596107176374, 1.0285979111449706, 0.9108565275855653, 0.794165001638703, 1.2818581147239456, 1.0488283338636393, 0.8413155131547683, 0.9681941733688291, 0.8120268687262069, 0.8017538010117278, 1.0011386739479349, 1.0790234260380203, 0.9482269059362807, 0.7378935648393963, 1.1072470644585337, 0.9743465785277294, 0.7678818252252313, 0.5614754989337598, 0.6455795063152436, 0.9037894462585427, 0.6111137112020515, 0.7233158627077501, 0.9495693952633246, 0.9442648981994353, 0.837430098331879, 0.922551821916386, 1.0892651509170719, 0.8341563218436931, 0.498496203034847, 0.4008570449736908, 0.5474531503155049, 0.735492673792578, 0.5540304336172994, 0.9121510999066231, 1.2367598492635352, 0.9370776028731598, 0.49788327088253936, 0.6250054781403378], "test_loss": [141.81751596927643, 115.04443168640137, 102.78267097473145, 82.62515485286713, 75.96552914381027, 59.31745666265488, 51.3265241086483, 48.500305980443954, 44.608579993247986, 43.36903694272041, 39.53617250919342, 35.27611640095711, 36.740759164094925, 37.42725011706352, 29.985558822751045, 29.908898815512657, 38.45013681054115, 36.40807314962149, 31.692703679203987, 30.36946178972721, 38.42805716395378, 33.06585048139095, 27.869429036974907, 37.90406230092049, 38.62703433632851, 26.952984184026718, 26.47874516248703, 27.072559148073196, 31.11973838508129, 30.842015758156776, 25.072550117969513, 27.212817892432213, 32.916852846741676, 28.336615219712257, 25.81762483716011, 25.354005210101604, 22.41876780241728, 28.104008108377457, 30.182179749011993, 28.726566024124622, 27.496109783649445, 28.63334809243679, 26.796558797359467, 27.152120396494865, 29.1383897960186, 31.835344702005386, 31.1815005838871, 22.931940779089928, 28.255556121468544, 30.549703795462847, 31.928346991539, 31.851761713624, 26.837348267436028, 26.246383905410767, 30.616936594247818, 28.376884132623672, 25.529556214809418, 27.49236498773098, 30.7822904586792, 32.44624914228916, 29.893185526132584, 25.429574623703957, 27.17745627462864, 24.70705460757017, 30.236403986811638, 28.016986966133118, 36.0204843878746, 32.59128013253212, 30.909711003303528, 28.278798915445805, 36.719954922795296, 28.642699897289276, 33.56602743268013, 30.484695434570312, 30.460724219679832, 26.960444748401642, 29.797840520739555, 26.6214489787817, 29.50747361779213, 33.10017831623554, 37.66115638613701, 26.661652870476246, 27.626498743891716, 26.08197471499443, 31.161022171378136, 27.94637055695057, 26.854598581790924, 34.47568766772747, 36.781409829854965, 29.169586420059204, 27.695998899638653, 27.032976403832436, 25.98918355256319, 27.24149364978075, 27.511540040373802, 24.31865081936121, 26.845294058322906, 43.37175263464451, 32.154560677707195, 38.168003693223, 25.681620307266712, 24.308038875460625, 28.50265695899725, 26.115425288677216, 28.42954809218645, 26.90181539952755, 33.20338919758797, 33.84880857169628, 34.43159136176109, 25.466902412474155, 29.47207973897457, 28.942145965993404, 28.272795006632805, 30.382356092333794, 25.64328207075596, 28.31217385083437, 32.90875615179539, 26.638843096792698, 28.731488071382046, 24.023739121854305, 29.356167882680893, 37.65298616886139, 25.395862460136414, 25.24187384545803, 28.13519585132599, 21.641180166974664, 30.941125571727753, 27.431246861815453, 23.681408095173538, 27.824547812342644, 24.017399854958057, 25.812283843755722, 29.276313453912735, 25.47552041709423, 27.058798909187317, 28.60859900712967, 30.024525806307793, 25.25736803561449, 30.0347933024168, 30.43272203207016, 28.42706061899662, 31.226811796426773, 26.966580010950565, 33.64678141474724, 30.552160128951073, 35.81476029753685, 25.603879921138287, 25.21532278507948, 25.77770534157753, 40.6090674251318, 17.82914083637297, 17.91702874749899, 18.457439984194934, 19.04269634699449, 19.865512725897133, 20.253529746085405, 21.071189310401678, 22.169802118092775, 22.13440603762865, 21.68787943618372, 23.10521220602095, 22.740496462211013, 23.106499996501952, 23.2944475999102, 24.486654217820615, 25.277022812515497, 25.172990418970585, 25.21266352199018, 24.98614128679037, 24.905914943665266, 25.156638292595744, 25.26997460052371, 24.81846037134528, 25.961823069490492, 25.356484613148496, 26.63913977565244, 26.474636908620596, 26.144439794123173, 27.110464576631784, 26.429657720029354, 26.582042336463928, 26.365486189723015, 27.114866871386766, 28.5200914144516, 27.226624306291342, 25.469030030071735, 27.07035474665463, 26.229937721043825, 27.35789891332388, 24.20401306077838, 25.789220202714205, 25.281489674001932, 27.334173411130905, 27.28846038505435, 27.530487954616547, 28.207468457520008, 27.097828529775143, 25.594652630388737, 26.19573814421892, 27.624994482845068], "epoch_time": [91.01612567901611, 89.09705090522766, 89.10790848731995, 89.1603090763092, 89.12138724327087, 89.06913638114929, 89.02132534980774, 89.09171986579895, 89.09056162834167, 89.13629007339478, 89.06552267074585, 89.13719582557678, 89.06728553771973, 89.11831903457642, 89.0738878250122, 89.14753890037537, 89.11772346496582, 89.17306542396545, 89.11786794662476, 89.15537571907043, 89.11681890487671, 89.15053033828735, 89.03272533416748, 89.11244440078735, 89.10076212882996, 89.08036255836487, 89.11001420021057, 89.1436378955841, 89.14053106307983, 89.06822395324707, 89.14825654029846, 89.12841796875, 89.1515486240387, 89.09366345405579, 89.19078540802002, 89.11952924728394, 89.11485195159912, 89.15479779243469, 89.08782625198364, 89.17953753471375, 89.10663390159607, 89.11427855491638, 89.11564183235168, 89.20049500465393, 89.10281229019165, 89.13779091835022, 89.17691588401794, 89.13592100143433, 89.13512539863586, 89.10075259208679, 89.16140556335449, 89.15931582450867, 89.09185886383057, 89.22517132759094, 89.20932984352112, 89.1601915359497, 89.16895961761475, 89.20478010177612, 89.12909364700317, 89.15535259246826, 89.16477465629578, 89.19266486167908, 89.19224524497986, 89.20561742782593, 89.15918588638306, 89.14828205108643, 89.19960808753967, 89.22268891334534, 89.18768000602722, 89.3735785484314, 89.19160795211792, 89.25213503837585, 89.2134256362915, 89.16702675819397, 89.19617652893066, 89.19008040428162, 89.23832106590271, 89.22955513000488, 89.10010170936584, 89.0666766166687, 89.04649877548218, 89.12391495704651, 89.0296061038971, 89.08298087120056, 89.07970976829529, 89.06616640090942, 89.11281228065491, 89.15253615379333, 89.08449530601501, 89.11836004257202, 89.07957553863525, 89.10822796821594, 89.1027500629425, 89.2139036655426, 89.10697984695435, 89.12164449691772, 89.10683798789978, 89.16824078559875, 89.12107753753662, 89.1061041355133, 89.19407176971436, 89.07099604606628, 89.08134603500366, 89.09316205978394, 89.05943155288696, 89.06589484214783, 89.11970734596252, 89.06293392181396, 89.00922155380249, 89.06265711784363, 89.09008574485779, 89.0469319820404, 88.98791289329529, 89.05546283721924, 89.03642296791077, 89.03698015213013, 89.01230907440186, 89.05206727981567, 89.13042283058167, 89.0133707523346, 89.16712713241577, 89.18600368499756, 89.07684302330017, 89.16363286972046, 89.1308045387268, 89.122403383255, 89.11550784111023, 89.08031868934631, 89.09858775138855, 89.11498737335205, 89.05840826034546, 89.04677700996399, 89.09854888916016, 89.09955072402954, 89.15462970733643, 89.0981719493866, 89.1073534488678, 89.12406516075134, 89.12136268615723, 89.0433280467987, 89.1510980129242, 89.19566679000854, 89.12142086029053, 89.15489077568054, 89.08792090415955, 89.09660387039185, 89.08958864212036, 89.16028642654419, 89.11821436882019, 89.0959701538086, 89.13288307189941, 89.16440415382385, 89.1024181842804, 89.0955867767334, 89.12188005447388, 89.15408611297607, 89.08306527137756, 89.12788414955139, 89.06192636489868, 89.16589641571045, 89.09114718437195, 89.17890787124634, 89.0251772403717, 89.15137267112732, 89.15454459190369, 89.12139058113098, 89.0466959476471, 89.11683487892151, 89.06631398200989, 89.14123010635376, 89.10063433647156, 89.0628879070282, 89.11748576164246, 89.13890099525452, 89.09622049331665, 89.10259509086609, 89.07344126701355, 89.07647490501404, 89.06524443626404, 89.16716837882996, 89.12750315666199, 89.10900282859802, 89.08854556083679, 89.19183015823364, 89.13248682022095, 89.12030577659607, 89.14348649978638, 89.13431286811829, 89.12816286087036, 89.07848763465881, 89.05140042304993, 89.08933234214783, 89.17694425582886, 89.125723361969, 89.10667204856873, 89.10643362998962, 89.13835453987122, 89.11876893043518, 89.15465712547302, 89.150869846344]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr0.005-wdecay0.02-seed44.json <==
{"train_acc": [27.628, 39.928, 53.172, 64.74, 71.29, 76.48, 79.45, 81.354, 83.278, 84.688, 85.776, 86.902, 87.792, 88.922, 89.32, 89.74, 90.732, 91.27, 91.412, 91.984, 92.562, 92.96, 93.292, 93.76, 93.946, 94.01, 94.598, 94.48, 95.116, 95.314, 95.462, 95.484, 95.806, 95.632, 95.874, 95.9, 96.236, 96.25, 96.442, 96.254, 96.448, 96.47, 96.69, 96.662, 96.83, 96.534, 96.688, 96.844, 96.612, 96.84, 96.87, 96.95, 96.992, 97.068, 96.894, 97.054, 97.088, 97.076, 97.086, 97.182, 97.08, 97.05, 97.21, 97.204, 97.04, 97.256, 97.174, 97.018, 97.154, 97.164, 97.166, 97.218, 97.188, 97.112, 97.202, 97.058, 97.176, 97.258, 97.2, 97.25, 97.272, 97.348, 97.308, 97.166, 97.014, 97.32, 97.24, 97.182, 97.352, 97.286, 97.184, 97.234, 97.256, 97.426, 97.256, 97.252, 97.136, 97.26, 97.116, 97.342, 97.234, 97.326, 97.184, 97.348, 97.424, 97.342, 97.328, 96.664, 97.304, 97.386, 97.484, 97.382, 97.29, 97.25, 97.452, 97.27, 97.3, 97.492, 97.402, 97.304, 97.352, 97.296, 97.532, 97.236, 97.198, 97.568, 97.286, 97.358, 97.354, 97.298, 97.25, 97.486, 97.44, 97.316, 97.538, 97.368, 97.516, 97.354, 97.238, 97.546, 97.422, 97.394, 97.388, 97.442, 97.302, 97.504, 97.224, 97.512, 97.38, 97.554, 99.1, 99.63, 99.764, 99.822, 99.896, 99.894, 99.886, 99.872, 99.912, 99.908, 99.91, 99.912, 99.918, 99.912, 99.932, 99.942, 99.912, 99.906, 99.918, 99.908, 99.95, 99.92, 99.938, 99.944, 99.936, 99.946, 99.926, 99.914, 99.9, 99.92, 99.908, 99.974, 99.954, 99.918, 99.964, 99.92, 99.946, 99.938, 99.93, 99.94, 99.938, 99.938, 99.918, 99.942, 99.952, 99.912, 99.93, 99.942, 99.958, 99.946], "test_acc": [35.16, 48.49, 56.63, 66.05, 71.11, 74.04, 75.82, 76.14, 75.56, 82.57, 85.52, 84.83, 83.93, 84.44, 85.9, 86.2, 86.09, 86.66, 86.54, 87.56, 88.25, 89.94, 89.7, 89.82, 90.21, 90.28, 88.32, 89.62, 90.73, 89.89, 90.52, 88.62, 90.32, 90.05, 89.12, 88.36, 89.55, 91.21, 91.05, 89.02, 90.42, 90.45, 91.18, 90.25, 90.08, 89.94, 89.35, 90.62, 91.51, 91.03, 90.72, 91.24, 90.49, 90.49, 91.62, 89.04, 91.14, 90.39, 91.2, 87.36, 90.34, 91.42, 90.56, 91.63, 91.18, 91.14, 90.91, 86.39, 90.59, 91.24, 90.65, 90.27, 87.6, 90.23, 91.73, 89.53, 91.05, 90.42, 90.42, 91.07, 91.15, 89.65, 92.57, 90.55, 91.22, 89.86, 90.14, 91.84, 90.15, 91.42, 88.91, 91.73, 88.62, 90.89, 88.3, 90.33, 90.89, 90.37, 90.5, 91.83, 91.84, 89.9, 91.44, 85.64, 88.86, 90.76, 88.42, 90.96, 90.72, 90.33, 90.94, 90.65, 89.06, 91.13, 90.33, 88.58, 90.42, 90.65, 90.89, 90.62, 91.3, 89.89, 90.39, 88.6, 91.13, 90.69, 91.4, 90.93, 90.64, 88.65, 91.29, 90.77, 91.68, 90.92, 91.22, 90.99, 91.19, 90.88, 91.39, 91.86, 89.25, 90.69, 91.38, 91.15, 92.1, 89.2, 91.19, 89.23, 89.86, 89.77, 94.36, 94.6, 94.66, 94.92, 94.7, 94.65, 94.69, 94.61, 94.74, 94.64, 94.58, 95.05, 94.73, 94.64, 94.89, 94.83, 94.52, 94.45, 94.57, 94.6, 94.8, 94.57, 94.66, 94.65, 94.64, 94.64, 94.55, 94.78, 94.58, 94.51, 94.62, 94.89, 94.87, 94.66, 94.67, 94.47, 94.6, 94.7, 94.41, 94.81, 94.69, 94.57, 94.79, 94.73, 94.73, 94.35, 94.64, 94.58, 94.56, 94.61], "train_loss": [778.547234416008, 624.6028345823288, 499.2582909464836, 385.4570409655571, 319.29557913541794, 266.7000651061535, 233.3512005507946, 211.54975080490112, 190.8075015693903, 172.43957495689392, 161.72278314828873, 149.18998946249485, 139.12200340628624, 125.199103474617, 119.26946760714054, 113.8298157453537, 106.57271778583527, 98.5995208248496, 94.9466187953949, 90.55731801688671, 83.20774805545807, 79.05716150254011, 74.81658282876015, 69.97193840891123, 68.46474911272526, 66.1682166531682, 61.078022204339504, 61.48511038720608, 54.40493421629071, 52.34249249845743, 50.416833501309156, 50.822214318439364, 47.354366121813655, 48.85551428422332, 45.96198768168688, 45.07823835685849, 42.661146527156234, 42.526913948357105, 40.01618337444961, 41.68245666474104, 38.61566572636366, 39.233676044270396, 36.75395702756941, 36.95673459209502, 35.84282691497356, 39.37331543676555, 36.584738498553634, 34.74419062398374, 37.708717377856374, 34.83415371645242, 34.44681343622506, 34.16403384320438, 33.55984013248235, 33.18989775702357, 34.90291954483837, 33.384867009706795, 32.630760316736996, 33.09232367388904, 33.220469772815704, 32.7055978057906, 33.32508529536426, 33.13362875767052, 31.617556806653738, 31.5830085799098, 33.160711120814085, 30.85175662767142, 30.840876032598317, 33.636534665711224, 32.03597731888294, 32.56265893764794, 31.63151325006038, 31.804312293417752, 31.503020951524377, 31.99152885377407, 31.766031376086175, 33.39986464753747, 31.523831952363253, 31.28819176182151, 31.58492724224925, 31.2706834198907, 32.05874577909708, 30.08105116058141, 30.687032036483288, 31.077819930389524, 33.19511895440519, 30.649633360095322, 31.165320174768567, 31.84606847446412, 29.87966562481597, 31.201418631710112, 31.674993780441582, 31.03441267553717, 30.698119530454278, 29.421017304994166, 31.652666565030813, 30.292185716331005, 32.287626213394105, 30.458233173005283, 31.652002018876374, 30.11184309795499, 30.780233963858336, 29.631674021482468, 31.42767722439021, 30.251349224708974, 29.61897346470505, 30.545685309916735, 31.065671830438077, 37.89119662158191, 30.195407048799098, 29.73957705590874, 28.330048382282257, 29.211385843344033, 30.4993513263762, 31.027042413130403, 29.17539958562702, 30.686547324992716, 30.80611243378371, 28.064187409356236, 29.333808755967766, 30.601322735659778, 29.67683277837932, 30.376086805015802, 28.031708378344774, 30.755002327729017, 30.6356795206666, 27.818109742365777, 30.91839654184878, 29.868144892156124, 29.87621769309044, 30.697931178845465, 30.327766820788383, 28.223852805327624, 28.787783436477184, 29.875775579363108, 28.348173616454005, 29.025241319090128, 27.870375689584762, 31.080894447863102, 31.427799253258854, 27.981463808566332, 29.124333166517317, 29.002967943437397, 29.41842529643327, 28.797955559100956, 30.986873853951693, 27.86985091213137, 30.958518559113145, 27.575236621312797, 30.571652174461633, 27.26491836551577, 10.913293184130453, 4.7283936333842576, 3.1140122573124245, 2.3790891324169934, 1.567962941393489, 1.583301144244615, 1.5102845262299525, 1.447568771240185, 1.2149043229328527, 1.2192174830142903, 1.144744335417272, 1.0111585161503172, 1.0534827968349418, 1.1527602754467807, 0.9382998974670045, 0.7401961210034642, 1.023651331619476, 1.166322064895212, 0.9045304080236747, 0.9843834880939539, 0.7128076384069573, 0.8545632410259714, 0.8724808344713892, 0.648476990002564, 0.8074422001409403, 0.7996288734843802, 0.7068528161921677, 1.0413174889963557, 1.071313645191367, 0.9591943564973917, 1.01915049960553, 0.39271957943901725, 0.5611160469939023, 0.9709780431162471, 0.530398862747461, 1.0083501798571888, 0.7417692205681305, 0.7545178725226833, 0.7850079687432299, 0.8954816105606369, 0.8151308737310501, 0.722712401728586, 0.8283360460632139, 0.7031136608502493, 0.6821192368688571, 0.8791210573053831, 0.8749298347038348, 0.780274382481366, 0.5963939802741152, 0.660747413995523], "test_loss": [138.39887809753418, 109.5593421459198, 99.94147896766663, 78.00110334157944, 67.20667088031769, 60.3615562915802, 60.17535212635994, 57.889464199543, 63.534772247076035, 43.00724866986275, 33.50076587498188, 37.09077435731888, 38.9784454703331, 38.94196009635925, 34.43970447778702, 33.695579931139946, 33.69846148788929, 33.265599235892296, 32.89424215257168, 32.1400760859251, 30.25615182518959, 24.845324277877808, 26.164815992116928, 25.59800823032856, 24.70149376988411, 24.775236941874027, 30.71501064300537, 27.01020346581936, 24.696774557232857, 26.851771026849747, 26.22222540527582, 32.03082962334156, 25.344820603728294, 27.257767491042614, 31.634023264050484, 31.65550170838833, 29.017112091183662, 22.413838550448418, 26.552312970161438, 33.69237478077412, 29.679479978978634, 27.972181402146816, 26.223847337067127, 28.308940336108208, 28.499644063413143, 30.968491345643997, 33.033004850149155, 27.405388943850994, 24.522918570786715, 25.193449776619673, 26.511955991387367, 25.853776514530182, 27.792707286775112, 27.961900163441896, 25.0287926197052, 32.177914559841156, 28.11979813873768, 27.67333249747753, 27.09604001045227, 39.60269746184349, 30.315856024622917, 25.140504345297813, 29.37338922917843, 24.805145755410194, 25.186101868748665, 26.9610690549016, 26.549517704173923, 44.77924080193043, 28.74009608477354, 24.08380453661084, 29.77486466988921, 31.208063423633575, 42.521824330091476, 28.759513944387436, 25.701957255601883, 32.95320828258991, 27.867992721498013, 27.506072998046875, 30.894219115376472, 25.59443336725235, 26.55207211524248, 34.36989699304104, 21.917251653969288, 31.327323362231255, 25.764453150331974, 35.389365166425705, 30.981799617409706, 25.387893348932266, 31.289431057870388, 27.39291439950466, 35.49461165070534, 24.15424694865942, 34.362773001194, 27.95962930470705, 37.97914807498455, 29.490549683570862, 27.89701795578003, 28.831577248871326, 30.0826833024621, 27.400689408183098, 23.779158927500248, 32.98867838084698, 24.64419486373663, 48.9477813243866, 37.23534466326237, 29.809291005134583, 39.50265869498253, 27.972941651940346, 30.913637459278107, 30.19206528365612, 27.489413872361183, 29.786746732890606, 36.76121324300766, 27.96181359142065, 29.648957259953022, 34.991813868284225, 30.697264179587364, 30.884878620505333, 29.297281362116337, 26.46740858256817, 26.493799343705177, 31.076477460563183, 30.903898283839226, 38.90178789943457, 27.064259074628353, 27.807873860001564, 27.38546012341976, 27.87167279422283, 29.348978847265244, 36.74577924609184, 26.54712439328432, 30.894089713692665, 25.86232803761959, 28.408211171627045, 25.461789689958096, 28.378799960017204, 27.43856019154191, 28.30773815512657, 25.58937555551529, 26.714625246822834, 34.04322609305382, 28.961946845054626, 26.979375913739204, 27.057594425976276, 24.225721299648285, 34.69656205177307, 25.289557836949825, 34.0421062707901, 32.91909758746624, 33.81253607571125, 17.42435705475509, 17.857599154114723, 18.194399630650878, 18.47954259812832, 19.305132270790637, 20.625814168248326, 21.103462991304696, 21.38511611148715, 21.831210415810347, 21.634577287361026, 22.69342517480254, 22.1816873322241, 22.929434603080153, 23.267058898694813, 22.462374462746084, 23.088088907301426, 25.209291603416204, 25.285152489319444, 24.65220946073532, 24.692181581631303, 25.039255213923752, 25.75468174368143, 26.50862678978592, 26.0465739662759, 25.89955075085163, 26.51788746751845, 26.981488443911076, 26.959590492537245, 26.002199709415436, 25.565659610554576, 26.292449232190847, 26.00072518736124, 26.960253342986107, 26.507845256477594, 27.31066085398197, 27.327847234904766, 27.250304210931063, 28.29809259623289, 28.634121507406235, 27.218758769333363, 27.74329498037696, 27.410382248461246, 26.97035141289234, 26.371839087456465, 25.177880331873894, 29.42239910364151, 27.240719743072987, 27.408441927284002, 28.49063047207892, 28.040281109511852], "epoch_time": [49.71839475631714, 47.55859589576721, 46.76847267150879, 47.364447832107544, 47.36274218559265, 47.06956338882446, 47.72464966773987, 47.14727783203125, 47.27476501464844, 47.39711880683899, 47.357998847961426, 47.62739658355713, 47.55449390411377, 47.50097608566284, 47.54897904396057, 47.51326656341553, 47.31535005569458, 47.4240608215332, 47.26233911514282, 47.648329973220825, 47.47964334487915, 47.15067005157471, 47.32813310623169, 47.485559701919556, 47.432356119155884, 47.34150528907776, 47.42585611343384, 47.41015696525574, 47.18330693244934, 47.405789852142334, 47.4077045917511, 47.43909668922424, 47.56510329246521, 47.34600758552551, 47.399072885513306, 47.322736978530884, 47.68414902687073, 47.48847317695618, 47.33827614784241, 47.64943265914917, 47.71928548812866, 47.56353521347046, 47.62598180770874, 47.601561307907104, 47.295629262924194, 47.75268340110779, 47.498125076293945, 47.63096261024475, 47.339956283569336, 47.750810623168945, 47.32469964027405, 47.59133768081665, 47.715160846710205, 47.22167229652405, 47.41804027557373, 47.81882190704346, 47.537537813186646, 47.21279788017273, 47.67359185218811, 47.27056670188904, 47.5063419342041, 47.724950551986694, 47.31324243545532, 47.4651575088501, 47.57478070259094, 47.28092956542969, 47.46632671356201, 47.22367882728577, 47.2633011341095, 47.56239986419678, 47.6479172706604, 47.55541110038757, 47.19164204597473, 47.29348611831665, 47.74987983703613, 47.3157696723938, 47.47703313827515, 47.256654500961304, 47.447779178619385, 47.537999868392944, 47.02738165855408, 47.757373332977295, 47.661041021347046, 47.76078653335571, 47.220282793045044, 47.19499659538269, 47.526946783065796, 47.229597330093384, 47.87996816635132, 47.19365644454956, 47.25456929206848, 47.756462812423706, 47.378867864608765, 47.49194884300232, 47.30701303482056, 47.53439712524414, 47.619688272476196, 46.86807632446289, 47.4273521900177, 47.45550036430359, 47.30279517173767, 47.65740180015564, 47.229496002197266, 47.50740599632263, 47.60196828842163, 47.25213932991028, 47.438756227493286, 47.31902503967285, 47.76219630241394, 47.77356791496277, 47.641361951828, 47.26798963546753, 47.70067024230957, 47.492560148239136, 47.50913214683533, 47.54838514328003, 47.54804253578186, 47.8170108795166, 47.7006733417511, 47.66227579116821, 47.890966176986694, 47.47231411933899, 47.166057109832764, 47.276787757873535, 47.37414479255676, 47.56126427650452, 47.24808168411255, 47.47894811630249, 47.6896231174469, 47.37494468688965, 47.258320331573486, 47.24636197090149, 47.63053774833679, 47.14851260185242, 47.1575608253479, 47.67536520957947, 47.49511790275574, 47.25754117965698, 47.49746799468994, 47.1392822265625, 47.652103424072266, 47.50447678565979, 47.45872950553894, 47.66036295890808, 47.605339765548706, 47.53272581100464, 47.496912240982056, 47.37151789665222, 47.422152280807495, 47.42141556739807, 47.788055181503296, 47.21523642539978, 47.30979776382446, 47.53332448005676, 48.02641725540161, 47.63257193565369, 46.857182025909424, 47.02238178253174, 47.36842703819275, 47.09840440750122, 47.1274995803833, 47.20140242576599, 46.97843384742737, 47.510669469833374, 47.07542657852173, 47.32932925224304, 47.16304421424866, 47.313007831573486, 46.886107206344604, 47.2286262512207, 47.38225245475769, 47.106595277786255, 47.35687446594238, 46.72427463531494, 47.26509189605713, 47.09254503250122, 47.13133454322815, 47.33801627159119, 46.650386333465576, 47.017436504364014, 47.04199194908142, 47.69922709465027, 47.398443937301636, 47.26025152206421, 47.376389503479004, 47.61465096473694, 47.42473292350769, 47.53466796875, 47.39158272743225, 46.99991822242737, 47.213099241256714, 47.44836902618408, 47.86995553970337, 47.371623039245605, 47.68052005767822, 47.98573613166809, 47.614415407180786, 47.60240316390991, 47.454484701156616, 47.95241045951843]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr1e-05-wdecay10.0-seed42.json <==
{"train_acc": [20.844, 36.036, 43.458, 48.27, 52.464, 55.62, 58.66, 61.638, 64.468, 66.91, 69.066, 71.488, 73.624, 75.156, 77.218, 78.732, 79.86, 80.83, 82.308, 83.208, 83.942, 84.814, 85.798, 86.452, 87.252, 87.852, 88.486, 88.876, 89.26, 89.796, 90.254, 90.606, 90.86, 91.368, 91.694, 92.02, 92.118, 92.558, 92.782, 92.89, 92.906, 93.452, 93.366, 93.64, 93.732, 93.79, 94.034, 94.228, 94.022, 94.45, 94.298, 94.512, 94.558, 94.886, 94.426, 94.9, 94.83, 94.728, 94.886, 94.904, 95.268, 94.882, 95.146, 95.198, 95.126, 95.286, 95.304, 95.192, 95.368, 95.392, 95.428, 95.542, 95.282, 95.378, 95.722, 96.006, 95.798, 95.994, 95.916, 96.11, 96.044, 96.02, 96.116, 96.178, 96.19, 96.096, 96.022, 96.354, 96.36, 96.41, 96.214, 96.122, 96.322, 96.258, 96.642, 96.368, 96.332, 96.418, 96.534, 96.48, 96.658, 96.694, 96.658, 96.814, 96.612, 96.798, 96.886, 96.896, 96.732, 97.066, 96.934, 96.966, 96.854, 96.874, 97.152, 96.89, 96.846, 97.234, 97.088, 97.148, 96.992, 97.14, 97.276, 97.236, 97.226, 97.126, 97.234, 97.214, 97.32, 97.13, 97.404, 97.25, 97.338, 97.334, 97.244, 97.378, 97.49, 97.406, 97.252, 97.402, 97.208, 97.586, 97.158, 97.408, 97.438, 97.614, 97.276, 97.68, 97.14, 97.466, 99.102, 99.584, 99.706, 99.806, 99.852, 99.818, 99.854, 99.89, 99.874, 99.894, 99.86, 99.884, 99.882, 99.906, 99.918, 99.862, 99.856, 99.854, 99.896, 99.888, 99.906, 99.912, 99.88, 99.88, 99.91, 99.894, 99.902, 99.884, 99.892, 99.87, 99.898, 99.894, 99.908, 99.884, 99.864, 99.872, 99.876, 99.892, 99.914, 99.896, 99.894, 99.88, 99.886, 99.862, 99.894, 99.872, 99.878, 99.884, 99.894, 99.892], "test_acc": [30.91, 40.62, 46.23, 51.43, 54.74, 57.5, 59.06, 63.6, 65.86, 66.26, 67.95, 70.29, 73.25, 72.48, 75.07, 77.25, 77.53, 78.26, 78.09, 79.72, 80.01, 79.13, 81.39, 80.09, 80.21, 81.35, 83.78, 81.86, 81.83, 81.7, 82.49, 84.09, 81.92, 85.13, 84.41, 85.22, 85.59, 81.97, 82.15, 85.59, 85.49, 84.29, 84.98, 83.9, 84.62, 85.67, 85.53, 86.32, 85.7, 82.09, 86.46, 87.0, 86.67, 86.46, 84.72, 83.81, 84.62, 85.02, 86.95, 86.73, 87.34, 86.3, 88.06, 87.46, 86.44, 87.5, 86.21, 87.5, 87.84, 85.91, 87.74, 89.6, 86.94, 87.52, 88.69, 88.95, 87.58, 88.91, 88.82, 88.16, 87.35, 87.85, 88.25, 88.3, 87.41, 87.34, 88.02, 88.29, 85.5, 89.01, 89.19, 87.01, 88.17, 86.51, 88.53, 87.96, 88.89, 88.68, 89.37, 88.97, 89.83, 88.93, 85.99, 85.32, 89.35, 88.48, 86.94, 88.91, 87.8, 89.81, 88.62, 88.6, 88.84, 89.54, 86.07, 88.34, 88.86, 88.43, 86.1, 87.79, 85.44, 87.93, 87.6, 87.36, 87.14, 90.15, 89.32, 87.42, 87.52, 88.65, 90.25, 83.92, 90.53, 82.58, 86.26, 89.92, 89.31, 86.94, 88.59, 90.01, 84.37, 89.43, 87.99, 88.12, 88.0, 89.23, 90.94, 89.91, 88.84, 85.5, 92.67, 93.04, 93.12, 93.22, 93.17, 93.38, 93.09, 93.15, 93.1, 93.13, 93.03, 93.28, 93.09, 92.98, 93.07, 92.75, 92.8, 93.07, 92.92, 92.61, 93.19, 92.98, 92.94, 93.1, 93.14, 93.13, 93.08, 92.97, 93.05, 93.03, 93.05, 92.76, 93.0, 92.98, 92.82, 92.83, 92.69, 92.77, 92.4, 92.83, 92.34, 92.53, 92.52, 92.4, 92.8, 92.88, 92.64, 92.61, 92.54, 92.89], "train_loss": [831.1319533586502, 666.7832517623901, 594.8957874774933, 549.0271855592728, 510.31798350811005, 477.4119867682457, 448.7060210108757, 417.6282836198807, 389.3641422390938, 363.53490072488785, 339.9316840171814, 316.48813784122467, 294.70291846990585, 277.02957716584206, 258.35783690214157, 241.43317079544067, 228.55202278494835, 218.80141112208366, 203.15472397208214, 194.53727853298187, 185.067076921463, 175.6533658206463, 167.526835039258, 158.569132193923, 151.38325916230679, 143.49444229900837, 136.75268256664276, 130.8839029967785, 126.13926275074482, 121.20215959846973, 114.81332084536552, 110.99246755987406, 107.46025498211384, 102.10848227143288, 97.55351044237614, 95.90519504249096, 93.06147103756666, 88.64868767559528, 86.4791629910469, 83.28359655290842, 83.8004352375865, 78.87271305918694, 79.58610258251429, 75.4261959195137, 74.70447272062302, 73.8629993647337, 72.02584486454725, 69.40155387297273, 70.78322895616293, 67.18232522904873, 67.97852066159248, 65.64464324340224, 65.09431345760822, 61.413290329277515, 66.19654779136181, 60.180767957121134, 61.51730494201183, 61.77286724373698, 60.81116783246398, 60.58480764552951, 57.00884370878339, 60.169572692364454, 57.4493775293231, 56.1646564938128, 58.39057866856456, 55.60635655000806, 55.42705687507987, 56.95328227803111, 54.514526426792145, 55.17015080899, 54.42433024942875, 53.62211263552308, 55.42664099112153, 54.83440141752362, 51.02167991921306, 48.333061166107655, 50.220663376152515, 48.681370977312326, 48.58241402730346, 47.06913674995303, 47.18619351834059, 48.02418681047857, 45.705269664525986, 45.42953461036086, 45.25651065632701, 46.33704324439168, 46.78632980957627, 43.528351936489344, 42.787950452417135, 42.51606476865709, 44.89451256580651, 45.78089771978557, 42.804234651848674, 42.98443818278611, 39.77708399668336, 42.515720127150416, 42.957947846502066, 41.93838473968208, 40.61298304051161, 41.19861172698438, 40.27797030471265, 38.646193757653236, 39.474434602074325, 37.923897532746196, 39.129837308079004, 37.43437352683395, 36.67495996132493, 36.48127029836178, 38.27739872597158, 34.63053896930069, 36.368657641112804, 35.19794739037752, 36.36368631012738, 35.914678077213466, 34.0324301160872, 36.655857503414154, 36.67800232581794, 33.040082551538944, 34.62340074032545, 33.47459296230227, 34.499926924705505, 33.60447473730892, 32.56508163921535, 33.31364051811397, 32.94097744021565, 34.038637056946754, 32.67871769890189, 32.949691753834486, 32.12231982965022, 33.38947099260986, 30.98693979345262, 32.61172372661531, 30.57673904672265, 31.32595736719668, 31.764285368844867, 30.966330582275987, 30.024017048999667, 31.16505215317011, 32.62441292498261, 30.122743394225836, 32.39363460615277, 28.108654152601957, 32.23949378821999, 30.82668722420931, 30.810287763364613, 29.235826308839023, 31.05095213651657, 27.4936300246045, 33.18391173426062, 30.002709108404815, 12.196316598914564, 6.798681379528716, 5.098808711627498, 4.027900058077648, 3.393948017503135, 3.5326671779621392, 2.80803720082622, 2.5758773559937254, 2.511549837421626, 2.1859291350701824, 2.41338117828127, 2.1482258003670722, 1.9732847958803177, 1.9584420553874224, 1.6650174167589284, 2.0719848580192775, 2.1617222195491195, 1.984669946716167, 1.649244346190244, 1.8505444467882626, 1.5047894768649712, 1.574680564866867, 1.8392090368433855, 1.9166747650597245, 1.5273519365291577, 1.5647057380410843, 1.5702671236358583, 1.7118195150396787, 1.6311975005664863, 1.748991278524045, 1.6601241079624742, 1.5559408730478026, 1.469836170610506, 1.7370734364376403, 1.9403272577328607, 1.9491895007668063, 1.9179904361953959, 1.6472802971838973, 1.4712986476370133, 1.6385967483511195, 1.7587997963710222, 1.6312193135381676, 1.7148390826478135, 2.1720100024249405, 1.6870655736711342, 1.9392963102436624, 1.8608610004885122, 1.6845539875794202, 1.6933644318196457, 1.8799357125535607], "test_loss": [145.77180457115173, 124.89551222324371, 114.49917542934418, 105.91280484199524, 98.96300089359283, 93.57192289829254, 89.61248660087585, 80.81310087442398, 76.73917198181152, 75.79074954986572, 71.88811272382736, 67.62044316530228, 61.86769834160805, 62.722290605306625, 57.372289568185806, 51.90378558635712, 51.321712613105774, 50.71345239877701, 51.8223659992218, 48.22153288125992, 46.32418903708458, 48.55781614780426, 43.30913117527962, 47.56510862708092, 47.535801738500595, 43.861760690808296, 38.937863886356354, 42.66661360859871, 43.82016348838806, 45.51341876387596, 41.41888418793678, 39.690336138010025, 44.343416541814804, 36.470873177051544, 38.41351941227913, 37.75698685646057, 36.05943155288696, 46.5830759331584, 46.46780216693878, 36.00275667011738, 36.422885954380035, 39.49362488090992, 38.957683369517326, 41.5513961315155, 39.75895583629608, 36.25142876803875, 37.08295074105263, 36.132362335920334, 35.969557240605354, 47.794985234737396, 35.401408061385155, 33.2386531829834, 34.4556422829628, 35.42241512238979, 40.79181632399559, 43.69635784626007, 39.24104444682598, 39.784628972411156, 33.9438101798296, 34.244845896959305, 33.66414301097393, 35.64531348645687, 31.67079748213291, 32.89759424328804, 35.35846485197544, 33.54120761156082, 36.56727370619774, 33.08290642499924, 32.967609599232674, 38.03424188494682, 31.873274385929108, 27.844191789627075, 35.75951111316681, 33.26260404288769, 30.984341382980347, 29.133985936641693, 33.43579572439194, 29.09608545899391, 29.570812106132507, 32.64504183828831, 33.98326814174652, 33.89989198744297, 31.844974517822266, 31.96392050385475, 33.83505104482174, 35.80547422170639, 31.931654289364815, 32.37573951482773, 41.27532884478569, 30.19760289788246, 29.068177670240402, 36.05792251229286, 32.70788787305355, 37.996268793940544, 32.49861304461956, 32.97800966352224, 31.37128420174122, 30.830035284161568, 29.50616790354252, 30.930299326777458, 28.653907388448715, 31.022103115916252, 40.73751920461655, 44.629746466875076, 29.26859050989151, 32.777378529310226, 36.80328965187073, 31.122654408216476, 35.08285078406334, 30.148661449551582, 33.11511868983507, 32.697381012141705, 32.11549784243107, 30.302625343203545, 40.30733824521303, 34.57949063181877, 31.71573755145073, 33.279716432094574, 38.68873354792595, 35.58612343668938, 42.3485114723444, 33.7075270563364, 35.77750435471535, 35.73540261387825, 37.28566001355648, 27.344567954540253, 30.042910307645798, 37.0268162637949, 35.18219730257988, 32.492067500948906, 27.65045715868473, 47.59992864727974, 26.95177972316742, 51.4045819863677, 40.3991763740778, 29.447401225566864, 30.199867106974125, 39.85862918198109, 34.82104018330574, 27.714852795004845, 43.16677728295326, 30.103489726781845, 34.41016902029514, 34.46058848500252, 33.27601031959057, 33.041666239500046, 25.56301899626851, 30.055830635130405, 31.923415660858154, 42.148110419511795, 20.43841338902712, 20.196944870054722, 20.38126490265131, 20.732384152710438, 21.040032614022493, 20.997709687799215, 21.66507600992918, 21.872499503195286, 22.69389294832945, 22.88913294300437, 23.24360863864422, 23.0589205250144, 23.41417470574379, 24.50213124603033, 24.07348381727934, 25.392501085996628, 25.59631448611617, 24.877100341022015, 25.191067274659872, 25.883528865873814, 24.88288139179349, 25.817544870078564, 25.411936569958925, 25.968288658186793, 25.36765728890896, 25.46756737679243, 26.035362735390663, 26.263754338026047, 26.112196393311024, 25.723888643085957, 26.568013720214367, 26.471742011606693, 26.623413875699043, 27.093379851430655, 27.271576568484306, 26.809366934001446, 27.095652472227812, 27.61987341940403, 27.564776357263327, 27.918487928807735, 29.062592789530754, 27.684880878776312, 27.55774514377117, 27.745237186551094, 26.77263903617859, 26.499457120895386, 27.451533891260624, 26.969043232500553, 28.447794936597347, 27.356503792107105], "epoch_time": [91.76820397377014, 89.58534359931946, 89.55059456825256, 89.97066450119019, 89.74339818954468, 89.89374089241028, 89.70960807800293, 89.56810545921326, 89.49159502983093, 89.56285190582275, 89.54782938957214, 90.2432017326355, 89.37118601799011, 89.88691258430481, 89.81631422042847, 89.84585666656494, 89.6133165359497, 89.57147884368896, 89.57593059539795, 89.52958083152771, 90.2921621799469, 89.51195049285889, 90.17093205451965, 89.36566996574402, 90.15717720985413, 89.9574682712555, 89.5022554397583, 89.98413848876953, 89.63542199134827, 90.12973380088806, 90.14021420478821, 89.6681010723114, 89.74504327774048, 89.6487329006195, 89.83799242973328, 89.40870881080627, 89.7224440574646, 89.8159077167511, 89.4735848903656, 89.68364572525024, 89.68443822860718, 90.28413152694702, 90.42095518112183, 89.66929936408997, 89.3958330154419, 89.77479195594788, 89.75957942008972, 89.71877574920654, 89.60436654090881, 89.94350624084473, 89.6065125465393, 89.71771550178528, 89.60759139060974, 90.30859518051147, 89.57900857925415, 89.83965945243835, 90.18290710449219, 89.37784194946289, 89.48728489875793, 89.95058035850525, 89.84549045562744, 89.58144187927246, 89.72970533370972, 90.02175211906433, 90.07766723632812, 89.77796459197998, 89.37740778923035, 89.64677786827087, 89.54715013504028, 89.62443685531616, 89.82587218284607, 89.74519300460815, 89.78651332855225, 89.59085941314697, 89.42168045043945, 89.71252393722534, 89.43082928657532, 89.67730116844177, 89.45655274391174, 90.1353931427002, 89.53726577758789, 90.01796507835388, 90.02524876594543, 89.77334308624268, 90.10314321517944, 89.86513876914978, 89.81154751777649, 89.50892090797424, 89.67927837371826, 89.84798312187195, 89.93682837486267, 89.78376579284668, 89.67890453338623, 89.81656265258789, 89.69688439369202, 89.55855345726013, 89.32298588752747, 89.73284888267517, 89.78454422950745, 89.61952829360962, 90.0730242729187, 89.53809118270874, 89.68822836875916, 89.93156313896179, 89.48501229286194, 89.7361991405487, 89.73436760902405, 89.86277532577515, 90.13042974472046, 89.8919472694397, 89.80740308761597, 90.03668093681335, 89.55850625038147, 89.82768607139587, 89.827312707901, 90.46957659721375, 89.57414865493774, 89.3421745300293, 89.60914850234985, 89.72221302986145, 90.08618402481079, 89.75828695297241, 89.79244232177734, 89.54460716247559, 89.69906210899353, 89.42960500717163, 89.78054285049438, 89.77530860900879, 89.58353900909424, 90.2724826335907, 89.62819647789001, 90.08775019645691, 89.48131132125854, 89.70323419570923, 89.45562839508057, 89.42529606819153, 90.0086772441864, 89.40679836273193, 89.68506145477295, 89.62981414794922, 89.7073724269867, 89.8149516582489, 89.85203146934509, 90.41739869117737, 89.81759929656982, 89.8017840385437, 89.4587459564209, 89.55961537361145, 89.60278081893921, 89.67232346534729, 89.71709322929382, 89.6946771144867, 90.28955936431885, 89.77460861206055, 89.71813154220581, 89.5383403301239, 89.74548125267029, 89.51876378059387, 89.8358097076416, 90.07984972000122, 89.99374032020569, 89.71991014480591, 89.87925243377686, 90.11255145072937, 89.32786750793457, 89.58272218704224, 89.73354911804199, 89.82537031173706, 89.66571927070618, 89.60053658485413, 89.46695613861084, 89.6265823841095, 89.75372743606567, 89.74412202835083, 89.98975110054016, 89.62249612808228, 89.96543431282043, 89.84766364097595, 89.88177013397217, 89.43767714500427, 89.87132596969604, 90.12701869010925, 89.77662396430969, 90.01154947280884, 89.57649993896484, 89.94398140907288, 89.79741597175598, 90.07966637611389, 89.4794225692749, 89.60544037818909, 90.22867608070374, 89.56118750572205, 90.32357335090637, 89.6104428768158, 89.5730619430542, 90.04127931594849, 89.86468720436096, 90.11619210243225, 90.09668731689453, 89.28141903877258]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr1e-05-wdecay10.0-seed43.json <==
{"train_acc": [20.972, 35.4, 43.592, 48.26, 52.12, 55.89, 59.316, 62.662, 65.614, 67.792, 70.432, 72.324, 74.31, 76.004, 77.592, 79.18, 80.278, 81.464, 82.472, 83.32, 84.214, 85.08, 85.696, 86.282, 87.114, 87.72, 88.302, 88.644, 89.402, 89.548, 90.002, 90.55, 90.994, 91.112, 91.628, 91.856, 92.342, 92.208, 92.68, 92.932, 93.03, 93.188, 93.4, 93.59, 93.772, 93.836, 93.86, 94.308, 94.408, 94.292, 94.574, 94.34, 94.556, 94.424, 94.834, 94.654, 94.622, 94.846, 94.904, 94.99, 94.982, 95.058, 95.21, 95.236, 95.206, 95.018, 95.112, 95.22, 95.42, 95.212, 95.322, 95.382, 95.424, 95.5, 95.734, 95.616, 95.814, 96.19, 95.986, 95.854, 95.934, 95.994, 96.056, 95.934, 96.302, 96.056, 96.224, 96.028, 96.362, 96.004, 96.244, 96.388, 96.3, 96.448, 96.338, 96.504, 96.76, 96.402, 96.546, 96.456, 96.712, 96.714, 96.37, 96.84, 96.65, 96.758, 96.672, 96.66, 97.076, 96.782, 96.706, 97.064, 96.928, 96.954, 97.048, 97.06, 96.976, 97.062, 97.3, 97.126, 97.052, 97.068, 97.122, 97.156, 97.22, 97.084, 97.15, 97.236, 97.184, 97.342, 97.334, 97.182, 97.326, 97.342, 97.378, 97.504, 97.292, 97.262, 97.21, 97.404, 97.324, 97.56, 97.454, 97.084, 97.372, 97.384, 97.438, 97.314, 97.504, 97.4, 99.178, 99.648, 99.774, 99.762, 99.86, 99.852, 99.844, 99.892, 99.868, 99.838, 99.894, 99.872, 99.878, 99.874, 99.896, 99.844, 99.948, 99.886, 99.902, 99.876, 99.914, 99.908, 99.898, 99.854, 99.868, 99.898, 99.93, 99.874, 99.884, 99.892, 99.92, 99.892, 99.892, 99.886, 99.888, 99.874, 99.874, 99.876, 99.874, 99.856, 99.88, 99.904, 99.864, 99.886, 99.862, 99.888, 99.872, 99.89, 99.836, 99.852], "test_acc": [31.56, 41.43, 48.43, 51.66, 54.82, 57.12, 60.67, 63.77, 66.24, 67.55, 70.0, 72.5, 73.54, 74.72, 74.95, 76.64, 76.51, 78.32, 77.42, 78.47, 79.4, 77.61, 80.15, 78.34, 81.06, 81.42, 81.8, 81.51, 83.41, 81.29, 84.72, 84.94, 84.13, 81.85, 82.54, 83.87, 84.79, 84.85, 85.31, 84.27, 84.34, 85.23, 84.1, 85.87, 84.88, 85.37, 85.54, 86.06, 85.65, 85.22, 86.16, 86.78, 85.14, 87.45, 85.76, 87.63, 86.31, 84.97, 84.93, 84.28, 87.49, 88.24, 84.38, 86.82, 86.65, 88.42, 86.11, 87.34, 86.91, 88.11, 88.0, 86.2, 85.82, 88.68, 89.53, 89.05, 87.57, 88.08, 88.26, 88.26, 89.08, 87.87, 87.09, 89.34, 88.69, 89.86, 84.14, 88.54, 87.39, 88.77, 89.1, 89.43, 87.16, 89.51, 88.43, 90.29, 88.96, 87.06, 88.03, 88.91, 88.27, 88.04, 88.66, 89.65, 88.76, 88.83, 88.67, 89.43, 88.71, 90.22, 89.0, 89.04, 88.72, 87.43, 88.28, 88.58, 89.26, 89.45, 86.99, 90.43, 88.76, 87.81, 89.41, 89.71, 87.94, 89.07, 88.95, 89.14, 88.1, 89.89, 87.39, 87.82, 89.13, 88.51, 87.65, 88.05, 91.19, 89.9, 89.66, 90.11, 87.49, 89.05, 90.79, 88.72, 88.3, 89.77, 89.85, 89.24, 88.04, 89.99, 92.85, 93.19, 93.28, 93.31, 93.25, 93.36, 93.19, 93.18, 93.29, 93.14, 93.02, 93.13, 93.03, 93.15, 92.94, 93.09, 93.12, 93.36, 92.85, 93.4, 92.95, 93.22, 93.05, 92.68, 92.94, 93.17, 92.71, 92.61, 93.1, 92.64, 92.89, 92.75, 92.76, 92.69, 92.59, 92.82, 92.65, 92.52, 92.5, 92.61, 92.6, 92.49, 92.75, 92.47, 92.61, 92.78, 92.55, 92.59, 92.55, 92.61], "train_loss": [828.3347440958023, 672.9725168943405, 594.9504767656326, 551.8590437173843, 513.621960401535, 478.40926057100296, 443.19029384851456, 410.45317429304123, 379.7705235481262, 355.3624809384346, 328.98098331689835, 307.7386023402214, 288.00992745161057, 270.87024968862534, 253.39488804340363, 237.9809630215168, 226.79975321888924, 213.83475157618523, 201.83175963163376, 192.95722034573555, 184.11015838384628, 174.27249377965927, 166.22636204957962, 160.04167838394642, 152.06037683784962, 145.22432906925678, 138.9349638223648, 133.21320083737373, 125.81278912723064, 122.55953519046307, 117.17298640310764, 112.48131933808327, 107.5078459829092, 105.76801498234272, 99.85592939704657, 96.15444520115852, 91.1347933486104, 92.0918545126915, 86.48899908363819, 84.29413066059351, 83.28658115118742, 80.25867995619774, 78.23913517594337, 76.33242516964674, 74.28905544057488, 73.27415998280048, 72.06868279352784, 68.06866686046124, 66.98110178858042, 68.30851798504591, 64.23593327403069, 67.70688001066446, 64.28360399976373, 65.47714360058308, 61.279290080070496, 63.40246918424964, 62.469791527837515, 60.70680823177099, 59.735613130033016, 59.22377333790064, 59.77149888500571, 58.91158527880907, 56.59628624469042, 56.51540594175458, 57.90900795906782, 58.99717291817069, 57.722628735005856, 56.23933554440737, 54.10501580312848, 56.99087831005454, 55.87036586180329, 54.35549548268318, 54.59301836043596, 53.58895347267389, 51.092499827966094, 51.388172782957554, 50.36894894018769, 46.98417957499623, 48.08735986985266, 49.67610923759639, 47.79565428942442, 48.022559095174074, 46.551836078986526, 47.54473143443465, 43.87932399101555, 47.07522980496287, 44.731102146208286, 46.74566819705069, 44.63699757680297, 46.53296544030309, 44.63915931247175, 43.416853815317154, 43.11284535564482, 42.541316628456116, 41.83224990591407, 41.48356432840228, 39.10260054282844, 42.441890481859446, 40.437262404710054, 41.58554756268859, 38.307504242286086, 39.26510423980653, 42.202026860788465, 36.85083008930087, 39.40402577072382, 37.584868006408215, 39.0012908000499, 38.66046198271215, 34.44961487688124, 37.94900878891349, 37.65357755124569, 34.55971931107342, 36.109981609508395, 35.65194362774491, 34.76709984242916, 35.21995702572167, 34.951248531229794, 34.373199094086885, 32.46118351723999, 33.88059956021607, 34.875462252646685, 34.39336838480085, 33.45714387483895, 33.33436005190015, 32.78516239859164, 35.0267782472074, 33.616784784942865, 32.14972993172705, 33.32778557483107, 31.515030921436846, 31.851698053069413, 32.43506219983101, 31.78386557754129, 31.43656311929226, 30.88869867613539, 29.579858496785164, 32.3891217559576, 32.19228694587946, 32.225974909961224, 30.557455581612885, 31.35421880427748, 29.024188484996557, 30.625483859330416, 33.84909207187593, 30.876222351565957, 29.79398617427796, 29.621189828030765, 31.09166065789759, 28.939530301839113, 30.62541078682989, 10.788775168824941, 5.955749364802614, 4.352969566127285, 4.169000097317621, 3.302257916191593, 3.2350243353284895, 3.0867206193506718, 2.4585061656543985, 2.5376517672557384, 2.542727059684694, 2.102404882432893, 2.325059639115352, 1.9535348506178707, 1.980833042471204, 1.8349701846018434, 2.177879387163557, 1.3342770118033513, 1.7661435096524656, 1.6446715514175594, 1.8753240000805818, 1.4237076485296711, 1.5343678905046545, 1.5652333359466866, 2.150228488026187, 1.7812709853169508, 1.646797421213705, 1.2436007197829895, 1.8100970197701827, 1.7767955330200493, 1.6628944635158405, 1.4597887495183386, 1.7006399592501111, 1.686881578527391, 1.6406626734533347, 1.6710746938479133, 1.80969137721695, 1.7856005428475328, 1.9442295689950697, 1.902043944282923, 1.9765277632395737, 1.7679335713619366, 1.5876463955501094, 2.0823155049583875, 1.6799985443940386, 1.8419909849762917, 1.8625559091451578, 1.7018925221054815, 1.6380416548636276, 2.0827692232560366, 2.096186243230477], "test_loss": [146.82859241962433, 122.95080876350403, 109.93065249919891, 105.0146507024765, 98.44769537448883, 94.90638029575348, 87.14602851867676, 79.62706303596497, 75.0829307436943, 73.91226887702942, 67.16709822416306, 62.08009076118469, 60.13671711087227, 56.9113267660141, 57.72736477851868, 53.477703392505646, 53.199758887290955, 50.257462948560715, 51.89324900507927, 49.29854202270508, 48.95813250541687, 55.65519040822983, 45.2400808185339, 52.70372721552849, 45.51182663440704, 44.01777631044388, 42.951991498470306, 44.63044935464859, 40.01296618580818, 46.29530122876167, 37.133850544691086, 36.91475501656532, 39.11079952120781, 46.06338104605675, 43.32132652401924, 39.153399616479874, 37.681971460580826, 37.10082146525383, 37.79249173402786, 40.16402132809162, 38.00814197957516, 37.66912370920181, 41.60768041014671, 35.16449145972729, 38.19772410392761, 37.80301758646965, 35.69901221990585, 34.83627796173096, 35.3257592022419, 37.79636037349701, 36.12502424418926, 32.99657279253006, 38.843285247683525, 32.82618290185928, 38.28719025850296, 32.301699444651604, 35.26578339934349, 39.847491979599, 40.09137684106827, 41.71620538830757, 32.8856105953455, 31.371905028820038, 43.49966360628605, 34.08412031829357, 35.4828817397356, 30.42441289126873, 37.04294390976429, 32.87057764828205, 34.91595487296581, 30.83868069946766, 30.66638706624508, 37.96630132198334, 38.37036982178688, 30.513579323887825, 27.710444822907448, 29.764949962496758, 33.5635732114315, 31.539978861808777, 31.952685311436653, 30.169348418712616, 30.37609975039959, 33.34549869596958, 34.93970349431038, 28.93421472609043, 29.879456728696823, 27.606809869408607, 43.675398886203766, 30.185295939445496, 35.40575562417507, 29.839723095297813, 29.763098761439323, 27.102752342820168, 34.57517629861832, 29.8587247133255, 31.845714196562767, 27.219647109508514, 29.758647933602333, 38.2202125787735, 31.909842610359192, 30.251285597682, 33.35581423342228, 34.12552239000797, 32.016300678253174, 29.24306132644415, 31.578212171792984, 31.717915669083595, 30.67771865427494, 29.741154074668884, 32.02784240245819, 27.050778463482857, 31.92168815433979, 30.4432383030653, 30.58818058669567, 35.95551374554634, 33.39223378896713, 31.329941391944885, 29.514809273183346, 28.873870946466923, 36.17004895955324, 27.03318414092064, 31.734329596161842, 35.159106716513634, 29.75468623638153, 28.862944722175598, 35.115224212408066, 29.451702438294888, 31.60172940045595, 30.618031233549118, 31.832860027439892, 27.629329308867455, 36.21630200743675, 33.93594804406166, 30.94597302377224, 33.53951849043369, 35.393423438072205, 33.41519524157047, 25.701365679502487, 30.379617877304554, 28.525513350963593, 27.608419366180897, 35.14540337026119, 31.300546407699585, 26.47975169122219, 31.53134512901306, 33.56136018037796, 30.382166475057602, 27.876597493886948, 31.707673728466034, 35.43193253874779, 28.96847463399172, 19.628339387476444, 19.53976048529148, 19.754468746483326, 19.904217541217804, 20.258181206882, 20.487097047269344, 21.866473086178303, 21.50112047791481, 21.377431731671095, 21.941586777567863, 22.33712637424469, 23.510902009904385, 23.410123482346535, 23.517904169857502, 24.219289176166058, 24.02351303398609, 24.208327889442444, 24.226751513779163, 25.42237750440836, 24.21089395135641, 25.321701243519783, 24.53797982633114, 25.4339662194252, 26.168770909309387, 25.800765946507454, 25.3042970597744, 26.19579365849495, 27.295286655426025, 25.80992914736271, 27.654795587062836, 25.68924817070365, 26.17081205546856, 26.682397074997425, 26.899586766958237, 28.082111299037933, 26.515591345727444, 27.35100768506527, 28.520324125885963, 27.949622839689255, 27.420322336256504, 26.313759438693523, 28.46924801170826, 26.87813650816679, 28.587578862905502, 28.100096844136715, 26.628064543008804, 26.935224823653698, 27.622583746910095, 27.93523481488228, 28.375401183962822], "epoch_time": [50.71949481964111, 47.51740217208862, 47.25554156303406, 47.152106046676636, 47.22377061843872, 47.16773724555969, 47.33932900428772, 47.17733287811279, 47.01157236099243, 47.072280168533325, 46.784306049346924, 47.1660315990448, 47.19792580604553, 47.80535125732422, 47.174774408340454, 47.29623746871948, 47.16820049285889, 47.00414848327637, 46.90876340866089, 47.22736859321594, 47.20801782608032, 47.21694612503052, 47.06934118270874, 47.00446820259094, 47.22602105140686, 46.90898323059082, 47.33604645729065, 47.3683078289032, 47.2762246131897, 46.90696167945862, 47.20031118392944, 47.15000820159912, 47.09864854812622, 47.271843910217285, 47.17928338050842, 47.38632535934448, 47.05526351928711, 47.20294737815857, 47.259536266326904, 47.26878046989441, 47.251070499420166, 47.4483859539032, 46.969560861587524, 47.47733688354492, 47.673115968704224, 47.40619444847107, 47.20034074783325, 47.525224447250366, 46.8273651599884, 47.33184266090393, 46.824419260025024, 47.38193917274475, 46.84757471084595, 47.29049205780029, 46.66277360916138, 47.18360376358032, 47.191137075424194, 47.20607137680054, 47.12369132041931, 47.05273461341858, 47.46841883659363, 47.27601408958435, 47.18096685409546, 47.04852795600891, 47.726696252822876, 47.14966440200806, 47.61028504371643, 46.8842031955719, 47.05755925178528, 47.036696910858154, 47.42562437057495, 47.09019351005554, 47.44829821586609, 47.191163778305054, 47.224106550216675, 47.30247950553894, 47.114542961120605, 47.140385389328, 47.057761669158936, 47.17953586578369, 47.13860511779785, 47.02274560928345, 47.39943599700928, 47.08795094490051, 47.35342526435852, 46.96251034736633, 47.017038106918335, 47.01846408843994, 47.142587423324585, 47.342028856277466, 47.285171031951904, 47.32550621032715, 47.66144347190857, 47.037968158721924, 47.16315841674805, 47.166337728500366, 47.007867097854614, 47.273958683013916, 47.56345224380493, 46.98080229759216, 46.917778968811035, 47.13154649734497, 47.11991882324219, 47.13250017166138, 47.13717842102051, 47.43321347236633, 47.55276393890381, 47.33731818199158, 47.42654538154602, 47.357136964797974, 47.343745946884155, 47.15495705604553, 46.90941095352173, 47.54961085319519, 47.35102105140686, 47.312527894973755, 47.18931245803833, 47.49253749847412, 47.19944739341736, 46.976261377334595, 47.24959468841553, 47.0347216129303, 47.29469060897827, 47.44042754173279, 47.52850532531738, 47.266639709472656, 47.31579327583313, 47.05863690376282, 47.039305448532104, 47.42022252082825, 47.02575635910034, 47.16882300376892, 47.42996525764465, 47.166768074035645, 47.113786458969116, 47.30095672607422, 47.2010657787323, 47.29147434234619, 46.94523811340332, 47.26528358459473, 47.38592791557312, 47.29281520843506, 47.24834752082825, 47.17468237876892, 47.3845100402832, 47.310466051101685, 47.355427742004395, 47.4817841053009, 47.19789671897888, 47.29897165298462, 47.321218967437744, 47.08150386810303, 47.20931053161621, 47.05829739570618, 47.26507210731506, 47.52683424949646, 47.3265585899353, 47.20671486854553, 47.23660922050476, 47.10792326927185, 47.43496322631836, 47.227208375930786, 47.315675497055054, 47.55678105354309, 47.260577917099, 47.08243536949158, 47.282535791397095, 47.3698091506958, 46.86572027206421, 47.13031768798828, 47.46114945411682, 47.08369207382202, 47.31882929801941, 46.940197229385376, 46.91071128845215, 46.996965646743774, 47.15254616737366, 47.389193296432495, 47.31057691574097, 47.271496534347534, 47.001970291137695, 47.1092643737793, 47.439295291900635, 47.550843238830566, 47.40560579299927, 47.302894592285156, 47.21067810058594, 47.28690958023071, 47.142773389816284, 47.21409511566162, 47.36839842796326, 47.40453815460205, 47.1244101524353, 47.242192029953, 47.224802017211914, 47.028380155563354, 47.53675961494446, 47.18635010719299, 46.93853521347046, 47.48490929603577]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr1e-05-wdecay10.0-seed44.json <==
{"train_acc": [19.876, 34.442, 42.45, 47.612, 52.292, 55.676, 59.702, 62.366, 64.908, 67.434, 69.598, 71.672, 73.698, 75.586, 76.836, 78.644, 79.746, 81.224, 82.274, 83.264, 84.108, 84.882, 85.604, 86.45, 86.96, 87.592, 88.148, 88.614, 89.362, 89.986, 90.116, 90.314, 90.944, 91.352, 91.548, 92.02, 92.156, 92.656, 92.562, 93.094, 92.93, 93.074, 93.576, 93.812, 93.838, 93.87, 93.858, 94.084, 94.16, 94.268, 94.702, 94.548, 94.512, 94.72, 94.638, 95.078, 94.826, 94.96, 95.104, 95.05, 94.992, 94.944, 95.072, 95.364, 95.432, 95.306, 95.25, 95.348, 95.636, 95.414, 95.416, 95.428, 95.618, 95.498, 95.86, 95.672, 96.088, 95.864, 96.086, 96.1, 96.034, 96.224, 95.938, 96.11, 96.306, 96.3, 96.262, 96.31, 96.126, 96.268, 96.382, 96.28, 96.308, 96.3, 96.4, 96.538, 96.424, 96.634, 96.564, 96.456, 96.652, 96.724, 96.614, 96.872, 96.71, 96.678, 96.908, 96.588, 96.74, 96.906, 96.912, 96.86, 97.0, 96.912, 97.112, 96.98, 97.238, 96.948, 97.078, 97.124, 97.152, 97.25, 96.97, 97.324, 96.878, 97.274, 97.228, 97.156, 97.256, 97.244, 97.228, 97.452, 97.202, 97.542, 97.292, 97.538, 97.24, 97.402, 97.266, 97.548, 97.188, 97.166, 97.574, 97.302, 97.288, 97.408, 97.526, 97.416, 97.288, 97.662, 99.086, 99.612, 99.714, 99.798, 99.826, 99.876, 99.872, 99.874, 99.9, 99.854, 99.852, 99.87, 99.886, 99.89, 99.886, 99.866, 99.898, 99.902, 99.918, 99.902, 99.894, 99.848, 99.924, 99.898, 99.88, 99.858, 99.896, 99.872, 99.912, 99.858, 99.884, 99.872, 99.856, 99.876, 99.926, 99.894, 99.88, 99.824, 99.888, 99.846, 99.906, 99.878, 99.878, 99.846, 99.894, 99.912, 99.874, 99.874, 99.86, 99.854], "test_acc": [28.63, 39.6, 44.41, 51.11, 54.62, 56.87, 62.45, 63.17, 63.73, 67.74, 69.4, 72.27, 73.87, 72.88, 75.12, 75.07, 77.66, 78.39, 79.16, 79.07, 79.63, 79.78, 81.25, 80.32, 82.11, 81.94, 82.54, 79.9, 83.64, 83.6, 84.55, 83.01, 83.22, 84.68, 84.71, 84.46, 84.15, 84.8, 85.65, 84.93, 84.45, 84.84, 84.95, 84.92, 85.27, 83.56, 86.4, 85.42, 87.61, 85.44, 86.75, 85.59, 85.88, 82.73, 87.53, 85.14, 87.9, 87.02, 86.25, 86.8, 86.55, 87.8, 84.13, 87.89, 85.49, 86.99, 87.98, 85.03, 88.41, 89.2, 88.46, 88.27, 87.16, 87.54, 87.86, 87.93, 88.63, 90.01, 88.69, 88.43, 86.74, 88.18, 88.82, 88.66, 88.15, 88.29, 86.15, 89.0, 88.93, 89.92, 89.03, 86.77, 87.04, 87.88, 87.7, 88.55, 88.89, 88.0, 88.47, 88.91, 89.37, 89.5, 88.69, 79.65, 86.64, 87.53, 88.01, 87.39, 89.28, 88.57, 90.21, 88.04, 87.14, 89.88, 88.96, 89.0, 89.53, 90.41, 89.19, 88.15, 87.81, 87.19, 88.15, 88.13, 89.34, 87.58, 90.29, 87.1, 86.43, 86.81, 89.65, 90.46, 88.35, 88.9, 89.23, 87.3, 89.18, 88.81, 87.98, 88.02, 86.66, 89.58, 89.69, 88.15, 87.88, 87.02, 88.87, 89.17, 88.96, 85.28, 92.68, 92.93, 93.03, 92.89, 93.07, 93.24, 92.97, 93.23, 93.19, 92.88, 93.08, 93.14, 93.02, 93.0, 92.88, 92.9, 92.75, 92.9, 93.09, 93.0, 93.18, 92.78, 93.08, 92.84, 93.02, 93.24, 92.84, 92.84, 92.99, 92.79, 92.86, 92.78, 92.98, 92.84, 92.92, 93.03, 92.8, 92.24, 92.83, 92.77, 92.86, 92.56, 92.8, 92.75, 92.86, 92.78, 92.4, 92.77, 92.74, 92.91], "train_loss": [845.0943791866302, 687.3386548757553, 608.3339149951935, 558.6929856538773, 513.7041504383087, 478.0597091913223, 441.92821592092514, 413.0917502641678, 385.55937057733536, 357.07972890138626, 337.11091393232346, 315.25278943777084, 294.82331347465515, 274.60161060094833, 261.05826339125633, 242.04382422566414, 230.3199717104435, 216.9079548418522, 206.4133262038231, 194.56435477733612, 185.84411641955376, 176.06734097003937, 167.92672741413116, 159.87495276331902, 153.12955705821514, 145.43391244113445, 138.34329050779343, 134.04530234634876, 125.67526991665363, 118.6088881790638, 117.34871838986874, 113.42865058779716, 107.59860694408417, 102.82711000740528, 100.19184309989214, 95.16406108438969, 92.73372233659029, 88.53334137052298, 87.80414382368326, 83.24046720191836, 83.14903087168932, 81.68796454370022, 77.0855890661478, 74.53863901644945, 74.4349005818367, 73.64457251876593, 72.16606241092086, 69.42963854596019, 69.6221602410078, 68.14435457065701, 64.34170435369015, 64.9319519996643, 64.88466794788837, 63.209646910429, 64.2796030677855, 59.60179442167282, 62.26937495917082, 60.530712101608515, 58.13009223341942, 59.31299381330609, 59.70344326272607, 59.36839073896408, 58.97643820568919, 54.78471523523331, 55.42276092246175, 55.28584398329258, 55.83679338917136, 55.84061209484935, 53.21344265341759, 54.73387957364321, 53.742599830031395, 54.863826759159565, 53.24182900413871, 53.63086412474513, 49.53679332882166, 51.98684719949961, 48.596675507724285, 49.34787664562464, 46.869181549176574, 46.26848044805229, 47.31056788191199, 45.15170584246516, 48.05450439453125, 45.90400038100779, 43.93293323367834, 44.02934395894408, 44.8176559060812, 44.285452077165246, 45.57973317429423, 43.41495767980814, 43.33662663027644, 44.989782985299826, 43.52281039208174, 43.64594307355583, 41.310698214918375, 41.417235393077135, 42.4318554662168, 39.909228913486004, 41.294494174420834, 41.88287777081132, 39.879521518945694, 38.1149994879961, 39.666027368977666, 37.30352108925581, 38.52673034183681, 39.19406044483185, 36.66719205863774, 39.90122315194458, 38.79798744991422, 36.85015360638499, 36.867491874843836, 36.128962464630604, 35.55147490743548, 36.885962130501866, 34.224190179258585, 35.69085183367133, 32.884654976427555, 35.12568075209856, 34.58767796307802, 33.412903966382146, 34.357545929029584, 33.30441424809396, 34.66100078634918, 31.854912720620632, 36.330567533150315, 31.485432472079992, 33.28063960745931, 33.333097929134965, 31.893244842998683, 32.054404836148024, 32.357203155756, 30.730776688084006, 32.85096031147987, 29.085620590485632, 32.45030616596341, 28.863266377709806, 32.33507111854851, 30.04911705479026, 32.074671752750874, 29.37860745098442, 32.64287931192666, 32.88634554669261, 28.48087323177606, 31.956769904121757, 30.72920469287783, 29.911770140752196, 29.796640953980386, 30.111737187951803, 31.06586818303913, 28.06116386130452, 12.248193641658872, 6.436601845081896, 5.085540523985401, 4.144435049034655, 3.4321857253089547, 3.008453228045255, 2.725241509033367, 2.722249321406707, 2.301869301823899, 2.5278576203854755, 2.5190777080133557, 2.14125570084434, 1.971472779288888, 1.8578678817139007, 2.06888830778189, 2.07395169819938, 1.78236994339386, 1.7753990472992882, 1.4668036465882324, 1.6911322880187072, 1.5855029494850896, 2.0900762023520656, 1.4371984566096216, 1.54194524185732, 1.7621098582749255, 1.9819180286722258, 1.5752420795615762, 1.8341778471658472, 1.573912154941354, 2.0917600211687386, 1.7773193587199785, 1.8298953738994896, 2.075478770537302, 1.694971022370737, 1.4827059670351446, 1.5489435801282525, 1.6187358687166125, 2.2754222891526297, 1.758834854583256, 2.3377651251503266, 1.512647798692342, 1.9167910889955238, 1.9193903873674572, 2.083966445236001, 1.5710165070486255, 1.5655724555253983, 1.9791893777728546, 1.8606519215391017, 1.8468031038646586, 2.097281620022841], "test_loss": [150.47306668758392, 128.66570580005646, 118.18057882785797, 105.71730589866638, 97.86802136898041, 93.75920969247818, 83.40488570928574, 81.52782636880875, 81.34010565280914, 73.05157780647278, 69.14049035310745, 63.226103603839874, 59.95874220132828, 62.78213483095169, 56.994100689888, 57.939333856105804, 51.05751755833626, 49.56514349579811, 48.79574352502823, 48.29197910428047, 47.90540537238121, 46.998873084783554, 44.482063949108124, 45.40863028168678, 41.308291137218475, 42.94830121099949, 40.420586585998535, 48.18756413459778, 39.33616629242897, 39.13302010297775, 38.03668969869614, 41.046604216098785, 41.21332994103432, 38.68333601951599, 37.40012714266777, 37.83164845407009, 38.58126659691334, 37.79344569146633, 34.641588032245636, 37.48941206932068, 38.218543618917465, 37.71873398125172, 37.49515883624554, 38.38963767886162, 38.29044710099697, 42.92079243063927, 34.51413160562515, 36.776555344462395, 31.37215591967106, 37.098615527153015, 33.125927075743675, 37.034609496593475, 37.651779517531395, 47.05237066745758, 32.06083382666111, 38.80537888407707, 31.059870213270187, 33.786075726151466, 36.410894230008125, 33.982599541544914, 35.159666925668716, 31.02331082522869, 41.509508445858955, 31.690829634666443, 39.48007792234421, 34.58088093996048, 30.920347660779953, 38.99040287733078, 30.12046028673649, 28.123390346765518, 30.73665875196457, 30.337187722325325, 35.420620143413544, 32.7655930519104, 31.457694977521896, 31.26348841190338, 30.16608989238739, 26.634932562708855, 29.9681399166584, 30.243285819888115, 36.18565608561039, 32.05274733901024, 30.730932071805, 30.61825156211853, 33.39860364794731, 32.07019826769829, 38.09177854657173, 29.474230140447617, 29.530428856611252, 27.486566580832005, 30.950834557414055, 35.05039584636688, 36.08479630947113, 32.35676822066307, 34.24492906033993, 31.522794768214226, 30.059880703687668, 33.218778282403946, 30.37055578827858, 30.78079254925251, 29.647968597710133, 29.514384128153324, 31.459521263837814, 64.5567877292633, 40.975775957107544, 35.41658580303192, 35.31402824819088, 36.037514448165894, 29.49351942539215, 31.573218181729317, 27.379647076129913, 34.4861324429512, 36.01457370817661, 29.208346888422966, 32.34731215238571, 30.680580958724022, 30.02446737885475, 26.724219232797623, 30.05669791996479, 32.57129703462124, 35.0622006803751, 38.803555995225906, 33.69919867813587, 34.04737640917301, 30.01903411746025, 33.87007068283856, 26.99444244801998, 36.58040265738964, 37.85687620937824, 38.95700277388096, 28.62319938838482, 26.6230486035347, 34.20038752257824, 32.03301161527634, 30.437549866735935, 37.9052377641201, 31.629947930574417, 31.902970790863037, 35.539861649274826, 35.42273695766926, 37.50222447514534, 29.06645169854164, 28.93192110210657, 34.94755718111992, 35.52102576196194, 35.86560469865799, 31.277319580316544, 32.31292013823986, 30.85818287730217, 42.48837235569954, 20.723949253559113, 20.284853663295507, 20.338463950902224, 20.75165383517742, 20.867415577173233, 20.769021563231945, 21.511001460254192, 21.582383574917912, 21.642612665891647, 22.765470039099455, 23.058822337538004, 22.85319970548153, 23.348207354545593, 23.912860229611397, 23.998264871537685, 25.640287585556507, 25.111361503601074, 24.612002663314342, 24.510512748733163, 24.85759562626481, 24.944873198866844, 26.69598053395748, 25.056373722851276, 25.898370549082756, 25.179892227053642, 25.191003382205963, 26.436838863417506, 26.257904764264822, 25.76609790697694, 26.54200091958046, 26.676699861884117, 25.954448714852333, 25.837065808475018, 26.06222902238369, 26.27882368862629, 26.209692932665348, 27.136771626770496, 28.208598226308823, 26.670417085289955, 26.26706651598215, 26.29990541189909, 25.744128674268723, 26.424446679651737, 26.972574315965176, 26.456456519663334, 26.897810719907284, 28.244502678513527, 27.02806907892227, 26.706909384578466, 26.17890102416277], "epoch_time": [48.35870146751404, 47.90186905860901, 46.846394777297974, 47.216261863708496, 48.3454430103302, 49.400717973709106, 46.67125654220581, 48.711623191833496, 47.57567834854126, 46.054198026657104, 46.46330285072327, 47.27433919906616, 49.564532995224, 47.184367179870605, 47.26210594177246, 48.253488063812256, 50.15776300430298, 47.07194375991821, 46.59668850898743, 48.063777923583984, 46.473538875579834, 49.61420035362244, 48.38232350349426, 45.39311480522156, 45.82708549499512, 47.30022215843201, 47.2646062374115, 46.492944955825806, 47.804083585739136, 46.88581848144531, 49.12874746322632, 49.93608522415161, 46.48273587226868, 48.00408935546875, 48.32131743431091, 49.33765459060669, 48.462897539138794, 47.1966073513031, 46.86589431762695, 45.779608964920044, 47.513745069503784, 50.01086664199829, 47.207961082458496, 49.63167667388916, 49.24782919883728, 48.35373568534851, 47.29768466949463, 46.3634352684021, 45.692543029785156, 47.68171262741089, 46.69833755493164, 48.23330330848694, 46.889790058135986, 45.711549043655396, 49.23050284385681, 45.615092754364014, 47.49303436279297, 48.52777075767517, 48.816163301467896, 48.27168536186218, 46.585593461990356, 45.94406270980835, 45.62507629394531, 46.01807475090027, 46.03354740142822, 45.99090266227722, 46.70880389213562, 46.47363090515137, 49.48694944381714, 45.90221619606018, 47.06149220466614, 47.30845928192139, 48.656763315200806, 50.17269730567932, 49.591793060302734, 46.639997482299805, 46.76988863945007, 46.75991940498352, 46.86221194267273, 45.803560733795166, 49.389830350875854, 46.150468826293945, 49.71406865119934, 49.62281346321106, 45.94442677497864, 45.99894094467163, 46.032756090164185, 46.863749742507935, 50.15458655357361, 46.52957224845886, 49.77538228034973, 47.14372992515564, 46.374377489089966, 45.80346632003784, 45.81039810180664, 45.762370586395264, 47.034173250198364, 45.55084848403931, 49.181692361831665, 50.11085867881775, 47.35967564582825, 48.11759400367737, 49.84348225593567, 49.75249361991882, 46.06054663658142, 45.862621545791626, 46.9321014881134, 46.91114950180054, 49.462332010269165, 45.887593030929565, 46.839152812957764, 49.80555486679077, 49.29504656791687, 45.84627676010132, 49.87317991256714, 47.1194384098053, 48.653693437576294, 49.086533069610596, 48.363505363464355, 45.63166356086731, 49.66622447967529, 50.113041162490845, 47.92067193984985, 50.2031729221344, 46.27262210845947, 47.44449830055237, 45.81557083129883, 50.53853130340576, 46.92547607421875, 47.385218381881714, 47.23105716705322, 45.70723915100098, 47.46002745628357, 47.54851841926575, 47.309778690338135, 50.007092237472534, 45.85935139656067, 45.80619812011719, 47.12806487083435, 45.47396802902222, 48.80297064781189, 47.37117028236389, 45.76545238494873, 46.04326367378235, 46.68550086021423, 50.05603289604187, 45.53061270713806, 48.10314726829529, 47.41783142089844, 47.33333134651184, 46.51800203323364, 49.68569040298462, 47.93707871437073, 48.23461842536926, 49.61976623535156, 47.04213047027588, 46.311347246170044, 45.816333532333374, 48.97182774543762, 49.553006172180176, 49.28056311607361, 49.58538770675659, 46.669719219207764, 46.13723874092102, 47.264031171798706, 49.00086760520935, 49.67192840576172, 48.64914679527283, 47.50909423828125, 45.36593723297119, 46.84918427467346, 50.02860713005066, 46.89827251434326, 48.931050300598145, 47.89235711097717, 48.40386152267456, 49.38986015319824, 46.086710691452026, 49.673500537872314, 46.07055330276489, 49.25642681121826, 47.020090103149414, 45.993399143218994, 49.64226007461548, 48.7695107460022, 46.48958730697632, 45.77352023124695, 46.086493492126465, 45.84245419502258, 46.725364446640015, 46.487966537475586, 47.328558683395386, 46.56426119804382, 49.6735622882843, 48.81744027137756, 47.13897228240967, 48.83840823173523, 48.948901414871216, 49.18576097488403, 49.69515514373779]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr1e-06-wdecay100.00000000000001-seed42.json <==
{"train_acc": [12.366, 17.734, 22.64, 27.494, 31.21, 34.93, 37.568, 39.836, 41.654, 43.468, 45.486, 46.992, 48.258, 49.988, 50.884, 52.414, 54.05, 54.874, 55.974, 57.2, 58.078, 59.304, 60.066, 61.43, 62.328, 63.234, 64.422, 64.962, 65.852, 66.736, 67.694, 68.56, 69.188, 69.88, 70.746, 71.65, 72.034, 73.33, 73.76, 74.33, 75.216, 75.896, 76.41, 77.274, 77.948, 78.198, 78.652, 79.58, 79.69, 80.536, 80.938, 81.364, 82.216, 82.43, 82.772, 83.138, 83.7, 83.994, 84.554, 85.016, 85.178, 85.274, 85.548, 85.986, 85.794, 85.892, 85.686, 85.586, 85.076, 84.892, 84.772, 84.26, 83.776, 83.792, 83.438, 83.394, 83.386, 83.176, 82.774, 83.046, 83.144, 83.186, 82.96, 83.098, 83.394, 83.018, 83.348, 83.278, 83.682, 83.804, 83.726, 83.802, 84.006, 84.11, 84.088, 84.248, 84.074, 83.99, 84.392, 84.596, 84.444, 84.472, 84.344, 84.824, 84.788, 84.762, 84.712, 85.244, 84.912, 85.16, 85.03, 85.312, 85.268, 85.27, 85.366, 85.348, 85.53, 85.46, 85.91, 85.998, 85.932, 86.022, 86.048, 85.966, 86.05, 86.43, 86.22, 86.618, 86.338, 86.612, 86.502, 86.504, 86.712, 86.822, 86.802, 87.094, 86.802, 87.052, 87.03, 86.936, 87.328, 87.22, 87.286, 87.548, 87.35, 87.494, 87.522, 87.628, 87.958, 87.908, 90.766, 91.414, 91.602, 91.652, 91.798, 91.814, 91.802, 91.994, 92.074, 92.254, 92.194, 92.042, 92.208, 92.042, 92.298, 92.332, 92.368, 92.35, 92.492, 92.528, 92.512, 92.482, 92.512, 92.742, 92.692, 92.752, 92.764, 92.692, 92.66, 92.844, 92.86, 92.838, 92.788, 92.992, 92.838, 93.028, 93.078, 93.014, 93.002, 92.896, 93.01, 93.096, 93.12, 93.024, 93.146, 93.082, 92.984, 93.312, 93.182, 93.088], "test_acc": [15.88, 18.96, 24.86, 29.96, 34.09, 37.52, 40.01, 41.75, 43.95, 45.37, 47.05, 48.95, 50.32, 51.87, 52.98, 54.08, 55.26, 56.12, 57.37, 58.29, 59.35, 60.43, 60.14, 61.77, 61.91, 63.16, 64.05, 65.49, 65.63, 65.46, 67.12, 68.13, 68.81, 69.06, 69.85, 70.58, 70.18, 71.31, 72.23, 72.39, 72.59, 73.06, 74.31, 73.95, 74.62, 75.37, 76.29, 75.72, 76.29, 77.75, 77.09, 76.71, 77.88, 77.24, 76.96, 77.45, 78.72, 78.96, 78.85, 78.86, 79.43, 77.51, 80.2, 77.77, 79.46, 77.08, 78.87, 78.23, 78.39, 77.38, 79.46, 77.55, 76.23, 76.68, 76.45, 78.7, 77.84, 76.53, 77.6, 77.65, 74.88, 77.43, 73.77, 77.43, 74.94, 73.05, 72.23, 77.51, 71.64, 79.39, 78.32, 71.36, 68.57, 67.44, 70.31, 55.09, 64.02, 64.07, 65.58, 64.18, 76.25, 68.59, 24.47, 61.03, 56.61, 75.86, 60.88, 34.57, 69.75, 39.99, 45.14, 58.77, 66.87, 59.48, 53.51, 27.76, 56.23, 47.64, 50.76, 57.8, 48.94, 45.76, 48.17, 37.56, 60.08, 46.74, 36.72, 62.29, 25.49, 49.87, 53.22, 54.02, 46.99, 55.48, 42.14, 63.77, 48.66, 44.39, 53.89, 14.08, 57.13, 47.32, 21.9, 20.75, 51.68, 64.3, 45.75, 47.96, 48.67, 35.05, 83.85, 85.88, 85.89, 84.97, 85.24, 79.68, 83.78, 84.87, 83.21, 82.4, 84.48, 80.53, 86.52, 82.66, 80.08, 80.92, 83.69, 74.67, 81.22, 76.39, 74.17, 77.21, 78.86, 80.3, 81.65, 81.68, 81.86, 63.58, 78.45, 79.77, 86.17, 79.18, 78.95, 83.59, 82.08, 65.64, 80.2, 78.35, 64.48, 69.66, 74.38, 68.99, 80.44, 81.48, 72.94, 78.35, 63.67, 67.41, 75.14, 55.93], "train_loss": [917.3688130378723, 867.620281457901, 813.0130842924118, 762.1093232631683, 721.8321903944016, 681.7546057701111, 651.8827843666077, 631.2447710037231, 611.6824162006378, 594.7594475746155, 578.9286485910416, 563.5337876081467, 550.4108264446259, 538.2138694524765, 526.321363568306, 515.1599615812302, 503.1825543642044, 494.6005859375, 485.1950479745865, 477.03309440612793, 468.7698367834091, 459.483008146286, 452.9913282394409, 444.5391516685486, 436.7319823503494, 429.9123328924179, 421.26262521743774, 415.9614651799202, 407.3898046016693, 400.7002028822899, 392.65197598934174, 386.546671628952, 379.5114331841469, 372.6222599744797, 365.53454196453094, 357.2327235341072, 352.61298847198486, 343.00457495450974, 337.04411882162094, 331.3651738166809, 324.15919172763824, 316.07280069589615, 310.07280683517456, 303.434602022171, 295.97125893831253, 292.0079388022423, 287.4142612218857, 278.6925085783005, 275.3523615896702, 268.610181838274, 262.96889239549637, 257.98065623641014, 251.06366461515427, 245.76051196455956, 242.48009023070335, 236.93209260702133, 232.45173162221909, 227.5306938290596, 221.29343196749687, 216.66716781258583, 214.70983096957207, 212.23397466540337, 209.04581859707832, 204.69038206338882, 205.8338604569435, 204.12847873568535, 206.68025761842728, 208.97567784786224, 213.50665363669395, 217.25123220682144, 220.2891588807106, 226.06113293766975, 229.82357913255692, 230.89599803090096, 233.69665202498436, 234.93985736370087, 234.21861371397972, 235.67913138866425, 238.97851526737213, 236.7644540965557, 235.26339069008827, 235.45971062779427, 236.79710337519646, 234.81457144021988, 233.22311359643936, 235.22446554899216, 231.4399038553238, 232.6692018210888, 228.7437427341938, 227.84919193387032, 227.08076161146164, 225.62638467550278, 224.3780802488327, 222.6618224978447, 222.34481489658356, 219.934092015028, 221.11976593732834, 220.37364599108696, 216.94154128432274, 213.41805377602577, 215.69215008616447, 214.14733481407166, 214.9586330652237, 211.01262280344963, 210.23219603300095, 210.50744572281837, 209.1112808585167, 204.80712622404099, 206.7960239648819, 204.22800981998444, 204.28998747467995, 202.23293536901474, 201.77025404572487, 201.77026769518852, 199.42586633563042, 200.3742915391922, 197.66092482209206, 196.8017934858799, 192.94852495193481, 193.44881907105446, 192.96252101659775, 189.88817444443703, 189.4897081553936, 188.9936290383339, 188.42543044686317, 184.7570118010044, 185.94846141338348, 182.50832968950272, 184.33358672261238, 181.14103627204895, 181.57881939411163, 180.79241481423378, 177.78982155025005, 177.0815930068493, 176.77755373716354, 174.14674925804138, 175.55345007777214, 173.35828372836113, 172.3155416548252, 172.40779867768288, 169.158282071352, 169.8056644499302, 168.77602748572826, 165.86898924410343, 167.8599332869053, 164.95269337296486, 165.41497680544853, 163.9536770284176, 160.52616533637047, 161.70501001179218, 133.50437131524086, 127.63610009849072, 125.18320293724537, 124.98193128407001, 123.26084798574448, 122.97039990127087, 122.33847478032112, 120.56668120622635, 119.51507093012333, 118.20688642561436, 117.00101919472218, 118.34956021606922, 116.04345282912254, 116.684147849679, 114.94782829284668, 114.43658278882504, 113.44739897549152, 113.77442015707493, 112.32843528687954, 111.78932993113995, 110.910977602005, 110.64532959461212, 110.3563241660595, 109.00056862831116, 108.29963620007038, 107.85133524239063, 108.04466216266155, 108.05092604458332, 107.64465649425983, 105.60415875911713, 105.58996407687664, 105.97727365791798, 105.76633322238922, 103.58736951649189, 104.0290836840868, 102.67904672026634, 102.82582485675812, 102.15312613546848, 102.57409882545471, 101.73396508395672, 101.34425653517246, 100.76702736318111, 100.37799768149853, 100.92494738101959, 99.9659936055541, 100.44589203596115, 100.4998809248209, 98.15784133970737, 98.68156276643276, 99.05348621308804], "test_loss": [179.5993881225586, 170.09689664840698, 157.9200084209442, 148.29720222949982, 139.4915487766266, 131.68032348155975, 126.16063380241394, 123.25068080425262, 118.93188512325287, 115.72572827339172, 112.26387679576874, 109.19763922691345, 107.36304771900177, 104.4238668680191, 102.49374032020569, 99.82958984375, 98.3491849899292, 97.02967607975006, 94.12197130918503, 93.27237194776535, 91.88293606042862, 89.66651231050491, 89.63041168451309, 87.41055220365524, 86.56282740831375, 84.74860447645187, 83.7019128203392, 81.41437208652496, 81.29792815446854, 81.16551280021667, 78.2707349061966, 76.84472846984863, 75.16150718927383, 74.50899744033813, 72.82914584875107, 72.12989366054535, 71.55494076013565, 69.64811843633652, 68.6437446475029, 68.16526931524277, 67.3159693479538, 66.27998596429825, 64.67038285732269, 64.82745695114136, 63.85988575220108, 61.84300762414932, 60.38932919502258, 61.25135254859924, 60.11308133602142, 57.98764270544052, 59.15214139223099, 58.22827887535095, 56.86859092116356, 57.86969017982483, 58.77234756946564, 57.99105793237686, 54.677186250686646, 54.06202256679535, 53.76081562042236, 54.06076607108116, 52.87118658423424, 56.54189708828926, 51.63945776224136, 55.808280915021896, 52.56900081038475, 59.0100519657135, 53.29911857843399, 56.60752385854721, 56.786923587322235, 57.517161041498184, 53.409483730793, 57.1647344827652, 59.43047654628754, 59.40156078338623, 59.470364451408386, 54.444027960300446, 55.385190188884735, 60.03393214941025, 57.47253131866455, 55.94800806045532, 62.54446941614151, 57.99245023727417, 64.72744438052177, 56.22241100668907, 61.90033447742462, 65.78880602121353, 68.24737852811813, 55.91218990087509, 68.42905819416046, 53.19922086596489, 55.892320334911346, 69.62241214513779, 77.85594153404236, 77.35098487138748, 73.28870385885239, 121.44042456150055, 89.61763417720795, 87.34945744276047, 82.99067628383636, 85.71418464183807, 58.59755036234856, 77.91707503795624, 218.07277297973633, 89.22826147079468, 103.84729039669037, 60.28023678064346, 100.70442867279053, 179.33051359653473, 76.40183228254318, 180.8242551088333, 150.44056844711304, 100.02687674760818, 78.34570300579071, 97.23006999492645, 112.77336120605469, 210.45083260536194, 106.7797212600708, 137.24423933029175, 134.1579942703247, 106.4165209531784, 133.54318392276764, 148.2887748479843, 133.5687403678894, 169.6219333410263, 101.8638202548027, 143.66528356075287, 192.69560408592224, 94.6990470290184, 238.18039178848267, 127.91087889671326, 123.25255525112152, 120.36174690723419, 166.81424355506897, 114.06338667869568, 154.33137845993042, 86.31770592927933, 127.19163632392883, 158.3113465309143, 123.33208453655243, 364.97403621673584, 112.30118942260742, 140.63210797309875, 293.3296070098877, 273.64479422569275, 134.86997210979462, 88.71840858459473, 139.7083752155304, 137.78498363494873, 149.45077884197235, 183.18837869167328, 40.56568452715874, 35.32006584107876, 36.55754980444908, 37.86252111196518, 36.87738651037216, 48.51158192753792, 40.55056804418564, 38.69394671916962, 42.81631550192833, 43.0187064409256, 39.99822494387627, 48.686092764139175, 34.641497775912285, 44.41887214779854, 49.86069378256798, 49.18308770656586, 40.34750339388847, 63.37187761068344, 45.91643983125687, 59.51887467503548, 67.82786080241203, 61.00835484266281, 51.68005686998367, 48.84092989563942, 44.72985523939133, 46.80631396174431, 46.229622304439545, 100.21748328208923, 53.54260030388832, 51.93213251233101, 35.67895704507828, 52.89788067340851, 52.951812237501144, 42.223947897553444, 45.04204949736595, 94.69274228811264, 50.25537958741188, 55.70315772294998, 91.82143622636795, 81.36864769458771, 68.20285820960999, 80.93827199935913, 49.624315559864044, 48.00628620386124, 71.78235596418381, 53.878204345703125, 94.9673718214035, 86.91744410991669, 68.77118438482285, 122.6589823961258], "epoch_time": [91.08231043815613, 89.2554874420166, 88.97106957435608, 88.96547031402588, 89.47764182090759, 88.88156032562256, 89.32683253288269, 88.93241333961487, 89.35317659378052, 88.94511246681213, 89.00293016433716, 88.96465253829956, 89.0480010509491, 89.45137095451355, 88.9844765663147, 89.12174940109253, 89.01435565948486, 88.91203308105469, 88.89093899726868, 89.29422664642334, 88.87522721290588, 89.36289858818054, 89.02903127670288, 88.92234349250793, 89.2219569683075, 88.90823340415955, 89.06356883049011, 88.918452501297, 88.99847149848938, 89.20436096191406, 89.09760570526123, 89.79828715324402, 89.18065690994263, 89.00919079780579, 88.99916958808899, 89.20290756225586, 89.25802946090698, 88.91747117042542, 88.87385511398315, 88.90434193611145, 88.87621235847473, 89.41300535202026, 89.06043767929077, 89.11273169517517, 88.98899149894714, 88.9402973651886, 89.2333312034607, 89.0753345489502, 89.50111722946167, 88.99731755256653, 88.87232637405396, 89.3036105632782, 89.30155658721924, 89.15123200416565, 88.82614946365356, 89.02597403526306, 89.03463292121887, 89.0988359451294, 88.97268986701965, 88.9253351688385, 88.92851066589355, 88.99171614646912, 89.07705354690552, 89.17402052879333, 88.99739837646484, 89.01214027404785, 89.29514861106873, 89.08627820014954, 89.48046088218689, 89.9106662273407, 89.09593963623047, 89.44709968566895, 89.45115065574646, 88.91880893707275, 88.98559880256653, 89.46144008636475, 89.72253847122192, 90.00409007072449, 89.91284942626953, 90.10187911987305, 89.89226841926575, 89.66589426994324, 90.12134671211243, 89.78540682792664, 89.63449811935425, 89.91434335708618, 89.90055012702942, 90.16418528556824, 90.16811442375183, 90.10456848144531, 89.74989628791809, 90.02140736579895, 89.89471125602722, 89.78416538238525, 89.90810751914978, 90.13619899749756, 89.98503947257996, 90.00618290901184, 89.87177920341492, 90.27837038040161, 89.97900629043579, 89.96358156204224, 89.9129068851471, 90.00005006790161, 89.6408793926239, 90.23073410987854, 89.90199542045593, 89.99303126335144, 89.66797065734863, 89.89307594299316, 90.05111885070801, 89.80070352554321, 89.84697008132935, 90.03851270675659, 89.967946767807, 90.21220111846924, 89.93348670005798, 90.18863534927368, 89.82884216308594, 89.94641518592834, 89.81218218803406, 89.82239198684692, 90.14688754081726, 89.87723898887634, 90.07915496826172, 90.02766537666321, 90.09635949134827, 89.94743609428406, 89.7550756931305, 89.76355338096619, 89.74820947647095, 89.86927962303162, 90.1566390991211, 90.23195385932922, 89.86645674705505, 90.07957935333252, 90.29768228530884, 90.3311939239502, 89.90109872817993, 89.75725197792053, 90.10397672653198, 89.81005859375, 89.9552309513092, 89.88171219825745, 89.98567748069763, 90.16398906707764, 90.05595684051514, 89.98957562446594, 89.6046404838562, 89.55751943588257, 89.70032739639282, 89.33194923400879, 89.22463536262512, 88.99426245689392, 89.55391383171082, 89.12242031097412, 89.64125108718872, 89.7771520614624, 89.25572347640991, 89.45646739006042, 89.22466802597046, 89.5905032157898, 89.6150004863739, 89.16618061065674, 89.83424115180969, 89.38132953643799, 89.66490459442139, 89.59913945198059, 89.25770831108093, 89.37139916419983, 89.42244982719421, 89.9378547668457, 89.53401207923889, 89.12142729759216, 89.16819906234741, 89.34967350959778, 89.0412380695343, 89.76152062416077, 89.03488421440125, 89.34843373298645, 89.93473076820374, 90.00655221939087, 89.96087741851807, 89.45988440513611, 89.5933473110199, 90.01922464370728, 89.45630884170532, 90.13794541358948, 89.53277969360352, 89.3475091457367, 89.77829170227051, 89.81464672088623, 89.62295484542847, 89.47092914581299, 89.8610680103302, 89.13319134712219, 89.68552899360657, 89.66892766952515, 89.33606934547424, 89.27286839485168]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr1e-06-wdecay100.00000000000001-seed43.json <==
{"train_acc": [12.896, 17.312, 22.896, 27.484, 31.376, 34.216, 36.908, 39.864, 42.066, 43.83, 45.536, 47.134, 48.776, 49.926, 51.302, 52.522, 53.698, 55.014, 56.21, 57.382, 58.534, 59.502, 60.372, 61.458, 62.352, 63.288, 64.226, 65.516, 66.222, 67.286, 67.974, 68.804, 69.556, 70.278, 70.836, 72.192, 72.852, 73.308, 74.086, 74.716, 75.298, 75.948, 76.954, 77.422, 78.21, 78.738, 79.226, 79.914, 80.416, 80.822, 81.328, 82.016, 82.214, 82.726, 83.352, 83.796, 83.934, 84.506, 84.606, 85.14, 85.268, 85.49, 85.704, 86.116, 85.832, 86.198, 85.882, 85.402, 85.184, 85.148, 84.444, 84.154, 84.034, 83.598, 83.712, 83.288, 83.178, 83.33, 83.214, 83.08, 83.298, 83.258, 83.346, 83.024, 83.49, 83.502, 83.422, 83.898, 83.524, 83.786, 83.95, 83.914, 83.958, 84.468, 84.088, 84.208, 84.548, 84.336, 84.564, 84.47, 84.878, 84.668, 84.842, 84.766, 85.14, 85.084, 85.082, 85.106, 85.218, 85.308, 85.304, 85.47, 85.446, 85.6, 85.416, 85.61, 85.77, 85.846, 85.74, 85.86, 86.21, 85.844, 86.054, 86.46, 86.198, 86.47, 86.462, 86.694, 86.516, 86.6, 86.688, 86.748, 87.004, 86.918, 86.864, 87.048, 87.046, 87.274, 87.166, 87.232, 87.372, 87.466, 87.302, 87.322, 87.466, 87.572, 87.656, 87.966, 87.748, 87.958, 90.764, 91.494, 91.622, 91.616, 91.886, 91.84, 91.814, 92.076, 92.004, 91.932, 92.048, 92.148, 92.25, 92.406, 92.208, 92.448, 92.392, 92.588, 92.494, 92.37, 92.666, 92.564, 92.71, 92.824, 92.81, 92.776, 92.804, 92.806, 92.79, 92.86, 92.87, 92.954, 93.026, 92.966, 93.034, 93.044, 92.984, 92.96, 93.13, 93.004, 92.922, 92.96, 93.138, 93.228, 93.15, 93.312, 93.182, 93.324, 93.402, 93.2], "test_acc": [15.52, 20.09, 25.61, 29.79, 34.47, 37.17, 40.26, 42.29, 45.33, 46.29, 47.97, 49.37, 50.84, 52.14, 53.62, 54.38, 55.74, 56.24, 57.0, 58.63, 58.33, 60.67, 60.73, 61.87, 62.32, 63.47, 63.76, 64.64, 65.25, 66.18, 67.0, 67.55, 67.58, 69.23, 69.65, 70.44, 70.08, 71.6, 71.83, 72.82, 73.2, 73.86, 74.48, 73.86, 74.98, 74.47, 76.39, 76.61, 76.43, 76.9, 77.09, 77.24, 76.37, 78.72, 79.18, 78.07, 78.86, 78.09, 77.88, 79.97, 79.62, 79.81, 80.29, 78.75, 80.99, 79.35, 79.76, 80.44, 79.01, 78.72, 77.88, 76.31, 78.28, 78.5, 77.55, 78.71, 80.27, 77.96, 77.35, 76.91, 78.77, 79.57, 78.42, 76.49, 78.08, 78.1, 77.26, 78.06, 73.02, 79.32, 78.16, 80.44, 73.52, 72.23, 67.95, 77.68, 59.01, 65.68, 74.08, 69.13, 71.11, 77.03, 68.87, 56.42, 70.7, 58.6, 67.08, 57.68, 53.89, 72.44, 62.15, 64.63, 19.12, 73.9, 37.56, 44.5, 62.43, 64.66, 42.77, 58.14, 49.29, 49.28, 61.69, 48.17, 36.34, 64.15, 47.56, 23.22, 79.04, 59.83, 38.12, 52.88, 59.65, 64.74, 56.21, 47.57, 69.6, 41.69, 56.38, 72.59, 37.29, 34.22, 43.52, 63.07, 16.01, 34.17, 33.22, 58.65, 45.62, 56.99, 85.91, 85.97, 85.57, 84.46, 85.23, 83.47, 82.87, 84.35, 83.34, 81.41, 85.28, 83.0, 83.98, 82.85, 85.18, 84.22, 78.3, 85.06, 69.65, 83.64, 82.89, 83.08, 83.55, 78.11, 81.99, 80.9, 86.53, 79.71, 82.93, 71.27, 80.44, 83.83, 82.17, 69.35, 83.81, 79.49, 80.64, 77.63, 80.13, 78.2, 82.23, 75.04, 67.04, 75.49, 74.09, 75.9, 66.81, 74.04, 82.15, 67.11], "train_loss": [903.6639595031738, 861.7287964820862, 811.0268393754959, 766.0203351974487, 727.2880743741989, 690.1552826166153, 658.1351712942123, 632.4844207763672, 611.2919701337814, 593.5203173160553, 576.333533167839, 562.5433760881424, 549.600482583046, 537.9279197454453, 527.3213431835175, 515.771842956543, 504.8409249186516, 495.0446010828018, 484.29272025823593, 475.11747962236404, 466.7037561535835, 458.00377547740936, 450.04272496700287, 442.807778775692, 433.18301087617874, 428.0930041670799, 419.92908400297165, 411.6182777285576, 404.71087169647217, 396.23027443885803, 389.32848370075226, 383.61492079496384, 375.74029409885406, 369.434956073761, 364.0243974328041, 354.77218997478485, 348.06891494989395, 341.482626914978, 333.67996048927307, 326.80306977033615, 321.83115869760513, 315.3645050525665, 307.83675438165665, 300.6233628988266, 294.68542981147766, 288.1033898591995, 282.77107298374176, 275.2239162325859, 270.2806300520897, 265.2279209494591, 258.70477280020714, 253.1078092455864, 250.10956567525864, 244.22100284695625, 238.77070531249046, 232.75918453931808, 229.83531948924065, 223.22129675745964, 222.01256728172302, 215.92464900016785, 214.0657052397728, 210.68686002492905, 208.549481600523, 203.60460123419762, 204.75734320282936, 201.69771328568459, 204.52878507971764, 209.66969361901283, 212.62233582139015, 215.6474570631981, 224.1752554476261, 225.69100040197372, 228.6636402606964, 231.89611276984215, 231.85464364290237, 235.88770705461502, 236.29783234000206, 234.81709977984428, 235.6945916712284, 235.34357729554176, 235.30917838215828, 234.83458030223846, 233.64471861720085, 234.17452004551888, 232.07310858368874, 230.65578353405, 231.15518149733543, 227.30457106232643, 229.97573366761208, 227.77355867624283, 225.81487873196602, 225.1821519434452, 223.45731270313263, 218.92088118195534, 220.50623166561127, 220.92226594686508, 216.8696057498455, 218.44568386673927, 216.6798326075077, 215.4088045656681, 212.7794417142868, 213.30697363615036, 210.5074409544468, 212.18212112784386, 208.54275026917458, 206.42938110232353, 206.7803835272789, 206.57128235697746, 204.8493917286396, 203.339556068182, 202.09550768136978, 200.30927476286888, 198.97744411230087, 198.00881716609, 198.92643600702286, 196.5650536417961, 194.5910987854004, 192.9010325372219, 193.39388892054558, 192.099478662014, 189.53323331475258, 190.03789138793945, 188.77075710892677, 185.999165058136, 185.97796288132668, 184.52592587471008, 182.71133822202682, 180.07258504629135, 181.5718787908554, 180.84097442030907, 178.98413559794426, 178.1395539045334, 176.2650547027588, 176.76840135455132, 175.98783162236214, 172.20657300949097, 172.45012870430946, 170.24705055356026, 171.02620294690132, 169.42294895648956, 168.7625752389431, 167.8783420920372, 167.92188453674316, 167.4450571835041, 165.1499089896679, 164.01015196740627, 163.92387515306473, 160.8580578416586, 160.8715821802616, 159.60870850086212, 133.48709186911583, 126.7824356853962, 124.16744227707386, 123.98852998018265, 122.47901001572609, 120.89336085319519, 121.38850927352905, 119.28538499772549, 119.07563760876656, 118.56668199598789, 117.611601755023, 117.10847802460194, 115.83707028627396, 114.38130381703377, 114.60551233589649, 112.94179104268551, 113.02990747988224, 111.70328149199486, 110.63404658436775, 111.70821389555931, 109.6352001875639, 109.47227188944817, 109.48733875155449, 107.92154221236706, 107.3931932747364, 107.46240051090717, 107.10498286783695, 106.13448014855385, 106.24497735500336, 105.62881974130869, 104.20265680551529, 104.36646938323975, 103.57155172526836, 103.47721414268017, 102.98892438411713, 102.13871805369854, 103.40525303781033, 102.50699599087238, 100.70480954647064, 101.60360017418861, 102.04542399942875, 100.83010111749172, 100.20421552658081, 99.65834242105484, 99.39532655477524, 98.23487794399261, 99.00073085725307, 97.60904499143362, 97.29651464521885, 98.73862797021866], "test_loss": [178.25212025642395, 169.2457356452942, 157.43102192878723, 149.29130232334137, 140.44950532913208, 132.7232128381729, 126.08578908443451, 121.70422410964966, 116.90729570388794, 114.52674722671509, 110.95414900779724, 108.29486787319183, 106.25492262840271, 103.98698604106903, 101.76243078708649, 99.92985773086548, 97.6744065284729, 96.00478768348694, 94.62160074710846, 92.30823785066605, 93.56716644763947, 89.50001090765, 89.18574619293213, 86.82233095169067, 85.71464502811432, 84.24845004081726, 83.23825705051422, 81.7716811299324, 80.65907496213913, 78.89525485038757, 78.02992761135101, 77.08369779586792, 76.77001422643661, 74.79707115888596, 73.13731569051743, 71.90327447652817, 73.28178775310516, 70.40354686975479, 69.97915923595428, 67.45946007966995, 66.76533037424088, 65.7905700802803, 64.20539164543152, 64.77891284227371, 63.15775281190872, 64.66969686746597, 60.28977459669113, 59.89667332172394, 60.289571702480316, 59.8375403881073, 58.816118597984314, 59.1176318526268, 59.87547183036804, 54.75488245487213, 54.67090976238251, 56.188598573207855, 55.26666721701622, 56.15015694499016, 56.49275103211403, 52.38677591085434, 53.21698898077011, 52.350457549095154, 52.327296644449234, 55.24610561132431, 50.060843259096146, 52.48098722100258, 52.85195526480675, 51.45845648646355, 54.62610039114952, 54.86757603287697, 56.82963874936104, 60.840846449136734, 56.40811347961426, 55.53599551320076, 55.92724308371544, 54.20263308286667, 51.881780326366425, 56.15294986963272, 57.14518713951111, 58.77964144945145, 55.161013066768646, 52.082059383392334, 55.63713729381561, 58.322029292583466, 54.579798728227615, 56.63267856836319, 57.77692228555679, 54.58528244495392, 67.42051857709885, 53.08738771080971, 55.3219752907753, 50.46933928132057, 66.86938202381134, 67.5069249868393, 77.24143660068512, 55.59392595291138, 103.5614727139473, 82.63549089431763, 64.83270299434662, 77.19504529237747, 71.64406949281693, 56.16114789247513, 77.46347963809967, 102.5924409031868, 69.96391928195953, 101.50755423307419, 83.23196429014206, 101.98375177383423, 117.59328162670135, 66.91430315375328, 101.70167255401611, 84.81599873304367, 269.1576306819916, 65.87993937730789, 161.36128151416779, 152.34582805633545, 92.28702807426453, 88.611845433712, 165.33060109615326, 105.92801582813263, 131.61101734638214, 126.32244431972504, 100.87575364112854, 131.73657476902008, 183.1809140443802, 93.02125495672226, 134.13173365592957, 263.5562217235565, 52.41798236966133, 94.67015957832336, 189.96712028980255, 121.96355307102203, 98.24313396215439, 89.16129469871521, 118.10458278656006, 156.79833126068115, 79.3691454231739, 152.97003078460693, 104.81861734390259, 68.63540482521057, 183.29452800750732, 201.44458937644958, 162.19845390319824, 89.2475962638855, 344.1276443004608, 187.43897008895874, 201.37018203735352, 105.0797461271286, 155.70892202854156, 108.05548787117004, 35.71493652462959, 35.42394715547562, 36.14887711405754, 38.180645644664764, 36.794030606746674, 41.9183988571167, 44.46718788146973, 40.096898287534714, 40.518482238054276, 47.62178638577461, 36.95368838310242, 43.68371456861496, 41.29573380947113, 42.64493279159069, 37.32140402495861, 40.84625795483589, 54.62155431509018, 38.472529739141464, 76.10360783338547, 41.63952714204788, 42.563102543354034, 43.98370563983917, 42.79564219713211, 55.345120429992676, 44.98823383450508, 48.81825217604637, 34.32701575756073, 49.81492832303047, 43.070584654808044, 77.25504618883133, 51.659960865974426, 41.928486824035645, 45.52491047978401, 82.23531311750412, 40.824764013290405, 51.09099271893501, 48.24225014448166, 58.67957675457001, 52.028827875852585, 53.76825726032257, 44.17698359489441, 63.411835342645645, 88.62597489356995, 66.79079067707062, 71.17276614904404, 61.893860906362534, 93.06817466020584, 67.97098088264465, 45.56507149338722, 85.9690603017807], "epoch_time": [48.93475031852722, 47.97700333595276, 47.07289123535156, 47.12903594970703, 47.823479413986206, 47.00934410095215, 45.67175912857056, 46.750720262527466, 48.910847425460815, 45.41221594810486, 45.43642616271973, 45.6209602355957, 47.01785898208618, 45.601714849472046, 45.39506983757019, 49.34951329231262, 47.86394810676575, 48.20733976364136, 50.18537926673889, 45.91529965400696, 50.053568601608276, 47.26907157897949, 49.39484786987305, 49.72272968292236, 45.65247321128845, 50.45094537734985, 48.44506287574768, 50.429529428482056, 50.210931062698364, 49.07912635803223, 50.05252552032471, 50.24252367019653, 49.02403926849365, 46.82695531845093, 49.71037149429321, 49.45308017730713, 50.77621078491211, 49.53760623931885, 48.167245388031006, 49.6699960231781, 49.441779375076294, 49.4772527217865, 47.1491801738739, 47.37511134147644, 46.980093002319336, 49.58829617500305, 48.26780462265015, 45.77964997291565, 48.76791834831238, 46.191654443740845, 45.45262789726257, 47.05296087265015, 46.98270320892334, 45.582552433013916, 45.553489208221436, 49.73949337005615, 45.703145265579224, 49.86753559112549, 49.86591339111328, 48.8117413520813, 50.33067870140076, 45.43480372428894, 49.20683836936951, 46.642130851745605, 50.51646876335144, 48.61831521987915, 44.99860954284668, 48.10953736305237, 49.62565755844116, 49.62250518798828, 49.18904447555542, 49.7318377494812, 49.731433153152466, 49.21916651725769, 47.76794505119324, 48.687819719314575, 49.7397027015686, 48.02671432495117, 49.07689666748047, 48.95664668083191, 48.51180171966553, 48.756524085998535, 49.27219772338867, 48.55364513397217, 48.76828145980835, 48.27119016647339, 48.68529939651489, 49.46778702735901, 48.90521693229675, 48.6141083240509, 47.91002631187439, 48.863524198532104, 48.52209711074829, 49.17648482322693, 48.763166427612305, 48.89538550376892, 48.90251541137695, 48.55538082122803, 47.631882667541504, 49.05248689651489, 48.85068416595459, 49.00493669509888, 48.87021255493164, 48.53297805786133, 48.57103705406189, 48.81672716140747, 48.571152210235596, 49.032570123672485, 48.92591309547424, 49.06296443939209, 49.754507303237915, 49.65451765060425, 48.74844837188721, 47.87244772911072, 48.84309148788452, 49.031654834747314, 48.86007809638977, 48.3773250579834, 48.62096452713013, 48.348676919937134, 48.83112621307373, 49.45110750198364, 50.06821060180664, 49.572402477264404, 47.267016649246216, 45.806742668151855, 47.373077154159546, 46.996827840805054, 45.803404331207275, 45.64402198791504, 48.970173835754395, 48.501638412475586, 48.781087160110474, 46.60336875915527, 47.06242656707764, 48.76447653770447, 48.5527548789978, 48.3020281791687, 48.63604187965393, 47.30542230606079, 48.37048625946045, 48.18715715408325, 48.28346514701843, 48.99011754989624, 48.84671711921692, 48.16447138786316, 48.46441960334778, 48.36193919181824, 48.527992248535156, 47.976006269454956, 47.943084478378296, 49.01813840866089, 47.74260187149048, 47.91348695755005, 47.66480112075806, 48.69454503059387, 48.42112684249878, 48.7609589099884, 48.36175465583801, 48.62579321861267, 48.949519872665405, 47.800435066223145, 48.034018993377686, 46.62969708442688, 47.59826135635376, 47.81650471687317, 48.21021842956543, 48.44019293785095, 48.04360008239746, 48.46599054336548, 47.73331427574158, 48.37482452392578, 48.191922664642334, 48.1031448841095, 47.75571060180664, 48.36382842063904, 48.38249492645264, 48.2212347984314, 48.01974654197693, 48.680922508239746, 48.194809436798096, 48.38260006904602, 48.37710642814636, 48.36104774475098, 47.9762077331543, 48.47429084777832, 48.54375123977661, 48.61127948760986, 48.25889873504639, 48.5811653137207, 48.50831460952759, 48.901599407196045, 48.203436613082886, 48.3906524181366, 48.52751636505127, 48.512779235839844, 48.623687982559204, 48.21320676803589, 48.582467555999756, 47.975486755371094]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr1e-06-wdecay100.00000000000001-seed44.json <==
{"train_acc": [13.48, 16.034, 21.608, 26.268, 30.064, 32.986, 35.64, 38.06, 40.324, 42.672, 44.54, 46.132, 47.954, 49.494, 50.678, 52.236, 53.344, 54.736, 56.094, 57.18, 58.308, 59.43, 60.222, 61.16, 62.328, 63.344, 64.3, 65.108, 65.91, 66.776, 67.478, 68.482, 69.322, 69.964, 70.964, 71.632, 72.41, 72.896, 73.486, 74.586, 74.998, 75.73, 76.854, 77.242, 77.502, 78.48, 79.178, 79.438, 80.162, 80.948, 81.202, 81.634, 82.412, 82.714, 83.278, 83.69, 83.994, 84.382, 84.658, 85.124, 85.108, 85.708, 85.628, 85.806, 85.972, 86.15, 85.948, 85.714, 85.68, 85.298, 84.632, 84.548, 84.28, 83.812, 83.696, 83.506, 83.572, 83.584, 83.224, 83.378, 83.292, 83.388, 83.114, 83.406, 83.484, 83.352, 83.426, 83.578, 83.69, 83.704, 84.03, 84.076, 84.036, 84.35, 84.282, 84.544, 84.172, 84.532, 84.602, 84.568, 84.752, 84.898, 85.082, 84.902, 85.12, 84.966, 85.434, 85.188, 85.312, 85.148, 85.464, 85.448, 85.416, 85.768, 85.812, 85.888, 85.974, 86.224, 86.122, 85.884, 86.386, 86.238, 86.336, 86.446, 86.294, 86.61, 86.692, 86.41, 86.69, 86.814, 86.664, 86.8, 87.2, 87.214, 87.158, 87.314, 87.328, 87.44, 87.098, 87.582, 87.698, 87.504, 87.662, 87.674, 87.778, 87.992, 87.954, 88.17, 88.078, 88.07, 91.088, 91.672, 91.772, 92.12, 92.028, 92.19, 92.128, 92.342, 92.308, 92.364, 92.464, 92.56, 92.572, 92.592, 92.588, 92.702, 92.834, 92.752, 92.752, 92.796, 92.84, 92.868, 93.116, 93.064, 93.012, 92.97, 92.954, 93.034, 92.988, 93.226, 93.228, 93.35, 93.12, 93.14, 93.182, 93.268, 93.34, 93.432, 93.19, 93.446, 93.43, 93.418, 93.626, 93.352, 93.452, 93.47, 93.572, 93.442, 93.586, 93.576], "test_acc": [13.49, 17.3, 22.55, 26.8, 32.26, 35.36, 37.89, 40.53, 42.47, 44.55, 46.26, 47.87, 49.31, 50.82, 51.87, 53.32, 54.29, 55.55, 56.94, 57.72, 58.46, 59.43, 60.57, 61.61, 62.16, 63.2, 64.35, 64.67, 65.35, 66.23, 66.8, 67.79, 67.24, 68.03, 69.93, 70.08, 70.03, 71.72, 71.94, 72.19, 73.43, 73.52, 73.08, 74.03, 75.19, 75.56, 75.7, 76.31, 77.1, 77.71, 76.57, 77.47, 78.31, 78.54, 78.37, 77.88, 78.8, 79.86, 76.34, 79.07, 77.48, 79.77, 78.34, 78.93, 79.24, 79.18, 79.63, 79.59, 79.78, 80.07, 78.17, 78.66, 78.85, 75.04, 76.38, 77.51, 80.09, 80.47, 78.55, 75.03, 79.29, 74.44, 69.13, 73.68, 72.8, 76.09, 78.25, 79.16, 74.37, 75.08, 71.18, 78.01, 77.42, 71.67, 74.86, 69.78, 77.79, 68.75, 70.6, 71.07, 75.17, 64.76, 64.92, 59.78, 71.87, 76.36, 38.73, 63.54, 58.3, 65.5, 63.54, 32.68, 73.65, 60.81, 58.66, 19.13, 40.45, 37.93, 54.11, 46.52, 63.21, 32.01, 38.34, 73.31, 30.94, 57.5, 46.22, 37.12, 50.8, 39.58, 52.67, 66.68, 45.97, 29.94, 52.97, 53.0, 47.63, 49.82, 40.7, 45.03, 11.86, 60.12, 53.1, 36.94, 20.07, 46.47, 43.9, 59.51, 20.09, 34.09, 84.9, 85.06, 85.05, 84.17, 87.21, 84.02, 81.58, 84.82, 81.71, 85.13, 83.67, 83.99, 84.25, 78.81, 82.99, 77.37, 85.06, 79.49, 84.32, 82.06, 84.03, 62.61, 82.92, 83.08, 84.31, 84.26, 81.13, 76.29, 75.84, 80.11, 78.7, 78.0, 80.44, 78.67, 71.64, 79.45, 70.94, 78.67, 78.87, 81.85, 81.51, 81.09, 81.93, 84.62, 83.2, 76.49, 85.32, 79.04, 74.14, 73.96], "train_loss": [924.0894722938538, 880.9559626579285, 834.4834434986115, 774.3227536678314, 737.7106138467789, 705.6079739332199, 675.1287521123886, 648.2319351434708, 625.6350655555725, 605.6029490232468, 588.3689233064651, 573.0854712724686, 557.5676254034042, 543.4264461994171, 532.7020601034164, 520.0840973854065, 508.3616553544998, 497.8359315395355, 487.2437572479248, 476.80600559711456, 468.8356566429138, 461.46990406513214, 453.16944789886475, 445.77937549352646, 437.6402237415314, 430.6223914027214, 421.98062348365784, 416.10812962055206, 408.31192195415497, 401.2729262113571, 393.8568705320358, 386.4867686033249, 380.2609159350395, 373.0637956261635, 366.120330452919, 358.1124004125595, 352.5171629190445, 345.373133122921, 339.11752557754517, 331.0535870194435, 326.40474051237106, 318.60614746809006, 309.43839436769485, 303.775346159935, 299.0171437859535, 291.6345884203911, 285.13725674152374, 280.39573776721954, 273.17677849531174, 265.48541647195816, 261.45694583654404, 257.0999721586704, 248.88344088196754, 244.79254990816116, 239.43182715773582, 234.71633663773537, 230.17560783028603, 226.24878561496735, 221.57316079735756, 216.39565616846085, 215.45717066526413, 209.73984736204147, 208.82044371962547, 205.9769032895565, 204.6501729786396, 202.0001754462719, 204.91245892643929, 206.5221522450447, 210.27761241793633, 214.072353631258, 220.1014505326748, 224.08263877034187, 226.81542691588402, 230.43551951646805, 231.77446764707565, 233.5840086042881, 234.36001601815224, 234.15592628717422, 235.63466727733612, 234.44763299822807, 236.20886081457138, 235.44448614120483, 235.5273911356926, 233.55114564299583, 232.87647500634193, 232.9952334165573, 232.02574282884598, 230.08891928195953, 229.36936390399933, 227.06425833702087, 225.6765904724598, 225.50464317202568, 223.01093250513077, 221.4406509399414, 220.45375576615334, 218.1896097958088, 220.469159334898, 215.70800134539604, 215.62890520691872, 215.86592569947243, 213.6308568418026, 211.04343089461327, 208.86764314770699, 210.39963534474373, 208.1253695487976, 208.33081150054932, 204.55434679985046, 205.1220389008522, 203.3140294253826, 203.26491743326187, 200.165622651577, 200.1838434636593, 199.75004568696022, 197.09638080000877, 195.36067697405815, 194.94718298316002, 194.0108763575554, 192.04286339879036, 190.38271388411522, 190.54662585258484, 188.2846621274948, 187.3115138411522, 185.60604852437973, 184.53952777385712, 184.5976442694664, 182.12481516599655, 180.8348887860775, 182.64840877056122, 179.34804731607437, 178.07714438438416, 178.36562326550484, 176.2953835427761, 173.3921677172184, 173.15233343839645, 172.75663767755032, 169.8583622276783, 170.0753390789032, 168.74526217579842, 170.59748920798302, 167.5378568470478, 166.19082334637642, 166.69138026237488, 163.76386269927025, 162.65230849385262, 162.14845570921898, 160.34143805503845, 160.45238275825977, 158.36713868379593, 156.7465389072895, 158.3929454088211, 129.47273513674736, 123.51893357932568, 122.46974746882915, 119.84348456561565, 119.37450271844864, 117.5352683365345, 117.25246202945709, 116.06029291450977, 115.44317589700222, 114.93505853414536, 113.37147711217403, 113.66564492881298, 111.98575785756111, 111.71960245072842, 110.73540592193604, 110.182398930192, 109.02828533947468, 109.58462762832642, 107.59146423637867, 107.80489833652973, 106.76864552497864, 106.83792853355408, 104.6564914137125, 104.83815030753613, 104.80619758367538, 103.71052533388138, 103.04680560529232, 103.62987121939659, 103.3483515381813, 101.97757838666439, 101.21020624786615, 100.52774088084698, 101.4114850461483, 100.330079048872, 99.37774993479252, 99.14936470985413, 98.35746757686138, 97.57167834043503, 98.44148058444262, 96.88006116449833, 95.93150895833969, 96.77746656537056, 95.16217605769634, 97.13238447159529, 95.59479816257954, 95.10157944262028, 94.2131735086441, 95.13560505211353, 93.66394057869911, 93.22319319844246], "test_loss": [181.32400512695312, 174.34114503860474, 160.41575646400452, 152.4496911764145, 144.5261322259903, 137.12029135227203, 131.31741154193878, 125.63207054138184, 121.60641574859619, 117.4647536277771, 114.81863582134247, 111.23303878307343, 108.74291980266571, 105.78413951396942, 103.68763327598572, 101.6309700012207, 99.63463568687439, 97.92987024784088, 95.42520141601562, 94.77349537611008, 93.22374731302261, 91.00449031591415, 90.23588103055954, 87.17547327280045, 87.59624207019806, 85.23090374469757, 83.03638023138046, 82.68099689483643, 81.35519856214523, 79.72884947061539, 79.05381679534912, 77.18444359302521, 77.9989367723465, 76.57068294286728, 73.51031804084778, 73.08216673135757, 73.40380078554153, 70.00176066160202, 68.97436511516571, 68.4827241897583, 66.65159976482391, 66.02161729335785, 67.14081633090973, 65.52419644594193, 62.63294154405594, 62.145716547966, 61.15256720781326, 61.18867385387421, 59.462930738925934, 58.05299723148346, 59.095374584198, 58.18123239278793, 56.32687669992447, 55.34332102537155, 56.92088359594345, 56.895335644483566, 55.23854869604111, 53.087839871644974, 59.52079316973686, 54.163515746593475, 56.41137567162514, 52.73465418815613, 55.04607713222504, 54.83567562699318, 53.30310171842575, 53.83157733082771, 53.96445298194885, 53.546986162662506, 53.253235429525375, 52.32575884461403, 54.97328293323517, 55.52517232298851, 55.86292573809624, 63.060599863529205, 59.17861258983612, 57.99583074450493, 52.48304396867752, 51.81939721107483, 55.41374424099922, 60.93309450149536, 53.70204496383667, 65.05818140506744, 76.5325226187706, 67.26118797063828, 67.04557263851166, 59.84400820732117, 57.74598437547684, 54.72405403852463, 63.48669308423996, 61.49325376749039, 71.74357956647873, 56.54595550894737, 57.04212129116058, 68.59189462661743, 62.52557164430618, 72.49820214509964, 55.66383621096611, 78.49678975343704, 71.17851865291595, 67.71576744318008, 62.030100494623184, 86.75939393043518, 85.49451541900635, 98.69150352478027, 68.4989173412323, 59.36347749829292, 165.63363575935364, 87.85933122038841, 111.06445467472076, 84.98157280683517, 87.14819532632828, 225.8038454055786, 64.82875597476959, 95.10163241624832, 106.77432107925415, 267.22520899772644, 165.28445196151733, 175.9922115802765, 115.15178453922272, 136.71730780601501, 96.89998906850815, 195.26272320747375, 169.75965440273285, 65.72638428211212, 202.86217188835144, 109.41837549209595, 149.53141725063324, 174.87143766880035, 120.86024332046509, 186.16001439094543, 122.9663999080658, 85.4970172047615, 141.64497005939484, 217.64811086654663, 117.53404951095581, 123.39497482776642, 141.39313387870789, 132.7115091085434, 169.2752993106842, 147.2667715549469, 397.9134078025818, 102.40897262096405, 127.19404149055481, 193.28698658943176, 284.70820593833923, 155.3534688949585, 163.75208163261414, 101.81891387701035, 283.09769105911255, 192.98227500915527, 38.42123544216156, 37.96902135014534, 37.31541296839714, 40.06395781040192, 33.41701856255531, 39.86533133685589, 46.165312737226486, 39.104579240083694, 45.01482608914375, 37.45991101861, 40.683709383010864, 40.96572679281235, 39.76434001326561, 51.347070664167404, 42.83885210752487, 58.95228749513626, 37.50484362244606, 51.79816123843193, 40.314918875694275, 45.26210103929043, 40.32578207552433, 100.16778826713562, 44.40539839863777, 43.08649608492851, 40.50050973892212, 40.24962064623833, 45.680999517440796, 60.06431421637535, 63.59072321653366, 50.15792468190193, 53.58368968963623, 56.57627531886101, 51.25038778781891, 53.455716639757156, 72.86693158745766, 52.300987243652344, 80.20446956157684, 53.99044458568096, 54.72130501270294, 45.72850462794304, 46.091978415846825, 48.626246482133865, 45.19182124733925, 40.06439433991909, 42.79960960149765, 62.43999022245407, 37.92141129076481, 51.85505251586437, 71.19608551263809, 67.41916406154633], "epoch_time": [50.2224178314209, 47.5081512928009, 47.37486934661865, 47.56830096244812, 47.37763571739197, 47.57482123374939, 47.923577308654785, 47.44762706756592, 47.48521876335144, 47.42082858085632, 47.646772146224976, 47.67348504066467, 47.55599665641785, 47.25426983833313, 47.350398540496826, 47.52961587905884, 47.54210615158081, 47.44262981414795, 47.43580436706543, 47.58011436462402, 47.59968018531799, 47.77225160598755, 47.767014265060425, 47.527122020721436, 47.38854217529297, 46.8742241859436, 47.152477979660034, 47.140318632125854, 47.35945439338684, 47.27177286148071, 47.38236165046692, 46.7423095703125, 47.122573375701904, 47.30233383178711, 47.408045530319214, 47.08765983581543, 47.48813772201538, 47.38492679595947, 47.420650243759155, 47.10228133201599, 47.327540159225464, 47.207786560058594, 46.94470143318176, 47.09303903579712, 47.20657420158386, 47.33256459236145, 47.12272047996521, 46.95777416229248, 47.109623432159424, 46.836297035217285, 47.57171702384949, 47.15940594673157, 47.0857720375061, 47.55969262123108, 47.105860471725464, 47.30515766143799, 47.236496925354004, 47.475730895996094, 47.39456272125244, 47.15886616706848, 47.625866174697876, 47.550625801086426, 47.162590742111206, 47.770649433135986, 47.337894678115845, 47.98120474815369, 47.46940207481384, 47.63181710243225, 47.628177881240845, 47.84073758125305, 47.484225273132324, 47.58060908317566, 47.8551185131073, 47.65916085243225, 47.216514348983765, 47.5295045375824, 47.68783116340637, 47.6707980632782, 47.7320511341095, 47.682257413864136, 47.57362985610962, 47.77588939666748, 47.31854748725891, 47.57444167137146, 47.609206438064575, 47.228525161743164, 47.241984605789185, 46.70979356765747, 47.12206768989563, 46.965439558029175, 46.974613666534424, 47.47490358352661, 47.34594464302063, 47.30001473426819, 47.15709376335144, 47.63584327697754, 47.24844765663147, 47.32758545875549, 47.596139907836914, 47.22984170913696, 47.489441871643066, 47.227489948272705, 47.15859270095825, 47.446672201156616, 47.10877537727356, 47.582319259643555, 47.395068407058716, 47.25274038314819, 46.938292503356934, 47.47179961204529, 47.3576557636261, 47.45160436630249, 46.953803300857544, 47.379820346832275, 47.064213275909424, 47.204789876937866, 47.50634789466858, 47.78362822532654, 47.71182084083557, 47.827884912490845, 47.841827154159546, 47.76289629936218, 47.4397931098938, 47.42117953300476, 47.70989012718201, 47.387959241867065, 47.81004858016968, 47.98357796669006, 47.74219608306885, 47.71979117393494, 47.59950089454651, 47.714274883270264, 47.876620054244995, 47.34230160713196, 47.511390686035156, 47.655256271362305, 47.366934061050415, 47.40797996520996, 47.588186502456665, 47.76307988166809, 47.739105463027954, 47.880231618881226, 47.251749753952026, 47.6263153553009, 47.273422956466675, 46.84782576560974, 47.10201573371887, 47.313403606414795, 47.10314464569092, 47.4676353931427, 47.598308801651, 47.06022024154663, 47.15378379821777, 47.14326858520508, 47.26814126968384, 47.21090626716614, 47.68658399581909, 47.57072043418884, 47.48479151725769, 47.49783754348755, 47.253042459487915, 47.54352331161499, 47.52110695838928, 47.45700216293335, 47.467325925827026, 47.40567898750305, 46.979389667510986, 47.3462290763855, 47.26988744735718, 47.64922595024109, 47.42624378204346, 46.99561619758606, 47.24604940414429, 47.19986581802368, 47.541805028915405, 47.25326442718506, 47.99984526634216, 47.64342784881592, 47.5573890209198, 47.355313539505005, 47.86398696899414, 47.44931197166443, 47.86304974555969, 48.12170672416687, 47.577221632003784, 47.4717378616333, 47.68937277793884, 47.516096115112305, 47.65703105926514, 47.385432958602905, 47.45608878135681, 48.01993131637573, 47.9889702796936, 47.91999840736389, 47.490559339523315, 48.06689119338989, 47.43372917175293, 47.56941890716553, 47.524017333984375, 47.731446504592896]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr1e-07-wdecay1000.0000000000001-seed42.json <==
{"train_acc": [9.97, 10.298, 12.144, 14.928, 16.158, 16.786, 17.684, 18.884, 20.436, 21.572, 23.54, 24.718, 25.97, 27.45, 28.648, 29.722, 30.732, 32.28, 33.322, 34.462, 35.508, 36.41, 36.912, 38.06, 38.394, 39.324, 40.148, 40.51, 41.268, 42.206, 42.72, 43.492, 44.156, 44.96, 46.016, 46.474, 47.112, 47.668, 48.384, 48.892, 49.124, 49.926, 50.722, 50.742, 51.456, 51.872, 52.004, 52.576, 53.136, 53.46, 53.93, 54.494, 54.674, 55.096, 55.594, 55.93, 56.41, 56.794, 56.9, 57.228, 57.42, 57.75, 58.108, 57.868, 57.908, 57.654, 57.256, 56.614, 56.018, 55.398, 55.022, 54.544, 53.89, 53.682, 53.436, 53.14, 52.994, 52.754, 52.608, 52.254, 52.444, 51.816, 51.784, 51.404, 50.904, 50.988, 50.8, 50.608, 50.48, 50.06, 49.72, 49.236, 49.042, 48.606, 48.15, 47.756, 47.484, 47.012, 46.776, 46.238, 46.144, 45.754, 45.438, 45.234, 44.768, 44.72, 44.376, 44.238, 43.692, 43.614, 43.666, 43.406, 43.24, 42.93, 42.98, 42.56, 42.642, 42.484, 42.366, 42.108, 42.126, 42.03, 41.604, 41.8, 41.518, 41.266, 41.262, 41.006, 40.808, 40.524, 40.29, 40.266, 40.282, 39.716, 39.56, 39.308, 38.916, 38.938, 38.582, 38.242, 37.818, 37.818, 37.044, 36.87, 36.54, 36.218, 35.786, 35.676, 35.178, 34.852, 35.42, 35.682, 35.622, 35.648, 35.622, 35.6, 35.7, 35.73, 35.602, 35.846, 36.062, 35.812, 35.79, 35.88, 35.77, 35.878, 35.794, 35.952, 35.992, 35.808, 35.69, 36.048, 36.062, 36.002, 35.862, 35.962, 36.056, 36.086, 35.896, 35.886, 36.084, 35.74, 35.99, 35.796, 36.158, 36.02, 35.984, 36.196, 36.22, 36.062, 35.986, 36.164, 35.982, 36.022, 36.132, 35.946, 36.172, 36.122, 36.116, 35.99], "test_acc": [9.87, 11.21, 14.75, 15.87, 15.7, 15.82, 16.81, 18.08, 20.45, 21.85, 23.3, 24.92, 26.19, 27.61, 28.54, 29.74, 31.27, 32.7, 34.43, 35.04, 36.21, 37.27, 38.35, 38.71, 39.72, 40.06, 41.05, 41.98, 42.83, 43.5, 44.14, 44.54, 45.27, 46.22, 46.96, 47.96, 48.01, 48.68, 49.55, 49.78, 50.26, 50.73, 51.08, 51.88, 52.28, 52.88, 53.01, 53.47, 53.85, 54.56, 54.06, 55.05, 55.38, 55.43, 56.33, 56.97, 57.21, 57.12, 57.57, 58.12, 57.99, 57.43, 58.05, 58.1, 58.46, 58.48, 57.76, 56.9, 56.32, 55.36, 55.41, 54.54, 54.64, 53.97, 54.14, 53.85, 52.69, 52.84, 52.81, 52.75, 51.56, 52.45, 51.74, 51.41, 51.08, 51.23, 50.57, 50.68, 48.65, 48.37, 48.35, 49.34, 45.44, 22.47, 44.85, 35.59, 39.72, 44.37, 18.34, 20.12, 37.6, 19.34, 21.81, 26.94, 32.18, 18.93, 30.39, 15.38, 11.88, 36.92, 21.79, 10.01, 10.04, 27.97, 25.09, 18.84, 11.02, 19.01, 15.56, 11.92, 31.13, 10.0, 10.19, 33.36, 10.0, 19.97, 10.0, 17.96, 13.0, 10.67, 12.32, 10.0, 12.28, 18.72, 10.38, 10.19, 19.42, 10.0, 14.3, 15.49, 20.37, 10.01, 16.89, 10.0, 10.0, 10.0, 10.0, 10.0, 13.18, 13.7, 21.33, 18.44, 18.28, 15.15, 19.18, 15.82, 10.19, 11.02, 11.09, 10.0, 10.03, 21.78, 19.53, 26.85, 26.6, 12.61, 22.6, 10.03, 15.12, 10.01, 11.79, 12.58, 18.06, 16.04, 22.2, 35.91, 18.48, 10.0, 17.14, 21.3, 10.98, 10.21, 10.02, 18.84, 16.45, 15.29, 15.54, 10.35, 36.48, 18.54, 10.35, 11.81, 10.0, 18.66, 10.0, 13.93, 25.84, 27.57, 29.6, 13.88], "train_loss": [938.4824662208557, 921.9435791969299, 906.9113731384277, 893.9392535686493, 883.3682968616486, 873.1743636131287, 863.33589220047, 851.5910768508911, 837.4222886562347, 820.3014175891876, 802.9148602485657, 788.7923020124435, 776.221527338028, 763.9144183397293, 752.2903453111649, 740.0628420114517, 727.1549458503723, 716.615426659584, 705.1841663122177, 695.840910077095, 687.1959012746811, 679.7226551771164, 674.736291050911, 670.1408311128616, 666.8057976961136, 664.4083162546158, 662.0948278903961, 660.7410780191422, 659.373887181282, 659.1243720054626, 658.7001119852066, 659.4171130657196, 660.3015155792236, 660.5973092317581, 662.4320479631424, 664.3265813589096, 666.6767777204514, 669.7847549915314, 672.7122139930725, 675.2851094007492, 679.3225567340851, 682.1479387283325, 685.3759392499924, 689.5857371091843, 693.0310641527176, 696.992572426796, 700.984308719635, 704.1462672948837, 707.7765384912491, 711.4974004030228, 715.1666896343231, 718.345428943634, 721.9376569986343, 725.1766426563263, 728.4363012313843, 731.6534694433212, 734.7551687955856, 737.8319624662399, 741.1748770475388, 744.364703297615, 747.5386399030685, 750.6911624670029, 753.6902678012848, 757.2716977596283, 761.0309491157532, 765.225790143013, 769.7463092803955, 774.4056726694107, 779.1690119504929, 783.5085809230804, 787.5458798408508, 791.2505788803101, 794.9027951955795, 797.7475805282593, 800.4985938072205, 803.3164618015289, 805.4328150749207, 807.5325047969818, 809.6470403671265, 811.7430312633514, 813.4163184165955, 815.3417747020721, 817.0548124313354, 818.7617399692535, 820.4235215187073, 821.9352395534515, 823.312771320343, 824.5932297706604, 825.753045797348, 827.0559632778168, 828.2089371681213, 829.2639231681824, 830.2811393737793, 831.1142909526825, 831.9117841720581, 832.6337442398071, 833.3108057975769, 833.9359059333801, 834.4256224632263, 834.7807431221008, 835.2094006538391, 835.5648672580719, 835.9166038036346, 835.976868391037, 836.5235800743103, 836.4844381809235, 836.86243724823, 836.814432144165, 836.9885265827179, 837.0394735336304, 837.0836472511292, 837.0748331546783, 837.0566649436951, 837.1091587543488, 836.9713342189789, 836.9822552204132, 836.8762314319611, 836.8494956493378, 836.5932693481445, 836.4689509868622, 836.2007641792297, 836.0048696994781, 835.9928686618805, 835.4918076992035, 835.3300819396973, 835.1259498596191, 834.7198872566223, 834.5482347011566, 834.231814622879, 833.9900503158569, 833.7657027244568, 833.173437833786, 832.6944904327393, 832.5207393169403, 832.3437311649323, 832.0195994377136, 831.1785736083984, 830.7031393051147, 830.4704639911652, 830.0863513946533, 829.3381042480469, 828.669951915741, 828.3538539409637, 827.96040558815, 827.1912071704865, 826.7824461460114, 826.1776554584503, 825.3772621154785, 824.8505816459656, 824.0608756542206, 822.6166143417358, 822.1160941123962, 821.9525852203369, 821.9065046310425, 821.7252271175385, 821.5633435249329, 821.3470668792725, 821.0648944377899, 820.9717791080475, 820.7381510734558, 820.5845773220062, 820.4655940532684, 820.1410372257233, 819.978306055069, 819.8441979885101, 819.6794972419739, 819.5316514968872, 819.3183398246765, 818.9683339595795, 818.9100034236908, 818.6821267604828, 818.4164519309998, 818.2425203323364, 817.9476103782654, 817.8372974395752, 817.5822145938873, 817.3834872245789, 817.2119181156158, 816.963880777359, 816.8146209716797, 816.4353568553925, 816.394204378128, 815.9846293926239, 815.9215068817139, 815.5113337039948, 815.2931847572327, 815.1255569458008, 814.7775931358337, 814.4399394989014, 814.3322477340698, 814.0924611091614, 813.7809336185455, 813.5776536464691, 813.2418472766876, 812.9175293445587, 812.7937490940094, 812.3185667991638, 812.1556842327118, 811.8828802108765, 811.77747631073], "test_loss": [187.4850242137909, 184.42459201812744, 181.95535850524902, 179.5245544910431, 177.77874970436096, 175.9456136226654, 173.62643265724182, 171.256591796875, 166.8215365409851, 163.06365132331848, 159.763622879982, 156.9388793706894, 154.38404715061188, 151.52130901813507, 149.07588744163513, 146.3025574684143, 143.993643283844, 141.27444279193878, 138.79507732391357, 137.21302247047424, 135.42871832847595, 133.89112854003906, 132.6427698135376, 131.78462541103363, 131.16014051437378, 130.45545077323914, 130.1567860841751, 129.41889429092407, 128.98555755615234, 129.03635716438293, 128.91619277000427, 129.32277917861938, 129.343230843544, 129.42123329639435, 129.1768013238907, 129.8876951932907, 130.0376352071762, 131.31011021137238, 131.08877563476562, 132.27644181251526, 133.7084231376648, 134.26368165016174, 134.57138669490814, 135.88132274150848, 136.48070442676544, 137.610915184021, 138.42148423194885, 139.5059872865677, 139.5794038772583, 140.72489845752716, 142.18281626701355, 142.34832119941711, 143.60484862327576, 143.91543531417847, 144.64358019828796, 145.56471872329712, 146.4373997449875, 147.04866433143616, 147.4641077518463, 147.71534097194672, 149.1911118030548, 149.98585188388824, 150.88310885429382, 150.71028113365173, 152.05462670326233, 152.6318588256836, 153.44964933395386, 154.3912614583969, 155.4543685913086, 156.82413601875305, 156.71728456020355, 157.52124857902527, 158.48188161849976, 158.74970304965973, 160.05845546722412, 160.60878455638885, 161.48441219329834, 161.8383641242981, 162.15631866455078, 162.3381631374359, 163.37010145187378, 163.5595464706421, 163.82187032699585, 164.523592710495, 164.90332460403442, 165.69227027893066, 164.97788786888123, 166.159747838974, 165.77122378349304, 165.62070679664612, 166.87564754486084, 167.2431025505066, 168.69971537590027, 173.52685165405273, 168.85397124290466, 168.65593433380127, 167.58170747756958, 167.21241736412048, 174.60755038261414, 172.29593062400818, 171.46058320999146, 173.87956285476685, 176.8194215297699, 170.5202600955963, 172.67612767219543, 177.8089361190796, 173.84895205497742, 178.16440892219543, 181.54874730110168, 168.81638765335083, 177.2248556613922, 182.5045871734619, 181.60942554473877, 172.50622367858887, 173.86348128318787, 174.21178078651428, 182.13767957687378, 175.4855215549469, 176.88867807388306, 181.54779529571533, 171.362380027771, 187.99649381637573, 181.59750294685364, 171.73606872558594, 192.70502543449402, 172.42248129844666, 191.2519588470459, 181.25600671768188, 178.9972221851349, 180.27917051315308, 182.6741223335266, 185.71798372268677, 183.12427949905396, 171.93704795837402, 181.11535739898682, 186.0391001701355, 172.6968550682068, 183.29697513580322, 183.1901535987854, 178.07239747047424, 172.88281321525574, 183.29201936721802, 169.84201860427856, 181.90402603149414, 196.52362203598022, 196.92063450813293, 196.5694501399994, 198.48325037956238, 184.3390245437622, 176.36808800697327, 171.05132031440735, 170.67554020881653, 175.4933626651764, 177.48044395446777, 175.53400921821594, 179.20924258232117, 181.27924799919128, 176.62614393234253, 184.362065076828, 188.04988431930542, 185.9577193260193, 168.41377115249634, 169.31334733963013, 170.96293115615845, 166.72995853424072, 180.05495142936707, 176.7052354812622, 183.29836249351501, 178.11880683898926, 185.6496298313141, 174.90877509117126, 184.20483255386353, 173.70216870307922, 181.66970896720886, 174.29863095283508, 164.54327273368835, 170.07071542739868, 191.2610423564911, 169.4428083896637, 168.59205722808838, 176.61741471290588, 181.39706158638, 189.763503074646, 168.7416181564331, 171.95220017433167, 182.69693613052368, 172.98955488204956, 180.81404566764832, 163.86742162704468, 177.48987674713135, 184.26670336723328, 174.50459933280945, 190.0359082221985, 167.48052501678467, 182.46187496185303, 171.0836637020111, 170.54696774482727, 167.09869718551636, 164.33053302764893, 171.11975073814392], "epoch_time": [90.34166216850281, 88.65563106536865, 88.69676184654236, 88.71156144142151, 88.7411539554596, 88.66385626792908, 88.68592047691345, 88.69304919242859, 88.6774914264679, 88.70457935333252, 88.67370080947876, 88.74791288375854, 88.73944449424744, 88.72510600090027, 88.73055243492126, 88.73551678657532, 88.7101583480835, 88.6722822189331, 88.64844083786011, 88.70496129989624, 88.72779154777527, 88.69214344024658, 89.94189596176147, 88.60996866226196, 88.65119791030884, 88.70248794555664, 88.69680762290955, 88.64240646362305, 88.69779658317566, 88.70768141746521, 88.70661401748657, 88.74450373649597, 88.70651602745056, 88.77165293693542, 88.63807892799377, 88.7548451423645, 88.80099844932556, 88.6648678779602, 88.6743643283844, 88.73823237419128, 88.65764236450195, 88.70297574996948, 88.69550204277039, 88.66394329071045, 88.6161539554596, 88.68582057952881, 88.6668791770935, 88.70311427116394, 88.73208832740784, 88.75516176223755, 88.65250062942505, 88.73518443107605, 88.76012778282166, 88.70014905929565, 88.76623034477234, 88.73330855369568, 88.65386199951172, 88.70372033119202, 88.63183736801147, 88.6768171787262, 88.66952466964722, 88.74914407730103, 88.69852066040039, 88.78098225593567, 88.86369037628174, 88.75555658340454, 88.75159502029419, 88.78225255012512, 88.82574415206909, 88.78997659683228, 88.77063131332397, 88.81639909744263, 88.69670844078064, 88.75954222679138, 88.7691159248352, 88.75041770935059, 88.80994272232056, 88.79117631912231, 88.80548024177551, 88.76766610145569, 88.74184131622314, 88.85049819946289, 88.7904326915741, 88.82743573188782, 88.76785230636597, 88.78291201591492, 88.80428552627563, 88.79641723632812, 88.78619146347046, 88.75638389587402, 88.75485682487488, 88.78441405296326, 88.77564644813538, 88.73892593383789, 88.76797366142273, 88.80554580688477, 88.79181790351868, 88.80246043205261, 88.79620003700256, 88.8104932308197, 88.8144736289978, 88.80724477767944, 88.8047080039978, 88.80431890487671, 88.83761954307556, 88.79172873497009, 88.81044816970825, 88.82426047325134, 88.77634406089783, 90.02298736572266, 88.80862069129944, 88.76691627502441, 88.79379224777222, 88.74843502044678, 88.80046081542969, 88.80772566795349, 88.80668926239014, 88.79597687721252, 88.77422571182251, 88.80373740196228, 88.79918909072876, 88.80600261688232, 88.79644775390625, 88.78983688354492, 88.81861805915833, 88.75238609313965, 88.73549151420593, 88.80581974983215, 88.81037855148315, 88.81121277809143, 88.82523941993713, 88.77497959136963, 88.81765246391296, 88.8071961402893, 88.84872126579285, 88.8665280342102, 88.83600878715515, 88.80240535736084, 88.81734561920166, 88.7802140712738, 88.80739521980286, 88.80841851234436, 88.76624965667725, 88.77938747406006, 88.82072186470032, 88.79534578323364, 88.7999792098999, 88.8257749080658, 88.82868361473083, 88.83302116394043, 88.84031701087952, 88.8052978515625, 88.77021288871765, 88.79335761070251, 88.69208002090454, 88.8244252204895, 88.78021430969238, 88.81419277191162, 88.77292728424072, 88.84475350379944, 88.83513879776001, 88.78953123092651, 88.81266403198242, 88.83893871307373, 88.81506538391113, 88.82904028892517, 88.81098508834839, 88.78197264671326, 88.76236820220947, 88.76229667663574, 88.81558895111084, 88.78859972953796, 88.82871913909912, 88.78731203079224, 88.8416018486023, 88.8308961391449, 88.77640724182129, 88.79480814933777, 88.81015396118164, 88.83179593086243, 88.80761909484863, 88.82696866989136, 88.80455756187439, 88.7772958278656, 88.78930854797363, 88.81725788116455, 88.83330011367798, 88.79156589508057, 88.75740885734558, 88.81505584716797, 88.82282662391663, 88.79835987091064, 88.82976293563843, 88.77220559120178, 88.79118275642395, 88.80707049369812, 88.78866219520569, 88.80404472351074, 88.79457783699036, 88.83352422714233]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr1e-07-wdecay1000.0000000000001-seed43.json <==
{"train_acc": [10.718, 11.756, 13.534, 14.68, 15.698, 16.59, 17.55, 18.638, 20.326, 22.516, 24.17, 25.588, 26.49, 27.732, 28.76, 30.158, 31.074, 32.268, 33.034, 34.084, 34.772, 35.858, 36.902, 38.012, 38.52, 39.386, 40.124, 40.962, 41.606, 42.526, 43.23, 44.006, 44.586, 45.496, 45.984, 46.554, 47.23, 47.802, 48.532, 48.726, 49.738, 49.802, 50.482, 51.146, 51.92, 52.318, 52.636, 53.33, 53.582, 54.17, 54.866, 55.136, 55.318, 55.668, 56.402, 56.644, 57.28, 57.39, 57.738, 58.056, 58.158, 58.39, 58.508, 58.752, 58.42, 58.156, 58.036, 57.384, 56.78, 55.96, 55.468, 54.888, 54.676, 53.838, 53.626, 53.312, 52.74, 52.908, 52.384, 51.934, 51.868, 51.7, 51.448, 51.08, 50.988, 50.586, 50.2, 50.154, 49.794, 49.598, 49.244, 48.898, 48.874, 47.984, 47.726, 47.674, 47.184, 46.97, 46.428, 46.578, 45.956, 45.744, 45.024, 44.962, 44.784, 44.778, 44.57, 43.98, 44.024, 43.824, 43.706, 43.178, 43.318, 42.922, 43.01, 42.894, 42.686, 42.464, 42.394, 42.042, 41.986, 41.996, 41.828, 41.582, 41.41, 41.364, 41.05, 40.97, 40.706, 40.38, 40.286, 39.888, 39.632, 39.508, 39.058, 39.034, 38.534, 37.984, 37.578, 37.446, 37.036, 36.744, 36.26, 35.504, 35.664, 35.188, 34.858, 34.964, 34.594, 34.348, 34.862, 34.892, 34.958, 35.022, 34.922, 35.104, 35.146, 35.026, 35.084, 35.216, 35.132, 35.238, 35.212, 35.2, 35.292, 35.354, 35.162, 35.408, 35.324, 35.256, 35.214, 35.38, 35.234, 35.256, 35.264, 35.298, 35.202, 35.362, 35.546, 35.306, 35.462, 35.536, 35.474, 35.492, 35.416, 35.532, 35.454, 35.512, 35.474, 35.576, 35.374, 35.48, 35.502, 35.438, 35.486, 35.414, 35.308, 35.456, 35.576, 35.38], "test_acc": [10.97, 12.85, 14.44, 15.28, 15.95, 16.82, 18.27, 19.58, 21.65, 23.79, 24.8, 26.01, 27.65, 28.96, 30.09, 31.63, 32.78, 33.5, 34.64, 35.63, 36.68, 37.99, 38.81, 39.81, 40.69, 41.19, 42.01, 42.84, 43.61, 44.41, 45.66, 45.54, 46.33, 47.06, 47.33, 47.93, 48.64, 48.96, 49.58, 49.77, 50.71, 50.72, 51.34, 51.8, 52.11, 52.93, 53.02, 53.88, 54.25, 54.77, 55.41, 55.78, 55.83, 56.69, 56.51, 57.19, 57.23, 57.48, 57.93, 58.71, 58.87, 59.18, 59.09, 58.17, 59.08, 57.9, 57.77, 56.65, 57.18, 55.83, 54.87, 55.41, 54.76, 53.91, 54.13, 53.45, 52.9, 53.59, 52.46, 51.18, 52.47, 52.01, 52.13, 51.32, 51.04, 51.8, 50.94, 48.36, 50.42, 48.54, 49.47, 43.31, 43.86, 48.16, 41.42, 45.41, 35.9, 32.83, 40.22, 43.32, 22.22, 44.46, 28.87, 31.07, 33.67, 41.82, 13.1, 34.71, 25.03, 11.71, 11.23, 30.74, 19.63, 10.64, 10.0, 22.36, 10.0, 15.69, 35.14, 14.06, 14.26, 10.43, 26.29, 10.19, 23.58, 13.42, 15.23, 10.0, 10.05, 18.14, 10.0, 10.0, 10.0, 10.21, 10.17, 13.16, 10.0, 17.83, 15.55, 10.0, 10.54, 10.0, 10.0, 11.43, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 17.13, 22.16, 22.69, 19.66, 11.92, 13.38, 19.38, 30.73, 21.15, 10.21, 17.9, 12.68, 10.27, 25.96, 27.67, 22.39, 10.0, 22.23, 29.08, 10.2, 20.98, 10.0, 10.4, 25.37, 10.17, 18.32, 29.63, 10.55, 17.13, 13.08, 10.76, 22.15, 33.7, 12.17, 18.54, 21.32, 16.79, 15.77, 16.05, 13.78, 19.62, 10.0, 26.74, 10.0, 22.86, 10.02, 10.22, 10.0, 18.37, 10.12], "train_loss": [922.9563739299774, 908.5006737709045, 895.7885317802429, 886.1962184906006, 877.8534636497498, 869.7454426288605, 861.2075452804565, 851.0935883522034, 837.5357177257538, 821.3519374132156, 804.2131683826447, 789.9297848939896, 778.5312820672989, 767.7032424211502, 756.301384806633, 744.1831475496292, 732.2787156105042, 721.4594378471375, 711.4714951515198, 701.592978477478, 693.6590278148651, 686.5016574859619, 680.4199597835541, 673.7814885377884, 668.6564381122589, 664.8721785545349, 661.0388909578323, 659.715503692627, 657.4782164096832, 655.9981017112732, 654.52971804142, 656.0948524475098, 656.3060204982758, 658.1733260154724, 659.8014141321182, 662.2550784349442, 665.0465120077133, 667.918093085289, 671.0379878282547, 674.6094214916229, 677.5774371623993, 681.3853660821915, 685.0050441026688, 688.2775555849075, 691.5257666110992, 695.2953879833221, 698.6904141902924, 702.3339569568634, 706.3268018960953, 709.8518567085266, 712.7992893457413, 716.7525132894516, 721.0190725326538, 723.9791489839554, 727.2135419845581, 730.3538684844971, 733.7154877185822, 737.2403790950775, 740.44922041893, 743.6041026115417, 747.3835059404373, 750.5951023101807, 754.0668226480484, 757.2548714876175, 761.3760801553726, 765.3013769388199, 769.8772515058517, 774.7873710393906, 779.3598144054413, 784.2986537218094, 788.5755252838135, 792.1763181686401, 795.711564540863, 799.1085393428802, 801.7225828170776, 804.4782502651215, 807.1161012649536, 808.9928262233734, 811.154196023941, 813.249618768692, 815.1999435424805, 817.0385811328888, 818.5978145599365, 820.3881211280823, 821.7142531871796, 823.3845872879028, 824.8756692409515, 826.0865671634674, 827.2788214683533, 828.3913094997406, 829.3937363624573, 830.5690019130707, 831.3486888408661, 832.4159882068634, 833.1334092617035, 833.6249916553497, 834.2297751903534, 834.9313125610352, 835.4442923069, 835.7254009246826, 836.068568944931, 836.4190685749054, 836.8525297641754, 837.0844123363495, 837.1630358695984, 837.1195096969604, 837.3566977977753, 837.4970705509186, 837.5104646682739, 837.5508306026459, 837.3444769382477, 837.523077249527, 837.4087617397308, 837.3353335857391, 837.3882524967194, 837.3130192756653, 837.0155279636383, 837.0314934253693, 836.931583404541, 836.7298021316528, 836.6364462375641, 836.241929769516, 836.1311028003693, 836.078891992569, 835.6522481441498, 835.407785654068, 835.2007486820221, 834.8246500492096, 834.5559804439545, 834.4411156177521, 833.9809463024139, 833.8734438419342, 833.402129650116, 833.1462013721466, 832.7740476131439, 832.119886636734, 831.7460112571716, 831.4202597141266, 830.7693614959717, 830.2733459472656, 829.720915555954, 829.2262735366821, 828.6715400218964, 828.458966255188, 827.2958896160126, 826.8734502792358, 826.1958663463593, 825.749519109726, 824.6838371753693, 824.4841413497925, 822.6176986694336, 822.2763342857361, 822.1275486946106, 821.9977507591248, 821.9335541725159, 821.5739359855652, 821.6100270748138, 821.3306665420532, 821.2187967300415, 821.0338861942291, 820.9052789211273, 820.6201646327972, 820.5643734931946, 820.3687014579773, 820.1401422023773, 819.8739533424377, 819.7403180599213, 819.466673374176, 819.3273458480835, 819.2656762599945, 818.8921053409576, 818.7703955173492, 818.6135489940643, 818.4557020664215, 818.2196216583252, 817.9574496746063, 817.7387092113495, 817.6300227642059, 817.1399595737457, 817.0447409152985, 817.0694971084595, 816.5648105144501, 816.415634393692, 815.9614112377167, 815.9628612995148, 815.7423574924469, 815.2698488235474, 815.2049610614777, 814.8542940616608, 814.4970154762268, 814.4847726821899, 814.1102705001831, 813.8443520069122, 813.7493493556976, 813.3054192066193, 813.152223110199, 812.8503942489624, 812.4903907775879, 812.41628241539, 812.1513862609863], "test_loss": [184.8870358467102, 182.5143802165985, 180.35397267341614, 178.4371075630188, 176.7265326976776, 175.04347157478333, 172.8908154964447, 170.20468020439148, 166.57893323898315, 162.749276638031, 159.68864262104034, 157.0239930152893, 154.41428208351135, 152.06020998954773, 149.4343330860138, 146.7655998468399, 144.3257907629013, 141.9728263616562, 139.95065474510193, 138.40892469882965, 136.35130190849304, 134.47688019275665, 133.37924230098724, 131.69629430770874, 130.55200338363647, 129.8604919910431, 129.24071097373962, 127.95492792129517, 127.94838976860046, 127.877849817276, 127.79998528957367, 128.7217696905136, 128.947638630867, 128.71785843372345, 129.4363273382187, 129.82342541217804, 129.7916511297226, 130.62571740150452, 131.85104191303253, 131.47358536720276, 132.75428795814514, 133.63839948177338, 134.63773894309998, 135.9515790939331, 136.30722379684448, 137.02948343753815, 137.68532168865204, 139.1444343328476, 139.44094026088715, 140.24611175060272, 140.93434810638428, 141.9057698249817, 142.45406293869019, 143.37266743183136, 144.85772621631622, 144.7571792602539, 145.69770526885986, 146.9723105430603, 147.29592382907867, 147.65352940559387, 148.36079573631287, 149.73268365859985, 149.63555538654327, 151.1989495754242, 152.07447910308838, 152.2880619764328, 154.14758241176605, 155.6398080587387, 155.63171684741974, 156.34435164928436, 157.23042595386505, 157.9737377166748, 158.75805413722992, 160.19668984413147, 160.51325833797455, 162.17819905281067, 161.84973645210266, 162.15078783035278, 163.38884973526, 162.865864276886, 164.4439775943756, 164.9155330657959, 164.26964402198792, 165.39044713974, 164.71817326545715, 165.11218285560608, 165.72942805290222, 165.3222472667694, 166.61424612998962, 166.70502257347107, 166.9841878414154, 166.8493218421936, 166.86468648910522, 168.29006266593933, 170.8128523826599, 168.59400701522827, 169.76567697525024, 173.10524892807007, 167.8858597278595, 167.9763903617859, 176.28628587722778, 167.9626362323761, 172.52735114097595, 173.11848759651184, 168.36519145965576, 168.50077033042908, 177.0826714038849, 169.06970524787903, 170.78254914283752, 180.08290481567383, 181.54322576522827, 171.24124312400818, 179.7462146282196, 182.02197647094727, 185.37140679359436, 173.34524846076965, 181.74287223815918, 172.86557054519653, 167.92660999298096, 180.61452984809875, 178.14576315879822, 179.73521637916565, 169.73529148101807, 181.69569849967957, 170.296795129776, 181.9752275943756, 182.03618574142456, 197.5335111618042, 182.81622910499573, 176.61298274993896, 207.5367248058319, 192.0533516407013, 183.10421061515808, 182.0601246356964, 183.02345180511475, 182.97599267959595, 183.38038754463196, 177.85976696014404, 176.84129691123962, 194.55969429016113, 181.44394373893738, 189.8438377380371, 219.26317524909973, 180.38517260551453, 196.05235695838928, 183.99251008033752, 182.70208477973938, 187.7336664199829, 198.56459593772888, 191.09326648712158, 178.61745309829712, 169.12620306015015, 171.57575273513794, 170.11276865005493, 177.19858741760254, 182.34119987487793, 171.58965277671814, 166.30204701423645, 171.1958887577057, 190.02182865142822, 171.10144424438477, 176.72738313674927, 180.33578729629517, 166.10461354255676, 165.7217619419098, 170.22147870063782, 186.76557540893555, 169.2409052848816, 165.19781136512756, 181.01679944992065, 167.7233567237854, 185.53444695472717, 180.69236993789673, 166.1619873046875, 181.07501697540283, 173.06408858299255, 166.60834622383118, 183.70869421958923, 180.04855346679688, 178.0572226047516, 179.6612057685852, 169.61027932167053, 165.35090613365173, 179.0870087146759, 172.9875979423523, 169.08897018432617, 174.5579686164856, 174.91913723945618, 176.36841583251953, 177.87921857833862, 172.03706884384155, 188.74001121520996, 170.74998497962952, 181.25347065925598, 176.31976222991943, 182.48219060897827, 180.53980922698975, 188.5056312084198, 173.7604043483734, 181.64209508895874], "epoch_time": [50.28106689453125, 47.391557693481445, 47.71507120132446, 47.53916621208191, 47.8790819644928, 47.10870623588562, 47.542112588882446, 47.519866704940796, 47.6711962223053, 47.22896671295166, 47.7505943775177, 47.85244154930115, 47.57713508605957, 47.442861795425415, 47.63698196411133, 47.34013509750366, 47.570111989974976, 47.21530556678772, 47.471120834350586, 47.59333062171936, 47.76814794540405, 47.4955632686615, 47.95831251144409, 47.571340560913086, 47.28578495979309, 47.6905882358551, 47.63716459274292, 47.23662519454956, 47.26921272277832, 47.4394850730896, 47.627811431884766, 47.499614238739014, 47.62198781967163, 47.60204482078552, 47.775450229644775, 47.842432260513306, 47.54068207740784, 47.71954417228699, 47.20719289779663, 47.65018057823181, 47.61467528343201, 47.43250799179077, 47.63492798805237, 47.58313226699829, 47.377681016922, 47.46597766876221, 47.927584648132324, 47.65869140625, 47.65840268135071, 47.66554522514343, 47.652307987213135, 47.55133533477783, 47.69332718849182, 47.21169662475586, 47.640676736831665, 47.32489585876465, 47.211485624313354, 46.985297203063965, 47.3449866771698, 47.20829224586487, 47.15402102470398, 47.063169717788696, 47.14931035041809, 47.04600405693054, 46.89308953285217, 47.83540058135986, 46.699151039123535, 47.132997035980225, 46.69642782211304, 47.046040534973145, 47.29215455055237, 47.09961819648743, 47.35134148597717, 47.22842526435852, 47.05883502960205, 47.2346727848053, 47.3577880859375, 46.87468194961548, 47.35891819000244, 47.16199541091919, 47.38133668899536, 47.30752682685852, 46.971338510513306, 47.271199226379395, 47.38501811027527, 47.35031461715698, 47.02196907997131, 47.089911699295044, 47.16789698600769, 46.98484659194946, 47.32445955276489, 47.043466329574585, 47.192336320877075, 47.00231599807739, 46.910884380340576, 47.57589411735535, 47.33203172683716, 46.84090995788574, 47.26886796951294, 47.21293044090271, 46.79585337638855, 47.22371554374695, 47.23352026939392, 47.01663398742676, 46.70873546600342, 47.19374704360962, 47.577752113342285, 47.08295726776123, 47.40320944786072, 47.07827019691467, 47.37904119491577, 47.37910795211792, 47.1308491230011, 47.07580041885376, 46.88036799430847, 46.555402517318726, 47.03293704986572, 46.74909567832947, 47.092989921569824, 47.183100938797, 46.994898557662964, 46.483490228652954, 47.31592893600464, 47.01422882080078, 47.10681080818176, 47.01304817199707, 47.36585831642151, 47.172383069992065, 47.09075117111206, 47.35092258453369, 47.24869346618652, 46.50114965438843, 47.63007211685181, 46.50668525695801, 46.47016191482544, 46.59823298454285, 46.69725275039673, 46.97859811782837, 47.50925087928772, 46.975165367126465, 47.22973871231079, 47.35576558113098, 47.26211500167847, 47.24298691749573, 47.411126136779785, 47.40737748146057, 47.392719984054565, 47.34323525428772, 47.43271207809448, 47.19508767127991, 47.567370653152466, 47.78713250160217, 47.311012506484985, 47.49858546257019, 47.33566379547119, 47.77402853965759, 47.63699436187744, 47.3490252494812, 47.268237352371216, 47.59559750556946, 47.21814751625061, 47.320083141326904, 47.5383460521698, 47.092753887176514, 47.37346124649048, 47.33217406272888, 47.359991788864136, 47.15605115890503, 47.37692213058472, 47.41832995414734, 47.42158484458923, 47.23612308502197, 47.16460919380188, 46.78477692604065, 46.99849319458008, 46.83336782455444, 47.176153898239136, 46.818936347961426, 46.8784453868866, 47.01016592979431, 47.07439708709717, 47.01902675628662, 47.12173628807068, 47.30051326751709, 46.938807010650635, 46.806440591812134, 46.80450987815857, 46.70693373680115, 46.80218720436096, 46.897212743759155, 47.08698606491089, 47.05135488510132, 46.832555294036865, 46.915772676467896, 47.26107692718506, 46.92673873901367, 47.37367582321167, 46.55074620246887, 47.089359283447266, 46.87522077560425]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr1e-07-wdecay1000.0000000000001-seed44.json <==
{"train_acc": [12.176, 13.638, 13.85, 14.364, 14.71, 14.914, 15.796, 16.876, 18.258, 20.674, 23.55, 24.732, 25.386, 26.448, 27.402, 28.738, 29.65, 30.952, 31.966, 32.992, 33.778, 34.668, 35.418, 36.386, 37.234, 37.966, 38.79, 39.736, 40.36, 41.294, 41.8, 42.792, 43.608, 44.164, 44.878, 45.862, 46.564, 47.344, 47.532, 48.43, 48.642, 49.634, 50.234, 50.466, 51.044, 51.662, 52.306, 52.592, 53.12, 53.686, 54.084, 54.552, 55.048, 55.098, 56.148, 56.248, 56.576, 56.786, 57.3, 57.55, 57.804, 58.02, 57.972, 57.848, 57.792, 57.532, 57.176, 56.564, 56.138, 55.776, 54.916, 54.47, 54.164, 53.818, 53.738, 53.442, 53.374, 53.068, 52.952, 52.792, 52.548, 52.154, 52.054, 51.658, 51.488, 51.352, 51.312, 51.026, 50.642, 50.63, 50.21, 50.234, 49.854, 49.62, 49.166, 48.948, 48.506, 48.37, 48.01, 47.622, 47.134, 46.916, 46.684, 46.334, 46.094, 45.71, 45.678, 45.262, 45.194, 45.01, 44.744, 44.254, 44.366, 43.92, 43.798, 43.728, 43.702, 43.256, 43.01, 42.686, 42.84, 42.292, 42.154, 42.284, 41.92, 41.746, 41.604, 41.294, 41.384, 41.19, 41.12, 40.904, 40.738, 40.314, 40.054, 39.988, 39.562, 39.594, 39.272, 39.282, 38.652, 38.296, 37.8, 37.28, 36.878, 36.79, 36.414, 36.254, 35.588, 35.404, 35.844, 36.25, 36.106, 36.084, 36.154, 36.034, 36.28, 36.238, 36.244, 36.14, 36.422, 36.188, 36.43, 36.436, 36.464, 36.428, 36.268, 36.586, 36.504, 36.45, 36.374, 36.536, 36.574, 36.56, 36.564, 36.764, 36.718, 36.65, 36.432, 36.588, 36.524, 36.384, 36.676, 36.538, 36.654, 36.66, 36.716, 36.69, 36.546, 36.616, 36.632, 36.724, 36.746, 36.728, 36.742, 36.826, 36.854, 36.804, 36.822, 36.62], "test_acc": [12.92, 12.84, 13.17, 13.3, 13.29, 13.66, 15.03, 16.69, 18.13, 20.4, 22.11, 22.9, 24.15, 25.43, 26.89, 28.07, 29.67, 31.58, 33.15, 33.83, 34.85, 36.13, 37.07, 37.8, 38.53, 39.42, 40.39, 41.14, 42.17, 43.03, 43.51, 44.22, 44.62, 45.84, 46.07, 46.41, 47.21, 47.84, 48.82, 48.95, 49.74, 50.25, 50.87, 51.58, 51.75, 52.55, 53.08, 53.45, 53.92, 54.45, 54.66, 55.12, 55.49, 56.1, 56.5, 57.13, 56.93, 57.42, 57.9, 58.09, 58.24, 57.74, 58.17, 58.52, 57.72, 57.66, 56.74, 56.99, 55.6, 55.65, 54.86, 54.43, 54.32, 53.33, 54.16, 53.72, 53.45, 53.15, 52.97, 53.16, 53.19, 50.12, 51.1, 52.82, 50.15, 50.79, 48.48, 51.42, 51.74, 49.84, 50.0, 46.52, 49.49, 42.19, 44.17, 45.8, 42.94, 36.91, 33.96, 31.45, 20.82, 45.94, 45.33, 31.42, 22.76, 24.47, 20.53, 16.71, 21.36, 35.95, 27.94, 26.39, 11.81, 17.29, 17.37, 19.62, 27.47, 17.52, 16.72, 17.49, 20.0, 32.58, 10.05, 22.59, 14.61, 10.97, 10.0, 19.08, 10.0, 19.16, 10.0, 14.75, 13.34, 10.0, 10.64, 17.68, 10.0, 10.0, 10.0, 10.0, 10.15, 11.84, 10.0, 10.0, 10.0, 10.04, 15.35, 10.0, 10.05, 10.0, 20.27, 13.63, 31.61, 18.51, 16.77, 10.07, 25.38, 17.28, 28.03, 22.49, 26.92, 35.07, 31.06, 30.75, 30.46, 36.14, 18.77, 35.11, 11.81, 31.44, 15.64, 28.81, 30.59, 10.0, 17.91, 10.01, 14.4, 20.03, 15.15, 18.08, 12.71, 21.64, 21.94, 10.85, 25.0, 11.43, 20.59, 18.72, 14.03, 21.11, 29.39, 18.61, 26.6, 11.51, 22.82, 11.86, 13.72, 13.31, 10.0, 10.15], "train_loss": [941.9729709625244, 926.9184041023254, 913.5929572582245, 901.6904981136322, 891.9010162353516, 883.7024993896484, 875.3558585643768, 867.85857462883, 857.1389918327332, 843.5913031101227, 822.828803062439, 800.6559444665909, 784.412681221962, 772.876594543457, 762.1998791694641, 751.4930912256241, 741.654040813446, 730.9871518611908, 721.5163476467133, 712.4434139728546, 705.5475473403931, 699.5534536838531, 694.3961714506149, 688.7671301364899, 684.2654212713242, 679.4829879999161, 675.9061181545258, 673.3038995265961, 670.683221578598, 669.4895815849304, 668.2984886169434, 667.7137962579727, 667.7181437015533, 669.3892463445663, 670.8107149600983, 671.7744495868683, 673.3587802648544, 675.8053553104401, 678.5684993267059, 681.3120433092117, 684.2581886053085, 687.2135579586029, 690.161306142807, 694.0743317604065, 697.070849776268, 700.4988751411438, 703.6556532382965, 707.0770524740219, 710.4777315855026, 713.672092795372, 717.1784914731979, 720.6377719640732, 723.6935940980911, 727.3364416360855, 729.9957791566849, 733.6435805559158, 736.5187838077545, 739.659096956253, 742.8361690044403, 745.8447108268738, 749.3162534236908, 752.2879239320755, 755.4758242368698, 759.119867682457, 762.7518204450607, 766.4349550008774, 771.14508664608, 775.6376076936722, 780.329342007637, 784.4392130374908, 788.6980590820312, 792.4702922105789, 795.6399013996124, 798.6671311855316, 801.3461260795593, 803.9961574077606, 806.2794449329376, 808.3429009914398, 810.5916817188263, 812.4929871559143, 814.3962166309357, 816.3439872264862, 817.9721195697784, 819.815416097641, 821.3785109519958, 822.9096260070801, 824.1656401157379, 825.6637227535248, 826.9908730983734, 827.9668865203857, 829.1901726722717, 830.1161241531372, 831.0594484806061, 831.7594902515411, 832.7717068195343, 833.4505455493927, 834.0606789588928, 834.6611135005951, 835.1149518489838, 835.6752796173096, 836.1199958324432, 836.465350151062, 836.6161830425262, 836.8601653575897, 837.0826234817505, 837.2220108509064, 837.3986191749573, 837.4449605941772, 837.5807580947876, 837.6477613449097, 837.606431722641, 837.8716328144073, 837.6279022693634, 837.5840320587158, 837.6938292980194, 837.4767451286316, 837.4332966804504, 837.2962756156921, 837.1276922225952, 837.1507503986359, 836.8724789619446, 836.8257360458374, 836.550107717514, 836.3551845550537, 836.1177663803101, 836.0454909801483, 835.8547012805939, 835.2744450569153, 834.9928705692291, 834.8229513168335, 834.1078431606293, 834.1518642902374, 833.6441628932953, 833.4588944911957, 833.1835370063782, 832.4393928050995, 832.4268896579742, 831.5096263885498, 831.4920284748077, 830.7328963279724, 830.089747428894, 829.8971247673035, 829.4063398838043, 828.724996805191, 828.1812527179718, 827.4586160182953, 826.586697101593, 826.2634360790253, 825.6075422763824, 824.8253033161163, 823.1587009429932, 822.8088066577911, 822.7097864151001, 822.5446827411652, 822.2299256324768, 822.0636196136475, 822.0028688907623, 821.7418944835663, 821.6154153347015, 821.3659644126892, 821.2913620471954, 821.2725701332092, 820.7589201927185, 820.5975830554962, 820.4480075836182, 820.3544750213623, 820.2594094276428, 819.9247007369995, 819.72940325737, 819.5904061794281, 819.3658955097198, 819.1865859031677, 818.9570696353912, 818.6854865550995, 818.4625339508057, 818.1834135055542, 817.91703748703, 817.8392956256866, 817.7178342342377, 817.3700008392334, 817.0769543647766, 816.9823017120361, 816.6656312942505, 816.3761138916016, 816.2023453712463, 815.9599089622498, 815.6746919155121, 815.4365637302399, 815.0872075557709, 814.9552276134491, 814.6026935577393, 814.5014662742615, 814.0961060523987, 813.9292390346527, 813.4915456771851, 813.3138720989227, 813.0804650783539, 812.8448832035065, 812.4705867767334, 812.1701393127441], "test_loss": [188.18131852149963, 185.4367320537567, 182.94553017616272, 180.90809392929077, 179.31899189949036, 178.0480399131775, 176.54453206062317, 174.97300052642822, 172.66076374053955, 168.6651222705841, 162.76796877384186, 159.0391377210617, 156.65245509147644, 154.52245843410492, 152.29496777057648, 150.2952731847763, 147.98271250724792, 145.4889863729477, 143.51193821430206, 141.93138790130615, 140.26459908485413, 138.81443870067596, 137.38062572479248, 135.98050129413605, 135.46281218528748, 134.1880350112915, 133.04226851463318, 132.66833007335663, 132.72876358032227, 132.1268539428711, 131.9163966178894, 132.31775176525116, 131.87385070323944, 131.4926322698593, 131.56140613555908, 133.18580269813538, 132.9765169620514, 133.60810327529907, 133.6844264268875, 134.58232700824738, 135.49054753780365, 135.966965675354, 135.68053436279297, 136.99466276168823, 137.93535137176514, 139.31065571308136, 139.2753814458847, 140.4032782316208, 140.97161734104156, 141.61917424201965, 142.92035281658173, 143.65757012367249, 144.21531438827515, 144.98486411571503, 145.35130262374878, 145.96000456809998, 146.92690563201904, 147.34733843803406, 147.50219321250916, 148.70666897296906, 149.36597776412964, 151.11380469799042, 150.74296939373016, 151.4532299041748, 151.56327557563782, 153.00475239753723, 154.00239861011505, 154.41675305366516, 155.89729344844818, 156.3674978017807, 158.28818035125732, 158.09877824783325, 158.89664888381958, 160.4973531961441, 160.11600625514984, 161.47437620162964, 161.43048083782196, 161.68678069114685, 162.1466670036316, 163.08492064476013, 162.95610284805298, 163.8626515865326, 165.38526511192322, 164.66062378883362, 164.53619074821472, 164.86813187599182, 166.96575808525085, 166.50245261192322, 165.87052059173584, 167.1119396686554, 166.23431038856506, 166.1682653427124, 166.98634266853333, 167.41791462898254, 166.92642498016357, 169.7167181968689, 169.04451656341553, 172.1985399723053, 170.30120587348938, 170.57799363136292, 174.17008924484253, 169.52429580688477, 168.22458291053772, 169.59199690818787, 173.94278621673584, 172.43478965759277, 174.40215063095093, 178.94209051132202, 173.58331036567688, 169.93925046920776, 170.05657386779785, 171.16915798187256, 182.91532015800476, 176.68314003944397, 173.50916075706482, 180.4257378578186, 174.4543478488922, 180.29545903205872, 181.42933464050293, 173.7185525894165, 171.6049244403839, 168.73291540145874, 184.17786383628845, 179.54008388519287, 182.46258783340454, 181.84636068344116, 186.46546077728271, 172.3199179172516, 181.91722631454468, 171.60958552360535, 183.16443848609924, 182.00762391090393, 181.99564290046692, 197.62267398834229, 179.17183470726013, 172.33155941963196, 185.26094698905945, 187.1258568763733, 182.86023259162903, 197.9490168094635, 182.1442141532898, 182.81577444076538, 183.16658902168274, 182.56915092468262, 184.04756355285645, 199.32076787948608, 183.1709144115448, 200.05639147758484, 198.00261998176575, 194.90149998664856, 177.1521692276001, 172.8248200416565, 166.6486999988556, 167.86621713638306, 180.6713409423828, 186.32269883155823, 171.2397334575653, 182.61592316627502, 166.10047006607056, 167.11482501029968, 167.2265384197235, 166.32999110221863, 168.1797215938568, 166.52119636535645, 169.14338302612305, 165.23728466033936, 175.59717845916748, 165.47247624397278, 176.73214149475098, 169.40047144889832, 179.64501333236694, 166.0381498336792, 168.75098991394043, 192.27632594108582, 171.15775227546692, 186.2054283618927, 177.63876247406006, 173.7088804244995, 181.16933846473694, 177.3103530406952, 178.61155080795288, 174.2460012435913, 174.45206356048584, 181.13679575920105, 168.19119596481323, 177.88190245628357, 169.28861713409424, 170.67835688591003, 181.08877849578857, 169.95772171020508, 169.67667293548584, 168.15358018875122, 167.19867205619812, 181.28862643241882, 169.3586266040802, 175.15535044670105, 182.97028064727783, 182.03699040412903, 182.42516088485718, 182.7571210861206], "epoch_time": [90.91657423973083, 88.99215579032898, 88.9884135723114, 88.97019290924072, 88.9608371257782, 89.00694251060486, 89.06889653205872, 88.96442079544067, 89.07555723190308, 88.9902229309082, 88.98526000976562, 89.03006339073181, 88.98073172569275, 89.00347995758057, 89.03796172142029, 88.93479418754578, 89.03370642662048, 89.0163643360138, 88.97357058525085, 89.02918481826782, 89.07709264755249, 89.05195355415344, 89.03201627731323, 89.01368713378906, 89.02804613113403, 89.0733368396759, 89.01060795783997, 88.98387026786804, 88.99560499191284, 89.02479600906372, 89.05133414268494, 88.99856281280518, 89.02225232124329, 88.98651957511902, 89.0862991809845, 89.00745296478271, 89.01876664161682, 88.98313450813293, 88.96760368347168, 89.00837182998657, 89.02009773254395, 89.0498104095459, 89.01846861839294, 88.99944710731506, 88.99045991897583, 89.1260883808136, 88.96957564353943, 89.0271110534668, 89.01478028297424, 88.99015831947327, 89.09436869621277, 89.01424384117126, 88.99997854232788, 89.03215837478638, 89.08949208259583, 88.99738550186157, 89.09350085258484, 89.04875421524048, 89.01782274246216, 88.98821091651917, 88.99795508384705, 89.14325380325317, 88.98664879798889, 88.97733640670776, 88.9986777305603, 89.01503539085388, 89.01315093040466, 89.04386925697327, 89.03862237930298, 89.01549887657166, 88.98583245277405, 89.03012537956238, 88.97863793373108, 89.02424240112305, 89.05636835098267, 89.06924486160278, 89.08924627304077, 89.09114527702332, 88.98151683807373, 88.98812770843506, 89.03354597091675, 89.1166558265686, 89.07025098800659, 89.06525611877441, 89.10018825531006, 89.02490711212158, 89.00884819030762, 89.05224895477295, 89.03231739997864, 89.03763008117676, 89.02477312088013, 88.9944212436676, 89.00258898735046, 89.03741502761841, 89.01268792152405, 88.97696447372437, 89.01798033714294, 89.01635074615479, 89.04937767982483, 88.99472212791443, 89.00929760932922, 89.04875302314758, 89.01853156089783, 88.95778012275696, 89.03449368476868, 89.0456235408783, 89.0058205127716, 89.0178849697113, 89.04591274261475, 89.07308006286621, 89.13129878044128, 89.03774046897888, 89.08773016929626, 89.12321615219116, 89.07996201515198, 89.01706147193909, 89.05425572395325, 89.04429006576538, 89.06392478942871, 89.05361104011536, 89.12509107589722, 89.06652331352234, 89.08920478820801, 88.99666666984558, 89.04283618927002, 88.99524164199829, 89.03085398674011, 89.10158038139343, 88.95921587944031, 89.14816212654114, 89.15080308914185, 89.06537890434265, 89.04141640663147, 88.99683380126953, 88.99657344818115, 89.11500597000122, 88.95989298820496, 89.04011464118958, 88.99163866043091, 88.9946346282959, 89.0132086277008, 88.88061380386353, 88.801109790802, 88.82007575035095, 88.9356439113617, 88.9926826953888, 89.06102347373962, 89.21987652778625, 89.1500608921051, 89.09040451049805, 89.09725189208984, 89.12205123901367, 89.08721327781677, 89.11546778678894, 89.13561844825745, 89.11492419242859, 89.16914582252502, 89.16455411911011, 89.10264754295349, 89.11471819877625, 89.07297086715698, 89.08111214637756, 89.11747288703918, 89.10573315620422, 89.12702298164368, 89.13222026824951, 89.14206075668335, 89.13452887535095, 89.08560252189636, 89.1633288860321, 89.2570698261261, 89.14949631690979, 89.1325786113739, 89.09348750114441, 89.14176106452942, 89.18535661697388, 89.08484840393066, 89.08706855773926, 89.0664131641388, 89.13960766792297, 89.13383626937866, 89.1089768409729, 89.15176272392273, 89.12268948554993, 89.08300971984863, 89.16135478019714, 89.13267588615417, 89.14770603179932, 89.11811304092407, 89.09582877159119, 89.1405839920044, 89.10637831687927, 89.16854953765869, 89.14039874076843, 89.11654877662659, 89.16241407394409, 89.03883028030396, 89.03157186508179, 89.02550888061523, 88.89904236793518]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr5e-05-wdecay2.0-seed42.json <==
{"train_acc": [30.59, 46.866, 54.698, 61.11, 66.882, 71.146, 74.738, 77.654, 79.894, 81.808, 82.982, 84.194, 85.704, 86.188, 87.296, 88.48, 88.772, 89.304, 90.202, 90.38, 90.71, 91.384, 91.878, 92.226, 92.494, 92.976, 93.376, 93.648, 93.758, 93.918, 94.026, 94.36, 94.506, 94.904, 94.682, 95.008, 95.354, 95.412, 95.29, 95.45, 95.66, 95.838, 95.672, 95.988, 95.912, 96.128, 96.006, 96.438, 95.944, 96.416, 96.348, 96.402, 96.426, 96.526, 96.504, 96.72, 96.538, 96.684, 96.634, 96.868, 96.69, 96.722, 96.622, 96.928, 96.92, 96.728, 97.12, 96.972, 97.018, 96.888, 96.994, 97.07, 97.058, 96.932, 97.262, 97.11, 97.08, 96.906, 97.124, 97.186, 97.204, 97.372, 97.14, 97.158, 97.178, 97.05, 97.486, 97.174, 97.29, 97.268, 97.282, 97.324, 97.266, 97.364, 97.478, 97.524, 97.258, 97.514, 97.434, 97.496, 97.202, 97.546, 97.458, 97.35, 97.508, 97.372, 97.562, 97.604, 97.318, 97.552, 97.654, 97.39, 97.628, 97.418, 97.624, 97.456, 97.514, 97.63, 97.384, 97.524, 97.672, 97.456, 97.548, 97.736, 97.588, 97.404, 97.808, 97.482, 97.558, 97.622, 97.626, 97.456, 97.716, 97.78, 97.744, 97.68, 97.79, 97.454, 97.756, 97.702, 97.674, 97.736, 97.752, 97.564, 97.762, 97.722, 97.71, 97.736, 97.972, 97.654, 99.326, 99.704, 99.824, 99.868, 99.916, 99.914, 99.912, 99.908, 99.926, 99.928, 99.95, 99.912, 99.912, 99.948, 99.898, 99.908, 99.922, 99.906, 99.926, 99.946, 99.928, 99.934, 99.946, 99.924, 99.916, 99.914, 99.898, 99.932, 99.93, 99.924, 99.948, 99.94, 99.912, 99.938, 99.968, 99.934, 99.896, 99.892, 99.934, 99.936, 99.954, 99.914, 99.932, 99.926, 99.886, 99.914, 99.924, 99.92, 99.93, 99.936], "test_acc": [42.66, 52.76, 57.22, 57.32, 66.35, 69.72, 72.37, 75.96, 77.76, 79.23, 79.72, 80.02, 80.94, 81.86, 81.29, 83.63, 82.82, 82.24, 83.13, 83.25, 85.77, 84.89, 88.48, 86.15, 84.03, 86.98, 87.46, 88.24, 86.83, 86.44, 88.28, 90.56, 89.28, 88.91, 87.17, 89.44, 88.93, 88.8, 87.65, 90.18, 89.1, 88.96, 89.16, 89.05, 89.9, 89.55, 90.71, 89.96, 89.93, 89.68, 89.24, 90.58, 90.19, 90.02, 90.57, 90.03, 89.32, 89.89, 89.81, 90.4, 90.83, 89.35, 90.1, 90.39, 89.99, 90.72, 89.9, 90.92, 90.69, 90.64, 89.71, 91.01, 90.44, 90.93, 88.55, 91.5, 90.73, 89.24, 90.99, 90.47, 90.2, 90.86, 90.31, 90.28, 91.09, 90.28, 89.87, 88.91, 89.95, 90.31, 90.67, 91.39, 90.89, 90.04, 90.06, 89.65, 90.66, 91.12, 90.72, 90.41, 90.5, 91.36, 91.62, 90.81, 90.38, 90.95, 92.2, 91.23, 91.47, 90.18, 91.09, 90.95, 90.36, 90.91, 90.95, 89.57, 88.64, 91.18, 90.47, 91.18, 89.54, 91.38, 91.41, 90.31, 88.97, 89.64, 91.17, 91.44, 91.39, 90.95, 91.34, 90.03, 92.26, 90.24, 91.92, 91.46, 91.72, 92.12, 90.58, 91.96, 90.64, 91.3, 90.29, 91.13, 91.05, 90.49, 90.18, 91.14, 91.26, 91.71, 94.15, 94.22, 94.37, 94.4, 94.5, 94.44, 94.2, 94.34, 94.09, 94.17, 94.47, 94.41, 94.3, 94.4, 94.13, 94.39, 94.18, 94.56, 94.39, 94.43, 94.5, 94.27, 94.34, 94.37, 94.2, 94.28, 94.32, 94.46, 94.25, 94.28, 94.47, 94.1, 94.27, 94.24, 94.52, 94.09, 93.84, 93.77, 94.41, 94.32, 94.42, 94.16, 94.41, 94.22, 94.01, 94.38, 94.4, 94.26, 94.35, 94.23], "train_loss": [723.8627541065216, 564.8641541004181, 484.9223636984825, 422.96293956041336, 366.06264889240265, 318.61914336681366, 280.8340507745743, 250.34795635938644, 228.4930714070797, 206.7177136540413, 192.30246317386627, 177.62201070785522, 163.02110828459263, 156.56579729914665, 144.71625304222107, 134.09254030883312, 127.38476000726223, 121.74137471616268, 111.57310645282269, 109.25164917856455, 105.49956417828798, 98.56597763299942, 92.05733239650726, 88.67956408858299, 86.13962861150503, 79.2338439822197, 75.57335631549358, 74.2791459262371, 70.46488546580076, 69.6083505898714, 67.75334168225527, 63.53765553608537, 62.39392474852502, 58.65914671868086, 60.26007618755102, 56.2881520614028, 54.1909297183156, 53.80015643313527, 52.93013760447502, 51.28449975699186, 49.92533938959241, 48.11120603978634, 49.33782118745148, 45.46736138314009, 46.115867149084806, 43.95162261091173, 45.887190978974104, 42.36748533882201, 45.91619015298784, 40.66790780611336, 42.134546641260386, 41.58972165174782, 40.85663126781583, 39.44072011485696, 39.484595730900764, 37.909031331539154, 40.138600861653686, 37.48858077079058, 37.93028654716909, 36.286677518859506, 37.2992670815438, 36.482085349969566, 38.34291570261121, 34.86120110191405, 34.718498300760984, 37.20055138133466, 33.05090989917517, 35.0966123836115, 34.77707841433585, 35.59067897684872, 33.64496445748955, 32.907363859936595, 34.24776552990079, 34.76750390417874, 32.94638835452497, 33.811956107616425, 33.860442569479346, 35.283947275951505, 32.96353334002197, 32.073870287276804, 32.793183430098, 30.68144808895886, 32.65405267570168, 33.4893688634038, 32.91187777090818, 33.89913192298263, 29.643789199646562, 33.046134821139276, 32.037159700877964, 31.485544583760202, 32.533875558525324, 31.255831795744598, 31.481286473572254, 31.417606244795024, 30.317839755676687, 29.656813280656934, 31.62883969862014, 29.49178590858355, 30.025893785990775, 28.733211846090853, 32.30231527239084, 28.27621744107455, 29.41377760656178, 30.556990667246282, 29.438835714943707, 30.380646555218846, 29.122709898278117, 27.867333100177348, 30.391539389267564, 29.127389893867075, 27.33946498669684, 30.176860599778593, 27.90976612456143, 29.781938307918608, 27.287573598325253, 29.53850574977696, 29.14297694992274, 27.34343462297693, 30.090307347476482, 28.309669982641935, 26.919606362003833, 29.227340581826866, 28.74055737722665, 27.430487242527306, 28.141828298568726, 29.58096633478999, 25.75274130050093, 29.970586054958403, 28.239699199795723, 27.716017014347017, 27.298092314973474, 29.44352844916284, 27.285556606948376, 26.065988996066153, 26.506615615449846, 27.806664408184588, 25.580980211496353, 29.257436238229275, 26.31831420119852, 26.511777588166296, 26.71332360804081, 26.3597617354244, 26.032366338185966, 28.194638847373426, 25.381917510181665, 25.894509486854076, 26.741980229504406, 26.776997331529856, 23.812074617948383, 27.16776547487825, 8.685205907328054, 4.35671222046949, 2.9306683340109885, 2.320672696805559, 1.6973586258245632, 1.7055719656054862, 1.4945843373134267, 1.4454159094311763, 1.2156741247454192, 1.0274218568520155, 0.8767556517850608, 1.1594148802250857, 1.1754593431542162, 0.8497427744441666, 1.184374231219408, 1.1842638674424961, 1.061034993690555, 1.0598356956907082, 0.9749625525873853, 0.727162414099439, 0.8530629305969342, 0.8342711281438824, 0.7772861986304633, 1.1159860810439568, 1.0617105036508292, 0.9914052800377249, 1.1518821290155756, 0.825899127194134, 0.9447848168711062, 1.04057035803271, 0.8440066156763351, 0.8280274349672254, 1.2331751606543548, 0.8366112236908521, 0.5520308017803472, 0.8432740964199184, 1.2973110073799035, 1.3538239621120738, 0.8628218099765945, 0.7404384692781605, 0.6202341357493424, 1.1035184169159038, 1.0201468251179904, 1.0256214056280442, 1.405634774666396, 1.1045284012507182, 0.9265468120356672, 0.995977083730395, 0.9564053896465339, 0.7805179639617563], "test_loss": [121.74840259552002, 102.75574767589569, 95.45774912834167, 97.14913409948349, 77.34923553466797, 69.31391727924347, 64.74343785643578, 55.43519484996796, 51.90304484963417, 49.26079303026199, 47.95560246706009, 46.404520988464355, 45.612472489476204, 42.519022941589355, 43.72744607925415, 39.24197855591774, 41.298468351364136, 42.38105523586273, 40.229188606143, 41.749350875616074, 35.32038486003876, 37.38532277941704, 28.265944257378578, 33.89734569191933, 40.26014107465744, 33.88288514316082, 32.21508723497391, 28.818499341607094, 32.95233878493309, 34.94771710038185, 29.771763518452644, 24.662877574563026, 27.239924803376198, 29.56412163376808, 32.74841037392616, 27.24285764992237, 29.023214638233185, 28.49420627951622, 33.3388649225235, 25.620949491858482, 28.797460660338402, 29.929402634501457, 28.783080995082855, 29.49294501543045, 28.464186638593674, 28.75996608287096, 25.290807880461216, 26.275315523147583, 26.62411168217659, 27.813158191740513, 31.711982905864716, 25.423793628811836, 26.798597618937492, 26.353286795318127, 25.56013597548008, 28.364774852991104, 29.914891056716442, 28.94290231913328, 27.655902296304703, 26.775876685976982, 26.103742875158787, 29.70546145737171, 28.126323252916336, 26.500382497906685, 28.30167757719755, 25.51425811648369, 28.452944710850716, 24.564177475869656, 27.351106092333794, 25.897148095071316, 28.699182838201523, 25.98990134894848, 26.676170848309994, 25.15673828125, 33.72980093955994, 25.385783150792122, 25.693004198372364, 32.018170192837715, 25.180612340569496, 28.895546406507492, 27.888957396149635, 25.474668219685555, 26.473742455244064, 27.946310840547085, 24.861149914562702, 26.060985773801804, 29.952380664646626, 32.0974545776844, 29.593985363841057, 28.675101794302464, 26.639481842517853, 24.53381384909153, 26.14963825047016, 28.57257232069969, 28.70764771103859, 29.55995501577854, 27.516950488090515, 25.353809505701065, 27.26415866613388, 28.30268533527851, 27.20558027923107, 26.16907175630331, 25.713744200766087, 27.13859784603119, 30.605711966753006, 25.204876832664013, 22.012594044208527, 25.81874341517687, 24.45299630612135, 28.16507840156555, 26.94647941738367, 27.638897098600864, 27.626527048647404, 26.774487644433975, 26.72159828990698, 34.68071684241295, 36.403008207678795, 26.306335791945457, 26.344034045934677, 25.092601150274277, 32.18808513879776, 25.1235478669405, 25.13281825184822, 28.606545828282833, 34.800920620560646, 31.384450741112232, 26.953296422958374, 23.900181211531162, 25.066432438790798, 25.88847156614065, 26.977448880672455, 27.68526081740856, 22.664456211030483, 28.14254739880562, 23.43746740370989, 25.858848936855793, 26.526461489498615, 23.10513797774911, 25.98098363727331, 23.69126282632351, 28.129184387624264, 26.76407713443041, 28.926686495542526, 25.567001700401306, 26.765524089336395, 28.415954917669296, 27.858027942478657, 26.05497445166111, 26.292621478438377, 23.894852697849274, 17.318677581846714, 17.31541807204485, 17.437519323080778, 17.71744416281581, 17.79720208607614, 18.255109798163176, 19.496254187077284, 19.182125243358314, 20.26106888614595, 20.97321547009051, 20.33154877834022, 21.919488295912743, 21.80395520105958, 22.20941785722971, 22.93654426187277, 22.72943414747715, 21.760525949299335, 21.812814384698868, 22.27830850146711, 21.542835412546992, 22.73315105587244, 23.40842603892088, 22.923480642959476, 23.295004898682237, 23.157295629382133, 22.83374898508191, 23.564846836030483, 22.855496369302273, 22.98304622247815, 23.05934713035822, 22.28867114149034, 23.957043074071407, 22.1642844453454, 22.324008036404848, 22.366526935249567, 24.249570302665234, 24.855100836604834, 24.19621554017067, 22.71881042420864, 22.416850075125694, 22.65967283770442, 23.109911878127605, 22.99636281095445, 23.331951029598713, 24.20331370458007, 22.705327488482, 22.601407904177904, 23.90281201712787, 22.98326240479946, 24.106777228415012], "epoch_time": [92.16809868812561, 90.0584020614624, 90.23672771453857, 89.74261784553528, 89.9728353023529, 90.07705593109131, 90.01230645179749, 90.07008051872253, 89.78523588180542, 90.16313529014587, 90.29632043838501, 90.10002136230469, 89.82854008674622, 90.18836855888367, 90.06782913208008, 90.3121919631958, 89.75168442726135, 89.95571827888489, 90.18900275230408, 89.97286581993103, 90.26296401023865, 90.08414363861084, 90.14605903625488, 90.02960205078125, 90.27627944946289, 90.15717005729675, 89.858558177948, 89.8664779663086, 90.04762315750122, 89.96969723701477, 90.30829882621765, 89.98341226577759, 90.37284278869629, 90.48067998886108, 90.31320118904114, 90.31174159049988, 90.03738284111023, 90.37161111831665, 90.33449649810791, 90.05542659759521, 90.18535017967224, 90.44527864456177, 90.35553359985352, 90.22141981124878, 90.40605473518372, 90.39695143699646, 90.1815459728241, 90.12465691566467, 90.07965755462646, 90.29844212532043, 90.42790651321411, 90.0537781715393, 90.00673270225525, 90.40290546417236, 90.44824814796448, 90.03897523880005, 89.73656630516052, 89.99907088279724, 89.86355519294739, 89.75129389762878, 89.9107346534729, 89.6223635673523, 89.75780916213989, 90.00582909584045, 89.9918282032013, 90.37028551101685, 89.80835580825806, 90.12299942970276, 89.70490646362305, 89.75773429870605, 90.05943870544434, 89.49797749519348, 89.87297177314758, 89.70890665054321, 89.90066719055176, 90.04857397079468, 89.84334707260132, 89.70390272140503, 90.09728217124939, 89.985036611557, 89.72130012512207, 89.83535718917847, 89.89241218566895, 89.78994941711426, 90.00917363166809, 89.75230121612549, 90.03945779800415, 89.99973678588867, 89.48723220825195, 89.52003288269043, 89.71343445777893, 89.62725186347961, 89.90520024299622, 89.76615762710571, 89.86671733856201, 89.75122570991516, 90.2074704170227, 90.17974996566772, 89.77962827682495, 89.61654281616211, 90.33438777923584, 90.02051401138306, 89.62596821784973, 90.07403254508972, 89.69796466827393, 89.88800597190857, 89.83660960197449, 89.91298127174377, 89.95934271812439, 89.83987927436829, 89.95529127120972, 90.05856823921204, 89.76971936225891, 89.7533688545227, 90.13516640663147, 90.17181921005249, 90.28158378601074, 89.66668200492859, 90.1152675151825, 90.04043436050415, 89.65093350410461, 90.55322408676147, 90.13202691078186, 90.06226110458374, 89.62945008277893, 89.84465265274048, 89.88634490966797, 89.68067288398743, 90.0004711151123, 89.81021904945374, 89.83329129219055, 89.78038191795349, 89.6247444152832, 89.60964179039001, 89.86329364776611, 89.74231171607971, 89.99432492256165, 90.04539728164673, 90.03409433364868, 89.7327573299408, 89.91240429878235, 89.65549778938293, 89.71600103378296, 89.78064036369324, 89.67713975906372, 89.74145150184631, 89.83249115943909, 89.8067467212677, 89.85668563842773, 89.9009301662445, 89.83607029914856, 89.693523645401, 89.75718641281128, 90.05730557441711, 89.6196129322052, 89.91071605682373, 90.13300609588623, 89.68610286712646, 89.51599287986755, 89.9241292476654, 89.67506241798401, 89.83601212501526, 89.56077480316162, 89.64408040046692, 89.86359548568726, 89.82710981369019, 89.86542701721191, 90.2522656917572, 89.78191447257996, 89.60631346702576, 89.87857842445374, 89.63246202468872, 90.13007998466492, 89.62561655044556, 89.48915529251099, 89.71916627883911, 89.91706871986389, 89.84739017486572, 89.88435459136963, 90.16890907287598, 89.4204216003418, 89.49252200126648, 90.08063578605652, 89.45359182357788, 89.67760992050171, 89.56875872612, 89.76636075973511, 89.37621092796326, 89.74858450889587, 89.37944555282593, 89.54611849784851, 89.81930184364319, 89.6543493270874, 89.3930914402008, 89.38023900985718, 89.61525416374207, 89.82084560394287, 89.643709897995, 89.72813963890076, 89.64464712142944]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr5e-05-wdecay2.0-seed43.json <==
{"train_acc": [30.504, 47.46, 55.06, 62.104, 67.372, 71.64, 75.538, 78.236, 80.31, 82.02, 83.63, 84.606, 85.434, 86.782, 87.552, 88.172, 88.974, 89.722, 90.316, 90.586, 91.38, 91.224, 92.068, 92.0, 92.704, 92.65, 93.1, 93.426, 93.636, 94.024, 94.328, 94.398, 94.62, 94.576, 94.768, 95.002, 95.308, 94.988, 95.538, 95.496, 95.594, 95.84, 95.548, 95.928, 96.026, 96.166, 96.09, 96.142, 96.24, 96.11, 96.482, 96.328, 96.512, 96.468, 96.566, 96.614, 96.698, 96.556, 96.512, 96.628, 96.842, 96.778, 96.776, 96.792, 96.682, 97.014, 96.788, 97.056, 96.996, 96.804, 96.912, 97.12, 96.988, 97.3, 97.03, 97.16, 97.118, 97.31, 96.89, 97.31, 97.066, 97.134, 97.176, 97.144, 97.376, 97.478, 97.152, 97.124, 97.132, 97.312, 97.388, 97.396, 97.226, 97.51, 97.228, 97.532, 97.496, 97.346, 97.486, 97.312, 97.446, 97.414, 97.374, 97.464, 97.544, 97.416, 97.678, 97.406, 97.478, 97.306, 97.49, 97.676, 97.468, 97.436, 97.524, 97.588, 97.508, 97.544, 97.678, 97.664, 97.424, 97.58, 97.562, 97.59, 97.522, 97.494, 97.634, 97.664, 97.446, 97.666, 97.814, 97.562, 97.852, 97.52, 97.576, 97.828, 97.74, 97.732, 97.814, 97.656, 97.68, 97.686, 97.766, 97.712, 97.68, 97.76, 97.682, 97.856, 97.82, 97.654, 99.378, 99.766, 99.81, 99.912, 99.894, 99.91, 99.932, 99.906, 99.916, 99.942, 99.942, 99.95, 99.924, 99.906, 99.932, 99.908, 99.924, 99.92, 99.936, 99.93, 99.938, 99.936, 99.93, 99.896, 99.896, 99.93, 99.946, 99.902, 99.952, 99.918, 99.914, 99.92, 99.916, 99.916, 99.944, 99.948, 99.902, 99.944, 99.914, 99.898, 99.914, 99.95, 99.906, 99.932, 99.956, 99.93, 99.93, 99.918, 99.916, 99.888], "test_acc": [45.3, 50.55, 61.03, 63.6, 68.49, 71.08, 75.61, 76.59, 78.99, 79.4, 79.02, 83.12, 82.64, 83.09, 82.6, 82.66, 85.13, 84.68, 86.27, 86.81, 82.91, 87.25, 85.41, 86.35, 85.06, 87.7, 87.34, 85.59, 87.5, 86.43, 86.42, 88.21, 88.91, 87.2, 89.05, 88.12, 89.73, 89.68, 88.56, 88.69, 89.76, 89.65, 90.56, 89.34, 89.14, 88.17, 88.5, 90.27, 90.88, 89.44, 89.19, 89.41, 89.76, 88.94, 89.54, 90.16, 89.58, 89.76, 89.81, 91.46, 89.83, 89.94, 89.82, 90.91, 90.61, 90.69, 90.08, 89.99, 90.67, 90.56, 89.79, 90.92, 91.12, 89.83, 90.07, 90.97, 90.37, 91.32, 90.28, 90.9, 90.15, 89.25, 90.22, 90.71, 91.21, 90.6, 88.34, 91.3, 89.78, 90.11, 91.48, 90.52, 90.22, 90.72, 90.4, 90.79, 90.96, 90.09, 90.8, 89.9, 91.73, 90.36, 90.95, 91.57, 91.16, 90.62, 90.3, 90.71, 90.91, 90.43, 89.44, 90.79, 88.68, 90.85, 90.16, 89.51, 90.63, 91.85, 90.98, 91.22, 91.05, 90.5, 91.15, 89.12, 89.48, 91.39, 90.96, 90.72, 91.5, 90.76, 90.7, 88.87, 90.07, 90.6, 90.54, 89.27, 91.04, 90.94, 90.31, 89.94, 90.33, 91.91, 90.31, 90.84, 87.42, 91.4, 90.62, 90.36, 88.8, 91.02, 94.26, 94.28, 94.32, 94.49, 94.49, 94.4, 94.39, 94.39, 94.3, 94.19, 94.33, 94.35, 94.14, 94.32, 94.3, 94.39, 94.24, 94.22, 94.34, 94.08, 94.1, 94.18, 94.35, 94.38, 94.58, 94.45, 94.34, 94.13, 94.23, 94.15, 94.09, 94.3, 94.09, 94.04, 94.21, 94.09, 93.78, 93.98, 94.14, 94.16, 94.12, 94.35, 94.19, 94.3, 94.21, 93.96, 94.09, 93.7, 94.1, 93.91], "train_loss": [726.3060294389725, 559.8178409337997, 482.25187063217163, 415.3763142824173, 359.57283824682236, 314.0926519036293, 273.86742743849754, 244.69290181994438, 222.2021689414978, 204.38985514640808, 186.6190221309662, 176.14100003242493, 164.10796755552292, 151.07759994268417, 143.39406523108482, 134.21906252205372, 126.52938286960125, 117.20040164887905, 111.85935777425766, 106.5875132381916, 99.95057916641235, 99.67070543020964, 90.89767996221781, 90.86115206032991, 83.13108245283365, 82.74966279417276, 78.4886674657464, 74.1062300503254, 72.49477003887296, 69.15012399852276, 64.73802938312292, 63.985590636730194, 61.385025054216385, 60.75270941108465, 59.069098487496376, 57.35174376517534, 52.50861368700862, 56.05798231437802, 50.87532189115882, 51.747568387538195, 50.43020974844694, 47.98018388822675, 50.48027307912707, 45.96838687360287, 46.401650527492166, 43.620612842962146, 45.58214435726404, 43.88990059494972, 43.105773113667965, 43.930837931111455, 40.06072213128209, 41.497750490903854, 39.83576446957886, 40.50176659040153, 39.095124564133584, 39.271829498931766, 38.104145431891084, 39.236573765054345, 39.18779020011425, 38.908223532140255, 35.57561681885272, 36.94481573998928, 36.7438059207052, 35.79489650391042, 37.57568096835166, 34.69693583063781, 36.17081253416836, 34.52599628455937, 35.422000627964735, 36.12350953184068, 35.7523592421785, 33.54092204011977, 34.33950515463948, 31.442137175239623, 34.722748801112175, 33.420735973864794, 34.009013041853905, 31.76044100522995, 35.47913272678852, 32.1534811174497, 34.16649632714689, 32.75243584159762, 33.009641744196415, 33.26049680542201, 31.072964965365827, 30.218062580563128, 33.727566400542855, 33.36586200725287, 32.833779281936586, 32.14421092532575, 30.911221203394234, 30.4473386881873, 32.93064394406974, 29.23893283493817, 31.80474997870624, 29.127827871590853, 29.32776208035648, 30.92958427965641, 30.12531901989132, 31.370809099636972, 29.674645137041807, 30.313274109736085, 30.368689763359725, 29.65854407288134, 28.311066229827702, 30.29061604384333, 26.62583073694259, 30.029527405276895, 29.418641715310514, 30.479655956383795, 29.58188291732222, 26.72207051422447, 29.321785433683544, 29.52561564743519, 28.768281392753124, 28.184339992702007, 28.566500511020422, 28.117441214621067, 27.13316848501563, 27.385863426607102, 29.262316779233515, 27.81124682351947, 27.700725119560957, 28.13473034929484, 28.313191388733685, 29.141709461808205, 26.885418531484902, 27.225168338045478, 29.573200345039368, 27.65241950005293, 26.010344413574785, 27.775946963578463, 25.79390296852216, 28.765574301593006, 27.894376831129193, 25.496059373021126, 25.72008135030046, 26.810246034990996, 26.45765630993992, 28.269335709512234, 27.300968861207366, 27.444684098940343, 26.309754475951195, 27.008079576306045, 26.8681377498433, 25.964640390127897, 27.01276408461854, 25.049729839898646, 25.05960363149643, 27.136392950080335, 8.21948527218774, 3.833514721831307, 2.967461762134917, 1.9507653047912754, 1.7749110526638106, 1.4606419008341618, 1.2169276479107793, 1.3792878188833129, 1.1614643803040963, 1.0330468154861592, 0.9686600297427503, 0.8535717612830922, 1.0952773710596375, 1.1856218523316784, 1.0602653405512683, 1.2258429744979367, 1.0358553755941102, 1.0320936426578555, 0.8697265716764377, 0.9351893514103722, 0.9485996057192096, 0.7683025979931699, 0.8640572284493828, 1.3635854278254556, 1.375561440436286, 0.8694416357539012, 0.7527723257808248, 1.0814242117339745, 0.7342898384376895, 0.9881122639053501, 1.1230198325647507, 1.0440516775561264, 1.085711421459564, 0.9935355865891324, 0.8016863856610144, 0.6145190763199935, 1.1694913630490191, 0.762582156501594, 1.1452209879644215, 1.196306192970951, 0.9434369511291152, 0.6669890263001435, 1.1610734539135592, 0.9936750508786645, 0.6744656788068824, 0.8950959185676766, 0.9652321782195941, 1.1244258540245937, 1.1127806628792314, 1.2170019582117675], "test_loss": [116.84115791320801, 106.23049771785736, 86.95016884803772, 82.81908512115479, 71.25289136171341, 65.57600605487823, 56.195162773132324, 53.535306483507156, 48.43895801901817, 48.12790098786354, 49.24020677804947, 39.3863922059536, 40.49239417910576, 39.42997869849205, 40.78931385278702, 40.69848692417145, 35.094945669174194, 37.32679736614227, 33.75276055932045, 32.49686020612717, 44.96025723218918, 30.72687903046608, 36.29172948002815, 33.88894581049681, 38.59009301662445, 29.31616146862507, 31.40793401002884, 36.94666734337807, 31.97186304628849, 36.052293956279755, 34.0899725407362, 29.82043458521366, 27.122952818870544, 34.081965297460556, 27.98351214826107, 31.373053587973118, 26.62390197068453, 25.869594559073448, 30.797356233000755, 30.339096397161484, 26.95804053544998, 27.351580396294594, 25.081518173217773, 27.930638894438744, 28.39542956650257, 32.923052817583084, 30.906374648213387, 25.489953495562077, 23.92482790350914, 27.237045787274837, 28.919961132109165, 29.97085404396057, 27.23517168313265, 30.600707575678825, 29.650865823030472, 26.679757952690125, 28.808768942952156, 28.69225612282753, 28.220290452241898, 23.21332474797964, 27.111659541726112, 27.51551330089569, 29.04307395219803, 25.512501925230026, 25.929097659885883, 25.687841951847076, 28.41015362739563, 27.75376184284687, 28.041003182530403, 27.753295734524727, 28.17357360571623, 27.280793860554695, 24.26283322274685, 28.9570349752903, 27.549377627670765, 24.454779893159866, 28.230918496847153, 24.350647285580635, 25.578933462500572, 25.684285894036293, 27.334473192691803, 31.223907724022865, 27.862166449427605, 25.893730103969574, 25.838331073522568, 25.68434064090252, 33.295316487550735, 25.51241036504507, 29.26216122508049, 27.919929027557373, 24.486819490790367, 27.897735595703125, 26.789410546422005, 26.192161679267883, 27.766152307391167, 26.994808211922646, 25.74480801820755, 30.549026392400265, 26.263514705002308, 29.700690746307373, 23.562071941792965, 28.52174024283886, 25.52270372211933, 24.792229026556015, 24.895808346569538, 28.03174437582493, 27.1928466334939, 28.49685873091221, 26.846969164907932, 27.504355400800705, 30.073409870266914, 27.714894145727158, 32.54201756417751, 25.69080952554941, 29.508383974432945, 31.773587703704834, 27.744563311338425, 23.28278984129429, 26.5537526383996, 25.49247106164694, 26.148345693945885, 28.397359877824783, 25.61337937414646, 34.112912237644196, 30.59999145567417, 23.73082146793604, 26.256247654557228, 26.34344258904457, 24.86276962608099, 26.84658394008875, 26.468690276145935, 34.61729493737221, 29.636793807148933, 28.026157304644585, 28.09431019425392, 32.918466553092, 26.308446928858757, 27.764480739831924, 29.942490339279175, 31.066671133041382, 29.48604129254818, 23.552956722676754, 29.25605760514736, 26.907769054174423, 37.57989850640297, 24.81322532892227, 26.814678847789764, 27.969735473394394, 34.87070907652378, 27.118350759148598, 17.31492530182004, 17.749580148607492, 18.123827308416367, 18.245586451143026, 18.568374667316675, 18.994554698467255, 19.282680325210094, 20.035274267196655, 20.79922094196081, 21.968737609684467, 21.667634084820747, 22.74782456457615, 23.162002064287663, 22.865905433893204, 22.978903256356716, 23.027327850461006, 23.71108678355813, 22.69650101289153, 22.730015449225903, 23.926973819732666, 23.939302049577236, 22.966382168233395, 24.116089751943946, 23.302488170564175, 23.15405174717307, 23.373548336327076, 23.108486965298653, 23.713754579424858, 24.00951622799039, 24.778686180710793, 24.652744472026825, 23.985324077308178, 23.941712353378534, 24.524083107709885, 23.873774252831936, 23.80966491252184, 25.79936198145151, 24.083277858793736, 24.20854800194502, 24.572183847427368, 23.87476910278201, 23.17702418938279, 25.040042554959655, 22.510855965316296, 23.950455352663994, 24.354926582425833, 24.465846724808216, 26.180402666330338, 25.00356811657548, 24.87335754185915], "epoch_time": [50.39469647407532, 47.0739107131958, 47.22991442680359, 47.24700307846069, 47.13950228691101, 47.17242765426636, 47.24419665336609, 47.08513069152832, 47.30630135536194, 47.55643558502197, 47.172592878341675, 46.99471640586853, 47.549193143844604, 46.99592351913452, 46.94672441482544, 47.39239764213562, 47.10569643974304, 47.58063006401062, 47.28264617919922, 47.33151340484619, 47.10602855682373, 47.30677556991577, 47.58778476715088, 47.47652459144592, 47.14938521385193, 47.52557897567749, 47.4273202419281, 47.37962031364441, 47.44986367225647, 47.3541202545166, 47.48411583900452, 47.390686988830566, 47.01384615898132, 47.05169939994812, 46.83339762687683, 47.079716205596924, 47.398977518081665, 47.373247385025024, 47.18202304840088, 46.952123403549194, 47.21310067176819, 47.08719205856323, 47.09064769744873, 47.36438775062561, 47.389256715774536, 48.058969259262085, 46.18358492851257, 46.75196385383606, 47.156856060028076, 47.093974590301514, 47.01609921455383, 46.78552532196045, 47.38264346122742, 46.871498346328735, 46.77934455871582, 47.02495574951172, 47.233269691467285, 47.555158853530884, 47.073426485061646, 47.18638634681702, 47.32641339302063, 47.06174898147583, 46.98120141029358, 46.801732540130615, 47.38617920875549, 46.93680381774902, 47.466498613357544, 47.327584981918335, 46.78106427192688, 47.33724069595337, 47.18571162223816, 47.41468405723572, 47.231975078582764, 47.10782313346863, 47.37217855453491, 47.28803849220276, 47.30055475234985, 47.1408166885376, 47.07105469703674, 47.43270754814148, 47.01816725730896, 47.281508922576904, 47.12518286705017, 47.275092124938965, 47.1350200176239, 47.103201389312744, 47.10927963256836, 47.45737338066101, 47.17259979248047, 47.18948459625244, 46.731168270111084, 47.088759899139404, 47.35421061515808, 47.18869352340698, 47.36881113052368, 47.131425619125366, 47.12218379974365, 46.91693568229675, 47.19624876976013, 47.33363461494446, 47.51173114776611, 47.52546429634094, 47.520018339157104, 47.325379371643066, 46.92849111557007, 47.17682075500488, 47.55650281906128, 47.06366539001465, 47.21662211418152, 47.000412464141846, 47.3240852355957, 47.151761531829834, 47.33315944671631, 47.19540786743164, 47.40534973144531, 47.07597255706787, 47.22444176673889, 47.31817078590393, 47.26935315132141, 47.49819564819336, 47.6251745223999, 47.20149540901184, 47.2670214176178, 47.12369251251221, 47.21129846572876, 47.459636926651, 46.980642795562744, 47.27875256538391, 47.67728519439697, 47.2095673084259, 47.45799446105957, 46.914660692214966, 47.07901406288147, 47.167083978652954, 47.13867211341858, 47.61160659790039, 47.041829347610474, 47.43768906593323, 47.05925178527832, 47.12249708175659, 47.453258752822876, 47.30699276924133, 47.067978382110596, 47.208231925964355, 47.00264310836792, 47.31839895248413, 46.9711594581604, 47.16402840614319, 46.97016143798828, 47.24742603302002, 47.23868918418884, 47.27968406677246, 47.57037711143494, 47.22393989562988, 47.17867302894592, 47.374337673187256, 47.4380316734314, 47.39000225067139, 47.426546812057495, 46.49646973609924, 47.603238344192505, 47.617419719696045, 46.88968777656555, 47.53128910064697, 47.20087265968323, 47.46379590034485, 47.09792494773865, 46.61930203437805, 46.856956481933594, 47.37725353240967, 46.71356725692749, 47.37354111671448, 47.341126680374146, 47.21944713592529, 46.95368003845215, 47.28677463531494, 47.46309423446655, 46.82752823829651, 47.01807355880737, 47.378838300704956, 47.13882374763489, 47.45553469657898, 47.19771647453308, 47.09250259399414, 47.512744188308716, 47.239126682281494, 47.0934419631958, 47.377700090408325, 47.58130979537964, 47.55295491218567, 47.07468628883362, 46.95486259460449, 47.36108946800232, 47.47798562049866, 47.13346338272095, 47.30761694908142, 47.141693115234375, 47.06246304512024, 47.378711462020874, 46.54402422904968]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr5e-05-wdecay2.0-seed44.json <==
{"train_acc": [29.852, 46.504, 55.192, 62.138, 67.266, 71.402, 75.238, 77.852, 79.808, 81.842, 83.076, 84.242, 85.582, 86.38, 87.278, 88.2, 88.86, 89.312, 89.866, 90.566, 91.048, 91.48, 91.856, 92.234, 92.596, 92.7, 92.966, 93.308, 93.784, 94.09, 94.102, 94.258, 94.538, 94.616, 94.83, 95.154, 94.98, 95.212, 95.288, 95.512, 95.588, 95.41, 95.896, 95.906, 95.946, 96.162, 96.06, 96.268, 96.026, 96.38, 96.432, 96.326, 96.552, 96.23, 96.652, 96.486, 96.678, 96.602, 96.68, 96.984, 96.67, 96.826, 96.848, 96.718, 96.748, 96.936, 97.044, 97.066, 96.892, 96.778, 97.14, 97.108, 97.126, 97.084, 97.13, 97.072, 97.3, 97.076, 96.972, 97.174, 97.17, 97.0, 97.148, 97.286, 97.286, 97.34, 97.054, 97.296, 97.162, 97.474, 97.312, 97.386, 97.182, 97.466, 97.404, 97.442, 97.454, 97.256, 97.444, 97.324, 97.49, 97.52, 97.58, 97.522, 97.524, 97.172, 97.596, 97.592, 97.466, 97.348, 97.696, 97.58, 97.448, 97.382, 97.618, 97.594, 97.532, 97.462, 97.498, 97.528, 97.686, 97.576, 97.704, 97.556, 97.528, 97.75, 97.378, 97.644, 97.688, 97.604, 97.522, 97.81, 97.728, 97.546, 97.452, 97.724, 97.584, 97.662, 97.594, 97.618, 97.836, 97.53, 97.64, 97.65, 97.744, 97.6, 97.828, 97.608, 97.876, 97.84, 99.22, 99.72, 99.81, 99.88, 99.916, 99.88, 99.912, 99.916, 99.916, 99.938, 99.93, 99.914, 99.928, 99.896, 99.964, 99.93, 99.91, 99.922, 99.908, 99.876, 99.938, 99.936, 99.94, 99.91, 99.93, 99.92, 99.936, 99.926, 99.944, 99.948, 99.944, 99.9, 99.928, 99.898, 99.918, 99.956, 99.934, 99.926, 99.936, 99.922, 99.94, 99.916, 99.936, 99.944, 99.936, 99.886, 99.914, 99.932, 99.95, 99.908], "test_acc": [38.82, 48.53, 60.18, 61.68, 68.19, 68.61, 72.02, 72.56, 76.96, 77.55, 80.23, 80.9, 81.85, 81.69, 83.05, 82.91, 81.79, 84.17, 85.17, 86.55, 85.18, 87.04, 88.25, 87.31, 87.92, 86.14, 87.89, 85.58, 87.51, 87.31, 87.42, 89.52, 89.26, 89.05, 88.06, 88.89, 87.94, 88.12, 89.65, 87.94, 89.46, 86.0, 90.62, 89.82, 88.22, 88.41, 89.92, 89.12, 91.12, 89.72, 90.04, 90.16, 89.86, 89.04, 90.19, 88.66, 89.89, 89.43, 89.98, 89.02, 89.47, 90.84, 90.42, 89.93, 88.27, 90.77, 90.11, 89.74, 89.75, 90.91, 90.44, 90.72, 89.07, 89.97, 89.75, 90.07, 91.2, 89.92, 90.17, 90.4, 90.25, 90.67, 91.34, 90.52, 90.2, 90.33, 89.93, 90.25, 89.05, 90.99, 91.92, 90.29, 91.38, 91.53, 89.73, 90.45, 92.0, 90.91, 90.94, 91.29, 90.98, 91.31, 91.81, 91.31, 90.37, 90.36, 91.14, 89.98, 91.1, 90.16, 91.52, 91.28, 89.08, 90.26, 91.58, 91.13, 89.85, 89.13, 90.29, 89.94, 90.69, 91.2, 90.17, 91.85, 91.53, 89.73, 90.72, 89.05, 89.74, 89.41, 90.27, 91.69, 90.97, 90.63, 91.46, 91.58, 89.22, 91.06, 90.93, 91.33, 88.43, 91.25, 91.47, 91.48, 90.43, 90.82, 89.96, 91.94, 90.12, 89.27, 93.98, 94.21, 94.29, 94.35, 94.37, 94.33, 94.41, 94.25, 94.28, 94.23, 94.25, 94.08, 94.31, 94.3, 94.3, 94.28, 94.2, 94.43, 94.17, 94.46, 94.46, 94.3, 94.25, 94.01, 94.36, 94.11, 94.22, 94.06, 94.32, 94.13, 94.15, 94.27, 94.2, 94.1, 94.18, 94.21, 94.23, 94.16, 94.28, 94.24, 93.89, 94.22, 93.94, 94.25, 94.1, 94.01, 94.02, 94.09, 94.15, 94.23], "train_loss": [738.2061108350754, 568.8858132362366, 485.56775975227356, 415.5724239349365, 362.3066289424896, 317.29701924324036, 277.24100095033646, 249.5439148247242, 226.79623547196388, 205.9259171485901, 192.74128833413124, 178.7310717701912, 165.31363600492477, 153.79950447380543, 145.75323966145515, 133.993065148592, 127.89446219801903, 121.6857655197382, 115.20205929130316, 108.12772081792355, 102.88734866678715, 96.42376619577408, 92.42481707781553, 89.4928574487567, 85.05829069763422, 82.72261282429099, 79.49655550718307, 76.19412056729198, 71.64015135914087, 68.10394839942455, 65.59026967734098, 65.83099856600165, 62.83993575721979, 61.127831153571606, 59.35586577281356, 55.763775799423456, 56.46049477905035, 55.02740208618343, 53.654880829155445, 51.023883329704404, 50.40744152478874, 51.534657415002584, 46.848193779587746, 46.523481253534555, 45.84903269447386, 44.14743001759052, 45.66939316317439, 41.806873209774494, 44.98945685476065, 40.72590241394937, 40.80664275959134, 41.061912439763546, 40.04960065707564, 42.07165069878101, 38.5630632545799, 40.80800976976752, 38.22485292516649, 39.26684078015387, 38.210437316447496, 34.56904028169811, 38.11597850359976, 36.76375372335315, 36.2200362700969, 37.39159997552633, 36.674316780641675, 34.98640470765531, 34.04680121131241, 34.3253409108147, 35.72682459652424, 36.641050051897764, 32.96849569119513, 33.57476340420544, 33.451303764246404, 34.03769618552178, 33.51512424554676, 34.007169203832746, 31.720548938028514, 34.53891571238637, 34.784673031419516, 32.629669124260545, 32.54345788806677, 34.32415125332773, 33.32584651373327, 31.242369423620403, 32.030592136550695, 31.273721987381577, 33.79703153297305, 31.30550750158727, 32.27976317983121, 30.139488203451037, 31.56684218905866, 31.40860870387405, 33.08570646867156, 29.551989969797432, 31.113896942697465, 29.536873387172818, 29.651502516120672, 31.583141228184104, 30.299820948392153, 31.134057557210326, 29.39340459741652, 29.07950730714947, 28.63211883045733, 29.477097460068762, 28.74767366796732, 32.89125495636836, 27.67728766053915, 28.35058694984764, 29.47117380797863, 30.834157230332494, 26.75459985807538, 28.556418100371957, 29.473076282069087, 29.955528072081506, 27.20776271633804, 27.68286969140172, 28.40468381997198, 29.54956847243011, 29.60029419325292, 29.22289535868913, 27.255835510790348, 28.531714024953544, 27.608983469661325, 28.1023624651134, 28.14706267043948, 25.49337907321751, 30.2807615310885, 27.38618673570454, 27.70206570252776, 28.040014767087996, 29.167009811848402, 25.6884700441733, 26.395975914318115, 27.55324130738154, 28.45111686224118, 26.77838210714981, 28.20427144970745, 27.21636580536142, 27.608455257490277, 27.745761058293283, 24.311864607036114, 28.25813931878656, 26.83380350098014, 27.73665917245671, 26.374343496747315, 27.787969845347106, 25.165301008615643, 27.580052339006215, 25.320367641281337, 25.602614739444107, 9.802072142250836, 4.381803108146414, 2.8872586159268394, 2.1203134106472135, 1.5970027845469303, 1.7428094455390237, 1.3016921365924645, 1.3202027005027048, 1.189077937451657, 1.1082456595322583, 0.9988987178076059, 1.1708313750423258, 1.0197653603681829, 1.2603215529234149, 0.7567469923233148, 0.9834981731401058, 1.4129804722615518, 0.9839988150633872, 1.220350364499609, 1.434016773433541, 0.8950464607769391, 0.8303540516208159, 0.8461720374180004, 1.056955826439662, 0.9764206295076292, 0.9396756553760497, 0.8264438798796618, 1.0224737045791699, 0.8678628148700227, 0.869632882066071, 0.8046965574540081, 1.1941018299403368, 0.9899704080744414, 1.4486156330967788, 0.9873693653789815, 0.7584165317821316, 0.8783519061616971, 0.9230350587749854, 0.8491556642402429, 0.9412636549823219, 0.8361650122242281, 1.0263383001438342, 0.9872128960778355, 0.8383131979207974, 0.8989381595310988, 1.3474290570084122, 1.0275330564327305, 0.8660439015657175, 0.7510887653334066, 1.0275017986859893], "test_loss": [133.97159099578857, 114.97717094421387, 87.97379684448242, 87.10338646173477, 71.72815483808517, 72.89895838499069, 63.341645419597626, 62.622347325086594, 53.49344477057457, 54.920880168676376, 46.81957718729973, 45.1128004193306, 41.99088183045387, 44.28625240921974, 39.58044332265854, 41.414251402020454, 44.89225775003433, 37.58214661478996, 34.718174159526825, 32.53128436207771, 36.37406450510025, 32.333473324775696, 29.95257033407688, 31.30805192887783, 30.144947066903114, 34.702877163887024, 29.68772278726101, 36.094332709908485, 30.446745976805687, 31.893311962485313, 33.984564393758774, 25.954817786812782, 27.222231835126877, 27.617017462849617, 31.961840957403183, 29.871928110718727, 31.117305994033813, 30.309805184602737, 27.480113469064236, 33.25081980228424, 27.98467481136322, 38.0641231238842, 25.28758229315281, 27.679741099476814, 31.5899218916893, 32.30259320884943, 26.033551052212715, 30.570666432380676, 24.23034879565239, 28.514192432165146, 27.407025709748268, 26.71651954948902, 28.09612374007702, 29.938545301556587, 27.100595921278, 29.777530923485756, 28.630206771194935, 29.157688550651073, 28.339352399110794, 31.1780796200037, 29.285989239811897, 24.23397470265627, 27.08653774857521, 28.63709130883217, 33.632513634860516, 25.866319067776203, 28.46533513814211, 28.02210357785225, 28.955313205718994, 25.230680987238884, 27.610376924276352, 25.945898219943047, 30.532456759363413, 27.705222614109516, 28.469123102724552, 29.178524553775787, 25.344879291951656, 29.331225901842117, 28.218567930161953, 26.524417884647846, 28.71114172041416, 26.231635212898254, 24.65644597262144, 27.62702278792858, 28.2731711640954, 28.37505381554365, 29.341598495841026, 27.43885187804699, 33.77053080499172, 26.008678168058395, 23.504702873528004, 28.61971277743578, 24.032310999929905, 25.158551864326, 29.77860888838768, 27.524089816957712, 24.048182383179665, 25.287701472640038, 25.87044284492731, 24.78601673664525, 26.037765942513943, 24.198274604976177, 24.030738322995603, 25.18314414471388, 27.828751102089882, 28.71092276275158, 26.5516554415226, 29.628369852900505, 25.8450044170022, 28.82850383222103, 25.103169552981853, 26.078766223043203, 33.405385568737984, 28.182026103138924, 24.75808747112751, 26.153352439403534, 30.226971730589867, 32.13281734287739, 29.226784959435463, 29.492437690496445, 28.687421679496765, 26.612285882234573, 29.485659390687943, 23.06311783194542, 24.361291885375977, 30.541799440979958, 26.875573083758354, 32.95203044265509, 31.56923297047615, 32.55266346037388, 27.972259521484375, 24.004904069006443, 26.874051190912724, 27.470164731144905, 24.630298651754856, 24.535892382264137, 31.565536625683308, 25.023424923419952, 26.93955372273922, 25.945827908813953, 36.575324669480324, 25.45251540467143, 25.09391452372074, 24.18371906131506, 28.108315140008926, 28.72748163342476, 30.582239545881748, 23.793149292469025, 29.443661585450172, 32.63106353208423, 17.93094076961279, 17.65822333097458, 18.120740573853254, 18.391939911991358, 19.25725657865405, 20.204871956259012, 20.114107504487038, 20.89205621369183, 20.643943537026644, 21.651860170066357, 21.74950386583805, 22.641891799867153, 22.78600098565221, 22.600064903497696, 23.250017181038857, 22.799893386662006, 23.37697882205248, 22.727769412100315, 23.84806779026985, 23.260182961821556, 23.219027020037174, 23.430302392691374, 24.006988048553467, 24.576754208654165, 23.551604498177767, 23.602816592901945, 24.630336593836546, 24.97318723425269, 24.211399752646685, 24.38262022100389, 23.43932131677866, 24.17183781415224, 24.028731612488627, 24.557142663747072, 24.022672567516565, 24.186678800731897, 23.789997179061174, 25.23014208674431, 23.474889032542706, 24.078269690275192, 25.74191950261593, 24.558133786544204, 25.691597141325474, 25.11350541561842, 25.11202372610569, 24.548118852078915, 23.79950723797083, 23.82287335023284, 24.143917359411716, 23.217208169400692], "epoch_time": [49.72576379776001, 47.38102889060974, 47.22022271156311, 46.95017385482788, 47.12916040420532, 47.25224423408508, 47.51430678367615, 47.08158016204834, 47.334330797195435, 47.216793060302734, 47.487186908721924, 47.35331082344055, 47.22308969497681, 47.060816526412964, 47.12181210517883, 47.18043279647827, 47.29812788963318, 47.029327154159546, 47.33015155792236, 47.3389196395874, 47.05800485610962, 47.29847073554993, 47.77416634559631, 47.15986084938049, 47.35183262825012, 47.01753115653992, 47.70297813415527, 47.497952938079834, 47.73689389228821, 47.4433479309082, 47.12303066253662, 47.55410027503967, 46.998045921325684, 47.30262851715088, 47.304216146469116, 47.0513060092926, 47.32957482337952, 47.78218460083008, 47.14130163192749, 47.60740613937378, 47.36221408843994, 47.165308237075806, 47.01419806480408, 47.41776394844055, 47.46252226829529, 47.11066746711731, 47.214388608932495, 47.4053373336792, 47.254204511642456, 47.07789611816406, 47.05803346633911, 47.41904163360596, 47.48781085014343, 46.83511757850647, 46.911906719207764, 47.11693596839905, 47.23791265487671, 47.105931520462036, 47.214311838150024, 48.9386191368103, 47.27017903327942, 47.26872992515564, 47.038904666900635, 47.26118063926697, 46.93166542053223, 47.390077352523804, 47.049036502838135, 47.34988832473755, 47.51013708114624, 47.53238797187805, 46.8322217464447, 46.73350501060486, 47.28036904335022, 47.625306129455566, 47.30487370491028, 47.1482048034668, 47.41417479515076, 47.150063037872314, 46.947914600372314, 47.331276655197144, 47.46756339073181, 47.073631048202515, 47.1078839302063, 47.398375511169434, 47.237915992736816, 46.730690479278564, 47.53169536590576, 47.167657136917114, 47.52773070335388, 47.27278518676758, 47.2860746383667, 47.415666818618774, 47.15018963813782, 47.173255920410156, 46.71843409538269, 47.103978395462036, 47.26181507110596, 47.45680093765259, 47.29377269744873, 47.45208477973938, 47.37370991706848, 47.452781438827515, 47.00623083114624, 47.17418551445007, 47.558045864105225, 47.17508125305176, 47.5049934387207, 46.98322820663452, 47.32355284690857, 47.43505930900574, 47.29356265068054, 47.282819747924805, 47.26619219779968, 47.146055936813354, 46.98816895484924, 47.50929021835327, 47.46380591392517, 46.86940002441406, 46.922574043273926, 47.14354848861694, 47.060261487960815, 46.99628162384033, 47.04160761833191, 47.27695965766907, 47.48444080352783, 46.967803716659546, 47.140785932540894, 47.00868272781372, 47.58508586883545, 46.990336179733276, 47.41336107254028, 47.05255484580994, 47.31422996520996, 47.28011894226074, 47.51114082336426, 47.25285363197327, 47.7541823387146, 47.52922224998474, 46.93594789505005, 47.045655965805054, 47.54560041427612, 47.24188256263733, 47.2334668636322, 47.21934175491333, 47.42265844345093, 47.61987042427063, 47.58667230606079, 47.605101346969604, 47.14014744758606, 47.07717800140381, 46.70726132392883, 47.44359540939331, 47.52746081352234, 47.315382957458496, 47.543532609939575, 47.61281991004944, 47.482773542404175, 47.485599756240845, 47.63244676589966, 47.126198291778564, 47.027745962142944, 47.36448884010315, 47.50769662857056, 47.513466358184814, 46.92510533332825, 47.30590581893921, 47.050607442855835, 47.40761661529541, 47.03955101966858, 47.513991832733154, 47.209038972854614, 46.814038038253784, 47.20375680923462, 47.17464733123779, 47.484368085861206, 47.14975571632385, 47.03091359138489, 47.31730914115906, 47.41059875488281, 47.256091833114624, 47.51706337928772, 46.946311235427856, 47.2082154750824, 47.689876317977905, 47.186814069747925, 47.28097200393677, 47.11612582206726, 47.287092208862305, 47.54897952079773, 47.47576594352722, 47.407644748687744, 47.62410354614258, 47.16458296775818, 47.51065683364868, 47.400465965270996, 47.51115560531616, 47.369004249572754, 47.371954679489136, 47.53159213066101, 47.00312542915344]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr5e-06-wdecay20.0-seed42.json <==
{"train_acc": [17.206, 29.728, 37.586, 42.522, 46.32, 49.098, 52.248, 54.672, 56.956, 59.24, 61.186, 63.232, 64.998, 66.662, 68.33, 70.156, 71.954, 72.998, 74.7, 75.644, 76.974, 78.082, 79.23, 80.056, 80.742, 81.91, 82.852, 83.52, 84.114, 84.85, 85.66, 86.024, 86.71, 87.16, 87.566, 88.462, 88.444, 89.2, 89.448, 89.896, 90.418, 90.46, 90.932, 91.084, 91.428, 91.59, 91.75, 92.434, 92.368, 92.686, 92.634, 93.01, 93.058, 93.514, 93.354, 93.436, 93.49, 93.648, 94.068, 94.008, 94.024, 93.952, 93.914, 94.116, 94.054, 94.174, 93.982, 94.108, 94.172, 94.178, 94.306, 94.17, 94.09, 94.124, 94.224, 94.12, 94.044, 94.162, 94.056, 94.032, 94.0, 94.11, 94.194, 94.332, 94.004, 94.066, 94.316, 94.312, 94.556, 94.578, 94.682, 94.442, 94.482, 94.9, 94.784, 94.73, 94.878, 94.764, 95.072, 95.188, 95.138, 94.926, 95.408, 95.454, 95.412, 95.568, 95.668, 95.81, 95.664, 95.714, 95.848, 95.98, 95.884, 95.95, 95.91, 95.894, 96.19, 95.812, 96.296, 96.128, 96.104, 96.51, 96.344, 96.216, 96.544, 96.264, 96.486, 96.46, 96.368, 96.474, 96.506, 96.498, 96.666, 96.618, 96.556, 96.524, 96.802, 96.754, 96.652, 96.49, 96.714, 96.536, 96.83, 96.646, 96.804, 96.944, 96.752, 96.706, 96.908, 96.906, 98.926, 99.494, 99.6, 99.632, 99.674, 99.72, 99.786, 99.786, 99.728, 99.782, 99.814, 99.802, 99.802, 99.776, 99.826, 99.82, 99.812, 99.826, 99.82, 99.818, 99.806, 99.798, 99.818, 99.806, 99.846, 99.802, 99.788, 99.832, 99.81, 99.808, 99.802, 99.818, 99.794, 99.81, 99.838, 99.822, 99.76, 99.794, 99.834, 99.838, 99.826, 99.848, 99.812, 99.786, 99.738, 99.8, 99.848, 99.81, 99.778, 99.798], "test_acc": [24.31, 35.28, 41.11, 45.4, 48.49, 51.12, 54.24, 56.29, 58.63, 59.41, 61.62, 63.17, 66.16, 64.77, 67.59, 69.14, 71.03, 72.91, 72.46, 74.71, 75.31, 74.34, 75.3, 76.1, 76.28, 77.99, 79.29, 77.98, 78.76, 77.08, 80.96, 80.31, 79.69, 81.24, 81.46, 82.41, 83.01, 80.94, 80.16, 83.2, 82.69, 80.66, 82.38, 80.99, 82.13, 80.48, 81.07, 83.43, 81.59, 82.35, 84.05, 85.48, 83.49, 83.36, 80.81, 82.49, 83.97, 82.03, 82.39, 83.92, 83.12, 84.33, 83.46, 83.69, 84.6, 82.69, 84.57, 84.68, 84.98, 84.56, 84.73, 87.64, 84.42, 86.21, 85.16, 86.52, 85.47, 85.38, 83.07, 85.03, 84.72, 86.33, 83.73, 85.48, 84.79, 85.59, 83.36, 85.32, 85.56, 83.92, 86.24, 83.15, 86.14, 83.34, 80.78, 83.65, 85.39, 85.07, 79.95, 80.84, 82.96, 80.99, 75.35, 83.35, 84.29, 82.76, 86.11, 79.17, 87.82, 87.29, 85.59, 83.36, 80.46, 84.06, 85.09, 86.87, 86.53, 85.56, 86.6, 81.27, 86.74, 83.59, 84.56, 86.4, 85.88, 84.0, 82.89, 85.66, 83.19, 86.38, 86.71, 83.93, 86.3, 86.78, 81.59, 88.1, 84.48, 83.33, 84.89, 88.2, 83.02, 85.16, 86.97, 86.71, 80.93, 87.44, 86.91, 88.28, 86.24, 87.64, 91.78, 91.9, 91.92, 92.05, 91.95, 92.0, 91.7, 91.93, 91.85, 91.52, 92.04, 91.67, 91.8, 91.68, 91.6, 91.71, 91.44, 91.29, 91.62, 91.26, 91.51, 90.78, 91.81, 91.57, 91.12, 91.19, 91.62, 90.91, 91.47, 91.8, 91.22, 91.57, 91.1, 91.09, 91.22, 91.42, 90.9, 91.02, 91.18, 90.92, 91.09, 90.85, 90.32, 91.18, 91.38, 91.38, 90.5, 90.68, 90.23, 90.03], "train_loss": [870.7171974182129, 736.2910602092743, 651.2556853294373, 604.0968461036682, 568.8926085233688, 540.3414835929871, 512.6553097963333, 488.60446286201477, 465.89167988300323, 443.7756115794182, 423.75107049942017, 404.69222778081894, 385.872618496418, 368.07240253686905, 352.78321266174316, 334.55033254623413, 318.9471443295479, 306.6839109659195, 288.95938470959663, 278.7376131415367, 266.4636782705784, 254.31149166822433, 243.6603278517723, 232.60322999954224, 224.535488396883, 214.48248147964478, 203.73621001839638, 197.21810299158096, 189.27346244454384, 181.362145870924, 172.03713023662567, 169.393619120121, 160.44234830141068, 155.72603487968445, 148.38554918766022, 139.80959916114807, 139.8038610368967, 131.56292536854744, 128.70541851222515, 123.38792149722576, 118.50289127230644, 115.66148732602596, 111.74493466317654, 108.87729308754206, 104.06661549210548, 102.95066219568253, 100.38343667238951, 93.5573868304491, 93.61739808320999, 90.84947998076677, 89.89277774095535, 86.24799179285765, 85.41185238212347, 80.97418664395809, 82.41849840432405, 80.02721831202507, 80.41396589577198, 78.83056457340717, 74.33032345026731, 74.27487003430724, 73.94157564640045, 74.4136139601469, 75.50360990315676, 72.07609176635742, 73.3329299017787, 72.34009949862957, 73.69297135621309, 73.37084448337555, 71.91847383975983, 72.02327332645655, 70.65011639893055, 71.81975515186787, 73.16787369549274, 72.72117648273706, 71.34714945405722, 72.86254722625017, 72.78409535437822, 71.89292712509632, 72.37190086394548, 73.19809100776911, 73.11059444397688, 72.28402430191636, 70.37108159810305, 69.87285226210952, 73.13951451331377, 72.11045889556408, 69.53078743070364, 69.08826127648354, 66.67308430373669, 65.96208180487156, 66.49410066381097, 67.37501767277718, 66.82245218753815, 63.07753678038716, 63.82993500307202, 63.80924179777503, 61.67167200893164, 62.39860467240214, 58.94162593781948, 58.233569134026766, 59.3361996486783, 59.82788148894906, 55.74454418197274, 54.35026351734996, 55.95367335155606, 54.451813858002424, 53.17133079096675, 51.50979248061776, 52.49262282252312, 51.72394955530763, 50.56248412653804, 50.37504640221596, 49.709878630936146, 48.66131021827459, 48.9548699259758, 49.176215048879385, 46.392934650182724, 50.03636906668544, 45.36487606540322, 46.36571290344, 46.06460049934685, 43.240857016295195, 44.88547511026263, 46.30692536942661, 42.194972306489944, 45.24185442365706, 42.78298000432551, 42.86326526477933, 44.03152581118047, 42.50242512486875, 42.413433043286204, 42.37756720930338, 40.56822975166142, 40.717084139585495, 41.00698498822749, 41.34711447544396, 38.44788152817637, 38.61490229330957, 40.38120789825916, 41.48348839767277, 39.639907678589225, 40.91085207089782, 38.06618162430823, 40.80496679060161, 39.28801750764251, 37.13612342812121, 39.23476496711373, 39.040872521698475, 37.25984473712742, 37.24229439161718, 16.220905240625143, 10.511670306324959, 8.653938952367753, 8.059404701460153, 7.162650881800801, 6.6691077700816095, 5.667217723559588, 5.361002542544156, 5.447149345651269, 4.806307549122721, 4.571359987137839, 4.402226192643866, 4.228983341949061, 4.19240090996027, 3.823377277702093, 3.861193820601329, 3.5811223913915455, 3.4900522395037115, 3.4173387051559985, 3.488879634067416, 3.3415134034585208, 3.5446922762785107, 3.428525876486674, 3.442860812181607, 2.882307007210329, 3.3370060897432268, 3.255784834851511, 3.084458223776892, 3.2871756680542603, 3.4090701632667333, 3.2655603075399995, 3.0783777300966904, 3.3722520897863433, 3.1748497830703855, 2.8658507261425257, 3.1187583007849753, 3.6244811196811497, 3.317794917616993, 3.116897644242272, 2.8029603040777147, 2.9499855026369914, 2.9428046467946842, 3.1259185699746013, 3.3489563218317926, 3.8938806991791353, 3.171591713326052, 2.7767996713519096, 3.2095713486196473, 3.522470879019238, 3.420579964062199], "test_loss": [159.50855457782745, 136.41571843624115, 123.76508128643036, 116.73571193218231, 110.09452164173126, 105.68464493751526, 98.97142398357391, 95.06711864471436, 90.80879652500153, 89.35206961631775, 85.09746366739273, 81.08871430158615, 74.7416113615036, 79.43533200025558, 72.54223710298538, 69.47875809669495, 65.33538126945496, 61.8512624502182, 63.12231886386871, 57.90475568175316, 56.42747923731804, 58.92208659648895, 55.89021307229996, 55.245267897844315, 54.86935356259346, 50.94747617840767, 48.37042039632797, 51.90977340936661, 49.81322231888771, 54.700811982154846, 45.20033887028694, 45.9820773601532, 48.09772780537605, 44.79487234354019, 45.3349674642086, 42.691975474357605, 41.81908467411995, 46.01071906089783, 48.34104558825493, 40.58496010303497, 42.7770040333271, 48.555285185575485, 43.83297997713089, 47.10313028097153, 44.65602722764015, 50.396293461322784, 47.41336640715599, 42.65628853440285, 45.668032705783844, 43.822030901908875, 40.84880068898201, 36.34117183089256, 43.56946533918381, 42.41329076886177, 50.93214124441147, 44.82296919822693, 40.385022670030594, 46.82597976922989, 46.058639615774155, 42.15517720580101, 42.58093160390854, 41.1556905657053, 42.00944759696722, 43.2494275867939, 39.1894503608346, 46.493950605392456, 39.860952854156494, 39.759191900491714, 38.67688858509064, 40.874954387545586, 40.07410764694214, 32.16278384625912, 41.91954618692398, 35.43060144782066, 39.42237263917923, 34.99050638079643, 37.946460008621216, 37.87459298968315, 44.47336620092392, 39.689538940787315, 39.799248576164246, 35.50951611995697, 42.279958963394165, 37.991650238633156, 40.67383322119713, 37.274786829948425, 43.22544199228287, 39.0929771065712, 38.122178077697754, 43.106868118047714, 36.04042714834213, 44.13794621825218, 36.50311064720154, 43.93724629282951, 51.41966199874878, 43.5444630086422, 38.221243008971214, 40.4885568022728, 56.06713950634003, 52.72804129123688, 45.065266370773315, 53.0452196598053, 65.09074831008911, 44.80005609989166, 41.33215004205704, 49.59619644284248, 36.11622202396393, 58.510293424129486, 32.54968246817589, 33.56802725791931, 39.515006929636, 44.32495966553688, 56.47398194670677, 44.62927892804146, 41.29135563969612, 35.59927962720394, 36.66337102651596, 39.561870485544205, 35.99354086816311, 55.341823756694794, 35.625124365091324, 46.25196124613285, 42.18861520290375, 36.27683852612972, 37.89733627438545, 45.11455845832825, 50.15997636318207, 40.411614775657654, 45.41113938391209, 37.14450530707836, 35.989217549562454, 47.00908121466637, 39.02630990743637, 36.44909693300724, 51.917121201753616, 32.68630559742451, 42.41648545861244, 51.411525160074234, 43.15568321943283, 33.80205450206995, 47.75788805633783, 42.154162555933, 37.58987157046795, 35.78286825120449, 53.005830734968185, 35.162032783031464, 37.89796110987663, 33.35104510188103, 39.51549120247364, 33.94567085802555, 22.43397745490074, 22.657673731446266, 22.774997994303703, 22.936109490692616, 23.29728828370571, 23.51787371188402, 24.801983505487442, 25.22055971622467, 25.5517086237669, 25.754422545433044, 25.37032240629196, 26.333953514695168, 26.61826629936695, 27.107181638479233, 27.98297467827797, 26.803197517991066, 27.898316979408264, 28.503309980034828, 27.817559368908405, 28.819067507982254, 28.38342559337616, 31.631974652409554, 27.71613259613514, 27.992391020059586, 29.67916490137577, 30.153682127594948, 29.08792155981064, 31.782402858138084, 28.971466526389122, 27.8948617503047, 30.314736902713776, 29.428360283374786, 31.68882641196251, 30.249928802251816, 30.635043025016785, 29.256165742874146, 32.08273904025555, 31.705518051981926, 30.598897457122803, 32.54893434047699, 30.862220287322998, 31.106416329741478, 34.20757178962231, 32.22429721057415, 30.134130507707596, 31.364458456635475, 34.98219910264015, 32.215349197387695, 33.839711755514145, 35.541962698102], "epoch_time": [91.26963448524475, 89.31761455535889, 89.27935457229614, 89.28219795227051, 89.31168174743652, 89.3206238746643, 89.36048030853271, 89.30867099761963, 89.27744793891907, 89.33805179595947, 89.28883790969849, 89.29625010490417, 89.2803783416748, 91.18779230117798, 89.32332706451416, 89.41584134101868, 89.3897135257721, 89.63971471786499, 90.26948618888855, 89.09894871711731, 89.17118954658508, 89.11282396316528, 89.18315982818604, 89.36866593360901, 89.3156259059906, 89.30747532844543, 89.28567743301392, 89.31652116775513, 89.23304343223572, 89.28275036811829, 89.30733060836792, 89.341641664505, 90.21842980384827, 89.27172112464905, 89.3230664730072, 89.26305413246155, 89.28991532325745, 89.31795120239258, 89.33937430381775, 89.3365831375122, 89.29568982124329, 89.26624941825867, 89.32182383537292, 89.3305230140686, 89.27583146095276, 89.30100870132446, 89.30503582954407, 89.27723360061646, 89.29800319671631, 89.24067711830139, 89.21171116828918, 89.24428868293762, 89.29340958595276, 90.32979702949524, 89.27705979347229, 89.33297967910767, 90.62340307235718, 89.33993268013, 89.21863722801208, 89.31573057174683, 89.29951310157776, 89.350168466568, 89.25907731056213, 89.27714681625366, 89.33034420013428, 89.22063279151917, 90.40472435951233, 90.70795011520386, 89.30375218391418, 89.28247618675232, 89.28551149368286, 89.26102805137634, 89.19736623764038, 89.27859449386597, 89.17759966850281, 89.26869487762451, 89.33753085136414, 90.4564516544342, 89.34948658943176, 89.29662346839905, 89.31417489051819, 89.30531358718872, 89.3086929321289, 89.31311321258545, 89.2691969871521, 90.6917953491211, 89.29670715332031, 89.28118848800659, 89.3103232383728, 89.28885316848755, 89.34980583190918, 89.30584406852722, 89.279217004776, 89.21461939811707, 89.27485132217407, 89.25184535980225, 89.28494715690613, 89.2641716003418, 89.25585651397705, 89.32132482528687, 89.30760216712952, 89.28598141670227, 89.31221747398376, 89.24056386947632, 89.2750563621521, 90.54609942436218, 89.28168964385986, 89.256267786026, 89.29556560516357, 89.25303554534912, 89.26376867294312, 89.23887038230896, 89.29069924354553, 89.3079104423523, 89.21113848686218, 89.2767870426178, 89.22761631011963, 89.25797581672668, 89.28123664855957, 89.263352394104, 89.26674699783325, 89.30199980735779, 89.20574450492859, 91.26145911216736, 89.30480599403381, 89.25613355636597, 89.220782995224, 89.23391222953796, 89.27128410339355, 89.29048466682434, 89.20876884460449, 89.29934859275818, 89.25732827186584, 89.2452142238617, 89.32338428497314, 89.29612898826599, 90.27201008796692, 89.36668038368225, 89.19033312797546, 89.1824095249176, 89.26788401603699, 89.27291798591614, 89.22967433929443, 89.26408219337463, 89.19154286384583, 89.0823712348938, 89.06608414649963, 89.08833837509155, 89.11238718032837, 89.098886013031, 89.07643842697144, 89.1081702709198, 89.09494209289551, 89.0915424823761, 89.19300580024719, 89.08492612838745, 89.1187515258789, 89.1042582988739, 89.09719443321228, 89.1664822101593, 89.13509058952332, 89.10553550720215, 89.12316989898682, 89.08951091766357, 89.10538172721863, 89.13359355926514, 89.14931321144104, 89.09353542327881, 89.10828495025635, 90.1640887260437, 89.08704829216003, 89.11862826347351, 89.09348917007446, 89.140793800354, 89.09989047050476, 89.12290072441101, 89.05145382881165, 89.04174041748047, 89.09133791923523, 89.13052439689636, 89.16079664230347, 89.10792088508606, 89.11159777641296, 89.031076669693, 89.0672254562378, 89.14220142364502, 89.0600221157074, 89.12900805473328, 89.06291580200195, 89.07656693458557, 89.08611798286438, 89.11821603775024, 89.04307699203491, 89.0902190208435, 89.11265540122986, 89.09221386909485, 89.09257459640503, 89.17846274375916, 90.52718186378479, 89.06870293617249]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr5e-06-wdecay20.0-seed43.json <==
{"train_acc": [17.264, 29.43, 37.452, 42.588, 46.456, 49.326, 52.244, 54.96, 57.27, 59.538, 61.734, 63.93, 65.872, 67.53, 69.368, 71.056, 72.476, 74.036, 75.424, 76.568, 77.952, 78.674, 79.72, 80.568, 81.558, 82.246, 83.15, 83.75, 84.504, 85.14, 85.8, 86.208, 86.928, 87.118, 87.95, 88.412, 88.994, 89.134, 89.712, 90.048, 90.302, 90.686, 90.928, 91.236, 91.754, 91.95, 92.064, 92.218, 92.632, 92.774, 92.864, 93.032, 93.078, 93.44, 93.472, 93.778, 93.742, 93.914, 93.914, 94.074, 93.866, 93.91, 94.124, 94.16, 94.354, 94.248, 94.068, 94.116, 94.036, 94.458, 93.912, 94.554, 94.206, 94.202, 94.168, 94.214, 94.126, 94.416, 93.994, 94.316, 94.268, 94.114, 93.992, 94.114, 94.4, 94.554, 94.224, 94.304, 94.318, 94.408, 94.532, 94.878, 94.564, 94.524, 94.81, 94.894, 95.184, 94.904, 94.988, 95.134, 95.312, 95.344, 95.28, 95.232, 95.566, 95.66, 95.654, 95.46, 95.938, 95.566, 95.776, 95.884, 95.942, 95.964, 95.76, 96.242, 96.088, 96.26, 96.286, 95.976, 96.192, 96.24, 96.638, 96.092, 96.49, 96.442, 96.244, 96.61, 96.424, 96.368, 96.52, 96.39, 96.62, 96.598, 96.674, 96.724, 96.568, 96.642, 96.73, 96.604, 96.578, 96.75, 96.882, 96.548, 96.412, 96.916, 96.916, 96.538, 97.03, 96.826, 98.782, 99.426, 99.6, 99.596, 99.684, 99.768, 99.712, 99.746, 99.764, 99.756, 99.764, 99.776, 99.79, 99.832, 99.776, 99.784, 99.84, 99.78, 99.834, 99.798, 99.81, 99.806, 99.818, 99.836, 99.822, 99.778, 99.78, 99.826, 99.808, 99.82, 99.794, 99.796, 99.822, 99.802, 99.828, 99.872, 99.744, 99.788, 99.776, 99.786, 99.796, 99.81, 99.75, 99.78, 99.818, 99.776, 99.808, 99.772, 99.78, 99.75], "test_acc": [24.83, 35.78, 42.53, 44.33, 49.46, 52.2, 54.48, 56.27, 59.72, 61.5, 62.56, 63.57, 66.35, 67.91, 69.39, 70.95, 71.41, 71.98, 71.7, 74.25, 75.13, 75.8, 76.7, 77.86, 77.67, 78.76, 77.53, 79.05, 79.74, 79.91, 79.76, 80.24, 81.69, 80.89, 80.74, 81.87, 82.11, 82.5, 80.58, 81.57, 80.14, 81.33, 80.72, 83.1, 82.88, 83.91, 81.89, 81.4, 84.65, 80.55, 84.3, 82.37, 83.95, 83.9, 84.31, 83.15, 84.15, 82.92, 84.74, 82.03, 84.63, 83.83, 83.94, 86.0, 82.05, 85.17, 82.94, 84.88, 85.98, 87.44, 85.54, 83.8, 85.83, 83.69, 85.01, 85.47, 84.17, 82.95, 86.23, 85.57, 87.15, 85.49, 85.7, 87.26, 85.47, 86.16, 79.97, 86.72, 83.95, 84.97, 87.28, 85.25, 86.75, 85.9, 87.21, 84.16, 82.4, 83.18, 85.44, 86.28, 85.65, 87.56, 82.18, 86.15, 82.55, 84.24, 85.6, 85.61, 83.41, 84.64, 84.87, 86.57, 83.09, 80.0, 84.94, 82.54, 84.3, 80.25, 83.13, 85.63, 84.84, 72.29, 83.48, 83.31, 82.91, 86.68, 86.35, 82.11, 86.98, 81.53, 85.23, 83.1, 87.31, 83.53, 85.93, 84.96, 89.29, 87.42, 84.0, 87.15, 83.11, 86.08, 87.24, 84.39, 82.48, 86.79, 83.63, 87.31, 84.13, 86.61, 91.94, 92.03, 92.12, 92.07, 92.18, 91.98, 92.09, 91.95, 92.07, 91.77, 92.04, 91.99, 91.92, 91.93, 91.65, 91.76, 91.59, 91.65, 91.51, 91.26, 91.53, 91.42, 91.62, 91.27, 91.5, 91.54, 91.63, 91.57, 91.63, 91.2, 91.3, 91.11, 91.23, 91.27, 91.24, 91.3, 91.61, 91.01, 91.58, 91.53, 91.22, 91.32, 90.88, 90.98, 91.42, 89.99, 91.23, 90.82, 90.67, 91.07], "train_loss": [863.0625922679901, 741.7299872636795, 654.1007261276245, 605.6788684129715, 569.3851301670074, 539.6359405517578, 511.87352097034454, 487.1834820508957, 461.45393258333206, 439.66489177942276, 417.60896730422974, 395.97436064481735, 375.3004177212715, 359.7280972003937, 343.36971551179886, 326.13202357292175, 311.0392994880676, 296.00625133514404, 281.75103083252907, 269.95263293385506, 257.0683188736439, 246.8060767352581, 235.66944655776024, 228.52106246352196, 218.18979254364967, 210.06050130724907, 201.26560080051422, 193.4569934308529, 184.94409874081612, 178.37246152758598, 170.6682576984167, 166.0441910326481, 158.50196777284145, 155.69198396801949, 146.4236395061016, 140.67901420593262, 134.56224089860916, 132.4111909866333, 126.59426338970661, 122.67008024454117, 118.54213260114193, 113.7048120945692, 111.21384033560753, 107.40367092192173, 103.28926189243793, 99.91114433854818, 98.03972646594048, 95.1472529321909, 91.99414449185133, 90.31402376294136, 87.30109565705061, 85.98752888292074, 84.36680016666651, 82.39321788400412, 80.54271434247494, 78.03943644464016, 78.43446643650532, 76.84513505548239, 76.029158256948, 73.26282582432032, 75.36761981248856, 74.86346896737814, 73.23711267113686, 71.47552809119225, 71.1725393384695, 71.42930022627115, 72.73768980056047, 71.90607566386461, 73.36281971633434, 68.75403705984354, 75.6580292135477, 69.65589066594839, 72.26995053887367, 71.85426617413759, 71.43363461643457, 71.11067692935467, 72.88227955251932, 69.84864230453968, 74.41088279336691, 69.59904984757304, 70.74597738683224, 73.06291833519936, 73.31912059336901, 71.29574266076088, 70.27724365144968, 68.17838722467422, 69.66283793002367, 69.82532915472984, 69.5891461968422, 67.58121306076646, 67.18081202730536, 63.63648001104593, 66.80704867094755, 64.61527961492538, 62.7691459171474, 61.9638148881495, 58.774500265717506, 62.05682788044214, 60.842637464404106, 59.37143109738827, 57.39869437366724, 56.69736651331186, 57.404972683638334, 57.54975563660264, 54.103982392698526, 53.096128061413765, 52.890302281826735, 54.84565733373165, 50.1933565326035, 53.283676199615, 50.79944797977805, 49.11437547579408, 48.93481580354273, 48.80022847652435, 50.76444295048714, 46.192116782069206, 47.28785044141114, 45.10284708812833, 45.498767441138625, 48.57629503682256, 45.96111398935318, 45.893751572817564, 41.277401462197304, 46.827016124501824, 42.877662774175406, 43.32502997852862, 45.11179759725928, 40.99661676585674, 43.017307594418526, 43.43676801212132, 41.87214077822864, 43.423748303204775, 42.006773602217436, 41.40536397509277, 40.74501309543848, 39.805110005661845, 41.56125466711819, 41.04003268480301, 39.41373153962195, 41.646789610385895, 40.63571590743959, 38.80548306182027, 38.427317736670375, 41.53434561006725, 42.64155906997621, 37.46644935570657, 37.8692878652364, 40.838515017181635, 35.95014327391982, 37.92525780387223, 17.730122015811503, 10.662052892148495, 8.742633593268692, 8.317822760902345, 7.18998957099393, 6.17618787381798, 6.152057775296271, 5.401153561193496, 5.335416957736015, 5.2150457098614424, 4.8499389158096164, 4.6372772918548435, 4.250717968912795, 3.8834982172120363, 4.149574683047831, 4.30299860984087, 3.5659858002327383, 3.902007025666535, 3.3726584257092327, 3.5870947376824915, 3.3609050726518035, 3.478312702383846, 3.4347561337053776, 3.2430457891896367, 3.2992815057514235, 3.6016918478999287, 3.568579795770347, 3.0611217468976974, 3.3569980427855626, 3.336026666685939, 3.4159880419028923, 3.4085509752621874, 3.028844109387137, 3.1296103710774332, 3.151448219199665, 2.7216247600736097, 3.651195280486718, 3.6605225782841444, 3.5981263832654804, 3.4813982687192038, 3.4650647727539763, 3.1021181809483096, 3.7842451366595924, 3.4413655154639855, 3.040112449438311, 3.495737539837137, 3.43027914641425, 3.5407720301300287, 3.4079314563423395, 4.0366281101014465], "test_loss": [159.34914243221283, 136.44464194774628, 122.05725717544556, 118.46185457706451, 108.82073509693146, 103.68362557888031, 98.43323069810867, 95.06737244129181, 88.74251824617386, 86.67028653621674, 82.85805928707123, 81.51113450527191, 74.86160176992416, 71.59573543071747, 69.05630421638489, 66.26622134447098, 65.53871059417725, 63.53253638744354, 63.8920179605484, 58.832260489463806, 57.618367314338684, 56.00530332326889, 54.78989705443382, 51.730184614658356, 52.5553842484951, 49.398493617773056, 52.43045973777771, 49.52504235506058, 46.957104593515396, 46.81674674153328, 47.7627357840538, 47.516761630773544, 43.41802912950516, 45.95289658010006, 45.61250522732735, 42.35549357533455, 43.22917261719704, 42.28531178832054, 47.93313217163086, 45.75513842701912, 48.292888313531876, 46.960883378982544, 48.1748261153698, 42.08150169253349, 43.85079275071621, 39.57395851612091, 45.675579220056534, 46.56027872860432, 38.27907058596611, 49.27076151967049, 38.99837175011635, 43.52661597728729, 41.269885897636414, 40.8028509914875, 40.76418253779411, 43.76966306567192, 40.48056906461716, 44.65895435214043, 39.86807307600975, 47.30872431397438, 39.17000386118889, 42.214272767305374, 41.824332386255264, 36.428637340664864, 47.56421881914139, 37.68486359715462, 43.9744459092617, 39.55671879649162, 36.8615415841341, 33.09904223680496, 37.805747121572495, 44.56964358687401, 37.39235058426857, 44.022973239421844, 38.870320588350296, 37.59479843080044, 42.65608859062195, 45.90692827105522, 35.674820601940155, 37.1001250743866, 33.603973761200905, 37.69864997267723, 36.36065626144409, 33.87790313363075, 37.50492489337921, 35.626291647553444, 54.89866775274277, 33.2585626244545, 42.20173463225365, 39.66213597357273, 32.79577475786209, 37.47857594490051, 34.08866561949253, 35.54267804324627, 33.161436393857, 41.58444428443909, 47.30220764875412, 46.041215628385544, 37.562545478343964, 36.041228622198105, 38.17448243498802, 33.24946367740631, 51.373217672109604, 36.56082208454609, 47.00339263677597, 42.36921864748001, 37.776073694229126, 38.9900286346674, 44.840163469314575, 42.18047657608986, 41.07961344718933, 36.44231815636158, 45.463538348674774, 54.318932831287384, 41.20799016952515, 49.91227874159813, 43.09560090303421, 59.08060511946678, 47.51001313328743, 40.382370457053185, 40.82813949882984, 84.94996339082718, 46.659069865942, 47.92272213101387, 50.118715077638626, 38.08372303843498, 38.15375830233097, 50.621675442904234, 36.459695398807526, 51.54138773679733, 40.71645450592041, 49.34624657034874, 35.386420264840126, 45.057041853666306, 39.10033603012562, 43.450371503829956, 29.880585253238678, 35.26731677353382, 46.27071514353156, 35.007013976573944, 47.85183474421501, 39.86441385746002, 35.07867732644081, 43.64433231577277, 48.337301194667816, 38.09592752158642, 48.79581996798515, 35.42023240029812, 45.381726920604706, 39.97139930725098, 22.447153702378273, 22.231868974864483, 22.617237359285355, 22.607745483517647, 23.194969929754734, 23.783830255270004, 23.996758557856083, 24.592912413179874, 24.354148715734482, 25.305417522788048, 25.792542323470116, 25.671169258654118, 26.427012026309967, 25.900503791868687, 26.829096138477325, 26.70057675242424, 27.686826825141907, 27.37238484248519, 28.24240216612816, 29.64452973008156, 28.584648832678795, 29.083989083766937, 28.831327311694622, 29.16686663031578, 29.8536988645792, 29.312619037926197, 28.963008031249046, 29.089305467903614, 29.245311945676804, 30.69083619862795, 30.800890058279037, 30.799899723380804, 31.03587368130684, 31.145207345485687, 31.56020624935627, 30.659270629286766, 30.024363845586777, 32.38109419494867, 30.2184307128191, 30.185049273073673, 31.581643268465996, 30.69517035037279, 31.931530483067036, 31.122142180800438, 29.465535081923008, 35.42326407134533, 30.469754576683044, 32.186257645487785, 32.76689753681421, 32.23739279806614], "epoch_time": [50.174452781677246, 47.49233102798462, 47.91760230064392, 47.97829604148865, 47.862775564193726, 47.82814621925354, 48.06083917617798, 48.04527926445007, 47.70217156410217, 47.78093361854553, 47.66138172149658, 47.757749795913696, 47.561235189437866, 47.64946436882019, 47.7935152053833, 47.89647960662842, 47.52690887451172, 47.65436100959778, 47.60565543174744, 47.509573221206665, 47.568254470825195, 47.691383838653564, 47.460580348968506, 48.128753662109375, 47.8173143863678, 48.270697832107544, 47.7946572303772, 47.32748055458069, 47.50765824317932, 47.543241024017334, 47.91992712020874, 47.70264005661011, 47.962257385253906, 48.46780967712402, 47.65097093582153, 47.58899164199829, 47.62802457809448, 47.81893873214722, 48.01326560974121, 47.530760049819946, 48.04156255722046, 47.988359689712524, 48.07115602493286, 48.24209666252136, 47.80696702003479, 47.98365569114685, 48.10773038864136, 47.87765049934387, 47.88275861740112, 47.985249519348145, 48.02891302108765, 47.962889432907104, 47.763097524642944, 47.863980293273926, 47.8542206287384, 47.60531306266785, 47.91715478897095, 48.113107204437256, 47.6678147315979, 47.989877223968506, 47.90151405334473, 47.93124866485596, 47.7699236869812, 48.051241874694824, 47.68947696685791, 47.433220624923706, 47.59839940071106, 47.85220217704773, 47.60413217544556, 47.62279534339905, 47.54645848274231, 47.6351363658905, 47.841490507125854, 47.50162196159363, 47.85113191604614, 48.01635766029358, 47.57609272003174, 47.90059685707092, 47.71920204162598, 48.122079372406006, 47.794597864151, 47.79148292541504, 47.887372732162476, 47.526528120040894, 47.820921421051025, 47.6438889503479, 47.94002890586853, 47.44687628746033, 47.769776582717896, 47.78989505767822, 47.763941526412964, 47.94913125038147, 48.02374339103699, 47.94018483161926, 47.72302293777466, 47.432288646698, 47.8721923828125, 47.60752844810486, 48.17968392372131, 47.48081398010254, 47.98440432548523, 47.61007642745972, 47.95539307594299, 47.64827275276184, 47.81320929527283, 47.444111824035645, 47.77319145202637, 48.08413314819336, 48.215407609939575, 47.901830196380615, 47.89915132522583, 47.947898149490356, 47.831804037094116, 47.307082414627075, 47.56088328361511, 47.93849205970764, 47.644002199172974, 47.76941704750061, 48.10263919830322, 47.60523962974548, 47.74089312553406, 47.735451221466064, 47.32889485359192, 47.60727024078369, 47.89168882369995, 47.71416354179382, 47.838515520095825, 47.389484882354736, 47.64656686782837, 47.38953948020935, 47.34611201286316, 47.765382051467896, 47.40215802192688, 47.564781665802, 47.23297333717346, 47.04281234741211, 47.114224433898926, 46.96336817741394, 47.28248691558838, 47.244844913482666, 46.84975266456604, 47.2041871547699, 47.72163987159729, 46.68069243431091, 46.97592306137085, 47.3102650642395, 46.63184118270874, 47.1405930519104, 47.17816376686096, 47.19424748420715, 47.088990211486816, 47.30975937843323, 46.7163827419281, 47.0983612537384, 47.38948035240173, 46.85699796676636, 46.95761179924011, 47.54910135269165, 47.326616048812866, 47.17409062385559, 46.99768018722534, 47.17085289955139, 46.975056171417236, 47.24092745780945, 46.983400106430054, 46.88851857185364, 47.4098687171936, 46.70680570602417, 46.8886878490448, 47.608726501464844, 46.93093204498291, 47.05812740325928, 47.45948338508606, 47.38744115829468, 46.94423699378967, 47.0838406085968, 46.84819293022156, 46.713862895965576, 47.47922348976135, 47.12100267410278, 47.06589078903198, 47.05707669258118, 47.01389169692993, 47.33202528953552, 47.084935665130615, 46.59413695335388, 46.77213263511658, 47.2439067363739, 47.04789113998413, 47.00392556190491, 46.8574697971344, 47.1322135925293, 46.90519118309021, 46.86928749084473, 47.356898069381714, 47.13281464576721, 46.94467329978943, 47.254417419433594, 46.61934852600098, 47.19504737854004]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr5e-06-wdecay20.0-seed44.json <==
{"train_acc": [16.514, 28.54, 35.988, 41.096, 45.474, 48.774, 52.072, 54.74, 57.286, 59.898, 61.694, 63.78, 65.834, 67.426, 68.992, 70.42, 71.996, 73.798, 74.742, 76.326, 77.322, 78.68, 79.52, 80.526, 81.114, 82.248, 82.988, 83.516, 84.336, 84.996, 85.598, 85.934, 86.916, 87.36, 87.946, 88.458, 88.916, 89.168, 89.604, 90.036, 90.274, 90.524, 91.196, 91.272, 91.546, 91.788, 92.072, 92.21, 92.388, 92.626, 92.906, 92.978, 93.146, 93.19, 93.284, 93.582, 93.836, 93.614, 94.002, 93.96, 93.784, 94.108, 93.968, 94.166, 94.17, 94.238, 94.27, 94.126, 94.27, 94.264, 94.384, 94.324, 94.142, 94.226, 94.494, 94.214, 94.288, 94.37, 94.424, 94.204, 93.998, 94.338, 93.922, 94.438, 94.062, 94.226, 94.708, 94.432, 94.174, 94.556, 94.536, 94.606, 94.588, 94.8, 94.942, 95.016, 94.984, 94.962, 95.168, 95.23, 95.0, 95.224, 95.366, 95.396, 95.346, 95.466, 95.634, 95.522, 95.69, 95.738, 95.862, 95.766, 96.0, 95.836, 95.894, 96.094, 95.868, 96.29, 95.876, 96.202, 96.236, 96.202, 96.172, 96.27, 96.27, 96.462, 96.514, 96.356, 96.214, 96.47, 96.352, 96.474, 96.67, 96.522, 96.45, 96.728, 96.426, 96.776, 96.438, 96.712, 96.684, 96.748, 96.682, 96.556, 97.014, 96.54, 96.82, 96.654, 97.122, 96.854, 98.776, 99.378, 99.55, 99.612, 99.668, 99.662, 99.744, 99.736, 99.748, 99.736, 99.802, 99.754, 99.818, 99.778, 99.792, 99.822, 99.776, 99.816, 99.798, 99.83, 99.788, 99.812, 99.822, 99.838, 99.776, 99.84, 99.858, 99.79, 99.804, 99.856, 99.812, 99.822, 99.85, 99.794, 99.834, 99.786, 99.788, 99.75, 99.792, 99.818, 99.764, 99.78, 99.778, 99.782, 99.78, 99.834, 99.77, 99.794, 99.824, 99.758], "test_acc": [21.98, 32.56, 39.13, 44.13, 48.29, 51.02, 52.74, 55.17, 57.97, 60.49, 62.56, 63.88, 66.56, 67.74, 68.84, 69.59, 71.21, 72.09, 73.8, 74.43, 74.17, 75.38, 76.58, 74.93, 78.43, 79.12, 78.63, 77.43, 78.9, 80.06, 80.86, 78.75, 80.22, 81.33, 81.37, 79.05, 82.23, 80.75, 81.01, 83.14, 82.24, 82.36, 83.42, 80.72, 80.79, 82.88, 83.62, 82.66, 84.44, 84.29, 83.5, 83.59, 82.75, 83.79, 84.03, 83.49, 84.78, 82.74, 84.23, 82.47, 85.77, 84.52, 82.11, 84.66, 84.33, 82.71, 86.11, 85.93, 86.45, 85.21, 86.33, 83.87, 85.48, 85.47, 83.63, 81.7, 85.33, 87.33, 85.61, 82.23, 82.32, 85.52, 84.96, 85.95, 88.24, 86.92, 86.64, 85.0, 79.29, 84.26, 87.31, 84.98, 85.52, 87.73, 85.33, 82.86, 87.11, 86.37, 87.25, 86.45, 85.6, 86.03, 84.96, 83.48, 76.38, 83.76, 82.85, 84.53, 86.26, 88.05, 85.68, 75.7, 83.53, 86.44, 86.55, 85.41, 80.78, 81.21, 87.33, 85.27, 88.36, 85.97, 82.17, 84.17, 84.56, 85.33, 87.74, 82.82, 84.95, 83.45, 84.89, 86.31, 86.92, 82.0, 89.45, 87.67, 82.03, 84.91, 85.61, 86.47, 81.43, 85.35, 86.72, 85.41, 83.15, 85.78, 84.28, 78.19, 83.52, 84.59, 92.07, 92.27, 92.27, 92.33, 92.09, 92.34, 92.03, 92.13, 92.16, 91.91, 91.85, 92.17, 91.96, 91.4, 91.88, 91.94, 91.96, 92.0, 91.96, 91.66, 91.64, 91.57, 91.86, 91.56, 90.83, 91.48, 91.26, 91.86, 91.74, 91.87, 91.88, 91.42, 91.86, 91.15, 91.14, 91.73, 91.04, 91.6, 90.75, 91.64, 91.61, 91.25, 91.22, 91.0, 91.25, 91.16, 91.22, 90.85, 91.18, 91.06], "train_loss": [884.7556884288788, 752.4387143850327, 672.7363727092743, 617.5003356933594, 577.8095021247864, 545.1288962364197, 514.4334534406662, 488.587250828743, 464.195749104023, 438.58048725128174, 418.5514742732048, 399.18594962358475, 380.2154701948166, 361.7566770911217, 347.9787131547928, 331.33642315864563, 316.11470341682434, 302.01399260759354, 289.5313233733177, 274.182521045208, 263.56932705640793, 251.8623180091381, 241.2856957912445, 231.02691629529, 221.58552807569504, 212.3461473286152, 201.97872132062912, 195.73023542761803, 186.55083194375038, 179.3656711578369, 172.80370369553566, 167.7035394757986, 159.41410598158836, 153.4214236587286, 146.44412302970886, 140.58979807794094, 135.5460638254881, 132.06440548598766, 127.72531154751778, 121.86926810443401, 119.89201156795025, 116.4449088871479, 109.63460798561573, 107.84265878796577, 104.68671895563602, 101.55717325210571, 98.74648824334145, 96.40350695699453, 94.07451263070107, 91.2370061725378, 88.2466971129179, 86.87089024484158, 85.92756673693657, 85.51617323607206, 83.06795393675566, 79.08568981289864, 77.3148640319705, 79.36050897091627, 75.72411885857582, 73.57078562676907, 76.70315317064524, 73.19958946108818, 74.52517490833998, 72.60717017948627, 71.90724547952414, 71.24344339221716, 71.32449554651976, 72.5452900417149, 70.80509492754936, 70.68170329928398, 70.67384810373187, 70.96261654049158, 71.9113804474473, 72.22931357473135, 68.90164159238338, 72.13902743905783, 71.75694461911917, 70.57784387469292, 69.38152929395437, 71.34229060262442, 73.73744218051434, 70.66625587642193, 74.08141236007214, 68.3794590048492, 71.97643503546715, 70.98591702058911, 65.87948881462216, 67.82848324999213, 70.69607202708721, 65.6669102050364, 65.94294932857156, 66.03415637463331, 65.2010003477335, 63.527443535625935, 62.080310724675655, 61.23288206011057, 61.57908345013857, 61.301792934536934, 58.37192899361253, 57.77495086938143, 60.32692398503423, 57.58868471905589, 56.0052090510726, 55.44608409330249, 56.54496731609106, 54.95921774581075, 52.10601971298456, 54.25854151323438, 52.88894144445658, 51.268243692815304, 50.458367206156254, 50.88095012307167, 49.37922020070255, 49.81109485030174, 48.08879904076457, 47.64744460210204, 49.79554170742631, 45.06580335646868, 48.179946307092905, 45.27884043753147, 45.44133795052767, 45.68117646500468, 45.96649346128106, 44.94226601347327, 45.328512009233236, 43.19549093954265, 43.04712597280741, 43.62525718472898, 45.25644029676914, 42.97253820858896, 43.36957488954067, 42.08354830741882, 40.47792522981763, 41.74098199047148, 41.74062584526837, 40.05979058146477, 42.09194414317608, 38.72228298150003, 42.85201192460954, 39.70222865045071, 40.430705735459924, 40.11372336745262, 40.10647191107273, 41.5533242803067, 36.47374561429024, 41.145678017288446, 39.15733536705375, 40.54089457914233, 35.40751342847943, 38.02478815615177, 17.983551575802267, 11.46638663019985, 9.42453875951469, 8.138060021214187, 7.186157706659287, 6.972721678670496, 6.10582831595093, 5.975913092959672, 5.501251410227269, 5.478568145772442, 4.6863707199227065, 4.68017026828602, 4.13884910941124, 4.327567314263433, 4.158639502245933, 3.938536756671965, 4.106681144563481, 3.745219972450286, 3.787501973565668, 3.4021886854898185, 3.5493806863669306, 3.637213231064379, 3.3040104259271175, 3.2437659483402967, 3.5746771197300404, 3.1570043339161202, 3.05090703885071, 3.4150244182674214, 3.2735117359552532, 2.9567379901418462, 3.3600646515842527, 3.111236680764705, 3.121373033965938, 3.2558650204446167, 3.028943916084245, 3.329327751067467, 3.4025904185837135, 3.6660070556681603, 3.2559521356597543, 3.191395823378116, 3.4261868071043864, 3.454414457664825, 3.505434256629087, 3.485594652360305, 3.4814020317280665, 3.040127837448381, 3.5457478935131803, 3.2811291163088754, 2.957168433465995, 3.7539343076059595], "test_loss": [164.22838938236237, 141.42109894752502, 127.90800368785858, 118.4553554058075, 109.58742952346802, 105.46303963661194, 100.80221652984619, 96.701087474823, 91.85429674386978, 85.98339027166367, 83.00168853998184, 80.93529319763184, 75.20748454332352, 72.3692455291748, 70.10665190219879, 69.14552801847458, 64.98913043737411, 62.40717285871506, 59.995818972587585, 59.083610355854034, 59.146063446998596, 56.38477909564972, 54.59549269080162, 57.16811287403107, 51.24613460898399, 49.76501128077507, 50.17104324698448, 52.5095839202404, 50.073845744132996, 46.96499365568161, 45.335344076156616, 50.88152372837067, 46.78416645526886, 44.871985137462616, 44.45530757308006, 49.495572328567505, 43.0945440530777, 46.85767775774002, 45.75865462422371, 40.68098446726799, 43.455352425575256, 42.54226732254028, 41.12344366312027, 46.60530677437782, 47.97568944096565, 42.49506902694702, 41.01834601163864, 43.592303574085236, 38.9623182117939, 39.34897294640541, 42.05774936079979, 42.6240012049675, 44.01086804270744, 40.29981026053429, 42.85633072257042, 42.521136462688446, 38.451828718185425, 45.09206733107567, 40.939502000808716, 44.6563766002655, 35.23372268676758, 39.390202939510345, 45.74589103460312, 40.15357807278633, 40.04719388484955, 45.81069856882095, 35.90495312213898, 36.5105804502964, 35.661383643746376, 38.526086658239365, 35.43430632352829, 42.58595013618469, 37.480491787195206, 36.24740755558014, 41.259333699941635, 48.87048816680908, 37.733595460653305, 31.52484866976738, 38.09596002101898, 44.51889565587044, 46.050494849681854, 39.27025419473648, 40.52594783902168, 37.441078051924706, 30.48353262245655, 35.21821041405201, 34.47718206048012, 41.41590568423271, 55.28013098239899, 41.63994714617729, 33.35202683508396, 40.41642126441002, 38.899713933467865, 31.866764828562737, 37.58893746137619, 45.751160860061646, 33.83086486160755, 35.6672280728817, 32.54300634562969, 37.0344852656126, 39.13335129618645, 37.2751390337944, 39.41758994758129, 43.42214593291283, 66.60874438285828, 44.427518010139465, 46.46885949373245, 41.6515209376812, 37.308721616864204, 32.036252811551094, 37.89346984028816, 72.85230746865273, 46.40950709581375, 35.32566484808922, 35.773607939481735, 39.225896298885345, 54.30917599797249, 52.60308587551117, 33.14787645637989, 39.69826599955559, 30.75656658411026, 36.96305011212826, 49.794649958610535, 43.984801918268204, 40.64399781823158, 38.97147632390261, 32.987227737903595, 49.22209349274635, 40.436664283275604, 46.22571736574173, 41.20861268043518, 36.731146082282066, 36.280246526002884, 51.3344706594944, 30.220334887504578, 33.45817482471466, 50.85795974731445, 42.41314819455147, 39.82035489194095, 36.839982375502586, 51.96984112262726, 42.576946675777435, 36.71745301783085, 40.19878023862839, 47.57535484433174, 39.51038286089897, 45.284105271101, 63.19843968749046, 50.26214376091957, 42.439847975969315, 22.05664425343275, 21.606292717158794, 21.851426109671593, 22.045585989952087, 22.84105722606182, 22.77757117897272, 23.34247373789549, 23.386318281292915, 23.712343961000443, 24.308878399431705, 24.899872079491615, 24.228732720017433, 24.78304523974657, 26.790417790412903, 25.400774627923965, 26.123704500496387, 25.877597235143185, 25.88741436600685, 26.34460510313511, 27.13126414269209, 27.745662294328213, 27.890742734074593, 27.6925281137228, 28.075638115406036, 29.887437902390957, 28.04021168500185, 29.78789471834898, 27.646366633474827, 27.486552760004997, 28.41440214216709, 27.78544630110264, 29.460449509322643, 28.048883117735386, 29.928490735590458, 29.858533397316933, 28.66154409945011, 30.648885294795036, 29.271801948547363, 33.02288816869259, 29.26837144047022, 29.470543667674065, 31.383821681141853, 30.034693650901318, 30.923895128071308, 29.530278518795967, 29.55823264271021, 30.630625307559967, 32.120180889964104, 31.541425682604313, 30.45935544371605], "epoch_time": [49.90161657333374, 47.921956300735474, 47.9962203502655, 48.155099630355835, 48.24280905723572, 48.04071831703186, 48.047447681427, 48.13855981826782, 48.18707990646362, 48.03551435470581, 48.637139320373535, 47.75826859474182, 47.9701132774353, 48.154027223587036, 47.802422523498535, 48.09898495674133, 48.149919509887695, 48.0406174659729, 48.265419483184814, 47.995620012283325, 48.089749336242676, 47.9201238155365, 48.05219340324402, 48.219388484954834, 48.29235029220581, 47.9863486289978, 48.151612520217896, 48.44579458236694, 48.498244524002075, 47.85748314857483, 48.00619983673096, 48.213276863098145, 48.036970376968384, 47.94072484970093, 48.197373151779175, 48.02330255508423, 48.27358794212341, 48.20435190200806, 47.99412941932678, 47.896706342697144, 48.402745723724365, 48.01797795295715, 47.969536781311035, 48.27077388763428, 48.00883936882019, 48.08777594566345, 48.10589146614075, 48.30564880371094, 48.11656737327576, 48.22254276275635, 48.235793352127075, 48.5484459400177, 48.257309913635254, 48.277557373046875, 48.05947232246399, 48.0871217250824, 48.18682146072388, 48.0896258354187, 48.26767182350159, 47.763813495635986, 48.349798917770386, 48.30406403541565, 47.90870761871338, 48.24415707588196, 48.19128179550171, 48.254300594329834, 48.45002055168152, 48.14740014076233, 48.275752782821655, 48.21111989021301, 48.17805504798889, 48.19701409339905, 48.06962537765503, 48.035550117492676, 48.055867195129395, 48.13192439079285, 48.15902924537659, 47.95870089530945, 48.19249868392944, 48.42551350593567, 48.05040001869202, 48.211899518966675, 48.314796924591064, 48.161781787872314, 48.06643033027649, 48.03834795951843, 48.106773853302, 48.21651601791382, 48.26626682281494, 48.36779046058655, 48.27936005592346, 48.33807396888733, 47.863152503967285, 48.3422634601593, 48.10277795791626, 48.058804750442505, 48.372782945632935, 47.94753813743591, 48.37376642227173, 48.10409235954285, 47.81239414215088, 48.180302143096924, 48.04905366897583, 48.12043118476868, 48.312012672424316, 48.43252778053284, 47.93724083900452, 48.27984595298767, 48.264501094818115, 48.45583653450012, 48.32177138328552, 48.25884699821472, 48.294577836990356, 48.42980337142944, 48.47485542297363, 47.92514371871948, 48.12670135498047, 48.22551369667053, 48.24207425117493, 48.22817873954773, 48.13793158531189, 48.015435218811035, 48.204684019088745, 47.97490453720093, 48.15427780151367, 48.40549373626709, 48.04943895339966, 48.04719686508179, 48.08226752281189, 48.260416746139526, 48.16623640060425, 48.08077383041382, 48.058496713638306, 48.119423151016235, 48.25168228149414, 48.11166429519653, 47.96761655807495, 48.24507212638855, 48.36884260177612, 48.381643295288086, 47.93901038169861, 48.122780561447144, 48.347304344177246, 48.51734471321106, 48.066027879714966, 47.99593377113342, 47.82642221450806, 47.93745040893555, 47.59523630142212, 47.67466425895691, 47.67813301086426, 47.64968204498291, 47.783148527145386, 47.249300956726074, 47.70335817337036, 48.095911741256714, 48.01671242713928, 47.94967007637024, 47.85531163215637, 47.640828132629395, 47.487279653549194, 47.49346351623535, 47.85097408294678, 47.80437111854553, 47.45057010650635, 47.38507080078125, 47.617021799087524, 48.12317204475403, 47.98762536048889, 47.93134927749634, 47.62167406082153, 48.09266543388367, 48.138707399368286, 47.78384852409363, 47.95566010475159, 47.88812565803528, 47.9632031917572, 47.6901421546936, 47.88293242454529, 47.888224601745605, 48.07043790817261, 47.97051692008972, 48.18234348297119, 47.85642600059509, 48.16296887397766, 47.906440019607544, 47.93195199966431, 48.197877645492554, 47.94412326812744, 48.156219720840454, 47.74755883216858, 48.04500365257263, 48.28337264060974, 48.26492118835449, 48.07787346839905, 48.33211040496826, 48.27531409263611, 47.88715744018555, 48.02135181427002, 48.218918800354004]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr5e-07-wdecay200.00000000000003-seed42.json <==
{"train_acc": [10.784, 15.624, 18.08, 21.312, 24.826, 27.84, 30.538, 33.122, 35.156, 37.332, 38.766, 40.526, 41.624, 43.29, 44.448, 45.938, 47.258, 48.184, 49.172, 50.206, 50.888, 51.972, 52.822, 54.05, 54.734, 55.66, 56.626, 57.054, 58.258, 59.004, 59.766, 60.568, 61.428, 62.206, 62.914, 63.376, 64.106, 64.954, 65.514, 66.214, 66.766, 67.456, 68.272, 68.808, 69.492, 69.656, 70.43, 71.122, 71.564, 72.172, 72.85, 73.174, 73.678, 74.444, 74.578, 75.43, 75.776, 76.316, 76.962, 77.094, 77.684, 77.778, 78.188, 78.566, 78.224, 78.522, 78.248, 78.148, 77.734, 77.438, 77.094, 76.424, 76.348, 75.992, 76.23, 76.09, 75.97, 75.648, 75.472, 75.436, 75.592, 75.634, 75.492, 75.708, 75.602, 75.518, 75.788, 75.724, 75.836, 75.59, 75.926, 75.736, 75.91, 76.302, 76.18, 76.198, 76.1, 76.288, 76.37, 76.776, 76.42, 76.524, 76.49, 76.596, 76.556, 76.648, 76.586, 76.792, 76.688, 76.872, 76.666, 76.996, 77.086, 76.878, 77.116, 76.928, 76.822, 77.016, 77.15, 76.884, 77.184, 77.47, 77.052, 77.096, 77.318, 77.666, 77.556, 77.508, 77.184, 77.554, 77.256, 77.474, 77.87, 77.642, 77.978, 77.954, 77.996, 77.738, 77.878, 78.018, 78.222, 77.922, 77.782, 78.34, 77.954, 78.15, 78.226, 78.196, 78.39, 78.666, 80.854, 81.516, 81.562, 81.464, 81.642, 81.77, 81.796, 81.836, 82.068, 82.078, 81.836, 81.768, 81.978, 82.06, 82.152, 82.104, 82.176, 82.22, 82.194, 82.292, 82.178, 82.218, 82.48, 82.352, 82.48, 82.324, 82.454, 82.368, 82.426, 82.48, 82.564, 82.594, 82.31, 82.674, 82.634, 82.824, 82.508, 82.584, 82.714, 82.66, 82.874, 82.786, 82.786, 82.7, 82.836, 82.81, 82.958, 83.028, 82.858, 82.884], "test_acc": [14.04, 16.15, 18.51, 22.85, 26.13, 29.31, 31.73, 34.71, 37.69, 39.38, 40.45, 42.02, 43.37, 44.84, 46.18, 47.65, 48.33, 49.59, 51.14, 52.02, 52.85, 53.28, 54.73, 54.94, 55.65, 56.5, 57.41, 58.11, 58.84, 59.07, 60.39, 61.2, 61.67, 62.44, 63.17, 63.33, 64.6, 65.35, 65.35, 66.46, 65.8, 67.01, 66.96, 67.7, 68.32, 68.83, 69.74, 70.16, 70.28, 70.98, 70.51, 71.69, 70.98, 72.62, 71.77, 73.04, 73.15, 74.12, 73.82, 74.74, 74.26, 74.04, 74.33, 74.63, 75.33, 74.18, 75.35, 73.7, 75.49, 73.95, 74.08, 74.67, 73.14, 73.12, 73.19, 74.48, 74.48, 71.94, 73.17, 68.82, 71.66, 70.76, 70.86, 72.77, 73.32, 73.38, 72.76, 73.79, 71.86, 72.18, 71.98, 68.55, 71.11, 66.96, 72.58, 66.09, 68.5, 63.11, 66.48, 69.33, 60.65, 63.99, 52.59, 59.1, 57.68, 58.66, 55.36, 59.27, 63.49, 47.85, 37.58, 41.86, 60.53, 59.51, 53.58, 48.82, 68.85, 62.91, 57.13, 45.67, 37.78, 32.08, 59.4, 41.09, 49.29, 47.84, 37.32, 55.27, 43.26, 34.22, 65.17, 40.04, 38.83, 40.66, 23.55, 20.79, 37.18, 25.87, 22.11, 30.69, 53.59, 12.52, 31.73, 19.2, 43.78, 48.89, 36.95, 10.03, 16.5, 23.92, 78.48, 78.09, 78.52, 77.84, 74.61, 70.71, 74.6, 79.78, 67.02, 72.38, 76.33, 68.01, 73.73, 73.5, 74.23, 77.31, 74.48, 58.43, 77.19, 75.41, 58.41, 70.07, 65.01, 77.13, 77.96, 72.54, 73.56, 64.35, 71.9, 74.91, 77.42, 71.54, 76.15, 67.85, 75.71, 60.81, 71.18, 76.25, 66.69, 77.67, 50.06, 68.12, 73.22, 73.19, 66.51, 65.98, 64.92, 62.67, 53.22, 61.38], "train_loss": [927.1200907230377, 891.6559500694275, 862.9403154850006, 827.1828950643539, 788.5448763370514, 758.3645466566086, 731.2390950918198, 702.4460955858231, 675.1861993074417, 654.4600237607956, 639.4582531452179, 625.1251546144485, 613.8755030632019, 601.3546457290649, 590.0537797212601, 579.7959420681, 568.5862928628922, 560.6126719713211, 552.3451728820801, 545.6606081724167, 538.6606358289719, 530.8642580509186, 526.8195575475693, 520.4836093187332, 515.3168714046478, 511.0951095819473, 505.46107709407806, 502.34494054317474, 496.15069699287415, 492.9585802555084, 487.82606732845306, 484.2975572347641, 480.16535580158234, 475.102640748024, 471.6773427724838, 467.2266274690628, 462.7801580429077, 458.5555485486984, 454.7074410915375, 450.7107286453247, 446.74512523412704, 442.6258912682533, 437.50782811641693, 434.321135699749, 429.18975591659546, 427.4879871606827, 424.3850796818733, 419.67872309684753, 416.05423551797867, 412.26316690444946, 408.8405256867409, 405.3420792222023, 401.2784523367882, 397.1893976330757, 395.5040653347969, 390.82515823841095, 387.413561463356, 382.7124071717262, 378.30044573545456, 376.48126274347305, 372.5366432070732, 370.6709695458412, 367.6391702890396, 365.13450080156326, 366.72281938791275, 365.3931310772896, 366.91672998666763, 370.2363374233246, 374.77074950933456, 379.4586329460144, 382.7986279129982, 387.3694314956665, 389.90984922647476, 391.3561207652092, 392.16568315029144, 393.6505012512207, 392.9495322704315, 394.82695031166077, 395.8568099141121, 395.663289308548, 394.4975836277008, 393.94211119413376, 394.0646880865097, 393.0518009066582, 392.4811423420906, 391.5873546600342, 390.1059458851814, 389.12377148866653, 387.85507959127426, 387.954163312912, 385.3061446547508, 385.56571251153946, 383.23462158441544, 380.6788297891617, 379.4023867845535, 378.09562557935715, 377.112665951252, 374.8525027036667, 373.1568941473961, 369.172525703907, 369.2010005712509, 368.14647060632706, 367.62177711725235, 364.4165892004967, 363.6068089604378, 361.89137786626816, 361.50293201208115, 358.68205815553665, 357.39328849315643, 355.3943380713463, 354.10451823472977, 352.1313410997391, 349.38525503873825, 349.7856128811836, 346.5682134628296, 346.3906387090683, 346.14567881822586, 344.16156911849976, 340.8427401781082, 341.8949568271637, 338.4956492781639, 335.43419057130814, 336.4519946575165, 334.23132383823395, 332.4869668483734, 330.0665403008461, 329.0234736800194, 328.166641831398, 329.01535576581955, 325.1169576048851, 325.5268374681473, 323.52273750305176, 320.0786413550377, 320.0549294948578, 317.24968308210373, 316.02961444854736, 315.19119143486023, 315.03583920001984, 313.00460773706436, 310.9918138384819, 309.0859828591347, 310.0275624990463, 309.6640152335167, 305.4940057396889, 307.41430377960205, 304.2990627884865, 303.5017550587654, 302.2948699593544, 300.5293108820915, 299.30926018953323, 278.7784980535507, 274.1986866593361, 272.47106647491455, 272.5900169610977, 271.1667083501816, 271.0520493388176, 270.7334889769554, 269.58299618959427, 268.1372573375702, 267.71628695726395, 267.48243749141693, 267.94063580036163, 266.06296610832214, 266.27757346630096, 264.72588235139847, 264.6767040491104, 263.37514102458954, 263.9810903072357, 263.1768437027931, 261.8002335727215, 261.43372309207916, 260.6986771225929, 259.58657109737396, 259.5191165804863, 259.1966812610626, 258.1897820830345, 257.86384013295174, 257.94105994701385, 256.506878644228, 256.42745834589005, 255.070476770401, 255.7926950454712, 255.16059559583664, 254.1026032269001, 253.28118160367012, 252.09059461951256, 252.89441961050034, 251.70582956075668, 251.2267991900444, 249.8820148408413, 250.2764617204666, 249.51704627275467, 248.62594205141068, 248.9754821062088, 247.9575675725937, 247.65793380141258, 246.33092015981674, 245.27112746238708, 245.49426165223122, 245.91225907206535], "test_loss": [183.01205015182495, 177.26672530174255, 171.43107795715332, 161.61797976493835, 155.00451254844666, 149.07114565372467, 142.85599660873413, 136.78010749816895, 130.8310786485672, 127.61438083648682, 125.0519448518753, 122.19274270534515, 119.66514766216278, 117.41197311878204, 115.25379061698914, 113.19924855232239, 111.51058042049408, 109.72103154659271, 107.15836882591248, 106.06115770339966, 104.8217453956604, 103.33278143405914, 102.11157286167145, 101.82460272312164, 100.59405553340912, 99.95122992992401, 98.75845241546631, 97.18880271911621, 96.51302337646484, 96.7601889371872, 94.72292029857635, 94.55506300926208, 93.8342010974884, 92.64216697216034, 91.58661758899689, 91.20382606983185, 90.13011282682419, 89.56384068727493, 88.62715369462967, 88.07380402088165, 88.22921431064606, 87.40949177742004, 86.5730699300766, 86.26179760694504, 85.30522763729095, 84.7299085855484, 83.20119279623032, 83.25034379959106, 82.53288823366165, 82.3737388253212, 83.02605670690536, 80.79504728317261, 81.59759306907654, 78.92500346899033, 80.15356713533401, 79.00865805149078, 78.95229774713516, 77.91359323263168, 77.033895611763, 76.31064122915268, 76.75845897197723, 77.3581953048706, 76.6518149971962, 76.67824763059616, 75.00868213176727, 77.03449141979218, 74.72442185878754, 78.31830018758774, 76.0172770023346, 77.04618448019028, 78.31889468431473, 77.70709139108658, 79.9939147233963, 78.93455338478088, 80.7230196595192, 78.05807757377625, 77.7081948518753, 81.2689243555069, 79.62604463100433, 85.5633796453476, 81.86608266830444, 84.06130361557007, 82.04481559991837, 80.01856881380081, 79.5280327796936, 79.33126878738403, 80.30112779140472, 78.45592826604843, 80.8497109413147, 79.6033136844635, 80.08901178836823, 85.56335592269897, 81.07531177997589, 88.01697558164597, 78.87248885631561, 89.42598080635071, 84.514717400074, 94.54470103979111, 89.5486034154892, 83.5220844745636, 96.56971180438995, 91.33650052547455, 113.50782477855682, 101.52911800146103, 102.3575530052185, 99.39135384559631, 105.52613711357117, 100.46280312538147, 90.74469256401062, 124.19854414463043, 149.83308970928192, 133.2078948020935, 98.31852209568024, 96.13321852684021, 108.1824437379837, 117.43194901943207, 84.05642455816269, 88.07739460468292, 102.32495760917664, 128.31752216815948, 141.96155166625977, 176.72295582294464, 96.50186491012573, 143.87454187870026, 118.5120540857315, 125.37718260288239, 165.28132688999176, 105.22765803337097, 131.30365991592407, 163.33350777626038, 86.68501490354538, 146.99383521080017, 154.1589744091034, 144.52855908870697, 225.75267386436462, 218.8915979862213, 171.25881171226501, 204.24844098091125, 221.55104994773865, 172.5859236717224, 113.49311256408691, 295.0458562374115, 166.9812980890274, 237.25864148139954, 132.7302327156067, 129.63324964046478, 162.55403447151184, 339.5658974647522, 265.76405096054077, 206.0083258152008, 59.87007409334183, 60.059266567230225, 58.77787959575653, 59.623581290245056, 65.3627415895462, 71.96194756031036, 65.7209541797638, 56.531512558460236, 82.91650778055191, 68.59968894720078, 60.83772563934326, 77.9975813627243, 66.30875718593597, 67.58847218751907, 65.71476024389267, 59.78567314147949, 65.49747961759567, 99.48717272281647, 60.773253321647644, 64.08816999197006, 98.21942192316055, 76.25540363788605, 83.94357573986053, 60.01597136259079, 58.21467787027359, 68.99048954248428, 68.26782590150833, 86.83054685592651, 71.09520190954208, 63.14193832874298, 58.60701036453247, 71.79299545288086, 61.76031959056854, 76.08257919549942, 62.36188793182373, 96.47323620319366, 70.98149329423904, 61.07765060663223, 84.56974357366562, 58.90049886703491, 123.39466786384583, 79.90939408540726, 63.701514303684235, 67.90974217653275, 85.67135244607925, 82.30981594324112, 87.75192302465439, 88.25059634447098, 121.30144250392914, 93.40096777677536], "epoch_time": [90.64663195610046, 88.71864700317383, 88.74815368652344, 88.78036856651306, 88.75443744659424, 88.72248959541321, 88.73914074897766, 88.74153590202332, 88.71954369544983, 88.72204852104187, 88.69626188278198, 88.8181791305542, 88.76646018028259, 88.77896690368652, 88.79034566879272, 88.8042676448822, 88.73132514953613, 88.68874144554138, 88.76818919181824, 88.73635244369507, 88.70846390724182, 88.76339173316956, 88.76205229759216, 88.68151450157166, 88.71666169166565, 88.7371118068695, 88.73458528518677, 88.72679615020752, 88.75569558143616, 88.73812747001648, 88.77104139328003, 88.81738805770874, 88.77676582336426, 88.75738024711609, 88.78796148300171, 88.80323052406311, 88.71474623680115, 88.71300721168518, 88.77203011512756, 88.75704550743103, 88.71756267547607, 88.79947972297668, 88.73318362236023, 88.70664715766907, 88.70669198036194, 88.72725200653076, 88.77120065689087, 88.76399755477905, 88.76573657989502, 88.72999835014343, 88.77961874008179, 88.81443071365356, 88.78895616531372, 88.80332136154175, 88.77915811538696, 88.74477076530457, 88.75396943092346, 88.73789548873901, 88.70837044715881, 88.73147678375244, 88.78028392791748, 88.78285884857178, 88.82330465316772, 89.01347994804382, 88.8078453540802, 88.81700348854065, 88.81538462638855, 88.81688451766968, 88.81530618667603, 88.84262943267822, 88.88466501235962, 88.87132549285889, 88.89256858825684, 88.82803058624268, 88.74062156677246, 88.89246582984924, 88.82252216339111, 88.85738515853882, 88.8120322227478, 88.88075709342957, 88.83806085586548, 88.9067440032959, 88.82973837852478, 88.88030195236206, 88.84417200088501, 88.87231612205505, 88.84201741218567, 88.85162496566772, 88.80992794036865, 88.81144070625305, 88.84423422813416, 88.83645462989807, 88.75295734405518, 88.84754633903503, 88.82775974273682, 88.82187032699585, 88.80723071098328, 88.95250797271729, 88.85648608207703, 88.81397342681885, 88.86136198043823, 88.86654615402222, 88.85328364372253, 88.80989909172058, 88.87371921539307, 88.88128209114075, 88.87347221374512, 88.86548900604248, 88.85545682907104, 88.85328912734985, 88.82914185523987, 88.84605860710144, 88.82842707633972, 88.81404447555542, 88.85821104049683, 88.85897326469421, 88.86931467056274, 88.81817960739136, 88.85678911209106, 88.87465071678162, 88.87344193458557, 88.82545471191406, 88.81404376029968, 88.84533739089966, 88.83140206336975, 88.88548851013184, 88.86256861686707, 88.8543450832367, 88.872731924057, 88.8789324760437, 88.87529039382935, 88.84343099594116, 88.84818768501282, 88.86721301078796, 88.81963324546814, 88.92266964912415, 88.81876587867737, 88.88438367843628, 88.87731266021729, 88.87923979759216, 88.8933699131012, 88.83428835868835, 88.8623616695404, 88.8672571182251, 88.9196105003357, 88.85700178146362, 88.86340928077698, 88.90291094779968, 88.88813829421997, 88.86420750617981, 88.81655955314636, 88.8162043094635, 88.76234745979309, 88.89146423339844, 88.87945175170898, 88.83971619606018, 88.852543592453, 88.8536205291748, 88.82183790206909, 88.90553069114685, 88.90389680862427, 88.87028241157532, 88.82628345489502, 88.86239528656006, 88.8252260684967, 88.8527901172638, 88.86265873908997, 88.80055356025696, 88.86303520202637, 88.80604815483093, 88.91963243484497, 88.85962867736816, 88.82277417182922, 88.83591628074646, 88.86034679412842, 88.85358357429504, 88.81271457672119, 88.82888913154602, 88.79569983482361, 88.87933135032654, 88.88737988471985, 88.83635592460632, 88.83993196487427, 88.89670300483704, 88.83577942848206, 88.86179804801941, 88.876633644104, 88.8554322719574, 88.80867290496826, 88.85176062583923, 88.79602885246277, 88.79401731491089, 88.81105184555054, 88.82289218902588, 88.82782816886902, 88.85323309898376, 88.82222366333008, 88.77016377449036, 88.59621810913086, 88.70130848884583]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr5e-07-wdecay200.00000000000003-seed43.json <==
{"train_acc": [11.94, 15.056, 17.686, 21.338, 25.4, 27.844, 30.16, 32.684, 34.706, 36.736, 38.788, 40.322, 42.006, 43.482, 45.078, 46.268, 47.13, 48.422, 49.492, 50.362, 51.172, 52.24, 53.098, 54.04, 54.996, 55.628, 56.602, 57.332, 58.528, 59.332, 60.06, 60.772, 61.478, 62.222, 62.818, 63.858, 64.312, 64.958, 65.94, 66.372, 66.96, 67.58, 68.136, 68.866, 69.472, 69.97, 70.792, 71.34, 72.022, 72.64, 72.896, 73.814, 73.972, 74.78, 75.526, 75.728, 76.248, 76.916, 76.992, 77.474, 77.708, 78.262, 78.16, 78.584, 78.84, 78.652, 78.358, 78.332, 77.94, 77.618, 77.198, 76.87, 76.384, 76.424, 76.466, 76.084, 75.926, 76.27, 76.096, 75.762, 75.852, 75.91, 75.92, 75.954, 76.034, 76.154, 75.858, 76.198, 76.296, 76.194, 76.366, 76.662, 76.404, 76.554, 76.266, 76.414, 76.856, 76.67, 76.616, 76.688, 76.908, 76.75, 76.848, 76.844, 76.788, 77.094, 77.032, 77.074, 77.12, 77.11, 77.382, 77.586, 77.462, 77.296, 77.31, 77.752, 77.44, 77.556, 77.608, 77.592, 77.548, 77.642, 77.666, 77.666, 77.76, 77.838, 77.642, 78.01, 77.88, 77.886, 77.904, 78.078, 77.98, 78.06, 77.882, 78.304, 78.248, 78.104, 78.32, 78.554, 78.308, 78.574, 78.392, 78.202, 78.568, 78.526, 78.808, 78.862, 78.84, 79.076, 81.218, 81.826, 81.766, 81.728, 81.944, 82.054, 81.782, 81.92, 82.26, 82.188, 82.222, 82.27, 82.198, 82.18, 82.292, 82.334, 82.372, 82.574, 82.552, 82.556, 82.666, 82.724, 82.488, 82.646, 82.764, 82.638, 82.732, 82.748, 82.582, 82.646, 82.71, 82.744, 82.896, 82.914, 82.892, 82.782, 82.736, 82.774, 82.96, 83.15, 83.008, 82.878, 83.032, 83.132, 83.118, 82.998, 83.246, 83.074, 83.084, 83.002], "test_acc": [14.0, 16.36, 19.7, 24.14, 26.67, 29.86, 32.71, 34.87, 37.3, 39.32, 40.9, 42.7, 44.42, 46.18, 47.28, 48.25, 49.56, 50.08, 51.34, 52.09, 52.73, 53.87, 54.22, 55.75, 56.28, 57.19, 57.88, 58.23, 58.82, 59.35, 60.19, 60.57, 61.57, 62.24, 62.84, 63.19, 63.75, 64.7, 65.13, 65.47, 65.99, 66.21, 67.3, 66.94, 67.92, 68.31, 69.36, 69.45, 69.35, 70.58, 71.39, 71.05, 71.18, 73.07, 72.98, 73.66, 73.58, 73.18, 74.53, 75.43, 75.09, 74.13, 75.04, 74.86, 76.13, 74.91, 74.97, 75.35, 74.0, 74.27, 73.57, 71.69, 74.05, 72.87, 74.68, 72.3, 74.07, 74.02, 69.97, 74.21, 72.55, 71.63, 72.96, 72.97, 70.2, 73.08, 67.57, 70.94, 73.62, 72.06, 70.14, 73.1, 69.85, 68.13, 69.82, 69.51, 58.63, 68.81, 65.29, 51.47, 51.18, 63.26, 64.09, 57.13, 59.81, 59.92, 57.26, 63.16, 51.22, 44.35, 58.72, 53.03, 57.03, 67.57, 47.01, 60.77, 62.48, 54.04, 28.04, 44.6, 51.57, 58.81, 47.71, 21.54, 42.95, 34.84, 63.09, 32.1, 52.35, 57.8, 24.4, 50.0, 45.75, 48.81, 53.16, 50.3, 28.0, 45.06, 44.17, 52.08, 28.19, 31.81, 43.1, 46.6, 35.03, 33.56, 39.0, 56.13, 30.4, 24.98, 79.8, 79.71, 78.27, 75.16, 79.46, 78.24, 76.26, 72.43, 78.73, 71.57, 75.31, 76.51, 71.23, 78.02, 78.92, 79.82, 69.68, 78.24, 75.42, 74.12, 77.87, 69.05, 74.14, 79.75, 73.42, 76.51, 73.32, 71.76, 70.27, 74.63, 74.64, 76.89, 71.85, 75.01, 63.61, 66.14, 72.53, 75.74, 73.96, 79.01, 77.71, 66.39, 51.91, 63.1, 69.54, 77.21, 73.01, 66.54, 61.99, 69.9], "train_loss": [911.9883031845093, 883.1958355903625, 857.9994776248932, 825.2926505804062, 788.9419658184052, 761.956060051918, 736.0181823968887, 708.7949242591858, 683.7238945960999, 662.2669215202332, 642.3659739494324, 626.7489751577377, 612.8524935245514, 600.0104215145111, 588.1982703208923, 576.8792561292648, 567.9776932001114, 559.742324590683, 550.8684411048889, 544.3926606178284, 537.6578967571259, 531.0818411111832, 525.656732082367, 518.8670758008957, 513.7315579652786, 509.13456547260284, 503.6291803121567, 498.78005504608154, 493.16448616981506, 488.11881279945374, 483.6507565975189, 480.5651168823242, 475.64142072200775, 472.9856196641922, 469.60793447494507, 464.13865995407104, 460.4354718923569, 456.42192155122757, 452.2342457771301, 448.74746966362, 445.48151886463165, 441.62919706106186, 437.84668785333633, 433.7263779640198, 430.0313830971718, 426.2763505578041, 422.3994245529175, 417.72517162561417, 414.2912319302559, 410.9243625998497, 406.83977431058884, 402.1336198449135, 400.73341673612595, 396.0480610728264, 391.7315102815628, 388.2857012748718, 385.2809627056122, 380.55282032489777, 378.9553917646408, 375.080703496933, 374.15531611442566, 369.86243510246277, 369.55878269672394, 366.32641530036926, 366.13374149799347, 366.1572386622429, 368.5246036052704, 371.74931502342224, 375.67845606803894, 380.63628101348877, 384.86350417137146, 388.3442430496216, 391.55948662757874, 393.46588122844696, 393.9561561346054, 396.40131402015686, 397.04354882240295, 394.6998955011368, 395.4626462459564, 396.1344529390335, 396.71917819976807, 395.38583862781525, 393.57629454135895, 393.4741944670677, 393.2056561112404, 391.4262064695358, 392.2638642191887, 389.4186114668846, 389.22515922784805, 388.01952308416367, 386.73532193899155, 384.0579487681389, 383.96876430511475, 381.27439910173416, 381.50400608778, 379.963614821434, 376.1073491573334, 376.5944969654083, 374.9321415424347, 372.6962495446205, 370.33559519052505, 369.98630088567734, 367.7031632065773, 367.20282447338104, 365.33026164770126, 361.44094771146774, 360.58957147598267, 359.9029911160469, 358.13868165016174, 356.8255906701088, 353.89189851284027, 351.7937414050102, 349.6118784546852, 349.13917565345764, 347.70375603437424, 344.2187806367874, 342.88066774606705, 342.4233986735344, 340.63958966732025, 339.24904215335846, 337.6620434522629, 335.46808874607086, 334.20153534412384, 333.5362626314163, 330.7486197948456, 329.25573724508286, 329.02968341112137, 324.274586558342, 325.70973938703537, 323.8969316482544, 323.07177686691284, 320.43778616189957, 319.49856984615326, 319.1058392524719, 318.62741404771805, 315.22373831272125, 315.2643201351166, 312.6486091017723, 311.66689401865005, 308.7575905919075, 308.4309751987457, 306.1469449996948, 306.2255401611328, 306.61368238925934, 303.3375765681267, 302.7325432896614, 299.6885757446289, 298.81517070531845, 298.33667320013046, 295.2512780427933, 275.7219290137291, 272.22750651836395, 270.7232343554497, 270.897255897522, 270.1536354422569, 268.40302670001984, 269.9890567660332, 268.2442361712456, 266.88105750083923, 266.7723195552826, 266.2783791422844, 265.82636696100235, 265.8500522375107, 264.4632051587105, 264.54344713687897, 263.4012875556946, 262.85162258148193, 261.17244762182236, 260.9607472717762, 261.3038663864136, 259.93646478652954, 259.9359996318817, 260.261617153883, 258.2289333343506, 257.3868140876293, 257.3363907933235, 256.88555508852005, 256.1538590192795, 256.23011338710785, 255.54703745245934, 255.04458165168762, 253.8984410762787, 252.90729159116745, 252.39063787460327, 252.1887507736683, 251.40905672311783, 252.40279349684715, 250.96315941214561, 249.54300218820572, 249.3055752813816, 250.01667180657387, 249.03353634476662, 247.68771541118622, 247.30933192372322, 246.39736858010292, 245.86229825019836, 245.03020149469376, 245.0596045255661, 244.73262906074524, 245.1523023545742], "test_loss": [181.1393051147461, 176.335134267807, 169.96495270729065, 161.3461595773697, 155.3549144268036, 149.45632815361023, 143.5635176897049, 137.85734403133392, 132.72235763072968, 128.04994571208954, 124.80799293518066, 121.23041200637817, 118.29001009464264, 115.23844051361084, 113.16389036178589, 110.93763446807861, 109.41785621643066, 108.41326665878296, 106.60721397399902, 105.19029319286346, 104.58132016658783, 103.11877775192261, 102.07155799865723, 100.61185252666473, 99.63370704650879, 98.70908272266388, 97.81983411312103, 97.11434853076935, 96.16712725162506, 95.01026821136475, 94.53366422653198, 94.17390298843384, 92.746133685112, 92.11822760105133, 91.02159231901169, 90.93139272928238, 89.91464245319366, 89.10129576921463, 89.33663964271545, 88.0884701013565, 88.45152705907822, 86.91798317432404, 85.98949575424194, 86.77119326591492, 84.91657274961472, 85.24487376213074, 83.48942238092422, 83.26429671049118, 83.77563589811325, 82.58864390850067, 81.90234822034836, 82.09111785888672, 81.92147254943848, 79.74134469032288, 79.69686317443848, 78.34287619590759, 78.07080692052841, 78.67555075883865, 77.61364197731018, 76.91651690006256, 76.9063892364502, 78.39227604866028, 76.30528289079666, 77.30771124362946, 74.85105413198471, 76.99321699142456, 76.40257757902145, 77.24264055490494, 78.59330952167511, 78.8430860042572, 79.90930062532425, 81.74211502075195, 78.5850281715393, 80.88906592130661, 78.5254852771759, 81.58578115701675, 78.85844683647156, 79.66829812526703, 86.18861091136932, 79.40009945631027, 82.91403687000275, 82.44002151489258, 81.06845790147781, 79.93427622318268, 84.8131365776062, 80.56572365760803, 89.78227806091309, 83.0341055393219, 78.66664707660675, 82.20883566141129, 85.68176698684692, 80.1047294139862, 84.90272802114487, 85.6569356918335, 82.12790238857269, 82.71589559316635, 101.3724445104599, 84.40793991088867, 88.63028800487518, 117.20169019699097, 113.02785122394562, 89.96836477518082, 91.46460342407227, 104.4398182630539, 96.1912829875946, 94.14812070131302, 101.43154662847519, 89.42379343509674, 109.38409411907196, 124.28775572776794, 103.51337707042694, 110.41804993152618, 106.53227961063385, 81.49794590473175, 126.03700268268585, 91.45582735538483, 91.40580826997757, 109.05004334449768, 186.4943974018097, 123.03063440322876, 110.23785257339478, 99.04212653636932, 130.18365836143494, 213.27450132369995, 142.99208271503448, 165.7050838470459, 87.98322248458862, 165.3299983739853, 122.01344740390778, 102.45860242843628, 208.12854075431824, 119.23148560523987, 129.51928162574768, 121.27159297466278, 110.70439672470093, 116.11790060997009, 191.86813187599182, 124.34484815597534, 139.7591542005539, 113.75280582904816, 194.08106684684753, 169.3323426246643, 137.3510833978653, 134.91184091567993, 167.9108635187149, 177.20608568191528, 159.46230375766754, 109.16954743862152, 171.1205530166626, 203.86573719978333, 56.10602581501007, 55.72949457168579, 58.39138185977936, 64.0171999335289, 56.35950440168381, 58.738431334495544, 62.32077741622925, 69.03930622339249, 57.34602338075638, 69.97958290576935, 64.12209647893906, 63.49838429689407, 72.79648524522781, 59.68930333852768, 57.40429112315178, 55.86582636833191, 74.39915388822556, 59.184016823768616, 62.17448979616165, 66.44379895925522, 59.42657911777496, 76.55856037139893, 63.838325917720795, 55.00017702579498, 67.89921826124191, 62.314019083976746, 70.15353161096573, 68.16005575656891, 74.37732064723969, 64.26291877031326, 65.05570840835571, 61.67458426952362, 70.23129171133041, 62.42572396993637, 91.49874871969223, 84.060895383358, 68.16945147514343, 62.129124879837036, 66.6357644200325, 56.05839866399765, 58.7845025062561, 79.22362756729126, 118.26808488368988, 90.50054103136063, 73.48541527986526, 58.42603224515915, 68.345698595047, 79.36241376399994, 94.65896034240723, 73.5143249630928], "epoch_time": [91.01553320884705, 88.94755172729492, 89.02221655845642, 88.9074022769928, 89.44691753387451, 88.93315768241882, 89.01824855804443, 89.01472568511963, 88.96624326705933, 88.93892025947571, 89.35402178764343, 88.95328903198242, 88.93759655952454, 88.93950772285461, 88.9274525642395, 88.91595578193665, 89.04448366165161, 89.20847582817078, 88.94146156311035, 88.9653549194336, 89.12547063827515, 89.00549626350403, 88.9629979133606, 89.08820462226868, 88.92511630058289, 88.94740200042725, 88.95725274085999, 89.09436273574829, 88.92925310134888, 88.97910594940186, 88.9737937450409, 89.12031292915344, 89.22398543357849, 88.98941683769226, 89.1870322227478, 89.01280379295349, 88.94809556007385, 89.02376508712769, 89.24731302261353, 88.93749022483826, 89.05503416061401, 88.94166827201843, 89.10739398002625, 88.98824119567871, 89.1536853313446, 89.05912232398987, 88.99446511268616, 89.03451657295227, 88.96505665779114, 89.45650434494019, 88.9481897354126, 88.90207052230835, 88.97591805458069, 88.94734311103821, 88.98867011070251, 88.97194766998291, 88.97374057769775, 89.20913004875183, 89.16319227218628, 89.1113817691803, 88.90934729576111, 88.94622421264648, 89.00410890579224, 88.9952027797699, 89.33761954307556, 89.16759061813354, 89.03617715835571, 88.99137091636658, 88.94725370407104, 88.96676015853882, 89.32259798049927, 88.93590927124023, 88.98294591903687, 88.98519134521484, 89.01891040802002, 88.98179221153259, 88.97634077072144, 88.95240259170532, 88.96790528297424, 89.05214500427246, 88.96714210510254, 88.95180153846741, 89.05688762664795, 88.97501063346863, 88.99396228790283, 88.99728655815125, 88.98539447784424, 89.35194563865662, 88.97133731842041, 89.44923853874207, 89.01429533958435, 88.98446726799011, 89.00115489959717, 88.99429130554199, 89.46911072731018, 89.31474804878235, 89.02017903327942, 88.98046803474426, 88.9405632019043, 88.95162534713745, 89.01201963424683, 89.02163648605347, 88.99365401268005, 89.47719407081604, 88.95175313949585, 89.03488278388977, 88.98442554473877, 89.01352334022522, 89.01588034629822, 89.31641960144043, 88.94957208633423, 88.97264695167542, 89.40204524993896, 89.4473123550415, 89.0506284236908, 88.98087978363037, 89.00962615013123, 88.98429560661316, 89.081951379776, 88.98958683013916, 89.41103291511536, 89.02258515357971, 89.52492356300354, 89.44269275665283, 89.01018381118774, 88.9499876499176, 88.99657487869263, 89.02473330497742, 89.368337392807, 89.48056983947754, 88.98138165473938, 89.15437459945679, 89.02635598182678, 88.97275853157043, 88.97692918777466, 88.97512292861938, 89.00853633880615, 89.44381093978882, 88.98487997055054, 89.41210556030273, 89.3547842502594, 88.96996855735779, 89.04057002067566, 89.18317222595215, 89.45161867141724, 89.03843355178833, 89.01693868637085, 89.20478415489197, 89.2499668598175, 89.2796688079834, 89.02927756309509, 89.50905966758728, 88.97740840911865, 89.01902294158936, 89.0240089893341, 88.99300217628479, 89.36068797111511, 89.42334175109863, 89.1350347995758, 88.9854564666748, 89.31975769996643, 89.23100233078003, 89.46742153167725, 89.01950454711914, 88.98172688484192, 89.0225818157196, 89.01768398284912, 88.95977020263672, 89.4341254234314, 89.29494619369507, 89.29093313217163, 88.93714475631714, 88.98068451881409, 88.98145604133606, 88.97454285621643, 89.43403887748718, 89.2548885345459, 88.95656299591064, 88.96665406227112, 89.06706523895264, 89.43050408363342, 88.99869132041931, 89.05427670478821, 89.20113635063171, 89.12159991264343, 89.27174544334412, 88.94768810272217, 89.07868432998657, 88.98953676223755, 89.15185809135437, 89.44260311126709, 88.96110892295837, 89.09437084197998, 89.05546045303345, 89.03021121025085, 89.03638243675232, 88.95676636695862, 89.0601716041565, 88.96696329116821, 89.08877182006836]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activeradam-lr5e-07-wdecay200.00000000000003-seed44.json <==
{"train_acc": [13.05, 14.702, 16.186, 19.808, 24.204, 26.372, 29.182, 31.756, 33.656, 35.664, 37.036, 38.636, 40.518, 42.114, 43.436, 44.894, 45.972, 47.512, 48.562, 49.898, 50.79, 51.708, 52.526, 53.608, 54.464, 55.494, 56.514, 57.22, 58.106, 58.816, 59.754, 60.5, 61.176, 61.866, 62.702, 63.422, 64.002, 64.762, 65.254, 66.076, 66.502, 67.302, 68.202, 68.59, 69.012, 69.832, 70.532, 71.088, 71.654, 72.242, 72.8, 73.302, 73.438, 74.286, 74.824, 75.406, 75.952, 76.454, 76.712, 77.236, 77.624, 78.1, 78.006, 78.324, 78.556, 78.638, 78.244, 78.296, 77.908, 77.406, 76.958, 76.834, 76.604, 76.592, 76.354, 76.158, 75.86, 76.034, 75.632, 76.032, 75.582, 75.794, 75.494, 75.922, 75.86, 75.814, 75.732, 75.726, 75.694, 76.032, 76.246, 76.306, 76.118, 76.54, 76.594, 76.56, 76.71, 76.476, 76.852, 76.78, 76.864, 76.942, 76.776, 77.248, 77.166, 76.926, 77.058, 77.012, 77.366, 77.226, 77.338, 77.114, 77.274, 77.352, 77.478, 77.384, 77.498, 77.68, 77.754, 77.666, 77.78, 77.672, 77.666, 77.714, 77.68, 77.852, 77.662, 78.028, 77.908, 78.032, 78.046, 77.954, 78.172, 78.192, 78.152, 78.5, 78.252, 78.548, 78.366, 78.468, 78.708, 78.288, 78.492, 78.804, 78.4, 78.69, 78.686, 78.792, 78.912, 78.86, 81.37, 81.83, 82.006, 82.1, 82.118, 82.314, 82.132, 82.312, 82.21, 82.338, 82.316, 82.294, 82.514, 82.452, 82.506, 82.618, 82.592, 82.664, 82.708, 82.53, 82.594, 82.608, 82.884, 82.534, 82.846, 82.804, 82.962, 82.766, 82.8, 82.924, 82.83, 83.018, 82.944, 83.078, 82.962, 83.126, 83.146, 83.036, 83.204, 83.08, 83.088, 83.082, 83.294, 83.09, 83.1, 83.262, 83.258, 83.148, 83.056, 83.2], "test_acc": [13.21, 13.77, 16.87, 20.99, 23.75, 26.69, 29.85, 33.28, 35.55, 37.62, 39.24, 41.27, 42.51, 44.61, 45.07, 46.2, 47.3, 48.69, 50.1, 50.6, 51.23, 52.6, 53.59, 54.45, 55.02, 55.84, 57.23, 57.45, 58.51, 59.47, 59.79, 60.8, 61.63, 61.93, 62.28, 62.28, 63.41, 65.19, 65.11, 65.54, 66.55, 67.25, 67.28, 66.63, 68.62, 69.06, 69.53, 69.89, 70.87, 71.16, 71.25, 71.37, 72.33, 72.11, 72.35, 72.99, 73.26, 74.06, 74.65, 74.06, 73.21, 75.01, 74.59, 73.94, 76.12, 74.63, 74.39, 75.24, 73.36, 75.38, 74.31, 74.53, 73.62, 70.6, 73.08, 73.46, 73.1, 72.81, 72.95, 73.31, 74.23, 68.34, 70.91, 73.88, 66.0, 72.49, 68.08, 73.77, 73.29, 72.15, 71.6, 68.17, 74.74, 71.18, 67.97, 64.0, 72.99, 66.13, 57.04, 69.45, 59.72, 72.56, 69.9, 70.43, 65.37, 66.54, 62.37, 56.6, 61.33, 63.59, 66.55, 45.65, 72.08, 60.15, 45.77, 58.5, 52.0, 25.79, 46.28, 45.37, 55.42, 35.76, 29.12, 58.33, 44.61, 41.58, 46.6, 29.07, 64.92, 48.4, 49.37, 51.14, 54.08, 47.77, 34.01, 35.71, 59.84, 45.95, 13.4, 26.26, 27.27, 20.59, 52.1, 51.28, 32.19, 47.61, 10.0, 37.67, 37.45, 30.64, 77.09, 77.5, 78.91, 80.47, 79.43, 77.35, 75.77, 79.15, 73.79, 78.21, 73.52, 77.14, 78.89, 75.41, 80.05, 72.0, 76.93, 72.35, 79.21, 76.2, 76.92, 78.91, 76.35, 76.81, 66.32, 79.25, 79.51, 68.11, 78.26, 72.66, 62.74, 78.1, 72.18, 65.32, 71.71, 74.9, 74.68, 71.8, 60.47, 76.31, 73.89, 79.33, 76.15, 76.2, 77.88, 70.78, 77.39, 70.86, 73.66, 72.81], "train_loss": [932.486974477768, 900.9514470100403, 877.1176772117615, 848.7849197387695, 803.708704829216, 769.8478291034698, 743.9135059118271, 720.4295154809952, 697.0864247083664, 675.6531153917313, 658.9968098402023, 642.2340286970139, 626.3924041986465, 612.6410087347031, 600.8575617074966, 589.0498659610748, 577.7475003004074, 567.8695228099823, 559.1773030757904, 549.2615723609924, 543.1128004789352, 536.6289329528809, 530.1421227455139, 523.9154807329178, 518.3740659952164, 513.3957414627075, 507.57034289836884, 503.2136677503586, 497.87068569660187, 493.4208608865738, 488.00305020809174, 483.8156039714813, 480.30716264247894, 476.226069688797, 472.6260699033737, 467.49809098243713, 464.25079357624054, 459.5506344437599, 455.8700792789459, 451.8522161245346, 449.245100915432, 444.7174134850502, 439.73426085710526, 436.8839681148529, 433.0507819056511, 428.3062564730644, 424.33476507663727, 421.4471396803856, 417.90671026706696, 412.4111784696579, 410.35670298337936, 406.40088307857513, 403.5317590236664, 399.2127814888954, 395.64395409822464, 390.8225836157799, 387.4513615369797, 384.50592494010925, 381.1975824832916, 377.36180967092514, 374.4104388356209, 371.6691879630089, 370.1486928462982, 368.0297569036484, 367.0481714606285, 365.47060787677765, 368.88396084308624, 370.44095277786255, 375.23481899499893, 379.8918724656105, 385.06823122501373, 387.62026184797287, 389.8893607854843, 391.54818618297577, 392.6845352053642, 394.5380767583847, 396.2350926399231, 395.41228169202805, 397.58453065156937, 394.8909478187561, 396.50280898809433, 395.8108686208725, 395.93895584344864, 394.72850120067596, 393.8257658481598, 394.1158858537674, 392.18312108516693, 391.65704250335693, 390.13385635614395, 387.47973811626434, 385.7230126261711, 385.2101881504059, 384.7803435921669, 380.59387040138245, 380.84298449754715, 377.5247504711151, 377.324971139431, 375.4161664247513, 373.3491457104683, 372.0847697854042, 369.57111632823944, 368.22423046827316, 366.93408727645874, 364.21708780527115, 363.3973650932312, 361.93298184871674, 360.34593003988266, 358.3344773054123, 356.0124319791794, 355.09539449214935, 352.8558831810951, 353.429775595665, 349.5645087957382, 349.2778595685959, 346.6894953250885, 344.86638230085373, 343.6615716814995, 341.1880126595497, 339.494215965271, 338.53062546253204, 336.50592666864395, 334.8998075723648, 334.2259095311165, 332.848340511322, 331.46027106046677, 328.7925812602043, 328.80834752321243, 326.108447432518, 325.44725519418716, 323.06385254859924, 321.73436415195465, 320.3008880019188, 319.15478724241257, 318.1463356614113, 316.1426040530205, 312.9063361287117, 314.0647478699684, 310.7372252345085, 311.65289932489395, 309.8513671159744, 306.31863391399384, 307.95916002988815, 305.3930869102478, 303.3203194141388, 304.6161234974861, 301.7697541117668, 300.7081432938576, 299.3637154698372, 296.36194878816605, 297.60309690237045, 275.19255954027176, 271.7163959145546, 270.98536521196365, 270.4833146929741, 269.1177966296673, 268.01470464468, 268.47049629688263, 267.414320230484, 267.2086110115051, 266.2165182828903, 265.6505101919174, 265.4539826512337, 264.3560582995415, 263.6749756336212, 263.5221853852272, 262.43685191869736, 262.0379811525345, 261.6004575788975, 260.6138042807579, 261.53370440006256, 260.4813674092293, 260.1148605942726, 258.309621155262, 258.79346519708633, 257.7546349465847, 256.99502795934677, 255.66795015335083, 256.6354463994503, 256.7139841616154, 254.91369020938873, 254.59778240323067, 253.6652700304985, 253.5069279372692, 252.2095152437687, 251.84389558434486, 250.91624438762665, 250.88090473413467, 250.15789753198624, 249.25512352585793, 248.96174213290215, 249.11153078079224, 248.5150801539421, 246.30744343996048, 247.49177101254463, 246.94691544771194, 245.42383512854576, 245.14127358794212, 245.22932881116867, 245.71368244290352, 243.71052584052086], "test_loss": [184.36828780174255, 179.21929025650024, 174.85812139511108, 166.990243434906, 157.7385892868042, 152.6190985441208, 147.33870828151703, 141.7527095079422, 136.86544740200043, 132.2848927974701, 128.6207754611969, 125.12715280056, 122.79089093208313, 119.09712207317352, 117.21955215930939, 114.97560024261475, 113.43215191364288, 111.19758975505829, 108.69356775283813, 108.0830067396164, 106.76957178115845, 105.00827097892761, 103.55222177505493, 102.00159728527069, 101.86700642108917, 100.82272350788116, 98.8136795759201, 98.76551711559296, 97.13611280918121, 96.23068404197693, 96.05055284500122, 95.3516401052475, 93.63418436050415, 93.30076253414154, 92.88041430711746, 94.01229429244995, 91.82875418663025, 89.98350089788437, 89.4411631822586, 89.07799619436264, 88.29111605882645, 87.1583217382431, 86.41302770376205, 87.70234560966492, 85.82415443658829, 85.51871055364609, 84.1741281747818, 83.50820553302765, 82.86895978450775, 82.13612848520279, 82.23756521940231, 82.2724136710167, 80.85833978652954, 80.28144818544388, 80.37798875570297, 79.90877199172974, 78.82106816768646, 77.81446552276611, 77.49978822469711, 77.79518789052963, 78.35436993837357, 77.18077337741852, 76.9735244512558, 78.43262594938278, 74.7027969956398, 77.33449244499207, 77.1734619140625, 76.93739181756973, 79.06773281097412, 76.47634470462799, 77.85889875888824, 77.98454469442368, 80.39095824956894, 84.8494423031807, 79.4571949839592, 79.44411790370941, 79.5855638384819, 80.51490032672882, 80.28692698478699, 79.51155042648315, 79.05933457612991, 88.0855308175087, 83.84603583812714, 78.20476913452148, 88.7832060456276, 80.34526944160461, 89.55471694469452, 78.52591514587402, 80.64688289165497, 80.54416877031326, 81.4054337143898, 87.46425753831863, 75.84669077396393, 80.24995535612106, 85.74045878648758, 93.15774726867676, 78.31455761194229, 89.64844799041748, 107.14245176315308, 80.76164478063583, 105.41478657722473, 78.13193798065186, 83.38600277900696, 79.04204052686691, 88.09664189815521, 85.77353405952454, 95.79754149913788, 101.89779895544052, 95.60890299081802, 90.86077177524567, 86.07989662885666, 133.2602573633194, 76.15036869049072, 95.34276193380356, 127.44614923000336, 100.17691624164581, 109.55549812316895, 190.79297971725464, 127.45210063457489, 126.74959981441498, 104.90222698450089, 156.5747925043106, 172.36579287052155, 106.01442921161652, 131.92634212970734, 141.01824593544006, 127.08794963359833, 190.6183979511261, 87.37490057945251, 120.47945415973663, 126.51687037944794, 120.30674660205841, 108.90338706970215, 130.04963338375092, 172.10155487060547, 152.22635698318481, 96.14026176929474, 131.9022387266159, 277.00106167793274, 203.28814125061035, 190.65773785114288, 240.58995079994202, 114.32197606563568, 121.39271092414856, 175.8273559808731, 126.65984070301056, 329.3332574367523, 152.83923828601837, 151.04810166358948, 183.00884628295898, 61.04871988296509, 61.73512160778046, 57.810952603816986, 55.117155373096466, 57.46890139579773, 60.37083649635315, 63.63960838317871, 58.545792162418365, 67.44340705871582, 60.203977048397064, 66.12374287843704, 60.68203103542328, 58.11146116256714, 63.98125505447388, 55.66955691576004, 70.8878219127655, 60.56445986032486, 69.19145977497101, 56.153998494148254, 61.43515706062317, 61.15616172552109, 57.99355298280716, 62.40792989730835, 62.32094597816467, 79.48928660154343, 56.04626667499542, 55.46927145123482, 79.32033497095108, 57.536376893520355, 69.38826566934586, 87.03424125909805, 59.368558168411255, 70.20099490880966, 84.16040539741516, 71.13767379522324, 64.25296446681023, 65.24960774183273, 71.7782735824585, 94.9791316986084, 61.77407789230347, 65.18371778726578, 55.14013081789017, 60.514730870723724, 61.44771617650986, 57.05796158313751, 70.575528383255, 58.208451211452484, 73.58690816164017, 66.76326429843903, 67.5764952301979], "epoch_time": [49.636982440948486, 45.62782573699951, 47.997082233428955, 46.6494722366333, 45.734124422073364, 47.12103748321533, 46.174718141555786, 46.79571032524109, 46.57295799255371, 45.964460134506226, 45.96742868423462, 47.414278507232666, 45.500566244125366, 46.03852081298828, 45.6010844707489, 45.7521390914917, 46.39281511306763, 45.52126169204712, 45.65259552001953, 45.51001501083374, 45.61474537849426, 46.270344972610474, 48.036083936691284, 45.76536822319031, 47.019798040390015, 46.20082664489746, 47.33855891227722, 47.621469259262085, 45.623289346694946, 45.977784633636475, 46.39657807350159, 45.986058473587036, 45.81620216369629, 45.51493167877197, 47.29721260070801, 47.09542202949524, 45.81782341003418, 45.68228268623352, 47.19996643066406, 46.93183708190918, 45.625014305114746, 45.88533544540405, 49.23840665817261, 45.73280644416809, 46.26035022735596, 46.36940789222717, 47.10158562660217, 45.87710523605347, 46.8849823474884, 46.147029399871826, 45.56715130805969, 45.6621150970459, 46.564515590667725, 47.20152187347412, 46.294806241989136, 49.60596513748169, 46.39321756362915, 46.35064077377319, 45.65922546386719, 45.76330876350403, 46.66715669631958, 48.54731011390686, 46.42570447921753, 49.912041664123535, 49.25001406669617, 49.30263924598694, 47.43553686141968, 47.37588143348694, 45.579896450042725, 46.145776987075806, 47.43290829658508, 45.631107568740845, 46.59788632392883, 46.25350856781006, 48.27088403701782, 45.55278706550598, 46.80476975440979, 45.45155882835388, 45.47846031188965, 47.067912578582764, 46.85606265068054, 47.69194293022156, 47.18016767501831, 45.72274684906006, 47.28073811531067, 47.17780423164368, 47.560601234436035, 45.799466133117676, 47.03347182273865, 45.89446139335632, 45.63096475601196, 47.64841675758362, 45.9418568611145, 47.088653326034546, 46.1299204826355, 47.16597509384155, 46.482643842697144, 45.64594030380249, 47.64881205558777, 45.65187692642212, 45.64576864242554, 46.39354181289673, 46.530353307724, 49.513607025146484, 47.50779581069946, 45.87570333480835, 45.95727825164795, 46.381319999694824, 45.79502296447754, 46.39753031730652, 45.5925452709198, 47.81358480453491, 46.910160303115845, 47.65888452529907, 47.085989475250244, 45.806859493255615, 47.934226751327515, 46.23642444610596, 47.48567533493042, 47.4021897315979, 47.44865679740906, 46.7238028049469, 50.10002422332764, 45.71031427383423, 45.82337212562561, 46.87575316429138, 46.1521635055542, 45.65751314163208, 46.572789430618286, 45.901581048965454, 46.23590135574341, 45.65981841087341, 45.678478479385376, 46.355785608291626, 46.32219910621643, 47.41999554634094, 47.38923788070679, 46.1417121887207, 47.656906843185425, 45.741023540496826, 45.73992729187012, 47.195974588394165, 50.19292664527893, 45.50293970108032, 45.490588665008545, 47.12251162528992, 47.08369255065918, 47.784645318984985, 47.18103551864624, 45.787960052490234, 47.00212097167969, 46.933879137039185, 47.07106328010559, 45.665942668914795, 46.22747540473938, 45.85586667060852, 46.90728449821472, 46.19064688682556, 45.625311613082886, 49.473880767822266, 46.987629413604736, 48.49291181564331, 47.053937673568726, 45.58248805999756, 46.885704040527344, 47.45382809638977, 46.86192989349365, 45.57069706916809, 48.050524950027466, 47.186851978302, 46.53743553161621, 45.631030797958374, 46.38452076911926, 50.24127435684204, 45.748464822769165, 45.68383812904358, 45.916337966918945, 46.69438028335571, 45.95859980583191, 46.95669722557068, 47.832196950912476, 46.42149996757507, 46.47735595703125, 45.62872910499573, 45.80429697036743, 45.577282667160034, 46.65176343917847, 47.060465574264526, 47.29268455505371, 47.30600142478943, 46.366798877716064, 46.91273260116577, 45.79387807846069, 46.55245542526245, 49.43898153305054, 47.214778423309326, 45.6133246421814, 46.251933097839355, 46.692909479141235, 47.19602704048157]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.0001-wdecay1.0-seed42.json <==
{"train_acc": [23.676, 35.516, 41.944, 46.166, 50.23, 53.446, 56.844, 60.042, 63.096, 65.752, 67.87, 70.322, 72.368, 74.302, 76.018, 77.716, 79.008, 80.132, 81.59, 82.144, 83.44, 84.366, 84.956, 85.702, 86.126, 87.156, 87.818, 88.178, 88.456, 88.924, 89.42, 89.762, 90.016, 90.636, 90.948, 91.058, 91.848, 91.856, 91.974, 91.978, 92.232, 92.634, 92.766, 92.718, 92.918, 93.018, 93.144, 93.35, 93.476, 93.554, 93.456, 93.826, 94.054, 93.764, 93.686, 94.304, 94.08, 94.374, 94.216, 94.51, 94.384, 94.534, 94.714, 94.684, 94.654, 94.784, 94.862, 94.902, 94.97, 95.076, 95.056, 95.208, 94.878, 95.196, 95.162, 95.16, 95.574, 95.554, 95.868, 95.962, 95.82, 96.156, 95.824, 96.322, 96.09, 96.248, 96.358, 96.134, 96.57, 96.36, 96.458, 96.276, 96.296, 96.562, 96.466, 96.55, 96.404, 96.598, 96.5, 96.768, 96.574, 96.768, 96.694, 96.684, 96.96, 96.53, 96.9, 96.912, 96.73, 96.766, 96.916, 96.864, 97.246, 96.984, 96.902, 96.994, 96.87, 97.056, 97.048, 97.118, 97.016, 97.284, 97.026, 97.056, 97.006, 97.072, 97.212, 97.144, 97.112, 97.19, 97.064, 97.252, 97.102, 97.172, 97.43, 97.19, 97.24, 97.314, 97.238, 97.1, 97.196, 97.284, 97.16, 97.248, 97.05, 97.46, 97.246, 97.232, 97.546, 97.252, 99.09, 99.574, 99.676, 99.728, 99.784, 99.804, 99.852, 99.854, 99.874, 99.898, 99.898, 99.89, 99.856, 99.914, 99.906, 99.922, 99.914, 99.906, 99.958, 99.932, 99.928, 99.918, 99.93, 99.954, 99.938, 99.918, 99.934, 99.912, 99.956, 99.946, 99.936, 99.946, 99.926, 99.922, 99.936, 99.934, 99.926, 99.93, 99.932, 99.942, 99.954, 99.934, 99.916, 99.918, 99.906, 99.928, 99.908, 99.88, 99.918, 99.904], "test_acc": [32.88, 39.26, 45.53, 49.66, 52.33, 55.91, 58.65, 62.02, 64.44, 66.44, 68.6, 69.86, 71.24, 72.99, 75.51, 76.89, 77.59, 75.6, 78.42, 80.34, 79.24, 78.61, 81.54, 80.25, 80.11, 80.74, 84.6, 81.26, 83.44, 83.41, 83.85, 82.6, 83.4, 85.89, 82.59, 83.83, 82.32, 85.73, 83.99, 86.48, 86.01, 86.84, 82.84, 82.73, 86.29, 84.19, 84.92, 86.7, 84.91, 84.9, 87.87, 87.68, 85.92, 86.78, 86.57, 83.54, 88.53, 84.57, 87.71, 86.95, 88.82, 88.93, 87.7, 87.85, 86.82, 89.42, 89.16, 90.17, 88.15, 88.09, 89.64, 89.37, 87.79, 89.47, 86.09, 90.28, 89.77, 88.25, 89.99, 90.24, 87.31, 90.06, 87.07, 88.72, 88.62, 90.43, 90.81, 89.61, 87.6, 86.79, 90.39, 87.72, 89.86, 88.08, 91.43, 89.86, 91.02, 88.64, 88.47, 89.86, 89.54, 89.44, 87.88, 90.63, 88.84, 87.52, 88.48, 89.69, 91.08, 89.96, 88.26, 90.38, 90.02, 89.2, 87.92, 87.37, 88.7, 88.56, 89.5, 89.27, 90.14, 89.78, 90.4, 89.88, 90.81, 91.0, 88.08, 90.33, 90.33, 89.87, 90.98, 88.35, 90.67, 90.37, 90.64, 90.66, 91.01, 88.26, 89.28, 89.89, 89.78, 91.07, 88.46, 90.2, 90.01, 89.99, 89.77, 91.12, 90.75, 89.7, 94.16, 94.12, 94.32, 94.4, 94.4, 94.42, 94.28, 94.46, 94.5, 94.45, 94.44, 94.55, 94.61, 94.55, 94.61, 94.4, 94.54, 94.36, 94.44, 94.43, 94.27, 94.36, 94.42, 94.32, 94.38, 94.28, 94.25, 94.31, 94.14, 94.17, 94.31, 94.38, 94.32, 94.24, 94.3, 94.4, 94.29, 94.2, 94.13, 94.22, 94.39, 94.17, 94.13, 94.12, 94.21, 94.16, 94.3, 94.1, 94.17, 94.09], "train_loss": [795.503723859787, 671.6091284751892, 609.4476236104965, 566.3313624858856, 528.0974332094193, 497.63447177410126, 465.3356395959854, 432.75878578424454, 402.38703721761703, 375.46025878190994, 352.2307376861572, 327.6430830359459, 306.6483668088913, 288.37308847904205, 269.7809724509716, 251.84475058317184, 239.1712599992752, 226.46076995134354, 211.08315193653107, 204.6844003200531, 192.34755292534828, 182.0673741698265, 174.2284831404686, 167.11921653151512, 161.61260037124157, 151.3607393950224, 144.80198261141777, 140.78195402026176, 135.56300017237663, 130.661995947361, 124.85806681215763, 122.14284585416317, 117.9487696737051, 113.21923752129078, 108.74340247362852, 107.70201122760773, 101.10762421786785, 99.5464693158865, 98.45074240863323, 98.1281000226736, 95.58451285213232, 90.42181512713432, 90.01276000589132, 89.29377693682909, 86.66322481632233, 86.81875289231539, 85.79277203977108, 83.60243798047304, 82.19477175921202, 81.31429174542427, 81.97816205769777, 78.89012935757637, 77.02937914431095, 79.19800029695034, 79.83603310585022, 74.37747799605131, 77.11640105396509, 74.20258747041225, 74.70849754661322, 72.91523483395576, 73.42472865432501, 73.60101473331451, 71.37075229361653, 71.69923020154238, 71.81612481549382, 71.07499480992556, 69.92157629132271, 69.61305720359087, 68.44785365462303, 67.12422766909003, 68.22897707670927, 65.83301984518766, 69.78477627038956, 65.76442928984761, 65.92373936250806, 66.5775690972805, 62.756678123027086, 61.718821074813604, 58.38157944381237, 57.4922193326056, 57.871833354234695, 54.27003402262926, 56.4671481885016, 52.30411612614989, 54.989747531712055, 52.53420587256551, 51.66413201391697, 53.6033952049911, 49.24044669046998, 51.22723591700196, 50.26293291896582, 52.67680945247412, 51.238216008991, 48.3647504709661, 49.584228977561, 47.89625481516123, 49.13770817965269, 47.322443675249815, 47.88429668918252, 45.31314383074641, 47.387101504951715, 44.73511267080903, 45.291084069758654, 46.70841655880213, 42.74769225716591, 46.807687651365995, 43.33516638725996, 43.56587809510529, 44.750513695180416, 44.05687526240945, 42.93453577533364, 43.549916841089725, 39.383672224357724, 42.636556688696146, 42.66409380361438, 41.58892007917166, 42.51830084435642, 40.826588306576014, 40.813823476433754, 40.61940188333392, 41.271693551912904, 38.8033198248595, 41.91217955201864, 40.45046679675579, 40.29562542587519, 40.378053791821, 38.82292913645506, 39.19427794218063, 39.89795286953449, 38.31271388567984, 40.074030730873346, 39.186806842684746, 39.5817413944751, 38.201580395922065, 36.41019772738218, 38.643595829606056, 37.95809800736606, 37.27002618461847, 37.97356326691806, 39.333463206887245, 37.68129651993513, 37.427097203209996, 37.86718239635229, 38.5536931976676, 40.45370690152049, 35.36411798745394, 37.15155740454793, 36.91038265451789, 33.71284864656627, 37.38448830135167, 17.44126952253282, 11.661975647322834, 9.951923344284296, 9.449018755927682, 8.619904266670346, 8.531538603827357, 7.775701994076371, 7.513860342092812, 7.254343478940427, 6.918221517466009, 6.896121223457158, 6.946578021161258, 6.789784464985132, 6.585811370052397, 6.461007868871093, 6.386683773249388, 6.3362389877438545, 6.32954909093678, 5.947851964272559, 5.9802940506488085, 6.061993569135666, 6.034076106734574, 5.922739831730723, 5.739826112054288, 5.790417708456516, 5.9703509556129575, 5.829187587834895, 5.908898225985467, 5.668586019426584, 5.627314083278179, 5.560191296972334, 5.548461001366377, 5.601313455961645, 5.5636390168219805, 5.623865838162601, 5.589397034607828, 5.67107670661062, 5.499831429682672, 5.47521529905498, 5.303522328846157, 5.222401088103652, 5.224324333481491, 5.461621205322444, 5.476249081082642, 5.592143723741174, 5.364578497596085, 5.449477453716099, 5.613394886255264, 5.347394946031272, 5.613745420705527], "test_loss": [141.16715955734253, 125.67892563343048, 114.51851880550385, 107.14003694057465, 102.29702091217041, 96.38741993904114, 91.02896112203598, 83.31223791837692, 78.55748331546783, 73.45717656612396, 70.02349054813385, 66.31918007135391, 65.07457235455513, 60.27640724182129, 55.38483363389969, 53.65186309814453, 52.26024252176285, 58.021469950675964, 49.66367727518082, 45.77571880817413, 49.19216066598892, 49.28517663478851, 43.665737718343735, 45.62547454237938, 46.262242794036865, 45.56573820114136, 36.72108210623264, 44.05643206834793, 40.74987152218819, 39.36788475513458, 38.67727854847908, 41.800692677497864, 40.41360694169998, 34.514169692993164, 42.124544605612755, 40.53582313656807, 44.48369064927101, 34.17186811566353, 40.085414588451385, 32.88736882805824, 35.083352237939835, 33.33578276634216, 42.566131085157394, 44.425020664930344, 34.915915086865425, 40.14693024754524, 38.4170016348362, 33.232253074645996, 38.07844263315201, 38.076612412929535, 30.298112481832504, 30.622180730104446, 37.04397636651993, 33.83910822868347, 34.86126086115837, 42.73903214931488, 28.99281245470047, 40.53927740454674, 31.074411302804947, 33.59095226228237, 28.468005910515785, 28.604512989521027, 32.404205948114395, 31.826383486390114, 34.81198751926422, 27.829509809613228, 28.81582736968994, 25.561612710356712, 31.835452184081078, 31.362102568149567, 26.884638369083405, 27.244871392846107, 32.10012149810791, 28.282259106636047, 38.245447397232056, 25.20779412984848, 27.719431072473526, 30.819950193166733, 27.619972214102745, 26.403786562383175, 34.77350127696991, 26.12023462355137, 34.030857902020216, 30.874645575881004, 31.385845616459846, 26.4585882127285, 24.527193538844585, 27.827227354049683, 34.20518605411053, 35.76556380093098, 25.797371953725815, 33.916589856147766, 27.359657496213913, 32.27454246580601, 23.43609979748726, 28.078354373574257, 23.779289923608303, 30.850873932242393, 30.811971336603165, 27.178203985095024, 28.875407189130783, 29.134780913591385, 33.57844689488411, 25.98328883945942, 30.022482931613922, 35.13135130703449, 32.0329605191946, 27.617658980190754, 24.62803390622139, 28.540914192795753, 34.66864587366581, 25.982024908065796, 27.355631187558174, 31.455910362303257, 34.961324751377106, 36.0839919000864, 32.52121365815401, 32.482688412070274, 29.23772782087326, 30.849077075719833, 28.39340378344059, 26.78808157145977, 27.10974633693695, 28.01275533437729, 24.887190088629723, 24.176910869777203, 34.78353150188923, 27.584906578063965, 27.245804719626904, 30.325480550527573, 24.897748224437237, 33.13956721127033, 26.944412246346474, 28.41172707080841, 26.061579674482346, 27.132764905691147, 26.73652957379818, 34.35795217752457, 30.86427976191044, 29.07159422338009, 30.4877407848835, 26.775075405836105, 33.022474214434624, 28.10101257264614, 27.58414100110531, 29.831852734088898, 29.313094213604927, 25.029444932937622, 27.957920849323273, 29.964877143502235, 16.948230035603046, 17.057147823274136, 16.8370274156332, 16.704298097640276, 16.628457009792328, 16.66562481969595, 16.924996469169855, 16.898559022694826, 16.58563171327114, 16.87482748925686, 16.79754707403481, 16.99585023894906, 17.04777978360653, 17.116835828870535, 17.307125810533762, 17.227947928011417, 17.2963702455163, 17.46725818514824, 17.40980726107955, 17.51400576904416, 17.664099294692278, 17.69566674903035, 18.038808174431324, 17.8471440076828, 17.814584281295538, 17.752758633345366, 18.39183808118105, 18.277070980519056, 18.311061069369316, 18.27757465466857, 18.35582597181201, 18.108080971986055, 18.47075705602765, 18.64338741451502, 18.59744879230857, 18.583197969943285, 18.32353086769581, 18.689850602298975, 18.76330728828907, 19.098591025918722, 18.8413211889565, 19.000122737139463, 19.52563072927296, 19.269617192447186, 19.153644235804677, 19.289273407310247, 18.971175778657198, 19.349818352609873, 19.75784406065941, 20.30796144902706], "epoch_time": [88.53995490074158, 86.66619062423706, 86.58412051200867, 86.61361622810364, 86.61594200134277, 86.60558438301086, 86.60984230041504, 86.58364844322205, 86.63895344734192, 86.6021180152893, 86.63712811470032, 86.63823366165161, 86.65765023231506, 86.58354163169861, 86.63063502311707, 86.5958571434021, 86.64325499534607, 86.62892436981201, 86.65859270095825, 86.64264440536499, 86.64470410346985, 86.61040377616882, 86.66861152648926, 86.63098859786987, 86.62394309043884, 86.66107082366943, 86.58270525932312, 86.6728949546814, 86.60276675224304, 86.62257647514343, 86.63141918182373, 86.65139102935791, 86.55545425415039, 86.60121750831604, 86.62480783462524, 86.59759879112244, 86.6000599861145, 86.59782481193542, 86.60785698890686, 86.5908682346344, 86.63146471977234, 86.69280505180359, 86.6326265335083, 86.6472795009613, 86.61763644218445, 86.58783221244812, 86.61932730674744, 86.60948896408081, 86.64926266670227, 86.62735056877136, 86.61035966873169, 86.82189774513245, 86.66981554031372, 86.62127876281738, 86.64491128921509, 86.71324682235718, 86.71046113967896, 86.61514973640442, 86.70231533050537, 86.77352237701416, 86.86914134025574, 86.82397675514221, 86.81166362762451, 86.84443831443787, 86.68156242370605, 86.70620107650757, 86.71141123771667, 86.74314093589783, 86.69876837730408, 86.7866051197052, 86.69661569595337, 86.69856476783752, 86.74718141555786, 86.69322657585144, 86.68791222572327, 86.71466636657715, 86.70373749732971, 86.74774026870728, 86.67686533927917, 86.67737460136414, 86.72347092628479, 86.76276898384094, 86.73186540603638, 86.65713906288147, 86.71576619148254, 86.73116064071655, 86.71228766441345, 86.65854263305664, 86.71049356460571, 86.77211880683899, 86.72493958473206, 86.71120357513428, 86.71142077445984, 86.68742752075195, 86.7611472606659, 86.7340886592865, 86.71657848358154, 86.66093015670776, 86.70333790779114, 86.7264654636383, 86.74293231964111, 86.6913583278656, 86.70839667320251, 86.68757438659668, 86.7241485118866, 86.71268820762634, 86.74726271629333, 86.71646666526794, 86.70281410217285, 86.67334580421448, 86.76808190345764, 86.74551248550415, 86.70900392532349, 86.71425151824951, 86.70083832740784, 86.7053439617157, 86.7289571762085, 86.72189474105835, 86.72958660125732, 86.69171237945557, 86.67608284950256, 86.71688795089722, 86.73337054252625, 86.67235088348389, 86.75676012039185, 86.68195581436157, 86.65540719032288, 86.67243432998657, 86.67298245429993, 86.72566056251526, 86.66027688980103, 86.69193148612976, 86.70322799682617, 86.6947853565216, 86.72516560554504, 86.70934772491455, 86.6296558380127, 86.7299554347992, 86.6816930770874, 86.65210890769958, 86.69919466972351, 86.68565368652344, 86.7390820980072, 86.67653584480286, 86.73875880241394, 86.66621518135071, 86.70799946784973, 86.71141719818115, 86.66000628471375, 86.62657570838928, 86.66686177253723, 86.66620588302612, 86.68854475021362, 86.70854878425598, 86.65955209732056, 86.68934464454651, 86.7273633480072, 86.66729259490967, 86.71889591217041, 86.70235300064087, 86.68944001197815, 86.6478054523468, 86.64903211593628, 86.65061235427856, 86.70328569412231, 86.71512508392334, 86.67687511444092, 86.66965389251709, 86.69749426841736, 86.69781231880188, 86.74494171142578, 86.67965507507324, 86.68613123893738, 86.64847564697266, 86.681884765625, 86.72062253952026, 86.70226621627808, 86.68919396400452, 86.71134281158447, 86.6700792312622, 86.71757173538208, 86.70493865013123, 86.65783095359802, 86.72856092453003, 86.66652274131775, 86.711345911026, 86.66035294532776, 86.71602535247803, 86.66181874275208, 86.70244455337524, 86.65325975418091, 86.71017932891846, 86.63323545455933, 86.68401288986206, 86.72368288040161, 86.73798274993896, 86.67954635620117, 86.68235754966736, 86.66701793670654, 86.73104095458984]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.0001-wdecay1.0-seed43.json <==
{"train_acc": [23.69, 35.342, 41.164, 45.602, 49.558, 53.198, 56.594, 59.768, 63.01, 65.242, 67.402, 69.958, 71.766, 73.886, 75.4, 77.032, 78.442, 80.064, 81.12, 82.096, 83.15, 84.158, 84.918, 85.448, 86.144, 86.952, 87.386, 87.95, 88.582, 88.85, 89.528, 89.664, 90.308, 90.286, 90.732, 91.036, 91.776, 91.632, 91.85, 91.934, 92.13, 92.312, 92.572, 92.934, 92.976, 92.766, 93.366, 93.326, 93.374, 93.548, 93.76, 93.52, 93.754, 93.898, 93.83, 94.006, 94.288, 93.994, 94.194, 94.398, 94.572, 94.464, 94.59, 94.516, 94.7, 94.778, 94.854, 94.64, 94.938, 94.798, 95.038, 94.98, 95.08, 95.36, 95.088, 95.282, 95.58, 95.672, 95.762, 95.884, 95.936, 95.77, 95.99, 95.956, 96.368, 96.252, 96.272, 96.248, 95.868, 96.15, 96.326, 96.344, 96.436, 96.552, 96.518, 96.478, 96.57, 96.558, 96.554, 96.5, 96.704, 96.802, 96.546, 96.74, 96.598, 96.9, 96.854, 96.896, 96.692, 96.94, 96.81, 96.984, 96.9, 97.03, 96.814, 96.974, 97.002, 97.048, 96.836, 97.072, 97.272, 97.022, 96.896, 97.178, 96.85, 97.208, 96.99, 97.262, 97.15, 97.126, 96.982, 97.126, 97.106, 97.04, 97.166, 97.224, 97.434, 97.05, 97.206, 97.122, 97.178, 97.424, 97.058, 97.006, 97.328, 97.378, 97.226, 97.208, 97.244, 97.418, 99.076, 99.578, 99.664, 99.742, 99.772, 99.822, 99.84, 99.874, 99.862, 99.89, 99.894, 99.904, 99.886, 99.926, 99.9, 99.888, 99.916, 99.946, 99.932, 99.926, 99.95, 99.948, 99.954, 99.926, 99.92, 99.916, 99.928, 99.942, 99.922, 99.914, 99.924, 99.91, 99.928, 99.93, 99.958, 99.952, 99.944, 99.942, 99.932, 99.93, 99.918, 99.942, 99.902, 99.908, 99.914, 99.936, 99.914, 99.896, 99.868, 99.896], "test_acc": [33.38, 40.03, 44.8, 48.43, 52.65, 55.19, 59.53, 62.1, 61.67, 65.26, 68.08, 69.33, 71.05, 71.5, 74.54, 74.85, 75.94, 77.76, 79.47, 79.5, 77.41, 80.11, 81.39, 83.92, 78.34, 82.5, 80.33, 80.55, 81.36, 81.55, 84.16, 80.73, 84.65, 83.34, 86.39, 81.78, 86.92, 82.77, 83.27, 84.92, 83.27, 87.16, 85.68, 86.5, 86.26, 85.27, 84.29, 86.83, 86.37, 87.21, 81.71, 85.34, 83.59, 85.99, 86.61, 87.33, 87.9, 88.88, 85.85, 80.44, 85.93, 86.98, 87.23, 87.82, 87.56, 87.72, 86.3, 83.48, 90.2, 89.59, 89.49, 89.04, 87.18, 89.75, 88.36, 90.03, 88.95, 88.48, 87.76, 88.86, 89.85, 87.19, 90.1, 89.17, 88.41, 89.53, 89.36, 87.58, 87.2, 88.76, 90.14, 85.18, 90.12, 89.42, 90.44, 89.05, 89.01, 87.12, 89.79, 89.58, 88.96, 89.44, 90.04, 90.51, 88.93, 88.52, 88.73, 89.35, 89.37, 90.67, 88.55, 88.16, 87.62, 88.73, 89.03, 90.29, 89.13, 86.99, 90.69, 90.95, 90.64, 88.94, 90.36, 91.23, 89.58, 91.29, 89.49, 86.47, 88.51, 88.46, 89.2, 89.97, 89.53, 90.44, 89.75, 90.58, 91.14, 89.79, 90.75, 89.58, 89.69, 91.02, 89.78, 91.35, 86.8, 90.27, 90.76, 90.88, 89.53, 91.19, 94.11, 94.21, 94.22, 94.26, 94.24, 94.43, 94.4, 94.37, 94.48, 94.47, 94.42, 94.48, 94.55, 94.4, 94.32, 94.23, 94.38, 94.41, 94.53, 94.31, 94.37, 94.39, 94.29, 94.25, 94.31, 94.26, 94.13, 94.26, 94.35, 94.25, 94.26, 94.33, 94.1, 94.18, 94.33, 94.18, 94.25, 94.29, 94.17, 94.26, 94.22, 94.11, 94.23, 93.71, 94.23, 93.92, 94.12, 93.98, 94.05, 93.94], "train_loss": [803.6735472679138, 676.4601873159409, 614.5849305391312, 573.0914959907532, 535.9623711109161, 502.6930867433548, 469.02506893873215, 436.0959784388542, 403.4007089138031, 379.34044402837753, 356.12019604444504, 331.94624507427216, 312.756906747818, 292.3956044912338, 275.51538079977036, 257.6329875588417, 242.8652277290821, 226.9142364859581, 215.96823412179947, 204.13442772626877, 194.70884916186333, 184.03010204434395, 175.98776257038116, 169.18139795958996, 161.7154731452465, 154.04069167375565, 147.90099538862705, 141.09100858867168, 136.1524344086647, 132.04865249991417, 125.0558837801218, 123.6906071305275, 116.181843906641, 116.15820176899433, 112.11081513762474, 108.54788192361593, 101.85939740389585, 101.53469271957874, 99.96341808140278, 99.17445736378431, 95.59907257556915, 94.36041601002216, 91.68930968642235, 88.70223778486252, 87.11505667865276, 88.16185313463211, 83.78323772549629, 83.34727846831083, 81.8926599547267, 82.912692040205, 79.01440504938364, 82.43245956301689, 80.66308822482824, 78.91973201185465, 79.00790280103683, 76.53481240198016, 75.75351691246033, 77.33329811692238, 75.79218613356352, 74.03305698931217, 72.43291822075844, 74.49921914190054, 72.04843158274889, 73.73851838707924, 71.47240414097905, 71.68293469399214, 69.96336188167334, 71.51618474721909, 68.20238573104143, 70.9174967110157, 67.9837371520698, 68.49062992632389, 68.14782840758562, 65.57201308757067, 67.20826748758554, 64.9059190750122, 61.807857904583216, 61.177464209496975, 60.35029434785247, 58.29627854377031, 57.88992403820157, 57.97811830788851, 55.71172823756933, 56.25466935709119, 51.87843704596162, 53.42121473699808, 52.659614112228155, 52.48427839577198, 55.96821806579828, 53.03773079439998, 50.53047090023756, 50.37334709987044, 50.88626604899764, 48.19635648280382, 48.465916991233826, 48.83368720114231, 47.884254183620214, 48.31497490033507, 47.551328375935555, 48.22889782115817, 46.241691179573536, 45.21219553053379, 47.50711365416646, 45.194518242031336, 46.65707489848137, 44.15579428523779, 44.11958525329828, 43.3148484993726, 45.28671387583017, 42.688882656395435, 44.11594596877694, 42.092839278280735, 42.929524548351765, 41.324303928762674, 44.407092690467834, 42.20841611549258, 42.20494516380131, 40.614965345710516, 43.16375675238669, 41.01608778163791, 39.200896974653006, 40.3320900965482, 42.24315105006099, 39.73056114092469, 42.35680362209678, 39.608848640695214, 41.76156785711646, 38.50482959486544, 40.25816756673157, 38.75550935603678, 41.13095613569021, 39.46978237479925, 39.334728110581636, 40.79815430752933, 38.99037269130349, 38.22843040153384, 36.02484708093107, 39.9225563518703, 37.69080165401101, 38.681595193222165, 38.054750975221395, 35.45582942664623, 39.20458071306348, 40.32425690814853, 36.10817360505462, 36.551798943430185, 36.976015001535416, 37.27759442292154, 36.769510651007295, 35.38642689026892, 17.178847764618695, 11.652711709961295, 10.379743640311062, 9.374703761190176, 8.776913839392364, 8.217279295437038, 7.873664952814579, 7.393264398910105, 7.509459580294788, 7.188908650539815, 6.822834367863834, 6.914053077809513, 6.88791624084115, 6.510667438618839, 6.676376102492213, 6.5583295142278075, 6.331050033681095, 6.0759782353416085, 6.0116726234555244, 6.299502996727824, 5.849279260262847, 5.753857058472931, 5.837799503467977, 5.8680026438087225, 6.041967106983066, 5.943492796272039, 5.79152154084295, 5.749428980983794, 5.823564408347011, 5.8467984683811665, 5.741268974728882, 5.822944112122059, 5.6031964821740985, 5.471499358303845, 5.334321893751621, 5.343386393971741, 5.447093723341823, 5.407484237104654, 5.510552080348134, 5.4655317440629005, 5.461787575855851, 5.373689142987132, 5.735282055102289, 5.58830451592803, 5.50765869487077, 5.402025252580643, 5.550595127977431, 5.603042240254581, 6.006291996687651, 5.82523911818862], "test_loss": [143.11105501651764, 126.15882003307343, 116.51410818099976, 109.96579611301422, 100.7178909778595, 95.29821062088013, 88.91200369596481, 83.88070333003998, 84.24048393964767, 77.1918974518776, 71.14279639720917, 69.08467018604279, 65.24245190620422, 63.25038129091263, 57.80357205867767, 58.553855031728745, 55.00351274013519, 50.83087798953056, 47.37474897503853, 46.46771737933159, 54.269804775714874, 46.46529492735863, 43.670389741659164, 38.67655149102211, 52.84463709592819, 41.33637788891792, 47.34400337934494, 47.0371258854866, 44.1643443107605, 46.11450111865997, 38.205855414271355, 46.8071064054966, 36.85838611423969, 41.36515499651432, 33.766170501708984, 46.46624329686165, 31.7845439016819, 41.5147103369236, 43.28263795375824, 37.99923659861088, 40.91840973496437, 33.32924273610115, 35.55435451865196, 34.045862913131714, 33.2515469789505, 38.755072355270386, 40.67317691445351, 32.609594985842705, 34.30719220638275, 32.36516211926937, 47.02396935224533, 36.409424781799316, 42.31151196360588, 36.198772728443146, 34.43195329606533, 31.83661438524723, 30.565432354807854, 27.863357216119766, 36.92196513712406, 52.42514207959175, 35.9569151699543, 33.23617449402809, 33.77505271136761, 32.25038041174412, 33.08865214884281, 31.848717018961906, 35.80863320827484, 44.14952489733696, 25.645080909132957, 27.356117591261864, 27.16930627822876, 29.785384342074394, 33.03110425174236, 27.69226098060608, 30.86020678281784, 27.026045560836792, 30.54632130265236, 30.457587778568268, 32.675529181957245, 29.802270755171776, 27.197949945926666, 34.74807080626488, 26.545755103230476, 29.34634120762348, 31.67858785390854, 27.80539159476757, 28.399718463420868, 33.89787445962429, 35.22445675730705, 30.55613198876381, 26.220805048942566, 40.191382832825184, 26.500310622155666, 28.72735122591257, 26.015577048063278, 30.59710133075714, 29.590530678629875, 37.10650870203972, 28.03136010468006, 29.023033693432808, 30.844206616282463, 28.142418697476387, 26.95098552852869, 25.7785811573267, 30.473823249340057, 31.449575811624527, 31.391028344631195, 29.87062557041645, 29.79839015007019, 26.087628662586212, 32.387626960873604, 33.062922552227974, 35.312758445739746, 30.349612042307854, 30.820196866989136, 27.012820079922676, 31.677179515361786, 37.06387014687061, 25.111133500933647, 24.55863931775093, 25.97123047709465, 30.771400704979897, 27.96192194521427, 25.012418553233147, 29.78970532119274, 24.2527524381876, 29.563576072454453, 39.164322540163994, 33.863181874156, 32.799140989780426, 30.89464595913887, 28.71574690937996, 29.312454223632812, 26.48959270119667, 28.784423679113388, 27.322571247816086, 26.251197561621666, 30.09081842005253, 26.860220104455948, 28.82273843884468, 28.578722819685936, 24.98515673726797, 30.292958565056324, 23.894396543502808, 37.810695454478264, 27.40901206433773, 27.205395504832268, 26.474338948726654, 30.52311699092388, 24.63619726896286, 17.039487652480602, 16.75734716653824, 16.65020154416561, 16.753567524254322, 16.718636609613895, 16.928112037479877, 16.820364974439144, 16.87870394438505, 16.952991724014282, 17.021727599203587, 17.149965353310108, 17.050335928797722, 16.982829108834267, 17.323314480483532, 17.651318199932575, 17.55474741756916, 17.39980787783861, 17.365765392780304, 17.37269002944231, 17.840520665049553, 17.959123350679874, 17.615058228373528, 17.8771253824234, 18.145012266933918, 18.10678205639124, 18.136937648057938, 18.50029432028532, 18.49985933303833, 18.41402354836464, 18.730135548859835, 18.738014832139015, 18.415461972355843, 19.039174661040306, 18.935676626861095, 18.585327476263046, 18.95296234637499, 19.039426162838936, 18.95020231977105, 19.137002997100353, 18.968782864511013, 19.188049621880054, 19.7303781285882, 19.68479599058628, 20.79112771898508, 19.407126918435097, 20.369207978248596, 19.465050637722015, 20.027822725474834, 20.34680439531803, 20.69716975837946], "epoch_time": [46.47025799751282, 44.523106813430786, 44.020904779434204, 44.248236656188965, 44.10312008857727, 44.23544883728027, 44.33944654464722, 44.176127433776855, 44.43531823158264, 44.22440505027771, 44.065680265426636, 44.08083176612854, 44.06212615966797, 43.997907876968384, 44.161174058914185, 44.05174231529236, 44.58393883705139, 44.208951234817505, 44.11622929573059, 44.0041708946228, 44.07524085044861, 44.19132709503174, 44.10274577140808, 44.145978689193726, 44.18637776374817, 44.240108489990234, 44.23505091667175, 44.14604687690735, 44.332412004470825, 44.50551414489746, 44.457231283187866, 44.27134943008423, 44.374351978302, 44.26061797142029, 44.36000084877014, 44.479332447052, 44.16233587265015, 44.246636152267456, 44.236637592315674, 44.2995228767395, 44.3823447227478, 44.41861367225647, 44.390427350997925, 44.22705316543579, 44.38409948348999, 44.41375803947449, 44.29124641418457, 44.323649168014526, 44.212114334106445, 44.39653301239014, 44.052836418151855, 44.20864462852478, 43.93941259384155, 44.136967420578, 44.09549593925476, 44.274762868881226, 44.06692337989807, 44.35884952545166, 44.32260298728943, 44.31991767883301, 44.168851137161255, 43.92862343788147, 44.30214738845825, 44.21538496017456, 44.09017324447632, 44.2163872718811, 44.07478427886963, 43.924928426742554, 44.21628785133362, 43.89503335952759, 44.05687856674194, 44.112242698669434, 44.24084806442261, 44.18738007545471, 44.15667247772217, 44.199867248535156, 44.42585229873657, 44.16099834442139, 44.41274809837341, 44.20542764663696, 44.641265869140625, 44.269784688949585, 44.50960183143616, 44.24235224723816, 44.30621957778931, 44.64084506034851, 44.285786390304565, 44.64677834510803, 44.28079032897949, 44.299072265625, 44.18571400642395, 44.471699714660645, 44.38602662086487, 44.60730051994324, 44.48002552986145, 44.4338641166687, 44.46198892593384, 44.33245325088501, 44.48052740097046, 44.42000865936279, 44.5068199634552, 44.35080647468567, 44.34647750854492, 44.164955377578735, 44.38972234725952, 44.2206392288208, 44.06909394264221, 44.259912967681885, 44.44127154350281, 44.369012117385864, 44.36863470077515, 44.39560890197754, 44.36719083786011, 44.424516916275024, 44.333434104919434, 44.33011603355408, 44.46533012390137, 44.279460430145264, 44.14494729042053, 44.3633987903595, 44.47709584236145, 44.33086133003235, 44.37407159805298, 44.38227915763855, 44.34113836288452, 44.374999046325684, 44.419036626815796, 44.32542586326599, 44.091914892196655, 44.32793092727661, 44.23024296760559, 44.426790952682495, 44.42512106895447, 44.20976781845093, 44.13863515853882, 44.16061234474182, 44.352378368377686, 43.9823522567749, 44.04097867012024, 44.13926386833191, 44.164528131484985, 44.21609950065613, 44.11092972755432, 44.00068545341492, 44.12121224403381, 44.071879863739014, 44.296292304992676, 44.36850428581238, 44.22045540809631, 44.35974645614624, 44.27505803108215, 44.130348682403564, 44.3943932056427, 44.28106451034546, 44.34290885925293, 44.17452359199524, 44.371089935302734, 44.19597339630127, 44.24468970298767, 44.59766697883606, 44.28605628013611, 44.10997200012207, 44.31674909591675, 44.407522678375244, 44.374640226364136, 44.25433897972107, 44.298078298568726, 44.1733341217041, 44.226757526397705, 44.346529960632324, 44.45329213142395, 44.353657960891724, 44.50597643852234, 44.54749798774719, 44.39236259460449, 44.3476722240448, 44.16586709022522, 44.24811363220215, 44.496981143951416, 44.46731400489807, 44.24449062347412, 44.55821681022644, 44.26513147354126, 44.238605976104736, 44.31781792640686, 44.236316204071045, 44.313592195510864, 44.272138833999634, 44.411760091781616, 44.319693088531494, 44.25179123878479, 44.35332775115967, 44.36549353599548, 44.29033541679382, 44.392054080963135, 44.396160364151, 44.510435819625854, 44.29963207244873, 44.244481325149536, 44.32474756240845]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.0001-wdecay1.0-seed44.json <==
{"train_acc": [23.54, 35.48, 41.11, 46.234, 50.384, 54.028, 57.838, 60.508, 63.12, 65.768, 67.666, 69.574, 71.43, 73.452, 74.852, 76.72, 78.106, 79.72, 80.812, 81.988, 82.92, 83.796, 84.48, 85.43, 86.276, 86.68, 87.442, 87.726, 88.32, 88.85, 89.288, 89.614, 90.092, 90.566, 90.662, 91.166, 91.446, 91.648, 91.728, 91.974, 92.034, 92.152, 92.874, 92.728, 92.674, 92.922, 93.136, 93.354, 93.444, 93.74, 93.222, 93.66, 93.648, 93.726, 93.944, 94.216, 94.084, 93.952, 94.296, 94.124, 94.122, 94.644, 94.528, 94.638, 94.464, 94.764, 94.762, 94.998, 94.664, 94.948, 94.972, 95.022, 95.038, 94.986, 94.952, 95.276, 95.51, 95.472, 95.814, 95.784, 95.87, 95.93, 96.2, 95.872, 96.106, 96.162, 96.122, 96.328, 96.376, 96.386, 96.444, 96.4, 96.424, 96.446, 96.338, 96.68, 96.572, 96.546, 96.674, 96.552, 96.53, 96.572, 96.686, 96.946, 96.752, 96.532, 96.94, 96.95, 96.834, 96.824, 96.756, 97.046, 96.802, 96.962, 96.786, 96.876, 97.17, 96.876, 97.232, 97.078, 96.98, 96.982, 97.048, 97.074, 97.02, 97.42, 96.806, 97.31, 97.122, 97.17, 97.094, 97.318, 97.274, 97.094, 96.994, 97.264, 97.298, 97.276, 97.07, 97.224, 97.224, 97.192, 97.328, 97.254, 97.194, 97.184, 97.354, 97.33, 97.538, 97.318, 99.082, 99.582, 99.692, 99.756, 99.8, 99.83, 99.882, 99.844, 99.868, 99.878, 99.93, 99.88, 99.878, 99.906, 99.92, 99.914, 99.914, 99.928, 99.922, 99.932, 99.92, 99.918, 99.914, 99.936, 99.94, 99.916, 99.924, 99.92, 99.934, 99.934, 99.934, 99.916, 99.908, 99.932, 99.918, 99.922, 99.934, 99.924, 99.914, 99.928, 99.918, 99.932, 99.946, 99.914, 99.918, 99.922, 99.936, 99.908, 99.916, 99.908], "test_acc": [33.4, 40.3, 44.56, 49.83, 53.3, 55.94, 59.83, 62.58, 64.2, 64.69, 65.7, 69.68, 69.94, 71.04, 70.39, 70.34, 74.91, 77.3, 78.36, 77.77, 78.35, 81.17, 79.87, 82.16, 81.38, 79.65, 79.31, 81.58, 82.98, 84.35, 82.99, 82.13, 83.75, 81.9, 82.9, 83.69, 84.65, 85.17, 85.07, 84.56, 86.45, 82.66, 80.98, 87.24, 84.31, 84.97, 85.87, 80.43, 87.51, 86.14, 85.64, 84.83, 83.96, 85.76, 87.67, 86.26, 88.36, 84.85, 87.3, 86.72, 85.21, 89.33, 89.53, 88.18, 87.8, 85.52, 86.96, 87.86, 88.88, 90.33, 88.36, 88.54, 88.27, 88.02, 89.15, 88.48, 89.15, 88.96, 89.7, 88.72, 89.28, 86.62, 88.96, 88.91, 90.0, 89.46, 89.14, 85.95, 86.59, 89.19, 90.77, 86.39, 87.36, 87.3, 89.94, 90.18, 87.58, 89.79, 90.87, 86.33, 90.16, 88.98, 89.86, 88.01, 88.48, 88.83, 88.74, 87.83, 89.99, 88.41, 88.41, 90.24, 89.25, 91.41, 89.64, 89.97, 88.78, 90.47, 90.52, 91.27, 89.94, 90.29, 86.26, 88.51, 88.53, 89.96, 89.69, 90.0, 90.0, 90.06, 90.08, 91.15, 90.22, 90.78, 89.55, 90.6, 89.65, 91.19, 91.16, 90.17, 87.74, 91.17, 90.59, 89.61, 90.24, 89.87, 90.92, 91.03, 90.36, 89.96, 94.06, 93.99, 94.25, 94.3, 94.38, 94.34, 94.32, 94.3, 94.44, 94.41, 94.36, 94.48, 94.33, 94.44, 94.57, 94.49, 94.36, 94.39, 94.43, 94.5, 94.34, 94.38, 94.43, 94.48, 94.52, 94.34, 94.42, 94.41, 94.36, 94.16, 94.23, 94.27, 94.21, 94.24, 94.36, 94.14, 94.32, 94.19, 94.05, 94.13, 93.96, 94.03, 93.95, 94.2, 94.22, 94.11, 94.24, 94.17, 94.01, 93.84], "train_loss": [799.006494641304, 670.7037895917892, 616.2504724264145, 568.2761458158493, 528.7338827848434, 491.2686069011688, 456.90839844942093, 428.34836250543594, 401.07185888290405, 373.62818163633347, 354.6496045589447, 334.7767581343651, 315.9688786268234, 295.667352437973, 280.28328424692154, 263.1866670846939, 246.9593697488308, 232.57567355036736, 219.2595824599266, 207.95485451817513, 197.97451919317245, 188.07275903224945, 180.05241161584854, 169.74590799212456, 162.0139124393463, 155.75799798965454, 149.19551886618137, 144.51617957651615, 137.2559232711792, 132.3826885074377, 127.57086642086506, 123.43902224302292, 119.23655179142952, 114.44351227581501, 112.79928375780582, 107.98714604973793, 104.20719081908464, 102.57017467916012, 100.84127002209425, 98.49521778523922, 96.48863492906094, 95.9089932963252, 89.45247411727905, 90.29991437494755, 89.98766957968473, 88.10238294303417, 85.46676990389824, 84.49715982377529, 83.07096313685179, 80.73322655260563, 84.31730326265097, 81.67681189253926, 80.89893707633018, 80.78400859981775, 78.75078155845404, 75.82571884989738, 76.57826764881611, 78.06258438527584, 74.58462850749493, 76.67816285043955, 77.46279326826334, 71.8182712867856, 73.20903272926807, 72.06580660492182, 72.99353855103254, 70.31941322982311, 70.71734249219298, 68.79641006141901, 71.39301764965057, 68.98801696673036, 69.05416638404131, 68.49832400679588, 67.31111308559775, 69.76409440115094, 67.92859480530024, 65.54438825696707, 63.168399319052696, 62.948170475661755, 59.523695185780525, 59.051343102008104, 57.372701950371265, 56.37153511866927, 54.75679383799434, 56.47542477399111, 54.083684749901295, 53.66045907139778, 54.206135135143995, 51.07828784734011, 51.552476074546576, 50.90409738197923, 50.54904509335756, 50.61530578881502, 49.8787799179554, 49.67913677915931, 50.90421775355935, 46.05330904573202, 47.23684320598841, 48.00719964504242, 46.265406996011734, 47.211102701723576, 48.341496754437685, 48.01960684731603, 46.38106618076563, 43.95525687932968, 45.504497565329075, 47.66471890360117, 43.327474841848016, 42.978452034294605, 45.03961353749037, 44.664725705981255, 44.167955968528986, 41.60087531991303, 44.045466773211956, 42.30836242809892, 44.13884004577994, 42.245421186089516, 39.78510456904769, 42.49384908378124, 39.123331123963, 41.13571009784937, 41.8112821187824, 41.31268309056759, 40.32301730290055, 40.339257940649986, 41.04281237907708, 37.32037764042616, 42.20279794931412, 38.01524422317743, 39.704969983547926, 39.36028510518372, 40.05903261527419, 37.58703109622002, 37.85361850075424, 39.56613308377564, 39.78981747850776, 37.722213653847575, 37.916553020477295, 38.10277340374887, 38.552745431661606, 38.09670199081302, 38.55099752545357, 38.1597857195884, 37.13729394227266, 37.12760454788804, 38.133045081049204, 38.00394634157419, 35.91190307401121, 36.98920327425003, 33.87036842294037, 35.931136133149266, 17.356790957041085, 11.35907025821507, 10.02257518377155, 9.158527364954352, 8.470570627599955, 8.180774754844606, 7.540493539534509, 7.731124440208077, 7.368879098445177, 7.154714287258685, 6.602345154620707, 6.991417973302305, 6.700771652162075, 6.541120869107544, 6.371078863739967, 6.357301933690906, 6.401815552264452, 6.057605291716754, 6.186226681806147, 6.073733479715884, 6.182066408917308, 6.157796861603856, 6.007325137965381, 5.841655841097236, 5.865445707924664, 5.847863088361919, 5.833293789066374, 5.831800959073007, 5.762961406260729, 5.677707399241626, 5.696858587674797, 5.714151461608708, 5.867949797771871, 5.685556394048035, 5.649397476576269, 5.683351724408567, 5.517542603425682, 5.5573587054386735, 5.566504029557109, 5.542020721361041, 5.450695151463151, 5.497094606049359, 5.207104399800301, 5.595745877362788, 5.524111147969961, 5.428508199751377, 5.40632108040154, 5.490139864385128, 5.369061383418739, 5.395583090372384], "test_loss": [141.9050531387329, 125.66407883167267, 116.59772372245789, 107.17698752880096, 100.56620633602142, 95.01013565063477, 88.51670378446579, 82.75261515378952, 79.13188749551773, 78.23462396860123, 76.07231432199478, 69.31804591417313, 68.27978295087814, 65.49391400814056, 68.9184278845787, 68.0380312204361, 57.82912665605545, 52.388473719358444, 50.9292818903923, 52.63805830478668, 49.72427523136139, 43.61751866340637, 47.70270639657974, 41.82495626807213, 43.550494104623795, 48.743787318468094, 50.01345384120941, 44.19591760635376, 39.88090908527374, 37.43670400977135, 40.89012661576271, 44.811759650707245, 38.77783074975014, 45.293286353349686, 41.165826082229614, 38.92353427410126, 38.21314691007137, 36.098972871899605, 35.619901701807976, 38.484791189432144, 33.60806852579117, 44.27190509438515, 47.93756425380707, 31.677532896399498, 39.414628237485886, 36.40902180969715, 35.01314400136471, 49.91669300198555, 30.825869500637054, 34.52995282411575, 36.555622309446335, 37.59447807073593, 41.18541610240936, 37.770320788025856, 31.65667462348938, 34.38704891502857, 30.400922998785973, 39.4323365688324, 33.02719411253929, 35.11932769417763, 40.04617187380791, 27.17463046312332, 27.347249180078506, 31.03117036819458, 31.4748997092247, 37.930616587400436, 34.53413774073124, 31.99171757698059, 29.206939950585365, 25.147779151797295, 30.586037889122963, 30.71506017446518, 31.804911583662033, 31.950669676065445, 27.935042917728424, 30.871372863650322, 29.03303125500679, 30.23082771897316, 27.496002912521362, 29.39653043448925, 28.38654424250126, 37.89399281144142, 29.737632647156715, 29.04078121483326, 27.182681888341904, 28.886590510606766, 29.081038370728493, 37.75989830493927, 37.807397320866585, 29.321991339325905, 24.65810802951455, 37.96652413904667, 34.707520857453346, 34.997187942266464, 26.64021959900856, 26.868349373340607, 35.17587134242058, 28.403339698910713, 24.374787107110023, 39.112562507390976, 26.97858215868473, 30.14306092262268, 27.385102331638336, 33.36290979385376, 32.570195242762566, 31.806819319725037, 31.649737641215324, 34.54513368010521, 27.568174973130226, 32.587513349950314, 32.64591446518898, 27.558256089687347, 32.446837246418, 23.612888887524605, 28.804928839206696, 27.287268608808517, 31.925242885947227, 25.641964212059975, 26.973462134599686, 24.447041481733322, 28.927142068743706, 27.67531169950962, 40.1093347966671, 33.39093558490276, 32.99816182255745, 28.092281475663185, 29.114409789443016, 27.846901386976242, 28.153364717960358, 28.196603417396545, 27.186171054840088, 25.205558858811855, 26.2552393078804, 26.948290407657623, 30.719073563814163, 26.675140887498856, 29.86227361857891, 24.65848921239376, 24.961947560310364, 28.425807908177376, 34.44800814986229, 24.86163105070591, 27.2265202999115, 29.206041768193245, 27.453895032405853, 29.50497967004776, 25.20822536945343, 25.400636479258537, 27.541269406676292, 28.71466739475727, 17.707891821861267, 17.435168888419867, 16.918216180056334, 16.91674815490842, 17.081760104745626, 17.060437817126513, 17.143209103494883, 17.08417173847556, 16.89032367989421, 17.079395432025194, 17.3980752825737, 17.03182829543948, 17.581528494134545, 17.18955660611391, 17.198600202798843, 17.010251238942146, 17.388768024742603, 17.200094304978848, 17.388368412852287, 17.56337721645832, 18.006702557206154, 17.411895986646414, 17.654320638626814, 17.56396111100912, 17.826879248023033, 18.144378051161766, 17.787866737693548, 18.00899414718151, 17.79984974861145, 18.286408379673958, 18.47175019606948, 18.265501275658607, 18.849747110158205, 18.346246737986803, 18.019624892622232, 18.34017115831375, 18.497288823127747, 18.523966290056705, 19.12589717656374, 18.95701763778925, 19.237206898629665, 19.120475709438324, 19.611117035150528, 19.19963064789772, 18.871243968605995, 19.294066339731216, 18.933965425938368, 19.665257904678583, 19.778845969587564, 19.864951241761446], "epoch_time": [88.16792964935303, 86.29868626594543, 86.32495784759521, 86.28699827194214, 86.31404280662537, 86.33245348930359, 86.31268000602722, 86.27184772491455, 86.32768321037292, 86.3155665397644, 86.29169130325317, 86.28623938560486, 86.30810284614563, 86.29844784736633, 86.33485078811646, 86.31203842163086, 86.32248616218567, 86.29419493675232, 86.29318022727966, 86.30358171463013, 86.34464955329895, 86.32186460494995, 86.28443121910095, 86.32094097137451, 86.3487753868103, 86.32331013679504, 86.33340167999268, 86.31000590324402, 86.29454493522644, 86.33059620857239, 86.30314946174622, 86.33550906181335, 86.39912796020508, 86.35810732841492, 86.3480155467987, 86.33124113082886, 86.35028910636902, 86.34669661521912, 86.30115389823914, 86.30504250526428, 86.30910539627075, 86.33091259002686, 86.3289361000061, 86.32501864433289, 86.3281786441803, 86.33867383003235, 86.41792964935303, 86.33430314064026, 86.36090779304504, 86.35076951980591, 86.34222960472107, 86.35095596313477, 86.33217263221741, 86.3400502204895, 86.32972240447998, 86.3539514541626, 86.37171077728271, 86.3201539516449, 86.33856058120728, 86.34658670425415, 86.36378526687622, 86.33310461044312, 86.33379292488098, 86.33634757995605, 86.32188987731934, 86.32061243057251, 86.320871591568, 86.32037830352783, 86.3260486125946, 86.32326149940491, 86.30133128166199, 86.36260533332825, 86.33820581436157, 86.34710478782654, 86.32163739204407, 86.30671739578247, 86.30664730072021, 86.31598019599915, 86.30691027641296, 86.33946537971497, 86.30651330947876, 86.33665537834167, 86.33103060722351, 86.30533838272095, 86.34090757369995, 86.32657098770142, 86.34266805648804, 86.33779072761536, 86.2949538230896, 86.33672046661377, 86.3398666381836, 86.364511013031, 86.33096265792847, 86.3878664970398, 86.36379671096802, 86.32892107963562, 86.32164263725281, 86.36169338226318, 86.31366872787476, 86.31695103645325, 86.35491394996643, 86.32808327674866, 86.33476495742798, 86.36376571655273, 86.33310031890869, 86.34321188926697, 86.33175802230835, 86.32792973518372, 86.34621858596802, 86.33282923698425, 86.55658507347107, 86.59651350975037, 86.35859823226929, 86.35459733009338, 86.37507581710815, 86.35155701637268, 86.3584372997284, 86.32677602767944, 86.40164971351624, 86.36380505561829, 86.39112448692322, 86.36488795280457, 86.30775904655457, 86.3231794834137, 86.32865500450134, 86.34997320175171, 86.3250241279602, 86.39604115486145, 86.37478399276733, 86.36877155303955, 86.38985443115234, 86.30314540863037, 86.32453179359436, 86.35559630393982, 86.34183645248413, 86.31383609771729, 86.35509896278381, 86.3685462474823, 86.3541316986084, 86.34858059883118, 86.35264110565186, 86.37823867797852, 86.34251642227173, 86.36864423751831, 86.38945984840393, 86.40351605415344, 86.35545516014099, 86.39423608779907, 86.38550806045532, 86.34785318374634, 86.41557908058167, 86.35715556144714, 86.33350563049316, 86.37352991104126, 86.34948372840881, 86.3556399345398, 86.34731197357178, 86.39706826210022, 86.30405879020691, 86.33657360076904, 86.5148708820343, 86.3266875743866, 86.31954288482666, 86.32645344734192, 86.30705070495605, 86.36324429512024, 86.33993864059448, 86.33389544487, 86.34361696243286, 86.27439618110657, 86.35480546951294, 86.37217116355896, 86.36375522613525, 86.31228923797607, 86.3524010181427, 86.376718044281, 86.31182622909546, 86.3245575428009, 86.32618999481201, 86.360435962677, 86.36841583251953, 86.28039622306824, 86.33037495613098, 86.3388466835022, 86.32531070709229, 86.31369709968567, 86.38770246505737, 86.34112048149109, 86.31444954872131, 86.36603140830994, 86.32303881645203, 86.32277846336365, 86.31362915039062, 86.33304929733276, 86.36498546600342, 86.33271360397339, 86.34727001190186, 86.35630559921265, 86.30622458457947, 86.31985640525818]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.0005-wdecay0.2-seed42.json <==
{"train_acc": [34.766, 51.344, 59.928, 66.272, 71.13, 74.648, 77.598, 79.684, 81.47, 83.012, 84.16, 85.33, 86.318, 87.0, 88.058, 88.574, 89.156, 89.622, 90.368, 90.626, 91.0, 91.338, 91.676, 92.134, 92.156, 92.766, 92.768, 92.996, 93.142, 93.046, 93.7, 93.628, 93.746, 94.066, 93.99, 94.202, 94.292, 94.262, 94.304, 94.484, 94.516, 94.858, 94.696, 94.776, 95.042, 94.764, 94.872, 95.164, 95.098, 95.306, 95.29, 95.154, 95.504, 95.52, 95.412, 95.716, 95.47, 95.794, 95.672, 95.778, 95.962, 95.806, 95.926, 96.096, 96.03, 95.966, 96.3, 96.022, 96.146, 96.228, 96.192, 96.08, 96.184, 96.3, 96.236, 96.34, 96.61, 96.484, 96.284, 96.456, 96.59, 96.596, 96.546, 96.832, 96.42, 96.674, 96.592, 96.706, 96.956, 96.952, 96.678, 96.738, 96.946, 96.816, 96.958, 97.058, 97.086, 96.708, 97.192, 97.006, 97.142, 97.03, 97.002, 97.004, 97.078, 97.166, 96.988, 97.066, 97.226, 97.364, 97.114, 97.108, 97.116, 97.106, 97.304, 97.03, 97.226, 97.16, 97.352, 97.392, 97.162, 97.248, 97.14, 97.508, 97.308, 97.454, 97.298, 97.436, 97.102, 97.38, 97.3, 97.214, 97.358, 97.476, 97.412, 97.504, 97.538, 97.384, 97.334, 97.31, 97.286, 97.35, 97.616, 97.418, 97.296, 97.648, 97.604, 97.524, 97.654, 97.334, 99.202, 99.636, 99.758, 99.818, 99.834, 99.868, 99.916, 99.91, 99.932, 99.952, 99.958, 99.944, 99.958, 99.952, 99.966, 99.968, 99.966, 99.958, 99.958, 99.966, 99.958, 99.966, 99.97, 99.982, 99.98, 99.976, 99.96, 99.978, 99.978, 99.978, 99.978, 99.978, 99.984, 99.974, 99.976, 99.978, 99.956, 99.988, 99.96, 99.976, 99.98, 99.988, 99.976, 99.974, 99.99, 99.976, 99.98, 99.98, 99.98, 99.972], "test_acc": [47.07, 55.65, 62.29, 68.96, 70.92, 74.84, 75.33, 78.03, 79.34, 80.79, 82.44, 82.49, 82.51, 81.84, 84.74, 84.26, 84.78, 85.39, 85.17, 83.71, 85.9, 85.22, 86.08, 86.31, 86.38, 84.83, 88.79, 84.17, 86.84, 85.46, 87.75, 87.17, 88.43, 88.15, 86.88, 88.28, 86.46, 86.06, 87.93, 89.96, 86.42, 88.29, 85.49, 87.36, 87.1, 88.68, 88.24, 87.85, 87.26, 89.12, 89.55, 89.76, 88.03, 87.47, 89.88, 89.03, 89.64, 89.56, 88.58, 90.03, 90.02, 88.8, 88.74, 90.69, 89.04, 89.07, 90.28, 89.56, 91.02, 89.7, 90.07, 90.37, 89.21, 90.07, 87.84, 89.73, 88.73, 90.29, 90.01, 90.25, 87.55, 89.75, 90.98, 89.25, 88.94, 91.08, 90.39, 91.63, 89.45, 89.42, 90.1, 91.01, 90.54, 89.92, 90.51, 90.23, 90.32, 89.71, 90.72, 90.68, 89.76, 90.26, 88.39, 88.31, 88.66, 89.34, 91.52, 90.26, 91.32, 89.25, 88.78, 90.6, 90.69, 91.79, 91.03, 90.08, 90.35, 89.86, 90.65, 90.93, 92.08, 90.45, 91.34, 89.22, 91.59, 90.17, 90.94, 89.98, 89.98, 90.09, 90.68, 91.08, 89.87, 90.1, 87.64, 91.9, 89.82, 90.18, 90.32, 91.24, 90.48, 90.79, 89.99, 89.88, 91.8, 91.14, 91.57, 92.02, 90.1, 91.58, 94.26, 94.34, 94.38, 94.59, 94.71, 94.68, 94.73, 94.85, 94.61, 94.79, 94.73, 94.69, 94.78, 94.84, 94.74, 94.7, 94.83, 94.9, 94.69, 94.89, 94.99, 94.93, 94.78, 94.72, 94.87, 94.83, 94.93, 94.92, 94.85, 94.78, 94.81, 94.85, 94.85, 94.75, 94.72, 94.84, 94.74, 94.82, 94.82, 94.75, 94.79, 94.86, 94.81, 94.84, 94.81, 94.81, 94.85, 94.88, 94.83, 94.97], "train_loss": [677.3306282758713, 520.3188143968582, 435.72912406921387, 373.13646054267883, 320.00942730903625, 282.2966982126236, 251.7891829609871, 226.7648365199566, 209.21103844046593, 192.5539195239544, 179.2329992055893, 164.70627327263355, 155.04487958550453, 146.896667689085, 137.52403011918068, 129.82185652852058, 123.60754211246967, 117.84350976347923, 110.62996841967106, 107.21813680231571, 102.51317483186722, 99.35528262704611, 95.21451195329428, 90.07702192664146, 89.85360485315323, 83.3775337561965, 83.47679311037064, 81.05677154660225, 78.31853224337101, 78.39322108775377, 73.21651392802596, 72.71045153960586, 72.99209506437182, 68.95021498203278, 69.33730896562338, 66.51549696177244, 66.9186258725822, 66.17078824341297, 66.01577138528228, 63.910969223827124, 63.87945741042495, 60.291255585849285, 61.405755400657654, 61.53728340566158, 58.30866549164057, 61.03537951037288, 58.9549643099308, 58.22997022420168, 57.4432507455349, 55.003056360408664, 55.31103139743209, 56.75601211562753, 52.723342422395945, 53.265448309481144, 54.00223917514086, 51.299756832420826, 53.1401452422142, 50.9890192002058, 50.705992793664336, 50.34947199001908, 49.23875366896391, 49.1619694493711, 48.47315905243158, 47.186641125008464, 47.31172585114837, 47.812928937375546, 45.113561775535345, 47.87562358379364, 47.536113515496254, 45.73796992748976, 45.74074096046388, 46.98093416541815, 45.87865957804024, 45.201735850423574, 45.786530032753944, 44.958365481346846, 41.86327960155904, 42.905805898830295, 44.9419809859246, 42.535042338073254, 41.96994212642312, 41.75611853599548, 41.460248997434974, 38.729703506454825, 43.056177677586675, 40.05775726400316, 41.176997097209096, 39.09853677637875, 37.85894619487226, 38.09926046617329, 40.00902723520994, 39.58370851352811, 37.7188498172909, 38.48479490727186, 37.43931854143739, 36.194793336093426, 35.99371082149446, 39.492925522848964, 34.01191880181432, 36.62124462239444, 36.194278536364436, 36.29305073618889, 36.3323243688792, 36.17901442758739, 34.98409258481115, 34.35689272545278, 35.556989300996065, 35.69263405352831, 34.26246402785182, 32.21128284372389, 35.094482654705644, 35.25773599836975, 34.24248159117997, 34.99070382118225, 32.9737191144377, 34.895081048831344, 34.09261232800782, 34.40432186424732, 32.811776800081134, 32.089917469769716, 34.278529110364616, 33.032004902139306, 34.87219482846558, 31.068404437974095, 32.97016358654946, 31.181397111155093, 33.17543595470488, 31.16794170625508, 33.889430556446314, 31.405485766008496, 32.67352097388357, 33.81429666094482, 31.74783832859248, 30.836419520899653, 31.553897471167147, 30.396299915388227, 30.133769700303674, 30.7244320679456, 31.79494732618332, 32.267527299933136, 31.960427025333047, 31.601491131819785, 29.94668993167579, 31.58574591949582, 32.490867416374385, 28.829858751036227, 29.27988059911877, 30.14842599630356, 27.936874113976955, 32.279459924437106, 11.172554727643728, 6.219848733395338, 4.567864394746721, 4.020396404899657, 3.37553047016263, 3.1742364140227437, 2.6782359634526074, 2.5664619102608413, 2.335089367814362, 2.056456085294485, 1.9979104807134718, 2.024467059643939, 1.865409045945853, 1.8722643102519214, 1.6837676772847772, 1.7006410476751626, 1.6757336251903325, 1.727863025618717, 1.7171215598937124, 1.6219851777423173, 1.728231160202995, 1.5089768579928204, 1.5820979361888021, 1.3679002610733733, 1.4208480822853744, 1.4784559113904834, 1.562619496602565, 1.4566041564103216, 1.4330186216393486, 1.4221191245596856, 1.4574874793179333, 1.3286182582378387, 1.2908940628403798, 1.374773285118863, 1.4258345927810296, 1.4002074634190649, 1.5682585133472458, 1.36404033517465, 1.5428457726957276, 1.3392168798018247, 1.2625930233625695, 1.2237595798214898, 1.3580371112329885, 1.3607658300315961, 1.2171706552617252, 1.3518035385059193, 1.3149314653128386, 1.2480184057494625, 1.2714717426570132, 1.4445358109660447], "test_loss": [113.73365950584412, 96.55335533618927, 83.83746707439423, 70.10492664575577, 67.09481418132782, 56.25435560941696, 56.82203435897827, 51.04116317629814, 47.79151827096939, 45.00600630044937, 41.017248183488846, 41.67599084973335, 41.84483943879604, 44.4466465562582, 36.211591839790344, 37.66684564948082, 35.50659514963627, 35.797711819410324, 35.37398134171963, 42.11414538323879, 34.977177396416664, 35.10580100119114, 33.054871916770935, 33.21167877316475, 34.14910709857941, 37.653870075941086, 27.070991963148117, 40.83240243792534, 32.28134360909462, 36.80232773721218, 30.833985283970833, 31.496912568807602, 28.631108731031418, 29.890378519892693, 33.598521545529366, 29.13639611005783, 33.757156521081924, 35.50344464182854, 30.39340691268444, 24.77559344470501, 34.45787714421749, 29.008281536400318, 38.69125857949257, 32.47585265338421, 32.96690821647644, 29.46343770623207, 30.419588148593903, 30.880410995334387, 32.16046030819416, 26.927664414048195, 27.951992005109787, 25.261637300252914, 31.676567152142525, 33.74127824604511, 26.929001078009605, 28.595917597413063, 26.123401626944542, 28.218020990490913, 28.868151232600212, 25.675654888153076, 25.933335348963737, 28.922702506184578, 29.403441980481148, 23.98485029488802, 28.908538565039635, 28.754020422697067, 26.752168625593185, 27.338000744581223, 23.752387523651123, 28.69681951403618, 25.737522333860397, 25.767356798052788, 28.088024377822876, 26.318223632872105, 32.61078855395317, 27.481006368994713, 31.90584323555231, 25.467127084732056, 26.65222180634737, 25.421637877821922, 34.53450605273247, 28.08739574253559, 23.67651543021202, 29.031986966729164, 31.160915106534958, 22.868088573217392, 25.243573307991028, 22.838074378669262, 29.33576336503029, 29.57821837067604, 27.7002008035779, 24.895092353224754, 26.810675889253616, 27.36520616710186, 25.42796214669943, 25.88985452055931, 25.629964783787727, 27.2343467772007, 26.427935510873795, 24.47556548565626, 29.397617504000664, 27.346916764974594, 33.48418755829334, 31.190531447529793, 31.961665615439415, 30.52705615758896, 23.058525890111923, 27.705769062042236, 23.830083392560482, 30.44102244079113, 31.39776462316513, 25.16251090168953, 26.057086125016212, 22.929611712694168, 24.94674225896597, 28.848303124308586, 27.300895795226097, 28.5237325578928, 25.616583064198494, 25.47625043988228, 22.10196553915739, 26.73645456880331, 24.170131996273994, 30.47719542682171, 23.150962501764297, 27.80365327000618, 25.948952056467533, 29.423493683338165, 28.38972097635269, 27.812285736203194, 25.96509227156639, 23.741663597524166, 27.23207612335682, 27.72188714146614, 37.72946059703827, 22.67336012609303, 30.173542395234108, 28.632876992225647, 27.834990710020065, 24.542073845863342, 26.111164703965187, 25.040069468319416, 28.895439989864826, 28.86050985008478, 22.17860985547304, 25.435035347938538, 23.00196135044098, 21.5281924828887, 29.454141214489937, 23.616087824106216, 16.63741695135832, 16.35460951924324, 16.236372778192163, 16.06606988608837, 16.12982041761279, 16.106589768081903, 16.049927193671465, 16.303266014903784, 16.39236735366285, 16.58499344997108, 16.616677476093173, 16.649726916104555, 16.73527072183788, 16.78738671913743, 17.115968510508537, 16.964825751259923, 16.874866288155317, 16.803650185465813, 16.993389504030347, 16.772224061191082, 16.641515340656042, 16.75206568837166, 16.865365331992507, 16.927662827074528, 16.597559249028563, 16.760133801028132, 16.889304978772998, 16.92279454600066, 17.15986978635192, 17.274041887372732, 17.175533240661025, 17.05586319230497, 17.06935627758503, 17.445151194930077, 17.49137208238244, 17.339904829859734, 17.42492164671421, 17.276299072429538, 17.913597149774432, 17.788101444020867, 17.55855466797948, 17.515915788710117, 17.802681662142277, 17.66847320459783, 17.849548775702715, 17.735172668471932, 17.76574666146189, 18.023821838200092, 18.1400877982378, 17.877766678109765], "epoch_time": [88.25005674362183, 86.35638070106506, 86.37330389022827, 86.45915222167969, 86.49284029006958, 86.36519074440002, 86.37030911445618, 86.43074822425842, 86.43934082984924, 86.42168927192688, 86.4191460609436, 86.43370509147644, 86.43172931671143, 86.4242513179779, 86.451819896698, 86.46125316619873, 86.44502520561218, 86.47373223304749, 86.41439008712769, 86.398770570755, 86.45227479934692, 86.37745928764343, 86.42488765716553, 86.44874382019043, 86.4305169582367, 86.44052791595459, 86.39453768730164, 86.44498944282532, 86.41062784194946, 86.45292377471924, 86.40655899047852, 86.45205068588257, 86.44652009010315, 86.46138048171997, 86.40702962875366, 86.42422556877136, 86.39935183525085, 86.43657612800598, 86.3936378955841, 86.37566542625427, 86.43470287322998, 86.46740293502808, 86.42058086395264, 86.42050695419312, 86.49153780937195, 86.45056128501892, 86.46415996551514, 86.43431115150452, 86.47002482414246, 86.47146081924438, 86.40683722496033, 86.43776988983154, 86.4450912475586, 86.44570708274841, 86.40574645996094, 86.4280743598938, 86.40829920768738, 86.4250738620758, 86.42880821228027, 86.4982397556305, 86.4026448726654, 86.4167947769165, 86.39830732345581, 86.41275596618652, 86.49498748779297, 86.4292962551117, 86.45847678184509, 86.46797561645508, 86.44961190223694, 86.49175786972046, 86.4140784740448, 86.40349817276001, 86.42288637161255, 86.45733761787415, 86.43959259986877, 86.41432785987854, 86.4330415725708, 86.44250988960266, 86.40656995773315, 86.40417766571045, 86.38019108772278, 86.39383435249329, 86.47842049598694, 86.42811012268066, 86.44457268714905, 86.43638563156128, 86.39500117301941, 86.42255091667175, 86.48409605026245, 86.40453362464905, 86.42869901657104, 86.44909167289734, 86.43111777305603, 86.4309709072113, 86.4569890499115, 86.43799805641174, 86.41984272003174, 86.4494423866272, 86.4307689666748, 86.43950319290161, 86.45244860649109, 86.51477265357971, 86.49748420715332, 86.46217203140259, 86.40650343894958, 86.46982407569885, 86.43432903289795, 86.44317126274109, 86.47982025146484, 86.42072629928589, 86.45603108406067, 86.47602152824402, 86.43470311164856, 86.38589978218079, 86.42270565032959, 86.42773842811584, 86.47667789459229, 86.46095013618469, 86.43730902671814, 86.43754839897156, 86.46531677246094, 86.4367949962616, 86.45865845680237, 86.39632868766785, 86.45435786247253, 86.46371841430664, 86.48446106910706, 86.40992021560669, 86.38244652748108, 86.46604084968567, 86.41484451293945, 86.44962000846863, 86.45776557922363, 86.41143608093262, 86.43813228607178, 86.46096897125244, 86.43946099281311, 86.46275472640991, 86.47689962387085, 86.45559334754944, 86.47598934173584, 86.4113256931305, 86.47700238227844, 86.3936140537262, 86.47070527076721, 86.46096634864807, 86.39734840393066, 86.42141938209534, 86.43050646781921, 86.45911860466003, 86.45607948303223, 86.45189905166626, 86.47112321853638, 86.43032360076904, 86.41990756988525, 86.42606520652771, 86.46749377250671, 86.43738675117493, 86.5186128616333, 86.46923995018005, 86.44879102706909, 86.42454934120178, 86.48033165931702, 86.396812915802, 86.42568874359131, 86.43837761878967, 86.45343112945557, 86.45179176330566, 86.48008942604065, 86.46087741851807, 86.4356439113617, 86.46195030212402, 86.45919251441956, 86.44887709617615, 86.49039816856384, 88.07102942466736, 86.43829989433289, 86.43946528434753, 86.44757080078125, 86.4670193195343, 86.44528555870056, 86.42490601539612, 86.41051936149597, 86.39981269836426, 86.44539666175842, 86.42826342582703, 86.39471483230591, 86.44941401481628, 86.36797094345093, 86.4637086391449, 86.4695212841034, 86.43067979812622, 86.40554141998291, 86.37231802940369, 86.47028422355652, 86.4505386352539, 86.41568613052368, 86.3972556591034, 86.44732117652893, 86.40978932380676]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.0005-wdecay0.2-seed43.json <==
{"train_acc": [35.164, 51.806, 59.782, 66.086, 70.7, 74.312, 77.384, 79.344, 81.438, 82.882, 84.212, 85.232, 86.286, 87.198, 88.094, 88.488, 89.244, 89.654, 90.35, 90.774, 90.786, 91.4, 91.77, 92.066, 92.266, 92.402, 92.752, 93.016, 93.182, 93.394, 93.564, 93.774, 94.008, 93.846, 94.134, 94.2, 94.388, 94.326, 94.464, 94.416, 94.544, 94.724, 94.728, 94.836, 94.886, 95.012, 95.112, 95.16, 95.204, 94.93, 95.442, 95.276, 95.24, 95.534, 95.516, 95.534, 95.618, 95.716, 95.824, 95.702, 95.852, 95.858, 95.886, 95.864, 95.984, 96.116, 96.046, 96.004, 96.15, 96.206, 96.252, 96.154, 96.254, 96.292, 96.242, 96.3, 96.306, 96.33, 96.38, 96.44, 96.498, 96.59, 96.558, 96.45, 96.664, 96.562, 96.622, 96.988, 96.846, 96.798, 96.758, 96.902, 97.04, 96.94, 96.912, 96.93, 97.072, 97.028, 97.008, 96.926, 96.864, 96.994, 97.096, 96.89, 97.174, 97.19, 97.098, 97.256, 97.262, 97.184, 97.206, 97.064, 97.154, 97.018, 97.14, 97.1, 97.152, 97.33, 97.038, 97.368, 97.242, 97.376, 97.416, 97.186, 97.424, 97.322, 97.204, 97.394, 97.516, 97.282, 97.284, 97.16, 97.438, 97.194, 97.386, 97.358, 97.474, 97.128, 97.58, 97.432, 97.308, 97.502, 97.44, 97.272, 97.578, 97.446, 97.498, 97.434, 97.498, 97.648, 99.16, 99.622, 99.792, 99.836, 99.858, 99.878, 99.916, 99.93, 99.936, 99.904, 99.962, 99.96, 99.962, 99.95, 99.94, 99.972, 99.95, 99.964, 99.976, 99.972, 99.976, 99.972, 99.958, 99.97, 99.96, 99.972, 99.976, 99.97, 99.982, 99.976, 99.984, 99.974, 99.978, 99.976, 99.978, 99.98, 99.98, 99.984, 99.962, 99.976, 99.982, 99.99, 99.978, 99.99, 99.98, 99.982, 99.986, 99.986, 99.964, 99.97], "test_acc": [46.08, 54.71, 62.87, 63.24, 70.92, 72.54, 76.02, 76.67, 80.76, 79.3, 80.04, 82.45, 83.14, 84.61, 84.24, 83.3, 84.91, 85.61, 85.28, 85.42, 86.1, 85.91, 86.06, 86.83, 86.8, 87.12, 86.35, 84.79, 88.1, 84.71, 87.39, 85.97, 87.04, 86.66, 86.99, 86.36, 86.96, 87.72, 85.22, 88.4, 87.49, 89.05, 86.27, 88.67, 89.29, 89.18, 87.79, 89.85, 88.63, 89.73, 87.51, 88.33, 86.38, 89.5, 88.27, 90.4, 88.81, 88.96, 87.03, 89.72, 90.41, 88.65, 88.03, 90.45, 90.61, 89.41, 89.95, 90.33, 90.1, 90.38, 90.7, 90.63, 89.82, 90.9, 90.3, 88.73, 89.77, 88.5, 89.63, 88.35, 91.16, 90.21, 90.88, 90.5, 90.43, 90.88, 88.81, 91.02, 90.91, 90.31, 90.35, 90.67, 89.78, 90.91, 91.66, 89.94, 89.38, 89.15, 89.49, 90.75, 88.48, 90.34, 89.9, 91.9, 89.08, 91.37, 90.16, 87.35, 90.15, 91.14, 90.81, 91.45, 89.4, 89.81, 91.21, 86.62, 91.5, 89.91, 90.85, 90.97, 90.92, 88.68, 90.36, 90.68, 90.99, 91.2, 88.53, 90.72, 88.96, 89.9, 91.06, 90.3, 87.04, 91.36, 90.69, 91.33, 90.59, 88.75, 91.34, 89.9, 89.79, 91.49, 91.97, 92.03, 90.19, 91.78, 91.31, 90.58, 91.66, 89.46, 94.23, 94.31, 94.46, 94.56, 94.57, 94.6, 94.7, 94.62, 94.76, 94.79, 94.78, 94.85, 94.78, 94.68, 94.75, 94.86, 94.8, 94.92, 94.79, 94.84, 94.78, 94.86, 94.96, 95.03, 94.76, 94.91, 94.89, 94.88, 94.84, 94.82, 94.88, 94.86, 94.88, 94.91, 95.04, 94.8, 94.88, 94.77, 94.83, 94.97, 94.95, 94.82, 94.93, 95.0, 94.84, 94.82, 94.92, 94.91, 94.94, 94.88], "train_loss": [681.4318610429764, 519.80348944664, 432.89342802762985, 371.70297408103943, 323.20840471982956, 284.9829891324043, 253.45101782679558, 231.16042226552963, 209.00352305173874, 192.59670740365982, 176.98328353464603, 167.6181866824627, 155.43748664855957, 145.8928375840187, 137.1970113813877, 131.0140042155981, 123.00758256018162, 116.87617813050747, 111.0083116889, 105.25663421303034, 104.30822739750147, 98.73890882730484, 93.98243556916714, 91.09446270763874, 88.1225537955761, 86.56378776580095, 82.8671742901206, 80.64902599155903, 78.67867514491081, 75.93649564683437, 74.21864631772041, 72.10070856660604, 69.216382317245, 71.20191876590252, 68.70975456014276, 67.24478777125478, 65.78785357251763, 65.86915174871683, 64.20364950969815, 65.0931795090437, 63.47203187644482, 60.92074190825224, 61.74276511371136, 59.713005278259516, 59.187469370663166, 57.53831607848406, 57.0682797729969, 56.86994751915336, 56.21464652568102, 58.09368287026882, 53.486539267003536, 55.200619876384735, 55.634005542844534, 53.16527073830366, 53.417092993855476, 52.82295695319772, 52.41937109269202, 51.018263787031174, 49.375060211867094, 51.16830350831151, 50.347043469548225, 49.084784500300884, 48.97936396673322, 48.870318822562695, 47.200088595971465, 47.5323978215456, 47.26535065099597, 48.006753247231245, 46.45168729312718, 46.1515800897032, 45.86475096642971, 46.10790018737316, 45.582882137969136, 45.20414392463863, 45.350066266953945, 43.58310307189822, 44.27420261874795, 44.92701828107238, 44.70650536194444, 44.04923304542899, 43.06720913387835, 41.782694878056645, 41.97812440991402, 42.56815837696195, 40.0610338114202, 41.4123714864254, 41.38653500750661, 37.47559120878577, 39.59740956686437, 40.07562218979001, 39.70918452180922, 37.68895315937698, 36.80893581546843, 37.356205178424716, 36.94854096695781, 37.728662168607116, 35.87464549764991, 37.07467241026461, 36.73744617216289, 37.35869223438203, 37.628898278810084, 35.94011725485325, 35.26417241431773, 37.46650071814656, 34.1832856265828, 34.81851654499769, 34.84772618301213, 34.06871962733567, 33.493858659639955, 34.01814636029303, 34.31363683566451, 35.26684585027397, 34.3692483920604, 36.08576003741473, 33.971293076872826, 34.23329320177436, 34.26360928453505, 32.770094534382224, 34.86594111844897, 32.324498360045254, 32.95806762203574, 31.848896604031324, 31.442772823385894, 33.71060558408499, 31.395861193537712, 32.45101479347795, 33.32809951901436, 31.93469108827412, 29.94818987324834, 32.904578445479274, 32.5800004042685, 33.77056865952909, 30.92116791382432, 33.206024983897805, 31.77217253856361, 31.24348065443337, 30.7853069845587, 34.446731282398105, 29.224558651447296, 30.34510370157659, 32.56732904072851, 30.343652102164924, 30.58132619317621, 32.80972704663873, 29.6906409393996, 31.24639534484595, 30.0243978202343, 30.38169132731855, 29.595660423859954, 28.963938854634762, 11.562164927832782, 5.94161970121786, 4.313218202907592, 3.6909619886428118, 3.3045755848288536, 3.046746854670346, 2.5565844930242747, 2.3235272949095815, 2.245522911893204, 2.3544526633340865, 2.013824376510456, 1.8194969228934497, 1.8242109327111393, 1.826168148778379, 1.9480373612605035, 1.6872997197788209, 1.778178685810417, 1.6412795733194798, 1.550103716319427, 1.6641825274564326, 1.5162012204527855, 1.5314365597441792, 1.6472708124201745, 1.549218733329326, 1.5467489243019372, 1.543098385562189, 1.3854601786006242, 1.4751526170875877, 1.4136870888760313, 1.4321543492842466, 1.411195722175762, 1.4957966107176617, 1.410470722708851, 1.3845033191610128, 1.4072384299943224, 1.3570614266209304, 1.4032009629299864, 1.3790988571709022, 1.418709349236451, 1.3373174167936668, 1.386949148727581, 1.2752816691063344, 1.3469493354205042, 1.2632970565464348, 1.2414931998355314, 1.3366185200866312, 1.3334721508435905, 1.2054328907979652, 1.3491730126552284, 1.4118861133465543], "test_loss": [115.9931446313858, 98.03172254562378, 85.0343012213707, 85.39073705673218, 65.60643184185028, 63.46680945158005, 54.73598673939705, 54.03206607699394, 44.67951348423958, 47.6795294880867, 47.41052779555321, 41.23312097787857, 39.9721462726593, 36.502298787236214, 37.783710300922394, 39.420873403549194, 36.1885389983654, 34.96484899520874, 36.41071458160877, 34.7217990309, 34.023873418569565, 35.86525520682335, 33.34636655449867, 32.86401845514774, 33.95724353194237, 31.959917917847633, 34.37426096200943, 39.18083366751671, 28.87717153131962, 38.34689089655876, 31.91949124634266, 35.27160827815533, 32.861459493637085, 33.57156954705715, 33.8017265945673, 35.4649441242218, 31.98174510896206, 30.78100523352623, 39.55197951197624, 29.43780106306076, 30.017416149377823, 27.769451901316643, 36.83668251335621, 29.539635464549065, 27.36942256987095, 27.39964534342289, 31.50815762579441, 25.775903552770615, 29.182664334774017, 26.085500970482826, 33.005652874708176, 29.393930956721306, 35.11731979250908, 27.693812794983387, 31.338021084666252, 24.94442494213581, 29.73651224374771, 29.690156877040863, 34.66648259758949, 27.299401618540287, 25.29438206553459, 28.97551292181015, 32.52207048237324, 25.55932652950287, 24.794686436653137, 27.807320833206177, 25.505265682935715, 24.517292127013206, 26.44439923763275, 25.312207654118538, 24.983904242515564, 25.09813793003559, 27.79983013868332, 24.25584725290537, 25.61895562708378, 31.26912796497345, 27.69715739786625, 32.07567074894905, 28.593491278588772, 30.68321581184864, 23.406696766614914, 25.953109845519066, 24.546279847621918, 25.690022625029087, 26.102224223315716, 24.662546321749687, 29.367832869291306, 24.37645675241947, 24.416245862841606, 27.32292550802231, 26.321927398443222, 25.855594784021378, 29.063226237893105, 25.0425556153059, 22.80423329770565, 26.98656226694584, 30.065121814608574, 30.13414227962494, 29.37756210565567, 25.727235853672028, 32.19108019769192, 27.097829058766365, 26.83975552022457, 22.664213091135025, 30.051782190799713, 24.318772111088037, 25.80632334947586, 37.59035360813141, 26.51454508304596, 25.046045199036598, 25.07080800831318, 23.051220685243607, 29.653230279684067, 28.832497283816338, 23.893945075571537, 39.79940712451935, 22.913017198443413, 27.230638215318322, 25.34316775202751, 25.86907785385847, 25.30545011162758, 32.281711503863335, 27.047430709004402, 25.317908719182014, 25.705574616789818, 24.402776524424553, 31.884584605693817, 25.283120289444923, 31.642925664782524, 26.986717611551285, 24.17330765724182, 27.31075882911682, 37.19420552253723, 24.29342034459114, 26.88318681716919, 24.568217515945435, 25.510230600833893, 30.82961244881153, 24.100164726376534, 29.270964458584785, 28.274972826242447, 23.181137330830097, 22.36166564375162, 22.0589305087924, 29.159287348389626, 23.134934686124325, 23.347134992480278, 27.6967875957489, 24.03496028482914, 33.829604119062424, 16.09272461384535, 16.279758982360363, 16.185155276209116, 16.327504821121693, 16.438552349805832, 16.572816845029593, 16.351760044693947, 16.392607167363167, 16.57226037234068, 16.481160201132298, 16.405465472489595, 16.41601800918579, 16.482987891882658, 16.570338003337383, 16.552929162979126, 16.591865327209234, 16.598645789548755, 16.60881526954472, 16.703909438103437, 16.827994719147682, 16.863390300422907, 16.669330768287182, 16.708257719874382, 16.7519324272871, 16.946629479527473, 16.85566107928753, 17.024587746709585, 16.795540876686573, 17.005285695195198, 17.07949324697256, 17.026160895824432, 16.977562218904495, 16.98454273119569, 17.028876088559628, 16.71174981817603, 17.205090895295143, 17.19063276052475, 17.442801497876644, 17.28939838707447, 17.156214840710163, 17.38446259126067, 17.25136759132147, 17.40553168579936, 17.260423224419355, 17.42333871498704, 17.592858869582415, 17.627668768167496, 17.82292525842786, 17.82722245901823, 17.896265666931868], "epoch_time": [46.26942849159241, 44.09487318992615, 43.95940613746643, 44.02706956863403, 43.75079417228699, 43.89900541305542, 44.08951687812805, 44.01114273071289, 43.94194531440735, 43.963895082473755, 44.055312633514404, 43.99769401550293, 43.88615274429321, 43.81927680969238, 44.067694902420044, 43.89234733581543, 43.80860137939453, 43.90760517120361, 43.79493808746338, 44.00534963607788, 43.83153247833252, 43.769102334976196, 43.72797632217407, 43.97018551826477, 44.18803572654724, 44.22542715072632, 44.147297620773315, 44.169296979904175, 44.20524001121521, 44.19110703468323, 44.43165421485901, 44.25108551979065, 44.179736614227295, 44.480878591537476, 44.13300943374634, 44.30941128730774, 44.19737362861633, 44.10047101974487, 44.15978193283081, 44.208985328674316, 44.142138719558716, 44.19014096260071, 44.309818506240845, 44.09764075279236, 44.271095752716064, 44.340057611465454, 44.03723907470703, 44.41744089126587, 44.32588601112366, 44.19298195838928, 44.23316216468811, 44.112013816833496, 44.04431700706482, 44.088287591934204, 44.01891541481018, 44.03692269325256, 43.92822980880737, 43.952815532684326, 44.02135229110718, 43.84499645233154, 43.873680114746094, 43.97739338874817, 43.98031949996948, 44.068591833114624, 43.95981407165527, 43.846691608428955, 43.75220561027527, 44.006937980651855, 43.903353691101074, 44.22078084945679, 43.994730949401855, 43.91510820388794, 43.85932183265686, 43.913559675216675, 44.06502318382263, 43.926284074783325, 43.97341060638428, 44.01040053367615, 43.89940595626831, 43.85143232345581, 44.018162965774536, 43.88650107383728, 44.15152192115784, 44.00280046463013, 43.9697482585907, 43.99986481666565, 44.13360047340393, 44.14211463928223, 44.189751625061035, 44.07395839691162, 44.08095335960388, 43.9758415222168, 44.29080009460449, 43.992629051208496, 44.27043890953064, 44.16819500923157, 44.227325439453125, 44.33595585823059, 44.230536222457886, 43.96632790565491, 44.46047520637512, 44.42659854888916, 44.206239223480225, 44.27041792869568, 44.375736713409424, 44.173521280288696, 44.29113817214966, 44.21218180656433, 44.229382038116455, 44.185707807540894, 44.464664936065674, 44.3574652671814, 44.026511430740356, 44.398637533187866, 44.408270597457886, 44.14173078536987, 44.021496295928955, 43.93289613723755, 43.83130383491516, 43.95346283912659, 43.99754071235657, 44.10376763343811, 44.028810024261475, 44.20934748649597, 43.81845784187317, 43.864264249801636, 43.9534170627594, 43.97996139526367, 44.06909680366516, 43.8768675327301, 44.08916997909546, 43.84281086921692, 43.95975136756897, 44.16055130958557, 44.029006481170654, 43.94979929924011, 43.964083671569824, 44.018489360809326, 44.142722606658936, 43.86152744293213, 43.95288586616516, 44.034828662872314, 43.94633436203003, 44.25741529464722, 43.922361850738525, 44.10856318473816, 44.18693947792053, 43.933672189712524, 43.90276098251343, 44.24486994743347, 44.226311922073364, 44.35009050369263, 44.13600564002991, 44.11017823219299, 44.177388429641724, 44.46504068374634, 44.22613167762756, 44.19803071022034, 44.23190116882324, 44.29200100898743, 44.08910918235779, 43.976523876190186, 44.314268827438354, 44.219852924346924, 44.244959115982056, 44.147035360336304, 44.63945817947388, 44.2479784488678, 44.42591452598572, 44.18443059921265, 44.25979471206665, 44.17674398422241, 44.43156599998474, 44.17060971260071, 44.297632694244385, 44.23759150505066, 44.013678312301636, 44.163156270980835, 44.026349782943726, 44.041205167770386, 44.21900653839111, 43.87664246559143, 44.11901617050171, 44.03751230239868, 43.80915856361389, 44.039777755737305, 43.78942012786865, 44.060410261154175, 44.16651439666748, 43.98313307762146, 43.94545602798462, 44.170743227005005, 43.79186224937439, 44.03145670890808, 44.029536485672, 43.95300030708313, 44.0833785533905, 44.23241186141968, 43.96914029121399, 43.859769105911255]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.0005-wdecay0.2-seed44.json <==
{"train_acc": [34.968, 50.898, 59.12, 65.39, 69.722, 73.864, 76.788, 79.296, 81.072, 82.894, 83.894, 85.254, 86.142, 87.182, 87.898, 88.69, 89.082, 90.002, 90.154, 90.842, 90.892, 91.492, 91.778, 92.128, 92.542, 92.562, 92.738, 92.772, 93.382, 93.58, 93.508, 93.696, 93.854, 94.018, 94.128, 94.436, 94.268, 94.314, 94.572, 94.504, 94.652, 94.51, 95.038, 94.756, 94.98, 94.998, 94.934, 95.282, 95.084, 95.364, 95.384, 95.372, 95.352, 95.702, 95.206, 95.704, 95.528, 95.774, 95.896, 95.918, 95.672, 96.018, 95.89, 95.928, 96.004, 96.172, 96.086, 96.092, 96.288, 96.084, 96.108, 96.4, 95.978, 96.222, 96.354, 96.204, 96.37, 96.59, 96.346, 96.356, 96.31, 96.608, 96.574, 96.68, 96.794, 96.716, 96.658, 96.858, 96.75, 97.03, 96.698, 96.836, 97.048, 96.792, 96.866, 96.944, 97.056, 97.0, 96.896, 97.188, 96.88, 97.008, 97.15, 97.16, 96.974, 97.02, 97.226, 96.946, 97.218, 96.964, 97.21, 97.322, 97.192, 96.986, 97.098, 97.132, 97.19, 97.33, 97.17, 97.258, 97.446, 97.184, 97.334, 97.246, 97.102, 97.434, 97.302, 97.454, 97.308, 97.4, 97.368, 97.422, 97.506, 97.386, 97.416, 97.426, 97.338, 97.394, 97.278, 97.284, 97.468, 97.442, 97.5, 97.33, 97.482, 97.422, 97.444, 97.526, 97.634, 97.46, 99.116, 99.662, 99.8, 99.824, 99.876, 99.882, 99.904, 99.924, 99.942, 99.948, 99.964, 99.952, 99.942, 99.95, 99.952, 99.96, 99.948, 99.966, 99.96, 99.96, 99.968, 99.974, 99.976, 99.976, 99.958, 99.972, 99.962, 99.982, 99.984, 99.988, 99.99, 99.966, 99.978, 99.978, 99.986, 99.984, 99.982, 99.98, 99.986, 99.988, 99.984, 99.97, 99.982, 99.99, 99.982, 99.99, 99.982, 99.974, 99.982, 99.97], "test_acc": [45.57, 52.02, 61.51, 64.34, 70.94, 69.29, 77.08, 75.71, 76.08, 81.28, 78.7, 82.76, 82.07, 83.38, 83.03, 80.96, 85.84, 83.79, 86.11, 85.22, 85.07, 86.51, 86.98, 86.64, 86.81, 87.05, 84.91, 85.15, 86.81, 86.97, 87.98, 87.81, 86.84, 85.49, 88.53, 87.55, 87.59, 86.56, 87.8, 88.27, 84.88, 87.2, 88.09, 88.37, 88.99, 88.5, 88.09, 88.54, 89.5, 89.15, 87.38, 90.03, 89.15, 84.66, 88.58, 88.77, 88.15, 89.27, 88.83, 87.31, 89.76, 89.66, 90.38, 89.1, 90.01, 88.37, 90.3, 89.64, 90.77, 90.34, 88.32, 90.24, 90.35, 90.71, 88.4, 90.0, 90.2, 89.65, 90.09, 89.86, 89.53, 90.58, 90.61, 90.65, 90.07, 90.05, 90.02, 90.46, 89.82, 88.33, 90.81, 90.17, 89.54, 87.93, 89.95, 90.27, 89.25, 89.96, 91.1, 91.3, 91.29, 91.77, 91.11, 88.91, 90.6, 89.72, 89.92, 90.27, 90.34, 90.09, 90.64, 91.89, 88.71, 90.66, 91.22, 91.71, 89.44, 89.85, 89.74, 90.57, 90.16, 91.12, 88.29, 89.82, 91.31, 89.63, 90.79, 91.0, 91.68, 91.4, 91.22, 91.57, 88.78, 90.31, 91.23, 90.95, 90.66, 91.8, 91.48, 89.86, 90.4, 89.72, 91.44, 90.96, 89.88, 89.84, 90.78, 89.63, 90.77, 91.51, 94.16, 94.4, 94.58, 94.57, 94.7, 94.66, 94.64, 94.68, 94.81, 94.72, 94.86, 94.81, 94.84, 94.84, 94.82, 94.77, 94.85, 94.86, 94.87, 94.69, 94.82, 94.87, 95.14, 94.93, 94.93, 95.0, 94.78, 94.79, 94.75, 94.84, 94.83, 94.81, 94.9, 94.94, 94.93, 94.96, 94.85, 94.9, 94.91, 94.73, 94.86, 94.9, 94.83, 94.8, 94.93, 95.0, 95.0, 94.85, 94.84, 94.77], "train_loss": [678.9304934740067, 525.4989926815033, 440.9094062447548, 377.5736720561981, 331.7245325446129, 290.96402990818024, 259.1903618276119, 234.23388865590096, 212.88967326283455, 193.73698437213898, 181.51832358539104, 167.99556076526642, 157.36797808110714, 146.06331904232502, 139.14760649204254, 129.3207452893257, 123.65610595047474, 115.24586689472198, 113.16433429718018, 105.84306209534407, 102.78119058907032, 97.48409678786993, 94.33466866612434, 91.15095309913158, 85.41452445834875, 85.29288121312857, 81.893150806427, 82.09532325714827, 76.13831001520157, 74.97887907922268, 73.98661019653082, 72.64773534983397, 71.53792502731085, 69.28605369478464, 68.6105594560504, 65.80158993601799, 66.59296412020922, 66.24387579038739, 63.175264962017536, 64.60990719869733, 61.76647926494479, 62.72375373542309, 59.35285831987858, 61.09338419139385, 58.77730384469032, 59.68620631098747, 59.4163857921958, 55.732625275850296, 58.23765201866627, 54.97549570724368, 54.30863170325756, 54.468178268522024, 55.446435648947954, 52.154586624354124, 55.76691025868058, 50.929552141577005, 52.98381834849715, 50.929351057857275, 50.29309453256428, 49.03660613670945, 52.272009413689375, 47.79761487804353, 49.32405944913626, 48.58564047142863, 49.01568680256605, 46.02494914457202, 47.55121841840446, 47.59227320365608, 45.52858261577785, 46.51523765176535, 46.52653247863054, 44.490583438426256, 47.64284078218043, 45.93379525281489, 44.49874247610569, 45.28045832365751, 44.584344984963536, 42.0842344854027, 44.77533984929323, 43.846587892621756, 44.080674869939685, 41.39962791278958, 42.15740553662181, 41.27972390688956, 39.368161199614406, 40.416007827967405, 40.17618193104863, 39.03621725179255, 40.548317324370146, 36.503210289403796, 39.686886860989034, 38.12787403445691, 36.10053084231913, 37.80551374703646, 37.46402542106807, 37.03977272287011, 35.828288197517395, 36.17147544771433, 37.20740767940879, 34.59233829379082, 37.289612820371985, 35.534888815134764, 35.72791009861976, 34.78130463138223, 35.534347352571785, 36.42619686573744, 33.74307011440396, 36.80561207048595, 33.981397822499275, 36.57886158954352, 34.36210456863046, 32.22345160972327, 34.31294170115143, 36.00634144805372, 34.907421581447124, 34.05672856699675, 33.365850541740656, 32.47780763544142, 34.58271986991167, 33.160968977957964, 30.753835771232843, 33.54436198249459, 31.93255876749754, 32.58454590290785, 34.11247080564499, 31.333588305860758, 32.60033686365932, 31.562714276835322, 32.33077090512961, 31.324766253121197, 32.179457906633615, 30.922365486621857, 30.66870273090899, 31.70633009634912, 31.02157900482416, 31.637435164302588, 31.459833124652505, 31.597113467752934, 33.19003989547491, 32.01125732250512, 30.416071325540543, 31.46096232533455, 30.503707417286932, 32.473995089530945, 30.49800937063992, 31.69522365182638, 30.16458445135504, 30.068205158226192, 28.451482974924147, 30.452882081270218, 12.580825559794903, 6.008541743271053, 4.527799483388662, 3.824880582280457, 3.2325038933195174, 2.950108360266313, 2.7601202251389623, 2.5232517870608717, 2.226442331681028, 2.2203035617712885, 1.8730658905114979, 2.0196128205861896, 1.9386615534313023, 1.869549355469644, 1.880154152167961, 1.8216855938080698, 1.8395832208916545, 1.7055830142926425, 1.6988586904481053, 1.693359749391675, 1.59973458154127, 1.5685498535167426, 1.5188342841574922, 1.4820752895902842, 1.5947218872606754, 1.558442562352866, 1.5201744146179408, 1.4165169005282223, 1.390455688117072, 1.4143382168840617, 1.3502331693889573, 1.4580231254221871, 1.4373233183287084, 1.3422805484151468, 1.3213024840224534, 1.3558118356158957, 1.2918791783740744, 1.3390071532921866, 1.3286797304172069, 1.3035654913401231, 1.2973342875484377, 1.4043818205827847, 1.2777059577638283, 1.2562289570923895, 1.2576003433205187, 1.2594997466076165, 1.356467128265649, 1.404870888683945, 1.2833977022673935, 1.375842350302264], "test_loss": [117.4870353937149, 107.46719545125961, 86.02890062332153, 81.20143067836761, 65.64786100387573, 69.6604672074318, 51.60919705033302, 55.330306589603424, 56.560044437646866, 43.60562148690224, 50.034220069646835, 40.429252088069916, 41.738858461380005, 39.613338619470596, 39.71555969119072, 46.659501165151596, 34.239553451538086, 38.881856366992, 32.74764719605446, 35.7935289144516, 37.85746939480305, 32.80172571539879, 31.960144385695457, 31.620469093322754, 32.01514150202274, 32.584265768527985, 37.0530289709568, 36.188496217131615, 33.65405958890915, 31.657427351921797, 30.040581598877907, 29.84555847942829, 33.1766514480114, 36.976572304964066, 28.16945919394493, 31.10861499607563, 31.541741490364075, 32.89756490290165, 30.9009447991848, 30.429483950138092, 39.51829458773136, 32.03118370473385, 30.53832718729973, 29.57853563129902, 27.742904111742973, 28.1744491904974, 29.161506190896034, 29.806045800447464, 27.495980732142925, 27.90573128312826, 33.81089743971825, 25.76282386481762, 28.312719389796257, 43.53715793788433, 29.655404314398766, 28.113720670342445, 31.80548621714115, 27.92104060947895, 28.49910232424736, 33.477602288126945, 26.354491710662842, 26.284877076745033, 24.94970341026783, 29.327743902802467, 25.40423059463501, 31.261685580015182, 24.67970198392868, 27.331491082906723, 23.92025838047266, 24.5671928524971, 30.776358142495155, 25.550050735473633, 25.710794530808926, 23.3720877841115, 31.828476294875145, 26.24262447655201, 25.457660675048828, 29.11312834918499, 27.3957035318017, 26.895053669810295, 27.772887736558914, 25.19009993970394, 25.87960124015808, 25.009066626429558, 26.972075134515762, 27.5622438788414, 26.59963235259056, 25.594640016555786, 26.34339245315641, 32.40137521922588, 25.31567081809044, 26.427337758243084, 30.82215306162834, 35.671029925346375, 28.123072251677513, 26.827042616903782, 29.23849642276764, 26.814332775771618, 23.87184602022171, 23.324085645377636, 24.484761282801628, 22.88048604130745, 23.650399677455425, 31.939014218747616, 25.489091604948044, 27.6192267537117, 28.019191086292267, 26.284044191241264, 26.62817820906639, 28.942111171782017, 26.31158670783043, 23.786281406879425, 31.595999717712402, 25.926273114979267, 24.736753895878792, 23.340130411088467, 30.680833872407675, 30.25480404496193, 28.22687677294016, 25.540623299777508, 27.47063371166587, 24.823400154709816, 33.94646751880646, 28.871128499507904, 24.26351861655712, 30.535599552094936, 25.67863041907549, 25.657754749059677, 23.874770119786263, 22.43894187361002, 24.823874682188034, 22.703845754265785, 33.95783178508282, 25.686866767704487, 25.117701411247253, 24.584100171923637, 26.460293158888817, 22.771615371108055, 24.442047096788883, 29.454925015568733, 28.036229267716408, 28.8661839812994, 24.011770583689213, 24.696159295737743, 31.191667929291725, 27.635818764567375, 25.915239945054054, 28.60011126101017, 25.70338410884142, 24.079244188964367, 15.715892113745213, 15.52862242422998, 15.599698711186647, 15.807569622062147, 15.826458646915853, 15.82969981059432, 16.159158246591687, 16.05271724332124, 15.676736371591687, 15.761057492345572, 15.8622787008062, 15.95270966552198, 16.045429347082973, 15.81795784831047, 16.123704113066196, 16.158924527466297, 15.972888626158237, 16.0777201987803, 16.240489600226283, 16.351717467419803, 16.293104683980346, 16.10197077691555, 15.961995227262378, 16.24218129646033, 16.010175191797316, 16.09906260110438, 16.35399010963738, 16.443726919591427, 16.455724893137813, 16.463131990283728, 16.572334829717875, 16.424054162576795, 16.732707945629954, 16.72109686397016, 16.723583379760385, 16.55650281533599, 16.86096664890647, 16.836703350767493, 16.810035526752472, 17.028827039524913, 17.009303176775575, 17.242312910035253, 17.147723402827978, 17.090176813304424, 17.30771728232503, 17.216220177710056, 16.766344163566828, 17.26431575231254, 17.537390898913145, 17.149454079568386], "epoch_time": [88.45006370544434, 86.53749394416809, 87.66350769996643, 88.00464224815369, 87.64982891082764, 86.5616466999054, 86.51745128631592, 87.65119910240173, 86.56431198120117, 88.35062766075134, 86.55518841743469, 86.60212731361389, 87.67472672462463, 86.53271269798279, 86.59200263023376, 87.65189909934998, 87.64523220062256, 87.96928715705872, 87.58593106269836, 86.54144716262817, 86.58318781852722, 87.70218062400818, 86.55360317230225, 87.38392329216003, 86.58392548561096, 86.57563710212708, 86.5267539024353, 86.5455949306488, 87.60294580459595, 86.54454064369202, 86.54150009155273, 86.6037847995758, 87.66041445732117, 86.53295850753784, 87.71095418930054, 87.82213473320007, 86.50283312797546, 86.61940670013428, 86.54755401611328, 86.55418491363525, 86.59136843681335, 87.63724827766418, 87.77038884162903, 87.8940122127533, 86.5530424118042, 88.35838270187378, 87.63467597961426, 86.52822065353394, 86.53222131729126, 87.90400624275208, 87.66146349906921, 89.06474471092224, 88.66500806808472, 88.5575168132782, 87.72839164733887, 86.66341590881348, 86.55112791061401, 87.57421517372131, 86.56272029876709, 87.5770354270935, 88.68920230865479, 87.67274618148804, 86.59425258636475, 86.5772852897644, 88.05533504486084, 86.59901738166809, 87.76684522628784, 86.60713601112366, 86.56987881660461, 86.54009318351746, 87.71951365470886, 87.81348514556885, 86.58455610275269, 88.06720066070557, 88.49906253814697, 87.63923168182373, 86.55526947975159, 88.2347424030304, 86.5596034526825, 87.65093493461609, 86.56831884384155, 87.61487007141113, 87.66997456550598, 86.54732513427734, 86.59048342704773, 88.31701993942261, 87.76155495643616, 87.60038709640503, 86.59321403503418, 88.4355046749115, 86.56695628166199, 87.82130742073059, 86.56163454055786, 88.07774066925049, 87.69925880432129, 86.54525256156921, 86.54029679298401, 87.75445866584778, 86.54654359817505, 86.554922580719, 87.88532614707947, 88.07435417175293, 86.55069088935852, 86.59381175041199, 87.90075898170471, 88.3927206993103, 87.74546504020691, 87.68590927124023, 92.35786724090576, 86.60123920440674, 86.61745691299438, 86.63274359703064, 86.54350209236145, 86.58658337593079, 86.55329847335815, 86.54468750953674, 86.5405387878418, 86.59794473648071, 86.60207533836365, 86.61938214302063, 86.5938675403595, 86.55261445045471, 86.56571388244629, 87.7459044456482, 86.59876346588135, 87.76986455917358, 87.81712484359741, 86.57511353492737, 86.60943961143494, 86.61533308029175, 86.59763193130493, 88.16367101669312, 86.59477043151855, 86.6111695766449, 86.56540513038635, 86.53711080551147, 86.55135083198547, 86.58767199516296, 86.57450985908508, 86.56280088424683, 86.55179738998413, 86.62420797348022, 86.55501461029053, 86.54198431968689, 86.56546306610107, 86.58605742454529, 86.56594896316528, 86.62708902359009, 86.5415186882019, 86.55369114875793, 86.60390424728394, 86.53575658798218, 86.58287715911865, 86.56209182739258, 86.61896395683289, 86.57409644126892, 86.58826398849487, 86.58945989608765, 86.5722906589508, 86.60449600219727, 86.59874749183655, 86.59203696250916, 86.59998297691345, 86.55971956253052, 86.59966540336609, 86.61242866516113, 86.62116408348083, 86.57374715805054, 86.60363054275513, 86.56470584869385, 86.7613205909729, 86.59555006027222, 86.54264092445374, 86.60937714576721, 86.61374473571777, 86.56275177001953, 86.60847306251526, 86.57486152648926, 86.61582684516907, 86.60536885261536, 86.59841656684875, 86.5610454082489, 86.5918276309967, 86.5971405506134, 86.59247350692749, 86.54903650283813, 86.5448637008667, 86.61345601081848, 86.55885410308838, 86.56683087348938, 86.54922890663147, 86.59644770622253, 86.53634023666382, 86.55865240097046, 86.56527209281921, 86.60038018226624, 86.55362153053284, 86.51843070983887, 86.55093169212341, 86.57558965682983]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.001-wdecay0.1-seed42.json <==
{"train_acc": [39.064, 57.314, 66.424, 72.202, 76.704, 79.402, 81.642, 83.194, 84.456, 86.2, 87.036, 87.848, 88.83, 89.082, 89.828, 90.464, 91.038, 91.196, 91.868, 91.85, 92.384, 92.682, 92.846, 93.096, 93.19, 93.936, 93.502, 93.878, 94.104, 94.086, 94.256, 94.562, 94.428, 94.612, 94.716, 94.928, 94.862, 95.01, 94.954, 94.992, 95.222, 95.446, 95.282, 95.398, 95.484, 95.602, 95.548, 95.628, 95.74, 95.71, 95.822, 95.902, 95.862, 95.916, 95.972, 95.87, 96.158, 96.198, 96.218, 96.206, 96.222, 96.238, 96.526, 96.382, 96.104, 96.28, 96.506, 96.282, 96.558, 96.392, 96.494, 96.238, 96.538, 96.576, 96.81, 96.542, 96.626, 96.644, 96.686, 96.82, 96.642, 96.778, 96.726, 96.734, 96.608, 96.942, 96.86, 96.772, 96.798, 96.906, 96.926, 96.886, 96.936, 96.85, 96.908, 96.906, 96.844, 97.096, 96.864, 96.87, 97.048, 96.926, 97.004, 97.02, 97.012, 96.946, 96.998, 97.136, 97.37, 97.01, 96.9, 97.118, 97.214, 97.012, 97.21, 97.064, 97.346, 97.156, 97.286, 97.248, 97.1, 97.078, 97.274, 97.086, 97.376, 97.16, 97.012, 97.208, 97.152, 97.314, 97.382, 97.09, 97.302, 97.54, 97.184, 97.268, 97.202, 97.186, 97.226, 97.426, 97.252, 97.446, 97.22, 97.448, 97.292, 97.3, 97.33, 97.434, 97.394, 97.464, 99.182, 99.68, 99.78, 99.824, 99.848, 99.884, 99.918, 99.94, 99.936, 99.93, 99.954, 99.946, 99.94, 99.942, 99.962, 99.954, 99.968, 99.972, 99.966, 99.962, 99.964, 99.98, 99.972, 99.984, 99.966, 99.966, 99.966, 99.984, 99.988, 99.988, 99.98, 99.986, 99.978, 99.986, 99.974, 99.982, 99.96, 99.974, 99.982, 99.988, 99.992, 99.992, 99.99, 99.978, 99.99, 99.986, 99.988, 99.976, 99.988, 99.984], "test_acc": [49.58, 59.21, 68.4, 73.03, 75.44, 76.74, 80.74, 78.92, 80.23, 82.72, 82.82, 80.36, 83.79, 84.65, 83.39, 84.11, 86.29, 84.65, 83.58, 84.41, 86.43, 86.3, 87.06, 84.4, 88.26, 85.25, 88.41, 88.51, 87.64, 88.16, 89.01, 88.56, 88.03, 88.14, 88.32, 89.08, 88.88, 88.58, 86.9, 87.94, 89.66, 87.99, 89.57, 88.56, 89.23, 88.32, 89.94, 90.27, 89.26, 89.72, 89.1, 90.13, 89.72, 89.98, 89.05, 89.09, 89.56, 89.24, 89.96, 89.83, 88.96, 90.65, 90.11, 90.99, 89.77, 90.76, 90.44, 89.26, 88.83, 90.68, 89.62, 91.48, 88.39, 90.95, 90.26, 90.16, 89.87, 89.56, 91.0, 89.72, 88.72, 90.51, 90.84, 90.5, 90.35, 89.92, 90.67, 90.53, 90.55, 89.78, 90.75, 91.5, 91.43, 89.99, 89.73, 88.99, 90.95, 88.98, 91.82, 89.83, 89.05, 89.69, 87.36, 89.67, 90.29, 89.37, 89.04, 89.99, 90.76, 88.21, 90.01, 91.0, 91.55, 90.89, 91.35, 89.77, 88.75, 90.41, 90.51, 91.9, 91.1, 91.27, 91.24, 91.29, 90.14, 90.89, 90.58, 89.94, 90.47, 91.32, 91.22, 90.3, 90.96, 91.21, 91.94, 91.31, 91.71, 86.2, 90.99, 91.19, 91.24, 90.42, 89.49, 90.34, 90.13, 89.99, 90.98, 90.55, 90.93, 91.01, 94.43, 94.49, 94.73, 94.83, 94.79, 94.83, 94.89, 94.97, 94.91, 94.95, 94.98, 94.84, 94.9, 94.91, 94.9, 94.94, 94.97, 95.04, 95.08, 95.01, 95.13, 95.03, 94.82, 94.93, 95.0, 94.93, 94.95, 95.01, 95.04, 94.93, 94.94, 94.97, 95.0, 94.98, 94.96, 94.9, 94.91, 94.77, 94.86, 94.86, 94.88, 94.83, 94.91, 94.83, 94.87, 94.98, 94.97, 94.95, 94.92, 94.89], "train_loss": [638.3249269723892, 462.836055457592, 368.1713519692421, 307.3199538588524, 259.8406209349632, 231.79211726784706, 207.06380838155746, 187.71376597881317, 173.5871641933918, 157.6273089647293, 147.56183798611164, 137.81612747907639, 127.4376261383295, 122.7843836992979, 115.42431971430779, 107.95578517019749, 103.96069855988026, 99.77276885509491, 92.40878761559725, 92.38801498711109, 87.43045815080404, 84.51771442592144, 80.79758124798536, 78.5394381582737, 77.27233651280403, 70.62435641512275, 73.41202258318663, 69.89559768885374, 67.28102450072765, 67.46204078197479, 64.39169357344508, 62.574705854058266, 63.47044134885073, 60.813171062618494, 59.29956093803048, 58.526775639504194, 58.91775008291006, 57.82883268594742, 57.11545208841562, 57.44985545799136, 55.0820673443377, 52.46526141092181, 53.84971346333623, 52.78007731027901, 52.571307238191366, 51.012149162590504, 51.555472895503044, 50.4173380471766, 48.93206129223108, 49.38142602518201, 48.82917011529207, 47.93221719190478, 47.29455851763487, 47.6841188184917, 46.481014451012015, 47.31079285591841, 44.97658269107342, 44.935968320816755, 43.99196554720402, 44.278857039287686, 44.992155600339174, 43.90442589856684, 41.22533104941249, 42.596595231443644, 44.938366984948516, 43.090491343289614, 41.912912007421255, 43.024072704836726, 41.89935592003167, 42.7299036514014, 41.16556111909449, 44.043126879259944, 40.679622285068035, 40.47068785876036, 38.69887365959585, 41.09684930741787, 40.50939261727035, 39.5054762288928, 39.636647056788206, 37.858575442805886, 41.12369753047824, 38.39131502993405, 38.73976293951273, 39.25231861323118, 40.01143312267959, 37.0681488616392, 37.69415659829974, 38.06145684979856, 37.94148711115122, 37.36496512964368, 37.00805497542024, 37.444172693416476, 36.411553060635924, 37.048710006289184, 37.09645196981728, 36.683832159265876, 36.259943747892976, 35.08552847057581, 37.052304305136204, 36.478194177150726, 34.84547698032111, 36.10259893536568, 35.3587307408452, 34.97344045806676, 35.94060540571809, 35.50671235192567, 35.32481818087399, 33.79838725551963, 31.437539405189455, 34.809235176071525, 36.140852535143495, 33.86636706069112, 32.83819740079343, 34.915395103394985, 33.35890169814229, 33.93782254960388, 30.984397346153855, 34.1715305224061, 32.69095931854099, 32.79493534285575, 34.35694035515189, 34.00007937848568, 32.20419266447425, 33.917470949701965, 30.767688820138574, 33.88263357896358, 35.15440765954554, 32.80164283886552, 33.259324186481535, 31.937340455129743, 30.863097722642124, 33.820224770344794, 32.00917291268706, 29.301856838166714, 33.17648612894118, 31.769765350967646, 31.38287628442049, 32.64796361327171, 32.06326064746827, 30.78581454604864, 32.26409204490483, 30.689281563274562, 32.371650584973395, 30.521225651726127, 31.629560601897538, 32.04812646377832, 31.43239016458392, 29.756887500174344, 30.63423756789416, 29.95549060869962, 10.98985583963804, 5.232398862252012, 3.724418518017046, 3.2688523604301736, 2.6265499931760132, 2.3825578605756164, 2.0149108270416036, 1.6891109112184495, 1.7044712780043483, 1.6059699202887714, 1.4285197793506086, 1.4307613456621766, 1.4288439915981144, 1.3160015009343624, 1.18873875180725, 1.2658105009468272, 1.0748500594054349, 1.0245496954303235, 1.0063174937968142, 1.1230550401378423, 1.0337818334810436, 0.9398350068368018, 0.9294020711677149, 0.890535918995738, 0.987343650078401, 1.0396211228799075, 1.080836646608077, 0.9254137565148994, 0.8425452281953767, 0.7883454089751467, 0.8515904232626781, 0.786705008300487, 0.853608162375167, 0.8070682032266632, 0.9637963194400072, 0.868966423207894, 1.029098170925863, 0.8983374815434217, 0.8859756026649848, 0.8081386187113822, 0.7977614785777405, 0.7070671913679689, 0.8000544776441529, 0.8565876313950866, 0.699377718497999, 0.7542148156790063, 0.7312752809375525, 0.8390079064993188, 0.7448968334356323, 0.8018650235026143], "test_loss": [109.95834612846375, 89.94418704509735, 70.31103032827377, 61.638209104537964, 56.946725726127625, 54.661528050899506, 44.303344786167145, 50.008663564920425, 44.35757264494896, 41.10004398226738, 39.43925201892853, 47.83514055609703, 38.635136500000954, 36.46713188290596, 39.77453175187111, 39.17446680366993, 33.787481650710106, 38.31972175836563, 40.58346205949783, 39.772260040044785, 34.11401233077049, 34.53626483678818, 32.79846955835819, 39.881622552871704, 29.03834679722786, 37.25160525739193, 29.63715635240078, 29.196296840906143, 31.008167937397957, 29.296575158834457, 27.045642778277397, 29.35009342432022, 31.57379573583603, 30.29562048614025, 30.826985493302345, 28.369933560490608, 28.85361096262932, 28.826620906591415, 34.970731139183044, 32.31218412518501, 26.626469269394875, 31.023230582475662, 27.796669259667397, 29.538582175970078, 27.98302222788334, 30.668616607785225, 26.53092410415411, 24.389274530112743, 28.432035744190216, 26.27456371486187, 28.51777209341526, 25.408471450209618, 26.762654915452003, 25.823678240180016, 29.589899994432926, 29.469053491950035, 27.74801328778267, 29.99783469736576, 26.453326385468245, 27.157356455922127, 30.15389071404934, 25.180971011519432, 26.388459220528603, 24.571830794215202, 27.19500543177128, 25.3090361058712, 26.003764800727367, 28.46323898434639, 30.14573921263218, 25.712443470954895, 28.704955592751503, 22.48624511063099, 31.60319222509861, 22.93570253998041, 26.319571636617184, 27.026881590485573, 28.237396255135536, 27.85871884226799, 24.237029388546944, 28.264289304614067, 32.0653315782547, 26.80954548716545, 24.06305257976055, 26.48367168009281, 27.51288592815399, 26.872586861252785, 27.1467394977808, 26.569954104721546, 26.113094612956047, 27.443750277161598, 25.147518500685692, 24.404107816517353, 24.23567159473896, 27.300162106752396, 28.177145332098007, 31.479961186647415, 26.33892484754324, 30.455369025468826, 21.62952420115471, 27.279880329966545, 31.451382651925087, 30.66256383061409, 35.745564699172974, 29.137216463685036, 27.862243488430977, 30.847857266664505, 29.465817898511887, 29.37795925140381, 26.357338532805443, 35.1042465865612, 26.691192284226418, 24.95992638170719, 23.158152148127556, 24.945005498826504, 24.028358541429043, 29.639022693037987, 33.407624915242195, 27.328676491975784, 26.706139385700226, 23.831712529063225, 25.086490273475647, 24.221781723201275, 24.419175006449223, 23.56851801276207, 27.23837547004223, 25.883092939853668, 27.457861185073853, 28.89294132590294, 27.457765944302082, 23.728135988116264, 25.328667528927326, 26.37790261209011, 25.417126014828682, 25.18079125881195, 21.172571547329426, 24.477247789502144, 22.707656905055046, 42.70325914025307, 25.118888780474663, 25.875248849391937, 24.16133339703083, 28.454660579562187, 28.817313715815544, 28.96340860426426, 28.461201325058937, 30.655535250902176, 26.492110818624496, 25.430966444313526, 27.302673742175102, 25.131510213017464, 16.13842784240842, 16.121181797236204, 15.90893740952015, 15.894875310361385, 15.844138897955418, 16.3132397942245, 16.184946477413177, 16.620594684034586, 16.58340486884117, 16.62021665647626, 16.74010437913239, 17.10252194851637, 17.147843182086945, 16.71851921826601, 16.943263424560428, 17.131748147308826, 16.87538518756628, 17.192965298891068, 16.943061087280512, 16.87530594319105, 17.013554219156504, 17.311262134462595, 17.401952352374792, 17.37213285639882, 17.530151654034853, 17.5277102291584, 17.303344761952758, 17.341575395315886, 17.231794368475676, 17.44796323776245, 17.368770260363817, 17.067977469414473, 17.37823330424726, 17.36266554519534, 17.359362432733178, 17.730934392660856, 17.911952316761017, 17.835651323199272, 17.962667483836412, 17.925378954038024, 17.769885966554284, 17.513631641864777, 17.825445998460054, 17.87800821568817, 17.559807205572724, 17.674456423148513, 17.729063987731934, 18.073988132178783, 18.23902302235365, 18.32108709961176], "epoch_time": [89.14716720581055, 87.02189660072327, 87.40168237686157, 86.82896137237549, 87.5899019241333, 86.60544776916504, 87.66816806793213, 88.1447639465332, 87.78457450866699, 87.0069568157196, 86.7275037765503, 87.50789141654968, 87.58234763145447, 86.73319792747498, 87.59282374382019, 87.23746109008789, 86.85327482223511, 87.1510841846466, 87.01267385482788, 87.25345230102539, 87.10492372512817, 87.93720412254333, 87.01242756843567, 87.56524109840393, 87.09806060791016, 87.79574966430664, 87.2620735168457, 87.26325035095215, 87.03260564804077, 87.56571793556213, 87.19109106063843, 87.7856969833374, 86.95882987976074, 87.67224621772766, 87.35624670982361, 86.93636679649353, 86.8650574684143, 87.08053207397461, 87.03572010993958, 86.94607257843018, 86.87020373344421, 87.75535702705383, 87.47358107566833, 87.76042294502258, 87.41532850265503, 86.88168573379517, 87.80684089660645, 87.40994954109192, 87.70616841316223, 87.54028081893921, 87.61204218864441, 87.4874894618988, 87.45276522636414, 86.87241053581238, 87.73327326774597, 87.12642550468445, 86.8961570262909, 87.95613932609558, 87.53962206840515, 87.09834790229797, 86.9232451915741, 87.47213506698608, 87.55641961097717, 87.17384696006775, 86.90134882926941, 87.60490345954895, 87.48252606391907, 87.18639898300171, 87.1682915687561, 87.52704811096191, 87.33652234077454, 87.43453907966614, 87.11723208427429, 87.38073658943176, 87.07072949409485, 86.95154762268066, 87.52282428741455, 87.6263599395752, 86.9290554523468, 87.45389366149902, 87.48884439468384, 87.46464920043945, 87.32894659042358, 87.04949045181274, 86.97988772392273, 86.98285126686096, 87.43451595306396, 86.9413194656372, 87.1156497001648, 86.94308996200562, 87.57923746109009, 86.87381339073181, 87.16660046577454, 87.42563581466675, 87.41573452949524, 87.25799822807312, 88.00535988807678, 87.66563320159912, 87.53988909721375, 87.35287690162659, 87.41716527938843, 86.98180961608887, 86.90540194511414, 87.45612525939941, 86.99438333511353, 87.34189176559448, 87.82051682472229, 87.38483762741089, 86.87103343009949, 86.98062205314636, 87.01046347618103, 86.79829335212708, 87.17741060256958, 87.14955115318298, 87.32907247543335, 86.93579769134521, 87.04966330528259, 87.23253893852234, 87.19923758506775, 87.01915788650513, 87.29397392272949, 87.35842204093933, 87.38435363769531, 87.69160223007202, 87.524338722229, 87.07692408561707, 87.10987114906311, 86.85667300224304, 87.12046265602112, 87.52310562133789, 87.21865129470825, 87.14042043685913, 87.37399172782898, 86.97302103042603, 87.96796584129333, 87.26117157936096, 87.03622007369995, 86.85982728004456, 87.84762382507324, 86.89889359474182, 87.765061378479, 87.16597318649292, 87.63825249671936, 87.67255234718323, 87.49451851844788, 87.06262397766113, 87.28519749641418, 87.29282546043396, 86.88510513305664, 87.45775771141052, 87.36926341056824, 87.49693179130554, 87.08881330490112, 86.93196654319763, 86.90073990821838, 87.17184591293335, 87.0640516281128, 87.37694120407104, 87.06010293960571, 86.99898672103882, 86.99276685714722, 87.06685662269592, 87.03816843032837, 86.99188756942749, 86.96650838851929, 87.6312358379364, 87.0299882888794, 87.6707353591919, 87.0574517250061, 87.6989541053772, 87.33068132400513, 86.89854526519775, 87.53103232383728, 87.41522526741028, 87.77346777915955, 87.58423662185669, 87.57229924201965, 87.4659481048584, 87.35429692268372, 87.01885151863098, 87.14290714263916, 87.67199349403381, 87.63953685760498, 87.61466026306152, 87.77873134613037, 87.75641584396362, 87.64340114593506, 87.2381181716919, 87.708331823349, 87.54031562805176, 87.0864794254303, 87.06649279594421, 86.89505314826965, 87.1167323589325, 87.17804861068726, 87.63964056968689, 87.52456021308899, 87.78181219100952, 87.21825742721558, 87.50021457672119]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.001-wdecay0.1-seed43.json <==
{"train_acc": [38.394, 55.914, 65.37, 71.952, 76.28, 79.284, 81.58, 83.234, 85.072, 86.1, 86.92, 87.79, 88.634, 89.4, 89.938, 90.43, 91.122, 91.504, 91.658, 92.206, 92.21, 92.794, 92.986, 92.994, 93.336, 93.364, 93.632, 93.79, 94.108, 94.102, 94.254, 94.35, 94.634, 94.534, 94.578, 95.032, 94.99, 94.8, 95.276, 95.02, 95.28, 95.35, 95.184, 95.522, 95.452, 95.464, 95.69, 95.784, 95.726, 95.592, 95.908, 95.738, 96.006, 96.01, 96.056, 96.064, 96.012, 96.298, 96.016, 96.214, 96.226, 96.23, 96.362, 96.478, 96.298, 96.356, 96.36, 96.498, 96.512, 96.406, 96.56, 96.424, 96.658, 96.496, 96.484, 96.558, 96.86, 96.788, 96.686, 96.572, 96.646, 96.748, 96.852, 96.822, 96.684, 96.858, 96.844, 96.806, 96.886, 96.776, 96.772, 96.888, 96.99, 96.9, 96.94, 96.916, 97.048, 96.87, 96.86, 97.02, 97.076, 96.944, 97.094, 96.968, 96.942, 97.102, 97.158, 97.154, 96.904, 97.058, 96.932, 97.104, 97.216, 97.118, 97.006, 97.212, 97.062, 97.168, 97.19, 97.132, 96.99, 97.424, 97.338, 97.118, 97.392, 96.998, 97.31, 97.494, 97.172, 97.382, 97.208, 97.276, 97.262, 97.176, 97.224, 97.47, 97.176, 97.1, 97.504, 97.42, 97.154, 97.45, 97.274, 97.198, 97.368, 97.526, 97.456, 97.26, 97.376, 97.35, 99.102, 99.634, 99.778, 99.812, 99.884, 99.876, 99.912, 99.916, 99.922, 99.916, 99.936, 99.944, 99.958, 99.938, 99.934, 99.968, 99.946, 99.968, 99.966, 99.952, 99.978, 99.98, 99.962, 99.966, 99.958, 99.974, 99.984, 99.972, 99.964, 99.966, 99.98, 99.974, 99.988, 99.978, 99.978, 99.966, 99.984, 99.982, 99.976, 99.98, 99.976, 99.97, 99.994, 99.98, 99.976, 99.984, 99.988, 99.978, 99.972, 99.98], "test_acc": [49.21, 59.13, 63.22, 71.78, 73.52, 77.79, 80.97, 78.69, 81.15, 82.55, 82.32, 84.69, 84.22, 86.36, 84.99, 85.82, 87.02, 85.81, 87.61, 85.71, 88.21, 85.85, 87.13, 87.49, 86.25, 87.37, 86.23, 86.91, 89.1, 87.3, 87.69, 88.13, 86.23, 85.21, 88.31, 88.5, 88.79, 89.5, 85.65, 87.02, 90.06, 87.63, 88.64, 89.86, 89.33, 89.75, 89.67, 89.74, 90.01, 89.86, 88.38, 89.31, 87.45, 88.35, 89.61, 90.1, 89.7, 90.15, 88.87, 88.34, 90.32, 88.36, 89.52, 89.83, 88.33, 90.8, 90.0, 89.13, 89.53, 90.41, 88.84, 89.37, 89.6, 90.3, 89.86, 89.29, 90.61, 90.86, 90.72, 89.58, 90.64, 89.74, 90.14, 90.18, 89.87, 89.8, 90.75, 90.22, 90.89, 90.08, 91.87, 90.06, 92.02, 89.15, 90.69, 91.79, 90.43, 90.39, 89.8, 89.53, 90.84, 91.18, 91.15, 90.8, 90.44, 91.55, 90.65, 90.6, 90.16, 90.76, 86.64, 91.21, 88.5, 91.01, 90.39, 90.84, 89.89, 90.55, 89.63, 90.11, 90.23, 88.63, 92.14, 92.02, 90.85, 91.27, 90.09, 89.31, 91.19, 87.41, 90.19, 89.57, 91.19, 91.79, 90.96, 89.95, 90.94, 91.83, 91.15, 91.55, 89.79, 91.33, 91.04, 90.95, 89.38, 91.0, 91.02, 90.16, 89.64, 91.12, 94.27, 94.52, 94.73, 94.75, 94.76, 94.81, 94.88, 94.96, 94.86, 95.0, 95.05, 94.9, 94.93, 94.99, 94.97, 95.07, 95.01, 95.02, 94.92, 94.94, 95.01, 95.0, 94.98, 95.03, 95.05, 94.97, 95.03, 94.87, 94.85, 94.89, 94.91, 95.01, 95.1, 94.81, 94.87, 94.81, 94.98, 94.93, 94.84, 94.95, 94.99, 94.86, 95.03, 94.92, 94.8, 94.81, 94.93, 94.99, 94.77, 94.95], "train_loss": [649.3635694980621, 476.1962801218033, 378.71177411079407, 310.599189221859, 264.6521962583065, 233.10584956407547, 207.7963470518589, 188.5233452618122, 169.4951249063015, 157.91452592611313, 146.1840748935938, 138.02909983694553, 128.59403558075428, 119.400814935565, 114.75292591750622, 108.29474736750126, 101.54851416498423, 96.2577736005187, 94.0857253447175, 88.92369501292706, 88.20271000266075, 82.81379020214081, 79.46522193402052, 78.84563795477152, 76.19910245388746, 74.8924498334527, 71.08046438544989, 69.85100174695253, 67.64355532824993, 66.98890369012952, 63.8008884973824, 65.06494393572211, 61.622516218572855, 61.08856851607561, 61.98476538434625, 57.132857248187065, 57.66764186322689, 58.48424507677555, 54.65579518303275, 57.563893493264914, 55.06202274560928, 53.21480578556657, 55.11486578732729, 51.55926028639078, 52.54572789743543, 52.525148794054985, 50.28094680979848, 49.08469468727708, 48.75619442947209, 50.77049111574888, 47.930802173912525, 49.926712539047, 46.760456778109074, 47.07740180939436, 46.763758949935436, 46.20748548209667, 45.94161542877555, 44.45656140893698, 46.23717054910958, 44.48743160814047, 44.30899077653885, 44.49769685789943, 43.31800847314298, 41.335853815078735, 43.76412414945662, 42.29536466486752, 42.79221099987626, 41.734403839334846, 41.16979682445526, 42.40813536569476, 41.84049343876541, 42.35915349982679, 40.26191633194685, 41.58409956470132, 41.754772337153554, 40.549389800056815, 37.94239640980959, 38.663031650707126, 39.70250596292317, 40.59800565429032, 39.082756251096725, 38.723228922113776, 37.991894548758864, 37.81283347774297, 39.46179415658116, 36.61358351632953, 37.683451164513826, 38.984298039227724, 38.22627177275717, 38.644848980009556, 38.70935223810375, 36.90088704787195, 36.16302318125963, 36.66780954785645, 36.62039886787534, 36.07738022878766, 35.5326389009133, 36.27626562491059, 36.63446242548525, 35.291195968165994, 34.68125528469682, 35.84426078945398, 34.30439364165068, 36.18815811444074, 35.22785055823624, 35.31968478485942, 33.80789107084274, 33.57241784222424, 35.92230218090117, 34.776540050283074, 36.141931526362896, 34.26814670115709, 32.782421696931124, 33.677007745951414, 34.75753092300147, 32.88216224592179, 34.72798486985266, 33.18596302717924, 33.210977252572775, 33.664208548143506, 35.051344299688935, 31.413587578572333, 32.03444280475378, 33.597515331581235, 31.057508517056704, 34.38944142870605, 32.24917992018163, 30.480816268362105, 34.63802125118673, 31.207146587781608, 32.595372354611754, 32.45894911652431, 32.60172783024609, 33.55976127553731, 32.551716117188334, 30.222136735916138, 32.99494664464146, 33.90229303855449, 30.045055053196847, 31.031000702641904, 33.344158423133194, 29.98683178704232, 32.14358126278967, 32.87321160361171, 31.47240531910211, 30.05880830809474, 30.271235154010355, 31.459260410629213, 30.75484437867999, 31.597718942910433, 12.040908037452027, 5.7079032303299755, 4.321323501761071, 3.4536215953994542, 2.574301076005213, 2.506647655623965, 2.068495162529871, 1.872449710732326, 1.816492839017883, 1.9687151068355888, 1.5350912959547713, 1.458031382295303, 1.364502166165039, 1.478048681979999, 1.427783543127589, 1.1931165991118178, 1.3078947925241664, 1.145427834126167, 1.0978587275603786, 1.3118660639738664, 0.9855518589029089, 0.9626551972469315, 1.1389603661373258, 1.004179079318419, 1.1546827729325742, 0.9646166384918615, 0.8947424791986123, 1.0040647964924574, 1.0345728702377528, 1.0498678790172562, 0.921802947181277, 0.9289293517358601, 0.814440400688909, 0.8704169004922733, 0.9165266235359013, 1.0014539998956025, 0.8231234853155911, 0.8741684290580451, 0.9191798509564251, 0.8913671992486343, 0.8645339367212728, 1.0123544448288158, 0.7965023904107511, 0.8646238655783236, 0.8927130935480818, 0.8243225381011143, 0.7986090483609587, 0.8222102004801854, 0.9613287191023119, 0.8871919757220894], "test_loss": [110.53255033493042, 92.76770853996277, 87.53978306055069, 64.11254492402077, 61.83567690849304, 52.166782170534134, 43.68305790424347, 51.08111929893494, 43.96199569106102, 41.19533823430538, 41.366978108882904, 36.51010939478874, 38.33752083778381, 31.970001444220543, 36.11379086971283, 33.095192551612854, 30.977598011493683, 35.25494310259819, 30.034909024834633, 35.083510383963585, 29.128287702798843, 35.5831543058157, 32.15474398434162, 32.176101833581924, 35.243689209222794, 30.69550083577633, 34.07755222916603, 32.63639824092388, 28.02067916840315, 32.96379014849663, 31.813855335116386, 30.134069472551346, 36.05450513958931, 38.44457280635834, 28.974771425127983, 29.24636846035719, 30.046913594007492, 26.586757630109787, 38.61851350963116, 31.86258801072836, 25.094999089837074, 32.5779654532671, 29.227375522255898, 26.016499668359756, 26.00201065838337, 27.010766565799713, 26.495082899928093, 26.071582570672035, 25.871975779533386, 25.728611834347248, 33.1739462018013, 27.35235060751438, 34.248470433056355, 32.4553030282259, 28.330998092889786, 26.316965848207474, 27.187784776091576, 26.22138436883688, 29.460711523890495, 30.754983350634575, 23.845185860991478, 31.612323492765427, 26.907624900341034, 27.523716390132904, 32.95613104104996, 24.444216653704643, 26.83715495467186, 30.53677873313427, 28.026928886771202, 26.537403345108032, 29.987552858889103, 29.376487463712692, 29.466478437185287, 26.771140053868294, 27.400312840938568, 29.290393449366093, 25.758078068494797, 24.024779975414276, 25.032195158302784, 27.66361778974533, 24.448149897158146, 28.03786411881447, 26.42933525145054, 27.31438599526882, 27.30754116177559, 27.386956676840782, 24.656255960464478, 27.851829260587692, 24.39800649881363, 26.43469949066639, 23.119098484516144, 26.684613943099976, 21.5553587526083, 30.834177896380424, 25.809419721364975, 22.84519225358963, 26.67200304567814, 27.1261121109128, 27.842123851180077, 29.07829213142395, 25.497918747365475, 25.043659441173077, 24.506188564002514, 25.778135672211647, 27.168487787246704, 22.430028349161148, 24.69878713786602, 27.154867202043533, 26.320053577423096, 26.30926413834095, 38.63378621637821, 24.92467225342989, 31.400602877140045, 25.540366873145103, 27.2166608273983, 26.111553698778152, 29.09859361499548, 25.159376621246338, 30.01618269830942, 28.09084527939558, 26.41231882572174, 33.24400894343853, 22.666766226291656, 22.688870452344418, 25.96341995894909, 23.733884155750275, 27.654571421444416, 30.090315863490105, 23.222974877804518, 38.33405762910843, 28.973110511898994, 30.338056161999702, 25.08359906822443, 22.860240682959557, 26.234427995979786, 27.667663395404816, 25.033163867890835, 23.53695497661829, 24.42299073189497, 24.523169584572315, 27.619835659861565, 24.1210583075881, 25.550298184156418, 25.5837567076087, 30.09082317352295, 26.17749797552824, 25.110781356692314, 27.77810913324356, 30.842024132609367, 25.10813669115305, 16.40663254261017, 16.374877236783504, 16.34852570667863, 16.337488144636154, 16.32832468673587, 16.424136389046907, 16.4663496799767, 16.38906729593873, 16.398797940462828, 16.42014841362834, 16.385164324194193, 16.806235443800688, 16.56590047851205, 16.203643057495356, 16.428562209010124, 16.51630000025034, 16.74900920316577, 16.627123162150383, 16.65920215472579, 16.766194749623537, 17.02861149981618, 17.01413040421903, 17.050636138767004, 16.904676865786314, 16.81347991898656, 16.86320313066244, 17.0281240940094, 17.37131878361106, 17.490059457719326, 17.418576281517744, 17.438283670693636, 17.28297182545066, 17.32649433799088, 17.50627322308719, 17.549459494650364, 17.857758212834597, 17.281380228698254, 17.34696389362216, 17.554296385496855, 17.35212843120098, 17.835682708770037, 17.83532748185098, 17.455064196139574, 17.617465063929558, 18.09908064082265, 18.395422212779522, 17.735924487933517, 18.04675904661417, 18.124008309096098, 17.756018240004778], "epoch_time": [46.58059477806091, 44.19823360443115, 44.21561408042908, 44.07220506668091, 43.942747592926025, 44.37083172798157, 44.27582001686096, 44.2704074382782, 44.11754059791565, 44.31955003738403, 44.15648055076599, 44.3115496635437, 44.419944286346436, 44.26067590713501, 44.25069332122803, 44.34517431259155, 44.433164834976196, 44.132391929626465, 44.21189594268799, 44.4094295501709, 44.17818236351013, 44.26605296134949, 44.37510013580322, 44.2490074634552, 44.264307498931885, 44.38983130455017, 44.266546964645386, 44.41359543800354, 44.37596917152405, 44.280802726745605, 44.31410336494446, 44.31746482849121, 44.185245752334595, 44.45732378959656, 44.470449686050415, 44.40946674346924, 44.40916872024536, 44.535682916641235, 44.36114144325256, 44.4079225063324, 44.32432675361633, 44.563719034194946, 44.335012674331665, 44.207077741622925, 44.41446924209595, 44.594236850738525, 44.6521520614624, 44.49747371673584, 44.47531771659851, 44.36204671859741, 44.465003490448, 44.325201749801636, 44.274813175201416, 44.42296552658081, 44.459272623062134, 44.53095841407776, 44.49929976463318, 44.60066747665405, 44.39899396896362, 44.527058362960815, 44.58467078208923, 44.575960636138916, 44.20068383216858, 44.37042498588562, 44.338685274124146, 44.28748798370361, 44.21578311920166, 44.1778781414032, 44.14773464202881, 44.28838086128235, 44.07977366447449, 44.34155511856079, 44.28190040588379, 44.253613233566284, 44.37289524078369, 44.53921961784363, 44.24952244758606, 44.251787185668945, 44.30870223045349, 44.54632234573364, 44.26481223106384, 44.16331076622009, 44.3365375995636, 44.36950445175171, 44.35482835769653, 44.26978850364685, 44.1077778339386, 44.3527626991272, 44.3338840007782, 44.50448179244995, 44.21916913986206, 44.24222803115845, 44.2494056224823, 44.503193616867065, 44.21845197677612, 44.23376822471619, 44.13714241981506, 44.2258186340332, 44.551811933517456, 44.357988595962524, 44.5433349609375, 44.326722860336304, 44.54825162887573, 44.441341400146484, 44.40971088409424, 44.26563262939453, 44.368492126464844, 44.41198778152466, 44.39183211326599, 44.38693928718567, 44.556633949279785, 44.598581314086914, 44.612957239151, 44.297484397888184, 44.35196018218994, 44.52084159851074, 44.32855010032654, 44.431519985198975, 44.457971811294556, 44.49040865898132, 44.49215078353882, 44.47007918357849, 44.51866555213928, 44.5872848033905, 44.49390411376953, 44.265212059020996, 44.55750131607056, 44.32291579246521, 44.02524662017822, 44.44461917877197, 44.277313232421875, 44.18362998962402, 44.07844352722168, 44.25601148605347, 44.3195366859436, 44.25516629219055, 44.29207181930542, 44.35870718955994, 44.30076479911804, 44.28503131866455, 44.34862923622131, 44.259459495544434, 44.461560010910034, 44.1013457775116, 44.571692943573, 44.209245681762695, 44.23209857940674, 44.35092544555664, 44.419007778167725, 44.121044874191284, 44.3664014339447, 44.19445013999939, 44.3757598400116, 44.27056002616882, 44.08067727088928, 44.27224373817444, 44.15356111526489, 44.202857971191406, 44.402508020401, 44.15018153190613, 44.57441067695618, 44.21852970123291, 44.68140244483948, 44.3250470161438, 44.32197713851929, 44.28900504112244, 44.315256118774414, 44.338552713394165, 44.44777274131775, 44.3642373085022, 44.355103492736816, 44.444019079208374, 44.31007719039917, 44.50863337516785, 44.50758910179138, 44.65204405784607, 44.3011634349823, 44.310508012771606, 44.52033090591431, 44.351184129714966, 44.34133768081665, 44.38291382789612, 44.36940789222717, 44.29683756828308, 44.49052405357361, 44.347944021224976, 44.4432806968689, 44.384453773498535, 44.3976628780365, 44.367228269577026, 44.70050573348999, 44.306440591812134, 44.46987795829773, 44.20056700706482, 44.26505184173584, 44.17727565765381, 44.148284912109375, 44.349602699279785, 44.31275916099548, 44.23548150062561]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.001-wdecay0.1-seed44.json <==
{"train_acc": [39.028, 57.086, 66.2, 71.982, 76.512, 79.544, 81.678, 83.334, 84.876, 86.008, 86.876, 87.828, 88.55, 89.446, 89.84, 90.606, 91.062, 91.28, 91.672, 91.908, 92.43, 92.542, 92.788, 93.07, 93.38, 93.292, 93.862, 93.766, 94.26, 94.014, 94.162, 94.408, 94.484, 94.392, 94.666, 94.754, 94.892, 95.126, 94.944, 95.102, 95.222, 95.202, 95.132, 95.328, 95.288, 95.428, 95.608, 95.782, 95.766, 95.798, 95.836, 95.87, 95.764, 95.994, 95.864, 96.1, 96.076, 96.116, 96.198, 96.22, 96.162, 96.17, 96.296, 96.266, 96.32, 96.338, 96.534, 96.478, 96.568, 96.384, 96.212, 96.522, 96.636, 96.55, 96.512, 96.514, 96.534, 96.744, 96.348, 96.916, 96.772, 96.812, 96.656, 96.686, 96.722, 96.67, 96.838, 96.672, 96.75, 96.982, 96.996, 96.75, 96.884, 96.904, 96.806, 97.01, 96.8, 97.016, 96.828, 97.122, 96.838, 96.97, 96.944, 96.934, 96.974, 96.862, 97.206, 96.93, 97.028, 96.946, 97.25, 97.07, 96.876, 96.848, 97.266, 97.102, 97.094, 97.21, 97.194, 97.112, 97.19, 97.242, 97.394, 97.262, 97.13, 97.286, 97.23, 97.148, 97.216, 97.04, 97.32, 97.422, 97.192, 97.302, 97.276, 97.33, 97.322, 97.502, 97.296, 97.494, 97.242, 97.202, 97.236, 97.274, 97.184, 97.384, 97.502, 97.306, 97.504, 97.286, 99.122, 99.662, 99.784, 99.844, 99.874, 99.864, 99.904, 99.924, 99.916, 99.922, 99.946, 99.952, 99.938, 99.956, 99.956, 99.96, 99.952, 99.964, 99.976, 99.968, 99.972, 99.962, 99.98, 99.972, 99.976, 99.984, 99.984, 99.972, 99.976, 99.984, 99.964, 99.968, 99.976, 99.976, 99.97, 99.968, 99.97, 99.988, 99.98, 99.986, 99.984, 99.982, 99.984, 99.976, 99.974, 99.978, 99.98, 99.984, 99.978, 99.982], "test_acc": [44.04, 63.05, 68.39, 71.93, 74.41, 77.3, 81.29, 79.27, 78.97, 82.41, 84.3, 82.71, 84.51, 84.51, 83.4, 84.04, 85.32, 85.3, 85.33, 86.37, 85.53, 86.59, 87.93, 87.87, 87.24, 86.57, 86.16, 87.36, 88.37, 87.3, 88.09, 88.14, 87.11, 86.09, 87.06, 86.91, 88.87, 88.72, 87.54, 88.95, 86.78, 88.42, 88.94, 89.35, 88.5, 88.82, 87.07, 87.87, 90.14, 88.48, 89.56, 87.94, 89.72, 86.53, 89.44, 89.33, 89.79, 91.11, 88.53, 88.44, 88.66, 90.11, 90.22, 89.48, 90.67, 90.79, 91.11, 89.57, 89.43, 89.88, 90.1, 88.28, 90.02, 90.23, 90.96, 89.97, 89.87, 90.02, 89.09, 90.24, 88.46, 89.93, 88.93, 90.67, 89.5, 90.33, 90.94, 89.81, 89.99, 91.16, 89.33, 90.73, 90.84, 90.51, 90.71, 90.27, 90.49, 88.84, 89.77, 89.53, 90.05, 90.71, 91.04, 89.95, 90.2, 90.55, 90.74, 90.72, 90.67, 89.82, 91.54, 88.53, 90.46, 89.83, 90.85, 90.36, 89.44, 90.8, 91.22, 89.93, 90.89, 90.82, 91.07, 90.58, 90.96, 90.45, 90.48, 91.26, 91.44, 89.81, 91.4, 92.11, 90.9, 90.57, 90.11, 90.64, 90.38, 91.11, 90.78, 90.55, 90.11, 91.58, 91.58, 91.99, 91.01, 91.19, 90.68, 91.82, 90.41, 91.39, 94.35, 94.63, 94.7, 94.72, 94.74, 94.85, 94.82, 94.63, 94.73, 94.71, 94.84, 94.78, 94.85, 94.79, 94.86, 94.67, 94.91, 94.95, 94.89, 95.03, 95.05, 94.97, 94.94, 94.87, 94.65, 94.89, 94.84, 94.93, 94.92, 94.79, 94.94, 95.0, 94.93, 94.97, 94.75, 94.84, 94.84, 94.91, 94.91, 94.93, 94.7, 94.85, 94.71, 94.7, 94.62, 94.77, 94.61, 94.88, 94.62, 94.67], "train_loss": [642.2446441650391, 461.90428787469864, 370.9788829088211, 309.09890097379684, 263.3977455794811, 232.59861969947815, 206.8883160352707, 188.54145020246506, 172.89571204781532, 158.55486890673637, 149.17423279583454, 137.85105672478676, 129.58774372935295, 119.75868459045887, 115.3355548530817, 107.2916448712349, 102.70916645228863, 99.23739964514971, 95.92707774788141, 91.55876230448484, 85.87210257351398, 84.28551847487688, 81.88156706094742, 79.37486018240452, 75.40658231079578, 76.6576046794653, 70.00681889802217, 71.03373682498932, 66.30010132491589, 68.75885557383299, 64.76746567338705, 63.31176093220711, 63.13736339472234, 63.70487369596958, 60.89849378541112, 60.11038387939334, 58.74010380730033, 56.785839688032866, 57.164920061826706, 57.132592137902975, 55.955885749310255, 54.549744825810194, 54.934373032301664, 53.70628071203828, 53.618257481604815, 51.982109256088734, 51.74202023819089, 49.77362968586385, 49.48939709365368, 49.39236777275801, 47.344453655183315, 48.3185365293175, 49.833861105144024, 46.499473383650184, 48.3771390914917, 45.3235689252615, 45.53706522658467, 46.363654466345906, 44.53434404358268, 45.19205921329558, 45.14943778142333, 43.85482123307884, 42.774542052298784, 44.19629506021738, 43.232379373162985, 43.030134566128254, 41.21978336106986, 41.31676817685366, 40.592690255492926, 43.22741653211415, 43.81474135629833, 41.26779683306813, 40.08644017204642, 41.68092003464699, 41.08720434270799, 41.19765066727996, 41.0449396725744, 40.00452561303973, 43.658092585392296, 36.91892488580197, 39.208161543123424, 38.074705397710204, 39.93520912900567, 39.380728924646974, 38.71762690320611, 38.54105966351926, 37.789444683119655, 39.66674637980759, 38.04382298886776, 35.787216782569885, 36.38702728971839, 38.63864428829402, 36.41608074866235, 37.213029803708196, 37.85966255329549, 36.694397585466504, 37.286996092647314, 36.027184086851776, 37.36672437004745, 34.16888120956719, 36.92548440769315, 35.83113698102534, 36.098478024825454, 36.4604775570333, 35.33871461264789, 36.03911659680307, 34.07949202693999, 36.15085807070136, 34.57252082414925, 36.63387454673648, 32.95958767645061, 34.3527139108628, 35.784503903239965, 35.94262086134404, 32.52133828680962, 34.285421550273895, 33.7994283773005, 33.21454333886504, 33.24065157677978, 34.65912794880569, 33.819032550789416, 32.70591256208718, 31.42694542463869, 32.78536969050765, 33.94789701513946, 32.255628298036754, 32.2598097845912, 34.32711252383888, 32.373437442816794, 33.54091485776007, 31.93757095374167, 30.686412550508976, 33.126376973465085, 32.24897718522698, 32.551731679588556, 31.526474761776626, 31.48628774471581, 30.109330599196255, 31.8403299767524, 29.251850373111665, 33.208440290763974, 33.07214663922787, 31.78426033258438, 31.846901488490403, 32.784513568505645, 31.313203174620867, 29.65722112264484, 32.33847965486348, 30.38790517859161, 31.663378270342946, 11.458780707558617, 5.225786459632218, 3.8712411469314247, 3.029342466266826, 2.5955438767559826, 2.482189359026961, 2.062862036167644, 1.9290315081598237, 1.7869171150960028, 1.771413174457848, 1.4753392653074116, 1.396223880467005, 1.4569234872469679, 1.3366590121295303, 1.1981578760314733, 1.1656619196292013, 1.2221377631649375, 1.1950249824440107, 1.028225653222762, 1.0914679947309196, 1.0472179957432672, 1.167533112806268, 0.9498241648543626, 0.9476075739366934, 0.9854519948130473, 0.8876884505152702, 0.8714950926369056, 0.9976327938493341, 0.9870516642113216, 0.8700465864967555, 0.9987552664242685, 1.0286429841071367, 0.9764664444373921, 0.9342420527245849, 0.9478386854752898, 0.9769042881671339, 0.9584686817834154, 0.7791134851286188, 0.8302332422463223, 0.8220073581906036, 0.8105391336139292, 0.8523537130095065, 0.7545303527731448, 0.8515352716203779, 0.8322112560272217, 0.799565278342925, 0.8748140942770988, 0.8477828402537853, 0.828866048832424, 0.823692278470844], "test_loss": [124.14969086647034, 83.03110069036484, 70.61452621221542, 63.25233668088913, 59.79899138212204, 51.43371710181236, 43.48415769636631, 46.96555268764496, 49.892756432294846, 44.08910891413689, 36.98458215594292, 40.74065828323364, 37.9383682012558, 37.74165554344654, 41.162801861763, 39.822181046009064, 35.07525587081909, 35.71471403539181, 36.904096841812134, 33.65265806019306, 37.14411835372448, 31.952937692403793, 30.258463695645332, 29.348156318068504, 33.23059380054474, 33.03713375329971, 34.603509575128555, 30.893667094409466, 30.089722596108913, 32.030470579862595, 30.04092140495777, 29.996648356318474, 32.31132084131241, 36.452968433499336, 33.20805172622204, 33.175580978393555, 28.176877301186323, 29.526059553027153, 32.40702874958515, 29.051956325769424, 35.338561341166496, 29.540088400244713, 28.463986545801163, 28.231106460094452, 28.14974318444729, 29.295095562934875, 33.518686816096306, 32.24635695666075, 25.155156791210175, 30.619036473333836, 26.403602302074432, 32.181234922260046, 26.722146078944206, 36.962843373417854, 27.688681662082672, 27.93721416592598, 26.86861915886402, 23.81622803211212, 30.82849384099245, 30.19662493467331, 29.93011799454689, 26.218461774289608, 26.976595416665077, 27.037559740245342, 23.213844068348408, 24.103082053363323, 24.17311841249466, 27.84962497651577, 29.072581440210342, 27.22061976790428, 26.19430733844638, 33.15904222428799, 26.931213654577732, 25.647068344056606, 24.220325998961926, 26.61938302218914, 26.759000718593597, 27.92152699828148, 28.484838724136353, 25.064043623395264, 33.0672262981534, 27.155255496501923, 30.615500077605247, 25.386924147605896, 28.73538114130497, 28.244305700063705, 24.375533014535904, 28.595996275544167, 27.82192061841488, 23.96787765622139, 31.85734537243843, 24.685227014124393, 25.328997924923897, 24.92114955186844, 25.889289639890194, 26.462806344032288, 26.879584208130836, 31.581160932779312, 28.35960754752159, 28.58916626125574, 27.454136818647385, 26.367245748639107, 25.215224713087082, 25.715524787083268, 27.542605735361576, 25.86721944063902, 25.69847746193409, 25.81268808245659, 26.444684579968452, 27.988666504621506, 23.807717740535736, 32.81024554371834, 29.599304221570492, 28.87125350534916, 26.396744817495346, 25.918969171121716, 30.78312772512436, 26.335126996040344, 24.82662859559059, 27.597827583551407, 24.827137477695942, 26.31812246143818, 24.82466660439968, 27.331090942025185, 26.47287717461586, 25.951188422739506, 27.859686978161335, 24.47396430373192, 23.401055693626404, 28.60188366472721, 25.156356908380985, 21.84382589906454, 24.354384288191795, 26.372667014598846, 26.59475629031658, 25.97164235636592, 27.01723438501358, 24.054127383977175, 26.367264330387115, 27.812430799007416, 27.73317925632, 24.220974892377853, 24.22863319143653, 22.46560399979353, 25.055725663900375, 23.81340954452753, 26.24779473245144, 22.249826729297638, 27.95177023112774, 23.965075977146626, 15.483351048082113, 15.33943572640419, 15.528742171823978, 15.634815396741033, 15.95155823789537, 16.25382099300623, 16.180688969790936, 16.55231137573719, 16.724921997636557, 16.46068650111556, 16.60169493034482, 16.895468786358833, 16.88212038204074, 16.878122547641397, 16.67165806517005, 17.044548727571964, 16.683764958754182, 16.606460647657514, 16.89899891614914, 16.79808959364891, 17.00347912684083, 16.782949090003967, 16.935814131051302, 17.153754517436028, 17.59334136918187, 17.112023256719112, 17.232408422976732, 17.284349396824837, 17.195850919932127, 17.071315221488476, 16.866074614226818, 16.79959188401699, 17.04785505309701, 17.21348997950554, 17.635203139856458, 17.85450973547995, 17.46032327786088, 17.56469340249896, 17.690731201320887, 17.307848311960697, 17.809239372611046, 17.848229076713324, 17.963512007147074, 17.916374053806067, 18.633110458031297, 18.29378604516387, 18.511679286137223, 18.271285627037287, 18.98577345535159, 18.65193038061261], "epoch_time": [88.63834857940674, 86.67720031738281, 86.6876711845398, 86.68455910682678, 86.72490334510803, 86.70596265792847, 86.68817734718323, 86.68516564369202, 86.72022795677185, 86.69435954093933, 86.6823205947876, 86.7241530418396, 86.74292421340942, 86.70268106460571, 86.71663498878479, 86.72317910194397, 86.74174809455872, 86.75011920928955, 86.669846534729, 86.71669411659241, 86.7322461605072, 86.69553017616272, 86.68037390708923, 86.72386741638184, 86.74873399734497, 86.72506618499756, 86.75938558578491, 86.74192833900452, 86.75538372993469, 86.71491527557373, 86.70420098304749, 86.76930284500122, 86.71921372413635, 86.68192720413208, 86.70067882537842, 86.67753720283508, 86.70092582702637, 86.70392656326294, 86.71698594093323, 86.705397605896, 86.701655626297, 86.72680473327637, 86.70071196556091, 86.71013569831848, 86.69421529769897, 86.71355152130127, 86.98576235771179, 86.71122360229492, 86.7356162071228, 86.75897884368896, 86.75429177284241, 86.7386314868927, 86.69519758224487, 86.7180609703064, 86.74365735054016, 86.73923087120056, 88.08056879043579, 86.68427181243896, 86.68896532058716, 86.7272379398346, 86.73070573806763, 86.76445126533508, 86.72650361061096, 86.76161623001099, 86.78258466720581, 86.71052145957947, 86.71821808815002, 86.71448731422424, 86.72451162338257, 86.75422191619873, 86.70200276374817, 86.71112036705017, 86.67889547348022, 86.74159860610962, 86.75285720825195, 86.74290776252747, 86.76403880119324, 86.7036349773407, 86.81991481781006, 86.68621468544006, 86.73392796516418, 86.72998976707458, 86.74070000648499, 86.7109112739563, 86.70128393173218, 86.7692494392395, 86.74802255630493, 86.73474884033203, 86.69824004173279, 86.70334053039551, 86.71267771720886, 86.77227830886841, 86.72523641586304, 86.7045168876648, 86.69661402702332, 86.77535080909729, 86.72253704071045, 86.77785038948059, 86.7213761806488, 86.73110508918762, 86.80525517463684, 86.72641849517822, 86.72910380363464, 86.728435754776, 86.71315026283264, 86.743093252182, 86.72430896759033, 86.7145881652832, 86.69010519981384, 86.76249194145203, 86.7198383808136, 86.73330616950989, 86.71230912208557, 86.80299377441406, 86.71576237678528, 86.74325513839722, 86.69618153572083, 86.75818943977356, 86.69978952407837, 86.76379609107971, 86.73598337173462, 86.74308753013611, 86.70623517036438, 86.72772145271301, 86.71966934204102, 86.76639533042908, 86.71845412254333, 86.73979949951172, 86.68523216247559, 86.7450704574585, 86.71060180664062, 86.74476265907288, 86.67437481880188, 86.68502044677734, 86.75368356704712, 86.69382691383362, 86.71811294555664, 86.70635271072388, 86.69804048538208, 86.71603441238403, 86.67471599578857, 86.7974226474762, 86.7510256767273, 86.75951361656189, 86.70673537254333, 86.73328161239624, 86.76374554634094, 86.73287868499756, 86.68972516059875, 86.71027398109436, 86.74502062797546, 86.72993397712708, 86.71942663192749, 86.71536922454834, 86.76243042945862, 86.71108365058899, 86.76179885864258, 86.70981884002686, 86.7389817237854, 86.78470087051392, 86.74712920188904, 86.72556924819946, 86.70624995231628, 86.73920845985413, 86.71575689315796, 86.70494222640991, 86.72953248023987, 86.74011540412903, 86.71306538581848, 86.76920819282532, 86.7529845237732, 86.71151661872864, 86.69001579284668, 86.7380964756012, 86.82892799377441, 86.76942110061646, 86.73956441879272, 86.77172470092773, 86.75757813453674, 86.75300145149231, 86.76524305343628, 86.77157139778137, 86.7394585609436, 86.7366886138916, 86.78153729438782, 86.72208952903748, 86.62902522087097, 86.65838241577148, 86.66015291213989, 86.66319394111633, 86.63027024269104, 86.6006350517273, 86.6062970161438, 86.63365864753723, 86.65031838417053, 86.71795797348022, 86.65492939949036, 86.76717281341553, 86.62274479866028, 86.69366359710693]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.005-wdecay0.02-seed42.json <==
{"train_acc": [45.308, 65.086, 73.866, 78.552, 81.568, 83.746, 85.008, 86.35, 87.54, 88.702, 89.196, 90.214, 90.634, 91.158, 91.474, 91.87, 92.63, 92.452, 93.202, 93.194, 93.366, 93.78, 93.75, 94.232, 94.398, 94.786, 94.642, 94.862, 94.922, 95.158, 95.192, 95.378, 95.398, 95.55, 95.728, 95.908, 95.904, 95.924, 95.882, 96.056, 96.16, 96.276, 96.184, 96.27, 96.39, 96.18, 96.328, 96.48, 96.424, 96.558, 96.494, 96.406, 96.606, 96.534, 96.552, 96.636, 96.53, 96.588, 96.618, 96.672, 96.562, 96.632, 96.706, 96.596, 96.776, 96.78, 96.734, 96.572, 96.81, 96.656, 96.93, 96.714, 96.81, 97.03, 96.876, 96.786, 96.826, 96.856, 96.468, 96.894, 96.832, 96.856, 96.824, 96.82, 96.83, 96.96, 96.956, 96.958, 96.948, 96.944, 97.008, 96.838, 97.028, 96.98, 97.066, 97.026, 96.872, 97.06, 96.998, 97.048, 96.936, 97.0, 96.984, 97.082, 97.192, 97.104, 97.108, 96.99, 97.046, 97.14, 97.072, 97.194, 97.226, 97.196, 97.266, 97.05, 97.212, 97.222, 97.31, 97.08, 97.25, 97.272, 97.094, 97.318, 97.406, 97.17, 97.116, 97.32, 97.434, 97.118, 97.116, 97.01, 97.276, 97.292, 97.492, 97.3, 97.314, 97.426, 97.136, 97.394, 97.258, 97.268, 97.288, 97.276, 97.192, 97.37, 97.58, 97.32, 97.664, 97.228, 99.096, 99.604, 99.748, 99.82, 99.824, 99.87, 99.898, 99.95, 99.94, 99.93, 99.954, 99.962, 99.96, 99.954, 99.964, 99.976, 99.968, 99.976, 99.97, 99.978, 99.976, 99.98, 99.99, 99.974, 99.978, 99.976, 99.978, 99.974, 99.976, 99.984, 99.972, 99.972, 99.96, 99.98, 99.982, 99.982, 99.978, 99.992, 99.98, 99.98, 99.984, 99.99, 99.98, 99.986, 99.99, 99.994, 99.974, 99.988, 99.982, 99.984], "test_acc": [59.23, 69.9, 72.83, 78.76, 80.98, 80.75, 84.81, 82.57, 83.92, 86.85, 85.88, 85.12, 87.41, 87.31, 86.39, 88.16, 86.38, 87.4, 88.13, 87.34, 88.62, 89.12, 89.75, 86.55, 88.99, 88.87, 89.57, 87.99, 89.77, 87.5, 89.29, 89.43, 89.7, 89.87, 88.97, 90.92, 90.26, 90.77, 90.11, 89.25, 89.47, 90.79, 90.72, 89.05, 91.16, 90.14, 89.35, 91.51, 89.48, 89.91, 90.32, 91.17, 90.49, 90.5, 90.08, 89.59, 90.82, 89.56, 90.31, 90.24, 89.74, 91.1, 91.66, 91.04, 88.77, 91.62, 89.75, 91.11, 91.31, 90.09, 89.73, 90.79, 90.3, 89.87, 88.02, 91.14, 91.01, 89.38, 89.7, 89.13, 89.27, 90.63, 90.04, 90.2, 90.57, 91.51, 90.71, 89.31, 90.59, 90.73, 91.08, 90.14, 90.6, 90.69, 90.28, 88.64, 91.64, 88.41, 91.42, 90.87, 89.45, 90.05, 88.9, 91.75, 90.42, 90.06, 89.9, 89.55, 90.3, 91.03, 90.88, 91.38, 91.01, 90.12, 89.9, 89.66, 91.31, 89.11, 89.89, 90.52, 91.82, 91.35, 90.93, 90.66, 92.36, 91.12, 91.1, 90.75, 90.14, 89.51, 91.23, 90.57, 90.35, 90.21, 91.86, 91.59, 91.0, 91.34, 90.78, 90.27, 89.75, 90.04, 90.65, 90.01, 90.46, 91.14, 91.08, 92.14, 91.47, 91.44, 94.25, 94.46, 94.74, 94.69, 94.86, 94.89, 94.76, 94.89, 94.99, 94.96, 94.9, 95.06, 95.08, 94.81, 94.83, 94.92, 95.11, 95.05, 95.05, 95.07, 94.99, 95.11, 95.04, 95.09, 95.11, 95.04, 94.95, 95.03, 94.87, 95.0, 94.93, 95.0, 95.12, 95.16, 95.08, 95.11, 95.04, 95.11, 95.02, 95.17, 95.15, 95.17, 95.05, 95.05, 95.1, 95.14, 95.13, 95.06, 95.08, 95.17], "train_loss": [586.3992260694504, 384.7617492079735, 291.5070237517357, 242.88995730876923, 207.22904244065285, 185.438079059124, 167.30381648242474, 153.1417765468359, 140.31953020393848, 128.34062340855598, 120.30292841792107, 111.34491327404976, 105.69360782206059, 100.49568095803261, 95.59550848603249, 90.4744104295969, 84.57694791257381, 85.18211001902819, 76.16760715097189, 77.21668058633804, 73.8450046479702, 69.49947547540069, 68.18206168711185, 64.65881417319179, 63.42959717288613, 58.837633203715086, 61.397145323455334, 56.34257335960865, 56.37018306180835, 54.23403900489211, 53.556452583521605, 51.33660084195435, 51.75657927617431, 49.602130480110645, 46.662087094038725, 46.55514286831021, 46.5833156183362, 45.54142351076007, 46.71854906901717, 45.10618521645665, 44.967165160924196, 43.02696028910577, 43.978635136038065, 42.30126759596169, 40.561476934701204, 43.53150559216738, 41.66429587826133, 40.6952635794878, 41.16356059908867, 39.00567863509059, 39.47977666929364, 40.53056699689478, 39.2527249827981, 39.68825985118747, 39.55290773883462, 38.85336380265653, 39.82909958809614, 38.3016069047153, 38.4236507602036, 37.66692716628313, 40.16445908881724, 39.010976957157254, 38.151652785018086, 38.32533970475197, 37.158429116010666, 37.919300409033895, 36.5918692573905, 39.65868193283677, 36.73996086791158, 38.68497528322041, 35.593545919284225, 37.68191800639033, 37.60095697827637, 35.45426424406469, 36.20012065116316, 37.09675374627113, 36.96299287304282, 36.17194894887507, 39.679369285702705, 36.131515603512526, 36.213124357163906, 36.05391718260944, 36.442557787522674, 35.713310450315475, 36.30641198344529, 35.09336176607758, 34.5872307587415, 35.79742028657347, 34.47096035256982, 35.089491203427315, 34.23658968228847, 36.28201223909855, 34.54327868297696, 34.98239342588931, 34.25669454783201, 34.19735930301249, 36.13329350762069, 33.510018181055784, 34.49493475072086, 33.837185211479664, 35.341794500127435, 34.06752768531442, 34.97822035104036, 33.37406474258751, 32.13485484384, 33.22969807591289, 33.67988263629377, 34.35356390848756, 34.047045891173184, 33.290481297299266, 33.661948850378394, 32.831589583307505, 31.981686886399984, 33.88024560175836, 31.158992766402662, 33.62962278537452, 32.171948689967394, 32.54356228373945, 31.706796376034617, 33.403205703012645, 31.65465168468654, 31.73905378393829, 34.21895123645663, 30.972620274871588, 30.59187121782452, 32.85633639805019, 32.59773463010788, 31.51007141545415, 30.92855218425393, 32.84003107436001, 33.424792654812336, 33.76527570001781, 31.492407709360123, 31.63015283830464, 29.71631934121251, 31.150719279423356, 31.194439239799976, 30.007163892500103, 33.195012640208006, 30.733039337210357, 30.755066057667136, 31.06659458298236, 31.241429804824293, 31.01390473358333, 31.93628614023328, 31.957803385332227, 28.828769601881504, 31.253334058448672, 28.412655596621335, 32.00109367445111, 11.381647328962572, 5.384789337869734, 3.7564405243610963, 2.8260331347119063, 2.716462899756152, 2.1541132304118946, 1.6965978558873758, 1.2063224415760487, 1.1353931574849412, 1.2090907604142558, 0.9550710504991002, 0.8578753010951914, 0.8113401175360195, 0.8227580121310893, 0.7498714312678203, 0.6385803739249241, 0.6738671380735468, 0.6619944447593298, 0.6677076449559536, 0.6093176182475872, 0.5665153440495487, 0.5568715393019374, 0.5049233595200349, 0.5218257190281292, 0.5420321038982365, 0.523492729960708, 0.5403448992874473, 0.4862354444921948, 0.4912152243196033, 0.4750411800632719, 0.567179183330154, 0.5475711689796299, 0.6396094488445669, 0.506251472805161, 0.4189427839301061, 0.4494082343298942, 0.45360080295358784, 0.37117716085049324, 0.392461226292653, 0.4533966624876484, 0.4095498960232362, 0.39385704332380556, 0.42337331938324496, 0.4120937961852178, 0.36670187587151304, 0.3256137022108305, 0.5169444850471336, 0.38782552756310906, 0.4022418886888772, 0.39537724369438365], "test_loss": [88.68232095241547, 69.02672082185745, 64.83801066875458, 51.82114797830582, 44.33900684118271, 46.00560528039932, 36.29222051799297, 41.51048955321312, 37.5076559484005, 31.77724750339985, 34.676311299204826, 36.78222495317459, 30.7565858066082, 31.44469590485096, 34.056188344955444, 28.007694616913795, 34.6082846224308, 31.41279013454914, 29.74522338807583, 31.759288981556892, 29.723753839731216, 27.546639263629913, 25.588437542319298, 34.55805951356888, 27.600717902183533, 28.290761813521385, 26.585061013698578, 31.24382558465004, 25.437232673168182, 33.95121909677982, 28.232265509665012, 27.073962926864624, 28.207057684659958, 25.83710226416588, 29.40142747014761, 23.976807937026024, 25.831359282135963, 24.046826630830765, 26.484255746006966, 29.17926548421383, 28.670144334435463, 24.22841127961874, 25.254625499248505, 31.541103839874268, 23.740756668150425, 25.939115703105927, 28.89690253138542, 22.933949142694473, 27.41457737982273, 28.03479866683483, 26.892677545547485, 24.45325817167759, 26.355574622750282, 25.869768381118774, 26.28016383945942, 29.442221149802208, 24.431948497891426, 30.827083259820938, 26.81253046542406, 25.86750654876232, 27.373478323221207, 22.490669883787632, 23.076758727431297, 23.750375971198082, 32.45707653462887, 23.126235499978065, 28.246378555893898, 24.957934379577637, 24.63598447293043, 27.42590043693781, 29.292477548122406, 25.341190427541733, 28.439166247844696, 27.786193177103996, 33.34700582548976, 23.979357555508614, 24.21014515310526, 29.814318895339966, 28.391208112239838, 30.81281813979149, 29.39420159161091, 26.480622068047523, 27.34523583203554, 28.035161152482033, 26.300965502858162, 24.04349195957184, 25.763353943824768, 30.041102036833763, 27.04337528347969, 25.748914264142513, 25.807270221412182, 27.819829270243645, 26.2357045263052, 25.139919385313988, 27.199112556874752, 33.49624617397785, 22.397204525768757, 33.78647971153259, 24.47014670073986, 26.282553523778915, 29.795375540852547, 27.86485892534256, 30.329944759607315, 22.830523625016212, 27.16503843665123, 27.111489236354828, 28.432467252016068, 30.175918206572533, 27.626468263566494, 26.234770461916924, 26.06383566558361, 22.71500550210476, 25.78810217231512, 25.931204468011856, 28.91994532942772, 30.834603250026703, 24.22575633227825, 29.487988024950027, 27.515504194889218, 25.399036720395088, 23.829490050673485, 23.674884468317032, 25.692328840494156, 26.67594489455223, 21.986781664192677, 23.77851115912199, 24.952551037073135, 25.25603912770748, 29.080017149448395, 30.65755319595337, 25.31196755170822, 26.982379898428917, 27.1786787211895, 27.564838655292988, 23.97964070737362, 24.55940017104149, 25.885629013180733, 26.1588073708117, 24.933547411113977, 26.94873930886388, 30.344558775424957, 29.577650412917137, 26.099560484290123, 28.835005685687065, 27.38801348954439, 24.65423947572708, 26.098595462739468, 22.014883115887642, 24.96730474382639, 24.237385600805283, 16.45885595679283, 16.64068503677845, 16.29089931771159, 16.28981079533696, 16.178269304335117, 16.6117546223104, 16.662827473133802, 16.969074338674545, 16.84535290673375, 16.89228257536888, 17.15651059523225, 17.236882109194994, 17.135388903319836, 17.506002120673656, 17.772963371127844, 17.569877356290817, 17.899978660047054, 17.749532651156187, 18.131170708686113, 17.96017023548484, 17.811976421624422, 18.265603125095367, 17.646630451083183, 17.78844239935279, 18.00441686809063, 18.6961812004447, 18.477763898670673, 18.339507970958948, 18.4162258207798, 18.282600928097963, 18.218109019100666, 18.202416099607944, 17.85151575319469, 18.05854633450508, 17.89673652127385, 17.8870509006083, 18.21179337054491, 18.084624655544758, 18.095906767994165, 18.175383176654577, 17.930475752800703, 17.650195512920618, 17.90310138091445, 18.009880650788546, 18.27650887519121, 18.02825301513076, 17.837393935769796, 18.478651110082865, 18.371464990079403, 18.282004486769438], "epoch_time": [88.41520142555237, 86.43689012527466, 86.48099946975708, 86.53185725212097, 86.49197125434875, 86.49276995658875, 86.52137279510498, 86.51122498512268, 86.52564930915833, 86.51614809036255, 86.5155463218689, 86.5478048324585, 86.49722385406494, 86.53126335144043, 86.51858043670654, 86.52629470825195, 86.5018994808197, 86.53042507171631, 86.51881742477417, 86.49288535118103, 86.50490403175354, 86.53603601455688, 86.50677919387817, 86.56548190116882, 86.51023888587952, 86.53736281394958, 86.54076027870178, 86.5393340587616, 86.54697465896606, 86.43934941291809, 86.5230643749237, 86.57359957695007, 86.51634979248047, 86.50524878501892, 86.47503995895386, 86.502685546875, 86.52006816864014, 86.57154107093811, 86.55736517906189, 86.53150653839111, 86.54851245880127, 86.48788380622864, 86.50024676322937, 86.55241394042969, 86.48437595367432, 86.51195740699768, 86.53294682502747, 86.53395056724548, 86.57486724853516, 86.52499604225159, 86.5775077342987, 86.53569865226746, 86.51813316345215, 86.51821398735046, 86.54752039909363, 86.52990055084229, 86.50629806518555, 86.57118320465088, 86.56420636177063, 86.52003455162048, 86.52305006980896, 86.50683856010437, 86.55543732643127, 86.56051731109619, 86.55509877204895, 86.53886342048645, 86.52747845649719, 86.54981589317322, 86.53218364715576, 86.53230571746826, 86.53521800041199, 86.55632519721985, 86.54142737388611, 86.53796124458313, 86.55351209640503, 86.49187970161438, 86.52024698257446, 86.48273706436157, 86.52892565727234, 86.58188652992249, 86.51643657684326, 86.50728058815002, 86.53851985931396, 86.5331826210022, 86.53764319419861, 86.53681564331055, 86.5411729812622, 86.52781367301941, 86.5412392616272, 86.5165684223175, 86.52978372573853, 86.54104089736938, 86.55518651008606, 86.51123380661011, 86.72263884544373, 86.72729659080505, 86.642493724823, 86.68083500862122, 86.6357421875, 86.67122387886047, 86.67395758628845, 86.68711495399475, 86.63140630722046, 86.64259767532349, 86.66499543190002, 86.66830778121948, 86.67404341697693, 86.68026542663574, 86.688556432724, 86.59734630584717, 86.65322136878967, 86.66754221916199, 86.64920210838318, 86.60905337333679, 86.6566390991211, 86.68785643577576, 86.65866947174072, 86.65584826469421, 86.70436644554138, 86.65607404708862, 86.67336511611938, 86.69347023963928, 86.64342498779297, 86.70172619819641, 86.71173238754272, 86.66365432739258, 86.70012903213501, 86.6418833732605, 86.65341711044312, 86.65561437606812, 86.67010426521301, 86.68680572509766, 86.6661639213562, 86.66726040840149, 86.64059829711914, 86.63986015319824, 86.63345694541931, 86.64220380783081, 86.62854433059692, 86.6409044265747, 86.6608338356018, 86.65581607818604, 86.68913173675537, 86.68315362930298, 86.65684485435486, 86.66459250450134, 86.66410279273987, 86.65770721435547, 86.65847682952881, 86.68266606330872, 86.67169237136841, 86.64993023872375, 86.66645669937134, 86.69673323631287, 86.64975476264954, 86.68279528617859, 86.68283462524414, 86.68013286590576, 87.07250666618347, 86.70887446403503, 86.73016858100891, 86.68924045562744, 86.68885040283203, 86.71042537689209, 86.66697478294373, 86.70926523208618, 86.70348620414734, 86.70699524879456, 86.69982886314392, 86.69525051116943, 86.713618516922, 86.70209002494812, 86.7094247341156, 86.6750237941742, 86.71005249023438, 86.6477119922638, 86.70644450187683, 86.6901490688324, 86.6982524394989, 86.74559807777405, 86.7627604007721, 86.71826720237732, 86.69163107872009, 86.74075055122375, 86.77522492408752, 86.70586252212524, 86.72092938423157, 86.68839025497437, 86.62966728210449, 86.74999117851257, 86.71419930458069, 86.74481129646301, 86.73616528511047, 86.74065732955933, 86.76430320739746, 86.75459456443787, 86.75368356704712, 86.67549705505371, 86.74644899368286, 86.71088933944702]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.005-wdecay0.02-seed43.json <==
{"train_acc": [44.188, 64.222, 74.092, 78.472, 81.66, 83.636, 85.296, 86.624, 87.66, 88.468, 89.384, 89.992, 90.462, 91.418, 91.586, 91.79, 92.184, 92.694, 92.936, 93.302, 93.572, 93.6, 94.03, 94.042, 94.244, 94.356, 94.414, 94.874, 94.916, 95.266, 95.394, 95.076, 95.426, 95.44, 95.702, 95.81, 95.884, 95.648, 96.248, 95.938, 96.062, 96.242, 95.954, 96.232, 96.266, 96.236, 96.296, 96.432, 96.592, 96.108, 96.528, 96.308, 96.514, 96.42, 96.748, 96.608, 96.6, 96.54, 96.616, 96.328, 96.51, 96.628, 96.582, 96.856, 96.628, 96.814, 96.59, 96.498, 96.748, 96.728, 96.574, 96.568, 96.72, 96.894, 96.83, 96.682, 96.84, 96.942, 96.724, 96.888, 96.742, 96.698, 96.966, 96.64, 96.916, 96.868, 96.996, 96.954, 96.72, 96.7, 97.05, 97.032, 96.98, 96.896, 97.222, 96.93, 96.91, 96.902, 96.918, 97.014, 97.048, 96.996, 97.102, 97.098, 97.006, 97.226, 97.256, 96.892, 97.15, 97.044, 96.926, 97.146, 97.126, 97.112, 96.94, 97.172, 97.254, 97.318, 97.06, 97.194, 97.358, 97.182, 97.19, 97.194, 97.17, 97.29, 97.098, 97.372, 97.102, 97.348, 97.306, 97.154, 97.292, 97.26, 97.252, 97.36, 97.38, 97.274, 97.268, 97.262, 97.266, 97.478, 97.004, 97.202, 97.32, 97.376, 97.388, 97.344, 97.268, 97.358, 99.054, 99.634, 99.726, 99.798, 99.85, 99.892, 99.9, 99.94, 99.92, 99.93, 99.904, 99.966, 99.968, 99.954, 99.936, 99.974, 99.964, 99.968, 99.968, 99.97, 99.964, 99.96, 99.956, 99.976, 99.966, 99.98, 99.974, 99.986, 99.974, 99.992, 99.98, 99.972, 99.968, 99.982, 99.974, 99.98, 99.988, 99.992, 99.98, 99.984, 99.988, 99.976, 99.992, 99.984, 99.992, 99.992, 99.99, 99.992, 99.984, 99.99], "test_acc": [56.74, 67.21, 73.25, 77.15, 76.17, 81.29, 81.14, 83.1, 83.4, 83.99, 84.51, 87.46, 83.0, 87.41, 85.65, 86.75, 86.98, 88.54, 89.44, 86.78, 89.0, 89.31, 87.18, 88.22, 88.28, 89.39, 89.55, 87.83, 88.92, 88.46, 89.07, 89.57, 88.38, 89.52, 90.24, 89.04, 90.34, 90.71, 90.57, 90.04, 88.97, 89.19, 89.94, 90.05, 90.84, 89.97, 91.27, 90.45, 90.74, 91.12, 89.74, 90.85, 89.93, 90.6, 90.24, 89.91, 89.59, 90.33, 89.29, 89.27, 90.16, 91.17, 90.5, 90.97, 90.83, 91.34, 89.43, 90.06, 86.61, 90.31, 90.82, 90.94, 90.12, 90.65, 90.27, 89.48, 90.1, 91.11, 90.4, 90.56, 90.42, 90.41, 90.49, 90.64, 91.02, 90.58, 88.71, 89.48, 87.8, 87.2, 90.04, 90.93, 90.85, 90.91, 90.45, 90.78, 90.17, 89.78, 90.44, 92.02, 91.15, 90.87, 91.89, 91.73, 90.62, 90.67, 90.04, 90.6, 90.69, 90.69, 90.72, 91.39, 91.4, 89.86, 92.08, 89.79, 91.51, 88.15, 90.29, 91.84, 90.62, 89.23, 91.62, 90.65, 90.93, 90.31, 91.19, 91.41, 91.5, 91.88, 91.68, 90.75, 91.33, 91.93, 90.24, 90.54, 91.8, 92.09, 88.37, 90.55, 91.02, 91.29, 90.85, 92.27, 91.26, 90.58, 89.87, 91.56, 91.03, 91.84, 94.33, 94.59, 94.77, 94.9, 94.93, 94.95, 94.99, 95.02, 94.85, 94.9, 95.01, 94.98, 94.99, 94.82, 94.84, 94.93, 94.97, 94.91, 94.95, 94.92, 94.94, 94.98, 94.97, 95.14, 95.07, 95.04, 95.07, 95.02, 94.99, 95.09, 94.98, 94.95, 94.87, 94.98, 94.86, 94.96, 95.18, 95.15, 94.98, 94.98, 94.99, 94.99, 95.03, 94.98, 94.98, 95.01, 95.0, 95.03, 94.99, 94.88], "train_loss": [596.9167898893356, 392.0262157320976, 290.16828858852386, 242.52619770169258, 208.8048496544361, 186.17425446212292, 164.04591956734657, 153.2446055263281, 138.58908054232597, 131.08249853551388, 118.80416361987591, 113.16885951161385, 107.31191100180149, 98.93413712084293, 95.74852460622787, 91.81390047818422, 86.8482984751463, 82.93357465416193, 79.33026394248009, 75.52551969140768, 72.47574101015925, 71.13899248465896, 67.5521652624011, 66.64290419965982, 63.265318032354116, 62.44776900857687, 62.27975898236036, 57.19796584174037, 56.8677832223475, 53.175099298357964, 51.55092516168952, 55.32574411854148, 51.20929495431483, 50.49538366496563, 48.371534291654825, 47.43083196505904, 46.61464710906148, 49.369045816361904, 42.642199670895934, 46.38310484029353, 44.3541151098907, 42.531315844506025, 45.60018187016249, 42.175049755722284, 42.969004586339, 42.00852617621422, 41.89185377769172, 40.9653092212975, 39.03739367239177, 43.290268663316965, 39.22170745767653, 41.93296434916556, 40.48895991966128, 40.14427228830755, 37.663979856297374, 38.60768504627049, 38.463438330218196, 39.62623339705169, 38.8354314584285, 41.67795846238732, 39.92318169027567, 38.90612165350467, 38.77955219708383, 36.245786011219025, 38.85850517638028, 36.58425626903772, 38.28611961565912, 40.48257147707045, 36.69132735673338, 37.43133298587054, 38.45386794395745, 38.97668880969286, 37.29235127195716, 36.18493549339473, 36.50599202699959, 38.23868877347559, 36.774707494303584, 35.57809641584754, 37.57613673154265, 36.03349447529763, 37.91776833683252, 38.08345486596227, 34.94557370711118, 37.83946536295116, 35.351653564721346, 36.622492684051394, 34.6862721927464, 35.001313955523074, 37.2687002569437, 37.32391005009413, 34.94434527307749, 34.14525871910155, 34.82573997601867, 34.90277555398643, 33.056348633021116, 34.44448097795248, 35.23349836003035, 35.01824040710926, 35.371700851246715, 34.63609741348773, 33.63507486321032, 34.46703618764877, 33.35489728720859, 33.68618940189481, 34.87941901385784, 31.97204302996397, 32.03981254249811, 35.46807621791959, 33.330022658221424, 34.5376439858228, 34.313477421179414, 32.52916452474892, 33.31167765520513, 33.50254312437028, 35.45863968320191, 32.4098983136937, 32.06470106355846, 31.31963647529483, 33.56809045094997, 32.09397350624204, 31.19508287589997, 32.441537603735924, 32.72546637058258, 31.829650055617094, 32.82832511141896, 32.03109510987997, 33.67287362739444, 30.16602711006999, 33.16452983394265, 31.87886545062065, 30.717069319449365, 32.82986624073237, 31.243960781022906, 31.251894870772958, 33.05999322980642, 30.192943021655083, 30.94746769219637, 31.866496846079826, 31.516796415671706, 31.492365336045623, 31.3514593988657, 29.37513834051788, 34.75295535288751, 32.17561984434724, 31.124675686471164, 30.782726758159697, 30.275831981562078, 30.680035301484168, 31.031818142160773, 30.355935812927783, 12.102198304608464, 5.2642778034787625, 4.022785408073105, 3.038896446931176, 2.4788014098303393, 2.122903154871892, 1.6023685697291512, 1.389454685820965, 1.4580749399028718, 1.3452573177346494, 1.3356849693518598, 0.9644606222573202, 0.8710985837387852, 0.8684239369467832, 1.0630344857345335, 0.7696463627798948, 0.7379809697740711, 0.7436019318120088, 0.7271286869363394, 0.7832403611973859, 0.6696620578877628, 0.740586942905793, 0.6898037020291667, 0.5258310167700984, 0.6995971296564676, 0.5420301312115043, 0.5540741629956756, 0.5111587732972112, 0.5357859786308836, 0.4311673197080381, 0.471970029262593, 0.5131545870099217, 0.5810401931230444, 0.4404225120379124, 0.595074977260083, 0.4568365787854418, 0.47083118819864467, 0.3739576094667427, 0.4292985773063265, 0.40323480116785504, 0.38519804895622656, 0.4329800760897342, 0.3443902086291928, 0.4333370147214737, 0.3568211647798307, 0.3774925050092861, 0.36776480777189136, 0.31317891358048655, 0.43379895712132566, 0.37710203541792], "test_loss": [96.43668055534363, 73.42597550153732, 65.19126969575882, 52.21448236703873, 59.276289880275726, 46.58673098683357, 47.991894870996475, 39.66641974449158, 37.971826910972595, 40.51398313045502, 38.80596359074116, 29.766864091157913, 43.90902331471443, 30.847498670220375, 35.325817912817, 31.59232507646084, 33.5089892745018, 28.078073859214783, 25.04362963140011, 33.97441174834967, 27.045232981443405, 26.73587054014206, 31.587791591882706, 29.817998751997948, 29.80406552553177, 27.12944646924734, 26.74279233813286, 33.204804822802544, 28.360165908932686, 30.541751712560654, 31.280653789639473, 27.761753901839256, 30.20713460445404, 28.116338834166527, 25.479248270392418, 29.44471301138401, 26.408028408885002, 23.36268237233162, 25.73389656841755, 26.67940980195999, 29.679170086979866, 29.51601055264473, 28.159972190856934, 27.97298401594162, 23.94509869813919, 27.793686404824257, 23.773575618863106, 26.62800334393978, 24.489659756422043, 23.635689422488213, 28.18337607383728, 24.700096234679222, 26.945895567536354, 25.3010064214468, 27.715985000133514, 28.210915371775627, 29.262237712740898, 25.89101082831621, 29.403485357761383, 31.26041130721569, 25.488872036337852, 22.944463431835175, 25.784351274371147, 26.765906363725662, 25.764461390674114, 24.275436028838158, 30.21942152827978, 28.601538494229317, 39.82894121110439, 26.11496863514185, 24.620778292417526, 25.000666797161102, 28.017929770052433, 26.64081645011902, 29.03647354245186, 28.59370317310095, 27.092910513281822, 25.790977135300636, 25.824692241847515, 26.628321029245853, 26.408443182706833, 27.405427128076553, 25.950844049453735, 27.061171509325504, 26.86667336523533, 26.58145608007908, 32.755105182528496, 29.49236460030079, 37.0884248316288, 36.8418445289135, 29.09331615269184, 26.857067748904228, 26.094763681292534, 26.20660664141178, 27.08048554509878, 26.322220668196678, 27.562716096639633, 30.126341596245766, 26.701956197619438, 22.964041672647, 25.065424986183643, 26.491037033498287, 23.431873112916946, 23.81427550315857, 26.863364025950432, 26.89503614604473, 28.906068697571754, 27.046880200505257, 28.29617665708065, 27.15683449804783, 26.00683157891035, 24.36838360875845, 23.530956611037254, 28.043262854218483, 22.352618403732777, 30.25884348154068, 24.476661264896393, 34.342533096671104, 28.276524141430855, 23.71428158134222, 26.954658903181553, 32.16092637181282, 24.507451988756657, 26.932770170271397, 25.89068055152893, 27.989023588597775, 24.991100929677486, 25.39239628240466, 23.025201678276062, 23.250572711229324, 24.307220466434956, 26.495432808995247, 25.631002008914948, 23.18464297056198, 29.40131138265133, 26.756343960762024, 23.486116260290146, 21.978640623390675, 33.75415260344744, 26.828603327274323, 24.592822544276714, 25.56569692492485, 25.948723003268242, 22.61467020958662, 25.359633788466454, 27.656433820724487, 28.15858268737793, 23.994971945881844, 26.889415442943573, 23.756370596587658, 15.814890872687101, 15.827429186552763, 15.618517253547907, 16.037033528089523, 15.989501055330038, 16.058910239487886, 16.35469340160489, 16.490833692252636, 16.871055588126183, 16.832463085651398, 16.817466102540493, 17.123652774840593, 17.018982004374266, 17.615570049732924, 17.787578500807285, 17.8153828792274, 17.713854860514402, 17.67933241277933, 17.77266250178218, 17.696577567607164, 17.525901030749083, 17.820255901664495, 17.65672318637371, 17.731154207140207, 17.53894440829754, 17.64560541510582, 17.831678710877895, 17.640430849045515, 18.25769400410354, 17.872848892584443, 18.14477565512061, 17.83797736093402, 18.494265250861645, 18.32069920003414, 18.24264920502901, 17.888985380530357, 17.71379439905286, 17.707253850996494, 17.769868809729815, 17.760019175708294, 18.182325530797243, 18.022937525063753, 17.991991102695465, 18.136964719742537, 18.224087439477444, 18.393732864409685, 18.49359007552266, 18.444393511861563, 18.788421615958214, 18.933494532480836], "epoch_time": [47.0057578086853, 44.08868980407715, 44.152454137802124, 44.15494251251221, 44.23837637901306, 44.204235792160034, 44.51073956489563, 44.228113651275635, 44.17385172843933, 44.41046357154846, 44.18008375167847, 44.65224647521973, 44.188441038131714, 44.265557050704956, 44.36986517906189, 44.342326402664185, 44.305126667022705, 44.452882051467896, 44.314049243927, 44.38506507873535, 44.54096984863281, 44.32527780532837, 44.37529015541077, 44.204036712646484, 44.09265851974487, 44.37234973907471, 44.323347091674805, 44.79476475715637, 44.28408908843994, 44.30690312385559, 44.22993731498718, 44.30700969696045, 44.23818254470825, 44.45172572135925, 44.347814083099365, 44.54255723953247, 44.462998151779175, 44.575581312179565, 44.6144654750824, 44.663978815078735, 44.41698956489563, 44.671393394470215, 44.26612424850464, 44.712153673172, 44.4299590587616, 44.46278476715088, 44.497920989990234, 44.45660734176636, 44.54017686843872, 44.537646770477295, 44.58290982246399, 44.49808406829834, 44.515992403030396, 44.59418725967407, 44.59577536582947, 44.317776679992676, 44.49137091636658, 44.53427219390869, 44.42692494392395, 44.53158140182495, 44.551822662353516, 44.53744292259216, 44.296147108078, 44.46887493133545, 44.190284967422485, 44.237025022506714, 44.19290494918823, 44.24389624595642, 44.129066944122314, 44.24568152427673, 44.392014265060425, 44.13425874710083, 44.243598222732544, 44.16975545883179, 44.17625689506531, 44.28292489051819, 44.10398507118225, 44.32935857772827, 44.11444711685181, 44.58630084991455, 44.43170762062073, 44.231719732284546, 44.159682750701904, 44.582688093185425, 44.25204110145569, 44.28116202354431, 44.48347878456116, 44.16610789299011, 44.132636308670044, 44.21517372131348, 44.35524106025696, 44.40493392944336, 44.150601625442505, 44.346062421798706, 44.323121547698975, 44.278207778930664, 44.32406163215637, 44.407482624053955, 44.3062310218811, 44.55093312263489, 44.55132079124451, 44.51755332946777, 44.72279691696167, 44.592244386672974, 44.48985290527344, 44.59900641441345, 44.59542965888977, 44.389233112335205, 44.39740061759949, 44.54200506210327, 44.77961492538452, 44.443212032318115, 44.77895951271057, 44.29009962081909, 44.446744203567505, 44.4412522315979, 44.45979070663452, 44.591057777404785, 44.368528842926025, 44.466750621795654, 44.42255687713623, 44.84568476676941, 44.408143281936646, 44.65449810028076, 44.64756989479065, 44.32712745666504, 44.76805925369263, 44.24408531188965, 44.31610465049744, 44.2504026889801, 44.201584577560425, 44.214240312576294, 44.49418306350708, 44.2465615272522, 44.359145402908325, 44.32281017303467, 44.143699407577515, 44.50142765045166, 44.40362334251404, 44.25183391571045, 44.174134254455566, 44.215656042099, 44.35465955734253, 44.211520195007324, 44.26759362220764, 44.2088258266449, 44.37382245063782, 44.294307470321655, 44.16691279411316, 44.15169310569763, 44.26730275154114, 44.25365138053894, 44.217225551605225, 44.30718278884888, 44.362359285354614, 44.17956352233887, 44.1641321182251, 44.301629304885864, 44.31802153587341, 44.08897256851196, 44.276108741760254, 44.35593104362488, 44.39437460899353, 44.53209948539734, 44.29699730873108, 44.614237546920776, 44.36649227142334, 44.2979621887207, 44.51193618774414, 44.5976037979126, 44.63226270675659, 44.686522245407104, 44.40148854255676, 44.64397835731506, 44.45696306228638, 44.623515129089355, 44.21387767791748, 44.38340640068054, 44.500324964523315, 44.57654333114624, 44.39714574813843, 44.50930094718933, 44.389835596084595, 44.56360864639282, 44.60012912750244, 44.59677314758301, 44.54660129547119, 44.40970587730408, 44.27650308609009, 44.50690245628357, 44.454543590545654, 44.339202642440796, 44.21193289756775, 44.33338141441345, 44.259541749954224, 44.312392711639404, 44.30245566368103, 44.321470737457275, 44.3838255405426, 44.299718618392944]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.005-wdecay0.02-seed44.json <==
{"train_acc": [44.856, 64.58, 73.298, 78.578, 81.276, 83.612, 84.906, 86.51, 87.512, 88.624, 89.138, 89.81, 90.51, 91.196, 91.38, 92.146, 92.424, 92.37, 92.938, 93.128, 93.654, 93.436, 94.004, 94.168, 94.306, 94.362, 94.724, 94.73, 94.9, 95.148, 95.138, 95.224, 95.646, 95.398, 95.686, 95.692, 95.796, 95.904, 95.836, 96.0, 96.062, 96.056, 96.244, 96.242, 96.194, 96.228, 96.068, 96.424, 96.342, 96.532, 96.492, 96.296, 96.336, 96.648, 96.432, 96.6, 96.48, 96.386, 96.572, 96.844, 96.598, 96.84, 96.546, 96.614, 96.528, 96.684, 96.838, 96.634, 96.87, 96.72, 96.636, 96.54, 96.912, 96.704, 96.724, 96.64, 96.868, 96.876, 96.806, 96.92, 96.88, 96.806, 96.886, 96.832, 96.878, 96.806, 96.996, 96.878, 96.698, 96.934, 97.046, 96.99, 96.848, 97.09, 96.7, 97.016, 96.95, 97.064, 97.032, 97.008, 96.974, 97.034, 96.876, 97.194, 96.862, 97.122, 96.988, 97.072, 96.858, 97.026, 97.138, 97.292, 97.224, 97.208, 96.992, 97.374, 97.124, 97.15, 97.16, 97.13, 97.164, 97.128, 97.27, 97.376, 97.192, 97.41, 97.132, 97.024, 97.3, 97.264, 97.242, 97.212, 97.052, 97.248, 97.44, 97.348, 97.334, 97.06, 97.208, 97.254, 97.364, 97.092, 97.28, 97.218, 97.36, 97.32, 97.48, 97.468, 97.35, 97.352, 99.138, 99.678, 99.766, 99.816, 99.854, 99.898, 99.932, 99.92, 99.948, 99.924, 99.938, 99.942, 99.946, 99.95, 99.972, 99.962, 99.968, 99.964, 99.978, 99.982, 99.96, 99.952, 99.98, 99.968, 99.982, 99.98, 99.978, 99.974, 99.982, 99.986, 99.97, 99.974, 99.972, 99.98, 99.976, 99.978, 99.974, 99.972, 99.99, 99.984, 99.98, 99.982, 99.99, 99.982, 99.99, 99.984, 99.99, 99.98, 99.984, 99.982], "test_acc": [53.7, 59.62, 74.34, 74.01, 79.54, 81.62, 82.38, 79.21, 84.7, 84.35, 81.62, 84.18, 83.49, 87.68, 87.03, 86.27, 85.53, 88.52, 86.99, 86.94, 88.34, 89.56, 88.14, 89.49, 89.38, 88.27, 85.95, 87.24, 89.1, 89.64, 90.47, 89.55, 88.75, 90.34, 88.58, 89.22, 88.7, 88.11, 89.38, 89.8, 89.5, 87.71, 90.62, 90.5, 88.68, 90.6, 90.34, 89.94, 91.39, 89.44, 89.32, 90.05, 89.95, 90.47, 91.12, 90.9, 91.01, 90.64, 89.92, 89.87, 90.68, 90.67, 89.98, 89.09, 89.75, 89.55, 89.17, 90.77, 89.0, 89.23, 88.7, 90.53, 90.58, 89.65, 90.3, 90.28, 88.51, 91.55, 88.79, 91.01, 90.49, 90.14, 91.0, 90.5, 90.24, 91.1, 90.99, 91.01, 91.09, 90.79, 90.35, 91.6, 89.8, 91.13, 90.61, 88.95, 90.67, 90.48, 90.73, 86.01, 90.5, 90.95, 89.12, 89.19, 90.79, 90.87, 91.19, 90.8, 91.36, 91.15, 90.55, 91.2, 91.12, 91.98, 90.77, 91.13, 90.74, 87.98, 91.79, 90.34, 90.69, 91.19, 89.47, 90.41, 90.21, 90.6, 89.84, 91.13, 90.81, 90.61, 91.62, 90.34, 90.02, 92.18, 91.78, 91.0, 91.6, 90.86, 89.75, 89.95, 90.35, 91.47, 90.94, 91.63, 91.5, 90.41, 89.93, 91.82, 91.81, 91.38, 94.47, 94.57, 94.86, 94.79, 94.79, 94.97, 94.98, 95.08, 95.0, 94.99, 95.12, 95.06, 95.06, 95.07, 95.17, 95.05, 95.02, 95.07, 95.04, 95.14, 95.16, 95.03, 95.05, 95.16, 95.08, 95.12, 94.99, 95.02, 94.92, 94.96, 95.05, 95.06, 95.14, 95.14, 95.05, 95.12, 95.2, 95.15, 95.2, 95.17, 95.0, 95.06, 95.09, 95.25, 95.18, 95.18, 95.14, 95.25, 95.19, 95.27], "train_loss": [591.4852225780487, 387.9496195912361, 297.1512067615986, 241.01318782567978, 211.91807362437248, 186.90560173988342, 170.4000179618597, 153.98297622799873, 141.95004610717297, 128.58845064044, 122.55582942068577, 114.19387662410736, 107.29191071540117, 100.10611294955015, 96.61635551601648, 90.79977083206177, 85.28172859549522, 85.15793380141258, 80.30565293878317, 76.3962482586503, 72.45972437411547, 72.37578533217311, 67.33491199836135, 65.91013018414378, 63.86600971594453, 62.6544627584517, 59.410950761288404, 59.21005902811885, 55.99275752529502, 54.92355512455106, 54.174080938100815, 52.75479028746486, 49.31595312803984, 52.20985921472311, 49.84236362203956, 48.09001419134438, 47.574908308684826, 46.655805330723524, 47.24756450392306, 44.88961769267917, 45.047129567712545, 44.76896771416068, 42.4919979441911, 43.97562087327242, 43.36270910128951, 42.48803426511586, 44.00866913422942, 40.800933638587594, 41.854431468993425, 40.0596207100898, 39.98116351850331, 41.74641224741936, 42.24720687791705, 38.198026614263654, 40.303756561130285, 38.507334283553064, 39.968476980924606, 40.78447072394192, 39.57727545313537, 37.31597820855677, 39.75764490291476, 37.129951817914844, 39.59315188229084, 38.03500555455685, 39.33973806537688, 39.2201266027987, 36.848322020843625, 38.685279140248895, 36.66500238701701, 37.40000909008086, 39.038856729865074, 38.93050167616457, 36.35616947337985, 37.79381204210222, 37.94791178405285, 38.21153965033591, 35.967592529952526, 36.01766867749393, 36.80774135328829, 35.70866313576698, 35.95663877297193, 36.34775287844241, 35.459928983822465, 37.060300378128886, 35.6186702484265, 37.05699488334358, 34.879563827067614, 36.68657843582332, 37.766073839738965, 35.15397700294852, 34.20754450932145, 35.062261428683996, 35.11760907061398, 34.387021345086396, 37.840553775429726, 33.936928909271955, 35.26188285462558, 33.71717572771013, 34.13279316853732, 34.032301099039614, 35.4443554058671, 34.69429508782923, 35.57251350954175, 32.27509832661599, 35.99116647057235, 33.03100982494652, 34.43678420037031, 33.31671964749694, 35.92797581106424, 33.99280024319887, 33.22563202586025, 31.652156664058566, 32.0723959421739, 33.13632504083216, 34.69263262487948, 31.0092000272125, 33.42376408725977, 32.40735008288175, 32.293706342577934, 32.94407338369638, 32.5430720616132, 32.70592897944152, 32.11662457045168, 30.961231764405966, 32.49338847119361, 30.73634780291468, 32.80273222737014, 33.77198310289532, 31.583784399554133, 31.216182406060398, 31.65071963891387, 31.698363109491765, 33.50448937993497, 32.42057448858395, 29.687334292568266, 31.183222537860274, 31.159656963311136, 33.5412827366963, 32.666839154437184, 31.516471978276968, 31.44556524977088, 33.11472594272345, 31.294065232388675, 31.688948882743716, 30.55932489503175, 31.2164099663496, 29.099318651482463, 29.898908731527627, 30.245323254726827, 30.66772905457765, 10.896604853798635, 4.8474654271267354, 3.711207221960649, 2.7694853529683314, 2.3278697935165837, 1.930119512253441, 1.461975572805386, 1.4858720654738136, 1.197523462557001, 1.2552888845675625, 1.0546497882460244, 0.9876370187557768, 0.9335992160777096, 0.9807484034681693, 0.6815261487499811, 0.7315338583430275, 0.7035211033653468, 0.6769666338223033, 0.6130933626263868, 0.5650498176692054, 0.6936953170807101, 0.7949432685854845, 0.5090710641234182, 0.5779014066210948, 0.5165038311679382, 0.524627953680465, 0.48065730862435885, 0.5629734541289508, 0.4590483703650534, 0.4572191400802694, 0.5505096636770759, 0.5610784601303749, 0.5415775867295451, 0.44498527437099256, 0.47593338415026665, 0.5255775059340522, 0.5251511285023298, 0.5009604482620489, 0.3884889528126223, 0.42434605141170323, 0.4316852687916253, 0.42657552304444835, 0.38206917635397986, 0.416826554806903, 0.35865592100890353, 0.40291154268197715, 0.3552687702467665, 0.47226776447496377, 0.4940944252884947, 0.41118863396695815], "test_loss": [102.69344413280487, 100.38383513689041, 58.778143644332886, 63.84298086166382, 47.71659541130066, 42.908263981342316, 42.79781636595726, 50.346358478069305, 36.7641908377409, 39.53173324465752, 47.483057767152786, 40.524526089429855, 41.99285161495209, 29.32119843363762, 32.096394911408424, 33.67095598578453, 38.097279369831085, 28.313831686973572, 32.30328144133091, 33.52802889049053, 30.161390274763107, 27.048021987080574, 31.34122858941555, 25.531697772443295, 26.201189428567886, 29.44737210869789, 37.264883905649185, 33.229783803224564, 29.30776196718216, 26.497620403766632, 25.42261391878128, 27.472897365689278, 30.574793577194214, 24.696524754166603, 30.125165849924088, 27.72017564624548, 29.965034037828445, 32.665170803666115, 29.047290861606598, 28.263239592313766, 29.71366673707962, 33.94360110163689, 26.22026650607586, 25.97656489163637, 30.225298792123795, 26.503434613347054, 25.516637414693832, 26.564184114336967, 23.709527507424355, 29.661360412836075, 29.295932173728943, 27.18778294324875, 27.3334039747715, 26.82853412628174, 23.762714460492134, 23.84466353803873, 24.858963780105114, 26.332017339766026, 28.29124376922846, 27.76638861000538, 24.4048353433609, 25.18887236714363, 27.79868310689926, 31.223856329917908, 27.463084563612938, 28.784944713115692, 30.654310792684555, 24.674733221530914, 31.616185650229454, 29.425987377762794, 32.72016550600529, 25.54498080909252, 26.58871778845787, 28.97083243727684, 26.71975927054882, 26.71562948822975, 33.70719526708126, 22.568137250840664, 30.857620507478714, 24.812060214579105, 26.254733234643936, 27.543945536017418, 24.436882719397545, 26.83631268888712, 27.194766275584698, 25.739908948540688, 24.895721778273582, 25.726611152291298, 23.72382389008999, 25.846504107117653, 27.38164860010147, 23.24170569330454, 28.884910196065903, 25.365339428186417, 25.335054636001587, 34.393834218382835, 26.071561872959137, 27.933214738965034, 27.103243872523308, 41.701954022049904, 27.154285669326782, 24.492750994861126, 31.414273023605347, 29.483610294759274, 26.158518880605698, 26.275837510824203, 25.131502628326416, 25.806887045502663, 23.875029429793358, 25.090685158967972, 27.150040820240974, 26.34713739156723, 25.561069682240486, 23.461692720651627, 25.821051761507988, 23.938588559627533, 25.779253469780087, 37.40752595663071, 23.923766404390335, 26.775834135711193, 26.930590838193893, 24.03976672887802, 32.544403836131096, 27.477756947278976, 28.473067559301853, 26.73280544579029, 29.909051552414894, 24.98998323082924, 26.455192610621452, 28.883073434233665, 23.13979884982109, 27.3883203715086, 28.508999444544315, 22.858828585594893, 24.051075622439384, 25.949947088956833, 22.789366275072098, 26.803427070379257, 28.054669052362442, 31.176973551511765, 28.592213816940784, 24.146611772477627, 27.46002420783043, 24.425015948712826, 24.874273367226124, 26.411620281636715, 29.06041243672371, 22.764943197369576, 23.106130488216877, 24.75284554064274, 16.21652906574309, 16.221159083768725, 16.167135713621974, 16.35777533426881, 16.44736704416573, 16.755254393443465, 16.871733577921987, 17.261253140866756, 17.163467227481306, 17.712612772360444, 17.713545260950923, 17.711190225556493, 17.619663830846548, 17.922319024801254, 17.978760045021772, 18.012710172683, 18.405724987387657, 18.43584930151701, 18.673277554102242, 18.497297858819366, 18.801801649853587, 18.559499049559236, 18.719856023788452, 18.91642332728952, 18.68306807614863, 18.525361945852637, 18.736432895064354, 18.85888815112412, 18.908333022147417, 18.835135854780674, 18.7718536965549, 19.01872107386589, 18.821542538702488, 18.799032006412745, 19.012724097818136, 19.02237867563963, 19.055023485794663, 18.958150969818234, 18.903740730136633, 19.212755601853132, 19.39402932114899, 19.048713464289904, 19.02315604966134, 18.77457813732326, 18.674627027474344, 18.883349945768714, 19.175875741057098, 19.269081495702267, 19.38872253149748, 19.077931866049767], "epoch_time": [88.91389322280884, 86.71914839744568, 86.75102353096008, 86.73999357223511, 86.74689650535583, 86.74121332168579, 86.73216390609741, 86.80324506759644, 86.78163647651672, 86.7398841381073, 86.79077553749084, 86.8119387626648, 86.79955554008484, 86.80155539512634, 86.80323624610901, 86.73539543151855, 86.81596350669861, 86.79650640487671, 86.79175114631653, 86.80612778663635, 86.7217538356781, 86.75856614112854, 86.77479600906372, 86.80391049385071, 86.77929162979126, 86.79799795150757, 86.75640869140625, 86.77315902709961, 86.7776665687561, 86.75977683067322, 86.75425887107849, 86.81635212898254, 86.76101279258728, 86.80477595329285, 86.77187132835388, 86.79225969314575, 86.79384326934814, 86.76295256614685, 86.79579544067383, 86.78840136528015, 86.75183486938477, 86.76624393463135, 86.74641609191895, 86.72275042533875, 86.79030680656433, 86.78206372261047, 86.81635022163391, 86.78665113449097, 86.81504487991333, 86.72262811660767, 86.74008417129517, 86.76003956794739, 86.77743816375732, 86.81514573097229, 86.72076082229614, 86.78788447380066, 86.79209017753601, 86.75311255455017, 86.77741527557373, 86.78994584083557, 86.79469442367554, 86.75052309036255, 86.80288600921631, 86.76049208641052, 86.7778594493866, 86.77023816108704, 86.79530072212219, 86.82903695106506, 86.75200939178467, 86.74709463119507, 86.73516750335693, 86.748122215271, 86.77304792404175, 86.8005096912384, 86.80622148513794, 86.82142305374146, 86.82050442695618, 86.78338122367859, 86.80711555480957, 86.7851791381836, 86.78414177894592, 86.81145906448364, 86.76982378959656, 86.77761888504028, 86.79766511917114, 86.84040355682373, 86.72859859466553, 86.82049417495728, 86.77737784385681, 86.79598212242126, 86.77078032493591, 86.85666251182556, 86.83500742912292, 86.78544068336487, 86.75037908554077, 86.79299640655518, 86.83070611953735, 86.82647347450256, 86.7565381526947, 86.79265761375427, 86.8260588645935, 86.81379079818726, 86.80630278587341, 86.73898696899414, 86.87459778785706, 86.82414674758911, 86.79340076446533, 86.76219630241394, 86.78641891479492, 86.80652284622192, 86.73488807678223, 86.79953241348267, 86.82242274284363, 86.84786534309387, 86.76455974578857, 86.821706533432, 86.82204341888428, 86.83411431312561, 86.80300402641296, 86.81593346595764, 86.86028790473938, 86.84611678123474, 86.82411098480225, 86.88483667373657, 86.87074947357178, 86.79875588417053, 86.89252805709839, 86.76462960243225, 86.77691888809204, 86.83251881599426, 86.78300881385803, 86.8438630104065, 86.80933880805969, 86.77037239074707, 86.81872749328613, 86.802086353302, 86.76368045806885, 86.82840394973755, 86.833899974823, 86.77914309501648, 86.84422063827515, 86.80723738670349, 86.77677392959595, 86.80917572975159, 86.81077575683594, 86.87831044197083, 86.75387573242188, 86.78141713142395, 86.79788613319397, 86.78469443321228, 86.825603723526, 86.82768058776855, 86.84992599487305, 86.81267476081848, 86.8469226360321, 86.77795958518982, 86.73540091514587, 86.80247020721436, 86.8071060180664, 86.83481860160828, 86.83095216751099, 86.79269480705261, 86.84248185157776, 86.78635811805725, 86.81990575790405, 86.80349898338318, 86.810866355896, 86.85661220550537, 86.81504034996033, 86.81289672851562, 86.83542442321777, 86.85696697235107, 86.8294415473938, 86.78377962112427, 86.87946796417236, 86.81712412834167, 86.81567621231079, 86.84099292755127, 86.81659603118896, 86.7835578918457, 86.81983280181885, 86.88211679458618, 86.80328011512756, 86.87159991264343, 86.7569169998169, 86.76016569137573, 86.71421527862549, 86.72597026824951, 86.72605586051941, 86.73559427261353, 86.7141489982605, 86.7416307926178, 86.6617283821106, 86.78500580787659, 86.75127673149109, 86.81727361679077, 86.76489210128784, 86.8364725112915, 86.71071815490723, 86.87938356399536]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.01-wdecay0.01-seed42.json <==
{"train_acc": [42.866, 62.54, 72.164, 77.366, 80.586, 82.628, 84.402, 85.604, 86.966, 87.88, 88.782, 89.42, 90.186, 90.63, 91.322, 91.712, 92.066, 92.306, 92.864, 93.018, 93.43, 93.55, 93.922, 94.186, 94.36, 94.538, 94.88, 94.896, 95.17, 95.094, 95.364, 95.422, 95.704, 95.65, 95.786, 95.834, 95.994, 95.936, 96.02, 95.898, 96.112, 96.244, 96.532, 96.272, 96.434, 96.468, 96.21, 96.456, 96.488, 96.604, 96.508, 96.48, 96.63, 96.65, 96.452, 96.812, 96.308, 96.666, 96.9, 96.774, 96.674, 96.81, 96.628, 96.748, 96.544, 96.754, 96.882, 96.706, 96.616, 96.724, 96.988, 96.8, 96.656, 96.73, 96.922, 96.788, 96.97, 96.984, 96.774, 96.93, 96.82, 97.002, 96.79, 96.976, 97.038, 97.092, 96.892, 96.988, 97.098, 96.974, 97.054, 97.052, 96.938, 97.24, 97.058, 96.97, 97.276, 97.026, 97.154, 97.258, 97.098, 96.986, 97.258, 97.182, 97.15, 97.228, 97.142, 97.046, 97.13, 97.252, 97.266, 97.346, 97.182, 97.332, 97.298, 97.326, 97.346, 97.246, 97.298, 97.336, 97.334, 97.206, 97.426, 97.274, 97.532, 97.188, 97.41, 97.388, 97.222, 97.304, 97.314, 97.31, 97.706, 97.342, 97.33, 97.552, 97.446, 97.43, 97.388, 97.372, 97.542, 97.362, 97.56, 97.466, 97.48, 97.402, 97.54, 97.584, 97.356, 97.448, 99.108, 99.654, 99.792, 99.806, 99.892, 99.91, 99.936, 99.942, 99.922, 99.944, 99.964, 99.96, 99.944, 99.964, 99.956, 99.972, 99.966, 99.958, 99.98, 99.974, 99.972, 99.982, 99.98, 99.978, 99.976, 99.974, 99.972, 99.99, 99.982, 99.986, 99.99, 99.982, 99.99, 99.986, 99.974, 99.998, 99.984, 99.982, 99.982, 99.99, 99.984, 99.986, 99.99, 99.99, 99.998, 99.994, 99.99, 99.996, 99.982, 99.976], "test_acc": [55.35, 66.93, 65.36, 78.34, 80.34, 74.42, 81.07, 79.48, 84.79, 83.77, 84.88, 85.87, 85.46, 87.97, 87.0, 86.07, 87.04, 87.07, 88.81, 88.2, 89.07, 87.47, 89.08, 90.14, 88.51, 88.99, 89.61, 88.69, 89.62, 90.35, 89.48, 90.27, 88.23, 90.07, 89.54, 90.29, 89.96, 89.6, 89.95, 89.08, 89.86, 90.35, 90.81, 90.05, 90.79, 90.3, 89.66, 90.12, 89.74, 89.93, 90.71, 91.11, 90.73, 90.53, 89.76, 89.82, 90.92, 89.17, 90.38, 90.55, 89.01, 89.67, 90.11, 91.2, 89.84, 89.89, 89.34, 90.13, 89.64, 90.36, 91.98, 88.57, 89.71, 90.84, 90.6, 90.38, 90.85, 90.2, 89.65, 90.77, 90.11, 89.04, 89.65, 89.36, 89.69, 85.81, 90.54, 90.4, 89.99, 90.74, 91.07, 91.5, 90.47, 90.79, 90.9, 90.93, 90.53, 90.56, 90.24, 91.36, 89.95, 90.76, 90.61, 90.81, 90.02, 90.74, 88.59, 90.64, 91.19, 91.04, 91.1, 91.02, 90.78, 91.81, 90.86, 90.4, 90.08, 90.02, 90.69, 90.72, 91.12, 89.56, 90.59, 91.8, 91.22, 91.64, 89.59, 91.49, 91.32, 91.01, 90.53, 90.74, 89.01, 91.32, 91.47, 89.9, 91.52, 90.31, 91.52, 91.52, 91.18, 90.58, 90.49, 90.74, 92.07, 91.04, 90.97, 91.48, 90.0, 90.51, 94.12, 94.34, 94.61, 94.51, 94.66, 94.8, 94.77, 94.87, 94.59, 94.92, 94.87, 94.99, 94.96, 95.0, 94.99, 95.07, 95.06, 94.91, 95.05, 95.1, 95.0, 95.06, 95.15, 95.1, 95.16, 95.22, 95.09, 95.1, 95.01, 95.05, 95.06, 95.11, 95.1, 95.12, 95.2, 95.02, 95.07, 95.05, 95.04, 95.24, 95.13, 95.08, 95.22, 95.08, 95.09, 95.17, 95.12, 95.17, 94.99, 94.96], "train_loss": [609.5824129581451, 413.17246693372726, 312.08234030008316, 255.5230233669281, 219.40097677707672, 195.97787660360336, 178.13792884349823, 162.64053033292294, 147.30817991495132, 137.0832047611475, 126.71193635463715, 119.07213651388884, 111.20351582765579, 104.95869815349579, 98.65642622113228, 94.10378238558769, 88.083033464849, 86.74562008678913, 80.22591887041926, 77.90564482659101, 73.3111516982317, 72.3543042615056, 67.72530850023031, 65.9735191129148, 62.80849391222, 60.01304633915424, 57.26532177999616, 57.28430639952421, 54.226342145353556, 54.77889968454838, 52.510257951915264, 50.51918634399772, 48.2837217785418, 49.36343437805772, 47.39878841303289, 46.548363372683525, 45.40974045544863, 44.943670243024826, 44.45622539706528, 44.93981509655714, 43.63511097431183, 42.16618564538658, 39.871080244891346, 41.78660743497312, 40.93442165106535, 40.64887439087033, 42.6083520706743, 40.154850697144866, 39.79568957351148, 38.6811792049557, 38.409080537967384, 40.35413323529065, 38.44087759964168, 38.490674381144345, 39.626034647226334, 36.62836130708456, 41.96121649816632, 37.82790934294462, 36.4890363086015, 37.606436405330896, 37.952108949422836, 36.552132569253445, 38.21872322447598, 37.52413239888847, 38.96458796598017, 37.678972478955984, 35.519291358068585, 38.49799717590213, 37.84139951877296, 37.07825735677034, 35.45119056291878, 36.121359031647444, 37.81750439107418, 36.60047848895192, 35.07370653562248, 36.2169944178313, 35.60216743033379, 35.186885833740234, 35.72935414686799, 35.36752044223249, 35.61131952051073, 34.56889589969069, 36.048953405581415, 34.48669655621052, 34.111802875995636, 33.0632585324347, 35.21719406731427, 34.333847641944885, 33.09865020401776, 34.51979072764516, 34.17968028597534, 34.168405435979366, 35.315117893740535, 32.10217508673668, 33.15552035346627, 34.78995149675757, 32.13257642183453, 33.60674273222685, 32.444712936878204, 31.583261527121067, 32.859926734119654, 33.517450734972954, 31.72875463310629, 32.09880276210606, 32.17912048008293, 31.244211078621447, 32.874367012642324, 33.66194747108966, 31.7909397482872, 31.408912785351276, 30.733641392551363, 31.872239829972386, 31.32762666605413, 31.149563652463257, 31.065051116980612, 31.71073894854635, 30.72512039169669, 31.137273781001568, 30.892658503726125, 30.614782271906734, 30.872760807164013, 31.111861366778612, 29.343338570557535, 31.570737194269896, 28.772857849486172, 32.190418359823525, 29.963899075519294, 30.27107016928494, 31.40652022091672, 30.373208932578564, 31.14522718358785, 31.158660793676972, 27.05483488738537, 30.195484447292984, 31.80622725561261, 28.111637394875288, 29.299748082645237, 29.363308471627533, 30.021185230463743, 30.358742323704064, 27.85841184388846, 29.799894582480192, 27.286232825368643, 29.155381522141397, 29.43641578219831, 29.723819106817245, 28.163275444880128, 28.0687091415748, 30.45843599922955, 29.285285215824842, 11.409131347201765, 5.2585599509766325, 3.2354934500763193, 2.9846717510954477, 2.0265578452381305, 1.7119899654644541, 1.4329324589343742, 1.2143724976631347, 1.3058238112425897, 1.054454457364045, 0.8790346270834561, 0.9837586327048484, 0.9613514254742768, 0.887693806012976, 0.7385235710535198, 0.6695797655847855, 0.6582790414104238, 0.751213881347212, 0.5770959692308679, 0.5426519375178032, 0.5886442483315477, 0.48850422925897874, 0.47881023882655427, 0.4906100642110687, 0.5589343672763789, 0.519342530547874, 0.5537957581691444, 0.3655072025867412, 0.39238582509278785, 0.42290469392901286, 0.39071762263483834, 0.4196202887396794, 0.3553584165201755, 0.3806127344578272, 0.42122502930578776, 0.30904649464355316, 0.3944260033313185, 0.3635459273791639, 0.37045213498640805, 0.32353733156924136, 0.358897247875575, 0.31823921941395383, 0.2892440700379666, 0.3069409726449521, 0.22990376273810398, 0.29429552699730266, 0.27619482815498486, 0.24252917322155554, 0.30515835621918086, 0.4638257934420835], "test_loss": [98.38962030410767, 76.54894435405731, 89.4083279967308, 51.325101763010025, 46.50105535984039, 67.95997685194016, 44.792007863521576, 50.32442253828049, 35.97732226550579, 41.200350508093834, 37.07559776306152, 33.62008149921894, 35.16151912510395, 28.867500483989716, 31.533028051257133, 34.74556592106819, 33.619669020175934, 32.81645831465721, 27.015870600938797, 31.315416619181633, 27.612500824034214, 32.11832416057587, 28.23629242181778, 25.532122522592545, 30.785351768136024, 28.577560901641846, 26.822250694036484, 30.565080717206, 27.70392931997776, 25.554660633206367, 27.324273094534874, 25.772328041493893, 32.3810209184885, 27.715741589665413, 27.868910737335682, 25.80043563246727, 27.115618094801903, 26.798632979393005, 26.04173292219639, 29.92892061173916, 27.464536353945732, 25.040203906595707, 23.645887047052383, 28.855941019952297, 25.215024456381798, 26.097883723676205, 28.40766330808401, 26.605532556772232, 28.474540382623672, 28.125687770545483, 25.162899389863014, 23.545336566865444, 26.76824002712965, 24.62862903624773, 28.23730005323887, 28.094306156039238, 24.06602817773819, 30.776261255145073, 27.11930450797081, 25.693416325375438, 30.640232861042023, 29.01932653784752, 29.063084550201893, 24.433444298803806, 28.807594686746597, 27.199901767075062, 30.990734472870827, 26.43615674227476, 28.92557902634144, 27.478286236524582, 22.557831838726997, 33.87620693445206, 29.57580091059208, 27.40762087702751, 27.25863115489483, 26.962674252688885, 24.933860421180725, 27.60826539993286, 30.670954056084156, 26.022758446633816, 28.18348076939583, 30.80394221842289, 29.607153363525867, 31.25843173265457, 28.99619922786951, 43.54611349105835, 27.623701959848404, 26.388207882642746, 29.684555560350418, 27.570597156882286, 25.87309120595455, 24.308247812092304, 27.387661330401897, 25.75181421637535, 26.35950969159603, 24.92207445204258, 26.527475371956825, 27.303139187395573, 28.170992076396942, 24.364818185567856, 30.213376209139824, 27.26159044355154, 25.851172633469105, 26.64185057580471, 29.55974741280079, 25.642393559217453, 36.35484702885151, 26.235197223722935, 26.11878204345703, 25.371244452893734, 26.23874741792679, 25.38696938753128, 27.480097874999046, 23.775844112038612, 25.90030273795128, 28.522791758179665, 27.600935831665993, 28.280299097299576, 27.226292438805103, 27.06992746144533, 25.096218585968018, 30.490303203463554, 27.714684426784515, 22.833465203642845, 24.51465295255184, 23.983293816447258, 30.356848284602165, 23.927399516105652, 26.40393440052867, 25.811409577727318, 27.709570422768593, 25.376632556319237, 33.951059587299824, 26.4830194786191, 24.602032013237476, 30.14218709617853, 25.515231400728226, 28.441711325198412, 25.05116723291576, 23.907834269106388, 25.324644967913628, 26.513044461607933, 28.069405786693096, 27.99853055179119, 22.217999167740345, 25.73040898144245, 26.191816747188568, 25.1899403501302, 29.211394395679235, 27.238925471901894, 16.362274441868067, 16.18842050805688, 16.10172028839588, 16.624338030815125, 16.603858835995197, 16.850175362080336, 16.970601942390203, 17.314872846007347, 17.267197594046593, 17.13382290303707, 17.14760347828269, 17.211475249379873, 16.944540210068226, 17.288422390818596, 17.620414718985558, 17.453073862940073, 17.218058053404093, 17.899484995752573, 17.850857861340046, 18.020436890423298, 17.652773648500443, 17.81906928680837, 17.664475683122873, 18.036674035713077, 17.93597093783319, 17.97338691726327, 18.264094464480877, 18.17805130034685, 18.28374528326094, 18.159849725663662, 18.36066990531981, 18.14168976061046, 18.207542788237333, 18.25950263813138, 18.259398583322763, 18.354480877518654, 18.51910649612546, 18.33977798745036, 18.36752822995186, 18.284891709685326, 18.373282104730606, 18.335820976644754, 18.176990753039718, 18.62035457789898, 18.43770717456937, 18.2704541888088, 18.688469415530562, 18.766435772180557, 19.26148934289813, 19.659269351512194], "epoch_time": [46.890320777893066, 45.13671398162842, 44.47692036628723, 44.70984172821045, 44.43031716346741, 44.46665048599243, 44.77045297622681, 45.91275143623352, 45.06164836883545, 46.00192952156067, 44.448734283447266, 46.00390267372131, 45.29298639297485, 44.84147000312805, 45.71415877342224, 45.520512342453, 44.615997552871704, 44.91646695137024, 45.921573638916016, 45.72770714759827, 44.55423164367676, 45.77734136581421, 46.142969608306885, 45.97400164604187, 46.31619071960449, 45.52891540527344, 44.723384618759155, 45.77683115005493, 45.17279100418091, 45.64573550224304, 44.643310546875, 45.78187561035156, 45.07536768913269, 45.62183403968811, 45.98530077934265, 45.54943585395813, 44.347434997558594, 45.0104444026947, 44.394822120666504, 44.3252477645874, 44.03585886955261, 44.23235487937927, 44.60852813720703, 44.499483585357666, 44.60219168663025, 45.81318140029907, 45.423789262771606, 45.28762197494507, 44.21770191192627, 44.551918506622314, 45.78420662879944, 45.76884174346924, 45.513574838638306, 45.81924295425415, 44.30581784248352, 44.26421403884888, 45.82719540596008, 45.728010177612305, 45.83364415168762, 45.222636461257935, 44.22077202796936, 44.317097902297974, 44.618167877197266, 45.62909412384033, 45.59627914428711, 45.44391393661499, 45.528960943222046, 45.50058650970459, 45.814743757247925, 45.5341854095459, 45.6046416759491, 45.30379271507263, 45.26231503486633, 45.94829177856445, 45.51703429222107, 45.088258028030396, 45.27348279953003, 45.65502953529358, 44.61094069480896, 45.78215026855469, 44.54033279418945, 45.461270332336426, 45.80078077316284, 44.403220891952515, 44.75641107559204, 44.218124866485596, 45.86893129348755, 44.54316759109497, 45.523438930511475, 45.168697357177734, 45.44486355781555, 44.783458948135376, 45.42794108390808, 45.777703285217285, 44.832566022872925, 44.32770848274231, 45.260050773620605, 44.247498989105225, 45.221458435058594, 45.48255777359009, 45.396058797836304, 45.55567407608032, 45.93363833427429, 45.07703709602356, 44.42361855506897, 46.088170528411865, 45.91706156730652, 45.129396200180054, 45.1048858165741, 45.488842248916626, 46.089864015579224, 45.50208878517151, 46.06020379066467, 45.42538404464722, 45.61078071594238, 45.863592863082886, 45.42235445976257, 45.80470275878906, 45.40372180938721, 44.42338705062866, 44.89605236053467, 45.7645423412323, 45.69212865829468, 45.43161463737488, 45.6596884727478, 45.25201439857483, 45.77295541763306, 45.43457078933716, 45.42065620422363, 45.59401774406433, 44.75838541984558, 46.097328662872314, 45.32035541534424, 45.376070499420166, 45.34332895278931, 45.24559450149536, 45.37962627410889, 45.52073907852173, 45.40959882736206, 45.68391990661621, 45.111708879470825, 45.34703540802002, 45.4009313583374, 45.48356008529663, 45.470550298690796, 45.61357092857361, 46.00525093078613, 45.07602334022522, 45.60124659538269, 45.73485565185547, 45.30147457122803, 45.09614276885986, 46.005075454711914, 45.34284067153931, 45.249945878982544, 45.51910758018494, 45.4121527671814, 45.36187505722046, 45.835981130599976, 44.92026972770691, 46.16173982620239, 45.919899702072144, 44.98252773284912, 45.607749223709106, 45.32822608947754, 45.51957106590271, 45.81463384628296, 45.62413811683655, 45.25979399681091, 45.73658847808838, 45.326924324035645, 45.184807538986206, 45.47663402557373, 45.4628427028656, 45.78114581108093, 45.459394454956055, 44.69883155822754, 45.057087898254395, 45.84900236129761, 45.377256631851196, 45.04719948768616, 45.68588614463806, 45.766067028045654, 45.17814874649048, 45.77769112586975, 46.060741662979126, 45.88418126106262, 44.78433012962341, 45.1893949508667, 45.299384117126465, 45.5635871887207, 45.950857162475586, 45.431307554244995, 45.4902822971344, 45.65274405479431, 44.85813546180725, 46.0879647731781, 45.659735679626465, 44.95374822616577, 45.87414789199829]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.01-wdecay0.01-seed43.json <==
{"train_acc": [43.312, 64.106, 73.562, 78.218, 81.294, 83.494, 85.22, 86.078, 87.36, 88.27, 89.158, 89.796, 90.306, 90.804, 91.366, 91.82, 92.202, 92.794, 92.97, 93.168, 93.544, 93.686, 94.136, 94.12, 94.462, 94.566, 94.78, 94.998, 95.212, 95.304, 95.54, 95.376, 95.72, 95.586, 95.764, 95.906, 95.924, 96.01, 96.144, 96.072, 96.194, 96.366, 96.174, 96.278, 96.398, 96.556, 96.612, 96.354, 96.466, 96.406, 96.614, 96.488, 96.468, 96.572, 96.64, 96.644, 96.758, 96.65, 96.736, 96.65, 96.578, 96.706, 96.62, 96.852, 96.674, 96.57, 96.686, 96.622, 96.794, 96.596, 96.82, 96.806, 96.774, 96.98, 96.584, 96.81, 96.864, 97.0, 97.034, 96.926, 96.994, 96.804, 96.998, 96.95, 96.852, 97.044, 96.958, 96.784, 96.962, 96.92, 97.136, 97.046, 96.936, 97.09, 97.134, 97.072, 97.04, 97.02, 96.966, 97.286, 97.018, 96.988, 97.086, 97.116, 97.134, 97.018, 97.402, 97.026, 97.184, 97.114, 97.108, 97.398, 97.192, 97.202, 97.206, 97.288, 97.16, 97.336, 97.398, 97.144, 97.33, 97.402, 97.466, 97.438, 97.194, 97.504, 97.104, 97.212, 97.294, 97.224, 97.264, 97.384, 97.378, 97.34, 97.33, 97.348, 97.47, 97.51, 97.622, 97.206, 97.526, 97.424, 97.238, 97.39, 97.414, 97.384, 97.326, 97.452, 97.284, 97.364, 99.03, 99.66, 99.768, 99.862, 99.852, 99.892, 99.906, 99.92, 99.932, 99.95, 99.956, 99.968, 99.966, 99.938, 99.948, 99.974, 99.962, 99.978, 99.966, 99.974, 99.98, 99.97, 99.976, 99.99, 99.976, 99.978, 99.982, 99.982, 99.966, 99.974, 99.98, 99.982, 99.984, 99.986, 99.978, 99.98, 99.986, 99.982, 99.99, 99.992, 99.98, 99.986, 99.994, 99.98, 99.996, 99.986, 99.988, 99.99, 99.976, 99.978], "test_acc": [51.63, 69.44, 73.29, 77.99, 79.29, 81.61, 79.92, 83.05, 84.9, 86.09, 86.57, 86.67, 84.07, 88.07, 86.1, 87.6, 88.72, 88.07, 88.72, 87.32, 87.94, 88.53, 88.12, 89.58, 87.26, 89.64, 88.07, 89.45, 90.74, 87.83, 90.26, 90.75, 90.2, 90.38, 90.15, 90.12, 90.74, 91.55, 89.07, 89.76, 89.97, 90.09, 90.6, 89.31, 90.61, 90.8, 88.95, 88.27, 91.27, 90.24, 90.29, 90.27, 89.93, 90.88, 90.97, 90.23, 91.2, 90.72, 88.51, 90.11, 91.13, 90.15, 90.65, 90.34, 90.09, 91.33, 90.75, 90.24, 90.56, 91.83, 90.82, 89.63, 88.92, 89.67, 91.44, 90.3, 89.87, 90.37, 90.05, 90.85, 90.46, 90.37, 90.45, 90.93, 90.54, 89.61, 90.47, 91.24, 90.3, 91.11, 91.24, 91.28, 90.43, 91.47, 90.71, 90.9, 89.32, 90.97, 90.21, 90.8, 90.38, 90.93, 90.32, 90.12, 92.21, 90.73, 90.17, 90.52, 90.21, 91.71, 90.69, 90.74, 90.39, 89.75, 89.98, 89.96, 91.75, 91.51, 91.72, 91.42, 91.6, 89.0, 90.98, 91.64, 91.04, 91.83, 89.5, 89.91, 90.82, 91.93, 91.03, 91.75, 90.71, 90.44, 89.4, 90.47, 91.42, 91.96, 90.23, 90.93, 91.29, 90.96, 91.99, 91.48, 90.7, 91.62, 91.57, 91.07, 90.63, 91.18, 94.46, 94.66, 94.82, 94.99, 94.98, 94.94, 95.18, 95.12, 95.08, 95.14, 95.13, 95.16, 95.15, 95.26, 95.27, 95.15, 95.06, 95.13, 95.1, 95.18, 95.16, 95.14, 95.13, 95.12, 95.2, 95.07, 95.19, 95.21, 95.19, 95.2, 95.21, 95.19, 95.21, 95.16, 95.14, 95.11, 95.18, 95.12, 95.21, 95.13, 95.21, 95.16, 95.38, 95.19, 95.3, 95.32, 95.39, 95.48, 95.25, 95.19], "train_loss": [608.2059631943703, 395.2668246626854, 296.90442276000977, 246.71856313943863, 213.3512571156025, 188.93432193994522, 167.93069165945053, 157.22241581976414, 142.69489753246307, 133.28070282936096, 122.0493486970663, 115.45305325090885, 109.16293285787106, 103.12680098414421, 97.7640830501914, 92.02981977909803, 87.83963441103697, 82.50816702842712, 79.28353895246983, 76.48324415832758, 72.87531003728509, 70.81158129870892, 65.94445600733161, 65.31569877639413, 62.26385858282447, 60.747294299304485, 57.782665360718966, 56.59056666120887, 53.97983442991972, 52.281692165881395, 50.67837401479483, 51.6607653349638, 48.10647944919765, 50.098319344222546, 46.799868892878294, 46.65532128326595, 45.38666131719947, 44.793767077848315, 43.29975412040949, 43.75043594092131, 42.40550148114562, 41.67066948488355, 43.595045218244195, 42.156872283667326, 41.31229166314006, 39.89828679151833, 39.18207908049226, 41.06646850518882, 40.367187609896064, 40.79581409320235, 38.973474046215415, 39.34501430392265, 39.47927780356258, 39.39169445633888, 38.42199606820941, 37.61305698566139, 36.804153099656105, 38.72822108026594, 37.556917178444564, 38.59672776516527, 38.02860138006508, 36.77884713187814, 38.27055553160608, 35.585830396041274, 38.04646435007453, 38.99754515849054, 37.62747756019235, 38.1490206932649, 36.89038867875934, 38.06566823832691, 35.64347038604319, 36.40728481300175, 36.54338014125824, 34.34102017618716, 39.07976995781064, 36.34172074869275, 35.54243882279843, 34.98895931709558, 34.03514951374382, 35.59971600957215, 34.54560475051403, 37.378382025286555, 34.394726942293346, 35.250101963058114, 36.24352050293237, 33.73424643650651, 34.89869009889662, 36.277957800775766, 35.24726072885096, 35.22252444922924, 32.986241556704044, 32.91900138463825, 34.580135472118855, 32.75263006146997, 33.12111833225936, 33.47572474181652, 33.93927985150367, 34.56456106714904, 33.46452789846808, 30.971667773090303, 33.0237578721717, 34.51725494116545, 33.65057388320565, 32.5188895072788, 32.6814081100747, 34.63040762208402, 29.87399359419942, 32.63572487514466, 31.824456175789237, 33.19289394561201, 33.409721684642136, 30.64986492600292, 31.82909062318504, 31.33306153025478, 32.59972090553492, 31.015403022058308, 32.90007529873401, 30.48878145031631, 30.120907075703144, 32.9573717713356, 31.018252349458635, 29.619074732996523, 29.381540132686496, 29.32586087845266, 32.14230395760387, 29.27469924185425, 32.43612281791866, 31.94583937060088, 30.356194463558495, 31.95115107111633, 31.147622069343925, 30.3636260246858, 30.449623122811317, 29.942029684782028, 31.049026049673557, 30.394825999625027, 29.792469097301364, 29.360419053584337, 28.404353505466133, 32.252110086381435, 28.96928716171533, 29.492335377261043, 31.75188006926328, 29.792847709730268, 30.6861672680825, 30.002453301101923, 30.42711034230888, 29.671807082835585, 30.96950989589095, 30.242059480398893, 11.890762051567435, 4.943522008950822, 3.534806943964213, 2.5714816594554577, 2.4889324154355563, 1.8163264444447123, 1.5230331847269554, 1.3912433249060996, 1.1976462451275438, 1.139895650849212, 0.9679218972742092, 0.7816723962314427, 0.7540569019329268, 0.9074611454561818, 0.8565024696581531, 0.6851909563847585, 0.7265621610567905, 0.5656182079110295, 0.5733321590087144, 0.5715175273944624, 0.5084566058940254, 0.5591035997495055, 0.5408804309990956, 0.4103090836870251, 0.49575327373167966, 0.4850401886506006, 0.4082248072809307, 0.435989224613877, 0.484139865016914, 0.4899692612380022, 0.4584009271929972, 0.44672875812102575, 0.36672808637376875, 0.3538792301842477, 0.39085922147205565, 0.34668011314352043, 0.3832896529638674, 0.33631227402656805, 0.35675450014241505, 0.31504688113636803, 0.3546214958332712, 0.3294702535349643, 0.2725419348280411, 0.3515875693410635, 0.2447723264922388, 0.3163258421118371, 0.34514826253871433, 0.2666070167761063, 0.4107646243501222, 0.37223827064735815], "test_loss": [107.93026947975159, 73.51674807071686, 64.35638785362244, 51.83757442235947, 49.768458873033524, 45.273339837789536, 50.85118034482002, 41.736875265836716, 36.08724692463875, 33.459418937563896, 31.20565402507782, 31.43159008026123, 40.31739363074303, 29.030522346496582, 34.63654986023903, 29.89230214059353, 27.46576699614525, 28.126295164227486, 26.911646097898483, 30.913438968360424, 30.95628973841667, 30.397221624851227, 29.16315847635269, 26.796898990869522, 32.349186941981316, 27.318378284573555, 30.676843151450157, 27.333045586943626, 23.961522296071053, 33.34790113568306, 25.271527960896492, 24.689076766371727, 25.668551087379456, 25.55281725525856, 25.83691196143627, 26.580278426408768, 23.982745811343193, 22.88458815217018, 31.21126139163971, 27.767091125249863, 26.52773353457451, 27.483859412372112, 25.426803298294544, 29.204766385257244, 25.135074093937874, 23.59792573004961, 29.6444071829319, 34.85137052834034, 22.989138007164, 26.380558133125305, 27.407279826700687, 27.068766966462135, 27.580212093889713, 25.81629291176796, 25.543811552226543, 25.816633880138397, 25.555977694690228, 24.93624909967184, 32.816414669156075, 27.9794699922204, 24.414073809981346, 26.800690472126007, 25.604990869760513, 26.744370020926, 29.03717800974846, 23.81501442193985, 25.74342204630375, 27.15840294957161, 27.02367703616619, 22.725095078349113, 25.265300661325455, 29.450028255581856, 33.07983024418354, 28.12346612289548, 22.982891373336315, 26.768973283469677, 28.223212644457817, 26.483433574438095, 28.021489337086678, 24.924021184444427, 27.445915028452873, 27.83097855001688, 26.88133578002453, 25.25351744890213, 27.388807706534863, 30.406119987368584, 27.31096076220274, 24.808188185095787, 28.919784545898438, 25.32677871733904, 24.785130754113197, 22.64203456044197, 26.615649558603764, 23.322064608335495, 27.58765546232462, 25.696606680750847, 31.43305477499962, 24.995038107037544, 29.149397559463978, 26.225038543343544, 26.727753654122353, 27.822743520140648, 26.958837002515793, 30.013105526566505, 22.82544569671154, 25.669720865786076, 30.13720240443945, 28.303509011864662, 27.586272589862347, 23.45212897285819, 26.130950339138508, 26.851828932762146, 27.824582159519196, 28.63340963795781, 27.904486685991287, 29.09579908847809, 23.830915704369545, 24.383820980787277, 23.66121256351471, 24.735825933516026, 21.92934186756611, 32.10861986875534, 26.006067246198654, 25.92707985639572, 25.348822504281998, 24.326888605952263, 29.878557942807674, 29.631456896662712, 24.867548160254955, 22.52709563076496, 25.321653321385384, 23.39113426953554, 25.89580949395895, 27.67619202286005, 31.92107592523098, 27.45275928080082, 23.112502470612526, 22.609287202358246, 29.55826260149479, 26.839170537889004, 25.836304672062397, 25.503517016768456, 22.791936345398426, 23.571856006979942, 27.223189890384674, 24.48208760470152, 24.252082347869873, 25.464172013103962, 28.541536256670952, 26.259463891386986, 16.176801048219204, 16.22711143270135, 16.341239109635353, 16.488050051033497, 16.499394491314888, 16.909442991018295, 16.790645714849234, 16.903406973928213, 17.271598249673843, 17.1503865160048, 17.431059267371893, 17.570755511522293, 17.760373152792454, 17.64689899981022, 17.839149858802557, 17.779627364128828, 18.08700815215707, 17.947817634791136, 18.19507386907935, 17.99988892674446, 17.968423534184694, 18.24288759753108, 18.03230681270361, 18.14230188727379, 18.138792108744383, 18.181468777358532, 18.30419920384884, 18.277832381427288, 18.183121472597122, 18.52848621457815, 18.549910224974155, 18.44305494427681, 18.27534344047308, 18.22652193903923, 18.706121996045113, 18.842869002372026, 18.842513248324394, 18.921040199697018, 19.010480269789696, 19.144539035856724, 18.974168978631496, 18.7185093536973, 18.553006175905466, 18.697431962937117, 18.425265584141016, 18.90994818508625, 18.734314311295748, 18.842069510370493, 18.88495948165655, 19.455746069550514], "epoch_time": [45.539212703704834, 43.28844952583313, 43.332844257354736, 43.3398175239563, 43.366610050201416, 43.32544279098511, 43.38640475273132, 43.35302710533142, 43.24364757537842, 43.22751808166504, 43.15311074256897, 43.196746826171875, 43.34893751144409, 43.22772574424744, 43.25051021575928, 43.27165627479553, 43.38347148895264, 43.31394696235657, 43.32639408111572, 43.42774200439453, 43.39981746673584, 43.37574768066406, 43.28891372680664, 43.34454011917114, 43.208735942840576, 43.2370867729187, 43.35936689376831, 43.45504808425903, 43.36698770523071, 43.27011489868164, 43.292208671569824, 43.149266481399536, 43.407702684402466, 43.37630033493042, 43.32474660873413, 43.42762064933777, 43.24195671081543, 43.159093618392944, 43.505449295043945, 43.34510850906372, 43.26534175872803, 43.306209087371826, 43.46517872810364, 43.22465491294861, 43.268707036972046, 43.418185234069824, 43.196823835372925, 43.29719376564026, 43.46148657798767, 43.16603755950928, 43.24662399291992, 43.285709857940674, 43.14636826515198, 43.39704465866089, 43.2241415977478, 43.15392518043518, 43.31523394584656, 43.191853046417236, 43.37344932556152, 43.20889687538147, 43.39782190322876, 43.309733629226685, 43.2434720993042, 43.28796887397766, 43.29513907432556, 43.250263690948486, 43.26926255226135, 43.15725874900818, 43.343231439590454, 43.21390509605408, 43.260945081710815, 43.29143524169922, 43.233121156692505, 43.44658279418945, 43.34939527511597, 43.31523323059082, 43.37536358833313, 43.21390461921692, 43.3110625743866, 43.25676989555359, 43.28241944313049, 43.27419877052307, 43.24443531036377, 43.178446769714355, 43.29598689079285, 43.18764805793762, 43.23799133300781, 43.33888268470764, 43.269160985946655, 43.27292728424072, 43.29150438308716, 43.28605079650879, 43.374995708465576, 43.25358581542969, 43.31988024711609, 43.4264349937439, 43.485201835632324, 43.396177768707275, 43.388089656829834, 43.32757234573364, 43.3469352722168, 43.248655796051025, 43.368887424468994, 43.228370666503906, 43.192837953567505, 43.25846028327942, 43.28072690963745, 43.29201054573059, 43.30146646499634, 43.399462938308716, 43.24907112121582, 43.183895111083984, 43.364012002944946, 43.23049569129944, 43.17681264877319, 43.28882455825806, 43.28277540206909, 43.18167567253113, 43.19990420341492, 43.29778861999512, 43.21333909034729, 43.22433805465698, 43.239296197891235, 43.325100898742676, 43.302998781204224, 43.33414340019226, 43.33317184448242, 43.36572861671448, 43.349764347076416, 43.341864824295044, 43.37700080871582, 43.30262780189514, 43.16690397262573, 43.3389208316803, 43.123594760894775, 43.187782287597656, 43.227789878845215, 43.32767963409424, 43.219818353652954, 43.33694934844971, 43.3630051612854, 43.41118812561035, 43.21907091140747, 43.31783723831177, 43.24265265464783, 43.262184381484985, 43.25281310081482, 43.432796478271484, 43.22889065742493, 43.27494740486145, 43.38197946548462, 43.20542097091675, 43.303388357162476, 43.23114633560181, 43.208059549331665, 43.287190437316895, 43.20718765258789, 43.1825213432312, 43.28861355781555, 43.34006643295288, 43.28828167915344, 43.31429934501648, 43.25675058364868, 43.22073030471802, 43.2940559387207, 43.20655345916748, 43.231589794158936, 43.252907037734985, 43.25472712516785, 43.247053384780884, 43.29137635231018, 43.18897771835327, 43.259424924850464, 43.18510317802429, 43.29755687713623, 43.32295227050781, 43.221843242645264, 43.17537569999695, 43.33711647987366, 43.234208822250366, 43.26428484916687, 43.31731343269348, 43.26896619796753, 43.211854219436646, 43.39795470237732, 43.32824397087097, 43.476136207580566, 43.33816576004028, 43.46595644950867, 43.292551040649414, 43.37958264350891, 43.34382200241089, 43.242170572280884, 43.390899658203125, 43.44983696937561, 43.406726598739624, 43.262261390686035, 43.30336046218872, 43.37815499305725, 43.353787899017334]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.01-wdecay0.01-seed44.json <==
{"train_acc": [42.24, 62.998, 73.444, 78.38, 81.226, 83.142, 84.666, 85.976, 87.348, 88.378, 88.844, 89.394, 90.122, 91.02, 91.342, 91.682, 92.006, 92.556, 92.576, 93.252, 93.636, 93.48, 93.934, 94.282, 94.344, 94.412, 94.742, 94.842, 94.982, 95.21, 95.228, 95.31, 95.486, 95.618, 95.608, 95.828, 96.05, 95.898, 95.784, 96.182, 96.142, 96.068, 96.29, 96.142, 96.458, 96.236, 96.25, 96.568, 96.352, 96.434, 96.488, 96.668, 96.502, 96.41, 96.608, 96.638, 96.672, 96.666, 96.664, 96.468, 96.606, 96.764, 96.756, 96.542, 96.67, 96.836, 96.854, 96.848, 96.73, 96.896, 96.762, 96.838, 96.888, 96.602, 96.834, 96.822, 96.752, 96.992, 96.752, 96.884, 96.782, 96.964, 96.964, 96.914, 96.77, 97.038, 96.944, 97.056, 97.052, 97.146, 97.09, 96.914, 97.098, 97.152, 97.1, 97.13, 97.01, 97.218, 97.066, 97.164, 96.98, 97.056, 97.104, 97.252, 96.96, 97.05, 97.372, 97.228, 97.088, 97.282, 97.224, 97.114, 97.196, 97.226, 97.226, 97.502, 97.346, 97.228, 97.252, 97.354, 97.052, 97.438, 97.318, 97.39, 97.38, 97.316, 97.292, 97.5, 97.328, 97.302, 97.128, 97.562, 97.35, 97.284, 97.36, 97.388, 97.332, 97.34, 97.424, 97.346, 97.368, 97.294, 97.53, 97.36, 97.542, 97.352, 97.602, 97.242, 97.572, 97.524, 99.06, 99.57, 99.756, 99.828, 99.86, 99.898, 99.91, 99.92, 99.932, 99.946, 99.958, 99.948, 99.948, 99.952, 99.97, 99.968, 99.976, 99.98, 99.968, 99.972, 99.962, 99.98, 99.982, 99.984, 99.982, 99.982, 99.978, 99.984, 99.99, 99.98, 99.986, 99.986, 99.978, 99.986, 99.982, 99.968, 99.99, 99.986, 99.996, 99.996, 99.992, 99.996, 99.996, 99.99, 99.996, 99.988, 99.992, 99.972, 99.992, 99.982], "test_acc": [49.13, 59.18, 74.48, 72.6, 79.44, 77.17, 81.09, 81.07, 80.45, 85.22, 86.18, 85.29, 85.99, 84.96, 86.16, 86.37, 89.07, 88.46, 88.62, 88.39, 88.17, 89.46, 89.0, 89.69, 89.11, 89.79, 89.63, 89.61, 89.96, 89.68, 88.74, 89.46, 89.93, 89.93, 90.15, 89.81, 88.6, 88.92, 90.45, 90.9, 90.14, 89.53, 90.09, 90.03, 88.14, 90.35, 89.91, 89.84, 91.36, 90.57, 90.84, 91.02, 90.09, 90.47, 90.32, 89.54, 91.26, 89.16, 91.57, 90.02, 90.92, 90.51, 90.74, 91.28, 90.3, 90.64, 91.33, 89.46, 90.08, 91.24, 90.8, 90.63, 88.68, 88.93, 90.17, 88.41, 90.22, 91.09, 90.48, 90.07, 90.51, 89.66, 92.05, 90.86, 90.83, 91.44, 90.78, 88.84, 90.34, 89.89, 91.43, 91.1, 90.29, 91.03, 90.55, 90.85, 90.7, 88.78, 90.21, 87.83, 90.25, 90.79, 91.18, 89.98, 91.35, 90.04, 90.77, 90.93, 91.23, 88.71, 91.43, 91.03, 89.43, 91.47, 90.43, 91.04, 90.57, 91.43, 91.44, 90.01, 91.29, 91.03, 91.29, 90.55, 91.22, 90.54, 91.57, 87.42, 90.59, 91.14, 90.99, 92.05, 90.52, 91.13, 91.47, 90.3, 90.89, 90.33, 89.77, 90.8, 92.33, 91.5, 90.26, 91.88, 90.5, 91.13, 90.54, 90.12, 90.92, 89.31, 94.1, 94.51, 94.56, 94.59, 94.69, 94.79, 94.8, 94.84, 94.91, 94.8, 94.78, 94.8, 94.87, 94.86, 94.77, 94.97, 95.02, 94.94, 94.94, 94.96, 94.99, 94.81, 94.95, 94.95, 94.87, 94.98, 94.9, 94.72, 94.86, 94.93, 94.93, 94.84, 95.07, 95.15, 95.02, 94.79, 94.85, 94.99, 95.09, 94.93, 94.86, 94.93, 94.98, 94.85, 94.91, 94.9, 94.87, 94.94, 95.0, 95.19], "train_loss": [618.579133272171, 404.30776566267014, 300.77904537320137, 244.1383149921894, 214.53168550133705, 190.7896811068058, 173.59154215455055, 157.3391697704792, 143.57325711846352, 131.76604340970516, 125.8840609639883, 118.49666540324688, 111.66560087352991, 102.8265136629343, 98.0224549844861, 93.04679536819458, 88.29083166271448, 84.30312799662352, 82.26933974027634, 76.52826380729675, 72.35592336207628, 72.57387985661626, 69.23807132989168, 63.79524664953351, 63.85861683264375, 63.20255812257528, 58.53648276627064, 57.68422017619014, 55.275898441672325, 53.949495662003756, 52.78430627658963, 52.452647648751736, 49.87301875278354, 50.014307003468275, 48.20652765408158, 47.28058473393321, 44.54673867672682, 45.81488485727459, 47.47569701448083, 42.94067926891148, 43.27331828698516, 43.98962315265089, 41.83578687720001, 43.20422870106995, 39.85560547374189, 41.67728175222874, 42.56406325660646, 39.8216023016721, 40.67409636080265, 39.91224440746009, 39.611201506108046, 38.57513092737645, 39.67276806384325, 40.32210818864405, 38.73991101793945, 38.870644534006715, 38.198938542976975, 38.070218075066805, 38.41030120104551, 39.44583441596478, 38.075139900669456, 37.15460862219334, 37.39254848938435, 39.16808757558465, 37.82159315049648, 35.652354180812836, 36.23238912783563, 36.18669729307294, 36.255833610892296, 36.06404079683125, 36.331406604498625, 36.350267104804516, 36.10869172774255, 38.189965257421136, 35.51373879984021, 36.395997451618314, 37.41707659512758, 34.62308614514768, 36.50230957008898, 34.78181804716587, 36.97700331732631, 35.51934275776148, 35.28978314064443, 35.154859095811844, 36.8197355736047, 34.4077680115588, 34.97432172764093, 33.14395063556731, 34.23447987716645, 32.53841772302985, 33.298818388953805, 35.45905438810587, 32.98347474448383, 33.141729198396206, 32.808655123226345, 32.08921154309064, 33.48674124851823, 32.46354843489826, 33.185723116621375, 32.05069446563721, 34.12572053540498, 33.562124949879944, 32.33612382225692, 31.90175675507635, 35.14000739902258, 33.55860964860767, 30.090198328718543, 32.379227448254824, 32.884921699762344, 32.04231797717512, 32.1273131640628, 32.303874434903264, 32.64263627678156, 31.615695827640593, 32.37820299714804, 28.750442712567747, 31.080866905860603, 31.403038335964084, 31.420019939541817, 30.39666650723666, 33.392950624227524, 29.929084269329906, 30.53586926870048, 29.994553773663938, 30.128850820474327, 30.720638719853014, 30.889422652311623, 28.860042138956487, 31.04632118344307, 30.75275980308652, 32.13519289717078, 28.35938082076609, 30.44501082971692, 30.85893575102091, 29.602888696826994, 29.48397283628583, 31.070478135719895, 31.02995987329632, 29.911948858760297, 29.980408292263746, 29.69260023254901, 31.146791683509946, 28.10211105365306, 30.92307486012578, 28.38947482407093, 30.307647423818707, 28.029775482602417, 31.708007951267064, 28.59785507619381, 28.016695583239198, 12.072059522382915, 5.679390637204051, 3.592962594819255, 2.769357591692824, 2.205224900506437, 1.9912924134987406, 1.6064148710574955, 1.4653667336096987, 1.3044722905033268, 1.2333106573787518, 0.8872627457167255, 0.9728701838757843, 0.9315187614120077, 0.8805644863168709, 0.6890713753236923, 0.6795293353352463, 0.6386961478274316, 0.6357222537480993, 0.6294803045602748, 0.5963273045344977, 0.6816448108293116, 0.5698628687823657, 0.46993774494330864, 0.4113667803176213, 0.4747104038251564, 0.4181776593904942, 0.4373862034844933, 0.434036152146291, 0.37139572156593204, 0.4481502249982441, 0.37888822579407133, 0.35049943627382163, 0.47561875308747403, 0.3869037721597124, 0.39399462976143695, 0.5212635845527984, 0.32674776620115153, 0.3875956301635597, 0.2604567470989423, 0.29247585259145126, 0.3092371821694542, 0.29687540481972974, 0.2672833357064519, 0.32079325102677103, 0.2487671656126622, 0.3440446296008304, 0.2746792437537806, 0.35361372443730943, 0.30266036788816564, 0.36150607468152884], "test_loss": [112.9956613779068, 112.2379230260849, 60.60382181406021, 73.42715036869049, 49.454295337200165, 54.48396649956703, 45.91016736626625, 45.471475929021835, 48.86272409558296, 36.20635552704334, 34.167958587408066, 35.940530210733414, 34.90503676235676, 37.571123614907265, 35.463176131248474, 33.82450443506241, 27.07138880342245, 28.212541058659554, 27.873987823724747, 28.03121143579483, 31.60378724336624, 25.38297200202942, 27.19145469367504, 25.529198549687862, 28.65309128165245, 25.99516522884369, 27.281985566020012, 27.3672663718462, 25.775829143822193, 25.722797721624374, 30.659676611423492, 27.13621063530445, 27.13917149603367, 26.519887924194336, 26.35303569585085, 27.53053678572178, 31.90339457988739, 30.442842796444893, 25.63208258897066, 24.188616521656513, 26.714829325675964, 28.982933461666107, 27.811622500419617, 26.214383870363235, 33.10852497816086, 26.37359742075205, 27.51799288392067, 29.887084290385246, 23.23551817983389, 24.912242610007524, 24.54539432376623, 24.01529224216938, 26.979413852095604, 25.822617545723915, 27.45142462104559, 28.177073255181313, 23.96934399008751, 30.601915150880814, 24.225670486688614, 26.119879260659218, 25.020729191601276, 25.87720911949873, 25.170556351542473, 23.088933132588863, 26.682022348046303, 26.420636788010597, 23.18495411425829, 28.88511650264263, 27.209610253572464, 24.59413242340088, 25.340900287032127, 25.590596087276936, 31.67289298772812, 30.77141810953617, 28.262088537216187, 34.07247865200043, 28.498039171099663, 25.888779774308205, 27.089685421437025, 28.350597500801086, 26.38411059975624, 29.875186443328857, 23.804141081869602, 26.20268937945366, 25.083237268030643, 23.433813087642193, 25.582933750003576, 33.84478835761547, 27.24088454246521, 31.31686522066593, 24.668977297842503, 24.629783287644386, 28.917109675705433, 25.220225103199482, 26.490706637501717, 25.632271729409695, 26.876829214394093, 32.39303794503212, 27.70898947864771, 35.422140061855316, 28.155997097492218, 27.633685998618603, 25.048114709556103, 29.816253647208214, 24.327795423567295, 28.137261897325516, 27.46352392435074, 25.154502980411053, 25.568008095026016, 34.604446560144424, 25.016815572977066, 26.41412289440632, 30.588302709162235, 25.080282166600227, 27.624035134911537, 24.83163046836853, 29.113639295101166, 23.56361685693264, 25.87691729515791, 28.84748727083206, 24.715392902493477, 26.068331509828568, 24.389674477279186, 27.22727955877781, 24.809519968926907, 26.629273504018784, 23.87080045044422, 41.08080643415451, 26.46387116611004, 26.36618448793888, 25.075525261461735, 23.999650791287422, 28.00861717760563, 25.98763681948185, 24.68566558510065, 28.343562737107277, 25.49716581404209, 27.61077005416155, 30.41183215379715, 27.952945321798325, 22.402120605111122, 23.956056088209152, 28.47663278877735, 23.806118920445442, 27.748793929815292, 25.270331777632236, 26.437928676605225, 29.564591862261295, 26.127731829881668, 32.420680552721024, 16.328918557614088, 16.085294898599386, 16.337294355034828, 16.38910722732544, 16.815480452030897, 16.713845008984208, 16.86632209084928, 17.145627783611417, 16.83050317876041, 16.92457471601665, 17.054497439414263, 17.251392871141434, 17.13242125697434, 17.520570907741785, 17.53607063367963, 17.668257454410195, 17.57417574338615, 17.731212060898542, 18.011949121952057, 17.827590573579073, 18.079489117488265, 17.972091119736433, 18.04987270757556, 18.210521226748824, 18.28215898014605, 18.309563418850303, 18.348694363608956, 18.46803255006671, 18.718653369694948, 18.540912594646215, 18.632629364728928, 18.69659042172134, 18.4001162648201, 18.762186026200652, 18.919963847845793, 18.932074148207903, 19.15435852482915, 18.85413172468543, 18.524391032755375, 18.85784606821835, 19.20234886277467, 19.535163106396794, 19.159753976389766, 19.273324616253376, 19.214605366811156, 19.059629666619003, 19.358557583764195, 19.764200787991285, 19.195771822705865, 18.994292391464114], "epoch_time": [46.424264907836914, 44.24245524406433, 44.21097445487976, 44.190760135650635, 44.44429349899292, 44.43019104003906, 44.24520230293274, 44.510772705078125, 44.4089138507843, 44.39674401283264, 44.27492380142212, 44.50996112823486, 44.50117373466492, 44.46473479270935, 44.53121471405029, 44.38281846046448, 44.26405096054077, 44.19063186645508, 44.21782398223877, 44.39536118507385, 44.209033250808716, 44.24785876274109, 44.423611879348755, 44.30146050453186, 44.426904916763306, 44.39513826370239, 44.332250356674194, 44.41781949996948, 44.449856758117676, 44.5675528049469, 44.209388971328735, 44.44140672683716, 43.94512987136841, 44.32843041419983, 44.42526388168335, 44.3849835395813, 44.211899518966675, 44.230741024017334, 44.30956816673279, 44.421833753585815, 44.416937828063965, 44.38007068634033, 44.41295027732849, 44.118464946746826, 44.26449918746948, 44.363425731658936, 44.43605327606201, 44.13250660896301, 44.38907241821289, 44.41289043426514, 44.41844153404236, 44.370121240615845, 44.43190407752991, 44.37240791320801, 44.345600843429565, 44.39724016189575, 44.38251733779907, 44.323610067367554, 44.369384765625, 44.30926537513733, 44.032095193862915, 44.301274061203, 44.4188666343689, 44.654062271118164, 44.311606645584106, 44.308419704437256, 44.273526430130005, 44.6216721534729, 44.524269104003906, 44.166996240615845, 44.33929133415222, 44.28178954124451, 44.488142251968384, 44.12275552749634, 44.29487442970276, 44.48597264289856, 44.62435507774353, 44.227973222732544, 44.49615979194641, 44.294793128967285, 44.27451038360596, 44.018688917160034, 44.29872417449951, 44.098586082458496, 44.54447293281555, 44.190619230270386, 44.423991680145264, 44.42683720588684, 44.14129042625427, 44.44658923149109, 44.369680643081665, 44.00740456581116, 44.1915009021759, 44.38714599609375, 44.28368139266968, 44.448195457458496, 44.35386633872986, 44.199169397354126, 44.188502073287964, 44.31698727607727, 44.212804079055786, 44.17802882194519, 44.33708667755127, 44.22134709358215, 44.05798411369324, 43.98180055618286, 43.98208045959473, 44.06052017211914, 44.5021276473999, 44.04755687713623, 43.96100044250488, 44.097787380218506, 44.37246799468994, 44.227717876434326, 44.361878395080566, 44.489635944366455, 44.64070129394531, 44.28828048706055, 44.41460657119751, 44.24699902534485, 44.32937216758728, 44.281694173812866, 44.41780996322632, 44.51359796524048, 44.23684525489807, 44.38514161109924, 44.30068516731262, 44.41641974449158, 44.04311966896057, 44.00985908508301, 44.00138235092163, 44.22452688217163, 44.122740030288696, 44.36561417579651, 44.44383382797241, 44.39362549781799, 44.35938334465027, 44.2690372467041, 44.30784511566162, 44.22929286956787, 44.17946410179138, 43.997867822647095, 44.25087332725525, 44.524277687072754, 43.98879814147949, 44.020795822143555, 44.32659959793091, 44.0518696308136, 44.492257595062256, 44.08661675453186, 43.92983889579773, 44.59424948692322, 44.3065881729126, 44.4321768283844, 44.4293577671051, 44.20873522758484, 44.20757055282593, 44.29605269432068, 44.269164085388184, 44.62796115875244, 44.35689187049866, 44.64652228355408, 44.68629598617554, 44.30687999725342, 44.34946370124817, 44.38673639297485, 44.30341911315918, 44.24881434440613, 43.90815329551697, 44.05217432975769, 44.20410418510437, 44.23459005355835, 44.231189489364624, 44.277992725372314, 44.23066329956055, 44.2480309009552, 44.32515263557434, 44.10623908042908, 44.34802198410034, 44.33883237838745, 44.18331813812256, 44.19625520706177, 44.43549680709839, 44.42880988121033, 44.492947578430176, 44.4021577835083, 44.57777166366577, 44.26268243789673, 44.41332006454468, 44.21517777442932, 44.421592235565186, 44.31807804107666, 44.39736008644104, 44.31015586853027, 44.45592713356018, 44.35032916069031, 44.11949801445007, 44.46665096282959, 44.258728981018066, 44.207599401474]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.05-wdecay0.002-seed42.json <==
{"train_acc": [31.244, 46.284, 55.992, 62.688, 68.668, 72.65, 76.018, 79.536, 81.572, 83.234, 84.31, 85.802, 86.902, 87.79, 88.77, 89.308, 90.1, 90.2, 91.028, 91.696, 92.088, 92.424, 92.706, 93.286, 93.266, 94.01, 94.074, 94.408, 94.194, 94.47, 94.544, 95.02, 95.044, 95.264, 95.574, 95.496, 95.478, 95.668, 95.81, 95.71, 95.852, 95.89, 95.97, 95.982, 96.218, 96.1, 96.004, 96.272, 96.194, 96.288, 96.376, 96.536, 96.282, 96.516, 96.322, 96.482, 96.338, 96.448, 96.446, 96.584, 96.59, 96.344, 96.724, 96.86, 96.606, 96.822, 96.798, 96.708, 96.622, 96.978, 96.824, 96.786, 96.468, 96.794, 96.908, 96.84, 96.708, 96.846, 96.982, 96.916, 97.058, 97.008, 97.0, 97.082, 96.874, 96.93, 96.86, 96.992, 97.006, 97.03, 97.144, 97.014, 97.086, 96.9, 97.194, 97.254, 97.016, 97.12, 97.224, 96.84, 97.014, 97.174, 97.156, 97.196, 97.18, 97.126, 97.166, 97.214, 97.31, 97.218, 97.208, 97.128, 97.37, 97.182, 97.302, 97.196, 97.384, 97.36, 97.28, 97.102, 97.198, 97.204, 97.258, 97.338, 97.264, 97.276, 97.316, 97.336, 97.284, 97.272, 97.372, 97.404, 97.426, 97.288, 97.35, 97.416, 97.342, 97.2, 97.316, 97.328, 97.376, 97.35, 97.378, 97.108, 97.41, 97.324, 97.526, 97.416, 97.676, 97.388, 99.166, 99.64, 99.762, 99.824, 99.848, 99.886, 99.896, 99.94, 99.938, 99.948, 99.962, 99.97, 99.94, 99.96, 99.954, 99.978, 99.956, 99.962, 99.982, 99.986, 99.968, 99.98, 99.984, 99.972, 99.98, 99.988, 99.984, 99.986, 99.98, 99.99, 99.982, 99.98, 99.97, 99.988, 99.986, 99.984, 99.992, 99.988, 99.996, 99.994, 99.992, 99.992, 99.996, 99.986, 99.99, 99.998, 99.994, 99.994, 99.992, 99.986], "test_acc": [41.34, 48.6, 55.1, 62.04, 67.86, 73.58, 77.81, 78.16, 81.37, 81.07, 83.13, 81.14, 82.79, 84.72, 84.84, 85.38, 86.35, 87.02, 87.45, 85.94, 88.03, 87.08, 88.56, 86.86, 88.56, 89.14, 88.69, 88.08, 88.76, 89.47, 89.28, 89.55, 88.01, 89.07, 89.52, 89.31, 89.47, 89.43, 89.66, 89.49, 88.42, 89.22, 90.91, 89.51, 89.25, 90.0, 89.83, 90.59, 89.74, 88.8, 89.92, 88.86, 90.12, 89.09, 89.61, 89.13, 88.12, 90.1, 90.27, 90.41, 89.49, 89.55, 90.12, 89.91, 89.66, 89.81, 90.55, 89.93, 89.22, 90.66, 89.68, 90.28, 89.54, 89.32, 88.84, 90.12, 90.04, 90.66, 89.4, 88.8, 89.23, 91.39, 90.5, 90.72, 89.74, 89.72, 91.06, 88.17, 88.92, 89.65, 90.0, 89.89, 90.72, 89.24, 90.23, 90.44, 90.53, 90.59, 88.68, 89.55, 90.99, 89.59, 90.16, 90.47, 89.81, 90.06, 90.14, 90.27, 89.81, 90.56, 90.57, 91.13, 90.85, 91.07, 91.35, 91.25, 90.18, 90.54, 89.3, 91.7, 89.17, 88.82, 91.19, 89.19, 90.46, 91.6, 89.66, 88.59, 89.56, 91.35, 90.72, 90.89, 91.86, 90.22, 90.71, 91.07, 91.28, 90.28, 89.82, 90.51, 90.95, 89.96, 90.7, 88.97, 91.0, 91.35, 89.24, 91.35, 89.62, 90.43, 93.68, 93.8, 93.89, 94.1, 94.17, 94.35, 94.27, 94.16, 94.19, 94.23, 94.33, 94.22, 94.39, 94.32, 94.28, 94.25, 94.28, 94.28, 94.17, 94.17, 94.31, 94.17, 94.35, 94.43, 94.31, 94.3, 94.21, 94.36, 94.29, 94.44, 94.35, 94.35, 94.38, 94.45, 94.61, 94.51, 94.37, 94.34, 94.38, 94.57, 94.52, 94.58, 94.35, 94.37, 94.4, 94.64, 94.54, 94.63, 94.51, 94.63], "train_loss": [733.8469541072845, 571.8756721019745, 477.17757588624954, 408.3058487176895, 347.21626353263855, 304.48109996318817, 266.4917003214359, 231.95648857951164, 208.01149809360504, 190.03211325407028, 175.56839781999588, 161.10226222872734, 147.429083943367, 137.5446473658085, 127.77347938716412, 119.34762489795685, 111.4782001003623, 107.98522508144379, 98.79178477078676, 93.5464094504714, 88.7292431294918, 84.97353158891201, 79.80289926379919, 75.73462963104248, 73.92324434965849, 67.0156184732914, 66.01712441071868, 63.165314842015505, 63.73199977725744, 60.721764385700226, 59.033286817371845, 55.22318356111646, 55.03878041729331, 52.896951796486974, 49.26671586930752, 49.949522122740746, 49.97824865952134, 48.82767821289599, 46.93793232552707, 47.47377556189895, 46.031969759613276, 46.07464145310223, 44.503937631845474, 45.399263840168715, 42.25536517612636, 43.0538041703403, 43.800497479736805, 41.11731702834368, 42.11865705996752, 41.15487917885184, 40.920273926109076, 39.66649802401662, 41.41149436309934, 39.71766613423824, 41.366422267630696, 40.270181054249406, 41.16433653794229, 39.631417349912226, 39.99436480924487, 38.450929161161184, 38.013266829773784, 40.616478748619556, 36.51019476540387, 35.86572900554165, 38.47739231213927, 36.49128598254174, 35.92923220433295, 37.31959502212703, 38.04708611033857, 34.94704347848892, 36.31947682611644, 35.749061873182654, 38.90843726694584, 35.60414658859372, 35.043529231101274, 35.93770527187735, 36.81424291431904, 35.29416539799422, 33.922423934563994, 34.954774506390095, 34.36430809088051, 34.053577303886414, 34.11361809074879, 33.254882553592324, 35.1291816374287, 34.125649818219244, 35.97206691885367, 33.88040939439088, 34.12272696942091, 33.201523166149855, 32.347917975857854, 33.80118625052273, 33.05262185819447, 34.65813269838691, 32.532804978080094, 31.888864148408175, 33.53241378162056, 32.4746412737295, 31.02580237109214, 35.86896067671478, 34.27260833233595, 32.200165681540966, 33.248840376734734, 32.05522231012583, 31.876561351120472, 32.26505391579121, 31.632250984199345, 31.38010497763753, 30.78131294529885, 31.348802305758, 31.374882276169956, 32.21552541293204, 30.481201892718673, 31.973307877779007, 30.265725339762866, 30.88514479622245, 30.35037157125771, 30.617709321901202, 31.405195577070117, 33.21281067468226, 31.485453036613762, 31.664899387396872, 31.51931664906442, 30.625255888327956, 31.20209587458521, 30.628850610926747, 30.67969643510878, 30.046205428428948, 31.688408532179892, 30.244295090436935, 30.225276613608003, 29.290389098227024, 29.20328074786812, 31.378193873912096, 30.46791101898998, 29.484676402062178, 30.02119353134185, 31.334597206674516, 30.816338188946247, 30.68982288055122, 29.1082051852718, 29.660610754508525, 29.74578246753663, 32.10474903322756, 29.57316631730646, 29.504743236117065, 28.380136053077877, 30.469584685750306, 26.42994011566043, 30.93790852278471, 10.853382548782974, 5.221521636587568, 3.6375923207961023, 2.879324900044594, 2.2784837416838855, 1.900019727414474, 1.7225865469372366, 1.2645896097819787, 1.1968081544619054, 1.091604234141414, 0.8762676802143687, 0.8383981665683677, 0.8810282387421466, 0.7812343199475436, 0.7006636614023591, 0.5623047179688001, 0.6965523216349538, 0.6947117422823794, 0.5497905969968997, 0.42788009695505025, 0.5642358434124617, 0.45948413914447883, 0.40477977232512785, 0.5103225158891291, 0.4896517473680433, 0.3864964151289314, 0.43418701791233616, 0.4237838348126388, 0.3947908624759293, 0.33374030917912023, 0.38721882796744467, 0.36855253698740853, 0.4573609472208773, 0.32815266025500023, 0.29868568494566716, 0.3321403423396987, 0.3085537286824547, 0.3108183688673307, 0.22976927710624295, 0.21887217094626976, 0.27288346157729393, 0.2681113859798643, 0.2593326123896986, 0.2670653536915779, 0.2669326120521873, 0.2261507161274494, 0.21324926359011442, 0.20270536251337035, 0.21694965631468222, 0.24402180971810594], "test_loss": [123.25510764122009, 112.98220705986023, 100.93993097543716, 91.04758608341217, 74.90060204267502, 59.37619364261627, 51.19122317433357, 51.55132552981377, 43.37897551059723, 44.71737086772919, 40.205420672893524, 45.85651108622551, 40.84986588358879, 35.33613899350166, 37.05158057808876, 34.910426929593086, 33.46012669056654, 32.623677149415016, 30.997854843735695, 34.869269862771034, 29.804771184921265, 31.706607475876808, 29.1606063246727, 32.82745426148176, 28.792095378041267, 27.596375286579132, 30.3462935090065, 30.676324263215065, 27.657049655914307, 28.231339693069458, 27.33595684170723, 27.54993186891079, 32.756967186927795, 30.210482761263847, 28.885465003550053, 29.322378426790237, 28.600149899721146, 28.23827812075615, 27.87303502857685, 28.779519110918045, 33.55936700105667, 28.705164648592472, 25.53401780873537, 30.646839693188667, 29.17482230812311, 27.6927502900362, 28.725127696990967, 26.17746791243553, 28.533425889909267, 31.950754657387733, 27.83111420273781, 32.37564988434315, 27.30316523090005, 30.322646364569664, 30.44623088091612, 30.727873530238867, 35.43477785587311, 28.786625117063522, 26.87351956963539, 27.137619242072105, 28.629396185278893, 28.8892782330513, 28.843972578644753, 29.685945257544518, 29.702577628195286, 29.276514410972595, 27.55753342807293, 29.545309990644455, 31.124731317162514, 26.338055446743965, 30.20495156943798, 28.652005463838577, 30.201163977384567, 30.514511108398438, 33.705019399523735, 28.828798219561577, 27.944288283586502, 26.763243578374386, 33.039211109280586, 34.408447578549385, 30.980255976319313, 24.24425981938839, 27.230094715952873, 27.1811064183712, 30.011305019259453, 29.6217482984066, 26.22606785595417, 36.690099105238914, 33.69356192648411, 30.353041380643845, 29.80155303236097, 29.42754442244768, 27.66385317221284, 32.21771039068699, 28.74598102271557, 27.605293691158295, 27.241024017333984, 26.51582147926092, 34.68671526014805, 31.101998925209045, 26.778979510068893, 31.55070336163044, 27.558193922042847, 28.243376404047012, 30.816685557365417, 28.50042214244604, 29.02697029709816, 29.16746388375759, 29.348983094096184, 28.557776518166065, 29.001628413796425, 24.79138371348381, 26.800271183252335, 26.169170312583447, 24.981629967689514, 26.476045481860638, 29.709443002939224, 29.081198155879974, 34.22714972123504, 24.316154174506664, 31.98865197598934, 32.566172093153, 26.02656638622284, 32.734307274222374, 28.462255463004112, 23.301067419350147, 32.06715190410614, 37.75370715558529, 30.814157351851463, 25.158099092543125, 26.294820934534073, 26.525458477437496, 24.26400127261877, 30.400939516723156, 27.447180405259132, 27.981280356645584, 26.943021439015865, 29.186673045158386, 30.73559744656086, 28.2985575273633, 26.563027404248714, 29.651726849377155, 27.084451988339424, 36.126465648412704, 26.24374695122242, 25.52359525859356, 34.25235643237829, 26.57649540156126, 34.01601679623127, 28.924514889717102, 18.44714269042015, 18.62502897530794, 18.57438786327839, 18.762419059872627, 18.91289535164833, 19.153449945151806, 19.231939427554607, 19.607865311205387, 19.945410180836916, 20.142197355628014, 19.92196587473154, 20.094962373375893, 20.2408047914505, 20.617316529154778, 21.03157575428486, 21.038091845810413, 21.17010387778282, 21.46628960222006, 21.57391320168972, 21.66979420185089, 21.499044321477413, 21.636225305497646, 21.26269942522049, 21.76028760522604, 21.517434760928154, 21.549608670175076, 21.81788083910942, 21.752591475844383, 21.659883469343185, 21.346951730549335, 21.639096669852734, 21.482894457876682, 21.76343560963869, 21.496328689157963, 21.317996844649315, 21.413301043212414, 21.90181477740407, 21.688353970646858, 21.785583462566137, 21.497021812945604, 21.494911327958107, 21.49809755757451, 21.982350908219814, 21.69594269245863, 21.46736166253686, 21.26880807802081, 21.919600754976273, 21.2337514385581, 21.310964826494455, 21.231057107448578], "epoch_time": [48.25272822380066, 44.72074508666992, 45.19628143310547, 44.972689628601074, 45.8192298412323, 44.23558974266052, 44.317809104919434, 44.51976823806763, 44.11212372779846, 45.0320200920105, 44.74601984024048, 45.10402584075928, 44.96010494232178, 44.17849326133728, 44.12832021713257, 43.90505385398865, 44.22074770927429, 44.804580211639404, 44.143024921417236, 44.153629541397095, 44.05018210411072, 44.22953248023987, 44.042396068573, 44.16327452659607, 44.411367654800415, 44.66307473182678, 44.34620451927185, 44.10343670845032, 44.07920002937317, 44.15246820449829, 44.14992904663086, 44.78662705421448, 45.43738269805908, 44.29871153831482, 44.53330874443054, 44.23979878425598, 44.107335329055786, 43.89021134376526, 44.57443308830261, 44.054584980010986, 44.773447036743164, 44.380966901779175, 44.40892004966736, 44.38003468513489, 44.30960750579834, 44.107083559036255, 44.32651996612549, 44.25865340232849, 44.5158896446228, 45.00797080993652, 44.29190993309021, 43.98368835449219, 44.64970302581787, 44.26866340637207, 44.17622661590576, 44.371376514434814, 44.615642786026, 44.265023946762085, 44.174089670181274, 44.630183935165405, 44.218918323516846, 44.255932331085205, 44.04916429519653, 44.414655685424805, 43.99455451965332, 44.06055688858032, 44.299373388290405, 45.1493935585022, 45.39729428291321, 44.15368962287903, 44.881102323532104, 44.704272985458374, 44.34274458885193, 44.909340143203735, 44.265318870544434, 44.305748462677, 44.039788007736206, 44.875664710998535, 44.03387427330017, 45.070857524871826, 44.41909575462341, 44.29938244819641, 44.18516564369202, 44.60356163978577, 45.05090856552124, 44.17261028289795, 44.397438049316406, 44.431366205215454, 44.68529510498047, 44.67150545120239, 44.238232374191284, 44.83417868614197, 44.916284799575806, 44.24026942253113, 44.588964223861694, 44.2183096408844, 44.70535230636597, 44.257126808166504, 44.32619261741638, 43.95810556411743, 44.11785936355591, 43.96730446815491, 44.07268476486206, 44.57752203941345, 44.9143488407135, 44.3736047744751, 44.505786657333374, 44.79868221282959, 44.234508991241455, 44.212855100631714, 44.412368297576904, 44.223655700683594, 44.32132124900818, 44.28312039375305, 44.00500512123108, 45.25642251968384, 44.31532526016235, 44.54393029212952, 44.035650968551636, 44.40452814102173, 44.76228618621826, 44.356468200683594, 44.01286458969116, 43.85167074203491, 44.577834606170654, 44.215962409973145, 44.21580266952515, 44.129459381103516, 44.327648639678955, 44.38275599479675, 44.30251932144165, 44.75254416465759, 44.25404691696167, 44.53537154197693, 44.73255681991577, 44.75003671646118, 44.43915247917175, 44.48442554473877, 44.476420879364014, 44.289942026138306, 44.12853646278381, 45.46077060699463, 44.33964800834656, 44.15414381027222, 44.461201429367065, 44.383591413497925, 44.165873289108276, 44.398157596588135, 43.86231708526611, 44.21199584007263, 44.245420932769775, 44.399439096450806, 45.72923421859741, 44.7762393951416, 44.198609828948975, 44.160431146621704, 44.49622583389282, 44.25781750679016, 45.581339597702026, 43.95080351829529, 44.170790672302246, 43.947930097579956, 45.01277422904968, 44.108856201171875, 44.119956254959106, 44.29669713973999, 44.341519594192505, 44.45118975639343, 44.662943601608276, 44.392059326171875, 44.210577726364136, 44.327500104904175, 44.512842416763306, 44.18266940116882, 44.376197814941406, 45.05585861206055, 44.22418785095215, 44.04681921005249, 44.20121622085571, 44.161354064941406, 44.100011587142944, 44.40531301498413, 44.40867829322815, 44.72822046279907, 44.76463198661804, 45.50977563858032, 44.124619007110596, 46.29857540130615, 44.30282282829285, 44.43267631530762, 44.36232781410217, 44.639907121658325, 44.710898637771606, 44.366451263427734, 44.22144389152527, 44.72540068626404, 44.54981875419617, 44.27808475494385, 44.28968644142151, 45.37718105316162]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.05-wdecay0.002-seed43.json <==
{"train_acc": [28.102, 43.092, 51.934, 60.104, 66.726, 71.942, 76.45, 79.218, 81.744, 83.608, 85.014, 86.322, 87.316, 88.628, 89.05, 89.818, 90.582, 91.068, 91.818, 92.198, 92.512, 92.838, 93.384, 93.516, 93.95, 93.912, 94.428, 94.694, 94.782, 94.94, 95.186, 95.254, 95.518, 95.448, 95.602, 95.736, 95.89, 95.87, 96.142, 96.06, 96.174, 96.114, 96.108, 96.282, 96.452, 96.386, 96.53, 96.442, 96.552, 96.674, 96.626, 96.486, 96.574, 96.578, 96.762, 96.678, 96.792, 96.48, 96.868, 96.766, 96.798, 96.876, 96.848, 97.2, 96.85, 96.788, 96.972, 96.824, 97.064, 97.126, 96.946, 96.806, 96.934, 97.144, 96.912, 96.9, 96.908, 97.06, 97.124, 97.196, 97.096, 97.088, 97.048, 97.354, 96.884, 97.302, 97.228, 97.288, 97.1, 97.1, 97.302, 97.164, 97.082, 97.158, 97.302, 97.288, 97.302, 97.216, 97.346, 97.192, 97.128, 97.182, 97.292, 97.178, 97.35, 97.44, 97.394, 97.324, 97.174, 97.238, 97.3, 97.488, 97.406, 97.344, 97.378, 97.322, 97.51, 97.332, 97.346, 97.53, 97.398, 97.37, 97.292, 97.414, 97.326, 97.388, 97.402, 97.496, 97.352, 97.518, 97.534, 97.362, 97.548, 97.43, 97.284, 97.608, 97.526, 97.394, 97.464, 97.444, 97.484, 97.55, 97.432, 97.474, 97.534, 97.528, 97.356, 97.49, 97.418, 97.538, 99.104, 99.69, 99.794, 99.838, 99.874, 99.884, 99.916, 99.934, 99.924, 99.928, 99.962, 99.956, 99.948, 99.968, 99.97, 99.976, 99.964, 99.96, 99.962, 99.982, 99.982, 99.976, 99.972, 99.984, 99.976, 99.984, 99.972, 99.986, 99.974, 99.972, 99.986, 99.994, 99.984, 99.994, 99.99, 99.99, 99.982, 99.986, 99.986, 99.992, 99.984, 99.98, 99.988, 99.99, 99.998, 99.994, 99.986, 99.99, 99.99, 99.984], "test_acc": [37.14, 44.4, 55.59, 64.45, 67.75, 72.74, 74.8, 79.78, 79.3, 81.97, 83.53, 84.41, 83.18, 85.54, 86.27, 85.83, 86.75, 87.04, 88.76, 88.23, 88.35, 88.83, 88.43, 89.12, 88.07, 89.37, 88.56, 89.96, 89.03, 89.11, 89.76, 89.3, 89.54, 89.14, 89.89, 89.86, 90.37, 89.08, 89.03, 89.72, 90.4, 88.95, 89.64, 90.25, 90.17, 89.16, 90.19, 90.6, 87.65, 91.04, 89.51, 89.3, 89.95, 89.6, 90.18, 89.47, 89.65, 90.89, 90.21, 89.22, 90.37, 89.82, 88.91, 91.37, 90.32, 91.16, 90.02, 89.35, 89.58, 90.16, 89.53, 90.93, 90.02, 90.04, 90.52, 89.9, 87.43, 91.0, 91.09, 89.54, 90.2, 91.02, 88.91, 89.59, 89.67, 90.61, 89.65, 90.86, 89.13, 90.24, 91.19, 90.79, 91.3, 89.82, 90.88, 90.72, 90.12, 90.72, 91.23, 90.83, 89.57, 90.89, 89.91, 90.62, 89.42, 90.46, 89.82, 89.18, 90.67, 91.49, 89.81, 90.31, 89.88, 90.92, 90.68, 89.88, 90.5, 90.42, 90.68, 91.6, 91.02, 89.0, 90.66, 90.89, 90.86, 91.09, 90.88, 90.56, 91.18, 91.53, 90.28, 90.13, 91.91, 89.83, 91.56, 92.11, 92.11, 91.79, 91.59, 90.79, 89.65, 92.13, 90.86, 90.87, 91.52, 90.5, 91.1, 90.21, 91.09, 90.59, 94.05, 94.37, 94.39, 94.49, 94.53, 94.52, 94.64, 94.8, 94.52, 94.71, 94.75, 94.57, 94.73, 94.67, 94.81, 94.78, 95.0, 94.75, 94.71, 94.79, 94.88, 94.96, 94.87, 94.78, 94.71, 94.82, 94.8, 94.78, 94.68, 94.95, 94.91, 94.86, 94.86, 94.96, 94.94, 94.94, 94.78, 94.85, 95.02, 95.01, 95.03, 94.88, 94.8, 94.92, 94.95, 94.88, 94.93, 95.01, 94.94, 94.85], "train_loss": [788.9548120498657, 603.216863155365, 517.0150635242462, 435.98954486846924, 367.6795840859413, 311.7173326611519, 264.98062190413475, 232.17236906290054, 205.25491786003113, 185.28584188222885, 169.94276233017445, 155.89703087508678, 143.5208985209465, 129.02638582885265, 123.19874746352434, 114.34332247078419, 106.13562024384737, 99.96097124367952, 92.57281575351954, 88.0515066459775, 84.41418568044901, 80.22668097168207, 74.6238737218082, 71.68759794160724, 67.61059738323092, 67.02023785188794, 62.812360506504774, 59.28971649706364, 57.47628314420581, 56.154962761327624, 53.09741875715554, 52.61296007782221, 50.857508569955826, 49.99315569922328, 48.680495504289865, 47.5626517329365, 45.77516555786133, 45.85810720361769, 43.48783932812512, 44.46214671060443, 42.22238194569945, 42.68569463677704, 43.782918436452746, 41.665905591100454, 39.55291119590402, 40.15513923019171, 39.38885387778282, 39.56335479952395, 38.31180480495095, 37.86338039673865, 37.33128954656422, 39.044923624023795, 38.713977966457605, 38.932809019461274, 36.35376057587564, 37.144005646929145, 36.006916800513864, 39.59806968271732, 34.796670977026224, 35.99702165648341, 35.673014489002526, 36.10576427914202, 36.00761951319873, 32.64456645399332, 34.90338962711394, 36.035863721743226, 34.12475321441889, 36.660882925614715, 33.68434886448085, 32.73213235940784, 34.6379558397457, 34.71440855786204, 34.44590312987566, 32.328249014914036, 34.415746772661805, 34.02902196161449, 34.89514973759651, 32.80080891214311, 32.65407452266663, 32.33192886598408, 32.99510859325528, 33.68479654751718, 33.47925671376288, 31.582265571691096, 34.972889934666455, 30.74437767174095, 31.990871967747808, 31.740318970754743, 32.79781068395823, 33.193181238137186, 31.022827556356788, 31.434142373502254, 32.34655100945383, 32.1733762267977, 30.184567048214376, 30.866112881340086, 31.071875758469105, 32.02826428040862, 31.074660343118012, 31.229048461653292, 32.01519977860153, 32.16467388998717, 30.546252810396254, 32.65194377396256, 30.324038396589458, 29.29046751651913, 29.13091080915183, 29.90838621556759, 31.12899483088404, 30.762055123224854, 31.101679897867143, 28.818218739703298, 30.257338747382164, 29.67692240420729, 29.635343313217163, 30.888247770257294, 29.180358838289976, 29.859108028002083, 30.31867305189371, 28.537595360539854, 29.62819577381015, 28.775221481453627, 30.39272651169449, 29.343145612627268, 29.67193887103349, 29.549953647889197, 29.731773141771555, 28.20930823776871, 29.769480934366584, 28.239385267719626, 28.653769499622285, 30.115483400411904, 28.126968168187886, 28.299846747890115, 30.60291144158691, 28.324998455587775, 28.179363363888115, 29.726670797914267, 28.84658774640411, 28.78606236167252, 28.610753040760756, 28.11111221369356, 28.062029800843447, 28.891626065596938, 28.366328414529562, 28.69807497318834, 29.280555370263755, 28.04351845663041, 29.26831580325961, 27.683483567088842, 10.899347694590688, 4.74002443626523, 3.2546765031293035, 2.4187860380043276, 2.1016389353899285, 1.9027311423851643, 1.5312622485216707, 1.290560232650023, 1.3151546470617177, 1.210858460952295, 0.84499233608949, 0.7947287307179067, 0.9022288012783974, 0.7304753240459831, 0.6198354372536414, 0.5729447434350732, 0.6364314972452121, 0.6235129331907956, 0.6285755676799454, 0.5117046444647713, 0.4153524589710287, 0.4414289106207434, 0.49472036947554443, 0.38693267569033196, 0.45596816654870054, 0.3953524510616262, 0.45713749677088344, 0.33226665050460724, 0.445364063809393, 0.3729308979527559, 0.34441057740332326, 0.31335781761299586, 0.33940747141605243, 0.24261813057091786, 0.2644639569116407, 0.23159276894148206, 0.3144037607999053, 0.2978526115002751, 0.3060783961118432, 0.26312160908128135, 0.3040316582264495, 0.3364724164857762, 0.24045067844417645, 0.2657342776983569, 0.19735812686849385, 0.19069564032542985, 0.2562817480356898, 0.27565752496229834, 0.31275114869640674, 0.26460277237856644], "test_loss": [135.37785804271698, 118.64881265163422, 100.22206211090088, 79.13901394605637, 73.67363393306732, 62.38445436954498, 59.97885039448738, 47.45446527004242, 47.11240780353546, 42.734950602054596, 38.16172581911087, 36.532995507121086, 41.385572463274, 34.266809552907944, 32.2822449952364, 34.52223417162895, 31.769336074590683, 31.093409091234207, 26.316064804792404, 28.703376784920692, 28.885643869638443, 27.935555413365364, 29.21958151459694, 27.589457266032696, 32.08292618393898, 26.492444433271885, 29.127519324421883, 25.085770204663277, 27.55436484515667, 28.002267085015774, 27.445386320352554, 28.764155164361, 28.833095848560333, 29.14737895131111, 27.694772459566593, 26.733768180012703, 26.53065201640129, 29.568823263049126, 31.002056390047073, 28.34777419269085, 26.20069447159767, 33.243737041950226, 29.041941225528717, 25.696985200047493, 26.780041612684727, 31.304546281695366, 27.96187260746956, 27.228289738297462, 36.889910250902176, 25.363540470600128, 31.454826295375824, 28.25368644297123, 28.043095529079437, 29.327444799244404, 28.65255169570446, 30.3243225812912, 28.820128954946995, 24.98583035171032, 29.91242589056492, 31.325845167040825, 27.31842592358589, 28.827438592910767, 34.25646087527275, 24.967057920992374, 28.54714973270893, 25.747777823358774, 29.921296820044518, 30.701399952173233, 30.42671674489975, 29.059125766158104, 29.950028017163277, 24.952250499278307, 28.72356651723385, 29.897883012890816, 29.68542256951332, 28.864503920078278, 39.868675500154495, 24.26667568832636, 26.89555747807026, 32.16180409491062, 30.089968144893646, 26.42057876288891, 32.22713242471218, 29.707671493291855, 31.672118090093136, 26.01740738749504, 29.809156879782677, 27.328358337283134, 33.657695680856705, 28.895769208669662, 25.392727345228195, 27.354416847229004, 25.959978684782982, 29.875167831778526, 27.185713037848473, 29.50435099005699, 29.10035941004753, 27.878321886062622, 24.91933363676071, 26.806816428899765, 31.670633375644684, 27.478264309465885, 30.045838952064514, 27.44021898508072, 31.659151941537857, 28.09518849849701, 32.126927360892296, 32.243781857192516, 27.250869289040565, 23.33991749584675, 31.397167429327965, 28.017679318785667, 30.67655012011528, 28.288820274174213, 28.142827793955803, 31.778668969869614, 27.730717286467552, 29.223958030343056, 26.381439700722694, 24.46898290514946, 26.968855395913124, 36.972075656056404, 28.045741006731987, 26.6757580563426, 26.803426675498486, 25.997710943222046, 25.65129765123129, 29.30524767935276, 27.464176043868065, 26.915795404464006, 29.9789949208498, 30.3577428907156, 25.019713632762432, 30.84848779439926, 24.727715328335762, 22.882432028651237, 22.905907474458218, 24.19915985316038, 25.256549529731274, 26.48239041119814, 31.12233893573284, 24.090851351618767, 27.731973826885223, 27.967615127563477, 25.67270539700985, 28.960045009851456, 26.268799155950546, 31.74523690342903, 26.132978215813637, 28.487875066697598, 17.837222136557102, 17.858498260378838, 17.875543732196093, 18.12968873977661, 18.152059227228165, 18.569229267537594, 18.61819188669324, 18.60346831008792, 19.14593083411455, 18.960372989997268, 19.0733042396605, 19.511703927069902, 19.31301891990006, 19.371120050549507, 19.358751157298684, 19.756484780460596, 19.596869189292192, 19.619931116700172, 19.784907899796963, 19.718402734026313, 19.924963023513556, 20.014810929074883, 20.152251198887825, 20.01072260737419, 20.186016894876957, 19.869258120656013, 20.415573762729764, 20.328342193737626, 20.450593773275614, 20.18224672973156, 20.117971044033766, 20.615442611277103, 20.49342200346291, 20.401288064196706, 20.355922173708677, 20.353958507999778, 20.63870359957218, 21.034343486651778, 20.84224945679307, 20.679161999374628, 20.68891924060881, 20.882997907698154, 21.261233519762754, 20.754429172724485, 20.632885430008173, 20.579166669398546, 20.824629083275795, 20.77137790992856, 20.23261909559369, 20.411899153143167], "epoch_time": [46.66803288459778, 44.37530326843262, 44.159287214279175, 44.0818567276001, 44.195117473602295, 44.14054036140442, 44.35902786254883, 44.32807898521423, 44.318318605422974, 44.56400656700134, 44.475985527038574, 44.240360498428345, 44.321425437927246, 44.25173473358154, 44.10011529922485, 44.17004156112671, 44.311195373535156, 44.23835897445679, 44.280357360839844, 44.08071970939636, 44.236817836761475, 44.29900288581848, 44.1718270778656, 44.16859793663025, 44.10122895240784, 44.35593008995056, 44.45225715637207, 44.32394313812256, 44.31934070587158, 44.56426453590393, 44.50122308731079, 44.46255874633789, 44.25370478630066, 44.499006271362305, 44.444819688797, 44.3154239654541, 44.298436641693115, 44.50325608253479, 44.36807942390442, 44.27786445617676, 43.84410285949707, 44.405911445617676, 44.37489128112793, 44.36666989326477, 44.323843479156494, 44.19813370704651, 44.060537576675415, 44.59660053253174, 44.18997097015381, 44.23784899711609, 44.43502354621887, 44.25334692001343, 44.352309465408325, 44.1190881729126, 44.33289980888367, 44.26599144935608, 44.34042429924011, 44.12284183502197, 44.61219024658203, 44.30082964897156, 44.33944869041443, 44.44241189956665, 44.25240468978882, 44.382415771484375, 44.474711894989014, 44.261677980422974, 44.21984791755676, 44.2653431892395, 44.32290196418762, 44.160271883010864, 44.17795252799988, 44.29706358909607, 44.29067778587341, 44.34465718269348, 44.27553105354309, 44.28623700141907, 44.27848148345947, 44.44461536407471, 44.222609996795654, 44.349392890930176, 44.422585248947144, 44.40123677253723, 44.54663872718811, 44.22882866859436, 44.255146503448486, 44.03758931159973, 44.251750469207764, 44.25226640701294, 44.34622406959534, 44.2079815864563, 44.40539216995239, 43.74380302429199, 44.244319677352905, 44.438737630844116, 44.23895239830017, 44.169682025909424, 44.65039372444153, 44.37079691886902, 44.4700231552124, 43.997785806655884, 44.26766228675842, 44.08698511123657, 44.35385060310364, 44.44455003738403, 44.113446950912476, 44.30723547935486, 44.21592617034912, 44.431259870529175, 44.52871298789978, 44.14805340766907, 44.16719698905945, 44.18867230415344, 44.38938760757446, 44.2397518157959, 44.32420992851257, 44.51245641708374, 44.181119441986084, 44.301024436950684, 44.29615807533264, 44.210150480270386, 44.37702536582947, 44.18750977516174, 44.23315644264221, 44.17353057861328, 44.046785831451416, 44.151469230651855, 44.30354142189026, 44.30423307418823, 44.4181227684021, 44.216365575790405, 44.162824630737305, 44.06383419036865, 44.07377767562866, 44.147056341171265, 44.404993772506714, 44.24945092201233, 44.18069124221802, 44.26340413093567, 44.42864203453064, 44.223881483078, 44.30323243141174, 44.081772804260254, 44.424185276031494, 44.21916675567627, 44.30149602890015, 44.111639738082886, 44.313154458999634, 44.00733661651611, 44.16214561462402, 44.236820220947266, 44.12129521369934, 44.18382430076599, 44.12101101875305, 44.00435495376587, 44.21027421951294, 44.064916372299194, 44.233980655670166, 44.18822240829468, 43.937894105911255, 44.3423547744751, 44.39610695838928, 44.167643308639526, 44.20363759994507, 44.397427797317505, 44.49767088890076, 44.21620297431946, 44.46357202529907, 44.0482292175293, 44.343665599823, 44.201430320739746, 44.311570167541504, 44.30580258369446, 44.41063737869263, 44.299721479415894, 44.27695941925049, 44.309855699539185, 44.3490207195282, 44.15637731552124, 44.05174255371094, 44.423248291015625, 44.32199215888977, 44.26659822463989, 44.47696042060852, 44.207796812057495, 44.181374073028564, 44.35536050796509, 44.17626929283142, 44.32802629470825, 44.363767862319946, 44.36650085449219, 44.35553765296936, 44.23497772216797, 44.3831045627594, 44.243674755096436, 44.44855856895447, 44.39491820335388, 44.37567067146301, 44.30069899559021, 44.584147453308105, 44.273305892944336]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.05-wdecay0.002-seed44.json <==
{"train_acc": [24.306, 37.792, 45.902, 53.486, 59.604, 65.018, 68.7, 72.754, 75.958, 78.806, 80.774, 82.354, 83.732, 85.346, 86.078, 86.956, 87.62, 88.33, 89.138, 89.666, 90.13, 90.584, 91.14, 91.7, 91.912, 92.402, 92.634, 92.992, 92.952, 93.322, 93.822, 94.008, 94.098, 94.212, 94.614, 94.598, 94.768, 94.888, 94.702, 95.204, 95.176, 95.252, 95.288, 95.432, 95.52, 95.586, 95.522, 95.814, 95.516, 95.768, 95.538, 95.922, 95.894, 96.058, 95.998, 96.164, 95.968, 96.072, 96.05, 96.422, 96.084, 96.362, 96.334, 96.412, 96.128, 96.51, 96.574, 96.228, 96.524, 96.476, 96.44, 96.684, 96.456, 96.622, 96.446, 96.472, 96.778, 96.622, 96.646, 96.794, 96.662, 96.612, 96.67, 96.79, 96.66, 96.912, 96.694, 96.906, 96.886, 97.052, 96.782, 96.86, 96.794, 96.812, 96.902, 96.904, 96.718, 97.024, 96.86, 96.828, 96.866, 96.948, 96.884, 97.126, 96.958, 96.86, 97.078, 97.138, 96.91, 97.012, 96.95, 97.112, 97.218, 97.138, 97.024, 97.022, 97.116, 97.106, 97.198, 97.286, 96.96, 97.074, 97.378, 97.04, 97.058, 97.208, 97.258, 97.064, 97.152, 97.26, 97.002, 97.376, 97.206, 97.29, 97.212, 97.504, 97.114, 97.14, 97.214, 97.236, 97.142, 97.26, 97.282, 97.266, 97.15, 97.306, 97.358, 97.382, 97.416, 97.114, 98.974, 99.636, 99.756, 99.836, 99.83, 99.872, 99.9, 99.922, 99.932, 99.916, 99.944, 99.93, 99.952, 99.948, 99.968, 99.962, 99.968, 99.96, 99.974, 99.986, 99.97, 99.988, 99.974, 99.972, 99.982, 99.988, 99.97, 99.968, 99.988, 99.982, 99.976, 99.978, 99.98, 99.992, 99.986, 99.978, 99.982, 99.978, 99.99, 99.99, 99.982, 99.984, 99.992, 99.99, 99.994, 99.994, 99.984, 99.982, 99.994, 99.994], "test_acc": [34.98, 37.78, 48.32, 56.71, 63.29, 67.27, 66.47, 74.85, 74.02, 78.01, 77.61, 81.84, 83.48, 80.36, 82.72, 83.21, 85.07, 85.28, 85.58, 83.85, 84.72, 86.56, 87.08, 87.57, 87.92, 87.88, 86.89, 88.71, 88.13, 88.76, 89.94, 88.49, 87.79, 86.84, 88.55, 89.59, 89.37, 88.56, 88.56, 89.64, 89.05, 88.91, 90.28, 89.79, 89.11, 89.48, 89.76, 90.66, 90.06, 90.05, 89.62, 90.07, 89.45, 88.49, 89.44, 89.22, 89.37, 88.98, 90.08, 88.93, 88.92, 89.44, 90.44, 90.58, 88.69, 89.85, 89.25, 90.27, 88.64, 90.29, 90.46, 89.41, 90.31, 90.09, 89.01, 88.93, 88.73, 89.55, 91.17, 90.16, 88.81, 89.72, 89.07, 91.28, 89.91, 89.3, 90.88, 91.34, 90.28, 89.33, 90.52, 90.74, 90.58, 90.17, 90.12, 91.26, 91.01, 91.49, 90.41, 90.91, 91.84, 90.7, 91.11, 91.3, 90.67, 90.34, 90.04, 89.44, 91.27, 90.94, 90.23, 90.93, 90.88, 90.81, 88.95, 88.56, 90.78, 91.4, 90.96, 90.53, 88.11, 90.61, 90.49, 88.99, 90.79, 89.54, 91.8, 91.61, 90.19, 90.31, 90.7, 91.41, 88.43, 91.58, 91.63, 90.41, 89.66, 91.49, 89.5, 91.05, 90.96, 91.47, 90.52, 91.4, 89.91, 92.02, 88.84, 90.82, 89.23, 90.65, 94.11, 94.4, 94.47, 94.55, 94.59, 94.58, 94.69, 94.65, 94.74, 94.8, 94.94, 94.77, 94.84, 94.79, 94.69, 94.87, 94.8, 94.87, 94.94, 94.93, 94.83, 94.84, 94.74, 94.66, 94.76, 94.88, 94.83, 94.63, 94.76, 94.82, 94.83, 94.82, 94.93, 94.89, 94.85, 94.98, 94.86, 94.82, 94.83, 94.94, 94.9, 94.88, 94.84, 94.99, 94.99, 95.1, 94.93, 94.89, 94.99, 95.02], "train_loss": [857.1408448219299, 651.1314955949783, 573.5060489177704, 500.882905960083, 437.34388649463654, 383.8003816604614, 342.2572913169861, 302.23097562789917, 268.6738003194332, 238.33210435509682, 216.5720451772213, 197.69695603847504, 183.03817930817604, 167.62740026414394, 158.39852960407734, 147.54194252192974, 139.6409772336483, 130.18954388797283, 122.91795846819878, 116.02973264455795, 110.26754470914602, 105.55415341258049, 98.59186796844006, 93.45218597352505, 90.3034380748868, 84.17417269945145, 82.75866314023733, 78.85138189047575, 77.86687104403973, 74.75993792712688, 68.89798729121685, 67.06234341859818, 65.63936360552907, 64.68786920979619, 60.615602772682905, 59.6143875233829, 58.24401726573706, 57.49298634938896, 58.4756695330143, 54.18746916204691, 53.327018208801746, 53.405798971652985, 52.48081539571285, 51.3250348828733, 49.440563309937716, 48.78459399566054, 49.2664701603353, 47.3579314686358, 49.812651719897985, 46.755373794585466, 48.02530621364713, 45.30059182271361, 45.583712665364146, 45.10979012027383, 44.58519997820258, 43.468700274825096, 44.33522826619446, 43.91977114416659, 43.68362469226122, 40.498109843581915, 43.64517777226865, 40.77917164377868, 41.686337031424046, 41.22703467309475, 42.65771623887122, 39.63380590453744, 39.212977554649115, 42.174233604222536, 39.13863140158355, 40.07626722473651, 39.68620185367763, 36.87919533532113, 39.713331419974566, 37.983724838122725, 39.69833607971668, 40.12975053489208, 37.40413779579103, 38.40520069003105, 37.672847440466285, 36.495716967619956, 37.954838909208775, 37.72482596896589, 38.00759011507034, 36.76637899130583, 37.67601986974478, 35.17487549595535, 37.50243208743632, 35.189837876707315, 36.08313243277371, 33.23819290753454, 36.529469618573785, 35.74147548247129, 36.58270954247564, 35.23292707838118, 35.46114752814174, 34.7084717489779, 36.2992648659274, 33.908304983749986, 35.70062701776624, 35.585753600113094, 35.2388156093657, 34.05116731207818, 34.913687518797815, 32.77516267448664, 34.38751697726548, 34.199031095951796, 33.55259489361197, 33.149413691833615, 33.52023261040449, 33.36416646745056, 34.82333275768906, 32.99868653062731, 31.934217805974185, 32.56789092812687, 33.16461772657931, 33.49832730181515, 33.21953337825835, 32.91350117698312, 31.58068253286183, 31.55978623498231, 34.87337329797447, 33.065530200488865, 30.076149630360305, 33.332574964500964, 32.70614597015083, 31.670501068234444, 31.49907294847071, 32.50277344323695, 31.508747241459787, 31.340841398574412, 34.11005214229226, 30.69289548136294, 31.76220439467579, 30.617740378715098, 31.305480693932623, 28.63440876454115, 31.950398661196232, 32.677193868905306, 31.26024737022817, 31.081427432596684, 31.879387760534883, 30.894389551132917, 31.362113711424172, 30.932390606030822, 31.91445206757635, 30.48816294874996, 29.402826172299683, 30.541070974431932, 30.1338782440871, 32.09983937442303, 12.78472601948306, 5.709289827384055, 3.9250987933482975, 2.9282797818887047, 2.6405457552173175, 2.131168177758809, 1.7573704970418476, 1.5606496873369906, 1.318931504181819, 1.3309593677404337, 1.033294797191047, 1.06029403222783, 0.9620860475406516, 0.8821508036926389, 0.7126541446050396, 0.7261665710539091, 0.6299484243791085, 0.7265778866567416, 0.5838918631052366, 0.5592344589967979, 0.5437062227356364, 0.4973794371908298, 0.5689073535031639, 0.5530462589595118, 0.4907041976111941, 0.3737984029139625, 0.5431363608513493, 0.4664396874140948, 0.38360235799336806, 0.4052014890985447, 0.4680106296291342, 0.3995732061812305, 0.44043329994383384, 0.3175499015924288, 0.308926039680955, 0.39941722687217407, 0.36456264746084344, 0.4000750653940486, 0.3270674491432146, 0.3297564306340064, 0.3028715013861074, 0.3354439857066609, 0.2573776840727078, 0.31718713040754665, 0.29531178258912405, 0.26834887654695194, 0.32091977487289114, 0.3374702730070567, 0.22995631596859312, 0.2515347706284956], "test_loss": [138.21650767326355, 140.11956477165222, 116.84973883628845, 94.38095635175705, 81.81873214244843, 72.22192257642746, 78.26331925392151, 57.873580157756805, 59.25656980276108, 51.16825807094574, 52.22238132357597, 42.08002173900604, 37.794634222984314, 47.92956355214119, 40.89059728384018, 39.68544468283653, 35.28569632768631, 33.52186147868633, 33.69167384505272, 39.201080948114395, 37.99713288247585, 31.973783791065216, 32.38241694867611, 29.332405611872673, 30.199035838246346, 29.385425612330437, 32.296815410256386, 27.652444630861282, 28.97669719159603, 27.681802704930305, 25.275926798582077, 29.821487799286842, 31.49452570080757, 36.054565608501434, 30.154560759663582, 26.016316145658493, 27.08034424483776, 30.168296679854393, 29.792773969471455, 28.22586163878441, 28.722229287028313, 28.92504706978798, 27.534012377262115, 27.72269420325756, 29.034271076321602, 29.133954524993896, 26.75658567249775, 27.116412065923214, 26.33205772936344, 27.70256043970585, 28.59575290977955, 27.448627576231956, 29.446055501699448, 31.45072129368782, 29.188270583748817, 29.726492896676064, 29.891582891345024, 30.317445382475853, 27.37479454278946, 31.132786452770233, 30.599144831299782, 29.801170080900192, 26.422768987715244, 26.748164638876915, 32.576746955513954, 28.590130612254143, 29.926286846399307, 27.215772688388824, 34.28513830900192, 27.295631229877472, 26.809557616710663, 28.798477470874786, 28.958829678595066, 27.578533828258514, 31.9469593167305, 31.534817159175873, 33.280816078186035, 30.14146612584591, 24.641847662627697, 29.260971903800964, 33.163509130477905, 30.84160865843296, 31.34495919942856, 24.824871949851513, 28.980467200279236, 30.032247185707092, 26.06560792028904, 23.098681293427944, 27.06834538280964, 32.08571358025074, 27.90806284546852, 27.82507150620222, 25.690332643687725, 29.41818305850029, 28.144935682415962, 24.787478724494576, 26.904727965593338, 25.21113672852516, 28.724279642105103, 26.923183634877205, 22.643609635531902, 26.644712679088116, 24.954469457268715, 25.36287736147642, 26.785390853881836, 28.228587796911597, 28.335416704416275, 30.758443996310234, 25.0374161824584, 24.986178636550903, 27.944111049175262, 25.437606275081635, 26.93857116997242, 25.98532223701477, 31.912330858409405, 32.707483269274235, 28.355340607464314, 23.320079267024994, 28.702965408563614, 27.240890696644783, 34.98378036916256, 26.83350283652544, 27.17820930480957, 33.5660759806633, 26.607097268104553, 30.267854802310467, 24.020706705749035, 24.38980069756508, 29.7556132376194, 30.45563906431198, 26.666962675750256, 25.660644583404064, 36.248058423399925, 23.857580233365297, 23.594138771295547, 29.255983382463455, 33.10801273584366, 24.8053670078516, 32.257860504090786, 26.973986253142357, 27.253497175872326, 24.50599680840969, 27.237428605556488, 25.219557255506516, 31.213050037622452, 23.134386971592903, 35.40177458524704, 27.532597951591015, 31.88989807665348, 27.22568416595459, 16.209629900753498, 16.28510372340679, 16.658089622855186, 16.96053448319435, 17.07674354314804, 17.450640197843313, 17.535261653363705, 18.077647630125284, 17.992865707725286, 18.13543297536671, 18.23652233183384, 18.565551791340113, 18.572987269610167, 18.784993071109056, 18.812281284481287, 19.096251126378775, 18.906914733350277, 19.152132257819176, 19.308543480932713, 19.19299217686057, 19.291339863091707, 19.488177802413702, 19.547722179442644, 19.683118112385273, 19.394001837819815, 19.428702782839537, 19.697286911308765, 20.231852263212204, 19.962631978094578, 20.189455449581146, 20.368607684969902, 20.035968992859125, 19.79547668993473, 20.022589553147554, 19.970066849142313, 20.197336547076702, 19.97909612953663, 20.223743062466383, 19.753612011671066, 19.82544256001711, 20.063577372580767, 20.267871387302876, 20.227226424962282, 20.446736503392458, 20.414169941097498, 20.211236841976643, 20.5320554561913, 20.570571899414062, 20.437125742435455, 20.321715001016855], "epoch_time": [88.7337715625763, 86.78834295272827, 86.8720760345459, 86.8749737739563, 86.9191529750824, 86.89633011817932, 86.89443182945251, 86.88125967979431, 86.88048362731934, 86.90008926391602, 86.88878130912781, 86.92850041389465, 86.87455797195435, 86.90684032440186, 86.92158794403076, 86.89407110214233, 86.81683707237244, 86.7853434085846, 86.84890460968018, 86.78623104095459, 86.7638099193573, 86.81487154960632, 86.81370615959167, 86.81095123291016, 86.86330366134644, 86.81505465507507, 86.79375052452087, 86.8489682674408, 86.76289868354797, 86.76629281044006, 86.79296350479126, 86.78550672531128, 86.8058271408081, 86.78542900085449, 86.79918050765991, 86.73759150505066, 86.78868627548218, 86.74957346916199, 86.8277268409729, 86.76715183258057, 86.79546570777893, 86.77451276779175, 86.76699185371399, 86.8287341594696, 86.7693464756012, 86.83355665206909, 86.78691220283508, 86.81746554374695, 86.81768298149109, 86.80534291267395, 86.7996129989624, 86.80943489074707, 86.84614396095276, 86.80898094177246, 86.78252506256104, 86.83496475219727, 86.78616046905518, 86.76504302024841, 86.81022500991821, 86.80096745491028, 86.78991341590881, 86.79278802871704, 86.78905582427979, 86.75867867469788, 86.81735444068909, 86.82273244857788, 86.83000349998474, 86.78186368942261, 86.7844409942627, 86.81299543380737, 86.76733994483948, 86.7908205986023, 86.84200143814087, 86.77665662765503, 86.74823141098022, 86.81087899208069, 86.78986883163452, 86.7702989578247, 86.79763674736023, 86.83893966674805, 86.69753909111023, 86.76196122169495, 86.79483246803284, 86.82255363464355, 86.79164290428162, 86.79793453216553, 86.73228693008423, 86.77969098091125, 86.83993482589722, 86.8026819229126, 86.78299188613892, 86.76406598091125, 86.8044023513794, 86.76979303359985, 86.79061436653137, 86.78206944465637, 86.77536916732788, 86.76367902755737, 86.78559350967407, 86.78905844688416, 86.83695149421692, 86.814692735672, 86.89246845245361, 86.94415712356567, 86.81337404251099, 86.7492265701294, 86.89951634407043, 87.00942420959473, 87.00228381156921, 86.9991192817688, 86.94752907752991, 87.01274371147156, 87.0526556968689, 86.91228294372559, 86.93537139892578, 87.01460671424866, 86.97379803657532, 87.01657724380493, 86.93485927581787, 86.98258948326111, 86.9243152141571, 87.02438974380493, 87.00425410270691, 86.99441170692444, 86.98350620269775, 86.9629054069519, 86.89474177360535, 87.02979516983032, 86.99300956726074, 86.9628918170929, 87.04161381721497, 86.96521925926208, 87.07061338424683, 87.01087546348572, 87.02740454673767, 86.99904155731201, 86.95624041557312, 87.05593490600586, 87.04680490493774, 86.9611029624939, 87.01044058799744, 87.04803895950317, 87.10570955276489, 86.98136186599731, 87.00257182121277, 87.01178693771362, 87.0400779247284, 86.97326874732971, 87.04216408729553, 86.89279341697693, 86.94509625434875, 86.98082423210144, 86.94549870491028, 87.04441523551941, 86.93831849098206, 87.00068879127502, 86.90110874176025, 86.9476637840271, 86.97293663024902, 87.04155397415161, 86.94692039489746, 87.02686953544617, 86.8995590209961, 86.87001729011536, 87.00694727897644, 86.92752528190613, 86.99923968315125, 86.99973225593567, 87.02599954605103, 86.93923425674438, 86.93970823287964, 86.97287344932556, 86.98679804801941, 86.87642002105713, 86.97309303283691, 87.03041982650757, 87.02998375892639, 86.99202537536621, 86.96314668655396, 87.0270631313324, 87.00736093521118, 87.05443477630615, 86.95468401908875, 86.98178768157959, 86.93397212028503, 86.982426404953, 87.00901699066162, 86.98322701454163, 86.99928116798401, 86.9270088672638, 86.92613458633423, 87.0194022655487, 86.98298406600952, 87.00271320343018, 87.00674939155579, 87.04448127746582, 86.93516325950623, 87.00098490715027, 86.96944046020508, 87.0604932308197]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.1-wdecay0.001-seed42.json <==
{"train_acc": [22.69, 37.72, 47.14, 55.406, 63.47, 68.186, 71.92, 75.246, 78.658, 80.698, 82.136, 83.948, 85.018, 85.946, 86.956, 88.08, 88.826, 89.238, 90.022, 90.718, 90.952, 91.394, 91.992, 92.362, 92.554, 93.118, 93.34, 93.574, 93.594, 94.074, 94.206, 94.336, 94.524, 94.714, 95.052, 95.106, 95.072, 95.382, 95.446, 95.192, 95.384, 95.47, 95.496, 95.66, 95.936, 95.822, 95.92, 96.116, 96.068, 95.96, 96.192, 96.274, 96.324, 96.308, 95.968, 96.446, 96.272, 96.518, 96.51, 96.528, 96.488, 96.722, 96.502, 96.744, 96.544, 96.86, 96.772, 96.586, 96.708, 96.654, 96.7, 96.674, 96.836, 96.782, 96.614, 96.638, 96.958, 96.834, 96.786, 96.756, 96.83, 96.954, 96.8, 96.998, 96.906, 96.788, 96.926, 97.1, 97.03, 96.976, 97.178, 96.922, 97.12, 97.01, 96.954, 97.044, 97.134, 97.198, 97.11, 97.064, 97.042, 97.174, 97.172, 97.34, 97.094, 97.298, 97.232, 97.29, 97.112, 97.286, 97.022, 97.226, 97.312, 97.27, 97.374, 97.26, 97.19, 97.304, 97.154, 97.376, 97.08, 97.262, 97.458, 97.326, 97.532, 97.316, 97.428, 97.376, 97.156, 97.392, 97.334, 97.358, 97.41, 97.376, 97.428, 97.312, 97.208, 97.342, 97.29, 97.434, 97.524, 97.318, 97.308, 97.572, 97.452, 97.334, 97.388, 97.336, 97.542, 97.34, 99.154, 99.654, 99.812, 99.82, 99.866, 99.904, 99.912, 99.948, 99.962, 99.936, 99.944, 99.93, 99.952, 99.954, 99.954, 99.97, 99.966, 99.974, 99.97, 99.982, 99.98, 99.988, 99.972, 99.97, 99.988, 99.974, 99.978, 99.974, 99.988, 99.978, 99.974, 99.982, 99.988, 99.98, 99.978, 99.978, 99.99, 99.99, 99.986, 99.986, 99.994, 99.986, 99.986, 99.99, 99.994, 99.988, 99.994, 99.992, 99.996, 99.992], "test_acc": [33.53, 43.53, 47.69, 55.95, 61.44, 67.68, 69.77, 75.82, 76.9, 78.23, 79.05, 79.87, 84.15, 84.14, 84.68, 86.43, 85.17, 85.71, 87.69, 85.38, 86.87, 85.75, 87.44, 87.36, 87.39, 87.2, 87.36, 88.28, 88.34, 88.68, 90.04, 88.76, 89.27, 89.84, 90.1, 89.65, 87.74, 89.26, 88.76, 88.94, 89.28, 88.39, 89.2, 88.46, 87.67, 88.2, 89.96, 89.76, 89.32, 89.89, 89.84, 89.43, 90.53, 88.47, 89.16, 89.91, 89.88, 89.64, 90.73, 90.8, 88.8, 89.63, 89.02, 89.94, 90.5, 89.29, 90.09, 90.62, 90.35, 90.36, 89.76, 89.78, 90.67, 90.32, 90.91, 90.85, 90.48, 88.68, 89.47, 89.63, 91.13, 89.94, 89.26, 88.52, 90.46, 90.32, 89.99, 90.9, 90.45, 90.29, 90.46, 90.64, 90.71, 90.18, 88.12, 91.78, 90.76, 89.26, 91.29, 91.34, 90.0, 90.06, 90.24, 89.38, 90.28, 90.35, 91.11, 90.02, 90.33, 90.78, 90.33, 90.4, 91.32, 89.83, 90.5, 88.74, 90.09, 89.73, 88.68, 91.09, 89.95, 90.62, 90.69, 91.38, 90.97, 91.4, 89.3, 91.26, 90.08, 90.98, 90.21, 90.74, 91.91, 90.87, 90.34, 90.55, 90.98, 88.14, 91.71, 91.94, 91.26, 90.18, 91.83, 91.41, 90.33, 89.93, 90.23, 91.8, 91.32, 92.14, 93.91, 94.12, 94.2, 94.36, 94.47, 94.61, 94.58, 94.57, 94.61, 94.59, 94.58, 94.65, 94.63, 94.66, 94.69, 94.76, 94.78, 94.75, 94.7, 94.66, 94.83, 94.71, 94.78, 94.77, 94.84, 94.83, 94.74, 94.88, 94.81, 94.85, 94.76, 94.61, 94.76, 94.73, 94.68, 94.9, 94.87, 94.89, 94.94, 94.83, 94.8, 94.9, 94.78, 94.76, 94.89, 94.84, 94.82, 94.94, 94.94, 94.91], "train_loss": [840.6558446884155, 647.821367263794, 560.2776290178299, 480.7821734547615, 400.7651134133339, 351.2292048931122, 311.14507561922073, 273.25441443920135, 240.54963451623917, 218.0870020389557, 201.20535081624985, 181.22691275179386, 169.2559550255537, 158.47221620380878, 146.1825906187296, 134.77968668937683, 126.50633239746094, 119.8095374405384, 110.95790491253138, 104.389827221632, 101.76022443920374, 96.076176866889, 90.35118236392736, 86.28368397057056, 82.93672987818718, 76.40955279394984, 74.3591126203537, 71.51812504976988, 69.09614628180861, 66.96948670223355, 63.716716550290585, 62.29692129790783, 61.28191248327494, 58.38074133172631, 55.49762566387653, 54.25156769156456, 55.11676485091448, 51.619726072996855, 50.80861267820001, 52.68178104236722, 50.20197706669569, 49.71891964226961, 49.75133514404297, 47.99044323526323, 45.67864851653576, 46.432760652154684, 46.160573832690716, 43.38080067560077, 43.71763513609767, 44.377691213041544, 43.083818294107914, 41.841003865003586, 41.54432044737041, 41.1162785384804, 44.2182203233242, 39.45808467455208, 41.91406029649079, 40.30002128705382, 39.33165074326098, 38.699980575591326, 38.65871814079583, 37.204417668282986, 39.018332498148084, 36.44885340705514, 39.75647686421871, 36.3818827457726, 36.326244032010436, 39.06254128366709, 37.10203634854406, 37.64950989931822, 36.34973483532667, 37.061040157452226, 35.83778509031981, 35.790492283180356, 37.590113231912255, 37.34936894476414, 34.807098526507616, 36.35502433311194, 36.39767310023308, 36.33571277093142, 35.68215772602707, 34.01756046898663, 35.48011308629066, 34.53431454580277, 34.55404285993427, 35.803069026209414, 34.64175011217594, 32.44471296388656, 33.931676192209125, 33.85482145100832, 32.185210920870304, 35.21198950521648, 32.59496010746807, 33.54315064661205, 33.27715146355331, 32.897921609692276, 32.90981573332101, 31.870209357701242, 32.69110733829439, 32.912377127446234, 32.81963053531945, 31.388301588594913, 31.882038093172014, 30.752623944543302, 32.999180658720434, 31.1871544867754, 31.92881285212934, 31.363619530573487, 32.24103735014796, 30.831341381184757, 33.157660169526935, 31.60601714067161, 30.528452403843403, 31.093079324811697, 30.456788775511086, 31.62453532591462, 31.522227585315704, 30.69176704250276, 32.062428345903754, 29.935969018377364, 32.87969399895519, 30.458381569013, 30.01527491211891, 30.25519151147455, 28.307411815971136, 30.869258692488074, 29.356809118762612, 30.13938055653125, 31.866205481812358, 29.800238634459674, 30.210275610908866, 30.359313285443932, 29.62968957144767, 29.60777793172747, 29.96581633761525, 29.791541760787368, 31.202362632378936, 30.819686780683696, 30.755443308502436, 30.066877419129014, 28.080176746472716, 29.86371390800923, 30.829812434501946, 28.0845392011106, 29.214841866865754, 30.427796214818954, 28.60243158508092, 30.287492908537388, 27.594270469620824, 31.132290028966963, 11.135522561846301, 4.951107277884148, 3.2200939137255773, 2.7139601057278924, 2.1408443038817495, 1.8344757518498227, 1.5040551128331572, 1.1356632839306258, 0.9678106639184989, 1.0147062165196985, 0.8738544707593974, 0.9702140984954895, 0.8875730204235879, 0.8327223802698427, 0.6950099216919625, 0.6001530009161797, 0.6684998855707818, 0.5414607287566469, 0.5115974213513255, 0.4407450846993015, 0.3993354807898868, 0.40788550758588826, 0.4226858332694974, 0.4563481379664154, 0.33207576197855815, 0.3968764574965462, 0.397819242116384, 0.3463931614296598, 0.32745964506830205, 0.42285047190307523, 0.42314519850333454, 0.3836850325751584, 0.28578431628557155, 0.3498742672491062, 0.3636324645449349, 0.4080811056192033, 0.2808990695120883, 0.24015351109301264, 0.2802184702704835, 0.34206417218229035, 0.23118387010254082, 0.21768200452061137, 0.22368835948145716, 0.23660760123311775, 0.17436919857209432, 0.24236611749074655, 0.21246097117909812, 0.1895421962508408, 0.15365439883134968, 0.2252500082431652], "test_loss": [141.09512794017792, 118.65155363082886, 115.00464797019958, 96.77606999874115, 88.82554477453232, 73.10547292232513, 68.45052701234818, 54.73959484696388, 54.428411930799484, 51.20082873106003, 49.21366187930107, 52.869112104177475, 39.95533135533333, 37.81007716059685, 36.64042612910271, 32.45337547361851, 35.05477465689182, 35.764728516340256, 28.94424805045128, 37.13074432313442, 32.43699473142624, 35.34106843173504, 31.511018961668015, 31.212284579873085, 31.70224243402481, 32.39977142214775, 33.20695644617081, 30.844143003225327, 30.887357875704765, 29.57455314695835, 25.72010725736618, 29.232754603028297, 29.239599034190178, 27.679842367768288, 26.37599764764309, 28.20345512032509, 33.84471181035042, 27.62020093202591, 30.041514992713928, 28.533780694007874, 29.574538365006447, 32.22577588260174, 29.510558649897575, 31.584141612052917, 36.11611658334732, 32.39661459624767, 29.18584570288658, 28.19908344745636, 30.813550896942616, 27.95028118789196, 28.787466913461685, 28.982586935162544, 26.416680090129375, 33.976286336779594, 30.61644946783781, 29.48955549299717, 28.72962535917759, 30.00527060031891, 26.798397541046143, 27.117060862481594, 32.26509380340576, 29.82402276992798, 32.52275650203228, 29.926766224205494, 28.047439455986023, 32.370305970311165, 28.701119393110275, 26.548756569623947, 28.29422628879547, 27.66528918594122, 29.71518501639366, 30.10130761563778, 26.64711770415306, 29.300498858094215, 26.45046278089285, 25.217020891606808, 27.890187218785286, 33.63903929293156, 32.19657418131828, 31.535785153508186, 24.41200891882181, 29.078364811837673, 31.5715199559927, 35.018660709261894, 27.22608856856823, 27.10774578154087, 28.99554342031479, 26.822043508291245, 29.271799013018608, 29.819883406162262, 29.099843554198742, 27.780359014868736, 26.592910647392273, 29.40568097680807, 34.23834586143494, 23.188198417425156, 26.050538800656796, 32.09060515463352, 25.324937731027603, 24.579469114542007, 31.29935923218727, 29.2619941085577, 27.548355892300606, 33.424388095736504, 30.05285769701004, 28.076867282390594, 26.162732757627964, 32.65719984471798, 28.332503095269203, 28.733421824872494, 30.506700687110424, 28.74710948765278, 25.35920861363411, 29.620546594262123, 31.434888914227486, 34.895364090800285, 30.36673155426979, 30.2591430619359, 35.35749186575413, 28.005790777504444, 31.460108160972595, 26.86580440402031, 26.9677856862545, 26.06750452518463, 26.69426117092371, 25.20636499673128, 33.831156238913536, 27.382267087697983, 30.161275148391724, 25.443711541593075, 28.25224567949772, 28.76065994799137, 24.201438039541245, 27.40233378112316, 28.967166632413864, 30.695525765419006, 25.909532423131168, 37.85599462687969, 24.646568328142166, 25.815858393907547, 26.260988771915436, 30.329372227191925, 25.12894457578659, 26.153846718370914, 30.50669077038765, 31.444238856434822, 30.527886614203453, 24.21345666795969, 25.720468036830425, 22.245662949979305, 17.620285853743553, 17.639508675783873, 17.95054141432047, 18.18585403263569, 18.31666722521186, 18.660095620900393, 18.696803737431765, 19.106654427945614, 19.453055813908577, 19.506688747555017, 20.110963840037584, 20.219926189631224, 20.013262949883938, 20.41484596580267, 20.406715005636215, 20.515760730952024, 20.438386727124453, 20.465133637189865, 20.6350062713027, 20.78929151594639, 20.768573880195618, 21.555300265550613, 20.67191093787551, 21.19591975212097, 21.44497801363468, 21.76009477674961, 21.86376228183508, 21.844602547585964, 21.784734904766083, 21.450330585241318, 21.978586301207542, 21.791834700852633, 21.823125183582306, 21.674703799188137, 21.591475304216146, 21.894660513848066, 21.735112123191357, 21.686954222619534, 21.919704891741276, 21.945620201528072, 21.825101491063833, 21.97814578190446, 22.26581773534417, 22.11535607278347, 22.11135370284319, 22.382271386682987, 22.375146701931953, 22.31712318956852, 22.2428517639637, 22.122200846672058], "epoch_time": [46.32500457763672, 44.216196060180664, 44.16696286201477, 44.234081506729126, 44.10624289512634, 44.37430024147034, 44.26678490638733, 44.39669394493103, 44.299641609191895, 44.311668395996094, 44.348318338394165, 44.51728582382202, 44.37600779533386, 44.26365923881531, 44.42974877357483, 44.48589468002319, 44.18471693992615, 44.29735326766968, 44.29938459396362, 44.122323513031006, 44.611286878585815, 44.36746525764465, 44.54990077018738, 44.241721391677856, 44.32952356338501, 44.30177712440491, 44.36343574523926, 44.28997778892517, 44.412718534469604, 44.38796544075012, 44.24911379814148, 44.37486028671265, 44.157588958740234, 44.3177170753479, 44.329350233078, 44.21832299232483, 44.37411642074585, 44.378395080566406, 44.278560161590576, 44.53833556175232, 44.51430702209473, 44.48214840888977, 44.24128437042236, 44.234817028045654, 44.382996559143066, 44.33210229873657, 44.17590880393982, 44.17444849014282, 43.99549174308777, 44.37862992286682, 44.35770893096924, 44.400397062301636, 44.32425308227539, 44.03928351402283, 44.20213532447815, 44.26415514945984, 44.02711248397827, 44.273961305618286, 44.28726124763489, 44.03576064109802, 44.04866981506348, 44.163923025131226, 44.323734998703, 44.20147085189819, 44.275604248046875, 44.10017442703247, 44.28362059593201, 43.92528820037842, 44.28575539588928, 44.08612871170044, 44.20930004119873, 44.35587406158447, 44.35900378227234, 44.416640758514404, 44.222671031951904, 44.275475025177, 44.44234347343445, 43.915762186050415, 44.07519292831421, 44.631938457489014, 44.282065629959106, 44.22738265991211, 44.30292725563049, 44.500264167785645, 44.31079864501953, 44.32193946838379, 44.377981424331665, 44.263827085494995, 44.19656801223755, 44.11114048957825, 44.369996786117554, 44.31592631340027, 44.08260226249695, 44.17930769920349, 44.24277377128601, 44.01026272773743, 44.1642050743103, 44.078930139541626, 44.17932653427124, 44.27414655685425, 44.22105431556702, 44.259857177734375, 44.396507024765015, 44.31711506843567, 44.343525648117065, 44.13182616233826, 44.177531719207764, 44.23780107498169, 44.043150901794434, 44.22968506813049, 44.35926556587219, 44.17528414726257, 44.042025566101074, 44.43721866607666, 44.21851968765259, 44.274091720581055, 44.55915713310242, 44.20159649848938, 44.26236963272095, 44.40264892578125, 44.31921911239624, 44.34502124786377, 44.06054615974426, 44.034711599349976, 44.025591135025024, 44.26875948905945, 44.33274722099304, 44.39363741874695, 44.345913887023926, 44.183281898498535, 44.323376417160034, 44.52025842666626, 44.098060131073, 44.17870259284973, 44.48059916496277, 44.24529218673706, 44.34455347061157, 44.206782817840576, 44.27893090248108, 44.29103493690491, 44.36887812614441, 44.333646297454834, 44.35422468185425, 44.36299157142639, 44.18922185897827, 44.415690898895264, 44.37023162841797, 44.27345299720764, 44.159215211868286, 44.02370572090149, 44.43701982498169, 44.18375492095947, 44.348811626434326, 44.06038689613342, 44.34378790855408, 44.27218222618103, 44.150704860687256, 44.070979595184326, 44.12930488586426, 44.13102412223816, 44.116358518600464, 44.380990743637085, 44.28702449798584, 44.19904041290283, 44.149028062820435, 44.478992223739624, 44.26200032234192, 44.173704624176025, 44.231502294540405, 44.133408308029175, 44.227744340896606, 44.35184931755066, 44.217745542526245, 44.2915313243866, 44.0746533870697, 44.287293672561646, 44.040539503097534, 44.11603379249573, 44.23015761375427, 44.16792297363281, 44.27466630935669, 44.28165316581726, 44.122111558914185, 44.309595584869385, 44.276150703430176, 44.157434701919556, 44.26184320449829, 44.32585692405701, 44.11374020576477, 44.12104511260986, 44.26782298088074, 44.3137993812561, 44.273829221725464, 44.32888102531433, 44.40671133995056, 44.3770956993103, 44.22589087486267, 44.228191614151, 44.10192847251892, 44.0609016418457]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.1-wdecay0.001-seed43.json <==
{"train_acc": [19.554, 34.5, 43.874, 50.76, 57.75, 63.724, 68.036, 71.582, 75.682, 78.204, 80.662, 82.284, 83.422, 85.212, 85.914, 86.882, 87.564, 88.32, 89.014, 89.712, 90.092, 90.698, 91.182, 91.484, 92.07, 92.39, 92.542, 92.72, 93.26, 93.528, 93.776, 93.814, 94.104, 94.182, 94.604, 94.626, 94.938, 94.802, 94.98, 94.97, 95.308, 95.244, 95.212, 95.546, 95.688, 95.614, 95.492, 95.804, 96.018, 95.766, 96.006, 96.112, 96.02, 96.018, 96.198, 96.302, 96.272, 96.28, 96.254, 96.39, 96.094, 96.412, 96.38, 96.564, 96.122, 96.462, 96.5, 96.564, 96.546, 96.508, 96.75, 96.774, 96.52, 96.756, 96.728, 96.464, 96.828, 96.736, 96.852, 96.73, 96.726, 96.836, 96.746, 96.698, 96.924, 96.488, 96.776, 96.944, 96.74, 96.85, 96.788, 97.146, 96.836, 96.966, 97.138, 96.89, 97.086, 97.124, 96.944, 96.944, 97.034, 97.182, 96.898, 97.204, 97.044, 97.202, 97.126, 97.042, 97.126, 97.018, 97.208, 97.214, 97.098, 97.16, 97.102, 97.344, 97.302, 97.268, 97.132, 97.17, 97.148, 97.384, 97.226, 97.302, 97.108, 97.2, 97.378, 97.292, 97.29, 97.272, 97.206, 97.33, 97.448, 97.134, 97.166, 97.416, 97.216, 97.316, 97.486, 97.386, 97.26, 97.374, 97.418, 97.288, 97.508, 97.322, 97.366, 97.414, 97.342, 97.318, 99.05, 99.634, 99.79, 99.82, 99.884, 99.894, 99.914, 99.912, 99.944, 99.936, 99.952, 99.944, 99.956, 99.966, 99.956, 99.964, 99.966, 99.972, 99.974, 99.97, 99.97, 99.976, 99.982, 99.984, 99.97, 99.976, 99.98, 99.984, 99.978, 99.97, 99.984, 99.978, 99.982, 99.992, 99.976, 99.99, 99.99, 99.98, 99.988, 99.984, 99.98, 99.976, 99.98, 99.994, 99.996, 99.98, 99.978, 99.978, 99.976, 99.99], "test_acc": [31.53, 42.37, 47.14, 52.42, 58.46, 65.33, 67.66, 70.83, 74.38, 74.95, 79.96, 80.09, 81.05, 84.35, 83.66, 84.97, 85.19, 85.82, 87.05, 85.68, 87.27, 87.1, 86.63, 88.83, 87.78, 86.93, 87.61, 87.6, 89.34, 87.09, 87.89, 88.8, 88.98, 87.76, 87.77, 88.48, 89.49, 89.62, 88.34, 89.24, 88.28, 89.52, 90.04, 90.79, 88.13, 88.84, 89.59, 89.69, 89.32, 89.09, 89.31, 89.86, 88.62, 90.14, 89.41, 89.67, 89.74, 89.83, 88.81, 86.21, 90.41, 89.12, 88.99, 89.52, 89.89, 89.31, 89.54, 90.05, 90.56, 90.41, 89.98, 91.09, 89.94, 90.22, 90.71, 89.78, 90.51, 89.26, 91.02, 90.08, 90.14, 90.27, 90.89, 88.99, 90.49, 91.03, 90.83, 90.87, 88.11, 90.29, 90.52, 91.25, 91.5, 91.39, 90.23, 90.2, 90.39, 88.94, 89.52, 91.03, 89.83, 91.95, 91.47, 92.01, 90.39, 89.91, 89.88, 91.29, 89.92, 90.34, 91.93, 90.31, 88.28, 89.41, 90.97, 90.3, 90.37, 91.83, 91.45, 89.68, 90.31, 89.92, 91.58, 91.69, 91.53, 90.66, 88.43, 89.53, 91.3, 91.21, 90.76, 91.51, 91.86, 90.07, 92.41, 91.41, 91.41, 90.62, 90.61, 91.36, 90.93, 91.41, 90.51, 91.29, 90.46, 91.26, 91.22, 90.61, 91.11, 91.15, 94.35, 94.7, 94.87, 94.9, 94.93, 94.87, 94.99, 94.89, 94.99, 94.99, 94.92, 95.11, 95.02, 95.05, 95.04, 95.12, 95.08, 95.02, 95.08, 95.05, 95.2, 95.21, 95.26, 95.04, 95.04, 95.14, 95.08, 95.0, 95.25, 95.14, 95.24, 95.27, 95.24, 95.18, 95.18, 95.16, 95.09, 95.09, 95.09, 95.08, 94.96, 95.1, 94.95, 95.14, 95.1, 95.1, 95.14, 95.08, 95.08, 95.14], "train_loss": [895.9379314184189, 679.7228140830994, 593.7126115560532, 523.5782302618027, 456.6102554798126, 398.88534355163574, 351.9701575040817, 313.8739386498928, 272.62876331806183, 242.06656873226166, 217.48552775382996, 200.08649280667305, 186.47633424401283, 168.23625242710114, 159.15051765739918, 147.812523111701, 140.07597033679485, 130.59508901834488, 123.03777526319027, 116.10521051287651, 110.66389954835176, 103.82517743110657, 97.90574803948402, 96.02559854090214, 89.61738627403975, 85.25347226858139, 83.4101924225688, 80.99434262514114, 75.4203919172287, 72.56374353915453, 69.2567797228694, 68.30236957967281, 65.08900997042656, 64.5965278185904, 62.3680999353528, 59.636628806591034, 57.95174774900079, 57.56923516839743, 55.84406869858503, 55.87610017135739, 53.10598003864288, 52.00604269653559, 52.18384312465787, 50.72776037454605, 47.71349687874317, 49.38957069069147, 49.69707712344825, 46.85492931865156, 44.84801448881626, 47.14969672076404, 45.056452702730894, 43.540818978101015, 43.92806515842676, 45.04383774846792, 42.16566693969071, 42.726721458137035, 41.78810434602201, 41.58929496072233, 42.43523529358208, 40.56854037754238, 42.85770556330681, 40.34058618079871, 40.901260608807206, 38.848275259137154, 42.61059273220599, 39.80880582332611, 40.06399858184159, 38.26339018531144, 38.37262551859021, 38.57152860239148, 36.828837271779776, 36.862711884081364, 39.05420690961182, 37.498295322060585, 36.230506451800466, 38.917224533855915, 36.12957089301199, 36.96504667960107, 35.756927685812116, 36.68954500555992, 36.90567022934556, 35.480503771454096, 36.30558856762946, 36.691701179370284, 34.57420919649303, 38.30585024319589, 35.748443567194045, 34.32509418204427, 36.49005475174636, 35.129596600309014, 36.61000293120742, 32.21653267927468, 35.188986502587795, 34.04854843951762, 32.27447433769703, 35.016194831579924, 33.138240792788565, 32.42897677235305, 35.05042661167681, 34.89105710852891, 33.60396747849882, 32.06519782170653, 35.37046901322901, 32.569290617480874, 32.910446712747216, 31.26003442145884, 32.82768787816167, 33.90898700337857, 32.4147922527045, 33.4041813025251, 31.455757322721183, 32.53467737976462, 32.55451987683773, 32.53244094736874, 33.14693244546652, 30.937600932084024, 30.711262152530253, 31.245385313406587, 32.43361125327647, 31.612661570310593, 31.986925424076617, 29.74085922539234, 31.18808514252305, 30.705748418346047, 32.90905699133873, 31.149637443944812, 30.34541166201234, 31.5556874377653, 31.44634028431028, 30.70038405712694, 31.518089060671628, 30.065333031117916, 29.505319983698428, 31.490284246392548, 32.06757660023868, 29.107788653112948, 31.511713106185198, 30.811423908919096, 28.797596697695553, 30.240931440144777, 31.040554204024374, 29.922872406430542, 29.09348075930029, 31.154506711289287, 28.76263719983399, 30.281340911984444, 29.142182600684464, 29.53050818713382, 29.716236964333802, 30.966644000262022, 11.78762914892286, 5.18411083240062, 3.556616874760948, 2.884278822632041, 1.952675367181655, 1.7767135041358415, 1.4679293406225042, 1.390820788074052, 1.068065635568928, 1.1077275414718315, 0.9433973886916647, 0.9440325087489327, 0.8402046985574998, 0.7567425680463202, 0.7040406096275547, 0.6610261930181878, 0.6063373782126291, 0.54656452609197, 0.5806214864569483, 0.5695213764774962, 0.48572150981635787, 0.4125198962792638, 0.43237127686370513, 0.3711173042465816, 0.40146904868015554, 0.40562937985305325, 0.34946454004966654, 0.3613397996414278, 0.4138334084309463, 0.43233685797895305, 0.35778544883396535, 0.3519255399078247, 0.36236462633678457, 0.26140813843812793, 0.42820819165353896, 0.2161302709573647, 0.2827574401308084, 0.37131159222553833, 0.22195239989378024, 0.2892173093605379, 0.3423656375052815, 0.3691882535313198, 0.2834894680927391, 0.23481389430526178, 0.191120141720603, 0.293038025356509, 0.3280468171396933, 0.3278167535427201, 0.3599269784281205, 0.21240655851943302], "test_loss": [143.0368903875351, 121.33701252937317, 112.92384564876556, 105.37268376350403, 94.46037518978119, 77.99865198135376, 79.83230829238892, 67.54926121234894, 59.71193075180054, 59.488140523433685, 47.33181297779083, 46.78585368394852, 46.52875956892967, 37.03009580075741, 37.139466390013695, 35.133177399635315, 34.37457926571369, 32.90067537128925, 30.345764130353928, 34.46055842936039, 30.684502601623535, 31.03504753112793, 32.32383682578802, 27.735016345977783, 30.29113530740142, 32.73681266605854, 30.42240196466446, 31.852994546294212, 27.63821765780449, 34.577267080545425, 30.839699760079384, 27.669738218188286, 28.342125691473484, 33.58610314130783, 33.57853588461876, 30.30845582485199, 28.02410052716732, 26.708997033536434, 32.95877788960934, 30.333912581205368, 31.862513348460197, 28.212508037686348, 26.437867805361748, 24.61528604477644, 34.80569098889828, 30.80415764451027, 28.34670400619507, 28.261030986905098, 28.871293932199478, 28.683654636144638, 30.162052020430565, 27.552022576332092, 30.969828113913536, 26.50248235464096, 31.32743737101555, 28.47567354887724, 29.035536468029022, 27.723179146647453, 33.920770943164825, 42.75472018122673, 26.80470549315214, 30.724389776587486, 32.65738174319267, 29.362067982554436, 30.627378925681114, 32.29231330007315, 29.967575907707214, 28.711412116885185, 26.795947588980198, 25.79189518839121, 28.825776487588882, 25.912093609571457, 30.046631537377834, 27.43951366096735, 25.164878845214844, 31.187933668494225, 28.85262104868889, 31.083331868052483, 26.592522129416466, 27.833422884345055, 29.116826005280018, 28.147988736629486, 26.248665012419224, 32.007241278886795, 27.88884937018156, 25.1229300275445, 25.9724857583642, 25.756201893091202, 34.29972289502621, 28.176060736179352, 27.11097576469183, 25.537918001413345, 23.744769535958767, 23.708012394607067, 28.92735031992197, 28.73993317782879, 29.42576776468195, 34.15387934446335, 31.73097988963127, 25.892647929489613, 31.959204584360123, 24.591124035418034, 24.4594184756279, 23.094610042870045, 29.367174968123436, 29.605542987585068, 30.849844217300415, 25.192319691181183, 30.171496748924255, 28.865028619766235, 23.803482875227928, 29.308937832713127, 35.50842095911503, 33.26838689297438, 27.45073640346527, 27.783223643898964, 29.40203896164894, 24.80151966959238, 25.338257737457752, 30.119205519557, 28.16152062267065, 32.058900222182274, 25.94491996616125, 24.54684868454933, 25.478334233164787, 27.461224853992462, 36.503890812397, 32.8578320145607, 25.18630737066269, 26.338817283511162, 26.8332454636693, 24.795909099280834, 23.73188318312168, 31.03299216926098, 22.437253762036562, 23.976524852216244, 25.389311514794827, 27.88815502822399, 28.184117168188095, 24.99550272524357, 26.16853342950344, 25.857496522367, 29.400793746113777, 24.872202299535275, 27.811599902808666, 25.920317478477955, 25.11338012292981, 29.376120537519455, 27.681470669806004, 25.59514842927456, 16.420183904469013, 16.363743882626295, 16.26337745413184, 16.595777720212936, 16.99687692336738, 17.317775767296553, 17.449734769761562, 17.925557017326355, 18.024549812078476, 18.028944484889507, 18.41957349330187, 18.28520443290472, 18.52116370946169, 18.749497808516026, 18.710777889937162, 18.6615674123168, 18.80895419791341, 19.090858925133944, 19.081220032647252, 19.1941625662148, 19.39063491113484, 19.260944474488497, 19.745001642033458, 19.818895548582077, 19.919499123468995, 19.875316025689244, 20.17334645614028, 20.446652203798294, 20.07558437436819, 20.27213596366346, 20.14353358373046, 20.416948165744543, 20.275101967155933, 20.327583441510797, 20.134470228105783, 20.607443880289793, 20.43861954472959, 20.645632855594158, 20.506266778334975, 20.87251626420766, 20.81597562134266, 20.475685205310583, 21.07334840297699, 20.87904929369688, 20.99130774475634, 20.916904600337148, 20.755252841860056, 21.357492864131927, 21.29186437651515, 20.95603915862739], "epoch_time": [88.0358157157898, 86.30358409881592, 88.23261070251465, 86.54073905944824, 86.3932454586029, 87.76796245574951, 87.69806361198425, 87.52816772460938, 87.66034269332886, 87.32789540290833, 86.45843648910522, 86.47867703437805, 86.45859813690186, 86.5361270904541, 86.48354721069336, 87.56312942504883, 86.48473453521729, 86.40875005722046, 86.48578333854675, 87.67063999176025, 86.47275733947754, 87.71192145347595, 86.4993085861206, 87.72899413108826, 86.51353406906128, 87.62039136886597, 86.53494954109192, 86.41558194160461, 86.47963666915894, 86.37463855743408, 86.92274641990662, 86.51752209663391, 86.37223196029663, 87.56970524787903, 87.59877014160156, 88.36089849472046, 86.42737579345703, 86.44226789474487, 87.08415508270264, 86.45247793197632, 86.49041891098022, 86.44068002700806, 86.48215579986572, 86.53591728210449, 86.46004009246826, 86.51059222221375, 87.79452562332153, 86.4808521270752, 86.49652862548828, 87.70607376098633, 86.46506905555725, 86.48885250091553, 86.54936408996582, 86.5178554058075, 86.55516362190247, 86.47103309631348, 86.43191075325012, 86.42998242378235, 86.48278284072876, 87.6197190284729, 86.55098223686218, 86.48418045043945, 86.54945611953735, 86.52471256256104, 86.36372089385986, 86.3615653514862, 86.36774969100952, 86.38398003578186, 86.34837746620178, 86.43821787834167, 86.44798517227173, 86.44545698165894, 87.64495348930359, 86.41971445083618, 86.43142604827881, 87.59527111053467, 86.44560122489929, 86.44428181648254, 87.64039039611816, 87.32151222229004, 86.42945051193237, 86.38864254951477, 86.42969536781311, 86.39874076843262, 86.44060277938843, 87.86962103843689, 88.12927508354187, 86.38420510292053, 86.46908020973206, 87.69140791893005, 86.46654987335205, 86.44077038764954, 86.46528720855713, 86.47235751152039, 86.98764157295227, 86.4137053489685, 86.42146897315979, 86.41710567474365, 86.4264223575592, 86.45321106910706, 86.42259573936462, 86.44716548919678, 87.60026836395264, 86.42659258842468, 86.45251941680908, 87.29500102996826, 86.46207976341248, 86.35386323928833, 86.45517444610596, 86.42737984657288, 86.4388153553009, 87.34003376960754, 86.46605849266052, 86.41786789894104, 86.45913863182068, 86.45357990264893, 86.4278564453125, 86.41307353973389, 87.75270700454712, 86.47895908355713, 87.65217423439026, 86.44976568222046, 86.43866467475891, 86.41643214225769, 87.60759997367859, 87.53513693809509, 88.3674385547638, 86.44705104827881, 87.65334010124207, 87.90636873245239, 86.48274850845337, 86.44462561607361, 86.43669414520264, 86.44538497924805, 86.41298627853394, 86.40475821495056, 86.44447803497314, 86.45300388336182, 86.45235705375671, 86.4603066444397, 86.42852640151978, 86.48208689689636, 86.48620295524597, 87.76751136779785, 86.43442988395691, 86.46272706985474, 86.41804885864258, 86.44924640655518, 86.46124339103699, 86.3703248500824, 86.47070121765137, 86.46840977668762, 86.45336508750916, 86.42803525924683, 86.42176699638367, 86.43016457557678, 86.4592764377594, 86.43038249015808, 86.39141654968262, 86.46844172477722, 87.60418272018433, 87.56845951080322, 86.38393783569336, 87.69158744812012, 86.44846177101135, 87.58911108970642, 87.4270510673523, 86.41125249862671, 86.9079270362854, 86.45428895950317, 86.42383193969727, 87.6523609161377, 87.64662075042725, 88.4789183139801, 86.42807912826538, 87.55653858184814, 86.41082739830017, 86.37312626838684, 86.4196527004242, 86.45569276809692, 86.43457913398743, 87.66267991065979, 86.39315795898438, 86.44302225112915, 86.40100622177124, 87.81206774711609, 86.38052344322205, 86.39260268211365, 87.59469628334045, 87.55612802505493, 86.43019270896912, 87.52353239059448, 86.44756007194519, 86.39124155044556, 86.38839483261108, 86.45323634147644, 86.44045829772949, 86.38079953193665, 86.38038396835327, 88.46647787094116]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr0.1-wdecay0.001-seed44.json <==
{"train_acc": [26.24, 39.912, 47.932, 56.56, 64.282, 70.482, 74.778, 77.946, 80.51, 82.68, 83.948, 85.118, 86.448, 87.856, 88.238, 89.17, 89.952, 90.438, 90.956, 91.458, 92.03, 91.922, 92.586, 92.954, 93.574, 93.408, 93.902, 93.93, 94.346, 94.77, 94.676, 94.594, 94.982, 95.23, 95.516, 95.242, 95.546, 95.484, 95.782, 95.716, 95.942, 95.798, 96.052, 95.834, 96.138, 96.072, 96.16, 96.08, 96.03, 96.23, 96.306, 96.34, 96.126, 96.426, 96.44, 96.396, 96.638, 96.524, 96.65, 96.654, 96.454, 96.628, 96.688, 96.738, 96.714, 96.936, 96.648, 96.728, 96.754, 96.818, 96.738, 96.886, 96.656, 96.95, 96.794, 96.9, 97.102, 96.788, 96.85, 96.828, 97.026, 97.024, 97.042, 97.154, 96.884, 97.052, 96.852, 96.972, 96.984, 97.164, 96.914, 97.02, 97.148, 97.146, 97.012, 97.074, 97.166, 96.896, 97.24, 97.092, 97.086, 97.276, 97.184, 96.976, 97.296, 97.11, 97.096, 97.31, 97.196, 97.278, 97.076, 97.096, 97.212, 97.332, 97.328, 97.28, 97.22, 97.318, 97.31, 97.284, 97.44, 97.21, 97.332, 97.442, 97.38, 97.262, 97.258, 97.284, 97.576, 97.334, 97.344, 97.196, 97.31, 97.522, 97.44, 97.276, 97.216, 97.334, 97.366, 97.604, 97.18, 97.408, 97.372, 97.544, 97.366, 97.436, 97.56, 97.376, 97.326, 97.616, 99.128, 99.678, 99.786, 99.838, 99.872, 99.886, 99.922, 99.916, 99.928, 99.938, 99.958, 99.936, 99.944, 99.958, 99.964, 99.966, 99.986, 99.972, 99.98, 99.968, 99.98, 99.974, 99.98, 99.972, 99.976, 99.994, 99.986, 99.984, 99.988, 99.99, 99.976, 99.972, 99.976, 99.988, 99.984, 99.986, 99.988, 99.99, 99.99, 99.984, 99.98, 99.988, 99.992, 99.994, 99.992, 99.99, 99.996, 99.984, 99.988, 99.992], "test_acc": [37.19, 44.34, 53.85, 59.48, 66.14, 73.04, 76.5, 77.16, 78.29, 80.63, 82.57, 83.74, 85.62, 85.31, 85.83, 84.82, 87.08, 87.67, 86.41, 85.78, 87.65, 89.03, 88.27, 88.65, 87.48, 88.66, 87.97, 89.17, 89.31, 89.78, 88.58, 89.52, 89.57, 90.01, 88.91, 89.76, 89.57, 88.12, 89.36, 90.3, 90.43, 90.0, 89.58, 90.25, 88.67, 89.69, 89.72, 89.2, 90.23, 90.81, 89.33, 89.8, 88.65, 90.12, 90.44, 89.75, 90.83, 89.36, 90.28, 89.12, 90.29, 88.47, 89.83, 88.76, 90.2, 89.14, 90.15, 89.78, 89.92, 90.06, 89.75, 90.39, 87.96, 90.78, 90.04, 89.48, 89.62, 90.71, 90.35, 88.66, 89.54, 90.68, 91.19, 91.17, 89.85, 89.1, 90.29, 90.87, 90.36, 90.23, 90.66, 90.16, 89.48, 90.27, 89.08, 90.45, 90.46, 90.12, 91.42, 89.9, 90.93, 90.41, 90.42, 90.72, 91.06, 90.08, 89.52, 90.92, 91.08, 90.18, 90.97, 90.7, 91.35, 90.5, 91.18, 88.51, 89.47, 91.33, 91.23, 90.79, 91.51, 89.43, 91.51, 91.0, 90.33, 90.99, 90.18, 90.34, 90.21, 91.03, 91.51, 90.74, 91.18, 91.24, 91.66, 90.39, 90.41, 91.12, 90.75, 91.13, 91.04, 91.07, 91.62, 90.54, 89.23, 89.41, 90.44, 89.58, 91.11, 90.71, 93.9, 94.33, 94.37, 94.36, 94.48, 94.61, 94.45, 94.52, 94.64, 94.64, 94.64, 94.68, 94.75, 94.81, 94.91, 94.81, 94.83, 94.73, 94.83, 94.87, 94.9, 94.89, 94.85, 94.8, 94.88, 94.85, 94.75, 94.7, 94.85, 94.77, 94.79, 94.68, 94.79, 94.85, 94.75, 94.71, 94.75, 94.87, 94.91, 94.79, 94.91, 94.87, 94.97, 94.92, 94.91, 94.79, 94.87, 94.92, 94.87, 94.94], "train_loss": [816.882251739502, 636.7768577337265, 554.4107685089111, 470.79856836795807, 391.84070152044296, 327.4607134461403, 280.4407354593277, 247.03996485471725, 217.98059964179993, 195.54011899232864, 181.0344175696373, 165.13838404417038, 151.82979837059975, 138.52025301754475, 131.25232872366905, 121.59389026463032, 113.86112466454506, 107.85926946997643, 101.90325020998716, 95.20965728908777, 89.37959918379784, 88.86818525195122, 82.01599714905024, 78.2151701003313, 72.54646822065115, 73.24565802142024, 67.57353470474482, 67.12782737612724, 63.87690006196499, 58.968308709561825, 58.41429580003023, 59.59180088341236, 56.13730005174875, 53.684110429137945, 52.172633443027735, 52.48947472125292, 50.28516397997737, 50.29652408324182, 48.50370943173766, 48.00608341023326, 45.92939531430602, 46.20273947902024, 43.75389324687421, 46.29113310202956, 43.07274783588946, 44.09274413064122, 43.25152174755931, 42.85547393374145, 44.4587895385921, 41.702014001086354, 41.54579740203917, 40.6738321762532, 42.84573973715305, 40.10800762474537, 39.48412191681564, 40.198140021413565, 38.09778029844165, 39.476138945668936, 37.32858314923942, 37.73778738733381, 39.82999513298273, 37.150956796482205, 37.721254263073206, 36.86754030548036, 37.191601011902094, 34.91659031063318, 37.42118054628372, 36.883742411620915, 37.30642671883106, 35.36348042078316, 36.74756052531302, 35.66027557104826, 37.607129075564444, 34.78364459425211, 36.37390052527189, 34.965903079137206, 33.319040389731526, 36.92523780092597, 35.23308858834207, 35.870940676890314, 33.23652390576899, 33.14885511435568, 33.732675110921264, 32.92966851964593, 34.498393391259015, 33.02111636567861, 35.26634120196104, 33.8332788888365, 33.70770016591996, 32.21522064227611, 34.16907746344805, 32.83107701130211, 32.202330062165856, 32.58436341397464, 34.047929625958204, 33.04326916951686, 32.27258288115263, 34.848861487582326, 31.4521565688774, 33.66724112723023, 32.816109297797084, 30.93655157275498, 31.72917498834431, 34.24050199240446, 30.521024042740464, 32.69682274200022, 32.94204364065081, 30.86879432760179, 31.736655137501657, 31.392840231303126, 32.15989361703396, 32.154616333544254, 31.502392238005996, 30.603235617280006, 31.329218421131372, 30.571331365965307, 31.060119727626443, 31.028065090067685, 30.38984502851963, 30.944146203808486, 29.538658106699586, 30.90590119548142, 30.568682121112943, 29.10096103604883, 30.022526925429702, 29.983288074843585, 31.332122864201665, 31.573541386052966, 27.86895414814353, 30.097580518573523, 29.34615953359753, 31.754871163517237, 30.17623908445239, 28.24793126154691, 28.625340568833053, 30.979766733013093, 31.68943544663489, 30.909459864720702, 30.725890101864934, 27.278197781182826, 31.14786512311548, 29.15999163687229, 29.63936684001237, 28.644801669754088, 29.44936998002231, 29.388264767825603, 27.863296245224774, 30.17555609624833, 29.941932843998075, 28.339403443969786, 10.635483219055459, 5.085009698406793, 3.4800020568363834, 2.665029977040831, 2.129348350223154, 1.913519159948919, 1.5060361858922988, 1.46909391846566, 1.4350367447041208, 1.0901443164475495, 0.9575670186604839, 1.0575590159569401, 0.8797025166422827, 0.7530646981031168, 0.7002080496095004, 0.6205168291344307, 0.5200444694928592, 0.575314824036468, 0.4807054028933635, 0.5345716358569916, 0.48494995832879795, 0.5571518059914524, 0.4485303300716623, 0.43348650004918454, 0.44333631944755325, 0.33016347141892766, 0.3632610120876052, 0.3475721172108024, 0.32044139232311863, 0.270506133147137, 0.37821809617344115, 0.4262014852538414, 0.40190633634119877, 0.302499320008792, 0.2988589363194478, 0.2623819062500843, 0.27779852768435376, 0.22777099587801786, 0.24304648505494697, 0.30954968067271693, 0.36076875535582076, 0.26750706464190444, 0.2008408066467382, 0.22409545991831692, 0.21069251828339475, 0.24508402523497352, 0.19410578760653152, 0.2914567554726091, 0.2922504865855444, 0.19370645028357103], "test_loss": [132.74682474136353, 120.10114789009094, 100.8236985206604, 91.21348148584366, 76.13514590263367, 61.86657339334488, 54.204571545124054, 52.15512642264366, 49.40392518043518, 48.206009566783905, 41.09647008776665, 38.87218263745308, 33.82933010160923, 33.93298800289631, 34.18939660489559, 36.105253517627716, 30.70520906150341, 30.48575648665428, 33.08483265340328, 35.248058170080185, 31.45030215382576, 27.44456109404564, 30.418365985155106, 29.907113179564476, 33.18852350115776, 27.692974254488945, 31.696398183703423, 28.08921903371811, 28.11319923400879, 26.704194977879524, 30.215629041194916, 26.342712827026844, 27.89812196046114, 27.393568620085716, 30.120953768491745, 27.928346440196037, 27.52610870450735, 32.174803018569946, 28.409985929727554, 28.2657258361578, 27.659559279680252, 26.639203995466232, 29.576488748192787, 27.095187067985535, 30.61558087170124, 29.610072255134583, 29.48278547078371, 30.22333198785782, 26.675956428050995, 26.125135265290737, 30.284135818481445, 29.8112375959754, 33.402900621294975, 28.368517085909843, 27.7569198012352, 28.674469083547592, 26.30965420976281, 31.421753391623497, 28.809228643774986, 34.81803187727928, 28.297887578606606, 35.1329735070467, 28.565561458468437, 32.96319107711315, 28.2541483938694, 32.05389556288719, 28.817284673452377, 29.182700887322426, 28.687234446406364, 27.96527397632599, 27.942006289958954, 27.909031748771667, 40.59741324186325, 27.72291623055935, 29.8188728839159, 29.203309074044228, 32.52847246825695, 27.10400329530239, 29.790829077363014, 32.40171330422163, 30.275827892124653, 27.295739144086838, 25.78591361641884, 26.485968947410583, 29.724714443087578, 35.54184828698635, 27.13177628815174, 26.051911786198616, 29.819209411740303, 29.18003911525011, 27.132728599011898, 28.059454202651978, 31.395112067461014, 30.689816273748875, 34.68720258027315, 29.959731549024582, 28.25547084212303, 28.997969806194305, 26.63360331952572, 30.213303819298744, 26.610016889870167, 29.82538452744484, 28.821909710764885, 25.866508185863495, 27.599469289183617, 31.314147666096687, 30.641608960926533, 27.570802256464958, 25.72330665588379, 29.625758573412895, 27.219864316284657, 27.036443650722504, 26.77618533372879, 28.50958412885666, 27.189274340867996, 35.692369759082794, 33.81644517183304, 27.001652412116528, 27.249376766383648, 26.975630901753902, 26.384252965450287, 32.43213127553463, 25.338942229747772, 26.987801000475883, 29.780455820262432, 27.11490972340107, 30.746288165450096, 31.01905257999897, 30.243988528847694, 28.383954517543316, 26.398088946938515, 27.001933366060257, 25.696812637150288, 25.39078316092491, 26.29836595058441, 28.541170313954353, 29.084424041211605, 26.024437695741653, 27.843187272548676, 27.57493617385626, 27.768845219165087, 27.754868924617767, 23.689463306218386, 28.50899973511696, 35.50162899494171, 35.345683224499226, 30.532073818147182, 31.874162152409554, 25.057397700846195, 30.29903158545494, 17.899724774062634, 17.845095992088318, 17.991010650992393, 18.165132492780685, 18.391180619597435, 18.793580397963524, 18.59359046444297, 19.162272319197655, 19.18530621752143, 19.139010844752192, 19.09090401418507, 19.805873833596706, 19.80424995534122, 19.970812413841486, 19.842050412669778, 20.167770558968186, 20.180071998387575, 20.17102143727243, 20.34424309618771, 20.59458477422595, 20.98281508870423, 20.992384254932404, 20.9934836383909, 21.00078891776502, 20.91367517784238, 21.046851634979248, 21.20184602960944, 21.329174334183335, 21.162121487781405, 21.32323824800551, 21.774060256779194, 21.790241656824946, 21.646808048710227, 21.840218430384994, 21.88452366180718, 22.111776538193226, 21.86143672093749, 21.905611822381616, 21.83974439650774, 21.603567423298955, 21.870794812217355, 21.490115225315094, 21.44665559567511, 21.551654076203704, 21.637837493792176, 22.073699505999684, 21.61846959963441, 21.990290192887187, 21.61404500901699, 21.427266355603933], "epoch_time": [45.987130641937256, 43.86997127532959, 43.81104254722595, 43.61983346939087, 43.76677584648132, 43.972229957580566, 43.934473514556885, 43.86777877807617, 43.86674523353577, 43.92027163505554, 43.916284799575806, 43.90504741668701, 43.91855716705322, 44.01458168029785, 44.3762640953064, 44.06862235069275, 44.042805671691895, 43.91181039810181, 43.95233917236328, 43.8768150806427, 43.77108907699585, 44.18668532371521, 43.971309185028076, 43.81093072891235, 44.213098764419556, 43.884185552597046, 43.9622528553009, 43.70812916755676, 44.00164532661438, 44.014503717422485, 43.93372297286987, 43.903578758239746, 44.09877943992615, 43.9522545337677, 44.088000535964966, 43.85253024101257, 43.838395833969116, 43.70651650428772, 43.69589972496033, 43.75616765022278, 43.84317350387573, 43.97947382926941, 43.64951848983765, 43.99290752410889, 44.09060788154602, 43.94399380683899, 43.93234157562256, 43.82654356956482, 43.818461179733276, 43.78367733955383, 43.68050193786621, 44.08112406730652, 43.866379737854004, 43.90960621833801, 43.850996017456055, 43.91813802719116, 43.99643349647522, 43.798161029815674, 43.851701498031616, 43.8317596912384, 43.90835165977478, 44.054943323135376, 43.93885111808777, 43.95841336250305, 43.9116313457489, 44.0164909362793, 44.10072636604309, 44.04979228973389, 43.914936780929565, 43.76451325416565, 43.828070402145386, 44.057263135910034, 43.98535704612732, 44.015679121017456, 43.79570269584656, 44.11937189102173, 44.14260745048523, 44.04352164268494, 44.07362151145935, 44.047184467315674, 43.71823167800903, 43.965012311935425, 43.74122190475464, 43.989211559295654, 44.04069662094116, 43.55629515647888, 43.9988067150116, 43.85616946220398, 44.22667050361633, 44.002824783325195, 43.81094479560852, 43.7939236164093, 43.86349391937256, 43.6408429145813, 44.254512310028076, 44.15661954879761, 43.94137120246887, 43.974666118621826, 43.927695751190186, 43.85385179519653, 43.862720012664795, 44.06711959838867, 43.81872248649597, 43.79535722732544, 43.84334993362427, 44.09385561943054, 43.8982298374176, 44.113635778427124, 43.678346395492554, 43.96321153640747, 43.93039917945862, 43.95832943916321, 43.86701583862305, 43.8206045627594, 43.76427984237671, 43.81569957733154, 43.860135078430176, 44.00466561317444, 44.00060749053955, 44.102256059646606, 43.85245943069458, 43.805264711380005, 43.86471962928772, 43.68359017372131, 44.0148241519928, 43.886150598526, 43.6356406211853, 43.780714988708496, 43.90082120895386, 44.02177548408508, 43.7849178314209, 43.86755108833313, 43.75148582458496, 43.95379972457886, 43.92912483215332, 44.0949592590332, 43.978520154953, 43.94968295097351, 43.974040508270264, 44.22501730918884, 44.068352699279785, 43.84117078781128, 43.99214744567871, 44.1298143863678, 44.05802345275879, 43.99387264251709, 44.260862827301025, 43.849966049194336, 43.83238911628723, 43.65155243873596, 43.937644243240356, 43.7256600856781, 43.78621006011963, 43.87191414833069, 44.11368370056152, 43.92212629318237, 43.787535429000854, 44.01345896720886, 43.85173273086548, 43.91707420349121, 43.78495192527771, 43.890604972839355, 43.815452337265015, 43.98695158958435, 44.138731241226196, 44.08882403373718, 43.99074196815491, 44.14850640296936, 44.15976405143738, 43.902989864349365, 44.148096323013306, 44.17328381538391, 44.10733127593994, 44.00046443939209, 44.123549461364746, 43.947608947753906, 44.08170461654663, 43.822914838790894, 44.18436241149902, 44.084269285202026, 43.976664543151855, 43.95505166053772, 43.7592089176178, 43.88460993766785, 43.86457014083862, 43.83463668823242, 43.64066672325134, 43.846736669540405, 43.79896020889282, 44.01717782020569, 43.79163479804993, 43.741777181625366, 43.82328939437866, 43.785279512405396, 43.98624634742737, 44.011807441711426, 43.723944425582886, 43.64812088012695, 44.01147747039795, 43.90774130821228]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr1e-05-wdecay10.0-seed42.json <==
{"train_acc": [13.312, 17.792, 21.058, 23.702, 26.082, 28.162, 29.78, 31.616, 33.176, 34.34, 35.572, 36.7, 37.776, 39.146, 40.188, 41.55, 43.126, 44.482, 45.922, 47.526, 49.012, 51.052, 52.354, 54.17, 55.882, 57.364, 59.024, 60.862, 62.25, 63.786, 65.236, 66.39, 67.838, 68.918, 69.876, 71.174, 72.216, 73.33, 74.082, 75.134, 76.184, 77.244, 78.178, 79.038, 80.128, 80.884, 81.756, 82.486, 83.178, 84.06, 84.33, 84.858, 85.404, 86.136, 86.398, 86.892, 87.214, 87.52, 87.924, 88.548, 88.606, 88.668, 89.156, 89.456, 89.65, 89.478, 89.864, 89.796, 90.272, 90.4, 90.194, 90.338, 90.566, 90.672, 90.68, 90.506, 90.89, 90.694, 90.576, 90.628, 90.438, 90.886, 90.416, 90.608, 90.706, 90.63, 90.49, 90.546, 90.764, 90.9, 90.734, 90.792, 90.652, 90.888, 90.714, 90.894, 91.182, 91.076, 91.134, 90.956, 91.296, 91.262, 91.344, 91.56, 91.506, 91.644, 91.644, 91.86, 91.826, 91.946, 91.78, 92.134, 92.13, 92.25, 92.304, 92.164, 92.344, 92.278, 92.33, 92.436, 92.48, 92.74, 92.804, 92.742, 92.698, 92.81, 92.918, 92.904, 93.17, 93.076, 92.936, 93.166, 93.278, 93.296, 93.376, 93.458, 93.486, 93.436, 93.472, 93.324, 93.754, 93.446, 93.628, 93.748, 93.674, 93.402, 93.98, 93.824, 93.87, 93.978, 96.42, 97.048, 97.306, 97.374, 97.524, 97.574, 97.642, 97.79, 97.778, 97.826, 97.91, 97.896, 97.924, 97.9, 98.088, 98.004, 98.076, 98.072, 98.088, 98.174, 98.124, 98.092, 98.11, 98.214, 98.186, 98.208, 98.176, 98.098, 98.254, 98.132, 98.182, 98.178, 98.178, 98.17, 98.192, 98.192, 98.184, 98.258, 98.188, 98.15, 98.222, 98.216, 98.188, 97.992, 98.142, 98.056, 98.182, 98.186, 98.164, 98.142], "test_acc": [14.98, 18.41, 21.66, 25.56, 27.28, 29.61, 32.07, 33.64, 34.5, 36.05, 36.75, 37.8, 39.09, 40.06, 41.9, 43.04, 44.59, 45.81, 47.95, 49.39, 50.54, 51.55, 52.02, 52.67, 55.99, 57.58, 57.91, 60.18, 62.71, 61.77, 64.35, 65.66, 67.24, 68.17, 68.78, 70.72, 71.37, 71.05, 71.82, 73.08, 73.8, 75.79, 75.83, 76.83, 78.08, 77.18, 78.59, 78.92, 78.34, 79.67, 79.25, 81.58, 82.06, 82.98, 82.48, 81.07, 79.0, 84.4, 81.31, 78.82, 81.33, 83.81, 84.24, 84.05, 83.02, 86.17, 83.56, 80.43, 83.73, 82.87, 82.5, 85.04, 86.5, 85.29, 81.76, 84.81, 85.27, 85.7, 85.88, 84.88, 78.53, 75.02, 80.91, 82.64, 79.76, 80.7, 84.65, 78.16, 76.91, 80.91, 74.03, 78.18, 82.9, 83.67, 80.09, 80.05, 75.93, 73.91, 80.28, 76.01, 75.69, 78.01, 78.73, 84.62, 81.92, 84.94, 82.83, 82.81, 84.2, 79.59, 85.29, 86.59, 85.2, 84.71, 84.04, 82.26, 85.47, 81.55, 77.86, 84.5, 81.69, 78.98, 80.89, 88.07, 86.51, 86.96, 84.52, 84.64, 81.02, 81.83, 84.41, 87.63, 88.37, 85.64, 87.14, 87.16, 85.21, 79.4, 83.24, 82.03, 83.84, 86.3, 84.39, 84.08, 79.16, 83.78, 85.83, 87.41, 85.69, 84.02, 91.87, 91.88, 91.64, 91.81, 91.99, 91.91, 92.06, 92.06, 91.76, 91.73, 91.8, 91.9, 91.86, 91.92, 92.24, 91.93, 91.94, 91.59, 91.53, 91.08, 90.85, 91.44, 91.27, 91.58, 91.42, 89.72, 91.73, 90.24, 89.48, 91.52, 91.53, 91.1, 90.59, 91.55, 89.89, 88.52, 91.45, 91.34, 90.14, 90.11, 87.97, 89.54, 83.43, 88.4, 90.74, 88.03, 89.56, 87.98, 89.87, 89.25], "train_loss": [897.1576738357544, 860.7280917167664, 833.2169930934906, 802.3875147104263, 775.725571513176, 752.5231543779373, 733.0606153011322, 715.8919605016708, 701.6184139251709, 688.8310389518738, 676.3793910741806, 662.8350672721863, 650.8466634750366, 638.6457192897797, 625.4803351163864, 611.9192591905594, 598.2977975606918, 585.0043451786041, 570.7781516313553, 557.1259820461273, 543.9059679508209, 529.1082679033279, 516.0142033100128, 502.4503914117813, 488.4552000761032, 474.9622583389282, 460.2339515686035, 445.46538668870926, 430.36781162023544, 416.0687626004219, 402.88967937231064, 390.92338758707047, 377.0941465497017, 366.0336548089981, 355.6489942073822, 346.7627894282341, 335.4117928147316, 326.1990687251091, 318.0779033303261, 307.6845703125, 299.2693806886673, 289.7880273461342, 281.5577456653118, 274.7112500667572, 264.9125593304634, 258.7823833525181, 253.30896127223969, 244.88738104701042, 239.91295367479324, 233.0998299717903, 230.67993786931038, 226.5425823032856, 221.81264194846153, 217.25400304794312, 215.21139508485794, 209.90450975298882, 209.02561149001122, 207.21117582917213, 205.1099648475647, 201.7006507217884, 201.4167776107788, 201.8130413889885, 199.0212880373001, 197.83548551797867, 198.77293279767036, 201.48870235681534, 199.89207637310028, 202.4650171995163, 200.82733097672462, 201.07624897360802, 204.59580487012863, 204.09169948101044, 204.17910730838776, 203.51369312405586, 204.05992025136948, 206.60175615549088, 202.5208060145378, 204.04172852635384, 205.7802096605301, 204.72351744771004, 206.14480644464493, 203.51021099090576, 206.07429820299149, 203.5310122668743, 203.89472782611847, 204.02108344435692, 203.71471205353737, 202.23504155874252, 201.1088369190693, 199.0925324857235, 198.69174548983574, 197.60019436478615, 197.24757286906242, 195.91103246808052, 195.47483703494072, 192.49348098039627, 189.6274963915348, 189.5570785999298, 187.4452876150608, 186.5351463854313, 184.73160600662231, 183.18267738819122, 181.85946321487427, 178.84466460347176, 178.19753924012184, 176.969362616539, 174.85496360063553, 172.5479620397091, 171.39327457547188, 169.99308601021767, 169.65010631084442, 165.8810514807701, 164.84624275565147, 163.331167191267, 162.5742163658142, 162.19340780377388, 160.18311578035355, 160.3190499842167, 158.23296356201172, 157.18026062846184, 155.32896834611893, 152.10167115926743, 151.02880585193634, 150.6278744339943, 149.1687854230404, 148.49709628522396, 147.34575256705284, 145.82322831451893, 143.98294603824615, 143.08216178417206, 143.75020012259483, 141.17311330139637, 140.32325093448162, 139.32609920203686, 138.39330099523067, 136.72864040732384, 134.95207573473454, 135.06963950395584, 134.85174940526485, 134.4052351564169, 130.86291898787022, 133.50210443139076, 130.1377526819706, 130.02954460680485, 129.47428868710995, 130.58652977645397, 126.21527671813965, 127.12856151163578, 125.20309276878834, 123.86752121150494, 100.8249568939209, 94.81611037254333, 92.24812437593937, 90.55772750079632, 89.22013233602047, 88.44054092466831, 87.73835968971252, 85.55350095033646, 85.141407802701, 84.22105519473553, 83.73451700806618, 83.48979771137238, 82.10558360815048, 82.89684695005417, 80.37326687574387, 80.53528092801571, 79.75802145898342, 79.85991494357586, 79.04309995472431, 77.64757236838341, 77.9518410563469, 77.34190762042999, 77.03992410004139, 75.57630875706673, 75.73802678287029, 75.56847482919693, 75.26006633043289, 75.14128562808037, 74.05607794225216, 74.27913825213909, 73.4171333014965, 73.04283939301968, 73.19155833125114, 73.13168179988861, 72.54995281994343, 72.1141815930605, 71.52683159708977, 71.0472722351551, 71.16991325467825, 70.98002922534943, 69.98731058835983, 69.55265984684229, 70.28406585007906, 71.96929842978716, 69.36323540657759, 70.37049880623817, 68.75755022466183, 67.71713744848967, 68.24564760923386, 69.25596119463444], "test_loss": [177.45634865760803, 171.71375107765198, 164.98053240776062, 157.11702299118042, 152.4050818681717, 148.02902495861053, 144.13357019424438, 141.45567846298218, 138.15824806690216, 135.46116709709167, 133.27134561538696, 130.6156541109085, 127.92170929908752, 124.87114584445953, 122.26649880409241, 119.4491868019104, 116.90623164176941, 114.6917918920517, 110.97295784950256, 108.9770257472992, 106.41189241409302, 104.4115252494812, 102.69109106063843, 102.4403326511383, 96.24965476989746, 92.31960874795914, 91.85145074129105, 88.03591698408127, 83.91355562210083, 86.1292394399643, 81.01121383905411, 77.81439077854156, 74.85484963655472, 73.78698372840881, 71.33980923891068, 68.87781375646591, 66.97259747982025, 68.21239751577377, 66.1214485168457, 65.0927854180336, 63.31199795007706, 59.33333259820938, 60.181843996047974, 58.8489915728569, 56.61167722940445, 58.35194352269173, 55.67098420858383, 55.73862570524216, 56.339528292417526, 53.91813975572586, 57.17641884088516, 50.44093129038811, 50.5068855881691, 48.382324278354645, 49.828013241291046, 52.14199024438858, 58.50368443131447, 47.197379380464554, 53.4601244032383, 60.10849779844284, 53.348659068346024, 49.107505559921265, 49.708345890045166, 49.44677942991257, 52.9690797328949, 46.05694401264191, 51.58671748638153, 58.5682515501976, 51.64170655608177, 54.827300667762756, 54.83385968208313, 49.59707275032997, 46.82746961712837, 49.595376431941986, 57.345764607191086, 51.125245839357376, 49.520835757255554, 48.62065768241882, 49.04636707901955, 50.716117829084396, 64.73506200313568, 70.31661266088486, 59.279140800237656, 54.05350664258003, 60.595343351364136, 58.99481922388077, 49.905868113040924, 64.74155431985855, 67.69518512487411, 59.15212792158127, 75.46766746044159, 64.25770235061646, 53.35922163724899, 51.591370671987534, 60.80925393104553, 60.40286499261856, 68.46052271127701, 72.29932647943497, 58.51616144180298, 69.20167416334152, 67.12656706571579, 63.37441164255142, 62.03648364543915, 47.806036591529846, 56.180305540561676, 46.91725334525108, 51.78193861246109, 51.88094574213028, 50.04509550333023, 59.8716059923172, 46.3108252286911, 43.46567514538765, 46.034898191690445, 46.7822550535202, 49.655387699604034, 51.99645096063614, 45.42840975522995, 54.332327514886856, 63.754892468452454, 46.335970252752304, 53.84891229867935, 59.67953485250473, 55.39545977115631, 38.3394330739975, 42.282788425683975, 41.405595272779465, 47.04929155111313, 46.14455929398537, 54.57974910736084, 52.101299941539764, 46.36809924244881, 39.12359923124313, 37.31025153398514, 44.07719421386719, 40.375537276268005, 40.30445438623428, 43.72849425673485, 60.15866920351982, 49.71354332566261, 51.91258642077446, 46.90160444378853, 41.62514886260033, 46.49494779109955, 47.252485871315, 58.758663296699524, 46.79494574666023, 42.096588879823685, 38.819571524858475, 43.459833920001984, 47.49228709936142, 28.31365942955017, 27.813029304146767, 28.642002031207085, 28.511252000927925, 27.921494513750076, 28.50418484210968, 27.835877552628517, 28.179033875465393, 28.065276101231575, 28.679013580083847, 28.405549004673958, 28.53418017923832, 28.70605155825615, 28.393238842487335, 27.83410094678402, 28.439657732844353, 28.299109771847725, 29.38625729084015, 29.232239246368408, 30.290220201015472, 31.283858954906464, 29.614896535873413, 30.210026890039444, 28.768513068556786, 29.44392617046833, 33.486715599894524, 28.77761486172676, 32.55301131308079, 33.54128174483776, 29.109205022454262, 29.127187058329582, 29.68153591454029, 31.48977766931057, 28.51375485956669, 33.433568492531776, 37.248446971178055, 29.23756892979145, 29.457088261842728, 32.349736735224724, 32.06918843090534, 37.681504026055336, 33.22707509994507, 50.54099130630493, 37.72423678636551, 30.760250076651573, 38.32875855267048, 33.67322713136673, 37.471701830625534, 33.44316127896309, 34.833298936486244], "epoch_time": [88.48923468589783, 86.68674206733704, 86.7266092300415, 88.34939908981323, 86.69183230400085, 87.77331447601318, 86.69423270225525, 86.71458649635315, 86.6742627620697, 86.67668962478638, 86.70560646057129, 86.70453381538391, 86.67508506774902, 88.39418005943298, 86.69045448303223, 86.69012594223022, 86.7263548374176, 86.68122291564941, 86.65509009361267, 86.71697449684143, 86.70060992240906, 86.66786479949951, 86.74855923652649, 86.69232034683228, 86.75166320800781, 86.67898058891296, 86.65968346595764, 86.73213505744934, 86.72164511680603, 88.01029992103577, 86.72997403144836, 86.71779608726501, 86.70609521865845, 86.6820592880249, 87.94605278968811, 86.70705819129944, 86.68578791618347, 86.73260760307312, 86.69021272659302, 86.72112846374512, 86.70513391494751, 88.83348441123962, 86.71672320365906, 86.69664287567139, 86.7161316871643, 86.69009637832642, 86.67748236656189, 86.728999376297, 86.6929452419281, 86.64423274993896, 86.68309164047241, 86.64507532119751, 86.67471933364868, 86.67691445350647, 86.7032880783081, 86.69892859458923, 86.66542148590088, 86.68951225280762, 87.86819267272949, 86.63779544830322, 86.68673348426819, 86.69909191131592, 86.66456770896912, 86.67493343353271, 86.67226934432983, 86.71345067024231, 86.69558715820312, 88.18046045303345, 86.68158006668091, 86.6910982131958, 86.66023278236389, 86.68446397781372, 86.65636658668518, 86.70398020744324, 86.71195387840271, 86.7297739982605, 86.68174290657043, 86.66596865653992, 86.63679718971252, 86.70416235923767, 86.66778922080994, 86.69271183013916, 86.69340491294861, 88.01947951316833, 86.69233322143555, 86.66226315498352, 86.67052745819092, 86.6814353466034, 86.6496684551239, 86.72566151618958, 86.68134570121765, 86.67863178253174, 86.65171813964844, 86.75196051597595, 86.63641357421875, 86.71862316131592, 86.655752658844, 86.73252987861633, 86.6698431968689, 86.73339676856995, 86.61821627616882, 86.70579814910889, 86.65927743911743, 86.68080925941467, 86.60072350502014, 86.69407224655151, 86.63520932197571, 86.71142983436584, 86.66755723953247, 86.69797229766846, 86.73273873329163, 86.68411922454834, 86.78026676177979, 86.67419791221619, 86.68973851203918, 86.7651686668396, 86.71935677528381, 86.67734217643738, 86.6358494758606, 86.69303846359253, 86.69446992874146, 86.66740989685059, 86.67340612411499, 86.69506025314331, 86.71819519996643, 86.69983983039856, 86.71437931060791, 86.71532392501831, 86.7425856590271, 86.66293287277222, 86.6379885673523, 86.7150809764862, 86.66277885437012, 86.7203917503357, 86.62353777885437, 86.68089365959167, 86.67437386512756, 86.69254279136658, 86.62533569335938, 86.67764067649841, 88.66552424430847, 86.63502264022827, 86.66975402832031, 86.66549253463745, 86.66555786132812, 86.73097491264343, 86.67757272720337, 86.70235443115234, 86.70001745223999, 86.72948670387268, 86.7068350315094, 86.70054578781128, 86.72061777114868, 86.7047004699707, 86.68938684463501, 86.64982843399048, 86.66887283325195, 86.66784071922302, 86.62930512428284, 86.64957475662231, 86.69151830673218, 86.69835638999939, 86.7056941986084, 86.6862678527832, 86.69062805175781, 87.90707993507385, 86.690176486969, 86.6684799194336, 86.70328664779663, 86.66927671432495, 86.75325059890747, 86.65342783927917, 86.70479130744934, 86.69354844093323, 86.73911905288696, 86.6145966053009, 86.70087957382202, 86.64695596694946, 86.72408890724182, 86.69894409179688, 86.71670937538147, 86.61520099639893, 86.76328706741333, 86.6432569026947, 86.72464299201965, 86.70135951042175, 86.68515014648438, 86.68166208267212, 86.73223876953125, 86.68090271949768, 86.75841665267944, 86.6464455127716, 86.72665905952454, 86.67647671699524, 88.2362802028656, 86.6912202835083, 86.69570446014404, 86.7106454372406, 86.70481824874878, 86.61256527900696]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr1e-05-wdecay10.0-seed43.json <==
{"train_acc": [14.266, 18.024, 21.362, 23.684, 26.112, 27.736, 29.12, 31.042, 32.788, 34.028, 35.202, 36.382, 37.52, 38.494, 39.736, 41.174, 42.408, 44.086, 45.124, 46.77, 48.25, 49.868, 51.762, 53.236, 55.004, 56.868, 58.486, 60.272, 62.1, 63.444, 65.306, 66.478, 68.012, 69.176, 70.248, 71.374, 72.454, 73.368, 74.3, 75.932, 76.618, 77.582, 78.804, 79.916, 80.862, 81.636, 81.988, 83.01, 83.704, 84.216, 84.982, 85.442, 85.846, 86.16, 86.684, 87.282, 87.582, 87.852, 88.23, 88.456, 88.704, 88.67, 89.108, 89.37, 89.82, 89.616, 89.88, 90.116, 90.024, 90.234, 90.148, 90.338, 90.442, 90.718, 90.686, 90.712, 90.69, 90.954, 90.692, 90.456, 90.76, 90.582, 90.55, 90.406, 90.652, 90.548, 90.72, 90.638, 90.344, 90.502, 90.484, 90.702, 90.754, 90.758, 90.804, 90.764, 91.058, 91.088, 91.056, 91.308, 91.216, 91.32, 91.332, 91.246, 91.332, 91.588, 91.658, 91.744, 91.902, 91.918, 91.838, 92.328, 92.056, 91.988, 92.068, 92.216, 92.334, 92.392, 92.272, 92.466, 92.352, 92.688, 92.652, 92.778, 92.872, 92.808, 92.92, 93.18, 93.238, 93.076, 93.104, 93.01, 93.308, 93.282, 93.28, 93.472, 93.372, 93.438, 93.626, 93.418, 93.69, 93.75, 93.616, 93.458, 93.822, 93.77, 94.056, 93.688, 93.87, 94.034, 96.454, 97.056, 97.36, 97.404, 97.574, 97.67, 97.668, 97.826, 97.802, 97.796, 98.028, 98.018, 98.024, 97.932, 97.994, 98.054, 98.138, 98.122, 98.196, 98.034, 98.174, 98.266, 98.266, 98.244, 98.188, 98.29, 98.18, 98.21, 98.23, 98.268, 98.288, 98.202, 98.29, 98.286, 98.268, 98.268, 98.136, 98.248, 98.24, 98.15, 98.186, 98.18, 98.074, 98.216, 98.188, 98.292, 98.24, 98.278, 98.18, 98.124], "test_acc": [17.0, 19.74, 23.04, 25.47, 26.91, 29.0, 31.31, 33.21, 35.07, 36.32, 37.18, 37.73, 38.9, 40.38, 41.21, 43.2, 44.6, 45.36, 46.99, 47.97, 49.79, 50.27, 52.56, 54.62, 55.75, 56.98, 58.94, 58.57, 62.18, 64.0, 64.75, 66.83, 64.78, 66.77, 69.37, 67.31, 70.71, 71.77, 71.94, 74.69, 75.34, 74.93, 75.55, 76.37, 79.42, 77.58, 79.24, 80.38, 78.23, 78.52, 82.22, 81.31, 79.35, 80.38, 82.66, 81.96, 81.98, 83.26, 83.03, 80.64, 83.38, 77.98, 79.53, 80.01, 82.14, 84.0, 85.49, 84.18, 82.32, 83.39, 77.93, 84.6, 85.46, 81.17, 81.61, 85.32, 83.58, 82.41, 81.77, 85.0, 83.07, 79.89, 82.2, 79.89, 79.65, 80.4, 82.32, 80.62, 85.56, 78.24, 72.23, 79.13, 83.79, 79.07, 81.65, 71.4, 83.21, 82.17, 80.99, 79.06, 83.12, 82.75, 82.31, 86.04, 75.02, 84.35, 76.06, 79.11, 84.3, 82.19, 79.01, 84.26, 79.75, 86.48, 81.69, 82.64, 83.7, 80.7, 87.87, 80.18, 85.2, 77.45, 79.67, 84.46, 78.38, 82.61, 82.96, 80.54, 75.8, 84.05, 75.46, 84.89, 89.48, 82.98, 87.68, 87.1, 75.92, 87.77, 85.8, 85.32, 84.87, 87.32, 88.6, 86.6, 78.69, 84.48, 83.54, 86.74, 84.0, 85.68, 91.94, 92.21, 92.47, 92.39, 92.27, 92.17, 92.52, 92.02, 92.37, 92.13, 92.19, 92.23, 92.06, 92.09, 92.14, 92.29, 91.83, 92.06, 91.63, 91.96, 91.38, 91.55, 91.54, 91.56, 90.85, 91.06, 91.25, 91.12, 89.93, 90.29, 91.71, 90.88, 88.09, 90.88, 90.9, 90.02, 90.84, 91.28, 90.72, 91.53, 90.46, 90.23, 90.68, 90.72, 90.54, 90.47, 90.63, 88.33, 89.17, 88.53], "train_loss": [889.8601589202881, 860.503499507904, 836.6772637367249, 811.5279974937439, 786.6133270263672, 765.5410999059677, 745.5380070209503, 726.3732855319977, 708.4824367761612, 694.2609062194824, 679.9808437824249, 668.3397889137268, 656.4641788005829, 644.4259313344955, 632.3493566513062, 619.5495501756668, 605.7157799005508, 592.8500974178314, 579.9645124673843, 566.9594812393188, 553.6307413578033, 539.471794962883, 524.3053333759308, 510.5624181032181, 494.5852680206299, 479.5739483833313, 464.890706717968, 448.62742096185684, 431.63756012916565, 418.0988741517067, 402.2783382534981, 390.08562856912613, 375.36374539136887, 364.2467767596245, 353.07750660181046, 343.80800569057465, 332.4856945872307, 323.13257998228073, 314.864747941494, 301.9692048430443, 294.8030598163605, 287.77015483379364, 277.2675766348839, 267.8111118376255, 260.27286157011986, 253.50866496562958, 248.41892328858376, 239.81546807289124, 234.07214653491974, 230.36020436882973, 223.46991902589798, 220.10087499022484, 217.96528658270836, 215.44442227482796, 211.9393236041069, 207.57781505584717, 205.47309949994087, 203.33127829432487, 202.20063239336014, 200.13179284334183, 199.3637040257454, 200.2242693901062, 199.76300472021103, 198.86143857240677, 196.6290344595909, 199.3722952902317, 198.91706958413124, 198.88542279601097, 200.05683556199074, 202.18561244010925, 203.35436403751373, 204.04445534944534, 203.90886768698692, 202.86063665151596, 203.25613263249397, 203.52088257670403, 203.5225494503975, 201.18353313207626, 203.72170570492744, 205.01787355542183, 204.3222840130329, 205.01457142829895, 204.38195955753326, 205.32763150334358, 203.19547310471535, 203.294110506773, 202.31788277626038, 201.36588752269745, 203.6204977929592, 200.88954776525497, 199.9698901474476, 197.6532904803753, 196.78816184401512, 195.3494230210781, 193.50182503461838, 193.48501232266426, 189.37431398034096, 188.6256569325924, 187.4721049964428, 185.28688529133797, 184.51213264465332, 182.48102593421936, 181.25211563706398, 180.61722826957703, 179.1889045536518, 175.5317103266716, 174.46647027134895, 173.2240336239338, 169.40204152464867, 168.7412584722042, 168.62874522805214, 163.77192384004593, 165.0943057835102, 164.76664027571678, 162.44921845197678, 161.43365263938904, 159.8384089767933, 157.8471756875515, 158.00637766718864, 155.34366917610168, 155.04540410637856, 151.3580122590065, 151.18366453051567, 149.30642914772034, 148.466397985816, 148.31269884109497, 146.6191430389881, 143.2965901196003, 142.31878873705864, 143.00198888778687, 141.8458155542612, 142.07210038602352, 139.55918376147747, 139.04601153731346, 138.17946995794773, 135.89635138213634, 136.13772295415401, 135.17426562309265, 132.4342174232006, 133.6724839359522, 131.2909120619297, 129.38458795845509, 130.25289139151573, 132.1773141771555, 127.78581437468529, 126.96749469637871, 124.86366201937199, 126.53407253324986, 124.93385621905327, 122.5060051381588, 100.2777140289545, 93.0253496915102, 90.4367225766182, 90.00193265080452, 88.66388684511185, 86.87664081156254, 87.07034707069397, 84.99888028204441, 84.39703731238842, 84.38940382003784, 82.41942422091961, 81.71015970408916, 81.25092966854572, 81.61297249794006, 80.87490485608578, 80.00462990999222, 78.48162789642811, 78.21903485059738, 77.36954626441002, 79.01931682229042, 76.4372436851263, 75.76757608354092, 76.01767298579216, 75.23498219251633, 75.19060029089451, 74.14055621623993, 74.54152730107307, 74.46004064381123, 74.20108641684055, 72.7335587888956, 72.44608309864998, 72.81436142325401, 72.12829820811749, 71.40696373581886, 71.03424194455147, 70.41006984561682, 71.92446227371693, 70.46916367858648, 70.58307283371687, 70.72770471125841, 70.79369662702084, 70.48999261856079, 70.15776419639587, 69.43424014002085, 69.16951873898506, 67.73734731972218, 68.12136284261942, 67.6688195541501, 68.77961055934429, 68.67373109608889], "test_loss": [175.94440531730652, 170.59999895095825, 164.92033874988556, 159.25742304325104, 154.65243339538574, 150.51831436157227, 146.36800348758698, 141.90787041187286, 139.223207116127, 136.27910923957825, 134.03291511535645, 131.49084091186523, 128.45982885360718, 126.07870662212372, 124.23787188529968, 120.48990762233734, 117.47878575325012, 115.97270178794861, 112.41917169094086, 110.16610431671143, 107.07048618793488, 107.39992570877075, 102.86089026927948, 99.27491843700409, 96.37320482730865, 93.55801618099213, 91.61220824718475, 91.11191862821579, 85.3451219201088, 81.92209035158157, 79.83807504177094, 76.79547834396362, 78.91512525081635, 75.59308743476868, 71.61395281553268, 76.96630907058716, 68.25666004419327, 67.93832731246948, 66.4276277422905, 62.07145744562149, 61.27807551622391, 61.78112781047821, 60.701867401599884, 59.66895478963852, 53.30141192674637, 59.06450271606445, 54.39454635977745, 52.50446906685829, 56.77754294872284, 56.47532081604004, 49.44126406311989, 51.07706809043884, 56.23132240772247, 55.062872767448425, 49.62984699010849, 49.85622674226761, 50.64656740427017, 48.63133606314659, 49.623008996248245, 54.8260737657547, 49.55374526977539, 60.84086674451828, 57.460399091243744, 57.65188032388687, 53.76618790626526, 50.08950412273407, 47.127787828445435, 50.09808024764061, 54.90238109230995, 52.02292740345001, 65.63942760229111, 49.67716974020004, 49.654985934495926, 57.47218298912048, 57.26146060228348, 49.44742378592491, 54.060402274131775, 56.40629345178604, 56.68316060304642, 49.65696361660957, 54.518152356147766, 59.03008645772934, 55.93899118900299, 61.09460937976837, 62.43857717514038, 59.652271032333374, 56.18157038092613, 57.99992197751999, 47.91070428490639, 64.6712515950203, 77.57536095380783, 62.00140154361725, 53.62070778012276, 62.0555574297905, 56.86876732110977, 79.3202810883522, 52.659298092126846, 53.936625599861145, 56.901978969573975, 60.66120499372482, 52.521937400102615, 52.182118922472, 52.96256574988365, 45.576618403196335, 71.31263262033463, 47.816370248794556, 69.61850649118423, 60.88067674636841, 47.83941423892975, 53.8416610956192, 60.03063556551933, 47.04570487141609, 58.23540449142456, 43.8631092607975, 52.76848387718201, 50.83037692308426, 47.60587105154991, 56.903786182403564, 39.553064942359924, 57.07446798682213, 44.33866420388222, 62.02488446235657, 58.33805936574936, 46.34904804825783, 61.88229018449783, 50.98581400513649, 50.68978235125542, 57.28364369273186, 66.35934355854988, 47.21021416783333, 69.0600990653038, 45.7347232401371, 35.07608109712601, 50.06122660636902, 39.491238594055176, 40.07512766122818, 67.156667470932, 39.43017157912254, 42.93509975075722, 43.89149808883667, 45.76784282922745, 38.736991077661514, 35.7124428153038, 40.94938534498215, 60.06306806206703, 46.09910234808922, 48.78630483150482, 39.97491954267025, 47.080894351005554, 42.12327113747597, 28.260934740304947, 27.4734226167202, 27.584582671523094, 27.54103522002697, 27.55343547463417, 27.795937970280647, 27.12026482820511, 28.031852066516876, 27.73322494328022, 28.31209497153759, 27.48265564441681, 27.76819485425949, 28.545780420303345, 28.149775937199593, 28.151101857423782, 28.048616364598274, 28.835909143090248, 27.92558690905571, 29.04555118083954, 28.26267732679844, 29.986802846193314, 29.45870441198349, 29.669404238462448, 29.80048269033432, 30.982996240258217, 30.736608684062958, 30.289675429463387, 30.497384041547775, 33.894826769828796, 32.35874170064926, 28.845586210489273, 30.64517553150654, 37.79404601454735, 30.685844212770462, 30.825183391571045, 33.36703848838806, 30.5424841940403, 29.505209624767303, 31.499179422855377, 29.11784176528454, 31.40090849995613, 32.33702462911606, 30.969362616539, 31.58035695552826, 31.61401055753231, 31.834540709853172, 31.503869280219078, 37.08075401186943, 35.52361699938774, 36.52994644641876], "epoch_time": [47.051923751831055, 44.521427392959595, 44.61153435707092, 44.278658390045166, 45.670243978500366, 44.87328219413757, 45.217463970184326, 44.69919681549072, 44.74495482444763, 44.692630767822266, 44.804121017456055, 44.87350368499756, 44.72105288505554, 44.76360321044922, 44.79573893547058, 44.702635288238525, 44.850501537323, 44.69079256057739, 44.88141179084778, 44.760181188583374, 44.7931022644043, 44.70629835128784, 44.68209528923035, 44.987788438797, 44.74317193031311, 44.81288242340088, 44.827136754989624, 44.65934348106384, 44.947062730789185, 44.88352298736572, 44.732438802719116, 44.759212255477905, 44.75916647911072, 44.86950182914734, 44.721482038497925, 44.85807681083679, 45.05387854576111, 44.65902376174927, 44.49770379066467, 44.67142963409424, 44.75283741950989, 45.00397491455078, 44.633264780044556, 44.73628377914429, 44.74436092376709, 44.62660241127014, 44.59050178527832, 44.64115619659424, 44.74801778793335, 44.37491846084595, 44.44255232810974, 44.48509192466736, 44.82036733627319, 44.804298639297485, 44.721532106399536, 44.74044370651245, 44.585132360458374, 44.663267612457275, 44.737003803253174, 44.73260998725891, 45.16864347457886, 44.61885666847229, 44.726093769073486, 44.73389554023743, 44.61713099479675, 44.68363165855408, 44.80992841720581, 44.715736627578735, 44.7547869682312, 44.89223670959473, 44.81618046760559, 44.75175929069519, 44.56991982460022, 44.806891441345215, 44.637898683547974, 44.627270221710205, 44.703062534332275, 44.72501015663147, 44.66446042060852, 45.10448956489563, 44.83346223831177, 44.73449492454529, 44.74092769622803, 44.81023073196411, 44.64806771278381, 44.81160020828247, 44.63931608200073, 44.690579414367676, 44.891255378723145, 44.62797570228577, 44.655370235443115, 44.9271023273468, 44.553003787994385, 44.576422929763794, 44.86783814430237, 44.81284785270691, 44.96961760520935, 45.03556847572327, 44.72528791427612, 44.975311279296875, 44.745753049850464, 44.67157697677612, 44.9866099357605, 44.71335244178772, 44.86268472671509, 44.96350693702698, 44.85853958129883, 44.786776542663574, 44.73206353187561, 44.780983448028564, 44.87808442115784, 44.76300382614136, 44.69974756240845, 44.52120780944824, 44.64432144165039, 44.65300393104553, 44.86837339401245, 44.80006742477417, 44.57783913612366, 44.69313144683838, 44.910900354385376, 44.76290678977966, 44.663437366485596, 44.68746900558472, 44.97099828720093, 44.52957606315613, 44.72441864013672, 44.5677170753479, 44.622233390808105, 44.77807259559631, 44.705318212509155, 44.6339750289917, 44.949106216430664, 44.42840933799744, 44.5614652633667, 44.67948269844055, 44.66318106651306, 44.32033681869507, 44.58027672767639, 44.723843574523926, 44.73830008506775, 44.79344844818115, 44.917705059051514, 44.68739414215088, 44.521116495132446, 44.53732347488403, 44.476295709609985, 44.44951915740967, 44.45845031738281, 44.92002558708191, 44.773277282714844, 44.67825174331665, 44.798686027526855, 44.580249309539795, 44.43305850028992, 44.53796458244324, 44.548038721084595, 44.342994928359985, 44.775848627090454, 44.97661304473877, 44.808231830596924, 45.03243827819824, 44.79460000991821, 44.93446350097656, 45.018741846084595, 44.98426079750061, 44.93508577346802, 45.08374738693237, 45.02616906166077, 45.01125693321228, 45.15096402168274, 45.10353899002075, 44.97620487213135, 45.137027740478516, 44.964513301849365, 45.173423528671265, 45.00565719604492, 45.07501029968262, 44.9609591960907, 44.939666509628296, 44.97167658805847, 44.81600785255432, 44.966395139694214, 44.815295934677124, 44.99571228027344, 45.00466847419739, 44.976346254348755, 44.986642360687256, 45.347532987594604, 44.54192781448364, 44.51672124862671, 44.67057204246521, 44.66519832611084, 44.615843057632446, 44.592166900634766, 44.57645916938782, 44.61556673049927, 44.68476724624634, 44.70583462715149, 44.481595039367676]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr1e-05-wdecay10.0-seed44.json <==
{"train_acc": [13.51, 16.49, 19.38, 22.92, 25.594, 27.524, 29.682, 31.33, 33.018, 34.27, 35.592, 36.36, 37.184, 38.43, 39.68, 41.17, 42.796, 44.54, 45.964, 47.91, 49.476, 51.408, 52.982, 54.78, 56.572, 58.46, 59.714, 61.16, 62.416, 63.734, 65.036, 66.226, 67.302, 68.442, 69.378, 70.47, 71.16, 72.174, 73.104, 74.218, 74.888, 76.174, 77.056, 77.884, 79.072, 79.956, 80.744, 81.61, 82.506, 83.412, 83.904, 84.374, 84.766, 85.582, 86.226, 86.328, 86.612, 87.152, 87.87, 87.866, 88.176, 88.432, 89.094, 88.802, 89.154, 89.272, 89.712, 89.48, 90.054, 89.812, 89.92, 90.08, 90.434, 90.248, 90.508, 90.38, 90.698, 90.506, 90.446, 90.674, 90.462, 90.622, 90.546, 90.424, 90.442, 90.578, 90.412, 90.324, 90.272, 90.444, 90.59, 90.262, 90.648, 90.84, 90.414, 90.852, 90.858, 90.898, 90.894, 91.148, 90.898, 91.008, 91.35, 91.244, 91.354, 91.376, 91.616, 91.57, 91.57, 91.66, 91.828, 91.742, 91.928, 91.966, 92.18, 92.052, 92.13, 92.236, 92.228, 92.188, 92.556, 92.67, 92.438, 92.564, 92.512, 92.674, 92.734, 92.838, 92.732, 92.812, 93.028, 93.184, 93.076, 93.082, 93.308, 92.948, 93.412, 93.262, 93.148, 93.106, 93.388, 93.398, 93.686, 93.5, 93.472, 93.39, 93.642, 93.694, 93.992, 93.52, 96.178, 96.862, 97.156, 97.168, 97.378, 97.442, 97.516, 97.488, 97.65, 97.74, 97.858, 97.718, 97.814, 97.792, 97.91, 97.92, 97.926, 97.992, 97.968, 97.87, 97.956, 97.964, 97.978, 97.95, 98.002, 98.07, 98.116, 97.984, 98.122, 97.944, 98.114, 98.164, 98.014, 98.064, 98.196, 98.024, 98.066, 98.04, 98.076, 98.1, 98.156, 98.006, 98.086, 97.994, 98.106, 98.14, 98.026, 98.042, 98.02, 98.138], "test_acc": [14.05, 15.87, 19.64, 24.08, 26.53, 29.06, 31.53, 33.98, 35.5, 36.68, 37.52, 38.37, 39.25, 40.56, 41.65, 43.47, 45.43, 46.75, 48.25, 49.31, 50.72, 52.16, 54.06, 54.69, 56.63, 57.13, 58.02, 61.34, 62.25, 64.0, 62.24, 65.09, 66.12, 65.62, 68.93, 67.82, 68.05, 69.05, 71.03, 72.2, 72.48, 70.11, 73.43, 75.09, 76.2, 78.55, 76.36, 76.76, 78.32, 80.01, 78.53, 76.76, 75.89, 80.23, 81.18, 82.0, 80.41, 82.58, 82.91, 82.88, 83.08, 79.02, 84.59, 78.99, 84.38, 81.37, 82.87, 83.4, 84.25, 84.59, 84.58, 84.22, 79.61, 84.73, 85.06, 78.93, 85.49, 78.7, 86.31, 82.59, 80.06, 79.56, 80.87, 81.84, 84.37, 84.27, 81.36, 79.51, 69.98, 77.34, 86.73, 82.82, 83.57, 82.67, 66.56, 83.84, 77.75, 77.4, 77.97, 85.23, 84.46, 82.04, 76.32, 80.86, 75.03, 84.4, 84.36, 76.25, 85.55, 78.44, 83.01, 79.62, 85.58, 84.0, 84.2, 80.6, 84.49, 86.16, 83.81, 82.04, 80.78, 84.02, 74.52, 84.9, 81.53, 81.44, 86.43, 83.24, 84.95, 83.09, 84.64, 77.39, 84.11, 76.4, 86.32, 86.21, 84.18, 83.0, 85.22, 83.48, 84.38, 89.26, 82.12, 87.23, 81.57, 84.4, 83.65, 87.64, 85.48, 83.91, 91.7, 92.08, 91.97, 92.1, 92.05, 92.05, 92.28, 91.92, 91.73, 91.68, 91.96, 91.98, 92.01, 91.81, 91.3, 91.31, 92.23, 91.9, 91.52, 91.99, 91.45, 91.1, 91.13, 90.26, 91.45, 90.58, 91.69, 91.28, 91.41, 91.55, 90.81, 91.52, 91.26, 89.74, 89.97, 90.43, 90.85, 91.04, 90.45, 90.67, 90.89, 90.23, 90.25, 89.58, 89.68, 90.55, 90.58, 91.04, 88.15, 91.07], "train_loss": [903.5909290313721, 871.4577083587646, 849.3592994213104, 816.7544046640396, 785.0733501911163, 759.1499720811844, 736.8825776576996, 716.9263333082199, 701.0763645172119, 688.2910333871841, 677.6362850666046, 665.8620892763138, 655.4580780267715, 644.8813371658325, 632.845543384552, 619.694666147232, 604.1572759151459, 588.8707579374313, 574.9788836240768, 559.0559225082397, 545.6072256565094, 528.9799510240555, 514.7587572336197, 499.40416061878204, 483.34721314907074, 467.81617027521133, 454.19160717725754, 440.9864603281021, 426.8219754099846, 414.66356068849564, 402.35670179128647, 391.60988014936447, 380.5365685224533, 369.4952674508095, 360.1918988227844, 349.9505090713501, 342.6248750090599, 333.55809313058853, 324.0705016255379, 315.36590588092804, 308.59794187545776, 299.1615350842476, 290.58665776252747, 284.3751248717308, 275.1696119904518, 267.4692176580429, 261.323147803545, 255.1504583954811, 246.85332372784615, 239.19282487034798, 235.54835680127144, 231.40802884101868, 228.73797896504402, 222.63782206177711, 218.32530635595322, 216.6112799346447, 215.0755422115326, 211.66830691695213, 207.9713535606861, 207.44775864481926, 207.19811284542084, 205.44467276334763, 202.24314028024673, 204.55744189023972, 204.36089399456978, 203.96909713745117, 202.49190211296082, 204.6621417105198, 203.6597549021244, 206.85966542363167, 207.12728756666183, 206.62798568606377, 205.42461037635803, 208.10508379340172, 205.49928677082062, 206.83871406316757, 204.9715332388878, 207.04001104831696, 206.7281817793846, 204.71621543169022, 206.51586014032364, 206.11704251170158, 205.68449440598488, 206.08214992284775, 205.31836605072021, 204.4245561361313, 204.24652788043022, 203.52598735690117, 204.27029332518578, 201.72449561953545, 199.79927152395248, 201.61516803503036, 197.7808809876442, 195.07308706641197, 196.81518450379372, 193.22931027412415, 192.04098159074783, 190.44750234484673, 189.2755970954895, 187.2630885541439, 187.67963936924934, 185.6431742310524, 182.5218456685543, 181.27319213747978, 179.43356040120125, 178.6621107161045, 175.36067339777946, 174.1411156952381, 173.76138669252396, 172.49593311548233, 170.13318741321564, 168.71828550100327, 167.42322888970375, 166.0261785387993, 162.99411302804947, 163.30587258934975, 160.8114121556282, 159.26242384314537, 158.88998210430145, 158.3367531299591, 155.6527834534645, 152.58364456892014, 153.97223353385925, 152.4810118675232, 151.63816437125206, 150.0235253572464, 149.80425280332565, 147.37824538350105, 147.44030945003033, 145.34951843321323, 144.30797690153122, 141.96597132086754, 141.6848904490471, 141.15114396810532, 138.81553281843662, 140.29404854774475, 137.07056729495525, 137.25348268449306, 137.7639254182577, 136.90283125638962, 134.12053982913494, 132.67788431048393, 131.21886552870274, 131.50358812510967, 131.73515564203262, 131.80460420250893, 128.91240802407265, 127.6612112224102, 125.03839342296124, 128.06476677954197, 103.12670241296291, 96.19286653399467, 93.53635999560356, 92.0254356265068, 90.09139090776443, 90.03409491479397, 88.56832644343376, 88.50396844744682, 87.40471215546131, 86.07967458665371, 84.3286898881197, 85.2734939455986, 83.48518282175064, 83.64528030157089, 81.91114355623722, 81.98288869857788, 81.7646479010582, 80.67891319096088, 80.45562183856964, 80.69284255802631, 79.3005016297102, 79.62097269296646, 78.1064821779728, 78.21992240846157, 77.71899878978729, 76.40979540348053, 75.79529640078545, 77.17838311195374, 75.61261880397797, 76.29417869448662, 74.40308646857738, 73.58826006948948, 74.96544282883406, 74.2750019133091, 72.70517961680889, 73.55843856930733, 73.08116069436073, 73.2816022336483, 72.22964885830879, 71.98974239826202, 71.15249554812908, 72.55899521708488, 70.72849054634571, 71.65454988181591, 70.60552751272917, 69.87084001302719, 70.58681463450193, 70.535455070436, 70.19453958421946, 68.87734910100698], "test_loss": [178.47396636009216, 175.32145500183105, 169.12133526802063, 160.5197684764862, 154.21165108680725, 149.4628814458847, 145.09187960624695, 141.10451769828796, 138.09690952301025, 135.34487438201904, 133.1592254638672, 130.72716355323792, 128.3084201812744, 125.96400427818298, 123.22275257110596, 120.56959235668182, 117.077388048172, 114.69917178153992, 111.79523348808289, 109.74110293388367, 106.35974490642548, 103.31505954265594, 100.90222084522247, 98.6420030593872, 96.45337212085724, 95.21500825881958, 94.35132694244385, 86.44083714485168, 85.33411455154419, 81.76487225294113, 86.12198972702026, 79.84296184778214, 76.87341582775116, 79.16162312030792, 72.3494564294815, 74.02169865369797, 73.84367966651917, 71.52444159984589, 69.12702018022537, 65.90108919143677, 67.02449601888657, 69.90183705091476, 65.46903496980667, 60.510382890701294, 59.85570847988129, 55.26589632034302, 59.158279061317444, 59.9077222943306, 56.996006458997726, 53.550581842660904, 56.5590238571167, 61.56277745962143, 63.53913736343384, 54.76262864470482, 52.64168056845665, 50.61074370145798, 56.33706057071686, 50.727392464876175, 49.10104078054428, 51.00261431932449, 50.91196444630623, 60.296759724617004, 48.175920218229294, 60.84615284204483, 50.291994512081146, 56.12921026349068, 53.70810389518738, 52.32114392518997, 50.48604196310043, 50.64797016978264, 50.761594861745834, 51.45668804645538, 61.57331168651581, 50.34584620594978, 49.652356296777725, 63.33135807514191, 48.94160753488541, 65.32981306314468, 47.198231905698776, 55.47899720072746, 61.06694561243057, 61.451619148254395, 58.188704431056976, 57.457051217556, 51.2309455871582, 51.771472841501236, 57.89641058444977, 62.34313386678696, 82.96329516172409, 68.08481585979462, 45.9593947827816, 55.58722823858261, 52.3368678689003, 54.416669219732285, 92.47642910480499, 51.52050632238388, 65.36611467599869, 66.12884324789047, 63.63361781835556, 47.42942151427269, 50.39974981546402, 53.97319307923317, 67.51425579190254, 58.020372211933136, 70.38894027471542, 49.2405988574028, 48.47745969891548, 67.20902681350708, 45.66670763492584, 61.17368286848068, 50.81055733561516, 59.248031079769135, 45.91983824968338, 48.133803218603134, 48.423000395298004, 56.06205287575722, 47.09420531988144, 43.257296681404114, 49.31696876883507, 53.20894482731819, 56.433933198451996, 48.27125245332718, 70.15143740177155, 44.957838743925095, 55.0259108543396, 53.81266850233078, 41.32235711812973, 48.805488765239716, 44.7194399535656, 50.40170261263847, 45.11184671521187, 63.53437930345535, 46.72985342144966, 66.01808482408524, 42.485298335552216, 41.56982785463333, 45.96366944909096, 49.083453714847565, 43.56154444813728, 48.71373951435089, 45.53451016545296, 34.804647117853165, 52.086204171180725, 39.1335825920105, 51.44747123122215, 45.301155149936676, 46.57067835330963, 39.16656023263931, 43.7727464735508, 47.271634221076965, 28.595212265849113, 27.66732770204544, 27.90744575858116, 27.734968543052673, 27.81651060283184, 28.077694952487946, 27.707008987665176, 28.4030948728323, 28.85441343486309, 28.93167132139206, 28.265797674655914, 28.266520008444786, 28.272045463323593, 28.726063519716263, 29.879977583885193, 29.81302237510681, 27.84288614988327, 28.250998094677925, 29.381554171442986, 28.368895038962364, 29.26845183968544, 29.919149696826935, 29.989890933036804, 31.669690296053886, 28.790421813726425, 31.06457731127739, 29.209834963083267, 29.79467287659645, 30.247338250279427, 29.323606923222542, 30.752873674035072, 29.783243164420128, 30.215929120779037, 32.975883677601814, 32.82295037806034, 31.61400505900383, 30.576490432024002, 30.075588330626488, 31.439019292593002, 30.992349311709404, 30.539790078997612, 31.85469290614128, 32.006501853466034, 33.80475553870201, 33.24461004137993, 31.162248522043228, 31.446606427431107, 29.555668488144875, 38.00465455651283, 30.15759800374508], "epoch_time": [46.54747557640076, 44.07592844963074, 44.29284310340881, 44.075324058532715, 44.47859048843384, 44.25323486328125, 44.1758713722229, 44.436837911605835, 44.19085359573364, 44.253267765045166, 44.157081842422485, 44.29461860656738, 44.516197681427, 44.34631657600403, 44.23548913002014, 44.08647346496582, 44.223451375961304, 44.28054118156433, 44.21075177192688, 44.18358039855957, 44.372652769088745, 44.39510941505432, 44.252222537994385, 44.181293964385986, 44.18441724777222, 44.31985068321228, 44.33283090591431, 44.42570757865906, 44.26504611968994, 44.2394814491272, 44.3959436416626, 44.26665163040161, 44.25085926055908, 44.172468185424805, 44.18659448623657, 44.30816626548767, 44.230618953704834, 44.29172348976135, 44.17396068572998, 44.400811433792114, 44.344740867614746, 44.28977823257446, 44.412755489349365, 44.27468681335449, 44.2464759349823, 44.318429708480835, 44.384421586990356, 44.3400354385376, 44.2254478931427, 44.469383239746094, 44.595675468444824, 44.311283349990845, 44.303882122039795, 44.34400200843811, 44.49713754653931, 44.2671856880188, 44.45801758766174, 44.26690411567688, 44.425421953201294, 44.44122767448425, 44.43675446510315, 44.197413206100464, 44.35063862800598, 44.361663579940796, 44.303627014160156, 44.38530707359314, 44.256462812423706, 44.30304145812988, 44.4358115196228, 44.453636169433594, 44.30548095703125, 44.33034682273865, 44.4300799369812, 44.292471408843994, 44.292396068573, 44.30521106719971, 44.21888756752014, 44.2266263961792, 44.461243629455566, 44.339104652404785, 44.332913875579834, 44.38590097427368, 44.52612805366516, 44.394606828689575, 44.47568416595459, 44.37519931793213, 44.28911590576172, 44.321099042892456, 44.269895792007446, 44.34690046310425, 44.37397837638855, 44.51658773422241, 44.654876708984375, 44.18410038948059, 44.455286741256714, 44.341299533843994, 44.44061827659607, 44.51594305038452, 44.242735385894775, 44.22526526451111, 44.503824949264526, 44.48442339897156, 44.491167068481445, 44.2866575717926, 44.34001612663269, 44.21291470527649, 44.30670881271362, 44.41740894317627, 44.36572813987732, 44.16646647453308, 44.400816202163696, 44.35984396934509, 44.42899703979492, 44.4411039352417, 44.333051919937134, 44.39606976509094, 44.483152866363525, 44.33128476142883, 44.33925914764404, 44.56157469749451, 44.46402597427368, 44.283358097076416, 44.455567836761475, 44.48065972328186, 44.18302321434021, 44.34498429298401, 44.221400022506714, 44.34533429145813, 44.36898446083069, 44.21791076660156, 44.37322783470154, 44.23954963684082, 44.42381691932678, 44.336408615112305, 44.25610876083374, 44.434731245040894, 44.27987480163574, 44.30256199836731, 44.46762299537659, 44.52278232574463, 44.24220252037048, 44.476083517074585, 44.49647331237793, 44.42529654502869, 44.593918561935425, 44.563018560409546, 44.23986840248108, 44.40536856651306, 44.40413975715637, 44.34157156944275, 44.18584632873535, 44.39990854263306, 44.282470703125, 44.328930139541626, 44.394994258880615, 44.456318378448486, 44.25302338600159, 44.414543867111206, 44.59944224357605, 44.33876037597656, 44.21563386917114, 44.47457456588745, 44.27093505859375, 44.390880823135376, 44.36938500404358, 44.56757879257202, 44.37714171409607, 44.49009466171265, 44.29974102973938, 44.268842458724976, 44.523940086364746, 44.35553812980652, 44.39048910140991, 44.38701057434082, 44.418442726135254, 44.24322581291199, 44.224034786224365, 44.41957426071167, 44.34611439704895, 44.29659390449524, 44.5021538734436, 44.58543086051941, 44.45625424385071, 44.504374980926514, 44.42673993110657, 44.37259364128113, 44.377671241760254, 44.27886652946472, 44.315571546554565, 44.29988932609558, 44.62987542152405, 44.491732120513916, 44.37164354324341, 44.27581334114075, 44.392980337142944, 44.29039287567139, 44.4180383682251, 44.36211347579956, 44.633265256881714, 44.53541827201843]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr1e-06-wdecay100.00000000000001-seed42.json <==
{"train_acc": [9.996, 10.33, 11.064, 12.236, 13.622, 14.676, 15.61, 16.282, 16.626, 16.934, 17.65, 17.936, 18.366, 18.66, 18.944, 19.276, 20.018, 20.506, 20.716, 21.514, 21.564, 22.428, 22.716, 22.996, 23.2, 23.558, 24.094, 24.546, 24.736, 25.04, 25.266, 25.438, 25.888, 26.046, 26.298, 26.586, 26.826, 27.17, 27.154, 27.248, 27.49, 27.526, 27.708, 27.808, 27.94, 27.946, 28.21, 28.094, 28.206, 28.078, 28.162, 28.032, 28.196, 28.188, 28.152, 28.192, 28.222, 28.276, 28.168, 28.12, 28.198, 28.124, 28.154, 28.14, 28.122, 28.02, 28.024, 27.91, 27.814, 27.784, 27.726, 27.594, 27.5, 27.564, 27.512, 27.428, 27.382, 27.318, 27.226, 27.248, 27.164, 27.092, 26.996, 26.906, 26.87, 26.81, 26.66, 26.49, 26.438, 26.216, 26.01, 25.912, 25.63, 25.372, 25.112, 24.778, 24.694, 24.318, 24.432, 24.46, 23.528, 21.032, 19.878, 20.018, 19.524, 18.286, 17.112, 16.976, 12.95, 10.046, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 9.95, 9.904, 9.88, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [9.84, 10.21, 11.08, 13.47, 14.62, 14.99, 15.05, 15.42, 15.85, 15.99, 16.4, 16.76, 17.4, 18.21, 18.95, 19.72, 19.99, 20.79, 21.59, 22.21, 22.49, 22.87, 23.16, 23.26, 23.03, 23.47, 23.77, 24.45, 24.7, 24.97, 25.49, 25.5, 25.94, 26.24, 26.25, 26.58, 27.19, 27.28, 27.54, 27.71, 27.71, 27.81, 27.76, 28.11, 28.11, 28.2, 28.04, 27.85, 28.42, 28.26, 27.24, 27.61, 27.94, 28.17, 28.21, 27.96, 28.34, 27.71, 28.42, 27.87, 28.04, 27.99, 27.97, 28.17, 27.97, 28.16, 27.78, 28.0, 27.35, 27.81, 27.73, 27.7, 27.6, 27.9, 27.9, 27.94, 27.68, 27.76, 27.53, 27.47, 27.07, 27.25, 27.23, 27.18, 27.12, 27.08, 26.89, 26.68, 26.43, 26.53, 26.39, 26.24, 25.91, 25.86, 25.5, 25.41, 24.87, 24.6, 24.54, 25.03, 21.78, 20.8, 20.0, 19.81, 21.01, 19.49, 18.54, 16.05, 10.39, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [933.6412169933319, 915.8721058368683, 904.6121959686279, 896.8791606426239, 891.4615097045898, 887.0310986042023, 883.5660753250122, 880.1634545326233, 877.2100460529327, 874.1867527961731, 871.263002872467, 868.2509980201721, 864.8312084674835, 860.9451334476471, 857.2613708972931, 853.3059391975403, 848.7138502597809, 843.8981246948242, 838.6673703193665, 833.6275289058685, 829.2488327026367, 824.8400993347168, 821.1728150844574, 817.4252331256866, 814.0533626079559, 811.1293003559113, 808.0396457910538, 805.0892832279205, 802.3591612577438, 799.1194312572479, 796.4316736459732, 793.9013922214508, 790.8537430763245, 788.181706905365, 785.7635895013809, 782.9381446838379, 780.4821481704712, 778.2306516170502, 775.8969844579697, 773.2762948274612, 771.665322303772, 769.2721129655838, 767.2393220663071, 765.3740463256836, 763.8858273029327, 762.4159165620804, 760.9479048252106, 759.4055182933807, 758.0385943651199, 757.9691776037216, 757.0325983762741, 756.6208864450455, 756.1569403409958, 756.0109241008759, 756.0251693725586, 756.1200619935989, 757.0491552352905, 757.2558343410492, 758.3558677434921, 759.798609495163, 761.2355810403824, 762.6586167812347, 764.9500653743744, 767.0633573532104, 770.6793134212494, 774.3358135223389, 778.1629130840302, 782.4067440032959, 787.0254933834076, 790.8443065881729, 795.322794675827, 799.7651972770691, 804.3707387447357, 807.8361055850983, 812.1692862510681, 816.443354845047, 820.1580743789673, 824.3172249794006, 828.4290487766266, 832.4293713569641, 836.4550402164459, 840.0177984237671, 843.9039452075958, 847.5236277580261, 850.9396553039551, 854.4970805644989, 857.9556379318237, 861.3465440273285, 864.5855536460876, 867.8105895519257, 870.8558573722839, 873.8668835163116, 876.8244204521179, 879.6805016994476, 882.334655046463, 884.9307835102081, 887.4279451370239, 889.7623460292816, 892.0282738208771, 894.0065488815308, 895.7555544376373, 897.2203271389008, 898.3645169734955, 899.1756157875061, 899.6953525543213, 899.9983034133911, 900.1633534431458, 900.2426569461823, 900.2790224552155, 900.2957472801208, 900.3035280704498, 900.3072044849396, 900.3089737892151, 900.3098843097687, 900.31032538414, 900.3105847835541, 900.3107347488403, 900.3108129501343, 900.3109102249146, 900.3108808994293, 900.3109409809113, 900.3109426498413, 900.310929775238, 900.3109192848206, 900.3109097480774, 900.3109016418457, 900.3109574317932, 900.3109164237976, 900.3109314441681, 900.310956954956, 900.31090259552, 900.3109495639801, 900.3108849525452, 900.3108973503113, 900.3108985424042, 900.3108916282654, 900.310916185379, 900.3109111785889, 900.3109011650085, 900.310905456543, 900.3109085559845, 900.3109080791473, 900.3108747005463, 900.3109123706818, 900.3108968734741, 900.3109102249146, 900.3108866214752, 900.3108747005463, 900.3108813762665, 900.310882806778, 900.3108062744141, 900.3107957839966, 900.3107798099518, 900.310779094696, 900.3108098506927, 900.3107974529266, 900.3107912540436, 900.3107931613922, 900.310781955719, 900.3108048439026, 900.3107907772064, 900.3108017444611, 900.3107933998108, 900.3107650279999, 900.3108048439026, 900.3107802867889, 900.310791015625, 900.3107860088348, 900.3107905387878, 900.3107826709747, 900.310781955719, 900.3107826709747, 900.3107969760895, 900.3107821941376, 900.3107950687408, 900.3107869625092, 900.3107805252075, 900.3107933998108, 900.3107976913452, 900.3107914924622, 900.3107931613922, 900.310789346695, 900.310798406601, 900.3107905387878, 900.3107995986938, 900.310816526413, 900.3108110427856, 900.3108034133911, 900.3107943534851, 900.3107838630676, 900.3108150959015, 900.3107914924622, 900.3107988834381, 900.3107779026031, 900.310788154602, 900.3108072280884, 900.3108007907867, 900.3107845783234, 900.3108088970184, 900.3108146190643], "test_loss": [186.33984804153442, 183.8456587791443, 182.27498817443848, 181.0012173652649, 180.1937644481659, 179.56217789649963, 178.91861295700073, 178.4425654411316, 177.64572262763977, 177.08897876739502, 176.56743788719177, 175.8320596218109, 175.19192838668823, 174.00563549995422, 173.0060043334961, 171.72181916236877, 170.72808718681335, 169.4488980770111, 167.83947443962097, 166.90586113929749, 165.8512020111084, 164.91580057144165, 164.1246302127838, 163.07465708255768, 162.71718311309814, 162.03720998764038, 161.4069344997406, 160.5731257200241, 159.88291776180267, 159.38683021068573, 159.12659859657288, 158.39873850345612, 158.02202081680298, 157.71120059490204, 156.71475958824158, 156.50049364566803, 155.56926226615906, 155.36137342453003, 154.99361634254456, 154.68368995189667, 154.3652412891388, 154.06074810028076, 153.78303599357605, 152.94165134429932, 153.18048691749573, 152.53173828125, 152.56906986236572, 154.3985995054245, 152.0808391571045, 151.32619047164917, 152.3515261411667, 152.86477172374725, 152.79604542255402, 150.04387629032135, 151.132777094841, 151.92892968654633, 151.42116057872772, 152.4740754365921, 151.08056390285492, 153.64329588413239, 154.6906567811966, 152.7208366394043, 154.12172639369965, 153.57840704917908, 155.474116563797, 155.64124476909637, 157.09690618515015, 157.1058248281479, 159.5721197128296, 159.52666592597961, 159.36808133125305, 160.8967822790146, 162.03046536445618, 161.55147349834442, 162.58557796478271, 163.95413517951965, 165.33704566955566, 164.91777896881104, 166.8621199131012, 166.83378887176514, 169.39844226837158, 168.41907930374146, 169.69990468025208, 170.37525510787964, 171.22238063812256, 172.49925565719604, 173.18892431259155, 174.13542580604553, 174.681884765625, 175.46632361412048, 175.57280230522156, 176.67064833641052, 177.11001777648926, 177.71358180046082, 178.35909223556519, 178.91115832328796, 179.50264430046082, 179.97010731697083, 180.43168210983276, 180.81651973724365, 181.15304112434387, 181.40098452568054, 181.602294921875, 181.73219347000122, 181.81081581115723, 181.85848546028137, 181.88280606269836, 181.894366979599, 181.8996284008026, 181.90198922157288, 181.9031171798706, 181.90365552902222, 181.90392446517944, 181.90406560897827, 181.9041347503662, 181.9041690826416, 181.9041895866394, 181.90419673919678, 181.90420937538147, 181.904203414917, 181.9042205810547, 181.90421891212463, 181.90421962738037, 181.90420818328857, 181.90420985221863, 181.9042055606842, 181.90419745445251, 181.90421986579895, 181.90420007705688, 181.90420937538147, 181.90420627593994, 181.9042103290558, 181.9042043685913, 181.90420484542847, 181.90420389175415, 181.9041998386383, 181.9042103290558, 181.9041883945465, 181.90419340133667, 181.90419793128967, 181.9042022228241, 181.90420007705688, 181.9041976928711, 181.90421199798584, 181.90420508384705, 181.90419626235962, 181.90420079231262, 181.90419483184814, 181.90419173240662, 181.9041931629181, 181.90419960021973, 181.90419816970825, 181.904198884964, 181.90419602394104, 181.90420365333557, 181.9042022228241, 181.90420269966125, 181.9041919708252, 181.90420961380005, 181.90419554710388, 181.90420508384705, 181.90421438217163, 181.90419840812683, 181.90418601036072, 181.90419816970825, 181.90421175956726, 181.90419578552246, 181.90419244766235, 181.90420937538147, 181.90419149398804, 181.90420866012573, 181.90420770645142, 181.90420985221863, 181.90419673919678, 181.90420055389404, 181.90421724319458, 181.90420842170715, 181.904203414917, 181.9042203426361, 181.90421557426453, 181.9041976928711, 181.904203414917, 181.90420269966125, 181.90420174598694, 181.90420770645142, 181.90419745445251, 181.90419960021973, 181.90421175956726, 181.9042136669159, 181.90420651435852, 181.90419745445251, 181.9041986465454, 181.90420532226562, 181.90420603752136, 181.9042091369629, 181.9042103290558, 181.90420508384705, 181.90421319007874, 181.90421390533447, 181.90419602394104], "epoch_time": [88.23587989807129, 86.47418308258057, 86.49270248413086, 86.45118069648743, 86.47496771812439, 86.4551751613617, 86.44980144500732, 86.4907557964325, 86.42643618583679, 86.49013137817383, 86.46334838867188, 86.45309209823608, 86.41355586051941, 86.4559850692749, 86.43842506408691, 86.47832202911377, 86.50017952919006, 86.45101141929626, 86.46585583686829, 86.47117972373962, 86.42299938201904, 86.4750325679779, 86.47443580627441, 86.51387357711792, 86.51217985153198, 86.50645589828491, 86.4685447216034, 86.48834705352783, 86.43194580078125, 86.49865460395813, 86.48064184188843, 86.47124195098877, 86.50662183761597, 86.45662999153137, 86.42713069915771, 86.48287153244019, 86.49998617172241, 86.49280524253845, 86.53752970695496, 86.49993753433228, 86.46668243408203, 86.48290920257568, 86.47823333740234, 86.53817987442017, 86.4782304763794, 86.45718479156494, 86.49302840232849, 86.5142171382904, 86.47828316688538, 86.55907845497131, 86.49283170700073, 86.51706838607788, 86.51190948486328, 86.48321104049683, 86.47097659111023, 86.53287053108215, 86.45777201652527, 86.47410368919373, 86.47218894958496, 86.4775333404541, 86.50838041305542, 86.43527460098267, 86.51988744735718, 86.46599221229553, 86.44128155708313, 86.48589515686035, 86.41922521591187, 86.46393013000488, 86.4815092086792, 86.48905181884766, 86.42226052284241, 86.505619764328, 86.43835639953613, 86.49937772750854, 86.47204279899597, 86.47419595718384, 86.49743342399597, 86.48801136016846, 86.45910167694092, 86.45721459388733, 86.49441242218018, 86.48905372619629, 86.50647068023682, 86.42746686935425, 86.52335262298584, 86.49324798583984, 86.50743818283081, 86.53276491165161, 86.49227499961853, 86.49060153961182, 86.50231957435608, 86.48725581169128, 86.48075747489929, 86.48097014427185, 86.51889061927795, 86.52585887908936, 86.42819595336914, 86.47212100028992, 86.51941537857056, 86.4761483669281, 86.55540657043457, 86.4851176738739, 86.41657614707947, 86.48249673843384, 86.52255940437317, 86.50953531265259, 86.46876668930054, 86.44136166572571, 86.46973538398743, 86.45468807220459, 86.45027542114258, 86.44274544715881, 86.45392537117004, 86.45724582672119, 86.4167628288269, 86.42824649810791, 86.42091155052185, 86.45299768447876, 86.44313097000122, 86.45537805557251, 86.41979217529297, 86.42184615135193, 86.4694926738739, 86.45247650146484, 86.45186305046082, 86.42563271522522, 86.42949771881104, 86.43160200119019, 86.43165993690491, 86.47911763191223, 86.4330484867096, 86.4184558391571, 86.46389770507812, 86.50140810012817, 86.3682689666748, 86.42772769927979, 86.41567373275757, 86.37740421295166, 86.37976503372192, 86.41031694412231, 86.42439651489258, 86.40887117385864, 86.43089532852173, 86.38350486755371, 86.36166191101074, 86.45077681541443, 86.37719130516052, 86.40456962585449, 86.40400433540344, 86.42122340202332, 86.40080690383911, 86.35783362388611, 86.4571692943573, 86.43139863014221, 86.40904498100281, 86.40783786773682, 86.42119884490967, 86.38096356391907, 86.40107870101929, 86.44195413589478, 86.37963461875916, 86.40150308609009, 86.43375515937805, 86.44527697563171, 86.3993911743164, 86.32566499710083, 86.33712148666382, 86.39170408248901, 86.48917055130005, 86.82171726226807, 86.87962985038757, 86.5470769405365, 86.61650657653809, 86.53314900398254, 86.53297972679138, 86.55098152160645, 86.56884908676147, 86.56030082702637, 86.60034918785095, 86.58724904060364, 86.57067036628723, 86.57033729553223, 86.52946352958679, 86.58797931671143, 86.65230464935303, 86.52225160598755, 86.61220622062683, 86.53251576423645, 86.54319047927856, 86.56934690475464, 86.59547233581543, 86.51912450790405, 86.6027421951294, 86.57119917869568, 86.57733416557312, 86.56585788726807, 86.54948401451111, 86.56216979026794, 86.5477294921875, 86.56138801574707]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr1e-06-wdecay100.00000000000001-seed43.json <==
{"train_acc": [10.954, 11.894, 13.288, 14.134, 14.816, 15.6, 15.984, 16.246, 16.93, 17.332, 17.856, 18.188, 18.408, 18.954, 19.42, 20.162, 20.702, 21.04, 21.612, 21.76, 22.162, 22.584, 22.86, 23.214, 23.532, 24.154, 24.412, 24.902, 24.968, 25.472, 25.668, 26.158, 26.13, 26.42, 26.548, 26.536, 26.484, 26.684, 26.558, 26.708, 26.744, 27.048, 26.756, 27.09, 27.154, 27.394, 27.608, 27.584, 27.682, 27.666, 27.778, 27.824, 27.876, 27.974, 27.912, 27.978, 27.9, 28.008, 27.944, 27.936, 27.974, 27.91, 28.0, 27.866, 27.728, 27.82, 27.686, 27.672, 27.582, 27.522, 27.526, 27.436, 27.368, 27.304, 27.294, 27.11, 27.092, 27.194, 27.078, 26.942, 27.028, 26.884, 26.916, 26.762, 26.678, 26.68, 26.398, 26.28, 26.18, 26.046, 25.748, 25.63, 25.436, 25.316, 25.024, 24.792, 24.56, 24.524, 24.784, 22.488, 22.0, 21.734, 20.864, 19.948, 18.982, 17.824, 16.784, 16.848, 15.914, 11.272, 10.004, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 9.892, 10.0, 9.892, 9.926, 9.82, 9.816, 10.0, 9.788, 9.82, 9.8, 9.89, 10.0, 10.0, 9.952, 9.93, 9.73, 9.886, 9.858, 9.936, 9.978, 9.808, 10.0, 9.956, 9.896, 9.912, 9.812, 9.738, 9.866, 10.0, 9.95, 10.0, 10.0, 10.0, 9.778, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 9.95, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [11.1, 12.52, 13.77, 14.6, 15.63, 16.12, 16.7, 17.03, 17.58, 17.98, 17.78, 19.04, 19.5, 19.91, 20.29, 20.92, 21.61, 21.71, 21.96, 22.25, 22.64, 22.83, 23.14, 23.42, 23.72, 23.94, 23.87, 24.77, 25.02, 25.21, 25.5, 25.78, 26.64, 26.74, 26.65, 26.67, 26.55, 27.1, 27.06, 26.91, 27.15, 27.01, 27.08, 26.89, 27.79, 26.64, 27.68, 27.43, 27.73, 27.83, 28.05, 27.59, 28.13, 28.03, 27.89, 27.89, 27.95, 27.89, 27.62, 27.99, 27.7, 27.69, 28.0, 27.8, 27.68, 27.06, 27.98, 27.74, 27.49, 27.75, 27.9, 27.72, 27.05, 27.09, 27.31, 27.4, 27.65, 27.44, 27.43, 27.16, 26.34, 27.2, 27.39, 26.84, 26.92, 26.91, 26.77, 26.43, 26.38, 26.29, 26.15, 25.84, 25.66, 25.53, 25.23, 25.14, 24.8, 24.92, 25.14, 22.33, 21.99, 21.54, 20.39, 19.92, 19.78, 19.45, 18.83, 18.76, 13.52, 10.13, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [918.9138605594635, 904.7652790546417, 895.74161195755, 890.1630485057831, 886.1627795696259, 882.7123875617981, 879.985912322998, 877.4138553142548, 874.7665491104126, 872.6849615573883, 869.6655354499817, 866.5438067913055, 863.5530788898468, 860.1686730384827, 856.8474700450897, 853.0510587692261, 849.0212595462799, 845.1797235012054, 841.0052604675293, 836.5656325817108, 832.9549615383148, 829.3740365505219, 826.1678011417389, 822.9929389953613, 819.9876096248627, 816.997572183609, 814.2289221286774, 811.3717086315155, 808.4951310157776, 805.5912095308304, 802.2645639181137, 799.6084967851639, 796.3395519256592, 793.1306884288788, 790.1814821958542, 787.3169578313828, 784.6592645645142, 781.4777805805206, 779.4243686199188, 777.0388464927673, 774.5476359128952, 772.2997767925262, 770.6224389076233, 768.3459503650665, 766.3386563062668, 763.9692611694336, 762.3617498874664, 760.787682056427, 759.6263548135757, 759.0124934911728, 757.6643286943436, 757.6817919015884, 757.1988159418106, 756.6136825084686, 756.9278726577759, 756.7388380765915, 757.3201738595963, 757.9657688140869, 758.8942507505417, 760.0566002130508, 761.3574861288071, 763.3097755908966, 765.7472220659256, 768.4648748636246, 771.8112705945969, 774.729389667511, 779.2102823257446, 783.305701136589, 787.7342027425766, 792.3924767971039, 796.7572612762451, 800.9526474475861, 805.0129201412201, 809.4292106628418, 813.4491288661957, 817.7072851657867, 821.5825743675232, 825.5021312236786, 829.342289686203, 833.372709274292, 837.2928886413574, 841.2520112991333, 844.4178550243378, 848.125866651535, 851.6929800510406, 855.1180462837219, 858.6995537281036, 861.8290069103241, 865.1877121925354, 868.3216533660889, 871.4399597644806, 874.4204180240631, 877.3709444999695, 880.1830577850342, 882.8812799453735, 885.5206785202026, 887.9256644248962, 890.3160202503204, 892.460643529892, 894.4531700611115, 896.1716327667236, 897.5683283805847, 898.65376496315, 899.367597579956, 899.8157603740692, 900.0672991275787, 900.1952633857727, 900.2564542293549, 900.2851281166077, 900.2983181476593, 900.3046162128448, 900.3076713085175, 900.3092966079712, 900.310055732727, 900.3104617595673, 900.3107042312622, 900.3107800483704, 900.3108749389648, 900.310929775238, 900.3109083175659, 900.3109691143036, 900.3109376430511, 900.3110361099243, 900.3109474182129, 900.3109359741211, 900.3109424114227, 900.3109545707703, 900.3109791278839, 900.3109300136566, 900.3109362125397, 900.3109226226807, 900.3109295368195, 900.3109278678894, 900.3109345436096, 900.310907125473, 900.3109412193298, 900.3109269142151, 900.3109233379364, 900.3109149932861, 900.3109400272369, 900.3109302520752, 900.310923576355, 900.3109107017517, 900.3108847141266, 900.3108968734741, 900.3109290599823, 900.3108866214752, 900.3108766078949, 900.3109068870544, 900.3108837604523, 900.3108286857605, 900.3108162879944, 900.3108041286469, 900.3108072280884, 900.3108065128326, 900.3107995986938, 900.3107950687408, 900.3107960224152, 900.3108124732971, 900.3108026981354, 900.3108170032501, 900.3108057975769, 900.310818195343, 900.310786485672, 900.3108239173889, 900.310793876648, 900.3108122348785, 900.3108005523682, 900.3108038902283, 900.3108150959015, 900.3108048439026, 900.3107879161835, 900.3108096122742, 900.3107967376709, 900.3108026981354, 900.3108174800873, 900.3108150959015, 900.3107943534851, 900.3107969760895, 900.3108203411102, 900.3108294010162, 900.310809135437, 900.3108139038086, 900.310800075531, 900.3107981681824, 900.3107917308807, 900.310792684555, 900.3107855319977, 900.310809135437, 900.3108077049255, 900.3108325004578, 900.3107903003693, 900.3108358383179, 900.310783624649, 900.3108234405518, 900.3108072280884, 900.3108012676239, 900.3108110427856, 900.3108205795288, 900.3107898235321], "test_loss": [183.98057961463928, 182.08606576919556, 180.70390510559082, 179.71948647499084, 178.95030212402344, 178.35887384414673, 177.73852467536926, 177.14144039154053, 176.53392386436462, 175.83914732933044, 175.41238927841187, 174.2441565990448, 173.51369714736938, 172.64524626731873, 171.8674738407135, 171.01006960868835, 169.49852180480957, 168.8100745677948, 168.14751553535461, 167.10462141036987, 166.2862479686737, 165.33742260932922, 164.7246549129486, 164.36313998699188, 163.771782040596, 163.21123242378235, 162.73824059963226, 161.49930357933044, 161.2408893108368, 160.99393212795258, 160.04304945468903, 159.44228780269623, 159.46944451332092, 158.60812652111053, 157.65618062019348, 157.63755667209625, 156.77734315395355, 156.90541172027588, 156.37912786006927, 154.52961838245392, 154.7034012079239, 154.2426427602768, 154.51582264900208, 155.2365493774414, 152.93689942359924, 153.79243648052216, 152.4709186553955, 152.77340376377106, 151.495991230011, 151.40263950824738, 150.81815552711487, 152.28935492038727, 151.04830300807953, 150.69710898399353, 151.99024498462677, 150.6167596578598, 151.9499213695526, 152.61830472946167, 153.381187915802, 152.37343204021454, 153.50973784923553, 154.4587789773941, 153.46935331821442, 154.52436923980713, 154.2808792591095, 157.6301453113556, 156.5085905790329, 159.35518753528595, 158.71771895885468, 159.02974557876587, 158.08418583869934, 160.3880636692047, 161.95052897930145, 164.00048756599426, 163.70142948627472, 162.2739863395691, 164.84475469589233, 165.8125925064087, 166.90698409080505, 168.08161640167236, 169.61176180839539, 169.9432339668274, 169.70048141479492, 170.57249426841736, 171.7855327129364, 172.7982096672058, 173.3275589942932, 174.12536120414734, 174.8180432319641, 175.18281292915344, 175.8997676372528, 176.87511539459229, 177.42359375953674, 177.77673482894897, 178.2994830608368, 178.91336512565613, 179.48884224891663, 180.03581643104553, 180.4791398048401, 180.89431285858154, 181.2104024887085, 181.45782327651978, 181.63993310928345, 181.76005220413208, 181.82994627952576, 181.86863732337952, 181.88743233680725, 181.896301984787, 181.90048265457153, 181.90240859985352, 181.90334701538086, 181.90380883216858, 181.904039144516, 181.90415143966675, 181.90421390533447, 181.90424299240112, 181.90426445007324, 181.90426969528198, 181.9042739868164, 181.90427327156067, 181.90426516532898, 181.90426087379456, 181.90426445007324, 181.9042625427246, 181.90425777435303, 181.90424585342407, 181.9042570590973, 181.90425443649292, 181.90424299240112, 181.90425896644592, 181.90424489974976, 181.90424036979675, 181.9042365550995, 181.90425205230713, 181.90425181388855, 181.9042420387268, 181.90422558784485, 181.90423798561096, 181.90422797203064, 181.90423250198364, 181.9042272567749, 181.90422677993774, 181.90422677993774, 181.90422749519348, 181.90423011779785, 181.90421271324158, 181.90422868728638, 181.90422582626343, 181.90421080589294, 181.9042205810547, 181.9042329788208, 181.90422654151917, 181.9042100906372, 181.9042272567749, 181.9042353630066, 181.904212474823, 181.90421986579895, 181.90422868728638, 181.9042329788208, 181.90422701835632, 181.90421962738037, 181.90422129631042, 181.90422201156616, 181.9042239189148, 181.904217004776, 181.90422701835632, 181.90421628952026, 181.904217004776, 181.90423035621643, 181.90421748161316, 181.90421986579895, 181.90422010421753, 181.90422582626343, 181.90422677993774, 181.9042251110077, 181.9042248725891, 181.90421414375305, 181.90422534942627, 181.90420985221863, 181.90423202514648, 181.90422797203064, 181.90421867370605, 181.90422916412354, 181.90421867370605, 181.90423011779785, 181.90422534942627, 181.90421271324158, 181.90423369407654, 181.90423011779785, 181.90422177314758, 181.90421605110168, 181.90423369407654, 181.90422773361206, 181.904235124588, 181.90422582626343, 181.9042251110077, 181.90421390533447, 181.90423035621643, 181.904235124588, 181.90422773361206], "epoch_time": [46.73450803756714, 44.61861324310303, 44.623188734054565, 44.54762816429138, 44.65595054626465, 44.66399645805359, 44.7620108127594, 44.55773305892944, 44.5984263420105, 44.4618022441864, 44.440529346466064, 44.49512004852295, 44.711629152297974, 44.54936504364014, 44.671863317489624, 44.36533069610596, 44.35631704330444, 44.461950063705444, 44.73690581321716, 44.79135060310364, 44.764628648757935, 44.729419231414795, 44.809239625930786, 44.78852081298828, 44.82200884819031, 44.750088691711426, 44.67881155014038, 44.49364161491394, 44.76800584793091, 44.78952240943909, 44.796959400177, 44.936707735061646, 44.72396445274353, 44.85591268539429, 44.926135778427124, 44.84533882141113, 44.818199157714844, 44.845502614974976, 44.86041975021362, 44.8499653339386, 44.9466495513916, 45.029030561447144, 44.80845618247986, 44.94336938858032, 44.83948564529419, 44.67123198509216, 44.9063560962677, 45.00936436653137, 44.73836922645569, 44.81753325462341, 44.52948188781738, 44.70137143135071, 44.53451585769653, 44.62886095046997, 44.846142530441284, 44.655699253082275, 44.453253507614136, 44.68159604072571, 44.58366084098816, 44.423210859298706, 44.54182052612305, 44.68378162384033, 44.453386306762695, 44.22629642486572, 44.59305238723755, 44.598151445388794, 44.582512617111206, 44.544713735580444, 44.57936096191406, 44.42106795310974, 44.448331356048584, 44.43378806114197, 44.51367139816284, 44.436065435409546, 44.5113046169281, 44.471364974975586, 44.588521003723145, 44.32541346549988, 44.48912715911865, 44.583770513534546, 44.588468074798584, 44.60499382019043, 44.62665867805481, 44.57607913017273, 44.527268409729004, 44.497214794158936, 44.66171979904175, 44.69676160812378, 44.59093618392944, 44.52444648742676, 44.57458686828613, 44.81635355949402, 44.48970580101013, 44.67690992355347, 44.496092557907104, 44.659478425979614, 44.52092623710632, 44.6174521446228, 44.54845714569092, 44.75985097885132, 44.84027147293091, 44.80572295188904, 44.9026563167572, 44.72720265388489, 44.78404235839844, 44.75375771522522, 44.87428593635559, 44.814905643463135, 44.64298439025879, 44.67410182952881, 44.763909339904785, 44.641924142837524, 44.629430055618286, 44.6087543964386, 44.642258405685425, 44.554927349090576, 44.662821531295776, 44.73249697685242, 44.6106812953949, 44.78365159034729, 44.84213447570801, 44.67166495323181, 44.80086088180542, 44.691550970077515, 44.76257824897766, 44.881311655044556, 44.75603675842285, 44.60903334617615, 44.88986873626709, 44.668785095214844, 44.83147478103638, 44.659645557403564, 44.657928228378296, 44.76939916610718, 44.71640586853027, 44.74136471748352, 44.6655752658844, 44.7844762802124, 44.82829260826111, 44.71241235733032, 44.599611043930054, 44.72565841674805, 44.69951272010803, 44.735196352005005, 44.727778673172, 44.551424980163574, 44.68885064125061, 44.62366580963135, 44.79391288757324, 44.58355474472046, 44.668351888656616, 44.656771421432495, 44.6260621547699, 44.78976845741272, 44.76253938674927, 44.82478141784668, 44.647693395614624, 44.82677602767944, 44.63889455795288, 44.96356654167175, 44.880160093307495, 44.68579888343811, 44.90152072906494, 44.76525068283081, 44.87489724159241, 44.98265886306763, 44.58227205276489, 44.94748902320862, 44.83390974998474, 44.87817645072937, 44.522493839263916, 44.59836673736572, 44.69003677368164, 44.63260340690613, 44.71010208129883, 44.83480143547058, 44.698253870010376, 44.614211559295654, 44.74821090698242, 44.69329357147217, 44.600096464157104, 44.63172125816345, 44.77868294715881, 44.57264494895935, 44.701305866241455, 44.62333416938782, 44.778496980667114, 44.701218605041504, 44.588826417922974, 44.64521360397339, 44.777543783187866, 44.64163064956665, 44.856549978256226, 44.760993003845215, 44.89890170097351, 44.70169258117676, 44.680782079696655, 44.77984809875488, 44.80199384689331, 44.820401430130005]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr1e-06-wdecay100.00000000000001-seed44.json <==
{"train_acc": [12.048, 12.922, 13.242, 13.906, 13.998, 14.204, 14.516, 14.732, 15.064, 15.42, 15.942, 16.06, 17.038, 17.458, 17.804, 18.29, 18.96, 19.816, 20.0, 20.864, 21.062, 21.464, 21.482, 21.708, 22.048, 22.634, 22.88, 23.088, 23.426, 23.962, 24.408, 24.966, 25.246, 25.62, 25.948, 25.982, 26.45, 26.55, 26.706, 26.946, 27.126, 27.208, 27.502, 27.532, 27.71, 27.804, 28.03, 28.012, 28.178, 28.274, 28.332, 28.42, 28.454, 28.464, 28.406, 28.502, 28.522, 28.414, 28.59, 28.46, 28.438, 28.284, 28.284, 28.35, 28.154, 28.126, 28.112, 27.978, 27.826, 27.75, 27.624, 27.544, 27.542, 27.61, 27.392, 27.346, 27.368, 27.234, 27.17, 27.188, 27.186, 27.044, 27.044, 26.788, 26.806, 26.648, 26.554, 26.364, 26.184, 25.982, 25.824, 25.64, 25.434, 25.16, 24.828, 24.658, 24.288, 24.19, 24.016, 24.572, 22.896, 21.876, 20.938, 18.982, 16.754, 15.222, 14.82, 15.08, 12.71, 10.08, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 9.93, 10.0, 9.85, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [12.75, 12.98, 13.34, 13.57, 13.56, 13.51, 13.91, 14.13, 14.1, 14.29, 15.06, 15.22, 15.6, 15.88, 16.77, 16.99, 17.95, 18.63, 19.83, 20.05, 20.81, 21.7, 21.99, 21.96, 21.97, 22.04, 22.22, 22.59, 23.11, 23.43, 24.26, 24.66, 24.98, 25.78, 25.92, 26.37, 26.67, 27.01, 27.16, 26.79, 27.5, 27.18, 27.63, 27.82, 27.85, 27.97, 28.26, 27.97, 28.34, 28.22, 28.11, 28.44, 28.6, 28.51, 28.39, 28.29, 28.04, 28.27, 28.43, 28.47, 28.33, 27.98, 27.81, 27.85, 28.19, 28.07, 27.1, 28.03, 28.11, 27.98, 26.04, 27.12, 27.3, 27.45, 27.13, 27.27, 27.5, 27.38, 27.17, 27.26, 27.45, 27.16, 26.94, 27.01, 26.91, 26.71, 26.63, 26.24, 26.4, 26.01, 25.92, 25.68, 25.51, 25.61, 24.98, 24.62, 24.31, 23.9, 24.22, 25.03, 22.05, 21.67, 21.17, 20.42, 17.68, 15.43, 15.53, 14.54, 10.1, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [937.7948701381683, 920.9230494499207, 909.8802969455719, 901.7162389755249, 896.2379245758057, 892.1585812568665, 888.6199932098389, 886.2961986064911, 883.7820289134979, 882.0794596672058, 880.0359959602356, 878.5413241386414, 875.875321149826, 873.629638671875, 870.8052291870117, 867.5974416732788, 864.3915565013885, 860.1103875637054, 855.6789212226868, 850.3703150749207, 844.2129199504852, 837.6750056743622, 831.6889913082123, 826.5608186721802, 822.1880450248718, 818.0651779174805, 814.402015209198, 811.4393949508667, 807.7504851818085, 804.6336852312088, 801.5188403129578, 798.1821377277374, 795.1162507534027, 792.2571091651917, 789.4361090660095, 786.7331414222717, 784.2815374135971, 781.9803484678268, 780.0526746511459, 778.4550532102585, 776.7021251916885, 775.0006140470505, 773.3938513994217, 772.0940943956375, 770.4011150598526, 768.8715085983276, 767.2764362096786, 765.8545027971268, 764.706695318222, 763.5228712558746, 762.8623025417328, 762.2796504497528, 761.8261815309525, 761.5322889089584, 761.5029764175415, 761.5073215961456, 761.7519220113754, 762.3223530054092, 762.8544218540192, 763.9726587533951, 765.4870730638504, 767.230414390564, 769.1565862894058, 771.4104733467102, 774.4656083583832, 777.8376919031143, 781.5556145906448, 786.007453918457, 790.1719769239426, 794.4372404813766, 798.981238245964, 802.9485890865326, 807.0953888893127, 810.9963572025299, 815.2016277313232, 819.1761674880981, 823.271425485611, 827.0496730804443, 831.219279050827, 834.7868378162384, 838.4891119003296, 842.1874780654907, 845.7116861343384, 849.2837038040161, 852.8010413646698, 856.3246917724609, 859.5232117176056, 862.9665699005127, 866.1531641483307, 869.2823948860168, 872.3452711105347, 875.341607093811, 878.1790866851807, 880.9176557064056, 883.6329927444458, 886.1350691318512, 888.6032333374023, 890.8744184970856, 893.0209441184998, 894.9773607254028, 896.6164064407349, 897.8992207050323, 898.8572220802307, 899.4744324684143, 899.8555068969727, 900.0825021266937, 900.2035593986511, 900.2608709335327, 900.2876431941986, 900.2996454238892, 900.3053681850433, 900.3081440925598, 900.3095700740814, 900.3101699352264, 900.3105518817902, 900.3107225894928, 900.3108503818512, 900.3108930587769, 900.3110246658325, 900.3109347820282, 900.3110253810883, 900.3109328746796, 900.3109841346741, 900.3110120296478, 900.310971736908, 900.3109822273254, 900.3109610080719, 900.311023235321, 900.3109450340271, 900.3109509944916, 900.3109350204468, 900.310929775238, 900.310952425003, 900.3109369277954, 900.310909986496, 900.3108868598938, 900.3109097480774, 900.3109247684479, 900.3108961582184, 900.3109419345856, 900.3109011650085, 900.3109014034271, 900.3108994960785, 900.3108777999878, 900.3108880519867, 900.3108494281769, 900.3108968734741, 900.3108768463135, 900.3108727931976, 900.3108861446381, 900.3107693195343, 900.3107891082764, 900.3107779026031, 900.3107695579529, 900.3107991218567, 900.3107998371124, 900.3108103275299, 900.3107993602753, 900.3108031749725, 900.3107969760895, 900.3107974529266, 900.3107941150665, 900.3107876777649, 900.3107807636261, 900.3107755184174, 900.3108060359955, 900.3107850551605, 900.3107852935791, 900.310795545578, 900.310781955719, 900.3108267784119, 900.3107998371124, 900.3107743263245, 900.3107964992523, 900.3107941150665, 900.3107874393463, 900.3107941150665, 900.3107967376709, 900.3107917308807, 900.3107888698578, 900.3107914924622, 900.310797214508, 900.310795545578, 900.3108155727386, 900.3108038902283, 900.3108134269714, 900.3107783794403, 900.3107907772064, 900.3107991218567, 900.3107850551605, 900.3108184337616, 900.3108017444611, 900.3107941150665, 900.3107900619507, 900.3108160495758, 900.3107755184174, 900.310802936554, 900.3107843399048, 900.3107750415802, 900.3108010292053], "test_loss": [187.06061244010925, 184.6063928604126, 182.8825671672821, 181.63792490959167, 180.81493520736694, 180.2620210647583, 179.74262285232544, 179.37019562721252, 179.10564827919006, 178.7604696750641, 178.37465000152588, 178.0845787525177, 177.66286396980286, 177.25943779945374, 176.51187586784363, 176.1255989074707, 175.25617241859436, 174.34196949005127, 172.9981689453125, 171.91830444335938, 170.34781980514526, 168.54671263694763, 167.14094591140747, 166.12227487564087, 165.25155520439148, 164.0135886669159, 163.38587617874146, 162.25099086761475, 161.90731239318848, 161.07184731960297, 160.84138298034668, 160.16197156906128, 158.46716690063477, 158.43949210643768, 157.30097568035126, 157.151460647583, 156.9360580444336, 156.69745099544525, 156.0382114648819, 154.65014326572418, 155.3468599319458, 156.45596206188202, 153.43215548992157, 153.87253057956696, 153.70800983905792, 154.5583075284958, 153.0549030303955, 153.74007523059845, 153.22170269489288, 152.82458412647247, 153.53040516376495, 153.4664181470871, 152.69355034828186, 152.8452980518341, 151.7596732378006, 151.21101474761963, 153.55447494983673, 153.5023716688156, 152.094611287117, 152.40840876102448, 153.34079313278198, 154.85750710964203, 154.2410501241684, 156.2610877752304, 154.8346152305603, 155.4323387145996, 157.60531055927277, 158.16043901443481, 157.40403628349304, 159.5652825832367, 164.7696897983551, 162.44791793823242, 162.9025765657425, 163.31308448314667, 164.06502389907837, 165.95188760757446, 165.45799326896667, 167.1359944343567, 167.4746265411377, 167.88228631019592, 167.97575163841248, 170.12556219100952, 171.2692289352417, 171.2597677707672, 172.59735107421875, 172.90658140182495, 173.3634705543518, 174.6054081916809, 174.90570616722107, 175.8563208580017, 176.61452293395996, 176.9738416671753, 177.61019229888916, 178.17625832557678, 178.69178342819214, 179.23624968528748, 179.77226519584656, 180.25736546516418, 180.62930488586426, 181.011301279068, 181.3144690990448, 181.5173590183258, 181.675448179245, 181.77442407608032, 181.83495140075684, 181.87046313285828, 181.88865852355957, 181.89691543579102, 181.90079140663147, 181.90252590179443, 181.9033703804016, 181.90378403663635, 181.90399479866028, 181.90409350395203, 181.9041519165039, 181.9041781425476, 181.90419960021973, 181.9042043685913, 181.90420985221863, 181.90421390533447, 181.90420866012573, 181.90421223640442, 181.90420603752136, 181.9042088985443, 181.90419554710388, 181.90420246124268, 181.90420269966125, 181.9041907787323, 181.90420722961426, 181.90419101715088, 181.90420770645142, 181.90419173240662, 181.90418791770935, 181.90418791770935, 181.90420150756836, 181.90420579910278, 181.90419626235962, 181.9041953086853, 181.9041919708252, 181.90420293807983, 181.9042148590088, 181.90420508384705, 181.9041998386383, 181.90420413017273, 181.9042091369629, 181.9042043685913, 181.90421414375305, 181.90420603752136, 181.90419244766235, 181.9042046070099, 181.90420007705688, 181.904198884964, 181.90419006347656, 181.90419745445251, 181.90420651435852, 181.9041953086853, 181.90421056747437, 181.90419960021973, 181.90421104431152, 181.90421342849731, 181.90420532226562, 181.90419387817383, 181.90421438217163, 181.90420579910278, 181.90420722961426, 181.904203414917, 181.90420794487, 181.9042010307312, 181.9042100906372, 181.90419960021973, 181.90420651435852, 181.90420699119568, 181.90419125556946, 181.90420246124268, 181.9042010307312, 181.90420055389404, 181.9042010307312, 181.90419745445251, 181.90420055389404, 181.90420269966125, 181.90420413017273, 181.9041986465454, 181.9042031764984, 181.9042181968689, 181.904203414917, 181.9042046070099, 181.9042031764984, 181.9042031764984, 181.9041953086853, 181.90420126914978, 181.90420413017273, 181.90420413017273, 181.90421295166016, 181.9042055606842, 181.90420985221863, 181.9042046070099, 181.904212474823, 181.904203414917, 181.90421342849731, 181.90420031547546], "epoch_time": [46.21340847015381, 44.22092604637146, 44.25204300880432, 44.15772986412048, 44.20696473121643, 44.42548608779907, 44.468138217926025, 44.479814529418945, 44.45644235610962, 44.42401933670044, 44.30732011795044, 44.31654238700867, 44.38416504859924, 44.518949031829834, 44.471572160720825, 44.55463528633118, 44.38046336174011, 44.44176959991455, 44.37597346305847, 44.33063197135925, 44.52097463607788, 44.46683692932129, 44.322288513183594, 44.45071244239807, 44.324129819869995, 44.384438037872314, 44.30242657661438, 44.31588697433472, 44.60396909713745, 44.42371702194214, 44.31427550315857, 44.43862581253052, 44.42952537536621, 44.286030292510986, 44.2680549621582, 44.58716320991516, 44.34215712547302, 44.20287823677063, 44.40280842781067, 44.410045862197876, 44.55601239204407, 44.530048847198486, 44.52799844741821, 44.35846161842346, 44.17628192901611, 44.39441180229187, 44.3713219165802, 44.41803550720215, 44.46336889266968, 44.64367985725403, 44.55855059623718, 44.256566524505615, 44.41548490524292, 44.346526861190796, 44.404289960861206, 44.47235703468323, 44.51453614234924, 44.567182302474976, 44.47041845321655, 44.33664131164551, 44.47154927253723, 44.50543928146362, 44.22645878791809, 44.30577349662781, 44.262611865997314, 44.159339427948, 44.34017872810364, 44.3776113986969, 44.45329666137695, 44.33213138580322, 44.2406051158905, 44.32144856452942, 44.47084307670593, 44.203964710235596, 44.26236319541931, 44.355879068374634, 44.28286790847778, 44.358519554138184, 44.22284913063049, 44.411006927490234, 44.35448431968689, 44.45736742019653, 44.47266745567322, 44.45023584365845, 44.44869923591614, 44.323386430740356, 44.28762984275818, 44.810426235198975, 44.33266568183899, 44.54366683959961, 44.421480894088745, 44.63650298118591, 44.36687970161438, 44.428505182266235, 44.38465237617493, 44.47016429901123, 44.56072282791138, 44.44274878501892, 44.434582233428955, 44.41845417022705, 44.609899044036865, 44.55296587944031, 44.61738133430481, 44.62226223945618, 44.47318911552429, 44.50797247886658, 44.662652015686035, 44.51576805114746, 44.64016628265381, 44.68543195724487, 44.494303703308105, 44.60674023628235, 44.43736147880554, 44.55409789085388, 44.62782168388367, 44.47665357589722, 44.409616231918335, 44.463332414627075, 44.618650913238525, 44.488611459732056, 44.575023889541626, 44.5137083530426, 44.59146165847778, 44.67863488197327, 44.47709798812866, 44.762105226516724, 44.52886128425598, 44.62490677833557, 44.50934290885925, 44.43995761871338, 44.66107416152954, 44.66548418998718, 44.732962131500244, 44.55012249946594, 44.57388138771057, 44.81858515739441, 44.70843005180359, 44.661531925201416, 44.5449423789978, 44.63381862640381, 44.46725845336914, 44.477208375930786, 44.61450529098511, 44.66470146179199, 44.48590683937073, 44.474369287490845, 44.28999996185303, 44.4599392414093, 44.478801250457764, 44.6099419593811, 44.48034739494324, 44.62521934509277, 44.60923910140991, 44.652111291885376, 44.44172215461731, 44.44760584831238, 44.67597198486328, 44.6713502407074, 44.50361466407776, 44.46974015235901, 44.51660513877869, 44.612244844436646, 44.60814666748047, 44.48214626312256, 44.52682614326477, 44.50165939331055, 44.6464741230011, 44.56508946418762, 44.59630036354065, 44.56828308105469, 44.47978949546814, 44.62834191322327, 44.44196581840515, 44.49108123779297, 44.647979974746704, 44.85891509056091, 44.683815717697144, 44.54320478439331, 44.665133237838745, 44.636621713638306, 44.656248569488525, 44.530335426330566, 44.575594425201416, 44.49766516685486, 44.663557052612305, 44.509339570999146, 44.81797456741333, 44.49627661705017, 44.365473985672, 44.73422026634216, 44.654645681381226, 44.58460283279419, 44.758472204208374, 44.896721601486206, 44.390547037124634, 44.83328104019165, 44.51389479637146, 44.597617864608765, 44.529327392578125, 44.48936986923218]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr1e-07-wdecay1000.0000000000001-seed42.json <==
{"train_acc": [9.94, 9.942, 10.02, 10.012, 10.116, 9.978, 9.992, 10.0, 9.974, 10.108, 10.174, 10.17, 10.278, 10.302, 10.336, 10.394, 10.522, 10.566, 10.672, 10.808, 11.088, 11.15, 11.552, 11.654, 11.894, 12.188, 12.48, 12.606, 13.332, 13.576, 13.968, 14.322, 14.574, 14.914, 15.018, 15.258, 15.55, 15.87, 16.02, 16.236, 16.264, 16.336, 16.362, 16.366, 16.486, 16.408, 16.324, 16.308, 16.696, 16.18, 16.17, 16.332, 16.12, 16.198, 16.142, 16.064, 15.634, 15.642, 15.342, 14.9, 14.672, 14.622, 14.528, 14.518, 14.428, 14.398, 14.27, 14.134, 13.83, 13.368, 12.288, 10.982, 10.178, 10.012, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [9.79, 9.77, 9.82, 9.79, 9.79, 9.76, 9.9, 9.84, 9.77, 9.85, 9.75, 9.89, 9.93, 10.03, 10.08, 10.07, 10.49, 10.86, 10.69, 11.28, 11.46, 11.89, 12.28, 12.72, 13.4, 13.66, 14.04, 14.4, 14.85, 15.08, 15.31, 15.82, 15.78, 15.72, 15.96, 16.06, 15.95, 15.96, 15.74, 15.84, 16.15, 16.15, 15.77, 15.74, 16.04, 15.83, 16.32, 16.05, 16.82, 16.51, 16.45, 16.58, 16.76, 16.94, 16.71, 16.49, 15.91, 15.68, 14.99, 14.74, 14.5, 14.46, 14.41, 14.21, 14.02, 13.93, 13.84, 13.53, 13.27, 12.51, 11.25, 10.42, 10.09, 10.01, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [941.3419370651245, 933.7303805351257, 927.2807366847992, 922.0210819244385, 917.8429455757141, 914.1055710315704, 911.2330219745636, 908.5742485523224, 906.4010999202728, 904.7264585494995, 903.0944991111755, 902.1213138103485, 900.8909285068512, 900.0815970897675, 899.3204128742218, 898.8065357208252, 898.1448924541473, 897.7701244354248, 897.5232999324799, 897.2500622272491, 897.0003995895386, 896.893271446228, 896.7070817947388, 896.571515083313, 896.4680955410004, 896.4667241573334, 896.4654219150543, 896.4011850357056, 896.252809047699, 896.2616691589355, 896.287668466568, 896.2695379257202, 896.2784698009491, 896.2552151679993, 896.2598643302917, 896.2743833065033, 896.2992467880249, 896.283182144165, 896.3098890781403, 896.2855558395386, 896.2503037452698, 896.2604291439056, 896.2760927677155, 896.2830784320831, 896.3036193847656, 896.3228008747101, 896.3507928848267, 896.3850209712982, 896.3637504577637, 896.4360439777374, 896.4505655765533, 896.5452463626862, 896.6086673736572, 896.7004861831665, 896.8141689300537, 896.9466774463654, 897.0925598144531, 897.2212855815887, 897.3994944095612, 897.5882787704468, 897.7806403636932, 898.013346195221, 898.2750449180603, 898.5638585090637, 898.8989746570587, 899.2760093212128, 899.6440978050232, 899.937513589859, 900.1251935958862, 900.2203259468079, 900.2670955657959, 900.289133310318, 900.2994799613953, 900.3048539161682, 900.3075065612793, 900.3091311454773, 900.3097424507141, 900.3102996349335, 900.3105978965759, 900.3107612133026, 900.3108315467834, 900.3108906745911, 900.3109047412872, 900.310938835144, 900.3109049797058, 900.310937166214, 900.3109085559845, 900.3108820915222, 900.3108866214752, 900.3108866214752, 900.3108944892883, 900.3108694553375, 900.3108491897583, 900.3108518123627, 900.3107998371124, 900.3108687400818, 900.3108072280884, 900.3108487129211, 900.3108174800873, 900.3108420372009, 900.3108358383179, 900.3108739852905, 900.3108241558075, 900.3107678890228, 900.310800075531, 900.3108057975769, 900.3108153343201, 900.3107759952545, 900.3107862472534, 900.3108332157135, 900.3108289241791, 900.3108179569244, 900.3107936382294, 900.3107886314392, 900.3107807636261, 900.3107843399048, 900.3107810020447, 900.3107888698578, 900.3107798099518, 900.310793876648, 900.3107960224152, 900.3107969760895, 900.3107953071594, 900.310804605484, 900.3107681274414, 900.3108062744141, 900.3107843399048, 900.3107657432556, 900.3107826709747, 900.3107998371124, 900.3107695579529, 900.3107903003693, 900.3107843399048, 900.3107969760895, 900.3107905387878, 900.3107659816742, 900.3107860088348, 900.3107793331146, 900.310786485672, 900.310786485672, 900.3107810020447, 900.3107903003693, 900.3107762336731, 900.3107867240906, 900.3107826709747, 900.3107876777649, 900.3107843399048, 900.3107650279999, 900.3107755184174, 900.3107740879059, 900.3107748031616, 900.3107619285583, 900.3107583522797, 900.3107657432556, 900.3107831478119, 900.3107876777649, 900.3107712268829, 900.3107838630676, 900.3107821941376, 900.3107924461365, 900.3107481002808, 900.3107891082764, 900.3107895851135, 900.3107810020447, 900.3107707500458, 900.3107695579529, 900.3107755184174, 900.3107860088348, 900.3107693195343, 900.3107829093933, 900.310783624649, 900.3107821941376, 900.3107635974884, 900.3107631206512, 900.3107805252075, 900.3107810020447, 900.3107883930206, 900.3107945919037, 900.3107769489288, 900.3107969760895, 900.3107666969299, 900.3108005523682, 900.3107917308807, 900.3108007907867, 900.3107509613037, 900.310802936554, 900.3107860088348, 900.3108112812042, 900.3107588291168, 900.3107838630676, 900.3108048439026, 900.3107640743256, 900.3107912540436, 900.3107678890228, 900.3107645511627, 900.3107874393463, 900.310786485672, 900.3107635974884, 900.3107919692993, 900.3108067512512], "test_loss": [188.82595896720886, 187.54351377487183, 186.62609243392944, 185.78346371650696, 184.9452269077301, 184.35309314727783, 183.84009170532227, 183.441561460495, 183.05649399757385, 182.77823948860168, 182.54242658615112, 182.34174466133118, 182.16649794578552, 182.01557445526123, 181.88383555412292, 181.7708089351654, 181.69442296028137, 181.62680959701538, 181.54320764541626, 181.52017188072205, 181.48135352134705, 181.4497218132019, 181.40975832939148, 181.37688302993774, 181.37563610076904, 181.3604552745819, 181.33577871322632, 181.31321907043457, 181.30964636802673, 181.29962754249573, 181.3295817375183, 181.32093739509583, 181.31058883666992, 181.30809664726257, 181.26783967018127, 181.30113005638123, 181.29711031913757, 181.27528643608093, 181.2835054397583, 181.26722145080566, 181.25542378425598, 181.2668581008911, 181.27210068702698, 181.26757669448853, 181.22252702713013, 181.26776003837585, 181.2043216228485, 181.24704885482788, 181.18724608421326, 181.25843358039856, 181.24324703216553, 181.20512461662292, 181.24214100837708, 181.22092866897583, 181.26406455039978, 181.2521674633026, 181.30285096168518, 181.2904019355774, 181.33706951141357, 181.35372018814087, 181.39304637908936, 181.4152045249939, 181.4806354045868, 181.57395815849304, 181.65348148345947, 181.72940635681152, 181.80031037330627, 181.85172867774963, 181.8793818950653, 181.8921616077423, 181.8982949256897, 181.90109276771545, 181.90257334709167, 181.90335869789124, 181.90367984771729, 181.90388464927673, 181.90402269363403, 181.90408563613892, 181.90413165092468, 181.90415477752686, 181.90416932106018, 181.90417909622192, 181.9041826725006, 181.90419220924377, 181.9041883945465, 181.90419602394104, 181.9041931629181, 181.9041931629181, 181.9041953086853, 181.90419602394104, 181.90419626235962, 181.904203414917, 181.90420055389404, 181.90419483184814, 181.90421271324158, 181.90421843528748, 181.90420866012573, 181.9042031764984, 181.90419793128967, 181.90420603752136, 181.90421295166016, 181.90420842170715, 181.9041965007782, 181.90420150756836, 181.90420842170715, 181.90420722961426, 181.90420508384705, 181.9042088985443, 181.904198884964, 181.90420866012573, 181.90421319007874, 181.90419363975525, 181.90420365333557, 181.9042181968689, 181.90420126914978, 181.90421652793884, 181.90420413017273, 181.90420269966125, 181.9042205810547, 181.90421414375305, 181.90421962738037, 181.9042148590088, 181.90420770645142, 181.90422296524048, 181.90422129631042, 181.90421628952026, 181.9042227268219, 181.90421080589294, 181.904212474823, 181.90420413017273, 181.90422081947327, 181.9042112827301, 181.9042284488678, 181.90421676635742, 181.90421628952026, 181.90421438217163, 181.90421175956726, 181.9042227268219, 181.90421295166016, 181.90422654151917, 181.90421724319458, 181.90422749519348, 181.9042205810547, 181.90422773361206, 181.9042191505432, 181.90422868728638, 181.90420413017273, 181.90423250198364, 181.90420985221863, 181.9042263031006, 181.90421962738037, 181.90421724319458, 181.90421390533447, 181.9042193889618, 181.90421152114868, 181.90422749519348, 181.90422344207764, 181.90422201156616, 181.90422010421753, 181.9042203426361, 181.904221534729, 181.90421628952026, 181.9042191505432, 181.90421152114868, 181.90421390533447, 181.90420842170715, 181.90422320365906, 181.90420603752136, 181.90422201156616, 181.90422368049622, 181.9042248725891, 181.90420746803284, 181.90422201156616, 181.90422177314758, 181.90422296524048, 181.90420794487, 181.9042296409607, 181.90421152114868, 181.90420866012573, 181.9042112827301, 181.9042112827301, 181.90421557426453, 181.90421867370605, 181.90421390533447, 181.90421986579895, 181.90422177314758, 181.9042248725891, 181.9042248725891, 181.90422463417053, 181.9042317867279, 181.9042088985443, 181.9042148590088, 181.90421986579895, 181.9042205810547, 181.90420532226562, 181.90422940254211, 181.90421533584595, 181.90421533584595, 181.904221534729, 181.9042248725891], "epoch_time": [88.3368411064148, 86.48447871208191, 86.45328879356384, 86.50192427635193, 86.63025522232056, 86.51217150688171, 86.46821594238281, 86.53005909919739, 86.4596917629242, 86.60073637962341, 86.4619414806366, 86.51346516609192, 86.5937671661377, 86.51812767982483, 86.56389355659485, 86.60205173492432, 86.65235209465027, 86.56028437614441, 86.57081484794617, 86.63939809799194, 86.51347756385803, 86.51749563217163, 86.535080909729, 86.49238204956055, 87.11080837249756, 87.05656576156616, 86.56234192848206, 86.54043483734131, 86.65856003761292, 86.4145987033844, 86.48705053329468, 86.5219178199768, 86.61009478569031, 86.68453407287598, 86.57113313674927, 86.58782172203064, 86.57188987731934, 86.59908413887024, 86.51355624198914, 86.613609790802, 86.5280110836029, 86.6157774925232, 86.68493032455444, 86.59499192237854, 86.5935046672821, 86.4949688911438, 86.57508969306946, 86.58295941352844, 86.60681939125061, 86.49964237213135, 86.51366138458252, 86.57650971412659, 86.51510429382324, 86.55902767181396, 86.57887411117554, 86.56325101852417, 86.57128739356995, 86.53320479393005, 86.59565377235413, 86.61445593833923, 86.54247093200684, 86.56369709968567, 86.56890749931335, 86.7418167591095, 86.5905408859253, 86.5567045211792, 86.524343252182, 86.62781119346619, 86.49309349060059, 86.71408605575562, 86.61087322235107, 86.55763220787048, 86.54708170890808, 86.49501776695251, 86.57948040962219, 86.48258519172668, 86.54515314102173, 86.45861840248108, 86.50518798828125, 86.58703112602234, 86.55767941474915, 86.56704688072205, 86.53902173042297, 86.6137113571167, 86.6149218082428, 86.58709526062012, 87.04670476913452, 86.61558103561401, 86.57672166824341, 86.51948046684265, 86.5989134311676, 87.44301676750183, 86.79745101928711, 86.5421187877655, 87.14546275138855, 86.52320098876953, 86.53751945495605, 86.56069731712341, 86.56166458129883, 86.66017436981201, 86.8025815486908, 86.56500673294067, 86.55628156661987, 86.52229738235474, 86.50128531455994, 86.61829352378845, 86.54333758354187, 86.58963418006897, 86.5575168132782, 86.61217951774597, 86.590576171875, 86.5935525894165, 86.58758854866028, 86.58340954780579, 86.47880363464355, 86.64098286628723, 86.57263660430908, 86.5905339717865, 86.5451135635376, 86.55124402046204, 86.58705854415894, 86.72168278694153, 86.82153391838074, 86.6183533668518, 86.76574563980103, 86.57073140144348, 86.58510494232178, 86.62697958946228, 86.7422878742218, 86.55238175392151, 86.5418610572815, 86.49882555007935, 86.61689567565918, 86.59955930709839, 86.5789623260498, 86.659987449646, 86.63867735862732, 86.56774377822876, 86.54155278205872, 86.66484689712524, 86.61630487442017, 86.58620572090149, 86.64840388298035, 86.5915904045105, 86.60906839370728, 86.54582238197327, 86.66133213043213, 86.65080165863037, 86.55750441551208, 86.55178451538086, 86.58987855911255, 86.65266060829163, 86.56060218811035, 86.54956674575806, 86.5150454044342, 86.48972606658936, 86.61533856391907, 86.60241508483887, 86.52916717529297, 86.62334513664246, 86.55289936065674, 86.51657295227051, 86.56609010696411, 86.4738039970398, 86.51440763473511, 86.49237394332886, 86.45773243904114, 86.52422642707825, 86.53510808944702, 86.50362253189087, 86.56034231185913, 86.49673271179199, 86.56982922554016, 86.62360715866089, 86.45852494239807, 86.58362364768982, 86.52209973335266, 86.45908498764038, 86.75364685058594, 86.62845277786255, 86.49429702758789, 86.32429790496826, 86.3360824584961, 87.85195136070251, 86.37850213050842, 86.71843671798706, 86.30093836784363, 86.62542390823364, 86.54567909240723, 86.61715269088745, 86.56987953186035, 86.65463614463806, 86.72186470031738, 86.50065469741821, 86.50485610961914, 86.78453779220581, 86.66399192810059, 86.77298784255981, 86.38104844093323, 86.37753987312317]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr1e-07-wdecay1000.0000000000001-seed43.json <==
{"train_acc": [10.494, 10.458, 10.68, 10.72, 10.846, 11.028, 11.11, 11.356, 11.542, 11.494, 11.876, 12.03, 12.34, 12.674, 12.808, 13.064, 13.442, 13.476, 13.816, 14.196, 14.426, 14.438, 14.71, 14.756, 14.84, 15.026, 15.254, 15.326, 15.278, 15.358, 15.624, 15.546, 15.548, 15.746, 15.736, 15.78, 15.662, 15.756, 15.786, 15.77, 15.736, 15.654, 15.752, 15.808, 15.786, 15.774, 15.69, 15.64, 15.694, 15.78, 15.692, 15.764, 15.882, 15.868, 15.836, 15.782, 15.786, 15.956, 15.812, 16.078, 16.074, 16.074, 16.24, 16.462, 16.8, 16.638, 14.632, 14.204, 13.976, 13.66, 13.438, 13.01, 12.736, 12.57, 12.43, 12.602, 12.566, 12.908, 12.988, 12.634, 11.636, 10.578, 10.08, 10.088, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 9.81, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [10.34, 10.39, 10.52, 10.63, 10.72, 10.93, 11.01, 11.17, 11.42, 11.7, 11.53, 11.84, 12.34, 12.59, 12.8, 13.09, 13.46, 13.66, 13.78, 14.33, 14.53, 14.51, 14.76, 15.11, 15.3, 15.56, 15.6, 15.76, 15.93, 16.0, 15.8, 16.04, 15.82, 15.83, 16.18, 15.98, 15.88, 16.14, 16.26, 16.16, 16.1, 16.03, 16.1, 15.86, 16.05, 16.07, 16.15, 16.05, 16.21, 15.98, 16.16, 15.94, 16.1, 16.09, 16.18, 16.17, 16.37, 16.27, 16.06, 15.99, 16.28, 16.29, 16.56, 17.02, 17.37, 16.96, 14.51, 14.15, 13.79, 13.44, 13.1, 12.96, 12.42, 12.31, 12.41, 12.37, 12.7, 12.91, 12.96, 12.11, 11.54, 10.5, 10.04, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [926.2623949050903, 920.9612638950348, 915.7485110759735, 911.8236417770386, 908.9983251094818, 905.9006922245026, 903.8825147151947, 902.0523593425751, 900.5380508899689, 899.5361421108246, 898.4822301864624, 897.5034649372101, 897.0765018463135, 896.470785856247, 896.0898070335388, 895.5599586963654, 895.1748909950256, 895.1412696838379, 894.8193366527557, 894.7510330677032, 894.5758335590363, 894.5159747600555, 894.6057422161102, 894.5336346626282, 894.5617408752441, 894.5894312858582, 894.486540555954, 894.5625922679901, 894.6007936000824, 894.6508388519287, 894.685350894928, 894.7092702388763, 894.7542352676392, 894.8478949069977, 894.8027060031891, 894.895534992218, 894.9630737304688, 895.0640172958374, 895.1106615066528, 895.1332454681396, 895.1973176002502, 895.2262606620789, 895.2963690757751, 895.3494839668274, 895.4328479766846, 895.4820997714996, 895.5762476921082, 895.6151361465454, 895.7083702087402, 895.7908418178558, 895.8728623390198, 896.0118606090546, 896.1042370796204, 896.2205922603607, 896.3784594535828, 896.5685136318207, 896.735208272934, 896.9078419208527, 897.1439130306244, 897.338098526001, 897.5726969242096, 897.8335182666779, 898.1135222911835, 898.4152460098267, 898.76322889328, 899.1418657302856, 899.5148587226868, 899.8329241275787, 900.0556390285492, 900.1828954219818, 900.2462985515594, 900.2771880626678, 900.2927956581116, 900.3007624149323, 900.3049323558807, 900.3074371814728, 900.3087210655212, 900.3095488548279, 900.3101279735565, 900.3103890419006, 900.3105659484863, 900.3107442855835, 900.3108191490173, 900.3108139038086, 900.3107793331146, 900.310852766037, 900.3108673095703, 900.3108556270599, 900.3108067512512, 900.310861825943, 900.3108313083649, 900.3108632564545, 900.3108689785004, 900.3108599185944, 900.3108570575714, 900.3108217716217, 900.3108687400818, 900.310816526413, 900.310816526413, 900.3108167648315, 900.3108263015747, 900.3108422756195, 900.3107833862305, 900.3108026981354, 900.3107705116272, 900.3108184337616, 900.3108429908752, 900.3108193874359, 900.3108260631561, 900.3108100891113, 900.3107979297638, 900.3108007907867, 900.3108117580414, 900.3108053207397, 900.310788154602, 900.3107988834381, 900.3107752799988, 900.3107869625092, 900.3107979297638, 900.3107883930206, 900.3107969760895, 900.3107936382294, 900.3108131885529, 900.3108026981354, 900.3108043670654, 900.310798406601, 900.310798406601, 900.3107979297638, 900.3107872009277, 900.3107717037201, 900.3107862472534, 900.3107743263245, 900.3107781410217, 900.3107805252075, 900.3107793331146, 900.3107814788818, 900.3107872009277, 900.3107759952545, 900.3107933998108, 900.3107898235321, 900.3107705116272, 900.3107876777649, 900.3107857704163, 900.3107845783234, 900.3107802867889, 900.3107743263245, 900.3107874393463, 900.3107886314392, 900.3107960224152, 900.310804605484, 900.3107759952545, 900.3107976913452, 900.310818195343, 900.3108005523682, 900.3107869625092, 900.310798406601, 900.3107721805573, 900.3107686042786, 900.3107798099518, 900.3107833862305, 900.3108031749725, 900.3107779026031, 900.3107948303223, 900.3107612133026, 900.3107857704163, 900.3107826709747, 900.310747385025, 900.3107898235321, 900.3108155727386, 900.3107807636261, 900.310797214508, 900.3107671737671, 900.3107843399048, 900.310786485672, 900.310788154602, 900.3107829093933, 900.3107645511627, 900.3107986450195, 900.3108189105988, 900.3107750415802, 900.3107802867889, 900.3108148574829, 900.3107917308807, 900.3107724189758, 900.310779094696, 900.3107810020447, 900.3107852935791, 900.3107635974884, 900.3107602596283, 900.3107664585114, 900.3107814788818, 900.3107919692993, 900.3108270168304, 900.3107619285583, 900.3107860088348, 900.3107922077179, 900.3108024597168, 900.3107757568359, 900.3108019828796, 900.3108186721802], "test_loss": [186.16627621650696, 185.24292540550232, 184.5405855178833, 183.81829142570496, 183.34865522384644, 182.90457105636597, 182.5494899749756, 182.26043605804443, 182.02708911895752, 181.78640341758728, 181.69830918312073, 181.48256635665894, 181.36736536026, 181.29223203659058, 181.226984500885, 181.14924693107605, 181.041339635849, 181.02762985229492, 181.05878806114197, 181.00694966316223, 180.9575047492981, 180.99460339546204, 180.93664836883545, 180.9323387145996, 180.91809701919556, 180.90798568725586, 180.93819880485535, 180.87596726417542, 180.88590502738953, 180.91155409812927, 180.94679951667786, 180.91414141654968, 180.94622611999512, 180.9819371700287, 180.90565991401672, 180.95374250411987, 180.93812608718872, 180.93387532234192, 180.93809604644775, 180.93540358543396, 180.92337489128113, 180.9404273033142, 180.91502475738525, 180.95528364181519, 180.9498598575592, 180.94211626052856, 180.89911651611328, 180.97469878196716, 180.84368467330933, 180.99538731575012, 180.96368741989136, 181.00201630592346, 180.92840456962585, 181.0056083202362, 181.04837274551392, 181.11103177070618, 181.0952045917511, 181.13945388793945, 181.2293038368225, 181.24588131904602, 181.2873673439026, 181.35510849952698, 181.43908166885376, 181.49236702919006, 181.59460163116455, 181.67952609062195, 181.76273608207703, 181.82966780662537, 181.86437821388245, 181.88432049751282, 181.89417123794556, 181.89923191070557, 181.90142345428467, 181.90273118019104, 181.90347862243652, 181.90381693840027, 181.904048204422, 181.904198884964, 181.90426659584045, 181.90431380271912, 181.9043436050415, 181.90436124801636, 181.9043688774109, 181.90437293052673, 181.90436816215515, 181.90437054634094, 181.90436506271362, 181.90435814857483, 181.9043517112732, 181.90435194969177, 181.90434336662292, 181.9043357372284, 181.90433812141418, 181.90433025360107, 181.90432834625244, 181.9043288230896, 181.9043252468109, 181.90431380271912, 181.90430903434753, 181.90430760383606, 181.90430212020874, 181.9043002128601, 181.9043004512787, 181.9043002128601, 181.90428590774536, 181.90428256988525, 181.90429162979126, 181.9042775630951, 181.9042751789093, 181.90427589416504, 181.90429282188416, 181.9042613506317, 181.90427136421204, 181.90426421165466, 181.9042730331421, 181.90425419807434, 181.90425896644592, 181.90426778793335, 181.9042570590973, 181.90426540374756, 181.9042637348175, 181.9042637348175, 181.90425753593445, 181.9042694568634, 181.9042510986328, 181.90424251556396, 181.9042477607727, 181.90424060821533, 181.904235124588, 181.9042568206787, 181.90424299240112, 181.90424990653992, 181.90423583984375, 181.90425872802734, 181.9042534828186, 181.9042387008667, 181.9042363166809, 181.90424633026123, 181.90424013137817, 181.90424942970276, 181.90422821044922, 181.90425062179565, 181.90424418449402, 181.90423488616943, 181.9042308330536, 181.9042296409607, 181.90423011779785, 181.90423846244812, 181.90423440933228, 181.9042408466339, 181.90423250198364, 181.9042453765869, 181.90424180030823, 181.90423440933228, 181.90423035621643, 181.90424346923828, 181.9042387008667, 181.90423154830933, 181.9042284488678, 181.90424060821533, 181.90423774719238, 181.90423274040222, 181.9042329788208, 181.9042408466339, 181.9042363166809, 181.9042308330536, 181.9042251110077, 181.90423727035522, 181.90423727035522, 181.90423369407654, 181.90423250198364, 181.90424799919128, 181.9042408466339, 181.90423798561096, 181.90423607826233, 181.90422892570496, 181.9042239189148, 181.90424036979675, 181.90424275398254, 181.90423703193665, 181.9042353630066, 181.9042453765869, 181.9042296409607, 181.90424299240112, 181.90423917770386, 181.90423154830933, 181.90423321723938, 181.90422940254211, 181.90422916412354, 181.90422368049622, 181.90424418449402, 181.9042398929596, 181.90424180030823, 181.90423560142517, 181.90423488616943, 181.90423607826233, 181.90423250198364, 181.90423488616943, 181.90422701835632, 181.90425038337708], "epoch_time": [46.12338590621948, 43.93826746940613, 43.8520724773407, 43.85899782180786, 43.89048171043396, 43.96224021911621, 43.906688928604126, 44.02586817741394, 44.05636477470398, 43.99172759056091, 43.96552491188049, 43.958667039871216, 44.04710149765015, 43.90528416633606, 43.966084003448486, 43.941938400268555, 44.02421450614929, 44.125837326049805, 43.925984621047974, 44.06100940704346, 44.287619829177856, 44.02557325363159, 44.071160078048706, 44.0823860168457, 44.1505446434021, 44.20336580276489, 44.11333656311035, 43.92561411857605, 43.844531774520874, 43.97150540351868, 44.12895178794861, 44.24263596534729, 44.406245470047, 44.30347037315369, 44.31914448738098, 44.291966915130615, 44.357502937316895, 44.384355545043945, 44.18583559989929, 44.225428104400635, 44.31902241706848, 44.28240704536438, 44.32638072967529, 44.218923568725586, 44.18686580657959, 44.21940302848816, 44.50156307220459, 44.35144925117493, 44.317561864852905, 44.45982336997986, 44.18637561798096, 44.14784216880798, 44.53709840774536, 44.286009788513184, 44.34488034248352, 44.25117063522339, 44.396499156951904, 44.43970704078674, 44.234641551971436, 44.19797444343567, 43.95624756813049, 44.11565852165222, 44.0833797454834, 44.13190746307373, 44.363330125808716, 44.09734869003296, 44.382184982299805, 43.692983865737915, 44.06328058242798, 44.01396346092224, 44.095054388046265, 44.085915327072144, 44.03091073036194, 44.065707206726074, 44.232630491256714, 44.03963780403137, 44.011441707611084, 43.918383836746216, 43.967937707901, 43.98699069023132, 43.83017182350159, 43.89517617225647, 43.83953619003296, 44.242403745651245, 43.7715699672699, 43.99368691444397, 43.96412754058838, 43.86477756500244, 43.94724369049072, 43.96657204627991, 43.83757948875427, 43.91325616836548, 43.90656042098999, 43.710551738739014, 43.89201617240906, 44.21526765823364, 44.188817739486694, 44.217798948287964, 44.33733296394348, 44.23559498786926, 44.33396673202515, 44.238348722457886, 44.2058207988739, 44.33454704284668, 44.167978048324585, 44.19895267486572, 44.112292528152466, 44.14623022079468, 44.14536094665527, 44.10628795623779, 44.276670694351196, 44.29393529891968, 44.277188777923584, 44.08468508720398, 44.18042755126953, 44.228495359420776, 44.32344698905945, 44.24536466598511, 44.16061592102051, 44.29897713661194, 44.27342653274536, 44.37356901168823, 44.16123843193054, 44.028043031692505, 44.003087282180786, 43.954320430755615, 43.93319272994995, 43.924506187438965, 44.10312747955322, 44.12824630737305, 44.1982581615448, 44.209357023239136, 44.02960777282715, 43.833789110183716, 43.87683963775635, 44.20643377304077, 43.937177658081055, 43.949668169021606, 43.7269082069397, 43.83390951156616, 43.771899700164795, 44.18036770820618, 43.88999128341675, 43.87426257133484, 43.72728657722473, 43.77014231681824, 43.98798179626465, 43.88356423377991, 43.84616136550903, 43.999972343444824, 43.85004782676697, 43.91260004043579, 43.73027420043945, 43.85089731216431, 43.87020707130432, 43.864004135131836, 43.80317831039429, 43.77139353752136, 44.0297315120697, 43.93523359298706, 43.95571565628052, 44.14267539978027, 44.13670754432678, 44.02881407737732, 44.288365602493286, 44.11775755882263, 44.036343574523926, 44.3859589099884, 44.05643677711487, 43.929306983947754, 44.10450720787048, 43.898319721221924, 44.27459788322449, 44.26976561546326, 44.180304288864136, 44.22467255592346, 44.163389921188354, 44.229575395584106, 44.058287382125854, 44.111759185791016, 44.235899209976196, 44.15605449676514, 44.144479751586914, 44.245033979415894, 44.20639777183533, 44.01826858520508, 44.31451177597046, 44.064892530441284, 44.16371536254883, 44.24681377410889, 43.93163871765137, 44.00145864486694, 44.0914626121521, 43.9991340637207, 44.0077223777771, 43.96314072608948, 44.003987312316895, 43.91394090652466, 43.88493776321411, 43.935906410217285]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr1e-07-wdecay1000.0000000000001-seed44.json <==
{"train_acc": [11.718, 12.052, 11.992, 12.098, 12.148, 12.276, 12.472, 12.47, 12.56, 12.664, 12.818, 12.852, 13.09, 13.05, 13.212, 13.376, 13.44, 13.676, 13.682, 13.748, 13.772, 14.044, 14.098, 13.978, 14.134, 14.206, 14.056, 14.088, 14.432, 14.356, 14.234, 14.376, 14.28, 14.572, 14.672, 14.512, 14.588, 14.514, 14.666, 14.664, 14.704, 14.728, 14.804, 14.894, 14.964, 14.79, 14.864, 14.89, 15.088, 14.934, 15.064, 15.078, 15.02, 15.274, 15.304, 15.368, 15.186, 15.032, 15.482, 15.474, 15.422, 15.85, 15.868, 15.918, 15.872, 15.878, 15.152, 15.016, 14.634, 13.594, 12.436, 11.048, 10.362, 10.11, 9.998, 10.004, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [12.36, 12.27, 12.35, 12.62, 12.5, 12.68, 13.01, 12.87, 12.75, 12.78, 13.08, 12.99, 13.11, 13.08, 13.17, 13.2, 13.11, 13.28, 13.27, 13.23, 13.34, 13.17, 13.33, 13.31, 13.22, 13.25, 13.21, 13.37, 13.29, 13.46, 13.4, 13.09, 13.15, 13.44, 13.56, 13.54, 13.43, 13.47, 13.57, 13.36, 13.27, 13.6, 13.41, 13.47, 13.46, 13.43, 13.71, 13.71, 13.9, 13.8, 13.74, 13.75, 13.59, 13.74, 14.09, 13.99, 13.92, 14.16, 14.76, 14.79, 14.79, 14.64, 14.16, 14.81, 15.04, 14.9, 14.29, 14.06, 13.73, 12.4, 11.34, 10.64, 10.18, 10.01, 9.99, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [944.3726999759674, 936.6870248317719, 930.3656334877014, 924.8865563869476, 920.3487429618835, 916.5699670314789, 912.9436206817627, 910.4289095401764, 907.9939410686493, 906.1648766994476, 904.540191411972, 903.3981213569641, 902.1747143268585, 901.2603430747986, 900.5006008148193, 899.7974364757538, 899.2779195308685, 898.8456883430481, 898.4723088741302, 898.1124310493469, 897.992550611496, 897.7585258483887, 897.5572035312653, 897.4816241264343, 897.3430209159851, 897.2916803359985, 897.2182426452637, 897.1768515110016, 897.0962986946106, 897.1530921459198, 897.098484992981, 897.1321070194244, 897.1697516441345, 897.1179060935974, 897.2176640033722, 897.2416124343872, 897.2686564922333, 897.2802019119263, 897.3018624782562, 897.351068019867, 897.3712377548218, 897.4490399360657, 897.4713566303253, 897.5203688144684, 897.5336527824402, 897.5994718074799, 897.6481041908264, 897.7205607891083, 897.778003692627, 897.8549065589905, 897.916467666626, 897.9994094371796, 898.0549581050873, 898.1396622657776, 898.2338166236877, 898.3371233940125, 898.4582958221436, 898.5716915130615, 898.7146286964417, 898.8474509716034, 898.9953918457031, 899.1452314853668, 899.3369140625, 899.5346298217773, 899.7443878650665, 899.9467539787292, 900.1034569740295, 900.1999135017395, 900.2527883052826, 900.2796189785004, 900.2936208248138, 900.3011589050293, 900.3051290512085, 900.307487487793, 900.3088629245758, 900.3096251487732, 900.3100962638855, 900.3104541301727, 900.3106846809387, 900.3107614517212, 900.3108394145966, 900.3107891082764, 900.3109431266785, 900.3108630180359, 900.3109111785889, 900.310882806778, 900.3108868598938, 900.3109383583069, 900.3108823299408, 900.310891866684, 900.3108487129211, 900.3108766078949, 900.3108432292938, 900.3108973503113, 900.310845375061, 900.3108243942261, 900.310872554779, 900.3108384609222, 900.3108665943146, 900.3108429908752, 900.3108518123627, 900.3108062744141, 900.3108150959015, 900.3108053207397, 900.3108510971069, 900.3108079433441, 900.3108203411102, 900.3108041286469, 900.3108232021332, 900.3107793331146, 900.3107986450195, 900.3107953071594, 900.3107991218567, 900.3108043670654, 900.3107807636261, 900.3108024597168, 900.3108081817627, 900.3107922077179, 900.3108351230621, 900.3108062744141, 900.3108038902283, 900.3107810020447, 900.3107950687408, 900.310802936554, 900.3108232021332, 900.3107943534851, 900.3107862472534, 900.3107950687408, 900.3107786178589, 900.310798406601, 900.3107750415802, 900.3107724189758, 900.3107936382294, 900.3107891082764, 900.3107690811157, 900.31077003479, 900.310793876648, 900.3107907772064, 900.3107953071594, 900.3107931613922, 900.3107912540436, 900.3107912540436, 900.3107850551605, 900.310792684555, 900.310784816742, 900.3107869625092, 900.3107995986938, 900.3108062744141, 900.3107898235321, 900.3107960224152, 900.3107764720917, 900.3107845783234, 900.3107852935791, 900.3108026981354, 900.3107824325562, 900.3107962608337, 900.3107869625092, 900.3108050823212, 900.3107712268829, 900.3107931613922, 900.3107917308807, 900.3108093738556, 900.3107697963715, 900.3107988834381, 900.3107903003693, 900.3108212947845, 900.3107614517212, 900.3108186721802, 900.3107981681824, 900.3108279705048, 900.3107736110687, 900.3108105659485, 900.3107860088348, 900.3108005523682, 900.3107981681824, 900.3107664585114, 900.3107793331146, 900.3108294010162, 900.3108241558075, 900.3107943534851, 900.3108010292053, 900.310786485672, 900.3108184337616, 900.3107855319977, 900.3108010292053, 900.3107962608337, 900.3108263015747, 900.3107697963715, 900.310791015625, 900.3107941150665, 900.3108079433441, 900.3108081817627, 900.3107891082764, 900.3107824325562, 900.3108065128326, 900.3108236789703, 900.310791015625, 900.3107590675354, 900.3107964992523, 900.310797214508], "test_loss": [189.2634060382843, 188.02238297462463, 186.9008665084839, 185.90444946289062, 185.19026684761047, 184.53775835037231, 184.0015208721161, 183.53766131401062, 183.15337491035461, 182.8526575565338, 182.56404995918274, 182.365327835083, 182.1789059638977, 182.0343518257141, 181.90367126464844, 181.81607103347778, 181.7400026321411, 181.6680245399475, 181.60575461387634, 181.58568716049194, 181.54149293899536, 181.51626086235046, 181.4952130317688, 181.48150324821472, 181.48318481445312, 181.4625163078308, 181.4649212360382, 181.4574511051178, 181.4573678970337, 181.46088576316833, 181.4629945755005, 181.47521686553955, 181.47848963737488, 181.46922206878662, 181.45974326133728, 181.4824879169464, 181.482577085495, 181.48877620697021, 181.48970699310303, 181.50514221191406, 181.51956701278687, 181.5125286579132, 181.5232231616974, 181.53661966323853, 181.53950381278992, 181.55836367607117, 181.55415201187134, 181.570063829422, 181.5721800327301, 181.58413100242615, 181.58687663078308, 181.60015678405762, 181.61954307556152, 181.62224912643433, 181.61656999588013, 181.63888716697693, 181.66687321662903, 181.6782739162445, 181.67368984222412, 181.6972188949585, 181.71508765220642, 181.74523854255676, 181.77595043182373, 181.79704666137695, 181.8291893005371, 181.85422730445862, 181.87718534469604, 181.88928270339966, 181.89582133293152, 181.89954948425293, 181.90158224105835, 181.9026017189026, 181.90325284004211, 181.9036409854889, 181.9038507938385, 181.90399742126465, 181.90407609939575, 181.90412545204163, 181.90416312217712, 181.9041883945465, 181.90420031547546, 181.90420532226562, 181.90421056747437, 181.90421724319458, 181.90421676635742, 181.90422010421753, 181.9042181968689, 181.90421962738037, 181.90421843528748, 181.90421223640442, 181.9042181968689, 181.90421891212463, 181.90421986579895, 181.90422081947327, 181.90422248840332, 181.90422320365906, 181.90421891212463, 181.9042239189148, 181.90421891212463, 181.9042263031006, 181.9042193889618, 181.90422463417053, 181.90420842170715, 181.90420866012573, 181.90422701835632, 181.90421104431152, 181.90421628952026, 181.90422010421753, 181.90421772003174, 181.90422296524048, 181.9042100906372, 181.90422677993774, 181.904212474823, 181.90422534942627, 181.90422129631042, 181.90420961380005, 181.90422010421753, 181.9042296409607, 181.9042146205902, 181.90422773361206, 181.90423130989075, 181.90420937538147, 181.904212474823, 181.9042329788208, 181.90421295166016, 181.9042239189148, 181.90420866012573, 181.90422248840332, 181.9042248725891, 181.90423226356506, 181.90423250198364, 181.90421557426453, 181.90422439575195, 181.9042148590088, 181.9042158126831, 181.90422105789185, 181.90420627593994, 181.90423107147217, 181.90421652793884, 181.904217004776, 181.90421795845032, 181.90422463417053, 181.9042272567749, 181.90423035621643, 181.90421795845032, 181.90422081947327, 181.9042227268219, 181.9042363166809, 181.9042296409607, 181.90422463417053, 181.904226064682, 181.90422940254211, 181.90422773361206, 181.9042263031006, 181.90422415733337, 181.90422987937927, 181.90422415733337, 181.90422582626343, 181.90422248840332, 181.90422129631042, 181.90422248840332, 181.9042227268219, 181.9042248725891, 181.90422534942627, 181.9042272567749, 181.90422558784485, 181.9042284488678, 181.90422916412354, 181.9042329788208, 181.90423369407654, 181.90421271324158, 181.90423107147217, 181.90422773361206, 181.90422916412354, 181.90421175956726, 181.904230594635, 181.904217004776, 181.90424299240112, 181.90421652793884, 181.9042181968689, 181.90422129631042, 181.90422439575195, 181.90422463417053, 181.90422821044922, 181.90422916412354, 181.90423226356506, 181.9042296409607, 181.9042341709137, 181.90421724319458, 181.90421891212463, 181.90424036979675, 181.904221534729, 181.90422558784485, 181.90422797203064, 181.90422654151917, 181.9042329788208, 181.904212474823, 181.90421962738037, 181.90421748161316, 181.90422248840332], "epoch_time": [46.95561075210571, 44.24988389015198, 44.337656021118164, 44.60794687271118, 44.35482859611511, 44.32400846481323, 44.379661321640015, 44.33131504058838, 43.92724537849426, 44.46280312538147, 44.179243087768555, 44.31354236602783, 44.42696166038513, 44.01900291442871, 44.206865310668945, 44.34169626235962, 44.28705048561096, 44.405040979385376, 44.407363414764404, 44.568703174591064, 44.53972911834717, 44.48438596725464, 43.93998646736145, 44.07321619987488, 44.03707671165466, 44.162424087524414, 44.21908092498779, 44.061299324035645, 44.046499490737915, 44.10963845252991, 44.09868288040161, 44.48172187805176, 44.174328088760376, 44.19433093070984, 44.32828092575073, 44.22645449638367, 44.09010624885559, 44.24041700363159, 44.19247508049011, 44.35775113105774, 43.87380123138428, 44.35422444343567, 44.37696599960327, 44.22356700897217, 44.57093119621277, 44.43674564361572, 44.20274543762207, 44.5047652721405, 44.32594656944275, 44.18817090988159, 44.43245720863342, 44.442014932632446, 44.22206711769104, 44.28024125099182, 44.353177547454834, 44.40299940109253, 44.51576805114746, 44.46969723701477, 44.40911841392517, 44.2904589176178, 44.39741611480713, 44.46021747589111, 44.75414729118347, 44.65757346153259, 44.8431134223938, 44.42592763900757, 44.588675022125244, 44.77266001701355, 44.421051263809204, 44.53250479698181, 44.53462791442871, 44.39266085624695, 44.22186255455017, 44.41216015815735, 44.36623954772949, 44.438045263290405, 44.40913915634155, 44.47787928581238, 44.57461953163147, 44.29589605331421, 44.25149941444397, 44.38759207725525, 44.510523319244385, 44.41623091697693, 44.431559324264526, 44.11477541923523, 44.21209001541138, 44.08624887466431, 44.17534589767456, 43.9885528087616, 44.01938271522522, 44.201695919036865, 44.07195425033569, 43.87318754196167, 44.56947302818298, 44.28216862678528, 44.25589466094971, 44.45754623413086, 44.114866495132446, 44.221062421798706, 43.91119742393494, 44.131441831588745, 44.35426902770996, 44.6343789100647, 44.343273878097534, 44.4462456703186, 44.462514877319336, 44.46723937988281, 44.36185956001282, 44.461472272872925, 44.10617971420288, 44.42280459403992, 44.351234912872314, 44.49176621437073, 44.42582035064697, 44.31787443161011, 44.58307147026062, 44.4755482673645, 44.47915267944336, 44.272462129592896, 44.407485485076904, 44.30643963813782, 44.14804267883301, 44.250195026397705, 44.15232849121094, 44.24668788909912, 44.38792061805725, 44.515064001083374, 44.6264922618866, 44.373207330703735, 44.30245566368103, 44.22872614860535, 44.37585639953613, 44.25868344306946, 44.38762831687927, 44.107720375061035, 44.36992335319519, 44.39483022689819, 44.14979004859924, 44.34109854698181, 44.51970458030701, 44.49266028404236, 44.415321350097656, 44.185484409332275, 44.50884556770325, 44.2383177280426, 44.34768986701965, 44.18224549293518, 44.23099184036255, 43.99505829811096, 44.3198401927948, 44.153891801834106, 44.49802827835083, 43.8139283657074, 44.11245107650757, 43.9770302772522, 44.26433277130127, 44.1118528842926, 44.335108280181885, 44.19675350189209, 44.13428616523743, 44.36821627616882, 44.27683877944946, 44.41212224960327, 44.24536180496216, 44.21518087387085, 44.11800789833069, 44.19042229652405, 44.3137948513031, 44.26126670837402, 44.29982113838196, 44.076682806015015, 44.422919034957886, 44.18928527832031, 44.50530171394348, 44.223567962646484, 44.45661520957947, 44.43068480491638, 44.48490595817566, 44.23270583152771, 44.40782427787781, 44.063172578811646, 44.05294060707092, 44.18866753578186, 44.21109127998352, 44.15374135971069, 44.45974612236023, 44.32942843437195, 44.46114897727966, 44.14405107498169, 44.32606315612793, 44.32924032211304, 44.21513748168945, 44.24721813201904, 44.378928899765015, 44.333643674850464, 44.48096990585327, 44.532209396362305, 44.375558614730835, 44.316410541534424]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr5e-05-wdecay2.0-seed42.json <==
{"train_acc": [19.456, 29.13, 34.7, 38.46, 41.564, 44.53, 47.616, 50.398, 52.958, 55.254, 57.774, 60.336, 62.526, 64.416, 66.792, 68.596, 70.08, 71.658, 73.368, 74.686, 76.008, 77.638, 78.748, 79.97, 80.916, 82.116, 83.174, 83.79, 84.564, 85.286, 85.858, 86.53, 86.93, 87.706, 88.01, 88.574, 88.81, 89.584, 89.584, 89.926, 90.288, 90.734, 90.976, 91.108, 91.51, 91.4, 91.856, 92.108, 92.192, 92.358, 92.3, 92.544, 93.01, 92.788, 92.82, 93.11, 93.25, 93.336, 93.43, 93.546, 93.464, 93.702, 93.836, 93.888, 93.862, 93.858, 94.156, 93.932, 94.2, 94.348, 94.264, 94.364, 94.3, 94.624, 94.54, 94.794, 95.024, 95.218, 95.084, 95.324, 95.226, 95.49, 95.394, 95.362, 95.542, 95.726, 95.376, 95.568, 95.76, 95.752, 95.706, 95.676, 95.846, 95.586, 95.76, 95.734, 96.114, 95.908, 96.052, 96.022, 96.38, 96.12, 96.05, 96.38, 96.318, 96.15, 96.196, 96.418, 96.342, 96.414, 96.434, 96.326, 96.434, 96.524, 96.268, 96.648, 96.348, 96.52, 96.634, 96.644, 96.63, 96.506, 96.38, 96.8, 96.838, 96.496, 96.58, 96.686, 96.498, 96.776, 96.506, 96.854, 96.826, 96.786, 96.928, 96.668, 96.884, 96.818, 96.816, 96.896, 96.74, 96.888, 96.786, 96.876, 96.702, 96.902, 96.888, 97.11, 96.926, 96.804, 98.766, 99.328, 99.468, 99.526, 99.61, 99.712, 99.734, 99.746, 99.794, 99.752, 99.788, 99.79, 99.826, 99.772, 99.836, 99.816, 99.844, 99.844, 99.836, 99.842, 99.86, 99.846, 99.826, 99.822, 99.848, 99.812, 99.838, 99.842, 99.818, 99.86, 99.838, 99.872, 99.85, 99.826, 99.844, 99.868, 99.828, 99.818, 99.882, 99.836, 99.844, 99.794, 99.814, 99.812, 99.838, 99.802, 99.8, 99.852, 99.772, 99.796], "test_acc": [25.96, 33.94, 37.6, 41.73, 43.8, 47.28, 49.82, 52.67, 54.87, 56.21, 58.73, 58.09, 61.99, 65.72, 66.96, 67.84, 69.42, 71.36, 71.97, 74.22, 75.44, 75.93, 77.16, 77.26, 78.36, 79.07, 80.72, 77.9, 81.51, 79.4, 82.48, 81.1, 81.65, 83.7, 83.49, 83.04, 84.39, 84.94, 80.69, 82.61, 82.87, 84.48, 84.79, 83.1, 84.11, 84.61, 83.48, 84.06, 82.97, 84.45, 84.36, 85.48, 87.04, 84.53, 82.33, 86.71, 87.46, 83.99, 83.1, 86.07, 87.4, 85.86, 88.18, 89.11, 85.07, 88.48, 87.1, 85.49, 89.42, 85.34, 87.48, 87.59, 87.85, 88.39, 85.93, 89.35, 88.12, 88.49, 88.71, 89.58, 89.11, 89.13, 88.62, 87.06, 85.42, 88.34, 88.24, 85.23, 86.94, 88.85, 89.19, 84.23, 85.72, 86.8, 89.2, 86.84, 88.03, 88.59, 86.23, 89.04, 90.12, 80.27, 85.44, 88.36, 86.04, 87.43, 88.62, 89.67, 88.88, 89.07, 87.78, 88.72, 90.31, 90.35, 88.9, 87.78, 88.53, 90.56, 87.13, 88.76, 89.57, 86.84, 89.95, 88.44, 90.69, 88.57, 90.46, 89.94, 86.14, 88.98, 89.89, 89.12, 89.08, 86.3, 86.34, 88.65, 88.1, 86.47, 88.63, 91.1, 89.15, 88.61, 87.67, 87.56, 87.98, 85.68, 90.17, 90.22, 87.84, 87.96, 93.52, 93.72, 93.75, 93.97, 94.1, 94.04, 94.01, 93.96, 93.94, 93.86, 93.98, 93.77, 93.86, 93.83, 93.92, 93.78, 93.84, 93.75, 93.8, 93.81, 93.86, 93.86, 93.92, 93.7, 93.77, 93.76, 93.7, 93.68, 93.75, 93.63, 93.69, 93.65, 93.6, 93.61, 93.54, 93.48, 93.53, 93.59, 93.78, 93.56, 93.58, 93.19, 93.71, 93.44, 93.62, 93.43, 93.53, 93.28, 92.52, 93.43], "train_loss": [840.9494813680649, 735.5100762844086, 679.2075692415237, 640.7806539535522, 608.7684438228607, 580.0375291109085, 553.2237255573273, 527.6931785345078, 503.6547453403473, 480.96110051870346, 457.2117825746536, 433.70874977111816, 409.93571788072586, 389.08182805776596, 369.1391475200653, 347.7345420718193, 332.81456488370895, 316.27073949575424, 299.10564452409744, 286.0209496617317, 272.5222895145416, 257.5555581152439, 244.7113875746727, 233.64623430371284, 222.8865878880024, 210.61520493030548, 200.2891105413437, 192.47974500060081, 185.1882574558258, 177.55112850666046, 170.42818169295788, 165.0896486490965, 158.67383128404617, 152.11560045182705, 146.92117342352867, 141.74207355082035, 138.05893842875957, 131.3558827638626, 130.29964756965637, 127.32817693054676, 123.00302448868752, 118.66167920827866, 116.41762511432171, 115.28383734822273, 109.99794082343578, 111.14669041335583, 107.7113889157772, 104.7381002753973, 103.32333844155073, 101.72316312789917, 101.58473953604698, 100.87457243353128, 97.14590965211391, 98.30383417755365, 98.23298867046833, 95.1367711275816, 94.46435353904963, 93.18899852782488, 92.38049032539129, 92.39283444732428, 93.01062012463808, 90.62783098220825, 89.30892000347376, 89.33172304928303, 90.34423496574163, 89.26469904184341, 87.04477537423372, 89.93643403798342, 87.5169322937727, 84.9595430791378, 85.60479315370321, 86.06832487881184, 86.76711932569742, 83.42617212980986, 83.44107637554407, 81.04717074334621, 77.80299177020788, 76.07511127740145, 76.59586632996798, 73.14616850018501, 74.90824440866709, 72.02293535321951, 72.09886074066162, 72.203119084239, 70.93868210911751, 68.26125818490982, 70.33936976641417, 68.96709819883108, 67.21539441496134, 66.75638036429882, 66.33391977101564, 66.97809791564941, 65.65980562567711, 66.79845447838306, 65.79213317856193, 64.79847490787506, 61.29413282126188, 62.415695674717426, 61.23931985348463, 61.49961655959487, 58.860268998891115, 60.355454601347446, 60.94922301918268, 58.04948586970568, 57.03241823613644, 59.47260186076164, 58.971126936376095, 56.74868991225958, 56.449448104947805, 55.63797738403082, 54.791186179965734, 56.75260375067592, 55.072742998600006, 54.245241314172745, 56.72611648961902, 52.275206085294485, 54.775866996496916, 54.66971564665437, 52.82186437025666, 52.11252597719431, 52.41205482184887, 53.11911278218031, 54.091144505888224, 50.20816580206156, 49.937584955245256, 52.464902859181166, 52.34613685682416, 50.63133890554309, 52.532956555485725, 49.038676012307405, 51.26822945848107, 48.763982463628054, 47.93127292767167, 49.51153876259923, 47.71552947163582, 50.45720653608441, 47.61591364815831, 47.9101444222033, 48.68750808387995, 48.05685692280531, 48.771501157432795, 47.970126047730446, 47.693900406360626, 47.80451276153326, 49.43896126374602, 46.999716740101576, 47.77551319822669, 44.89845207706094, 46.775862228125334, 47.30025890097022, 26.517724379897118, 20.06964592821896, 18.343843895941973, 17.418873379006982, 16.09120520018041, 15.600023046135902, 14.86345311626792, 14.384239809587598, 13.999374482780695, 13.973430424928665, 13.713138377293944, 13.786288443952799, 13.084946086630225, 13.364840522408485, 12.658437704667449, 12.932231625542045, 12.619991851970553, 12.625978868454695, 12.355602819472551, 12.141786504536867, 12.172486204653978, 11.85390374623239, 12.239047160372138, 12.04836542531848, 11.785050565376878, 12.088738767430186, 11.809135703369975, 11.709955820813775, 11.650003964081407, 11.47264856286347, 11.534584436565638, 11.2704943343997, 11.36463943310082, 11.480861542746425, 11.350620072335005, 11.088891699910164, 11.416304275393486, 11.204753981903195, 10.819812966510653, 10.996299020946026, 10.8829339556396, 10.94723699055612, 11.096906213089824, 11.301252411678433, 10.635365266352892, 11.073177685961127, 11.049136595800519, 10.586974518373609, 10.907137785106897, 11.119966858997941], "test_loss": [155.1418673992157, 139.59298527240753, 130.3832070827484, 123.01799929141998, 117.49011397361755, 113.7352067232132, 106.86326611042023, 102.2011137008667, 96.91441428661346, 94.22551208734512, 88.89998769760132, 91.12006604671478, 82.91005575656891, 75.9243369102478, 73.21032947301865, 70.40294200181961, 68.83632725477219, 63.55710405111313, 63.62638610601425, 57.934944212436676, 56.34935063123703, 55.33289021253586, 51.89048844575882, 53.26047933101654, 50.26168379187584, 49.715407997369766, 45.352431416511536, 52.08415216207504, 44.32785591483116, 49.03891175985336, 40.99597865343094, 45.62636113166809, 43.62334495782852, 39.484989017248154, 39.7875996530056, 41.3871685564518, 38.211817026138306, 37.03405682742596, 47.546827375888824, 42.126010090112686, 42.14017042517662, 38.121065735816956, 38.24910995364189, 43.096186488866806, 39.578171879053116, 38.20402283966541, 41.46677389740944, 40.150246411561966, 42.35913842916489, 40.09116443991661, 38.804548025131226, 36.878688275814056, 33.4020773768425, 38.8334943652153, 46.15354922413826, 35.02299436926842, 31.498365446925163, 41.12232783436775, 44.48854225873947, 35.597218438982964, 32.09270986914635, 36.76855489611626, 31.90118718147278, 28.874493420124054, 39.216052919626236, 31.530332699418068, 34.440146073699, 38.61384189128876, 28.91099016368389, 38.831365928053856, 33.9782967120409, 34.225641429424286, 32.68967750668526, 31.54060611128807, 38.50509625673294, 29.446893259882927, 32.75352945923805, 31.474557667970657, 30.9580175280571, 28.743376344442368, 30.404682457447052, 29.3730641156435, 31.08363227546215, 34.774512112140656, 39.89140686392784, 32.56658864021301, 31.690511733293533, 40.19341641664505, 35.44550642371178, 30.558289989829063, 29.778313651680946, 42.42124184966087, 40.05056658387184, 35.71250869333744, 29.477690294384956, 35.544085800647736, 33.2267205119133, 31.469931736588478, 38.06737470626831, 30.022847890853882, 26.883346542716026, 56.94930708408356, 38.879429653286934, 32.463588908314705, 38.91505268216133, 35.67430855333805, 32.21981757879257, 28.722018994390965, 30.5291588306427, 31.648981869220734, 35.29785606265068, 31.072976917028427, 28.567224338650703, 27.141093492507935, 30.701443552970886, 35.020775228738785, 32.26213978230953, 26.547499015927315, 37.07563108205795, 31.744229793548584, 29.794699043035507, 36.079237163066864, 28.693329855799675, 32.00817769765854, 26.23597066104412, 31.932757899165154, 27.766995757818222, 28.886622548103333, 40.13662998378277, 32.41087478399277, 28.85148397088051, 31.043197065591812, 30.717473685741425, 39.16913667321205, 39.09408438205719, 32.17069983482361, 32.826509431004524, 40.20236071944237, 32.94201780855656, 24.976479686796665, 30.36201086640358, 32.46926036477089, 34.77385324239731, 35.020738661289215, 33.38793733716011, 42.621054857969284, 27.66437676548958, 28.666045978665352, 36.277720391750336, 34.173164039850235, 18.551745429635048, 18.583375468850136, 18.73885889351368, 18.2185872271657, 18.18888995796442, 18.172140412032604, 18.40806508809328, 18.50758622586727, 18.569633223116398, 18.949019327759743, 18.481921829283237, 18.809680625796318, 19.001652665436268, 18.958255112171173, 19.186253864318132, 19.35984019935131, 19.35045877099037, 19.474986866116524, 19.541158985346556, 19.790735222399235, 19.62588308379054, 19.473513312637806, 19.54785656556487, 19.867182098329067, 19.61997350305319, 20.183561213314533, 20.14225520938635, 20.281586825847626, 20.11361465603113, 20.371002599596977, 20.43183607980609, 20.703731797635555, 20.682701587677002, 20.6128644682467, 20.78257279843092, 21.185317799448967, 21.158512234687805, 20.73821196705103, 20.850624971091747, 21.6663730815053, 21.247266225516796, 22.358158871531487, 20.76268393918872, 21.948250733315945, 21.080200113356113, 21.75970831513405, 22.19120015949011, 22.69580838829279, 26.095058143138885, 21.895963571965694], "epoch_time": [88.01349306106567, 86.3503029346466, 86.38816952705383, 86.38620662689209, 86.35841417312622, 86.38699960708618, 86.38124203681946, 86.42238664627075, 86.35944151878357, 86.4396059513092, 86.40088033676147, 86.39629435539246, 86.36844873428345, 86.35573124885559, 86.39215755462646, 86.41520619392395, 86.40348267555237, 86.42534184455872, 86.40613198280334, 86.37906455993652, 86.40227746963501, 86.36965346336365, 86.39590215682983, 86.39517736434937, 86.40439319610596, 86.36408042907715, 86.39097571372986, 86.40929174423218, 86.32454752922058, 86.39466071128845, 86.38717460632324, 86.38118863105774, 86.44488859176636, 86.38584637641907, 86.36180686950684, 86.34704661369324, 86.38902068138123, 86.40387916564941, 86.45488333702087, 86.42090678215027, 86.38846898078918, 86.43948817253113, 86.40902805328369, 86.39030337333679, 86.43263459205627, 86.3996570110321, 86.41247415542603, 86.37926816940308, 86.39736771583557, 86.38052725791931, 86.36987257003784, 86.34563279151917, 86.3957679271698, 86.38726663589478, 86.33582520484924, 86.40403938293457, 86.40251731872559, 86.40504598617554, 86.44542503356934, 86.42174792289734, 86.37891173362732, 86.45843815803528, 86.42826461791992, 86.68937277793884, 86.46468162536621, 86.47423005104065, 86.4542281627655, 86.51221776008606, 86.56318998336792, 86.4782178401947, 86.46226763725281, 86.47097682952881, 86.52474737167358, 86.48504519462585, 86.47348046302795, 86.45013403892517, 86.48033690452576, 86.51073789596558, 86.49808382987976, 86.47082781791687, 86.48497819900513, 86.46715807914734, 86.49714541435242, 86.44698405265808, 86.46535515785217, 86.45037579536438, 86.4717390537262, 86.51405549049377, 86.51635408401489, 86.51800394058228, 86.4867057800293, 86.45816206932068, 86.50282502174377, 86.5000250339508, 86.50877642631531, 86.51188945770264, 86.50320363044739, 86.52507328987122, 86.53169965744019, 86.45729756355286, 86.51496982574463, 86.47080278396606, 86.51495218276978, 86.49024963378906, 86.4769515991211, 86.50950694084167, 86.52637648582458, 86.51474952697754, 86.49384069442749, 86.53322911262512, 86.51774764060974, 86.49926590919495, 86.48524594306946, 86.48982691764832, 86.50648665428162, 86.50014591217041, 86.50237369537354, 86.55948495864868, 86.53991866111755, 86.49423122406006, 86.5104067325592, 86.52772545814514, 86.49246001243591, 86.50080680847168, 86.47713804244995, 86.49343991279602, 86.52188849449158, 86.51981472969055, 86.50342297554016, 86.5142502784729, 86.46752429008484, 86.50999093055725, 86.51223158836365, 86.50469970703125, 86.49719095230103, 86.50916314125061, 86.49662470817566, 86.48709464073181, 86.4810996055603, 86.50280523300171, 86.49592876434326, 86.51444220542908, 86.49906015396118, 86.49234008789062, 86.50550985336304, 86.51181650161743, 86.53674221038818, 86.54737162590027, 86.49770307540894, 86.49139714241028, 86.48221206665039, 86.4888174533844, 86.50537085533142, 86.50472378730774, 86.50017023086548, 86.51500129699707, 86.49650931358337, 86.52918767929077, 86.5136227607727, 86.45905137062073, 86.53180885314941, 86.55451226234436, 86.5247974395752, 86.51911878585815, 86.48510217666626, 86.52461838722229, 86.51557111740112, 86.52570247650146, 86.53535532951355, 86.48621678352356, 86.48225021362305, 86.52166938781738, 86.52918720245361, 86.54283928871155, 86.4954481124878, 86.48478102684021, 86.50028991699219, 86.49820184707642, 86.50915336608887, 86.57720184326172, 86.702960729599, 86.62844467163086, 86.50598621368408, 86.49025988578796, 86.52668809890747, 86.51595878601074, 86.50483202934265, 86.49472165107727, 86.51356434822083, 86.48901462554932, 86.53200697898865, 86.51495242118835, 86.46609807014465, 86.51794767379761, 86.49663043022156, 86.50645995140076, 86.49248600006104, 86.4779314994812, 86.45657920837402, 86.48205375671387]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr5e-05-wdecay2.0-seed43.json <==
{"train_acc": [19.924, 29.138, 34.266, 37.932, 41.204, 44.108, 47.076, 49.72, 52.466, 55.056, 57.654, 60.592, 62.456, 64.54, 66.592, 68.608, 70.096, 72.11, 73.846, 75.424, 76.618, 78.092, 79.178, 80.018, 80.964, 82.052, 82.92, 83.382, 84.57, 85.068, 85.684, 86.358, 86.646, 87.124, 87.802, 88.126, 88.956, 88.954, 89.254, 89.678, 89.846, 90.256, 90.342, 90.736, 91.186, 91.212, 91.462, 91.934, 92.098, 92.0, 92.328, 92.426, 92.488, 92.578, 92.844, 92.912, 93.218, 93.146, 93.334, 93.17, 93.384, 93.524, 93.582, 93.522, 93.478, 93.898, 93.846, 93.976, 93.912, 93.934, 94.086, 94.108, 94.344, 94.336, 94.586, 94.686, 94.916, 95.022, 95.242, 94.912, 94.984, 95.25, 95.296, 95.258, 95.406, 95.398, 95.44, 95.604, 95.268, 95.306, 95.886, 95.558, 95.49, 95.758, 95.768, 95.85, 96.074, 95.754, 95.912, 96.0, 95.91, 96.1, 96.264, 95.804, 96.144, 96.432, 96.314, 96.118, 96.452, 96.468, 96.232, 96.27, 96.53, 96.468, 96.38, 96.408, 96.572, 96.472, 96.554, 96.446, 96.372, 96.958, 96.544, 96.494, 96.554, 96.532, 96.684, 96.736, 96.434, 96.792, 96.618, 96.382, 96.922, 96.668, 96.74, 96.706, 96.946, 96.706, 96.84, 96.856, 96.82, 96.864, 96.878, 96.626, 96.73, 96.938, 96.964, 96.906, 96.96, 96.848, 98.734, 99.38, 99.492, 99.566, 99.644, 99.712, 99.724, 99.75, 99.744, 99.742, 99.788, 99.832, 99.84, 99.806, 99.808, 99.822, 99.82, 99.848, 99.844, 99.832, 99.876, 99.852, 99.852, 99.846, 99.87, 99.884, 99.852, 99.804, 99.834, 99.848, 99.87, 99.828, 99.83, 99.858, 99.878, 99.854, 99.84, 99.816, 99.844, 99.844, 99.814, 99.842, 99.806, 99.832, 99.832, 99.818, 99.786, 99.828, 99.788, 99.746], "test_acc": [25.93, 33.26, 37.09, 40.61, 43.5, 47.65, 49.71, 52.01, 54.89, 56.83, 59.06, 59.95, 63.09, 64.33, 66.12, 67.33, 69.64, 72.22, 72.6, 73.22, 74.03, 75.54, 76.92, 78.53, 79.36, 79.54, 79.23, 80.15, 80.02, 79.82, 81.12, 81.83, 82.05, 82.97, 83.87, 84.49, 82.26, 84.42, 78.55, 83.67, 83.7, 75.59, 83.76, 85.15, 84.12, 83.75, 86.74, 82.47, 84.77, 86.23, 84.07, 87.55, 86.26, 87.83, 85.65, 86.05, 86.46, 86.3, 84.44, 80.34, 82.64, 87.49, 84.56, 84.91, 86.53, 88.16, 85.64, 86.29, 88.91, 85.23, 87.77, 87.51, 88.31, 86.18, 88.85, 88.5, 87.35, 89.21, 88.98, 86.07, 90.52, 88.1, 87.85, 89.5, 89.18, 89.37, 87.19, 89.28, 86.74, 84.95, 87.7, 88.01, 89.06, 90.26, 89.76, 89.29, 81.81, 87.97, 85.24, 88.68, 83.23, 88.92, 90.82, 90.94, 85.17, 87.01, 88.83, 88.59, 87.78, 88.14, 87.93, 88.44, 90.31, 87.77, 86.79, 88.07, 89.45, 89.84, 90.13, 89.51, 88.72, 88.46, 88.74, 89.63, 87.52, 90.27, 86.4, 88.74, 89.08, 87.77, 86.97, 81.55, 90.45, 87.63, 90.08, 88.47, 91.3, 88.73, 89.98, 87.74, 88.89, 87.94, 90.06, 90.42, 87.07, 89.59, 91.26, 87.87, 89.56, 87.78, 93.5, 93.71, 93.67, 93.78, 93.79, 93.78, 93.85, 93.86, 93.75, 93.82, 93.64, 93.6, 93.68, 93.63, 93.69, 93.83, 93.63, 93.68, 93.76, 93.83, 93.88, 93.8, 93.78, 93.71, 93.55, 93.62, 93.36, 93.51, 93.53, 93.55, 93.67, 93.5, 93.53, 93.37, 93.63, 93.51, 93.12, 93.22, 93.14, 93.44, 93.26, 93.17, 92.74, 92.9, 93.26, 92.96, 93.15, 93.3, 92.3, 93.03], "train_loss": [842.7734862565994, 745.1926326751709, 685.4400650262833, 647.5823032855988, 615.4423238039017, 585.2741272449493, 558.7510931491852, 534.7467435598373, 509.0033917427063, 483.39951145648956, 458.94661462306976, 432.52419126033783, 410.06646752357483, 387.45202165842056, 369.11911177635193, 348.7538232207298, 330.80515944957733, 312.44779282808304, 296.997254550457, 281.5998289883137, 268.4510590136051, 252.63696324825287, 241.48131665587425, 233.07136553525925, 220.89578720927238, 210.69398698210716, 202.89262855052948, 194.77925670146942, 186.28489151597023, 179.8844731748104, 171.64077433943748, 166.32088881731033, 160.83849473297596, 156.7745834439993, 150.1428489536047, 145.65129087865353, 137.93968699872494, 135.94587814807892, 133.85713157057762, 129.15870560705662, 125.60175041854382, 123.63246047496796, 121.09296083450317, 117.77130155265331, 114.6318503767252, 113.32487981021404, 110.8634127676487, 106.28150391578674, 104.75864568352699, 106.62267274409533, 102.27818519622087, 101.57683761417866, 101.24900993704796, 100.62352066487074, 98.14219056069851, 98.63125155866146, 96.27894867956638, 95.91752634942532, 94.69433389604092, 95.67248550802469, 94.06193934381008, 93.7399920374155, 92.18378683179617, 94.08905207365751, 93.44132393598557, 89.77622032165527, 90.00548838824034, 89.05808904767036, 90.42754814773798, 90.46083983778954, 88.41683127731085, 88.13404609262943, 85.75358697772026, 86.24203711748123, 83.77978000044823, 82.32527132332325, 79.52296414226294, 77.34906248748302, 75.07762833684683, 77.67487705498934, 76.97168192267418, 75.58993808925152, 73.46073063462973, 74.02255657315254, 72.24403651803732, 71.37767246365547, 71.20189268887043, 69.83741307258606, 71.82541784644127, 70.95221059024334, 65.75203434377909, 68.552087277174, 68.29563301056623, 65.73486674576998, 65.40957167744637, 64.24046560376883, 62.227407068014145, 65.01562754064798, 62.50070425495505, 61.80311122536659, 62.914705619215965, 61.95457784831524, 59.25744830071926, 63.08152552694082, 59.864737935364246, 56.764693669974804, 58.29231797903776, 58.71518861874938, 55.71898701786995, 56.23066033422947, 57.687537740916014, 56.83654011785984, 54.27657200396061, 55.276343926787376, 56.31622829288244, 54.565482169389725, 53.640852227807045, 54.29843828454614, 53.51885428279638, 54.09522668644786, 53.97798563912511, 48.66220664978027, 52.226503886282444, 53.34842071682215, 52.90203695371747, 52.8592049703002, 51.54383176192641, 50.004835814237595, 52.71733694896102, 48.70745091885328, 51.87610048055649, 53.10468437150121, 47.64782866835594, 50.53177025169134, 50.2475992590189, 49.437371376901865, 48.216755241155624, 49.64259232580662, 47.821781542152166, 47.54457173496485, 48.06331758201122, 47.57859556376934, 47.44712780043483, 50.381725519895554, 49.189246606081724, 46.65019528195262, 46.01535267010331, 47.03605606034398, 46.652549892663956, 47.09884190186858, 26.574547016993165, 19.577337170019746, 17.793828247115016, 17.164306106045842, 15.944305427372456, 15.195041375234723, 15.093508014455438, 14.597424669191241, 14.378667218610644, 14.215315327048302, 13.681689592078328, 13.294920265674591, 13.2500237878412, 13.146441798657179, 13.12929591909051, 13.010463703423738, 12.633566819131374, 12.445924337953329, 12.259836945682764, 12.713355142623186, 11.683734083548188, 11.948450403288007, 12.000066354870796, 11.871978605166078, 11.713758829981089, 11.431156076490879, 11.534679185599089, 11.995599729940295, 11.769997699186206, 11.376377038657665, 11.234615789726377, 11.676238330081105, 11.454252963885665, 11.273644732311368, 10.879415716975927, 10.863994717597961, 11.354524934664369, 11.48356132954359, 11.03702993504703, 11.304591719061136, 11.364746257662773, 10.860672945156693, 11.20176219753921, 10.996799614280462, 10.835353204980493, 11.016142686828971, 11.245077822357416, 10.813772788271308, 11.39535735733807, 11.77421093173325], "test_loss": [156.98655152320862, 140.76930010318756, 131.57816421985626, 125.06930673122406, 118.80844724178314, 111.36836361885071, 107.3170337677002, 102.75020241737366, 98.04090785980225, 93.93896508216858, 89.51477593183517, 89.14796286821365, 81.14802622795105, 79.10509753227234, 75.61513352394104, 72.90453565120697, 66.84332448244095, 62.9415922164917, 61.32661950588226, 60.86141574382782, 59.714546233415604, 55.81461104750633, 53.32955318689346, 51.306571304798126, 48.778067231178284, 47.62854015827179, 47.62514567375183, 47.25544190406799, 48.26828998327255, 48.18165734410286, 45.42933830618858, 43.2988553494215, 44.13904717564583, 41.33857008814812, 38.79878520965576, 37.50675167143345, 41.826918810606, 37.1355676651001, 52.07507589459419, 40.981320053339005, 40.7367147654295, 64.46359479427338, 40.56819814443588, 35.563505709171295, 39.56727531552315, 40.93015816807747, 33.40366840362549, 44.693845599889755, 38.35793823003769, 34.518910616636276, 40.68346410989761, 31.317573323845863, 34.91903430223465, 32.12852804362774, 38.35454469919205, 36.68789881467819, 35.32925206422806, 34.97949406504631, 40.99006408452988, 51.1509989798069, 46.0313346683979, 32.93554548919201, 40.96009227633476, 40.02062676846981, 36.35255840420723, 31.12331336736679, 38.63022969663143, 36.58499985933304, 30.950328648090363, 39.011406272649765, 33.24731957912445, 33.854573518037796, 32.052332147955894, 35.973306968808174, 29.949134290218353, 31.463389307260513, 35.530696749687195, 29.506086692214012, 29.74226126074791, 37.96347865462303, 25.636707670986652, 33.27022433280945, 34.37830129265785, 29.698236495256424, 29.674866661429405, 29.553250566124916, 34.37445159256458, 29.527429580688477, 35.85230489075184, 41.35602447390556, 33.567619398236275, 33.45732739567757, 29.159177854657173, 26.038927257061005, 28.18865479528904, 28.735435247421265, 50.122485131025314, 33.452273800969124, 40.930850595235825, 31.314561903476715, 46.78631967306137, 30.215861663222313, 25.867792531847954, 25.781043887138367, 42.05357974767685, 36.5663845539093, 32.06228396296501, 32.35908783972263, 33.42785204946995, 33.042656391859055, 33.851830527186394, 31.75574155151844, 27.116717495024204, 34.94615966081619, 37.928541511297226, 33.47230473160744, 29.604317732155323, 28.120507284998894, 28.626333728432655, 29.2626983076334, 31.073013082146645, 33.11136403679848, 31.57053269445896, 29.167649671435356, 35.189372181892395, 26.897206157445908, 38.553177520632744, 31.83894754946232, 29.4536355137825, 35.08039961755276, 37.89287504553795, 54.78811106085777, 27.35438872873783, 35.0022826641798, 28.12416799366474, 33.8133325278759, 25.78541634976864, 32.28950880467892, 28.54787014424801, 35.05733314156532, 32.220117181539536, 35.34239558875561, 28.40182539820671, 27.065164893865585, 36.44245898723602, 29.89153780043125, 24.78343239426613, 35.72575545310974, 30.406637489795685, 34.74835677444935, 18.642724625766277, 18.465761475265026, 18.28783030807972, 18.513607934117317, 18.167739510536194, 18.186502255499363, 18.319005712866783, 18.376582883298397, 18.599166199564934, 18.553787395358086, 18.954542331397533, 19.089001022279263, 18.758334882557392, 19.139372639358044, 19.297360338270664, 18.900835521519184, 19.317485496401787, 19.16766243427992, 19.883778378367424, 19.378839924931526, 19.18592742085457, 19.37659977376461, 19.914971694350243, 19.636661164462566, 19.720327854156494, 19.820486657321453, 21.118816688656807, 20.38100216537714, 20.40716812759638, 20.393517695367336, 20.330545730888844, 20.691043503582478, 21.351411148905754, 21.24576871097088, 20.288962304592133, 21.318249739706516, 21.163934223353863, 22.30219414830208, 21.50575651973486, 21.299326300621033, 21.347161173820496, 22.020994544029236, 23.221464060246944, 22.94127720594406, 22.20604617893696, 23.19755106419325, 22.251723311841488, 22.066864974796772, 25.46129769831896, 23.555218636989594], "epoch_time": [46.23116159439087, 43.8874614238739, 44.102389335632324, 43.86415767669678, 43.98502492904663, 44.19271922111511, 44.02127742767334, 43.980329275131226, 44.07429885864258, 44.272276878356934, 43.98351573944092, 44.063966035842896, 44.030147552490234, 43.969072103500366, 44.29139018058777, 44.41098666191101, 44.02856779098511, 44.26059937477112, 44.17373561859131, 44.17509412765503, 44.20597720146179, 44.412972927093506, 44.19000792503357, 44.23838138580322, 44.20405411720276, 44.10097813606262, 44.241405725479126, 44.14990973472595, 44.19609832763672, 44.36426877975464, 44.21520161628723, 44.02489495277405, 44.27395939826965, 44.21303033828735, 44.582467555999756, 44.4291775226593, 44.49160718917847, 44.2884840965271, 44.44360852241516, 44.45515584945679, 44.20306706428528, 44.24992871284485, 44.3686625957489, 44.51628017425537, 44.648486375808716, 44.427534341812134, 44.403956174850464, 44.32457256317139, 44.33265495300293, 44.07765555381775, 44.29344034194946, 44.57715582847595, 44.011635541915894, 44.4920220375061, 44.366875410079956, 44.574222564697266, 44.33781981468201, 44.662787437438965, 44.328258752822876, 44.321308851242065, 44.41131019592285, 44.317991733551025, 44.282878160476685, 44.135539293289185, 44.35227704048157, 44.097105741500854, 44.337165117263794, 44.38063168525696, 44.65770888328552, 44.18180203437805, 44.14490056037903, 44.098150968551636, 44.39141583442688, 44.07823348045349, 44.361674547195435, 44.185991525650024, 44.329808950424194, 44.334609031677246, 43.99451422691345, 44.1097412109375, 44.249086141586304, 44.13697361946106, 44.121562480926514, 44.31325650215149, 44.15905213356018, 44.551186084747314, 44.20095109939575, 43.995816230773926, 44.306875228881836, 43.94195199012756, 44.05471181869507, 44.22647762298584, 44.10992074012756, 44.18306517601013, 43.87498188018799, 44.31884551048279, 44.50461983680725, 44.4542670249939, 44.66713500022888, 44.40821123123169, 44.36849498748779, 44.31867003440857, 44.66755747795105, 44.541743993759155, 44.52074670791626, 44.51762104034424, 44.48769688606262, 44.384329080581665, 44.41643762588501, 44.24405646324158, 44.29394173622131, 44.35952949523926, 44.322274684906006, 44.58279323577881, 44.30944061279297, 44.33453059196472, 44.332353353500366, 44.333471059799194, 44.364081144332886, 44.37010598182678, 44.23511862754822, 44.34731841087341, 44.36999726295471, 44.26198697090149, 44.20942783355713, 44.155802965164185, 44.1211633682251, 44.2785005569458, 44.05284094810486, 44.059601068496704, 44.14275503158569, 44.26838803291321, 43.950942516326904, 44.29202175140381, 44.13605880737305, 44.435906171798706, 44.25309181213379, 44.04022169113159, 44.417689085006714, 44.152174949645996, 44.01535105705261, 44.19692540168762, 44.17272448539734, 44.27617430686951, 44.18406915664673, 44.58969068527222, 44.160125494003296, 44.16360831260681, 44.16156363487244, 44.126185178756714, 44.25497269630432, 44.40200471878052, 44.44562244415283, 44.11349582672119, 44.21847867965698, 44.29047894477844, 44.27344107627869, 44.244205713272095, 44.57617783546448, 44.3859281539917, 44.378724575042725, 44.42118811607361, 44.38013172149658, 44.134721517562866, 44.469768047332764, 44.44802188873291, 44.39857292175293, 44.51086640357971, 44.4378662109375, 44.500505447387695, 44.37854504585266, 44.37884998321533, 44.264365673065186, 44.45971965789795, 44.403741121292114, 44.281126737594604, 44.220813512802124, 44.30382990837097, 44.546406269073486, 44.2714421749115, 44.4157874584198, 44.235270500183105, 44.294671297073364, 44.66470456123352, 44.73791217803955, 44.308860063552856, 44.40789985656738, 44.23193311691284, 44.20763325691223, 44.310442209243774, 44.14020109176636, 44.26060914993286, 43.95347499847412, 44.07731366157532, 44.283437967300415, 44.060020208358765, 44.294586181640625, 44.05324387550354, 44.1068480014801, 44.259865045547485]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr5e-05-wdecay2.0-seed44.json <==
{"train_acc": [18.558, 29.544, 34.936, 38.184, 41.122, 44.218, 47.452, 50.326, 53.024, 55.686, 58.084, 60.472, 62.284, 64.134, 65.886, 67.378, 69.052, 70.59, 72.172, 73.812, 75.33, 76.48, 77.664, 79.232, 80.274, 81.59, 82.226, 83.01, 84.038, 84.734, 85.294, 85.778, 86.54, 87.29, 87.702, 88.018, 88.732, 88.898, 89.152, 89.658, 89.812, 90.124, 90.712, 90.88, 90.99, 91.29, 91.476, 91.626, 91.962, 92.266, 92.246, 92.416, 92.532, 92.772, 92.726, 93.124, 92.95, 93.354, 93.294, 93.55, 93.052, 93.696, 93.74, 93.786, 93.452, 94.07, 94.134, 93.964, 94.148, 93.98, 94.038, 94.418, 94.182, 94.536, 94.558, 94.878, 94.962, 95.032, 94.93, 95.2, 95.326, 95.296, 95.352, 95.15, 95.614, 95.404, 95.538, 95.55, 95.708, 95.394, 95.678, 95.622, 95.586, 95.942, 95.784, 95.922, 96.054, 96.076, 95.998, 95.968, 95.97, 96.078, 96.192, 96.146, 96.204, 96.22, 96.308, 96.23, 96.212, 96.39, 96.302, 96.276, 96.706, 96.234, 96.684, 96.54, 96.41, 96.656, 96.522, 96.508, 96.758, 96.458, 96.716, 96.728, 96.616, 96.762, 96.702, 96.848, 96.572, 96.748, 96.802, 96.724, 96.734, 96.816, 96.916, 96.98, 96.718, 96.64, 96.83, 96.852, 96.632, 96.996, 96.806, 97.03, 96.922, 96.922, 96.89, 96.99, 97.032, 96.98, 98.866, 99.404, 99.522, 99.58, 99.716, 99.678, 99.754, 99.732, 99.734, 99.76, 99.79, 99.778, 99.854, 99.85, 99.836, 99.796, 99.842, 99.844, 99.846, 99.858, 99.818, 99.834, 99.864, 99.856, 99.834, 99.856, 99.852, 99.85, 99.852, 99.86, 99.806, 99.872, 99.832, 99.852, 99.852, 99.866, 99.83, 99.824, 99.842, 99.83, 99.838, 99.812, 99.864, 99.834, 99.82, 99.85, 99.838, 99.804, 99.866, 99.84], "test_acc": [26.1, 34.69, 37.58, 41.11, 44.93, 46.68, 49.33, 52.69, 54.93, 56.73, 56.64, 60.11, 62.27, 65.17, 64.81, 64.82, 67.5, 68.7, 69.8, 72.44, 72.62, 75.09, 74.65, 78.83, 78.88, 78.66, 79.44, 79.77, 76.61, 81.38, 81.92, 81.25, 82.58, 81.59, 83.81, 82.53, 80.83, 84.06, 83.3, 82.41, 83.73, 82.04, 83.29, 84.85, 81.53, 85.02, 85.15, 84.78, 85.62, 83.0, 84.48, 86.58, 81.36, 86.02, 87.63, 84.72, 85.86, 81.51, 85.89, 86.67, 85.44, 87.45, 86.61, 85.03, 85.49, 87.49, 87.73, 84.03, 83.3, 86.79, 85.91, 88.15, 84.22, 88.7, 87.03, 85.54, 87.37, 87.78, 88.27, 90.46, 88.94, 86.97, 88.61, 84.39, 88.09, 85.52, 86.69, 87.0, 86.58, 86.43, 87.16, 86.78, 88.48, 89.71, 87.78, 89.24, 89.21, 86.69, 88.98, 88.0, 88.01, 89.8, 87.37, 88.12, 84.44, 87.76, 88.4, 87.15, 90.13, 89.05, 87.97, 85.79, 88.78, 89.25, 89.89, 88.29, 89.86, 90.55, 88.9, 87.13, 89.78, 87.53, 87.41, 90.57, 87.65, 89.45, 88.1, 85.22, 86.83, 87.57, 89.01, 85.95, 90.09, 86.85, 90.48, 86.58, 88.3, 90.37, 90.9, 89.18, 90.79, 89.6, 90.21, 91.79, 89.91, 90.66, 87.65, 90.23, 90.62, 89.55, 93.45, 93.52, 93.63, 93.8, 93.68, 93.84, 93.76, 93.7, 93.96, 93.74, 93.58, 93.77, 93.72, 93.8, 93.67, 93.7, 93.82, 93.71, 93.72, 93.62, 93.64, 93.63, 93.77, 93.39, 93.79, 93.44, 93.6, 93.54, 93.58, 93.49, 93.39, 93.5, 93.12, 93.29, 93.45, 93.56, 93.46, 93.3, 93.24, 93.35, 93.14, 93.34, 93.27, 93.45, 93.37, 93.45, 93.3, 93.15, 93.19, 93.15], "train_loss": [852.2739318609238, 739.0839482545853, 680.2590062618256, 645.7368346452713, 616.1940548419952, 585.1115701198578, 557.5549482107162, 529.5134989023209, 504.17797100543976, 476.91770350933075, 455.7870184779167, 431.98755568265915, 412.8992991447449, 391.57964009046555, 374.69066697359085, 358.8552234172821, 341.6297900080681, 327.90142637491226, 312.0535733103752, 296.6647038459778, 283.01169273257256, 268.3584484755993, 255.83591398596764, 241.32284659147263, 229.6292108297348, 218.1955607533455, 208.62679234147072, 199.58839720487595, 190.6188884973526, 182.94571778178215, 176.40185064077377, 170.19826577603817, 162.92298837006092, 155.44430336356163, 151.0746322274208, 146.6026418209076, 140.85649017989635, 137.0870680809021, 135.06226654350758, 129.56326133012772, 127.6740160882473, 124.59805558621883, 119.6814344227314, 116.46988487243652, 115.48647227883339, 113.35864119231701, 109.84000788629055, 109.10585898160934, 106.14475114643574, 104.68967232108116, 103.52000374346972, 101.94397397339344, 100.74986500293016, 98.6965623497963, 99.81624965369701, 95.41726730018854, 97.14062076807022, 94.2893468812108, 94.19692256301641, 93.33908056467772, 97.58522484451532, 91.82139156013727, 91.64694596081972, 90.57368540763855, 95.0258961841464, 88.97723060846329, 88.55898696184158, 89.19953917711973, 88.55031961202621, 89.63548762351274, 89.53619083762169, 85.67848851531744, 86.19842904806137, 84.85506936907768, 83.71391130238771, 81.08199765533209, 78.39175748825073, 77.7315111681819, 78.86737211793661, 75.51351521164179, 73.23711028695107, 73.25611469894648, 72.179852925241, 74.44912073761225, 69.86003325134516, 71.4827585592866, 69.82343888282776, 69.29739313572645, 68.20292018353939, 70.108223490417, 67.2709546983242, 67.21587056666613, 68.48288804292679, 64.4651256725192, 65.4624020755291, 63.36394403129816, 62.19244845956564, 62.4156494513154, 61.95048272609711, 61.91996370255947, 62.55613153427839, 61.14623099565506, 59.05367486923933, 59.56116196513176, 58.176046811044216, 58.26602557301521, 57.424371127039194, 57.86816934496164, 57.85234074294567, 56.02317610755563, 57.29186691343784, 56.26806948333979, 53.17739996686578, 57.219969280064106, 53.12030763179064, 53.523998986929655, 54.6308414414525, 52.22686295956373, 53.69907993450761, 53.543516516685486, 51.21264959871769, 53.61856812983751, 50.89598552510142, 51.73784301429987, 51.11929344013333, 50.119200229644775, 51.32291689142585, 49.35268672183156, 52.457806903868914, 49.98629644140601, 50.3190737105906, 49.66192588955164, 49.572666361927986, 48.873962327837944, 47.41268000751734, 46.59560104832053, 49.37119335308671, 50.95810366794467, 48.87747088447213, 48.55320921912789, 49.619897339493036, 46.0989634655416, 48.55916999652982, 46.0681275613606, 47.11409194022417, 47.293993797153234, 47.22652729973197, 46.419092912226915, 44.9231306090951, 45.53602146729827, 25.423479756340384, 19.028948541730642, 17.772461062297225, 16.72076497785747, 15.271813809871674, 15.382500840350986, 14.758680215105414, 14.609268195927143, 14.388151278719306, 13.980383761227131, 13.435033407062292, 13.79816267453134, 12.944310700520873, 12.829900402575731, 12.64016862027347, 12.83215588517487, 12.657934602349997, 12.348779270425439, 12.36891346424818, 12.303042750805616, 12.515728639438748, 12.395885333418846, 11.766535572707653, 11.879506578668952, 12.114088336005807, 11.603102205321193, 11.518702061846852, 11.749437747523189, 11.5465705730021, 11.504624551162124, 11.61159068159759, 11.11478834412992, 11.51907093822956, 11.335000667721033, 11.26046634465456, 11.116807332262397, 11.21339457668364, 11.252434687688947, 11.160080322995782, 11.039674477651715, 10.89039970934391, 11.267860788851976, 10.403335582464933, 11.04426789097488, 10.970258347690105, 10.586805112659931, 10.893595211207867, 11.131453396752477, 10.292445316910744, 10.570994650945067], "test_loss": [156.8494175672531, 138.91604924201965, 130.92165684700012, 124.43027758598328, 116.72804117202759, 113.43678987026215, 107.70964777469635, 102.92066812515259, 98.5557951927185, 93.92297959327698, 95.06798231601715, 87.42778462171555, 83.54995346069336, 77.78145468235016, 79.19540971517563, 78.25954854488373, 73.65379124879837, 69.67758113145828, 69.1514418721199, 62.409781873226166, 61.049068331718445, 56.74827879667282, 57.784354746341705, 49.59629926085472, 49.27625373005867, 50.32110324501991, 47.726075172424316, 47.27820199728012, 55.34544712305069, 43.53111752867699, 42.98751059174538, 44.787461668252945, 41.54952418804169, 44.4654855132103, 39.60457655787468, 41.791838854551315, 46.448064506053925, 39.1313019990921, 40.39800050854683, 44.47870019078255, 38.80924013257027, 44.378088653087616, 40.08642837405205, 37.80256623029709, 46.08012157678604, 37.68753844499588, 36.054610177874565, 37.01985691487789, 36.10860721766949, 44.06076794862747, 38.57184463739395, 33.54013329744339, 49.20343574881554, 34.95634189248085, 32.00644928216934, 39.49746382236481, 37.292957812547684, 48.229938715696335, 36.80847096443176, 35.43021258711815, 37.774037182331085, 32.61512362957001, 34.52487927675247, 39.5338639318943, 37.47020843625069, 33.213341534137726, 32.266789853572845, 42.234242260456085, 45.051406532526016, 34.46531553566456, 36.243467688560486, 32.065436631441116, 42.27521409094334, 29.94537141919136, 34.61797717213631, 39.58675213158131, 34.49928526580334, 33.73501217365265, 32.28317314386368, 25.65841655433178, 29.448697715997696, 36.08906930685043, 31.444564625620842, 42.36120557785034, 31.851545691490173, 40.11269670724869, 36.70216652750969, 34.69763585925102, 36.286725014448166, 37.91056972742081, 36.09232451021671, 36.327174574136734, 30.8518039137125, 28.17981804534793, 32.70375981926918, 30.28774121403694, 29.604805156588554, 37.0065076649189, 30.27186019718647, 33.395059540867805, 33.036288753151894, 28.312144748866558, 35.260824993252754, 33.31891368329525, 43.1231364607811, 34.39063078165054, 31.340729504823685, 36.21806961297989, 27.52149960398674, 29.356473729014397, 34.02756989002228, 40.132777750492096, 31.478298500180244, 31.037971332669258, 27.62923987209797, 33.450966596603394, 27.55329079926014, 26.675745278596878, 31.892687395215034, 36.41308134794235, 28.557657197117805, 35.01208057999611, 35.60895451903343, 27.74627509713173, 35.325716465711594, 29.20706658065319, 34.28067570924759, 41.960460782051086, 36.15250504016876, 34.860038712620735, 30.50380030274391, 40.621315971016884, 28.27570390701294, 37.86072804033756, 26.669110119342804, 39.675686091184616, 34.45331656932831, 27.46054246276617, 25.779156416654587, 31.28957751393318, 25.788192875683308, 29.28843504190445, 28.5895104855299, 23.49540702998638, 29.4984128177166, 25.979883670806885, 35.06152629852295, 28.223892033100128, 27.115131467580795, 30.48555237054825, 18.952545918524265, 18.660598069429398, 18.642319336533546, 18.597132951021194, 18.849210038781166, 18.50680059939623, 18.621054776012897, 18.68248600512743, 18.60364307463169, 18.700497798621655, 18.894666768610477, 18.843075796961784, 18.870009675621986, 18.861213766038418, 19.15395249426365, 19.243095360696316, 19.175264112651348, 19.457425132393837, 19.477460779249668, 19.929999224841595, 20.455422185361385, 19.706289887428284, 19.545004352927208, 20.611779503524303, 20.120264120399952, 20.282575465738773, 20.988877773284912, 20.544964022934437, 20.501691441982985, 20.523573122918606, 21.007573813199997, 20.616062477231026, 21.847500644624233, 21.731231726706028, 21.13919559121132, 20.750428326427937, 20.97644417732954, 22.296716883778572, 21.505679361522198, 21.608900025486946, 22.248585484921932, 22.099003367125988, 22.448283158242702, 21.849127776920795, 21.728134736418724, 21.820422939956188, 22.247805267572403, 22.531086303293705, 22.399476416409016, 22.30428111553192], "epoch_time": [88.4477276802063, 86.49985313415527, 86.49329948425293, 86.48718810081482, 86.52044296264648, 86.53533840179443, 86.57579278945923, 86.50764560699463, 86.54633808135986, 86.58096480369568, 86.5367226600647, 86.52251505851746, 86.54565858840942, 86.53041958808899, 86.50800013542175, 86.5650417804718, 86.58646035194397, 86.5303122997284, 86.54927778244019, 86.5543601512909, 86.53384900093079, 86.56840777397156, 86.55762386322021, 86.57901072502136, 86.5105197429657, 86.51599645614624, 86.53784728050232, 86.5855131149292, 86.59475111961365, 86.56579613685608, 86.56808924674988, 86.56126284599304, 86.54160523414612, 86.55938816070557, 86.55144023895264, 86.55048632621765, 86.51796245574951, 86.57737064361572, 86.5560233592987, 86.55582547187805, 86.53141260147095, 86.57884454727173, 86.58019852638245, 86.53963541984558, 86.51167750358582, 86.57855010032654, 86.74522614479065, 86.57840704917908, 86.58199310302734, 86.53478288650513, 86.5614595413208, 86.60521006584167, 86.56014800071716, 86.6000325679779, 86.54618430137634, 86.52099561691284, 86.559814453125, 86.54354214668274, 86.54577040672302, 86.5665979385376, 86.57307076454163, 86.54286122322083, 86.54877376556396, 86.53326439857483, 86.57802367210388, 86.57912373542786, 86.55049657821655, 86.55448532104492, 86.57424306869507, 86.58509039878845, 86.51884508132935, 86.54311871528625, 86.59133005142212, 86.58420753479004, 86.56165719032288, 86.52483057975769, 86.5245258808136, 86.61209297180176, 86.59167337417603, 86.57282900810242, 86.57904314994812, 86.56430697441101, 86.59288620948792, 86.57276391983032, 86.57364463806152, 86.55414700508118, 86.51780581474304, 86.54971170425415, 86.59295201301575, 86.54194188117981, 86.56915307044983, 86.5515570640564, 86.5556287765503, 86.55810117721558, 86.5607361793518, 86.57599711418152, 86.53572297096252, 86.56734943389893, 86.54990911483765, 86.59552907943726, 86.57371616363525, 86.54399561882019, 86.6262195110321, 86.58893203735352, 86.55000066757202, 86.55326533317566, 86.53636574745178, 86.57885456085205, 86.5948429107666, 86.51498103141785, 86.5359046459198, 86.56819939613342, 86.61197924613953, 86.55459117889404, 86.58644437789917, 86.57884192466736, 86.59889388084412, 86.61552739143372, 86.57582640647888, 86.60213017463684, 86.57665061950684, 86.61561989784241, 86.60701632499695, 86.57263231277466, 86.61452507972717, 86.56463241577148, 86.59742379188538, 86.6090030670166, 86.5670599937439, 86.58850693702698, 86.61965823173523, 86.47814583778381, 86.57668423652649, 86.56173038482666, 86.58182191848755, 86.52743530273438, 86.56788873672485, 86.51592707633972, 86.60780501365662, 86.56452798843384, 86.60329723358154, 86.5576434135437, 86.58508801460266, 86.56010866165161, 86.57711625099182, 86.57019639015198, 86.5513927936554, 86.5941002368927, 86.57574892044067, 86.54829001426697, 86.58257746696472, 86.55411124229431, 86.56530714035034, 86.55200123786926, 86.56191396713257, 86.57547640800476, 86.55242228507996, 86.60551333427429, 86.54078769683838, 86.5352520942688, 86.5803906917572, 86.55952763557434, 86.55939555168152, 86.52707743644714, 86.56605100631714, 86.55038547515869, 86.53632068634033, 86.53928351402283, 86.58944463729858, 86.57491660118103, 86.57232284545898, 86.54892086982727, 86.56574821472168, 86.56527304649353, 86.5811538696289, 86.56312990188599, 86.61353659629822, 86.57498574256897, 86.59316611289978, 86.57855892181396, 86.61204862594604, 86.54907178878784, 86.55641841888428, 86.58332943916321, 86.59399938583374, 86.60820055007935, 86.61069512367249, 86.6267671585083, 86.56539940834045, 86.58428287506104, 86.56828594207764, 86.56585025787354, 86.58627581596375, 86.5666172504425, 86.59741377830505, 86.60082173347473, 86.51838374137878, 86.5215654373169, 86.59023809432983, 86.55390405654907]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr5e-06-wdecay20.0-seed42.json <==
{"train_acc": [11.334, 15.306, 17.542, 18.936, 20.89, 22.42, 24.108, 25.312, 26.602, 27.516, 28.646, 29.938, 31.016, 32.192, 33.112, 33.966, 34.644, 35.598, 36.158, 36.95, 37.908, 38.778, 39.566, 40.706, 41.928, 42.75, 43.896, 44.944, 45.964, 47.798, 48.856, 50.4, 51.856, 53.162, 54.376, 56.02, 57.236, 58.59, 60.22, 61.268, 63.126, 64.604, 65.684, 66.68, 68.082, 68.814, 69.554, 70.524, 71.576, 72.28, 73.264, 73.93, 74.594, 75.346, 75.998, 76.466, 76.822, 77.432, 77.902, 78.308, 78.438, 78.812, 79.256, 79.71, 79.43, 79.442, 79.758, 80.028, 80.01, 80.08, 80.15, 79.92, 80.118, 79.906, 80.018, 79.836, 80.112, 80.096, 79.796, 79.946, 79.846, 79.788, 79.492, 79.626, 79.528, 79.5, 79.342, 79.438, 79.336, 79.414, 79.246, 79.088, 79.176, 79.246, 79.172, 79.094, 79.152, 79.302, 79.362, 79.378, 79.448, 79.322, 79.55, 79.54, 79.49, 79.596, 79.57, 79.776, 79.732, 79.898, 79.904, 79.954, 80.136, 80.034, 80.044, 80.2, 80.31, 80.192, 80.49, 80.26, 80.368, 80.548, 80.544, 80.638, 80.672, 80.958, 80.676, 81.04, 80.916, 81.218, 80.942, 81.062, 81.108, 81.304, 81.172, 81.4, 81.538, 81.506, 81.53, 81.5, 81.688, 81.616, 81.714, 81.776, 81.972, 81.872, 81.834, 81.884, 82.076, 82.066, 84.032, 84.55, 84.894, 84.868, 84.868, 84.962, 85.01, 85.134, 85.158, 85.16, 85.012, 85.182, 85.116, 85.112, 85.2, 85.27, 85.278, 85.246, 85.164, 85.206, 85.322, 85.374, 85.43, 85.554, 85.464, 85.424, 85.448, 85.304, 85.526, 85.528, 85.436, 85.464, 85.522, 85.426, 85.442, 85.43, 85.426, 85.526, 85.348, 85.366, 85.532, 85.568, 85.652, 85.478, 85.634, 85.458, 85.504, 85.464, 85.606, 85.566], "test_acc": [13.98, 15.58, 16.6, 19.32, 21.07, 22.93, 24.78, 25.92, 27.59, 28.59, 30.08, 30.76, 32.47, 33.4, 34.46, 35.08, 35.77, 36.24, 37.04, 37.6, 38.5, 39.76, 41.1, 41.25, 42.85, 44.23, 44.94, 45.77, 47.25, 47.34, 50.42, 49.84, 52.68, 54.1, 55.23, 56.62, 57.54, 57.15, 60.3, 60.96, 62.28, 64.21, 64.99, 66.92, 66.42, 67.06, 69.37, 69.56, 69.0, 70.84, 72.49, 71.65, 72.34, 72.85, 71.02, 73.59, 73.28, 74.38, 74.45, 72.3, 76.3, 76.0, 74.78, 78.0, 74.81, 76.22, 72.68, 74.13, 76.1, 76.33, 74.47, 76.36, 77.12, 79.03, 75.73, 72.41, 75.48, 73.17, 77.95, 75.23, 77.32, 71.54, 73.43, 76.23, 76.38, 69.02, 74.85, 75.86, 73.31, 73.42, 70.47, 64.85, 74.01, 72.32, 75.37, 70.06, 70.8, 69.28, 74.8, 70.84, 69.3, 69.72, 69.93, 71.6, 74.18, 75.46, 74.08, 61.25, 71.14, 70.43, 74.0, 71.0, 72.7, 70.99, 67.87, 70.66, 68.79, 75.45, 70.53, 76.24, 72.7, 67.18, 73.9, 72.0, 70.62, 68.19, 67.28, 74.31, 71.77, 68.61, 72.69, 74.37, 70.3, 72.98, 71.66, 76.89, 76.78, 72.51, 76.94, 66.33, 74.83, 69.82, 68.92, 75.91, 68.8, 73.69, 78.43, 75.19, 77.26, 65.74, 82.26, 82.2, 82.36, 82.03, 82.2, 82.24, 82.17, 82.11, 82.28, 82.65, 81.51, 81.04, 82.25, 82.55, 81.74, 81.64, 81.24, 82.15, 82.43, 81.1, 80.44, 81.52, 81.75, 80.04, 82.46, 81.34, 79.8, 82.43, 81.93, 81.87, 80.82, 81.45, 79.54, 81.04, 80.74, 80.62, 79.59, 79.92, 79.8, 80.27, 75.2, 75.98, 72.01, 80.89, 74.94, 79.45, 79.91, 78.39, 81.0, 75.65], "train_loss": [911.8242473602295, 881.5133991241455, 866.8790168762207, 853.3147721290588, 838.2286264896393, 820.310640335083, 803.1229174137115, 786.7149438858032, 772.1627575159073, 758.190101146698, 744.9180681705475, 733.1570103168488, 722.8160799741745, 713.7883160114288, 705.2347284555435, 696.78779566288, 688.1438468694687, 680.678025841713, 672.3086204528809, 664.0580370426178, 655.6485497951508, 646.4781582355499, 638.4758225679398, 628.3676223754883, 618.1027489900589, 608.9745299816132, 599.3729045391083, 589.6868047714233, 579.3890324831009, 568.399696469307, 558.4893355369568, 548.3306636810303, 536.7669196128845, 524.8125578165054, 514.3582346439362, 502.74863505363464, 490.34500527381897, 479.0832440853119, 467.68520510196686, 456.72446674108505, 445.1850463151932, 433.3486858010292, 424.62745267152786, 415.0169770717621, 404.40125799179077, 397.9768847823143, 393.219386279583, 383.4821476340294, 375.91339457035065, 369.0487009882927, 363.46475571393967, 357.07632797956467, 352.08141446113586, 346.56325060129166, 342.4616411328316, 339.4368720650673, 337.43905621767044, 333.1000874042511, 330.98538649082184, 329.44232338666916, 329.00602144002914, 328.7080760002136, 327.0963326096535, 325.9570731520653, 331.2243291735649, 332.76673156023026, 334.1966586112976, 337.0464679002762, 339.6897475719452, 342.9304243326187, 345.9024977684021, 351.03862196207047, 354.10630691051483, 356.99521362781525, 360.2159036397934, 364.0752543210983, 365.0469969511032, 368.86505568027496, 371.8634729385376, 374.0218402147293, 376.0747029185295, 378.77261209487915, 382.9759832024574, 383.16946971416473, 384.72098112106323, 386.19485461711884, 387.9357641339302, 388.46788388490677, 389.2191050052643, 389.5007311105728, 390.20145934820175, 391.01737439632416, 390.25271159410477, 389.28317046165466, 389.5036264061928, 388.98295253515244, 386.60420936346054, 385.5014857649803, 383.6006954908371, 381.3936541080475, 379.86775970458984, 378.5061385035515, 376.87614035606384, 374.0468225479126, 372.6093184351921, 369.9211376905441, 368.579906642437, 365.03916597366333, 363.59812927246094, 360.3425452709198, 358.26084142923355, 354.1851180791855, 351.80019932985306, 349.683825135231, 348.43923979997635, 345.19694435596466, 342.422518491745, 340.37018889188766, 336.069781601429, 336.44226336479187, 334.01274859905243, 329.13344395160675, 328.1203680038452, 326.0091065168381, 323.5970911383629, 319.5339952111244, 319.06036925315857, 315.6404475569725, 314.7502697110176, 310.72772693634033, 310.71886110305786, 308.1549656391144, 304.93603080511093, 303.1299927830696, 302.9286502599716, 299.5988453030586, 296.3754184246063, 295.7030260562897, 293.39705085754395, 292.35902947187424, 289.88371020555496, 289.2247111797333, 286.2004463672638, 284.87093740701675, 282.41305708885193, 282.41536408662796, 281.5861568450928, 279.41745245456696, 276.6913966536522, 276.3771740794182, 257.30402904748917, 252.76044857501984, 249.90084606409073, 249.44015592336655, 248.4231150150299, 247.85735261440277, 247.24599409103394, 245.39130699634552, 244.3878767490387, 243.25454252958298, 244.11697632074356, 243.6461067199707, 242.28221893310547, 242.04747486114502, 239.6042312681675, 240.38114044070244, 239.24424242973328, 238.68270683288574, 238.10958409309387, 236.96822601556778, 236.73875951766968, 235.26581901311874, 234.91434806585312, 233.65030547976494, 233.1438691318035, 233.12256196141243, 232.6492094695568, 232.30585896968842, 231.05813524127007, 231.09600803256035, 229.279993891716, 229.5600704550743, 228.71620258688927, 227.9719324707985, 227.4016961157322, 226.3776574730873, 226.40627005696297, 225.40277290344238, 225.8674180805683, 224.72232180833817, 223.51531660556793, 222.51087871193886, 222.3480778336525, 222.69827553629875, 220.4095260500908, 221.4066872894764, 219.90812504291534, 218.84243273735046, 217.82663759589195, 218.17303809523582], "test_loss": [180.62054300308228, 177.28640460968018, 174.8145079612732, 170.91123032569885, 167.37828922271729, 163.1204116344452, 158.88865983486176, 156.0591677427292, 152.55618238449097, 149.90509140491486, 147.47955060005188, 145.44262778759003, 143.25983703136444, 141.17158818244934, 139.73515248298645, 137.7459418773651, 136.68066561222076, 134.425164103508, 132.547043800354, 130.92597424983978, 129.843865275383, 127.69345664978027, 125.40993332862854, 124.23160910606384, 121.67964339256287, 119.96852016448975, 118.3844987154007, 116.50626647472382, 114.70235931873322, 113.620814204216, 109.64961767196655, 110.5823426246643, 105.35426390171051, 102.31044971942902, 101.02566146850586, 98.56155347824097, 95.84692907333374, 96.90276229381561, 91.45880109071732, 91.19115203619003, 88.53984934091568, 85.8545697927475, 83.62205535173416, 82.05190521478653, 81.51311039924622, 79.89770597219467, 78.04928547143936, 78.56476753950119, 78.17057806253433, 76.0670707821846, 73.26215422153473, 74.59582304954529, 72.17025017738342, 71.85924673080444, 75.4287679195404, 71.63549256324768, 72.55605262517929, 71.56210714578629, 70.5047178864479, 76.09639757871628, 69.32272547483444, 69.39645773172379, 74.21102213859558, 67.5424080491066, 75.83192539215088, 73.44973075389862, 78.04661291837692, 76.46260994672775, 73.33486348390579, 74.18848466873169, 78.45664060115814, 75.52638703584671, 74.33260667324066, 71.88133555650711, 77.17163610458374, 83.07908564805984, 79.36429727077484, 84.11003053188324, 75.67634707689285, 79.98751950263977, 77.72349017858505, 88.51240706443787, 84.57061767578125, 79.00735765695572, 80.41230702400208, 90.89403784275055, 83.1432294845581, 81.38490104675293, 85.87512391805649, 86.76644736528397, 91.88599407672882, 100.06849384307861, 82.98724341392517, 87.6558290719986, 81.68246310949326, 92.48193120956421, 88.4031013250351, 90.43161940574646, 80.85228443145752, 88.27158433198929, 89.96161818504333, 87.36377149820328, 88.85939639806747, 84.49899345636368, 79.77942073345184, 78.04573208093643, 80.61169695854187, 101.45311534404755, 84.36021137237549, 86.75736105442047, 80.57888549566269, 83.34825384616852, 80.7920371890068, 86.1627202630043, 88.9143962264061, 83.92414647340775, 88.62826943397522, 74.72906631231308, 87.58767688274384, 73.04997980594635, 77.8887038230896, 89.33381921052933, 74.97327417135239, 78.25240504741669, 80.01972097158432, 88.19814604520798, 92.91147434711456, 73.99976098537445, 81.91967308521271, 87.80959570407867, 74.48743838071823, 75.69515573978424, 84.63116025924683, 74.795803129673, 77.92297077178955, 66.1302421092987, 67.5516654253006, 74.67455840110779, 66.95387589931488, 87.73503148555756, 68.79657346010208, 79.36086082458496, 81.55016434192657, 65.87810099124908, 81.59567844867706, 71.91485625505447, 62.80813425779343, 67.49423122406006, 66.73932415246964, 88.89266979694366, 53.402465641498566, 52.573657155036926, 52.87214267253876, 52.69997063279152, 52.4629767537117, 52.48906695842743, 53.327823758125305, 52.37706458568573, 52.711445689201355, 52.13289824128151, 53.51132535934448, 56.24694126844406, 52.83373802900314, 51.50279235839844, 53.855965971946716, 53.42504823207855, 55.60418522357941, 52.1906658411026, 52.04529649019241, 55.020362079143524, 57.32611924409866, 55.19881546497345, 52.61664354801178, 56.30126631259918, 52.07692539691925, 52.935444831848145, 58.16956031322479, 50.85350897908211, 53.78299951553345, 51.416549414396286, 55.13625019788742, 53.151584059000015, 58.37270230054855, 52.519436717033386, 56.0526841878891, 54.49567770957947, 56.13497495651245, 54.488145887851715, 57.54251575469971, 54.40699112415314, 70.41314572095871, 62.55445969104767, 71.18815642595291, 52.35128116607666, 69.17495542764664, 56.7983940243721, 57.05868059396744, 62.85576194524765, 51.24490723013878, 62.50212472677231], "epoch_time": [88.00118088722229, 86.15076327323914, 86.1634533405304, 86.29232287406921, 86.17823839187622, 86.34236264228821, 86.26703596115112, 86.32725358009338, 86.27742886543274, 86.13028454780579, 86.77434039115906, 86.1666808128357, 86.22089052200317, 86.27905654907227, 86.32406306266785, 86.2604546546936, 86.24983668327332, 86.37534379959106, 86.21704840660095, 86.25459432601929, 86.237619638443, 86.3470094203949, 86.23887157440186, 86.28003215789795, 86.25872540473938, 86.19121146202087, 86.36514234542847, 86.26615309715271, 86.18006443977356, 86.35905528068542, 86.38125967979431, 86.38322257995605, 86.39310836791992, 86.28912258148193, 86.24118876457214, 86.23843955993652, 86.18072247505188, 86.19873905181885, 86.19999265670776, 86.2036144733429, 86.24128198623657, 86.20552921295166, 86.2371814250946, 86.35346007347107, 86.18502402305603, 86.2026915550232, 86.24862146377563, 86.20236277580261, 86.17217993736267, 86.14738154411316, 86.20121908187866, 86.24705481529236, 86.21494770050049, 86.20779156684875, 86.20169043540955, 86.23469662666321, 86.2071270942688, 86.16389203071594, 86.29851388931274, 86.1934289932251, 86.19851899147034, 86.36689257621765, 86.39673590660095, 86.19317603111267, 86.20138549804688, 86.34910774230957, 86.17951679229736, 86.19242215156555, 86.20002579689026, 86.21607851982117, 86.14892530441284, 86.2185001373291, 86.34969115257263, 86.23056626319885, 86.22528672218323, 86.23501205444336, 86.38201141357422, 86.16875910758972, 86.30494999885559, 86.37293362617493, 86.2118444442749, 86.19086813926697, 86.20949077606201, 86.20676779747009, 86.26241636276245, 86.21784400939941, 86.17991733551025, 86.250803232193, 86.352041721344, 86.35148978233337, 86.21947240829468, 86.18928623199463, 86.18739771842957, 86.26055335998535, 86.2174859046936, 86.23092293739319, 86.3644323348999, 86.29474186897278, 86.19187331199646, 86.2506992816925, 86.2144935131073, 86.14740991592407, 86.30089664459229, 86.16106367111206, 86.28941440582275, 86.16706109046936, 86.35628366470337, 86.34303784370422, 86.25174713134766, 86.19159626960754, 86.21798515319824, 86.2126669883728, 86.23755526542664, 86.35423731803894, 86.2058482170105, 86.23297476768494, 86.26588010787964, 86.21572971343994, 86.1930365562439, 86.22624897956848, 86.36592674255371, 86.22330808639526, 86.18264269828796, 86.23001480102539, 86.20120596885681, 86.20595216751099, 86.19914650917053, 86.39924740791321, 86.23456597328186, 86.18853378295898, 86.18537020683289, 86.21364641189575, 86.27154779434204, 86.22673034667969, 86.22234010696411, 86.22909116744995, 86.23162317276001, 86.23478150367737, 86.51887464523315, 86.20427083969116, 86.34875345230103, 86.39361500740051, 86.2558045387268, 86.23024272918701, 86.2355432510376, 86.27358436584473, 86.22205519676208, 86.20122146606445, 86.1814329624176, 86.33957743644714, 86.24547457695007, 86.20833969116211, 86.24031519889832, 86.27823495864868, 86.86225962638855, 86.3099775314331, 86.22816038131714, 86.2151837348938, 86.19930791854858, 86.29102444648743, 86.23662447929382, 86.42358493804932, 86.18419456481934, 86.42898416519165, 86.23506569862366, 86.23325419425964, 86.21716237068176, 86.22507786750793, 86.1940426826477, 86.17997002601624, 86.18471932411194, 86.47101283073425, 86.19614124298096, 86.3271427154541, 86.2436113357544, 86.30612087249756, 86.2076301574707, 86.21055674552917, 86.20877599716187, 86.29591631889343, 86.20065569877625, 86.23338627815247, 86.25637412071228, 86.55985498428345, 86.19290375709534, 86.24966716766357, 86.22133779525757, 86.20481491088867, 86.17739772796631, 86.21290016174316, 86.23230409622192, 86.33293890953064, 86.17538738250732, 86.20231318473816, 86.36995363235474, 86.26648950576782, 86.25115036964417, 86.2386384010315, 86.41977119445801, 86.27587127685547]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr5e-06-wdecay20.0-seed43.json <==
{"train_acc": [12.84, 15.936, 17.898, 19.24, 21.116, 22.942, 24.06, 25.2, 26.868, 27.232, 28.27, 29.686, 30.732, 31.934, 32.846, 33.998, 34.724, 35.412, 35.868, 36.932, 37.7, 38.934, 39.838, 40.9, 41.596, 42.922, 43.918, 45.214, 46.666, 47.754, 49.316, 50.696, 51.958, 53.278, 54.568, 56.156, 57.606, 58.852, 60.556, 62.212, 63.77, 65.034, 66.612, 67.746, 68.884, 69.894, 70.874, 71.878, 72.522, 73.522, 74.116, 75.12, 75.618, 76.306, 77.12, 77.648, 78.462, 79.12, 79.62, 80.326, 81.132, 81.974, 82.33, 82.586, 83.228, 83.542, 83.814, 84.004, 84.654, 84.482, 84.564, 84.742, 84.492, 84.716, 84.792, 84.716, 84.53, 84.75, 84.788, 84.372, 84.612, 84.274, 84.292, 84.002, 84.08, 83.982, 84.024, 84.042, 83.646, 83.524, 83.812, 83.636, 83.78, 83.78, 83.612, 83.642, 83.736, 83.922, 83.632, 83.89, 83.826, 83.836, 84.044, 83.79, 84.168, 84.268, 84.07, 84.446, 84.218, 84.246, 84.556, 84.746, 84.752, 84.7, 84.814, 84.78, 85.274, 85.06, 85.264, 85.306, 85.382, 85.644, 85.7, 85.802, 85.502, 85.916, 85.882, 86.288, 86.284, 86.472, 86.462, 86.348, 86.46, 86.63, 86.894, 87.184, 86.996, 87.082, 87.226, 86.994, 87.046, 87.108, 87.46, 87.268, 87.578, 87.598, 87.746, 87.966, 88.064, 88.024, 90.436, 91.04, 91.286, 91.258, 91.364, 91.51, 91.46, 91.628, 91.69, 91.622, 91.702, 91.712, 91.862, 91.866, 91.854, 91.926, 91.892, 91.936, 92.136, 91.896, 92.108, 92.11, 92.148, 92.15, 92.116, 92.254, 92.172, 92.202, 92.044, 92.28, 92.332, 92.412, 92.334, 92.28, 92.348, 92.286, 92.188, 92.372, 92.196, 92.28, 92.272, 92.35, 92.294, 92.518, 92.362, 92.54, 92.484, 92.564, 92.356, 92.382], "test_acc": [15.21, 16.93, 18.77, 20.17, 21.81, 23.49, 24.68, 25.82, 26.94, 28.04, 29.65, 30.85, 33.0, 33.53, 34.84, 35.52, 36.09, 36.33, 37.4, 37.85, 38.72, 39.7, 40.83, 42.49, 43.12, 43.94, 45.89, 46.81, 47.65, 49.59, 50.71, 52.42, 52.86, 53.23, 54.85, 56.96, 56.73, 58.94, 60.35, 60.62, 63.45, 62.88, 65.49, 65.32, 67.22, 67.38, 65.54, 70.59, 66.57, 70.65, 71.33, 73.55, 72.68, 72.58, 74.41, 74.27, 76.21, 75.21, 76.84, 77.89, 76.62, 78.24, 79.13, 79.66, 79.64, 76.75, 79.47, 80.3, 77.14, 79.7, 78.02, 76.82, 80.62, 79.28, 82.53, 78.06, 77.68, 81.53, 77.99, 78.61, 80.04, 83.27, 79.03, 75.86, 77.69, 78.51, 75.23, 80.99, 76.18, 74.88, 69.85, 74.0, 77.19, 78.9, 80.38, 75.89, 78.34, 73.74, 75.07, 74.44, 62.73, 76.02, 75.49, 58.67, 66.98, 78.38, 62.69, 77.93, 75.39, 79.83, 80.04, 80.02, 81.78, 79.71, 73.19, 78.57, 79.88, 74.29, 76.75, 75.83, 84.04, 75.01, 77.52, 76.12, 64.69, 74.34, 80.78, 76.82, 69.06, 82.01, 73.0, 67.8, 79.33, 80.16, 71.45, 79.93, 76.74, 67.26, 72.07, 77.67, 76.66, 82.68, 79.65, 75.53, 73.37, 74.86, 80.4, 82.08, 79.35, 80.04, 87.75, 88.83, 88.14, 88.52, 88.7, 88.64, 88.39, 88.81, 88.8, 88.95, 87.13, 88.89, 86.85, 88.38, 87.69, 87.0, 87.78, 87.7, 89.0, 88.12, 88.04, 87.99, 86.0, 87.88, 87.51, 87.99, 88.55, 86.37, 88.96, 85.88, 86.9, 88.46, 85.28, 86.17, 84.75, 86.38, 87.56, 84.69, 85.34, 85.28, 87.28, 81.0, 84.53, 85.42, 85.35, 84.04, 87.22, 83.43, 83.56, 83.6], "train_loss": [900.899011850357, 878.1873302459717, 865.294508934021, 853.215372800827, 839.7345285415649, 825.7770919799805, 811.3694964647293, 797.4810436964035, 783.2989135980606, 770.6092931032181, 757.2869293689728, 744.5202662944794, 732.6584907770157, 721.5351836681366, 711.8741466999054, 702.4046641588211, 693.918699502945, 686.1558783054352, 677.9740833044052, 669.2590842247009, 660.2089792490005, 650.6656285524368, 641.6735824346542, 631.8011735677719, 622.381251335144, 611.5919417142868, 602.4297572374344, 592.2426948547363, 581.3632769584656, 571.6400270462036, 558.401050567627, 547.1840513944626, 534.665079832077, 523.3839483261108, 511.94804203510284, 499.8623858690262, 487.9423028230667, 476.42089998722076, 464.46937680244446, 453.2590606212616, 442.5374587774277, 433.0293759703636, 421.6126171350479, 409.78318160772324, 401.2061260342598, 392.2216666340828, 383.3606219291687, 375.75736367702484, 370.10744774341583, 362.554218351841, 357.2179223895073, 350.7600412964821, 348.33731853961945, 342.5074727535248, 337.6480199098587, 333.63728082180023, 330.8745166063309, 326.9607544541359, 326.85438334941864, 324.7113324999809, 322.7908194065094, 321.35179728269577, 321.8691328763962, 323.60131192207336, 323.21400570869446, 325.182148873806, 326.4354064464569, 330.0168060660362, 330.6061307787895, 335.6380004286766, 338.8233805298805, 342.2554126381874, 347.3650669455528, 348.7050006389618, 350.6846878528595, 354.7151018977165, 358.10945880413055, 358.9811644554138, 362.48484337329865, 366.16755014657974, 367.16995310783386, 371.83417719602585, 372.8040271997452, 376.0241265296936, 376.66469675302505, 378.0169427394867, 378.7358085513115, 379.7349798679352, 382.0693061351776, 383.07850301265717, 381.1866512298584, 381.562961935997, 380.9396753311157, 380.3574504852295, 381.2182332277298, 380.1678075790405, 377.81499952077866, 376.8436037302017, 375.31347811222076, 373.44430750608444, 372.1231155991554, 370.03633111715317, 368.14166432619095, 367.35467970371246, 363.6763210296631, 359.98598152399063, 360.0827715396881, 356.71061140298843, 353.99166601896286, 352.26903653144836, 348.35928136110306, 345.20886129140854, 342.7392907142639, 341.1670165657997, 338.8640567660332, 335.80052876472473, 331.61150020360947, 329.87112218141556, 327.5232444405556, 325.5843187570572, 322.3982643485069, 318.54766631126404, 316.1967432498932, 312.80449825525284, 312.9156023263931, 308.27228766679764, 307.12306559085846, 302.65783429145813, 300.3889207839966, 297.1227988600731, 295.7020028233528, 293.7959711551666, 291.2777260541916, 289.907466173172, 285.6273176074028, 282.1477028131485, 281.16607880592346, 279.2002876996994, 275.1114444732666, 275.18485820293427, 273.7165738940239, 271.9938204884529, 268.3178744316101, 268.40120047330856, 264.73096990585327, 263.1569530367851, 260.9618003964424, 257.8524480462074, 255.56532788276672, 253.99032551050186, 234.9741668701172, 229.2127986252308, 227.6483799815178, 227.39133924245834, 226.3431695997715, 224.4195953309536, 224.6347038447857, 223.22783318161964, 222.32270461320877, 221.8172531723976, 221.06841135025024, 220.5001468360424, 219.37254840135574, 217.92141380906105, 217.52819633483887, 216.0842500925064, 215.1951311826706, 214.47427663207054, 214.19243147969246, 214.6808309853077, 211.43231058120728, 211.08576235175133, 211.39238074421883, 210.08380037546158, 209.47246533632278, 208.88593751192093, 208.04514148831367, 206.97321492433548, 206.71298491954803, 205.52372643351555, 203.99272039532661, 203.30481639504433, 203.3665164411068, 202.34263843297958, 201.15619432926178, 200.56074473261833, 201.43705293536186, 199.6767801940441, 199.67475625872612, 198.27654737234116, 198.0134263932705, 197.5530884563923, 196.5276924073696, 195.16808861494064, 194.63000297546387, 192.47200167179108, 193.4882008433342, 191.7125647366047, 192.42165371775627, 191.70918062329292], "test_loss": [179.11069083213806, 176.04860997200012, 172.97787737846375, 169.9919331073761, 166.77128195762634, 163.76232814788818, 160.46531212329865, 157.62270283699036, 155.07733821868896, 152.41052496433258, 149.85235619544983, 146.91089844703674, 144.33864724636078, 142.2369805574417, 140.16929149627686, 138.31582605838776, 137.08508002758026, 135.9104642868042, 133.75534665584564, 132.88548290729523, 130.9157816171646, 128.53891324996948, 126.6886727809906, 123.57827842235565, 121.73139500617981, 119.76764929294586, 117.53873884677887, 115.71967494487762, 114.25959992408752, 111.16756975650787, 108.49144375324249, 106.33588230609894, 104.00488138198853, 102.70225429534912, 101.87562119960785, 97.26551473140717, 96.95163083076477, 93.23787152767181, 91.2827455997467, 90.77324151992798, 88.31365877389908, 86.61623579263687, 83.57051849365234, 84.99182671308517, 79.72700357437134, 82.16366368532181, 82.64484560489655, 75.51722210645676, 80.71210134029388, 77.11835283041, 74.50141209363937, 70.87674003839493, 72.5961481332779, 73.60627734661102, 70.43412786722183, 72.61552393436432, 70.03403097391129, 72.6962194442749, 69.3992668390274, 68.97445583343506, 70.90115988254547, 69.50128936767578, 68.35866671800613, 69.59917664527893, 71.19994986057281, 73.6608265042305, 71.60030829906464, 70.64632856845856, 76.52559745311737, 73.94092261791229, 76.24120426177979, 78.47668743133545, 72.09507286548615, 74.93665027618408, 71.95981585979462, 79.3494040966034, 79.99617075920105, 75.72993218898773, 80.4807265996933, 79.78992986679077, 78.19497126340866, 72.99284893274307, 80.09778732061386, 83.11520272493362, 80.55916249752045, 79.62133425474167, 87.26596164703369, 77.67364263534546, 84.08922761678696, 86.07746940851212, 94.44566249847412, 88.28488111495972, 81.85385340452194, 79.68033218383789, 76.66980612277985, 82.31073784828186, 78.22557824850082, 89.31816357374191, 87.28132444620132, 86.99709326028824, 104.5513563156128, 78.84199869632721, 82.85565149784088, 112.0876817703247, 96.42877399921417, 79.61584961414337, 104.13419377803802, 77.48813658952713, 82.42776209115982, 73.85265815258026, 72.72340327501297, 72.27371370792389, 70.8529104590416, 73.4074177145958, 82.8730012178421, 72.5619215965271, 71.43838012218475, 79.4117072224617, 77.8725408911705, 75.82570391893387, 63.73024642467499, 77.12254750728607, 74.55879259109497, 76.23383802175522, 93.49184489250183, 78.96622610092163, 66.7455403804779, 73.01789700984955, 88.30637717247009, 65.82178229093552, 79.11063277721405, 91.85981285572052, 70.46517169475555, 63.36906707286835, 80.494045317173, 67.78684997558594, 70.68649178743362, 91.56122714281082, 79.79143989086151, 70.08089637756348, 71.04547256231308, 60.04120695590973, 66.34103709459305, 72.34044241905212, 74.57037192583084, 75.88464593887329, 61.98573434352875, 60.201826989650726, 64.42769342660904, 62.26953846216202, 49.01390388607979, 47.78637954592705, 48.247927486896515, 48.21466284990311, 47.53643241524696, 47.765227258205414, 48.09251216053963, 47.04656660556793, 47.42484027147293, 47.495832681655884, 49.942515194416046, 47.196930170059204, 50.43125933408737, 47.64195677638054, 48.4236835539341, 50.44120591878891, 48.6882905960083, 48.714551627635956, 46.83554282784462, 47.85045740008354, 47.85980066657066, 47.4816318154335, 50.68868750333786, 47.920155465602875, 48.454947263002396, 46.934056997299194, 46.11002638936043, 50.12669190764427, 45.636291444301605, 51.25231468677521, 47.38605207204819, 46.821279644966125, 51.93681871891022, 49.2524796128273, 53.34220975637436, 49.75158554315567, 47.57318162918091, 52.94167113304138, 51.68460550904274, 51.76164400577545, 46.759277909994125, 59.834100008010864, 52.26468360424042, 51.22683724761009, 51.201594442129135, 52.97374114394188, 47.9047429561615, 55.14996379613876, 54.70208206772804, 55.058633506298065], "epoch_time": [46.503162145614624, 44.103599309921265, 43.98440742492676, 43.82757616043091, 43.90353965759277, 44.36757802963257, 43.93797326087952, 44.05962324142456, 44.34371542930603, 44.03064441680908, 43.86156916618347, 43.99279499053955, 43.79209756851196, 44.76750469207764, 44.55369472503662, 43.96315145492554, 44.1050386428833, 44.26154899597168, 44.92451596260071, 44.356640338897705, 43.982386350631714, 43.894490242004395, 44.619688987731934, 44.01420283317566, 44.03262948989868, 43.94149160385132, 44.01806378364563, 44.084547996520996, 44.161590814590454, 44.24432826042175, 46.24151396751404, 45.531755208969116, 43.9924898147583, 44.28325700759888, 45.66279363632202, 44.74653911590576, 44.768009185791016, 43.8766815662384, 44.35137963294983, 44.01516771316528, 44.51556611061096, 43.87716054916382, 44.35223078727722, 44.4808874130249, 43.96891188621521, 44.04469275474548, 44.52435517311096, 44.34555006027222, 44.15969967842102, 43.956074237823486, 43.97343993186951, 44.17471671104431, 44.29482126235962, 44.160693883895874, 44.01849555969238, 44.27259588241577, 44.03919434547424, 43.91626167297363, 43.92500591278076, 44.00610637664795, 44.05960512161255, 44.36809158325195, 44.11626219749451, 43.828612327575684, 44.54404592514038, 44.405441761016846, 44.32038354873657, 44.03828310966492, 44.23775053024292, 44.228275299072266, 44.19841194152832, 44.13855338096619, 44.05852913856506, 44.02991342544556, 43.97018003463745, 44.07111859321594, 44.010093688964844, 44.098928451538086, 44.38537287712097, 44.170857429504395, 45.29365801811218, 44.06064701080322, 44.10563659667969, 44.275655031204224, 44.32864332199097, 44.40672016143799, 44.20634961128235, 44.57877826690674, 44.3044376373291, 44.10408878326416, 44.17015075683594, 44.29369831085205, 44.23384118080139, 44.42855429649353, 44.11061382293701, 44.355660915374756, 44.10968804359436, 44.22881817817688, 44.348477363586426, 44.17897582054138, 44.09871315956116, 44.22748565673828, 44.193573236465454, 44.108649253845215, 44.02451491355896, 44.29283404350281, 45.2014479637146, 44.42677164077759, 44.281824827194214, 44.32394981384277, 43.977251052856445, 44.22052788734436, 44.268099784851074, 44.08755660057068, 44.07981586456299, 44.31893062591553, 44.38091206550598, 44.27815508842468, 44.098803758621216, 44.29203462600708, 44.19910168647766, 45.465752840042114, 44.325186252593994, 44.34556746482849, 44.13004231452942, 44.54489612579346, 44.12515068054199, 44.26877951622009, 44.39646100997925, 44.694666385650635, 45.76622009277344, 44.98246932029724, 43.86582398414612, 44.21391558647156, 44.50178384780884, 44.92158508300781, 45.7117178440094, 45.701093435287476, 44.790401458740234, 44.67598223686218, 44.681825399398804, 43.97224497795105, 44.099836111068726, 45.28125071525574, 44.550273418426514, 44.52269411087036, 43.865968465805054, 44.23188257217407, 44.275070905685425, 44.12758421897888, 44.19676637649536, 44.31205725669861, 44.065924406051636, 44.46525859832764, 44.132638454437256, 44.24170684814453, 44.23189306259155, 44.28190803527832, 44.39363145828247, 44.14402461051941, 44.275702714920044, 44.034870862960815, 43.957547187805176, 44.05315709114075, 44.17384600639343, 44.068090200424194, 44.23709845542908, 44.530537366867065, 44.18187165260315, 44.37315487861633, 44.390727519989014, 44.29253053665161, 44.12503719329834, 45.28450036048889, 44.1916286945343, 44.222187519073486, 44.12536311149597, 43.89987659454346, 43.96435618400574, 44.269317626953125, 44.34100604057312, 44.123791456222534, 43.824686765670776, 44.27518129348755, 44.26290154457092, 44.005553245544434, 44.1752290725708, 44.12961769104004, 44.04294943809509, 44.05641794204712, 44.113054275512695, 44.10723090171814, 44.23663115501404, 44.45777368545532, 44.269014835357666, 44.69322967529297, 44.79526662826538, 44.01726198196411, 45.68729090690613, 44.27969670295715]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr5e-06-wdecay20.0-seed44.json <==
{"train_acc": [12.86, 14.514, 15.758, 17.206, 18.98, 21.13, 22.856, 24.532, 25.99, 27.164, 28.526, 29.456, 30.782, 31.906, 33.386, 34.024, 34.746, 35.486, 36.166, 36.77, 37.464, 38.266, 39.044, 40.336, 41.304, 42.774, 44.292, 46.026, 47.372, 48.884, 50.284, 51.794, 53.29, 54.566, 56.152, 57.76, 59.14, 60.526, 61.88, 62.99, 64.194, 65.194, 66.344, 66.982, 67.914, 68.782, 69.528, 70.4, 71.16, 71.968, 72.756, 73.44, 74.264, 74.626, 75.42, 75.94, 76.372, 77.114, 77.574, 77.85, 78.09, 78.666, 78.988, 79.212, 79.222, 79.46, 79.8, 79.466, 79.854, 79.856, 79.884, 80.046, 79.944, 80.056, 80.064, 79.966, 79.78, 79.978, 79.932, 79.93, 79.638, 79.614, 79.756, 79.362, 79.618, 79.608, 79.238, 79.442, 79.1, 79.418, 79.33, 79.116, 79.062, 79.37, 79.168, 79.362, 79.174, 79.316, 79.37, 79.4, 79.284, 79.266, 79.418, 79.554, 79.684, 79.474, 79.584, 79.472, 79.822, 79.788, 79.844, 79.804, 79.868, 80.148, 80.036, 79.996, 80.166, 80.258, 80.206, 80.346, 80.468, 80.732, 80.662, 80.664, 80.648, 80.938, 80.674, 80.748, 81.012, 81.044, 81.118, 81.134, 81.234, 81.244, 81.512, 81.37, 81.414, 81.458, 81.344, 81.604, 81.738, 81.824, 81.732, 81.834, 81.856, 81.954, 81.9, 82.172, 82.18, 81.878, 84.08, 84.68, 84.896, 84.882, 84.854, 85.032, 84.914, 84.92, 85.132, 85.07, 85.238, 85.106, 85.212, 85.184, 85.204, 85.214, 85.196, 85.262, 85.344, 85.208, 85.244, 85.35, 85.384, 85.364, 85.334, 85.3, 85.512, 85.348, 85.308, 85.318, 85.382, 85.526, 85.39, 85.4, 85.392, 85.396, 85.468, 85.41, 85.52, 85.436, 85.518, 85.342, 85.704, 85.504, 85.476, 85.488, 85.496, 85.534, 85.396, 85.51], "test_acc": [13.44, 14.45, 15.52, 16.56, 17.97, 20.8, 23.57, 25.14, 26.78, 28.25, 29.48, 31.13, 32.72, 34.31, 34.98, 36.04, 36.74, 37.32, 38.12, 38.14, 39.16, 40.42, 41.47, 42.39, 43.73, 44.22, 46.26, 46.8, 48.75, 50.3, 51.0, 51.8, 53.92, 55.96, 57.27, 56.91, 59.39, 58.66, 61.79, 62.75, 63.11, 64.93, 64.36, 64.62, 66.65, 66.45, 67.67, 68.35, 65.85, 70.62, 68.24, 69.51, 71.74, 70.05, 72.27, 72.85, 74.59, 74.94, 72.43, 74.62, 75.76, 75.9, 75.46, 74.79, 75.86, 76.36, 75.25, 76.11, 73.83, 75.87, 78.27, 77.86, 73.51, 76.51, 75.06, 74.58, 75.75, 75.09, 77.03, 75.49, 68.66, 72.27, 76.36, 74.02, 72.97, 76.4, 70.89, 74.68, 75.99, 68.39, 74.73, 74.3, 74.2, 67.12, 74.54, 67.15, 67.02, 68.46, 71.45, 74.27, 73.34, 75.13, 75.07, 77.87, 69.11, 76.95, 71.11, 67.99, 71.03, 71.6, 74.6, 71.84, 75.37, 75.26, 74.57, 64.28, 71.97, 73.16, 72.97, 74.53, 67.73, 72.47, 70.59, 75.15, 71.93, 67.87, 76.44, 65.26, 64.95, 72.79, 76.06, 69.89, 74.14, 62.83, 76.93, 74.68, 77.18, 78.87, 74.97, 72.14, 74.97, 74.57, 75.85, 70.82, 75.72, 75.46, 70.93, 56.94, 65.27, 78.91, 82.28, 82.46, 82.52, 82.56, 82.51, 82.39, 82.39, 82.74, 82.61, 82.66, 82.25, 82.39, 82.34, 81.92, 82.81, 82.13, 82.6, 81.13, 82.3, 82.54, 82.38, 81.57, 80.93, 78.49, 81.83, 81.28, 81.84, 80.25, 80.81, 81.62, 81.48, 81.02, 81.6, 81.23, 76.69, 81.86, 80.91, 80.49, 81.49, 81.1, 79.41, 81.65, 78.41, 78.4, 80.65, 81.34, 79.27, 75.9, 82.29, 80.0], "train_loss": [917.6759309768677, 888.0186817646027, 876.4075257778168, 866.3359625339508, 854.3932590484619, 837.9431936740875, 817.792363524437, 797.6928144693375, 780.5104879140854, 765.4415006637573, 750.9695987701416, 736.6213775873184, 724.0659854412079, 714.4439969062805, 705.0314263105392, 697.5440989732742, 690.6347771883011, 683.8777394294739, 677.1386895179749, 670.1787059307098, 663.2940721511841, 655.4843499660492, 647.7851496934891, 638.8150192499161, 628.8113569021225, 617.8122270107269, 606.8017679452896, 594.7172198295593, 581.3689486980438, 569.970162987709, 557.6307183504105, 544.4726954698563, 532.0097461938858, 520.4449700117111, 509.2641956806183, 495.87279200553894, 483.95415222644806, 472.5717839002609, 460.5411810874939, 449.91802620887756, 439.1773527264595, 430.23554331064224, 419.69226962327957, 412.8716290593147, 405.09668707847595, 397.25917106866837, 390.8460512161255, 383.7760222554207, 376.59249264001846, 370.1933962702751, 365.13587868213654, 360.18553990125656, 354.4515877366066, 351.83096021413803, 347.21109879016876, 342.9842700958252, 340.1255597472191, 336.47410929203033, 334.3704640865326, 333.19463527202606, 333.43361097574234, 331.726569712162, 330.74328380823135, 331.7511260509491, 333.47168254852295, 334.9622227549553, 335.614619076252, 341.17500960826874, 343.0111680626869, 346.70309495925903, 351.37314969301224, 352.87972635030746, 356.2272645831108, 359.99398308992386, 362.38970971107483, 365.5424209833145, 369.2591035962105, 371.51497608423233, 373.94446724653244, 375.39831614494324, 379.37945687770844, 381.1255966424942, 383.31185507774353, 386.50523322820663, 386.1153002977371, 388.193893969059, 390.0520943403244, 390.2231230735779, 392.2726145386696, 390.78173238039017, 391.61833101511, 391.97061717510223, 391.7641640305519, 390.45254451036453, 390.75854367017746, 388.4598431587219, 387.8930013179779, 385.88175588846207, 384.73876601457596, 383.13221085071564, 382.4193058013916, 380.2844383716583, 378.04599022865295, 375.14665973186493, 372.5722727775574, 372.2041608095169, 368.6896984577179, 367.01286256313324, 363.72655588388443, 362.3435536623001, 359.75667947530746, 356.56891399621964, 354.711097240448, 351.5637162923813, 349.1012853384018, 346.7360238432884, 343.06938350200653, 340.6412519812584, 339.52361756563187, 336.0697103738785, 333.79456382989883, 329.12300008535385, 327.35032469034195, 326.3620059490204, 324.88298040628433, 320.49601298570633, 319.67477637529373, 317.521790266037, 313.979965031147, 312.1292843222618, 310.0280736684799, 308.3528147339821, 305.0097543001175, 304.3591299057007, 300.8816744685173, 298.74700105190277, 298.1590498685837, 295.6049827337265, 295.7629447579384, 292.6038776040077, 290.5804595351219, 288.9917643070221, 286.6063815355301, 284.9163006544113, 284.1225471496582, 281.3581072688103, 281.051873087883, 277.9277783036232, 276.4422215819359, 277.268078148365, 256.9390212893486, 251.90056997537613, 250.01294660568237, 249.8544863462448, 248.49744653701782, 246.80623871088028, 247.0657109618187, 246.73092764616013, 245.49044340848923, 244.9874665737152, 243.24134731292725, 243.38365671038628, 242.09460216760635, 241.51504111289978, 240.6860557794571, 240.91479802131653, 240.32907542586327, 239.05545043945312, 238.23226702213287, 238.51245710253716, 236.99454998970032, 236.7598721385002, 234.69391486048698, 235.04501125216484, 234.6479504108429, 234.04570612311363, 232.13442236185074, 233.05915528535843, 231.98789063096046, 231.45326432585716, 230.09355595707893, 228.4180667102337, 229.56051483750343, 228.4700075685978, 227.81160551309586, 227.31037271022797, 225.75285077095032, 225.86249366402626, 225.08666610717773, 224.52171206474304, 223.66056564450264, 224.63353449106216, 220.5524531006813, 222.68070057034492, 221.4149430990219, 220.91776722669601, 220.75220599770546, 219.6553372144699, 220.6795555949211, 218.08523008227348], "test_loss": [181.41446352005005, 178.64775443077087, 176.93151831626892, 174.95421433448792, 172.1080596446991, 167.6439881324768, 162.59291994571686, 158.144468665123, 154.71969842910767, 151.78901135921478, 148.33968687057495, 145.63435351848602, 143.09920358657837, 141.01621294021606, 139.29561722278595, 137.83300828933716, 136.63479554653168, 134.86257123947144, 133.76376271247864, 132.81298577785492, 130.56577003002167, 128.95411908626556, 127.37577712535858, 124.429758310318, 123.217329621315, 121.6403819322586, 117.7212461233139, 116.60338389873505, 113.60988938808441, 112.31422007083893, 110.18001127243042, 107.3941410779953, 104.89970266819, 101.11271262168884, 99.53134834766388, 99.19400942325592, 95.1912088394165, 97.1530544757843, 90.16251891851425, 87.97280263900757, 87.32319951057434, 84.64730834960938, 85.90024626255035, 84.15675514936447, 79.90562552213669, 83.08978927135468, 80.2313243150711, 78.59474682807922, 84.3583362698555, 75.1952194571495, 79.02418148517609, 77.82549291849136, 74.80229365825653, 77.21341389417648, 73.16043317317963, 74.03725254535675, 71.73445409536362, 69.74721968173981, 73.39625978469849, 72.80238687992096, 70.03806525468826, 70.71100372076035, 72.01951402425766, 74.95720928907394, 73.26306188106537, 70.98082864284515, 74.30888330936432, 73.99971276521683, 76.6842126250267, 75.54889953136444, 71.82695162296295, 73.23795491456985, 80.34913969039917, 75.01634061336517, 79.12622964382172, 81.78083008527756, 78.96257328987122, 82.06142914295197, 77.19097006320953, 80.66611731052399, 91.4937983751297, 86.668501496315, 80.03834187984467, 83.9532653093338, 86.30033785104752, 80.29999220371246, 90.18878084421158, 82.20962405204773, 81.2742509841919, 94.09572243690491, 82.83704948425293, 84.05247330665588, 82.88662129640579, 93.78898406028748, 82.27987670898438, 96.23615419864655, 94.23121511936188, 92.869877576828, 85.61534506082535, 82.14962863922119, 85.1690045595169, 78.20248675346375, 80.0133325457573, 74.39691281318665, 91.10248184204102, 76.6638451218605, 84.64308732748032, 89.3274416923523, 84.6218563914299, 82.57070297002792, 78.64446067810059, 85.16104328632355, 76.98985010385513, 76.34985500574112, 78.36275428533554, 96.10217946767807, 80.53099203109741, 79.72898310422897, 78.87888222932816, 76.46498119831085, 89.71309012174606, 79.11590898036957, 83.3100101351738, 73.73407399654388, 79.56352722644806, 94.28373157978058, 69.25260823965073, 92.03505545854568, 94.59529608488083, 74.95490676164627, 68.47247576713562, 85.36126977205276, 73.18533754348755, 99.74901175498962, 66.44962149858475, 70.37794119119644, 66.50753480195999, 63.27404588460922, 72.03512144088745, 77.8445959687233, 69.06985014677048, 70.98281300067902, 68.00926357507706, 81.6239864230156, 67.36786687374115, 67.85598784685135, 77.210602581501, 110.51444780826569, 90.62791019678116, 59.29904639720917, 52.50380289554596, 52.461459279060364, 51.978941559791565, 51.49133974313736, 51.68592578172684, 52.12403762340546, 51.91278564929962, 52.18833267688751, 52.19682574272156, 51.285817205905914, 52.27826702594757, 51.60986715555191, 52.696321070194244, 52.54904216527939, 51.38617318868637, 52.6358100771904, 50.81694647669792, 53.67666274309158, 52.38943713903427, 52.02526044845581, 51.50319063663483, 52.58091187477112, 55.20414215326309, 61.62481498718262, 53.812299966812134, 54.94535505771637, 51.936211705207825, 55.67406922578812, 54.455983340740204, 52.022057354450226, 52.13126593828201, 54.245582312345505, 51.79250866174698, 53.74751627445221, 61.58058708906174, 52.27624350786209, 53.04162812232971, 53.976616948843, 52.23010292649269, 52.52892670035362, 56.45860290527344, 51.180568248033524, 58.925744235515594, 58.618279457092285, 54.71143823862076, 54.81867170333862, 54.834473848342896, 65.91156542301178, 49.94900766015053, 54.572842478752136], "epoch_time": [46.54561424255371, 43.98574447631836, 44.042693853378296, 44.0731475353241, 43.990216970443726, 44.08951735496521, 44.450825691223145, 44.17202281951904, 44.16224002838135, 44.25919246673584, 44.342724084854126, 44.384398460388184, 44.35603165626526, 44.13788604736328, 44.12160873413086, 44.02580690383911, 44.14536380767822, 44.263349533081055, 44.138803482055664, 44.1133759021759, 44.31430697441101, 44.33722257614136, 44.31880187988281, 44.220428466796875, 44.149269819259644, 44.35096883773804, 44.00998520851135, 44.167311668395996, 44.362059116363525, 44.26730227470398, 44.322530031204224, 44.22985339164734, 44.16160988807678, 44.167624950408936, 44.35219192504883, 44.234952449798584, 44.209879636764526, 44.46972870826721, 44.199814558029175, 44.25294804573059, 44.41720771789551, 44.320131063461304, 44.202948570251465, 44.48670935630798, 44.259974241256714, 44.09961485862732, 44.13782715797424, 44.2394917011261, 44.272024631500244, 44.31248140335083, 44.34892416000366, 44.217159271240234, 44.45646548271179, 44.33408522605896, 44.12563753128052, 44.464537143707275, 44.16137146949768, 44.20234251022339, 44.272770166397095, 44.170591592788696, 44.247729778289795, 44.51425504684448, 44.32047748565674, 44.39667558670044, 44.416391372680664, 44.28367328643799, 44.17059683799744, 44.25846862792969, 44.27899169921875, 44.307281732559204, 44.162166118621826, 44.27387523651123, 44.06878423690796, 44.25914549827576, 44.17473220825195, 44.24586081504822, 44.2563636302948, 44.191015005111694, 44.35278081893921, 44.365901708602905, 44.38634657859802, 44.15284490585327, 44.12065005302429, 44.28725004196167, 44.241600036621094, 44.15287446975708, 44.36195230484009, 44.199039936065674, 44.3134446144104, 44.37956881523132, 44.38313293457031, 44.20527744293213, 44.3862190246582, 44.27868866920471, 44.286640882492065, 44.294814348220825, 44.082717180252075, 44.27524447441101, 44.370266914367676, 44.239234924316406, 44.134167194366455, 44.15150594711304, 44.36756348609924, 44.224323987960815, 44.37102246284485, 44.242133378982544, 44.39657735824585, 44.2960479259491, 44.13598608970642, 44.453535079956055, 44.149627447128296, 44.25041484832764, 44.30765628814697, 44.24446249008179, 44.324222564697266, 44.412845611572266, 44.28973340988159, 44.283499002456665, 44.33649396896362, 44.40858316421509, 44.340343952178955, 44.13705062866211, 44.17683267593384, 44.349236726760864, 44.291839361190796, 44.33230113983154, 44.257142305374146, 44.4437780380249, 44.2354097366333, 44.14194083213806, 44.05800676345825, 44.19948410987854, 44.37327575683594, 44.37614965438843, 44.43050265312195, 44.52069354057312, 44.30770993232727, 44.369298458099365, 44.306060791015625, 44.44157433509827, 44.40742778778076, 44.34527921676636, 44.451701641082764, 44.352490186691284, 44.40958857536316, 44.507301330566406, 44.28614926338196, 44.34909987449646, 44.25294327735901, 44.45538568496704, 44.62586975097656, 44.15392351150513, 44.43166494369507, 44.27768802642822, 44.55086421966553, 44.352166175842285, 44.52601957321167, 44.29680109024048, 44.408891677856445, 44.387519121170044, 44.448578119277954, 44.43357443809509, 44.32635498046875, 44.24763202667236, 44.412121534347534, 44.45022630691528, 44.36658239364624, 44.232375383377075, 44.46857714653015, 44.44874835014343, 44.56173014640808, 44.383851528167725, 44.331859827041626, 44.410197257995605, 44.35708570480347, 44.444342851638794, 44.26998996734619, 44.313817262649536, 44.3230185508728, 44.15294361114502, 44.38833403587341, 44.159443378448486, 44.38346290588379, 44.24872040748596, 44.41161489486694, 44.252808809280396, 44.33389854431152, 44.35093879699707, 44.279489278793335, 44.11273431777954, 44.38272547721863, 44.38392233848572, 44.232917070388794, 44.41269874572754, 44.40880250930786, 44.222769260406494, 44.31721210479736, 44.145916223526, 44.371116638183594, 44.26712203025818]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr5e-07-wdecay200.00000000000003-seed42.json <==
{"train_acc": [9.944, 10.032, 10.222, 10.464, 10.804, 11.35, 12.052, 12.964, 13.826, 14.612, 15.364, 15.696, 16.218, 16.55, 16.78, 16.84, 17.198, 17.28, 17.232, 17.682, 17.804, 17.812, 18.15, 18.186, 18.432, 18.592, 18.77, 18.778, 19.046, 19.276, 19.598, 19.94, 19.866, 20.496, 21.064, 21.252, 21.632, 21.592, 21.576, 21.494, 21.51, 21.644, 21.658, 21.692, 21.82, 21.936, 21.802, 21.94, 22.012, 21.97, 22.082, 22.208, 22.072, 22.316, 22.32, 22.246, 22.548, 22.632, 22.76, 22.796, 23.0, 23.178, 23.192, 23.332, 23.416, 23.354, 23.216, 23.062, 22.494, 22.142, 21.46, 20.812, 19.966, 19.3, 18.626, 18.268, 17.876, 17.758, 17.678, 17.664, 17.686, 16.76, 15.46, 15.176, 14.948, 14.668, 14.516, 14.404, 14.324, 14.368, 14.262, 13.72, 13.408, 12.2, 10.45, 10.01, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [9.83, 9.89, 9.83, 10.2, 10.96, 11.9, 12.97, 13.89, 14.73, 15.02, 15.15, 15.21, 15.26, 15.4, 15.34, 16.02, 16.09, 16.4, 17.3, 17.07, 17.48, 17.87, 18.37, 18.81, 18.75, 19.01, 18.95, 19.41, 19.87, 19.95, 19.92, 20.11, 20.8, 20.77, 21.29, 21.46, 21.23, 21.58, 21.3, 21.41, 21.63, 21.62, 21.49, 21.63, 21.71, 22.14, 21.77, 21.98, 21.98, 21.83, 21.8, 22.07, 22.0, 22.0, 22.28, 22.37, 22.54, 22.47, 22.87, 22.95, 23.15, 23.49, 23.51, 22.95, 23.08, 23.03, 23.01, 22.35, 22.22, 21.55, 20.98, 20.43, 19.75, 19.34, 19.01, 18.64, 18.15, 18.31, 18.02, 18.29, 18.31, 15.9, 15.74, 15.47, 15.22, 15.0, 14.74, 14.74, 14.52, 14.4, 14.32, 13.47, 13.37, 11.8, 10.1, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [937.7247242927551, 924.8007757663727, 915.3701648712158, 908.3237988948822, 903.1647872924805, 898.8922727108002, 895.755339384079, 892.9566497802734, 890.8266372680664, 888.8391962051392, 887.264327287674, 885.9278554916382, 884.3663783073425, 882.9785265922546, 881.638571023941, 880.2390086650848, 878.6956915855408, 877.2588903903961, 875.6197147369385, 874.123908996582, 872.5736997127533, 870.9158580303192, 869.1872508525848, 867.2603244781494, 865.3287613391876, 863.293276309967, 861.1090879440308, 858.8382761478424, 856.6368913650513, 854.4797413349152, 852.7314958572388, 851.2197844982147, 849.6725699901581, 848.4632570743561, 847.5848677158356, 846.761180639267, 845.9221706390381, 845.392909526825, 844.9244441986084, 844.4030978679657, 844.1463131904602, 843.9115357398987, 843.7249374389648, 843.5017116069794, 843.556663274765, 843.5652220249176, 843.4891028404236, 843.4913682937622, 843.4421634674072, 843.9015114307404, 844.0612626075745, 844.3091733455658, 844.8205723762512, 845.4010324478149, 845.9423494338989, 846.653623342514, 847.4245553016663, 848.170168876648, 849.2731804847717, 850.3634088039398, 851.5859968662262, 852.8800647258759, 854.3416259288788, 855.9329857826233, 858.0260655879974, 860.3005614280701, 863.0423762798309, 865.7020661830902, 868.5315637588501, 871.1683671474457, 873.7115767002106, 876.1477859020233, 878.4544160366058, 880.4142544269562, 882.2490904331207, 883.9207053184509, 885.3824760913849, 886.7901628017426, 888.2174160480499, 889.5844411849976, 890.8817012310028, 892.0876471996307, 893.3604431152344, 894.547385931015, 895.662780046463, 896.7019126415253, 897.6585195064545, 898.4918367862701, 899.1635956764221, 899.6335701942444, 899.9217336177826, 900.0827865600586, 900.1740853786469, 900.2308220863342, 900.2657809257507, 900.2865839004517, 900.297972202301, 900.3040137290955, 900.3071296215057, 900.308825969696, 900.3097052574158, 900.3102467060089, 900.310448884964, 900.3106138706207, 900.3107056617737, 900.3107559680939, 900.310791015625, 900.3108170032501, 900.310825586319, 900.3108315467834, 900.3108842372894, 900.3108253479004, 900.3108375072479, 900.3108370304108, 900.310821056366, 900.3108160495758, 900.3108294010162, 900.3108184337616, 900.3108341693878, 900.3108022212982, 900.3108253479004, 900.3108322620392, 900.3108160495758, 900.3108232021332, 900.3108348846436, 900.3108243942261, 900.3108289241791, 900.3108053207397, 900.3108215332031, 900.3108327388763, 900.3107979297638, 900.3108153343201, 900.3107924461365, 900.3108015060425, 900.3107948303223, 900.3107857704163, 900.3108031749725, 900.3108122348785, 900.3108201026917, 900.3108105659485, 900.3108041286469, 900.3108103275299, 900.3107998371124, 900.3108172416687, 900.3108043670654, 900.310798406601, 900.3108012676239, 900.3107962608337, 900.3108007907867, 900.3107895851135, 900.3107759952545, 900.3107738494873, 900.3107824325562, 900.3107852935791, 900.3107786178589, 900.3107800483704, 900.3107802867889, 900.3107757568359, 900.3107821941376, 900.3107898235321, 900.310772895813, 900.3107743263245, 900.3107776641846, 900.3107826709747, 900.3107752799988, 900.3107740879059, 900.3107664585114, 900.3107771873474, 900.3107748031616, 900.3107831478119, 900.3107678890228, 900.3107783794403, 900.3107879161835, 900.3107733726501, 900.3107702732086, 900.3107702732086, 900.3107945919037, 900.310784816742, 900.3107733726501, 900.3107764720917, 900.3107650279999, 900.310772895813, 900.3107707500458, 900.3107631206512, 900.3107786178589, 900.3107619285583, 900.3107793331146, 900.3107757568359, 900.3107690811157, 900.3107826709747, 900.3107652664185, 900.3107733726501, 900.3107635974884, 900.310759305954, 900.3107707500458, 900.310774564743, 900.3107776641846, 900.310772895813, 900.310786485672, 900.3107814788818], "test_loss": [187.62567353248596, 185.65120315551758, 184.28977990150452, 183.14933228492737, 182.27617764472961, 181.64712381362915, 181.0954852104187, 180.72056484222412, 180.28069019317627, 179.99302697181702, 179.79048562049866, 179.51977682113647, 179.35537385940552, 178.97330451011658, 178.6821415424347, 178.3096160888672, 178.09283757209778, 177.72552800178528, 177.1616072654724, 177.05073714256287, 176.52307319641113, 176.1656630039215, 175.71286368370056, 174.8844723701477, 174.54712677001953, 173.92618060112, 173.26254868507385, 172.47672128677368, 171.7690351009369, 171.26771426200867, 170.9138424396515, 170.64032554626465, 170.43044924736023, 170.0674593448639, 169.49860286712646, 169.50973296165466, 169.37811875343323, 169.30543279647827, 169.1328089237213, 168.6769299507141, 169.23873925209045, 169.09654140472412, 168.97491836547852, 168.97006034851074, 169.05446982383728, 169.47000885009766, 168.99486422538757, 169.37173795700073, 169.02731943130493, 169.2997751235962, 169.3325867652893, 169.62226271629333, 170.01965141296387, 170.16300630569458, 170.1355209350586, 170.12406277656555, 170.59328150749207, 170.48058128356934, 170.81781649589539, 171.44350957870483, 172.82605862617493, 172.8457546234131, 172.90643763542175, 172.43414187431335, 172.59691619873047, 173.42015147209167, 173.6152675151825, 174.16238737106323, 174.65860557556152, 175.84797549247742, 175.70856595039368, 176.28996753692627, 176.62439012527466, 176.98399806022644, 176.9659719467163, 177.4248948097229, 178.25131797790527, 178.31410598754883, 178.81480860710144, 179.0678346157074, 179.5837926864624, 179.86438608169556, 180.0988438129425, 180.44733476638794, 180.7854368686676, 181.09508419036865, 181.3306028842926, 181.52791905403137, 181.68780612945557, 181.7802391052246, 181.83161759376526, 181.86392617225647, 181.88080477714539, 181.89061641693115, 181.89691042900085, 181.9002983570099, 181.90220594406128, 181.90316891670227, 181.90366172790527, 181.90393161773682, 181.9040789604187, 181.90415859222412, 181.90420866012573, 181.90423893928528, 181.90424728393555, 181.90425610542297, 181.9042613506317, 181.9042685031891, 181.90427470207214, 181.90426182746887, 181.90426588058472, 181.9042694568634, 181.90425848960876, 181.9042661190033, 181.90425658226013, 181.90424752235413, 181.9042739868164, 181.90424752235413, 181.90424919128418, 181.9042534828186, 181.9042580127716, 181.90425086021423, 181.90424990653992, 181.90424823760986, 181.90425729751587, 181.90424633026123, 181.90424013137817, 181.90423464775085, 181.90424418449402, 181.9042489528656, 181.90425658226013, 181.9042410850525, 181.9042387008667, 181.9042398929596, 181.9042432308197, 181.90424060821533, 181.90424466133118, 181.90422916412354, 181.90424466133118, 181.90424013137817, 181.90423583984375, 181.90423011779785, 181.9042353630066, 181.90423107147217, 181.90423321723938, 181.90423607826233, 181.90423893928528, 181.9042353630066, 181.9042387008667, 181.90423583984375, 181.90423274040222, 181.90423369407654, 181.90422677993774, 181.90424227714539, 181.90424752235413, 181.90422773361206, 181.9042341709137, 181.9042341709137, 181.90423703193665, 181.904230594635, 181.90423393249512, 181.90421795845032, 181.90423107147217, 181.9042227268219, 181.90422940254211, 181.904217004776, 181.90422987937927, 181.90422558784485, 181.90423154830933, 181.90421962738037, 181.9042203426361, 181.90424489974976, 181.90422916412354, 181.90422129631042, 181.90422081947327, 181.90421986579895, 181.9042248725891, 181.90423679351807, 181.9042248725891, 181.90424299240112, 181.90423440933228, 181.90423703193665, 181.90423893928528, 181.90422701835632, 181.9042248725891, 181.90421748161316, 181.90423154830933, 181.9042248725891, 181.90423583984375, 181.90423202514648, 181.90422916412354, 181.90423798561096, 181.90422701835632, 181.90422129631042, 181.9042284488678, 181.90422582626343, 181.90422439575195, 181.90421795845032, 181.9042191505432, 181.90423846244812], "epoch_time": [88.6582887172699, 87.49322509765625, 88.09466052055359, 87.5980236530304, 87.07149291038513, 87.89548540115356, 88.3995521068573, 87.27566480636597, 87.58734083175659, 89.26093125343323, 87.38062119483948, 87.4008686542511, 89.49688148498535, 87.29370331764221, 87.21447014808655, 87.16562271118164, 87.65935468673706, 87.15167689323425, 87.3020589351654, 87.18272423744202, 86.8106529712677, 87.35105276107788, 87.42691135406494, 86.86939001083374, 88.19976258277893, 88.76788210868835, 87.35706186294556, 87.26826286315918, 86.95108795166016, 87.41364693641663, 87.57490181922913, 87.30188655853271, 87.30690908432007, 88.59431529045105, 87.27241778373718, 88.62898683547974, 87.60212683677673, 87.40611696243286, 87.3565526008606, 86.9997911453247, 86.89991307258606, 86.89899611473083, 87.6340594291687, 87.41803622245789, 87.40720772743225, 87.82676029205322, 87.56708645820618, 87.36871409416199, 87.48624920845032, 87.22546052932739, 87.08234214782715, 87.56251430511475, 87.2060022354126, 87.48343348503113, 87.06404852867126, 88.52411150932312, 87.43091869354248, 87.66822290420532, 87.3742880821228, 87.3558418750763, 87.07040119171143, 88.67407536506653, 87.30902576446533, 87.98387217521667, 87.21559000015259, 87.46992230415344, 87.26006507873535, 86.94562411308289, 87.0407075881958, 87.2993061542511, 87.47575068473816, 87.52102017402649, 87.13797688484192, 87.57084727287292, 88.06959080696106, 87.07789325714111, 88.56923222541809, 87.46906042098999, 87.2258951663971, 87.14121317863464, 87.08146810531616, 86.97907662391663, 87.45830130577087, 87.3955864906311, 87.19062876701355, 87.07381415367126, 87.33787393569946, 86.91939616203308, 88.29670143127441, 87.55491185188293, 88.6541154384613, 88.7768177986145, 87.48909711837769, 87.71418976783752, 87.17544889450073, 87.35280919075012, 87.61523747444153, 88.33856868743896, 87.29530787467957, 87.25274729728699, 88.0643699169159, 86.92673873901367, 87.18642044067383, 87.31720018386841, 87.32159662246704, 88.06349158287048, 87.56347703933716, 87.01888060569763, 87.21126556396484, 87.6996157169342, 87.42545223236084, 87.3450391292572, 87.46156644821167, 87.61172008514404, 87.75962042808533, 87.31119537353516, 88.76786756515503, 87.80366516113281, 87.79945850372314, 87.15720319747925, 87.18998622894287, 87.76785373687744, 89.09493350982666, 87.57960391044617, 87.60756468772888, 87.17543077468872, 87.18637681007385, 87.26807045936584, 87.6380717754364, 87.46692085266113, 87.6226978302002, 87.29408478736877, 87.78041744232178, 87.40124273300171, 87.30035376548767, 87.44823455810547, 87.52463555335999, 87.29627537727356, 87.0816421508789, 87.57498145103455, 87.09106993675232, 87.210453748703, 86.86601400375366, 86.98786854743958, 86.84267926216125, 86.92774271965027, 87.67503714561462, 88.45464324951172, 86.84521317481995, 87.02100348472595, 88.28113055229187, 87.8598575592041, 87.75126218795776, 87.47181487083435, 87.43312907218933, 87.0180778503418, 86.94094181060791, 87.86617350578308, 87.65928530693054, 86.92581081390381, 87.85498070716858, 87.35640120506287, 87.62117981910706, 88.10633993148804, 87.1910719871521, 87.45570206642151, 87.03432154655457, 87.51633501052856, 87.06675934791565, 88.41759252548218, 86.84578394889832, 87.1638617515564, 86.72894501686096, 87.43032836914062, 87.52318286895752, 87.36549758911133, 87.4197986125946, 88.47791886329651, 88.42137503623962, 86.98210072517395, 87.62188792228699, 87.60068583488464, 87.45983862876892, 87.5728850364685, 87.44798851013184, 87.05978918075562, 87.2833194732666, 87.31112599372864, 87.04808902740479, 87.21508359909058, 87.3311915397644, 86.73712468147278, 87.60853171348572, 87.54402494430542, 87.24713635444641, 87.51731538772583, 87.39532399177551, 87.43314671516418, 87.17449283599854, 87.19693040847778]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr5e-07-wdecay200.00000000000003-seed43.json <==
{"train_acc": [10.682, 11.08, 11.716, 12.538, 13.018, 13.91, 14.156, 14.862, 15.184, 15.514, 15.872, 16.002, 16.228, 16.554, 16.588, 17.034, 17.214, 17.534, 17.58, 17.888, 18.094, 18.352, 18.718, 18.934, 19.076, 19.018, 19.528, 19.452, 19.77, 19.94, 19.98, 20.198, 20.394, 20.476, 20.806, 20.664, 21.004, 21.416, 21.532, 21.994, 22.408, 22.476, 22.304, 21.998, 21.974, 22.022, 22.166, 22.146, 22.212, 22.474, 22.8, 22.976, 23.194, 23.116, 23.474, 23.424, 23.446, 23.606, 23.846, 23.862, 23.99, 24.206, 24.23, 24.164, 24.166, 24.242, 24.08, 23.76, 23.362, 22.884, 22.248, 21.538, 20.784, 19.84, 18.964, 18.284, 17.892, 17.598, 17.53, 17.374, 17.498, 16.734, 16.484, 16.164, 15.868, 15.608, 15.344, 15.192, 15.1, 15.062, 15.018, 14.922, 15.26, 14.608, 12.366, 10.296, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 9.902, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [10.63, 11.29, 11.8, 12.67, 13.26, 13.99, 14.68, 15.26, 15.77, 16.11, 15.97, 16.7, 17.06, 17.19, 17.3, 17.31, 17.82, 17.8, 18.03, 18.36, 18.82, 19.1, 19.47, 19.63, 19.86, 19.74, 19.81, 19.82, 19.99, 20.1, 20.08, 20.18, 20.33, 20.47, 20.85, 20.81, 21.15, 21.74, 21.78, 21.96, 21.92, 21.81, 21.38, 21.31, 21.13, 21.17, 21.42, 21.54, 21.73, 22.07, 22.25, 22.3, 22.6, 22.84, 22.95, 23.09, 22.9, 23.57, 23.49, 23.47, 23.22, 23.56, 23.81, 23.81, 23.3, 23.27, 23.91, 23.89, 23.23, 22.39, 21.71, 20.98, 20.52, 19.66, 18.52, 18.7, 18.37, 18.06, 17.8, 17.33, 18.34, 16.62, 16.61, 16.19, 16.25, 16.01, 15.44, 15.52, 15.5, 15.24, 15.07, 15.36, 15.84, 14.75, 11.89, 10.05, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [922.7257289886475, 912.5182259082794, 904.6381793022156, 899.3143439292908, 895.5861859321594, 892.1759650707245, 889.9088799953461, 887.921412229538, 886.1591725349426, 885.2534818649292, 883.8361413478851, 882.5650763511658, 881.6029317378998, 880.4014601707458, 879.2437188625336, 877.976357460022, 876.4022967815399, 875.2136447429657, 873.7889301776886, 872.1348979473114, 870.6173102855682, 869.0556213855743, 867.4378914833069, 865.7513086795807, 863.9572153091431, 862.1982107162476, 860.1882829666138, 858.455118894577, 856.4536719322205, 855.0331387519836, 853.3515329360962, 852.2753839492798, 851.3753795623779, 850.3493874073029, 849.7502152919769, 848.9813199043274, 848.5280492305756, 847.7401654720306, 847.5216360092163, 847.1689023971558, 846.6750593185425, 846.4820399284363, 846.1682822704315, 845.844202041626, 845.7742805480957, 845.5875613689423, 845.4405994415283, 845.2278037071228, 845.1860716342926, 845.2370488643646, 845.0818448066711, 845.3698751926422, 845.5963461399078, 845.7996735572815, 846.3156831264496, 846.7241671085358, 847.4185755252838, 848.146919965744, 848.9358921051025, 849.825229883194, 851.0024311542511, 852.3374130725861, 853.6765995025635, 855.2389185428619, 857.3049349784851, 859.504213809967, 862.0762283802032, 864.7709758281708, 867.5560867786407, 870.2748351097107, 872.914792060852, 875.4507925510406, 877.7098634243011, 879.8499217033386, 881.795266866684, 883.5089447498322, 885.0357716083527, 886.4277789592743, 887.7734220027924, 889.1688687801361, 890.4498360157013, 891.7475063800812, 892.9582569599152, 894.2099242210388, 895.3767855167389, 896.3975646495819, 897.3938894271851, 898.2606873512268, 898.9799761772156, 899.5124418735504, 899.8513185977936, 900.0450346469879, 900.1540133953094, 900.2185475826263, 900.2589840888977, 900.2829616069794, 900.2960937023163, 900.3029940128326, 900.3065428733826, 900.3084683418274, 900.3095152378082, 900.3101317882538, 900.3103582859039, 900.3106288909912, 900.3106660842896, 900.3107905387878, 900.3108553886414, 900.3108601570129, 900.3109087944031, 900.3108630180359, 900.3108458518982, 900.3108282089233, 900.3108813762665, 900.3108897209167, 900.3108651638031, 900.3108570575714, 900.3108370304108, 900.3108470439911, 900.3108699321747, 900.3108336925507, 900.3108427524567, 900.3108401298523, 900.3108742237091, 900.3108355998993, 900.3108308315277, 900.31081366539, 900.3108246326447, 900.3108417987823, 900.3108246326447, 900.3108220100403, 900.3108274936676, 900.3108112812042, 900.3108160495758, 900.3108325004578, 900.3108146190643, 900.3108072280884, 900.3108098506927, 900.3108122348785, 900.3108205795288, 900.3108141422272, 900.3108279705048, 900.3108108043671, 900.3108038902283, 900.3108022212982, 900.3108098506927, 900.3108134269714, 900.3108005523682, 900.3108010292053, 900.3108026981354, 900.3108096122742, 900.3107583522797, 900.310786485672, 900.3107733726501, 900.3107759952545, 900.3107979297638, 900.3107807636261, 900.310789346695, 900.3107717037201, 900.3107850551605, 900.3107702732086, 900.3107814788818, 900.3107795715332, 900.3107783794403, 900.3107497692108, 900.3107988834381, 900.3107886314392, 900.3107888698578, 900.3107762336731, 900.3107883930206, 900.3108050823212, 900.3107993602753, 900.3107833862305, 900.3107969760895, 900.3107998371124, 900.3107748031616, 900.3107764720917, 900.3107767105103, 900.3107674121857, 900.3107838630676, 900.3108007907867, 900.310827255249, 900.3107917308807, 900.3107914924622, 900.3107841014862, 900.3107857704163, 900.3107635974884, 900.310772895813, 900.3108053207397, 900.3107876777649, 900.3107869625092, 900.3107967376709, 900.3107874393463, 900.3107979297638, 900.3108055591583, 900.3107964992523, 900.3107886314392, 900.3107824325562, 900.3107948303223, 900.3108012676239, 900.3108110427856], "test_loss": [185.093120098114, 183.60075521469116, 182.45732998847961, 181.54107427597046, 180.8850908279419, 180.3932774066925, 179.98057770729065, 179.61440563201904, 179.29559588432312, 178.96300601959229, 178.90255975723267, 178.4146797657013, 178.1456458568573, 177.8726146221161, 177.605135679245, 177.2833981513977, 176.62040877342224, 176.43606066703796, 176.3487491607666, 175.7929322719574, 175.28121209144592, 174.91717076301575, 174.4051477909088, 174.00193214416504, 173.49413895606995, 172.82681703567505, 172.60029125213623, 171.59537982940674, 171.20566844940186, 170.84651470184326, 170.9104151725769, 170.4928333759308, 170.6100389957428, 170.49453163146973, 170.0946114063263, 169.86838722229004, 169.85807490348816, 169.70034337043762, 170.0359320640564, 169.50851392745972, 169.64101672172546, 169.26545524597168, 169.4334638118744, 169.5771028995514, 169.1286382675171, 169.396559715271, 169.0318865776062, 169.56932544708252, 168.4780740737915, 169.92382264137268, 169.4260449409485, 169.53863859176636, 169.5120460987091, 170.03388619422913, 170.44817781448364, 170.02287936210632, 169.2359426021576, 170.98667883872986, 170.7365481853485, 170.6230456829071, 170.78374981880188, 171.83413124084473, 172.08337473869324, 172.1851785182953, 171.88858842849731, 172.12974667549133, 174.21305990219116, 175.6230435371399, 175.05940866470337, 174.98807191848755, 174.62688517570496, 175.66442728042603, 176.09528255462646, 177.05716824531555, 177.95125341415405, 177.27285838127136, 177.5089771747589, 178.33715105056763, 178.85587882995605, 179.46620988845825, 179.2314453125, 179.85870385169983, 179.9964919090271, 180.4112195968628, 180.5706286430359, 180.89368629455566, 181.27376866340637, 181.46930074691772, 181.629163980484, 181.7548270225525, 181.81626510620117, 181.85758066177368, 181.87630367279053, 181.88820338249207, 181.89563155174255, 181.89983987808228, 181.9019570350647, 181.90307998657227, 181.90366888046265, 181.90397572517395, 181.9041509628296, 181.90424799919128, 181.90429592132568, 181.90432405471802, 181.9043390750885, 181.9043493270874, 181.90434956550598, 181.9043505191803, 181.9043412208557, 181.90433645248413, 181.90434098243713, 181.90432977676392, 181.90433621406555, 181.90432572364807, 181.90431571006775, 181.904314994812, 181.90431118011475, 181.90431547164917, 181.9043037891388, 181.9042980670929, 181.90431427955627, 181.90430545806885, 181.904292345047, 181.9042932987213, 181.90428709983826, 181.9042775630951, 181.90428614616394, 181.90428471565247, 181.9042854309082, 181.9042842388153, 181.9042842388153, 181.9042637348175, 181.90427041053772, 181.9042661190033, 181.90426445007324, 181.90427112579346, 181.90427041053772, 181.90425872802734, 181.90425205230713, 181.9042546749115, 181.90427327156067, 181.9042522907257, 181.9042580127716, 181.9042613506317, 181.90424990653992, 181.90425491333008, 181.9042456150055, 181.90425205230713, 181.90424466133118, 181.90424156188965, 181.90422916412354, 181.90424585342407, 181.90425276756287, 181.90423893928528, 181.90424251556396, 181.90425086021423, 181.90423917770386, 181.9042456150055, 181.90424466133118, 181.90424013137817, 181.90424394607544, 181.90424728393555, 181.9042408466339, 181.9042363166809, 181.90425443649292, 181.90425300598145, 181.90424227714539, 181.90423822402954, 181.90424704551697, 181.90425324440002, 181.90426063537598, 181.90424060821533, 181.90424132347107, 181.90423560142517, 181.9042453765869, 181.90424609184265, 181.90423393249512, 181.9042365550995, 181.90425062179565, 181.90425062179565, 181.90423965454102, 181.90425753593445, 181.9042546749115, 181.904235124588, 181.90424823760986, 181.90425539016724, 181.90424466133118, 181.90425372123718, 181.90425181388855, 181.90424704551697, 181.90425324440002, 181.9042408466339, 181.9042510986328, 181.90425658226013, 181.90425086021423, 181.90425419807434, 181.90423822402954, 181.90424370765686, 181.9042603969574, 181.9042363166809], "epoch_time": [46.66041564941406, 44.07950949668884, 44.163938760757446, 44.33907985687256, 44.50628089904785, 44.27801489830017, 44.320910692214966, 44.220502853393555, 44.37205386161804, 44.39973449707031, 44.59958481788635, 44.33607363700867, 44.17839550971985, 44.351231813430786, 44.27295970916748, 44.43879437446594, 44.31147885322571, 44.11025881767273, 44.283082008361816, 44.331353187561035, 44.34555697441101, 44.543944358825684, 44.31060838699341, 44.26293134689331, 44.3848819732666, 44.42338752746582, 44.51239800453186, 44.275630950927734, 44.36079668998718, 44.426958084106445, 44.63121795654297, 44.40133881568909, 44.56427264213562, 44.28462481498718, 44.524842739105225, 44.364518880844116, 44.4707305431366, 44.28720712661743, 44.40918445587158, 44.86380577087402, 44.6153826713562, 44.40855002403259, 44.460286140441895, 44.48349714279175, 44.37856125831604, 44.47713899612427, 44.40982222557068, 44.36754870414734, 44.68073868751526, 44.402931690216064, 44.53739666938782, 44.61608529090881, 44.30894613265991, 44.75525522232056, 44.500534534454346, 44.38634634017944, 44.57576060295105, 44.57674527168274, 44.76283121109009, 44.29966950416565, 44.19525957107544, 44.34115242958069, 44.355801582336426, 44.413933515548706, 44.38906812667847, 44.39255499839783, 44.32969617843628, 44.339465856552124, 44.20399451255798, 44.32666611671448, 44.21442365646362, 44.4162437915802, 44.41545557975769, 44.3491849899292, 44.266276359558105, 44.169188261032104, 44.52155900001526, 44.3389458656311, 44.45812678337097, 44.2844877243042, 44.420567750930786, 44.32907795906067, 44.542680501937866, 44.152724742889404, 44.38511538505554, 44.68340730667114, 44.47129416465759, 44.21665930747986, 44.219422340393066, 44.45669078826904, 44.43944549560547, 44.45456862449646, 44.6297070980072, 44.602662801742554, 44.80326437950134, 44.37759757041931, 44.63164258003235, 44.39031982421875, 44.65423011779785, 44.564250469207764, 44.44281005859375, 44.511247634887695, 44.63572549819946, 44.48487687110901, 44.41073822975159, 44.54549503326416, 44.51769733428955, 44.61688590049744, 44.59890079498291, 44.616512298583984, 44.47132158279419, 44.54785656929016, 44.48903703689575, 44.449955463409424, 44.524383783340454, 44.56442427635193, 44.426289081573486, 44.736576795578, 44.67883801460266, 44.55743050575256, 44.66521239280701, 44.49097537994385, 44.203614950180054, 44.287086725234985, 44.539600133895874, 44.52027630805969, 44.59142470359802, 44.49974012374878, 44.320507287979126, 44.3953058719635, 44.200803995132446, 44.50313901901245, 44.39762330055237, 44.53439807891846, 44.32914137840271, 44.217490434646606, 44.34696173667908, 44.2850558757782, 44.29142761230469, 44.62974739074707, 44.347017765045166, 44.39798617362976, 44.31722831726074, 44.299840688705444, 44.44022250175476, 44.32773566246033, 44.11712861061096, 44.36763548851013, 44.19313597679138, 44.31179618835449, 44.4587082862854, 44.34531259536743, 44.1887001991272, 44.441850900650024, 44.73237991333008, 44.50110220909119, 44.52555179595947, 44.8823356628418, 44.5295774936676, 44.63833832740784, 44.412702560424805, 44.48896551132202, 44.54477834701538, 44.501429319381714, 44.44061756134033, 44.58734607696533, 44.534624338150024, 44.44821500778198, 44.395660400390625, 44.62472987174988, 44.46056246757507, 44.4247260093689, 44.568453788757324, 44.69262742996216, 44.640470027923584, 44.56746530532837, 44.61821436882019, 44.62329936027527, 44.75299406051636, 44.57058238983154, 44.471084117889404, 44.459492206573486, 44.563413858413696, 44.30039882659912, 44.29651427268982, 44.33175563812256, 44.319169998168945, 44.22696566581726, 44.37340593338013, 44.46447443962097, 44.268229722976685, 44.26345682144165, 44.47827434539795, 44.483932971954346, 44.371041774749756, 44.48735308647156, 44.252294063568115, 44.2306649684906, 44.28351330757141, 44.20493483543396]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-activesgd-lr5e-07-wdecay200.00000000000003-seed44.json <==
{"train_acc": [11.852, 12.642, 12.77, 13.1, 13.288, 13.474, 13.69, 13.952, 14.114, 14.134, 14.458, 14.438, 14.606, 14.686, 14.88, 15.288, 15.204, 15.684, 15.962, 16.17, 16.568, 16.89, 17.368, 17.452, 18.084, 18.362, 18.714, 19.046, 19.572, 19.694, 20.024, 20.092, 19.782, 20.032, 19.73, 19.962, 19.676, 19.892, 19.906, 20.204, 20.656, 21.238, 21.152, 21.0, 20.908, 21.182, 21.272, 21.326, 21.484, 21.604, 21.832, 22.07, 22.112, 22.178, 22.418, 22.478, 22.5, 22.476, 22.668, 22.652, 22.644, 22.606, 22.542, 22.602, 22.548, 22.14, 22.092, 21.622, 21.106, 20.626, 20.194, 19.666, 19.09, 18.6, 17.286, 17.086, 16.968, 16.798, 16.648, 16.508, 16.434, 16.154, 15.988, 15.848, 15.666, 15.574, 15.354, 15.36, 15.354, 15.18, 15.002, 15.564, 14.45, 12.318, 10.252, 10.198, 10.012, 10.0, 9.886, 9.896, 9.992, 9.944, 9.76, 9.812, 9.876, 9.808, 9.966, 9.9, 9.928, 9.938, 10.0, 9.808, 9.854, 9.85, 9.902, 9.904, 9.772, 9.92, 10.0, 9.748, 10.008, 9.79, 9.952, 9.676, 9.658, 9.872, 10.0, 9.804, 9.902, 9.858, 9.772, 9.994, 9.844, 9.932, 9.886, 9.87, 9.872, 9.82, 9.836, 10.0, 9.894, 9.83, 9.89, 9.936, 9.982, 9.892, 9.79, 9.914, 9.946, 9.938, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [12.57, 12.71, 12.89, 13.16, 13.25, 13.33, 13.6, 13.72, 13.56, 13.56, 13.8, 13.82, 14.06, 13.74, 14.17, 13.86, 14.1, 14.36, 14.73, 14.67, 15.33, 15.71, 16.37, 16.29, 16.39, 17.09, 17.24, 18.61, 18.87, 19.55, 19.99, 20.0, 20.49, 20.53, 20.31, 20.28, 20.07, 19.95, 19.83, 20.07, 20.66, 20.5, 20.63, 20.75, 20.91, 20.83, 20.94, 20.93, 21.45, 21.5, 21.53, 21.91, 21.83, 21.73, 21.99, 21.94, 22.11, 22.07, 21.89, 21.96, 22.2, 22.12, 22.07, 22.47, 21.71, 21.84, 21.35, 21.24, 20.63, 19.94, 19.43, 19.36, 18.86, 17.61, 17.29, 17.03, 17.08, 17.01, 16.92, 16.87, 16.64, 16.42, 16.31, 16.19, 16.09, 15.94, 15.93, 15.95, 15.7, 15.15, 15.49, 15.82, 14.58, 11.5, 9.86, 9.99, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [941.3192505836487, 928.9663460254669, 919.8451716899872, 912.5379531383514, 907.0165467262268, 902.7887043952942, 898.9549117088318, 896.5220677852631, 894.1339132785797, 892.6763482093811, 891.1763215065002, 890.3804309368134, 888.9920833110809, 888.0300016403198, 887.1005718708038, 886.2215924263, 885.5247278213501, 884.5798151493073, 883.7616059780121, 882.8906831741333, 881.8936312198639, 880.9468810558319, 879.6633038520813, 878.6152374744415, 877.2096257209778, 875.7108974456787, 874.1594138145447, 872.5613996982574, 870.5618739128113, 868.6975638866425, 866.448492527008, 863.9241738319397, 861.3140060901642, 858.934385061264, 856.9566230773926, 855.0659339427948, 853.5888831615448, 852.1559736728668, 850.9746584892273, 850.0588321685791, 849.2235059738159, 848.4188125133514, 847.8319876194, 847.3711762428284, 846.9647862911224, 846.7141103744507, 846.4368362426758, 846.2556803226471, 846.3466463088989, 846.3314220905304, 846.6493215560913, 846.9285359382629, 847.3170082569122, 847.8423573970795, 848.4088191986084, 849.140172958374, 850.019966840744, 850.8912110328674, 852.0229394435883, 852.9918794631958, 854.2803754806519, 855.5613286495209, 857.0767831802368, 858.7907180786133, 860.7780828475952, 863.1447854042053, 865.7535812854767, 868.4335005283356, 871.1499335765839, 873.7909662723541, 876.2251029014587, 878.5157458782196, 880.5219519138336, 882.4066245555878, 883.955099105835, 885.5374066829681, 886.8987135887146, 888.2562623023987, 889.4505405426025, 890.685916185379, 891.9239251613617, 893.1178126335144, 894.232120513916, 895.3640987873077, 896.4358594417572, 897.3840758800507, 898.2721650600433, 899.0033524036407, 899.5303947925568, 899.8595244884491, 900.0465879440308, 900.1528172492981, 900.216548204422, 900.2574625015259, 900.2818398475647, 900.2956593036652, 900.3029065132141, 900.3066227436066, 900.3086009025574, 900.3096258640289, 900.31023645401, 900.3104448318481, 900.3106687068939, 900.310742855072, 900.3108623027802, 900.3108103275299, 900.3108541965485, 900.3108673095703, 900.3109290599823, 900.3108489513397, 900.310872554779, 900.3108856678009, 900.3109076023102, 900.3108749389648, 900.3108651638031, 900.3108592033386, 900.3108718395233, 900.3108432292938, 900.3109045028687, 900.310836315155, 900.3108496665955, 900.3108131885529, 900.310839176178, 900.310869216919, 900.3108594417572, 900.3108620643616, 900.3108549118042, 900.3108491897583, 900.310830116272, 900.3108429908752, 900.3108201026917, 900.3108248710632, 900.3108308315277, 900.3108232021332, 900.3108153343201, 900.3108158111572, 900.3108096122742, 900.3108139038086, 900.3108005523682, 900.310822725296, 900.3108103275299, 900.3108081817627, 900.3108072280884, 900.3108034133911, 900.3107936382294, 900.3107912540436, 900.3108117580414, 900.3108112812042, 900.3108115196228, 900.310807466507, 900.3107826709747, 900.3107991218567, 900.310789346695, 900.3107771873474, 900.3107993602753, 900.3107945919037, 900.3107991218567, 900.3107969760895, 900.3107872009277, 900.3107953071594, 900.3107869625092, 900.3107903003693, 900.3107762336731, 900.3107829093933, 900.3107874393463, 900.3107941150665, 900.3107824325562, 900.3107843399048, 900.3107933998108, 900.310789346695, 900.3107967376709, 900.310791015625, 900.3107810020447, 900.3107929229736, 900.3107988834381, 900.3107905387878, 900.3107948303223, 900.3107929229736, 900.3107900619507, 900.3107876777649, 900.3107931613922, 900.3107929229736, 900.3108060359955, 900.3107976913452, 900.3108172416687, 900.3108065128326, 900.3108038902283, 900.3108291625977, 900.3107995986938, 900.3108057975769, 900.3108167648315, 900.3108122348785, 900.3108022212982, 900.3108201026917, 900.3107855319977, 900.3107919692993, 900.3107891082764, 900.3107779026031, 900.3107771873474, 900.3107802867889], "test_loss": [188.21604561805725, 186.31602478027344, 184.8038775920868, 183.58116483688354, 182.72467494010925, 182.07709002494812, 181.53229665756226, 181.13223338127136, 180.83497309684753, 180.57221698760986, 180.31781768798828, 180.182373046875, 180.0187816619873, 179.9131851196289, 179.71834635734558, 179.68561553955078, 179.58051896095276, 179.42235207557678, 179.25471448898315, 179.24895071983337, 179.03867721557617, 178.77993083000183, 178.58568620681763, 178.3893918991089, 178.22135829925537, 177.7641704082489, 177.4864432811737, 176.94514060020447, 176.5566964149475, 176.08861637115479, 175.56129050254822, 174.90389156341553, 173.84227442741394, 173.52049136161804, 172.72283792495728, 172.42044377326965, 172.16912388801575, 171.71618700027466, 171.2470531463623, 171.03090238571167, 170.9519386291504, 170.5918731689453, 170.41334581375122, 170.50658583641052, 170.05743551254272, 170.56641006469727, 169.92467427253723, 170.33006715774536, 170.37255358695984, 170.18232655525208, 170.5694854259491, 170.57521605491638, 170.8654339313507, 170.88517999649048, 170.7368049621582, 170.3791699409485, 171.63704657554626, 171.39687657356262, 171.1163604259491, 171.39768767356873, 171.987934589386, 172.3042345046997, 172.33582949638367, 173.0675220489502, 172.62688326835632, 173.53457355499268, 174.59939789772034, 175.21529150009155, 174.85536074638367, 176.0218231678009, 176.6320719718933, 176.75977849960327, 177.52765250205994, 177.61875176429749, 178.27971124649048, 178.62852501869202, 178.72165942192078, 178.9366431236267, 179.14954042434692, 179.41233897209167, 179.82664561271667, 180.2129054069519, 180.4244167804718, 180.66839241981506, 181.00587725639343, 181.27229762077332, 181.48431396484375, 181.64519500732422, 181.75661540031433, 181.82722067832947, 181.85905623435974, 181.87649202346802, 181.8882119655609, 181.89547085762024, 181.89958214759827, 181.90181136131287, 181.9029426574707, 181.90355324745178, 181.90386319160461, 181.90403819084167, 181.90412950515747, 181.90418481826782, 181.9042100906372, 181.90422868728638, 181.90424036979675, 181.90423965454102, 181.90424585342407, 181.90425515174866, 181.90424370765686, 181.90425729751587, 181.90424942970276, 181.90425658226013, 181.90424227714539, 181.9042501449585, 181.90424847602844, 181.90425157546997, 181.9042456150055, 181.9042317867279, 181.90424299240112, 181.90424180030823, 181.90423464775085, 181.90424251556396, 181.90423226356506, 181.90424132347107, 181.90422821044922, 181.90424251556396, 181.90424180030823, 181.9042432308197, 181.90423464775085, 181.90424060821533, 181.90423321723938, 181.90423440933228, 181.9042341709137, 181.9042296409607, 181.9042375087738, 181.9042341709137, 181.9042341709137, 181.90422987937927, 181.90422940254211, 181.90422463417053, 181.90423917770386, 181.90423202514648, 181.90422987937927, 181.9042205810547, 181.9042329788208, 181.90421676635742, 181.9042272567749, 181.9042341709137, 181.90423107147217, 181.904226064682, 181.9042329788208, 181.90422916412354, 181.90421962738037, 181.90423154830933, 181.90422868728638, 181.90423560142517, 181.90424418449402, 181.9042272567749, 181.90424036979675, 181.90423369407654, 181.90422463417053, 181.90423107147217, 181.90423226356506, 181.90424299240112, 181.90422224998474, 181.9042284488678, 181.90423607826233, 181.90423440933228, 181.90422773361206, 181.90423369407654, 181.90424275398254, 181.90422749519348, 181.90423393249512, 181.9042251110077, 181.9042193889618, 181.904226064682, 181.90422582626343, 181.90423226356506, 181.904230594635, 181.90422582626343, 181.90422773361206, 181.90423321723938, 181.90422868728638, 181.90423917770386, 181.90423846244812, 181.90423345565796, 181.9042263031006, 181.90424036979675, 181.90422344207764, 181.90424370765686, 181.9042353630066, 181.90422654151917, 181.904235124588, 181.90423107147217, 181.90423822402954, 181.90423607826233, 181.90421986579895, 181.9042375087738, 181.90423107147217, 181.90421652793884], "epoch_time": [46.56294107437134, 44.79972767829895, 44.409363746643066, 44.38979911804199, 44.542593002319336, 45.08237171173096, 44.41258239746094, 44.66030931472778, 44.53068828582764, 44.689398527145386, 44.749056339263916, 44.582210302352905, 44.823360204696655, 44.46544003486633, 44.597583293914795, 44.4106330871582, 44.4744074344635, 44.363760232925415, 44.29952383041382, 44.53375434875488, 44.53837275505066, 44.87811303138733, 44.396470069885254, 44.548999309539795, 45.11510682106018, 44.95517611503601, 44.41679406166077, 45.16129112243652, 44.81402826309204, 44.808493852615356, 44.725096464157104, 44.69683909416199, 44.77176785469055, 44.80836057662964, 44.92072629928589, 44.62558317184448, 45.02493858337402, 44.52084803581238, 44.60352921485901, 44.76405453681946, 44.999078035354614, 45.01811623573303, 44.74039125442505, 44.57684779167175, 44.696425914764404, 44.54878544807434, 44.67030572891235, 44.61712694168091, 44.65225648880005, 44.68900489807129, 44.95445466041565, 44.63022780418396, 44.42411947250366, 44.07198619842529, 44.127094745635986, 44.301822662353516, 44.12364101409912, 44.1053421497345, 44.08471417427063, 44.150349140167236, 44.10742735862732, 43.950926542282104, 44.144383668899536, 44.4073212146759, 44.07310390472412, 44.0536048412323, 44.296637535095215, 44.21733617782593, 44.36068844795227, 44.10504984855652, 44.05677509307861, 43.948007583618164, 43.88222932815552, 44.05507564544678, 44.058961391448975, 43.91880941390991, 44.106226205825806, 44.02301335334778, 44.06175136566162, 43.990984201431274, 44.23150610923767, 44.077943086624146, 44.266337156295776, 44.123286724090576, 44.006372928619385, 44.17613220214844, 44.10496497154236, 44.04963707923889, 44.086368799209595, 43.957616329193115, 44.14240121841431, 44.12367296218872, 44.16223931312561, 44.24246644973755, 44.11945414543152, 44.28843379020691, 44.27103233337402, 44.37819194793701, 44.28466796875, 44.23007917404175, 44.189281702041626, 44.11240839958191, 44.201733350753784, 44.21161413192749, 44.16031742095947, 44.19109106063843, 43.98515224456787, 44.25777626037598, 43.93663930892944, 44.21535110473633, 44.190194845199585, 44.2145562171936, 44.32435345649719, 44.13199424743652, 44.200528144836426, 44.30357766151428, 44.11106848716736, 44.087098360061646, 44.0407657623291, 43.963818073272705, 44.21561574935913, 44.23543119430542, 44.32426309585571, 44.13934540748596, 44.25534224510193, 44.16442584991455, 44.360578298568726, 44.23121118545532, 44.433159589767456, 44.86039471626282, 45.12362813949585, 44.8295042514801, 44.64044642448425, 44.51949214935303, 44.29776382446289, 44.187528133392334, 44.11500787734985, 44.19650173187256, 44.067784786224365, 44.280762910842896, 44.14829683303833, 44.32044506072998, 44.19427537918091, 44.312084913253784, 44.3243408203125, 44.13900375366211, 44.229883670806885, 44.25429677963257, 44.21573805809021, 44.27802753448486, 44.27717185020447, 44.19004273414612, 44.2574245929718, 44.23187232017517, 44.288238763809204, 44.10690665245056, 44.28032827377319, 44.37832808494568, 44.05707383155823, 44.09192490577698, 44.23105049133301, 44.333842039108276, 44.21173143386841, 44.24433660507202, 44.08007788658142, 44.1525444984436, 44.2949321269989, 44.20391845703125, 44.20268726348877, 44.234429121017456, 44.1362566947937, 44.12355089187622, 44.01311373710632, 44.098758697509766, 44.06105065345764, 44.172534227371216, 43.979607820510864, 44.201170444488525, 44.045809745788574, 44.07453894615173, 44.04961681365967, 44.13901400566101, 44.02424693107605, 44.00368905067444, 44.24807572364807, 44.097201347351074, 44.224889278411865, 44.10574698448181, 43.88132333755493, 44.102513551712036, 44.03981137275696, 43.873783111572266, 44.067223072052, 43.887654304504395, 43.993890047073364, 43.925676107406616, 43.99219584465027, 44.2079541683197, 44.083385944366455, 44.2166805267334]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr0.0001-wdecay1.0-eps1e-08-seed42.json <==
{"train_acc": [32.77, 51.482, 61.486, 68.242, 74.098, 77.736, 79.968, 82.144, 83.692, 85.396, 86.226, 87.356, 88.3, 88.626, 89.446, 90.234, 90.342, 91.012, 91.444, 91.768, 92.08, 92.258, 92.34, 92.812, 93.374, 93.376, 93.556, 93.87, 93.918, 93.9, 94.368, 94.448, 94.43, 94.576, 94.722, 94.956, 94.718, 94.908, 95.068, 95.15, 95.246, 95.538, 95.426, 95.388, 95.55, 95.692, 95.74, 95.896, 95.706, 95.848, 96.046, 95.954, 96.158, 95.936, 96.024, 96.114, 96.36, 96.322, 96.172, 96.3, 96.23, 96.698, 96.482, 96.418, 96.5, 96.462, 96.612, 96.558, 96.706, 96.59, 96.686, 96.826, 96.628, 96.596, 96.926, 96.934, 96.906, 96.72, 96.884, 96.86, 97.024, 96.874, 96.946, 96.918, 97.004, 96.94, 96.89, 96.964, 97.012, 97.112, 96.98, 97.08, 97.0, 97.268, 96.942, 97.072, 97.154, 97.116, 96.992, 97.046, 97.254, 97.206, 97.102, 97.324, 97.178, 97.258, 97.244, 97.182, 97.162, 97.022, 97.436, 97.182, 97.136, 97.316, 97.332, 97.396, 97.118, 97.196, 97.522, 97.372, 97.078, 97.33, 97.476, 97.388, 97.382, 97.194, 97.552, 97.298, 97.346, 97.26, 97.398, 97.562, 97.542, 97.414, 97.45, 97.318, 97.484, 97.524, 97.248, 97.512, 97.384, 97.51, 97.454, 97.468, 97.52, 97.376, 97.504, 97.444, 97.676, 97.47, 99.148, 99.668, 99.802, 99.858, 99.864, 99.882, 99.924, 99.932, 99.936, 99.94, 99.942, 99.938, 99.946, 99.954, 99.952, 99.954, 99.976, 99.968, 99.976, 99.958, 99.97, 99.968, 99.968, 99.968, 99.964, 99.954, 99.974, 99.968, 99.968, 99.98, 99.984, 99.988, 99.958, 99.974, 99.988, 99.968, 99.96, 99.978, 99.98, 99.982, 99.964, 99.974, 99.99, 99.962, 99.982, 99.98, 99.982, 99.992, 99.974, 99.984], "test_acc": [45.97, 55.58, 63.99, 67.26, 72.44, 76.2, 79.12, 79.03, 79.33, 82.16, 82.08, 83.74, 84.51, 85.45, 85.34, 81.24, 83.97, 86.08, 86.91, 85.47, 87.66, 86.64, 87.36, 85.82, 87.58, 85.57, 88.14, 86.84, 86.9, 89.44, 89.15, 89.48, 87.65, 89.64, 87.5, 87.96, 88.86, 89.22, 89.49, 89.06, 89.11, 90.69, 88.16, 88.75, 89.56, 88.41, 89.92, 89.23, 88.9, 88.46, 89.41, 90.45, 89.85, 89.32, 90.64, 89.02, 90.99, 89.28, 89.97, 90.26, 89.72, 89.64, 89.88, 91.05, 88.76, 91.05, 90.81, 91.93, 90.65, 90.49, 90.64, 90.58, 91.11, 90.47, 90.26, 91.7, 89.58, 90.55, 88.66, 90.93, 90.95, 91.86, 90.82, 91.64, 91.22, 91.04, 91.22, 90.15, 90.76, 90.89, 91.12, 90.68, 90.99, 90.23, 91.42, 90.13, 90.06, 91.01, 90.88, 90.52, 90.72, 91.06, 90.36, 91.62, 90.27, 90.31, 90.65, 90.19, 90.61, 91.0, 89.85, 89.79, 90.47, 91.01, 90.69, 90.71, 89.31, 91.22, 91.12, 91.04, 91.64, 90.9, 90.72, 91.11, 91.11, 91.04, 91.44, 91.72, 89.4, 90.87, 91.87, 91.95, 91.75, 89.48, 90.61, 91.27, 91.07, 89.78, 91.17, 90.91, 90.8, 90.69, 88.83, 90.82, 90.9, 90.73, 90.24, 91.31, 90.64, 91.1, 94.31, 94.44, 94.74, 94.68, 94.9, 94.9, 94.83, 94.85, 94.95, 94.93, 95.02, 95.01, 95.06, 94.99, 94.94, 94.78, 94.86, 94.82, 94.86, 95.1, 94.97, 95.01, 95.02, 95.05, 94.85, 94.96, 94.85, 95.0, 94.94, 94.93, 94.9, 94.84, 94.85, 95.04, 95.07, 94.74, 94.95, 95.01, 94.72, 94.89, 94.86, 95.02, 95.03, 95.03, 94.99, 95.13, 95.17, 95.14, 94.79, 94.85], "train_loss": [702.587651848793, 519.7248737812042, 420.9073802828789, 351.18734043836594, 290.41993564367294, 252.61407506465912, 224.59780085086823, 201.76029233634472, 185.7577527463436, 167.87203066051006, 157.08092306554317, 144.48698830604553, 133.1200062930584, 129.59771165251732, 120.31989528238773, 112.29941007494926, 108.87208411842585, 104.00191552937031, 97.30930553376675, 95.76502553373575, 90.2039907798171, 88.86441434174776, 85.96888822317123, 83.04864803701639, 77.65740199759603, 75.60470807552338, 74.49180804938078, 70.22265689820051, 70.29266200587153, 70.17181007191539, 65.72997669503093, 64.73346760123968, 64.0860028192401, 62.38513275235891, 61.60027163848281, 59.40568187832832, 61.426774732768536, 58.815771140158176, 57.49216702952981, 57.577140495181084, 56.02953562140465, 53.10324750840664, 54.026808738708496, 55.47303052432835, 52.81597601994872, 52.47191946208477, 51.62297419831157, 49.690200719982386, 50.983736623078585, 48.88318816013634, 48.86610471829772, 49.33828487619758, 46.95371250808239, 49.71303949318826, 47.490161173045635, 46.860343132168055, 45.68951549008489, 45.60487078130245, 46.30625816062093, 44.78528534062207, 45.56820236891508, 42.06987206079066, 43.29850523173809, 44.20216460712254, 43.99031809717417, 43.36674151569605, 42.171374913305044, 43.10876337811351, 41.006273398175836, 41.88131000101566, 41.04988662339747, 39.89970361813903, 41.31169164739549, 41.90455839410424, 38.51065739057958, 38.82993571087718, 39.88996675983071, 40.83052864484489, 39.0718231163919, 39.58775366470218, 37.86594463698566, 39.350771084427834, 38.81809488683939, 38.79978237301111, 38.729985592886806, 39.442116951569915, 39.02965183369815, 38.31726470775902, 37.67143881134689, 37.09406704083085, 38.5001287125051, 37.65018142387271, 37.82516237907112, 34.665031807497144, 38.23536735214293, 37.597479332238436, 36.78928516432643, 36.661859372630715, 38.456200568936765, 36.59246396459639, 35.273925034329295, 35.41767714545131, 37.38726784475148, 35.46118147857487, 36.025874118320644, 35.14919406734407, 35.315987791866064, 36.686871426180005, 36.22688783146441, 36.65229702554643, 33.076803144067526, 36.45783237554133, 35.97915626317263, 33.75492229126394, 34.88749075867236, 33.57081133406609, 35.79617977142334, 35.30978835001588, 32.2117540743202, 34.42932414636016, 36.520219096913934, 33.97003153525293, 33.05245361663401, 34.46745483018458, 34.07609971240163, 35.80124812759459, 32.07185971736908, 33.683945714496076, 33.90936856903136, 34.25708847306669, 32.83335147425532, 32.58876116108149, 32.07369778957218, 33.57088579237461, 32.55232662521303, 34.074000120162964, 32.717378959059715, 32.446641547605395, 34.640160823240876, 32.28129557520151, 33.66343343630433, 31.96483957953751, 32.97583586163819, 32.89194170571864, 32.9351965226233, 33.664821398444474, 32.21749102510512, 32.74983523413539, 30.154164483770728, 32.509026288986206, 13.261756459251046, 7.1175163285806775, 5.733834528829902, 5.0585158369503915, 4.653395633678883, 4.4365883390419185, 3.859966197051108, 3.695730372797698, 3.568749657366425, 3.385609586723149, 3.3990558139048517, 3.35264358157292, 3.275167217478156, 3.170115141198039, 3.110109854955226, 3.0967218317091465, 2.976056466344744, 2.9558499632403255, 2.879829881247133, 2.8896302417851985, 2.821632905397564, 2.842955314088613, 2.8579603591933846, 2.8089028554968536, 2.744911157526076, 2.978537656366825, 2.7321556718088686, 2.8051056945696473, 2.8299924731254578, 2.698393164202571, 2.6818215046077967, 2.587866135407239, 2.7913627312518656, 2.7270019934512675, 2.6053170543164015, 2.760310600977391, 2.9390446599572897, 2.7025545979849994, 2.7218388156034052, 2.6771031455136836, 2.8526490866206586, 2.7091329148970544, 2.5753509951755404, 2.83872747188434, 2.6663027107715607, 2.7799162846058607, 2.653651292901486, 2.5721068531274796, 2.7450556103140116, 2.715881047770381], "test_loss": [115.58380794525146, 99.11504757404327, 83.26864063739777, 77.706493973732, 64.09162306785583, 54.3931519985199, 48.82321813702583, 50.02924221754074, 47.946141332387924, 42.44167871773243, 41.5765700340271, 38.853670209646225, 37.99886730313301, 34.222176402807236, 35.15296909213066, 48.860941499471664, 41.052748054265976, 33.099051773548126, 31.336636379361153, 36.35200157761574, 29.505204185843468, 33.104068368673325, 30.178179875016212, 34.117783173918724, 31.000114277005196, 35.86701540648937, 28.734282806515694, 33.95019447803497, 34.00810427963734, 26.744201213121414, 26.71900212019682, 27.577955186367035, 31.651148542761803, 25.974802687764168, 31.755457654595375, 30.667026832699776, 27.19748565554619, 26.17437933385372, 26.734845966100693, 27.520523712038994, 28.2433410435915, 23.331094592809677, 30.18731129169464, 28.910209074616432, 27.031958878040314, 29.962535813450813, 25.980530373752117, 27.604558303952217, 29.23704442381859, 30.081329494714737, 27.646134346723557, 24.604849711060524, 26.045828208327293, 27.888883352279663, 24.501016177237034, 29.004869773983955, 23.551334425807, 29.394192263484, 25.422818213701248, 25.25669378787279, 26.97492277622223, 27.189817279577255, 28.05652615427971, 23.373197801411152, 30.860670000314713, 22.935390174388885, 24.05886109173298, 21.03360143303871, 25.414782658219337, 25.439313545823097, 25.48165289312601, 25.849321022629738, 23.74695386737585, 25.733776316046715, 26.937682196497917, 22.553942807018757, 27.253332436084747, 24.964100047945976, 30.943083092570305, 24.059633426368237, 24.894256874918938, 22.08551348745823, 24.445002660155296, 23.213768735527992, 24.11124688386917, 23.845344573259354, 23.44801315665245, 27.365751028060913, 25.27967143058777, 24.378631994128227, 24.187707766890526, 25.331423476338387, 24.479709431529045, 28.29662188887596, 23.513584941625595, 26.1074488312006, 28.161912120878696, 25.368026465177536, 25.490998432040215, 25.56601559370756, 25.13759872317314, 26.55433861911297, 25.2530490309, 23.82488153874874, 26.98637545108795, 27.07388298213482, 26.15579356253147, 27.99238519370556, 25.98262667655945, 25.366145491600037, 29.57937228679657, 29.219809606671333, 26.66313436627388, 25.569845885038376, 26.141332238912582, 26.31626918911934, 30.383123382925987, 23.259876661002636, 24.70621107518673, 25.157501257956028, 23.971918001770973, 25.183007523417473, 26.658637568354607, 24.21500115096569, 24.94590661674738, 24.524197064340115, 24.869171015918255, 22.664238959550858, 31.306447371840477, 25.871116176247597, 22.626586236059666, 23.390977755188942, 23.418105095624924, 30.809000715613365, 26.33651851117611, 23.808140814304352, 23.309921361505985, 29.755972981452942, 25.406163670122623, 25.807130835950375, 25.737317271530628, 26.701330810785294, 32.54790548980236, 26.139265820384026, 25.97290726006031, 26.2813927680254, 27.78656880557537, 24.72618305683136, 26.470602959394455, 25.174740940332413, 16.060420390218496, 15.554198414087296, 15.542517509311438, 15.593089129775763, 15.533342082053423, 15.484932865947485, 15.733111079782248, 15.598823621869087, 15.582811836153269, 15.779572039842606, 15.594120189547539, 15.811630563810468, 15.82289046421647, 15.809682536870241, 15.945664832368493, 16.042175229638815, 15.876802749931812, 16.20249854773283, 16.11125637218356, 15.992883928120136, 16.186307679861784, 16.12958323210478, 16.15035903826356, 16.24381135776639, 16.68535303324461, 16.734338108450174, 16.55457253754139, 16.633832838386297, 16.678226683288813, 16.570189002901316, 16.773576080799103, 16.63044047728181, 16.921946294605732, 16.722189843654633, 16.859348259866238, 17.53527718037367, 17.156667053699493, 16.929109003394842, 17.872790977358818, 17.790566463023424, 17.160828836262226, 16.599841132760048, 16.55701113305986, 16.945178367197514, 17.069821648299694, 16.81873942539096, 16.201192934066057, 16.344022668898106, 17.27895349636674, 17.904719011858106], "epoch_time": [89.66388821601868, 87.69713544845581, 87.73479223251343, 87.72515082359314, 87.7690794467926, 87.69262599945068, 87.71507215499878, 87.69210910797119, 87.71992540359497, 87.72430658340454, 87.69422197341919, 87.64572215080261, 87.70247769355774, 87.6630859375, 87.69662094116211, 87.6699116230011, 87.73074913024902, 87.87172150611877, 87.80175542831421, 87.73489093780518, 87.7307562828064, 87.63458251953125, 87.67722272872925, 87.70913767814636, 87.76615452766418, 87.9500789642334, 87.71347069740295, 87.65661025047302, 87.66042399406433, 87.629079580307, 87.64688491821289, 87.67434668540955, 87.62853288650513, 87.63366413116455, 87.66030693054199, 87.63320279121399, 87.67890644073486, 87.66750144958496, 87.65120053291321, 87.64154767990112, 87.66347098350525, 87.69217324256897, 87.69604277610779, 87.65061020851135, 87.65735220909119, 87.6492338180542, 87.68737649917603, 87.71023631095886, 87.65149688720703, 87.67354273796082, 87.62824606895447, 87.71672892570496, 87.65047574043274, 87.66190028190613, 87.68132019042969, 87.7006287574768, 87.67576837539673, 87.69314455986023, 87.70470070838928, 87.6604392528534, 87.67184352874756, 87.68423223495483, 87.68233919143677, 87.67871761322021, 87.69550609588623, 87.74292469024658, 87.70316934585571, 87.6787497997284, 87.67202615737915, 87.6577079296112, 87.64201784133911, 87.68817257881165, 87.69553399085999, 87.74139666557312, 87.72109174728394, 87.6993796825409, 87.68719911575317, 87.69149899482727, 87.7511088848114, 87.69686698913574, 87.72407269477844, 87.67280173301697, 87.6973888874054, 87.6951174736023, 87.72043418884277, 87.67656588554382, 87.65596175193787, 87.7103168964386, 87.72067451477051, 87.73543310165405, 87.7011559009552, 87.69106888771057, 87.72675132751465, 87.71833634376526, 87.69049215316772, 87.7767014503479, 87.7096860408783, 87.71278953552246, 87.6846296787262, 87.66370224952698, 87.69697451591492, 87.73676824569702, 87.77777671813965, 87.75674033164978, 87.79069423675537, 87.76749420166016, 87.80768513679504, 87.76278638839722, 87.78753662109375, 87.68540668487549, 87.77780342102051, 87.78191828727722, 87.77573037147522, 87.75797867774963, 87.76630902290344, 87.7043809890747, 87.81193733215332, 87.78312110900879, 87.78031134605408, 87.77490377426147, 87.85456442832947, 87.8015205860138, 87.75170588493347, 87.80932283401489, 87.75430130958557, 87.7565529346466, 87.74152135848999, 87.77229881286621, 87.79780340194702, 87.74557900428772, 87.78313517570496, 87.79869079589844, 87.77973675727844, 87.81789255142212, 87.81823682785034, 87.75458574295044, 87.7913544178009, 87.79097032546997, 87.80561208724976, 87.77890586853027, 87.78692197799683, 87.79775595664978, 87.7779655456543, 87.78823900222778, 87.80117988586426, 87.78396320343018, 87.76118493080139, 87.78406167030334, 87.81716656684875, 87.78143382072449, 87.79372763633728, 87.77026224136353, 87.79498767852783, 87.79331803321838, 87.78174233436584, 87.81135821342468, 87.80268502235413, 87.81122922897339, 87.87400007247925, 87.7792398929596, 87.81696462631226, 87.8296594619751, 87.80250883102417, 87.7925238609314, 87.80550980567932, 87.80159187316895, 87.80861639976501, 87.81723070144653, 87.81215691566467, 87.80602836608887, 87.7920823097229, 87.7661566734314, 87.79653477668762, 87.80490946769714, 87.75299501419067, 87.80097103118896, 87.81068420410156, 87.80025053024292, 87.76810956001282, 87.77427387237549, 87.826744556427, 87.76707935333252, 87.76660680770874, 87.82344698905945, 87.8333146572113, 87.78448390960693, 87.82187366485596, 87.81035780906677, 87.79425811767578, 87.76841688156128, 87.74915480613708, 87.82026243209839, 87.82056951522827, 87.81889081001282, 87.79450559616089, 87.75618886947632, 87.8264524936676, 87.82645320892334, 87.79974889755249, 87.81954669952393]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr0.0001-wdecay1.0-eps1e-08-seed43.json <==
{"train_acc": [32.438, 51.436, 61.536, 69.016, 74.134, 78.04, 80.514, 82.342, 84.188, 85.28, 86.672, 87.478, 87.988, 89.142, 89.354, 89.998, 90.266, 91.156, 91.4, 91.89, 91.89, 92.392, 92.904, 92.914, 93.198, 93.41, 93.474, 93.61, 94.028, 94.096, 94.41, 94.342, 94.592, 94.614, 94.77, 94.856, 94.866, 94.88, 95.156, 95.142, 95.49, 95.362, 95.452, 95.502, 95.71, 95.498, 95.616, 95.716, 95.998, 95.72, 96.124, 95.818, 96.104, 95.988, 95.99, 96.25, 96.216, 96.212, 96.486, 96.022, 96.472, 96.364, 96.492, 96.594, 96.5, 96.496, 96.608, 96.564, 96.528, 96.646, 96.734, 96.65, 96.718, 96.952, 96.802, 96.768, 96.892, 96.954, 96.774, 96.848, 96.91, 96.81, 97.026, 96.82, 97.008, 96.942, 96.842, 97.164, 96.916, 96.93, 97.196, 97.17, 96.948, 97.156, 97.104, 97.0, 97.404, 96.962, 97.132, 97.024, 97.06, 97.226, 97.12, 97.156, 97.26, 97.416, 97.222, 97.262, 97.312, 97.16, 97.216, 97.318, 97.184, 97.37, 97.31, 97.538, 97.274, 97.14, 97.314, 97.362, 97.534, 97.392, 97.538, 97.348, 97.328, 97.318, 97.35, 97.49, 97.244, 97.51, 97.446, 97.356, 97.494, 97.41, 97.524, 97.49, 97.398, 97.512, 97.584, 97.464, 97.412, 97.568, 97.444, 97.42, 97.5, 97.55, 97.706, 97.338, 97.544, 97.502, 99.148, 99.672, 99.778, 99.85, 99.87, 99.914, 99.928, 99.93, 99.918, 99.91, 99.942, 99.956, 99.968, 99.96, 99.946, 99.97, 99.964, 99.978, 99.978, 99.966, 99.97, 99.982, 99.964, 99.978, 99.962, 99.974, 99.978, 99.968, 99.974, 99.982, 99.976, 99.968, 99.984, 99.982, 99.978, 99.984, 99.968, 99.984, 99.984, 99.974, 99.968, 99.972, 99.984, 99.99, 99.982, 99.986, 99.982, 99.968, 99.964, 99.964], "test_acc": [47.91, 53.66, 58.51, 68.03, 74.21, 77.94, 80.59, 79.5, 77.75, 82.09, 82.83, 77.94, 85.47, 86.79, 85.01, 85.23, 87.26, 86.54, 86.57, 86.48, 87.65, 87.61, 87.23, 86.23, 83.67, 86.05, 86.28, 85.31, 89.76, 87.19, 89.9, 87.5, 87.6, 88.2, 89.58, 88.62, 87.83, 90.22, 90.23, 90.25, 89.79, 89.44, 89.92, 89.75, 89.81, 90.54, 89.97, 89.14, 89.72, 89.57, 89.22, 91.0, 89.48, 89.82, 90.31, 89.62, 90.37, 89.78, 89.89, 88.8, 90.02, 90.41, 89.05, 90.95, 90.88, 90.82, 91.04, 90.28, 91.16, 90.26, 91.39, 89.82, 90.21, 90.37, 91.31, 89.74, 91.4, 91.22, 91.17, 90.86, 91.12, 91.66, 90.64, 90.75, 89.77, 91.08, 91.22, 90.73, 90.58, 91.24, 91.98, 91.61, 91.08, 90.19, 89.78, 91.41, 90.12, 91.42, 90.51, 91.7, 90.61, 90.67, 91.78, 92.3, 91.18, 90.76, 91.01, 89.24, 91.59, 91.08, 88.83, 91.01, 89.48, 90.62, 91.73, 90.82, 90.99, 91.9, 90.86, 90.23, 90.26, 91.05, 90.02, 91.4, 89.55, 90.4, 90.62, 90.61, 90.38, 90.64, 90.61, 90.39, 91.06, 91.28, 92.02, 91.5, 91.49, 90.87, 91.1, 90.73, 90.17, 91.02, 90.92, 91.25, 91.09, 91.82, 91.59, 91.74, 90.83, 90.26, 94.6, 94.54, 94.73, 94.83, 94.91, 94.96, 95.06, 95.16, 94.99, 94.86, 94.86, 95.03, 95.09, 95.01, 95.19, 95.01, 95.16, 95.21, 95.08, 95.25, 95.02, 95.17, 95.08, 95.03, 95.09, 95.04, 94.82, 94.99, 94.9, 95.07, 94.97, 94.9, 94.84, 95.02, 95.11, 95.04, 95.11, 94.93, 95.04, 95.09, 94.87, 95.03, 94.93, 95.11, 95.05, 95.05, 94.93, 94.95, 94.82, 94.81], "train_loss": [707.3152770996094, 519.332581281662, 418.5439437031746, 342.01221919059753, 289.2113102078438, 248.24668979644775, 219.9948516190052, 199.18712717294693, 180.27041870355606, 167.42381492257118, 152.25967471301556, 144.3518634289503, 135.12885040044785, 125.14037695527077, 120.4291153177619, 113.34431371092796, 109.20319665968418, 100.64692490547895, 98.9458391815424, 92.03906816244125, 91.4910806119442, 86.9377690628171, 83.16107600927353, 81.34744005650282, 79.689877666533, 76.63891524076462, 75.24167437851429, 72.82099977508187, 70.04857704043388, 68.65993359312415, 64.81510770134628, 65.65739013254642, 63.22978222742677, 62.72079626843333, 61.99108951166272, 60.51422359794378, 59.6248993575573, 59.55207032337785, 56.5530623011291, 56.86220610886812, 53.85143821686506, 54.31751433387399, 54.22693423554301, 53.06668934226036, 51.6838890183717, 52.6665953733027, 51.768070217221975, 51.128887716680765, 47.848536647856236, 51.10760220140219, 46.774241738021374, 50.39863024279475, 47.23314660042524, 48.67847201786935, 47.20100581459701, 45.45378018170595, 46.04114406555891, 46.75610015168786, 43.468669686466455, 47.43676081299782, 43.36879435554147, 44.01972954906523, 43.225243870168924, 41.54206211306155, 43.57251019217074, 42.640293192118406, 42.18634657934308, 42.51718394085765, 42.32919542491436, 41.924352737143636, 40.84238954819739, 41.78926966711879, 40.867197431623936, 39.626708248630166, 40.33447087742388, 39.99168035015464, 39.87081343494356, 37.28297099098563, 40.35785552673042, 39.444263791665435, 38.46630844473839, 39.13275722414255, 37.43139186874032, 40.316369362175465, 38.13497065380216, 38.5808031540364, 39.79660062864423, 36.71069564111531, 39.5332768689841, 38.905168855562806, 35.350796518847346, 37.08348146639764, 38.6889155767858, 36.40148734487593, 36.4974116012454, 37.74959464557469, 34.028111858293414, 37.96860816702247, 36.908162569627166, 38.0479093734175, 36.758184967562556, 35.36460465379059, 36.3828247487545, 36.315095629543066, 35.22354571335018, 33.567261945456266, 35.26059793680906, 35.769536381587386, 35.09776784479618, 36.09889860637486, 35.82146663963795, 34.273658787831664, 35.260174844413996, 33.39640904031694, 34.95136172603816, 32.321291737258434, 35.07105010561645, 36.153527149930596, 34.36290237866342, 33.96612487733364, 31.80733998026699, 34.278657322749496, 30.997283913195133, 33.825507091358304, 33.752008279785514, 34.87454392760992, 34.00449283979833, 32.822867058217525, 35.060547929257154, 32.56601279601455, 33.058310862630606, 33.28189406823367, 32.547443805262446, 33.64792941138148, 32.153253588825464, 31.975170800462365, 33.574439130723476, 32.36960643902421, 32.023921004496515, 32.85865132138133, 33.33756750822067, 31.709543186239898, 32.98478585109115, 33.66579514183104, 32.712899272330105, 32.302718130871654, 30.77511646784842, 33.86137629300356, 31.716503804549575, 32.227776661515236, 13.55974447261542, 7.32743659010157, 5.939717467408627, 5.039660337381065, 4.626107158139348, 4.126881598494947, 3.9820300904102623, 3.7034926363267004, 3.6586361825466156, 3.6654166909866035, 3.3775040856562555, 3.2053825333714485, 3.0480847423896194, 3.1470466847531497, 3.1361707127653062, 2.9117255196906626, 2.947831706609577, 2.875013235025108, 2.795847029425204, 2.888440337497741, 2.840192701201886, 2.7115183151327074, 2.9413405270315707, 2.80026674317196, 2.888016563374549, 2.6903112092986703, 2.778212681878358, 2.7645624321885407, 2.750634692143649, 2.7134185573086143, 2.6931159482337534, 2.711189491674304, 2.696804483421147, 2.672316998243332, 2.6243744143284857, 2.599097077269107, 2.8251794413663447, 2.6691676885820925, 2.617302106693387, 2.67676367610693, 2.7907712482847273, 2.7833222588524222, 2.642877373378724, 2.6233555930666625, 2.6487653143703938, 2.598186378367245, 2.6778171346522868, 2.801820832770318, 2.9160843016579747, 2.91525070508942], "test_loss": [111.01696181297302, 100.95248138904572, 98.85796296596527, 74.50950288772583, 58.69171416759491, 51.84915041923523, 45.395442485809326, 46.845901906490326, 51.31055152416229, 40.95858785510063, 39.84419250488281, 54.15505537390709, 35.11056736111641, 31.01263238489628, 35.50694741308689, 35.075705364346504, 30.50823225080967, 32.045983508229256, 32.55117583274841, 32.93750715255737, 30.67134417593479, 30.354113407433033, 30.465072005987167, 36.004743441939354, 42.86031502485275, 34.338773027062416, 32.62991115450859, 38.222716331481934, 25.443553432822227, 33.421176329255104, 25.870758160948753, 30.641473203897476, 31.9988846629858, 30.375137001276016, 26.808370634913445, 28.614193350076675, 31.176758468151093, 24.733686476945877, 24.480716571211815, 24.31965895742178, 25.670974925160408, 26.99384431540966, 25.39439771324396, 26.29395291209221, 25.778763853013515, 23.571362793445587, 25.423921421170235, 28.36667610704899, 25.81771906465292, 26.64782077074051, 28.574424371123314, 24.450308687984943, 26.117497988045216, 26.648805297911167, 26.271044500172138, 28.23731315881014, 24.895241230726242, 27.730107009410858, 27.045350059866905, 29.224388405680656, 26.163228318095207, 25.27642896771431, 29.410998858511448, 24.878124080598354, 24.01996275782585, 23.712973803281784, 23.844666622579098, 27.191214472055435, 23.971467450261116, 26.20503479242325, 24.00356275588274, 27.70214308798313, 26.647688031196594, 25.029129400849342, 22.592404946684837, 27.476993516087532, 23.021860115230083, 23.708425365388393, 24.691288091242313, 23.03330460935831, 24.85500317811966, 22.501992225646973, 26.075492210686207, 25.869330555200577, 28.13781426846981, 23.44159011542797, 24.39170141518116, 26.030500672757626, 25.36573013663292, 24.250760465860367, 22.207893021404743, 22.998950727283955, 24.213622361421585, 25.939008742570877, 28.025691032409668, 23.675010420382023, 27.65371184051037, 23.104144297540188, 26.314135625958443, 22.38109976798296, 25.62173616141081, 25.91561007499695, 22.932113379240036, 20.91645435988903, 24.344783388078213, 24.654013454914093, 24.593189395964146, 30.35015581548214, 21.8627290725708, 24.64125644415617, 30.364505246281624, 24.605480074882507, 29.461060360074043, 25.947480097413063, 22.004214726388454, 24.29551087319851, 26.986781254410744, 23.26919713616371, 24.66951008886099, 26.251337498426437, 27.748707845807076, 25.166462883353233, 27.65063452720642, 24.317932948470116, 30.114574193954468, 26.5486274138093, 25.325776129961014, 25.569296672940254, 26.829924270510674, 25.60407654568553, 25.65835878252983, 27.26498180627823, 24.55044263601303, 25.204947747290134, 22.371437571942806, 23.53840547800064, 24.334946013987064, 25.43718993663788, 25.286561466753483, 26.242654755711555, 26.85843500494957, 24.451777786016464, 25.409592494368553, 24.634074091911316, 24.389177329838276, 22.551277428865433, 22.790116548538208, 22.735962942242622, 25.906593784689903, 29.421755149960518, 15.60983131825924, 15.433882169425488, 15.51330017670989, 15.396427046507597, 15.10838234424591, 15.083302937448025, 15.201139897108078, 15.090737260878086, 15.534446781501174, 15.516244163736701, 15.636214323341846, 15.568222103640437, 15.65408899448812, 15.722742483019829, 15.150202872231603, 15.809446727856994, 15.308357207104564, 15.44707859493792, 15.388700287789106, 15.52688417583704, 15.784373819828033, 15.508193451911211, 16.126743018627167, 15.913131456822157, 16.1672942917794, 16.170781603083014, 16.347064219415188, 16.114527266472578, 16.515416137874126, 16.171353198587894, 16.205110613256693, 16.47480832412839, 16.739988066256046, 16.21653882972896, 16.272532749921083, 16.484983392059803, 16.10990449041128, 16.44608859345317, 16.470458704978228, 16.522315721958876, 16.95292166620493, 16.370851173996925, 16.453016329556704, 16.34899302944541, 16.503944534808397, 16.562918689101934, 16.642140988260508, 16.86575373634696, 16.90898910537362, 17.137809179723263], "epoch_time": [46.81126046180725, 44.4040949344635, 44.466378927230835, 44.43140387535095, 44.44871950149536, 44.635764360427856, 44.49488663673401, 44.560128927230835, 44.633525371551514, 44.64271783828735, 44.40508151054382, 44.593403816223145, 44.7004554271698, 44.74097466468811, 44.90927076339722, 44.63724160194397, 44.734676361083984, 44.56060576438904, 44.65509581565857, 44.88359570503235, 44.79536843299866, 44.589040994644165, 44.63112282752991, 44.66443395614624, 44.92149829864502, 44.63701152801514, 44.47696256637573, 44.84299564361572, 44.94383978843689, 44.83625316619873, 44.84991383552551, 44.7718288898468, 44.81615853309631, 44.763075828552246, 44.83670353889465, 44.682732343673706, 44.77860879898071, 44.793927907943726, 44.71944451332092, 44.78238320350647, 44.71356439590454, 44.77733325958252, 44.90988492965698, 44.75831580162048, 44.84359312057495, 44.73936414718628, 44.89170789718628, 44.7556037902832, 44.81909775733948, 44.84325551986694, 44.855244874954224, 44.772653579711914, 44.68847584724426, 44.820242404937744, 44.5895209312439, 44.981415033340454, 44.7824764251709, 44.701008558273315, 44.689598083496094, 44.6908061504364, 44.695493936538696, 45.09325408935547, 44.739137411117554, 44.73648500442505, 44.93478608131409, 44.843148946762085, 44.702956199645996, 44.67269682884216, 44.70053005218506, 44.78099179267883, 44.83371090888977, 44.74989128112793, 44.70868396759033, 44.78727054595947, 44.75585627555847, 44.85522103309631, 44.927592039108276, 44.72303318977356, 44.864606618881226, 44.61765646934509, 44.663395166397095, 44.793100357055664, 44.79927134513855, 44.77956938743591, 44.69363212585449, 44.76957821846008, 44.78295183181763, 44.59454703330994, 44.80610752105713, 44.72268319129944, 44.649303674697876, 44.71559143066406, 44.61464548110962, 44.72838759422302, 44.81618642807007, 44.62165689468384, 44.7558708190918, 44.88911461830139, 44.90004563331604, 44.71173024177551, 44.639243602752686, 44.7195098400116, 44.78909683227539, 44.7686562538147, 44.83135414123535, 44.76326060295105, 44.745091915130615, 44.981536865234375, 44.76456880569458, 44.7682991027832, 44.57614994049072, 44.62705039978027, 44.839372873306274, 44.61591386795044, 44.84277296066284, 44.81553816795349, 44.88936448097229, 44.542253255844116, 44.78801894187927, 44.74111747741699, 44.713579177856445, 44.834925413131714, 44.69329595565796, 44.79839849472046, 44.891639947891235, 44.86630344390869, 44.81207728385925, 44.86943507194519, 44.75132417678833, 44.802600383758545, 44.90943002700806, 44.85890817642212, 44.68238162994385, 44.685436725616455, 44.71178674697876, 44.60970187187195, 44.78681015968323, 44.64814043045044, 44.63229584693909, 44.78577947616577, 44.66793251037598, 44.681779623031616, 44.831111431121826, 44.944395542144775, 44.84746289253235, 44.68741464614868, 44.79384756088257, 44.60412883758545, 44.626859188079834, 44.72039580345154, 44.792733669281006, 44.685633420944214, 44.73729705810547, 44.80588102340698, 44.67250037193298, 44.69620156288147, 44.71336531639099, 44.6964967250824, 44.7422559261322, 44.85769271850586, 44.68245482444763, 44.6392388343811, 44.66343283653259, 44.85667061805725, 44.666096925735474, 44.67129898071289, 44.68591523170471, 44.66570496559143, 44.66505217552185, 44.988290786743164, 44.68549394607544, 45.007542848587036, 44.79525828361511, 44.856786251068115, 44.77246618270874, 44.671791791915894, 44.74888634681702, 44.64649534225464, 44.661423444747925, 44.72720813751221, 44.688883543014526, 44.67002296447754, 44.81761145591736, 44.714150190353394, 44.62163782119751, 44.781168937683105, 44.798325300216675, 44.890005588531494, 44.862260580062866, 44.80490732192993, 44.84645175933838, 44.60440182685852, 44.892507553100586, 44.95856785774231, 44.85656404495239, 44.643174171447754, 44.728482723236084, 44.8586585521698, 44.67020344734192, 44.921690464019775]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr0.0001-wdecay1.0-eps1e-08-seed44.json <==
{"train_acc": [31.872, 51.328, 61.168, 68.204, 73.156, 77.296, 79.86, 81.762, 83.534, 84.996, 86.142, 87.182, 87.992, 88.762, 89.324, 89.84, 90.478, 90.948, 91.342, 91.822, 92.17, 92.346, 92.646, 93.076, 93.094, 93.406, 93.502, 93.792, 93.804, 94.096, 94.286, 94.26, 94.49, 94.626, 94.82, 94.83, 94.912, 94.85, 95.196, 95.466, 95.064, 95.322, 95.434, 95.488, 95.442, 95.77, 95.66, 95.836, 95.522, 95.754, 95.914, 96.168, 95.848, 96.012, 95.956, 96.308, 96.448, 96.178, 96.136, 96.474, 96.27, 96.462, 96.53, 96.406, 96.432, 96.692, 96.774, 96.626, 96.66, 96.618, 96.61, 96.742, 96.7, 96.922, 96.916, 96.832, 96.82, 96.858, 96.722, 96.812, 96.944, 96.92, 96.912, 96.918, 96.974, 97.016, 97.016, 97.124, 97.028, 96.89, 97.19, 97.104, 96.948, 97.084, 97.082, 97.114, 97.184, 97.186, 97.02, 97.298, 97.116, 97.368, 97.176, 97.188, 97.256, 97.286, 97.19, 97.228, 97.15, 97.238, 97.328, 97.354, 97.252, 97.176, 97.294, 97.454, 97.312, 97.374, 97.164, 97.56, 97.464, 97.312, 97.332, 97.268, 97.534, 97.28, 97.37, 97.446, 97.402, 97.444, 97.396, 97.504, 97.404, 97.424, 97.406, 97.434, 97.514, 97.438, 97.528, 97.41, 97.544, 97.4, 97.454, 97.398, 97.77, 97.35, 97.722, 97.564, 97.628, 97.512, 99.174, 99.662, 99.786, 99.85, 99.85, 99.906, 99.912, 99.91, 99.94, 99.944, 99.922, 99.916, 99.958, 99.948, 99.952, 99.96, 99.952, 99.952, 99.968, 99.954, 99.968, 99.966, 99.976, 99.972, 99.972, 99.972, 99.982, 99.966, 99.982, 99.95, 99.982, 99.962, 99.964, 99.984, 99.992, 99.97, 99.972, 99.97, 99.976, 99.97, 99.978, 99.968, 99.982, 99.952, 99.98, 99.978, 99.976, 99.984, 99.966, 99.966], "test_acc": [41.28, 57.45, 64.83, 68.51, 72.96, 73.16, 79.7, 75.49, 76.59, 81.92, 82.74, 84.04, 83.76, 85.22, 85.79, 82.22, 86.3, 84.97, 87.09, 85.67, 87.59, 88.12, 87.76, 88.27, 87.98, 86.64, 86.12, 86.45, 87.47, 86.65, 87.94, 89.59, 88.71, 86.4, 86.54, 86.73, 86.35, 89.87, 88.9, 90.02, 88.68, 87.8, 88.96, 88.16, 90.26, 89.09, 90.91, 88.3, 90.37, 89.57, 89.52, 90.62, 89.91, 87.94, 89.77, 89.5, 90.77, 86.8, 91.56, 90.54, 90.23, 90.8, 89.47, 90.36, 90.11, 89.5, 90.51, 90.8, 91.42, 91.1, 90.7, 91.14, 89.97, 91.12, 90.23, 89.49, 91.54, 90.76, 90.08, 90.75, 90.91, 89.79, 90.25, 91.11, 91.24, 89.8, 91.42, 89.23, 91.15, 89.98, 91.18, 91.54, 91.7, 90.8, 90.34, 90.93, 90.98, 90.62, 91.04, 90.8, 91.12, 90.88, 89.57, 88.31, 91.34, 91.05, 90.51, 90.82, 92.11, 90.94, 91.62, 91.49, 91.56, 89.74, 91.02, 91.67, 90.57, 90.31, 90.85, 90.05, 91.28, 91.34, 90.32, 90.96, 91.58, 90.49, 91.16, 90.34, 91.05, 88.5, 91.64, 91.05, 89.56, 91.17, 91.99, 90.77, 89.78, 87.92, 91.46, 90.79, 89.75, 91.37, 91.01, 91.68, 91.73, 91.47, 92.03, 91.03, 89.46, 90.72, 94.47, 94.71, 94.74, 94.86, 94.83, 94.98, 94.92, 94.73, 95.01, 95.02, 94.92, 94.88, 95.03, 94.86, 95.0, 95.01, 94.95, 94.88, 95.02, 94.99, 95.09, 95.07, 95.07, 95.07, 95.02, 94.9, 94.92, 94.79, 95.07, 94.9, 94.97, 94.92, 94.83, 95.04, 95.12, 94.95, 95.09, 94.85, 95.15, 95.11, 94.69, 95.11, 95.16, 94.95, 95.11, 95.15, 95.06, 95.13, 94.81, 94.79], "train_loss": [715.8556661605835, 522.4438269138336, 423.48350352048874, 349.7847484946251, 296.7498207986355, 255.45841401815414, 226.4503953754902, 205.75170239806175, 186.52480056881905, 169.1338236629963, 158.1898641139269, 146.11501897871494, 138.62493954598904, 128.052093192935, 121.05262291431427, 115.71295976638794, 109.39749156683683, 102.59164717793465, 99.79760050028563, 94.36713922023773, 90.12343826144934, 86.93870816379786, 84.11890473216772, 80.27651274204254, 79.40404313802719, 76.08709116280079, 74.70697744190693, 71.45069232583046, 70.58988540619612, 68.01303251832724, 66.60137448832393, 66.57095666602254, 64.06743721663952, 64.25821348279715, 60.85900444537401, 60.660161320120096, 59.66027053818107, 59.323940489441156, 57.22303410619497, 53.86250922828913, 57.236297868192196, 55.86365123465657, 53.50298560038209, 53.9388807117939, 53.77836422622204, 50.63527612015605, 51.859158020466566, 49.076006319373846, 51.782031651586294, 50.92586589232087, 47.96281664073467, 45.93252937681973, 49.14116402156651, 48.04565428197384, 48.132790483534336, 45.36190906725824, 43.63068828731775, 46.49682517722249, 46.691629614681005, 43.22495868988335, 45.13150700740516, 42.977958370000124, 43.10198965482414, 43.630450274795294, 44.207333859056234, 40.76853436231613, 40.18882299400866, 42.384540470317006, 41.7217020643875, 42.17429685220122, 42.115306148305535, 40.55840848758817, 41.28356545418501, 39.47208402492106, 39.09701816085726, 40.238256972283125, 39.08713415823877, 39.168805250898004, 40.662850426509976, 39.47786320000887, 38.02583207935095, 39.58046652376652, 38.599167158827186, 38.87170958518982, 38.67635324411094, 38.13204932771623, 37.70430672541261, 36.93241745978594, 37.36839277483523, 38.53261281736195, 35.76301149092615, 37.473100788891315, 38.260602463036776, 37.48076667636633, 36.806222192943096, 36.81561762653291, 36.416353203356266, 35.94433477334678, 36.824437929317355, 34.852496622130275, 37.012571001425385, 34.48891820013523, 35.80899420008063, 35.77082862146199, 35.10198229551315, 35.17916123569012, 35.166108801960945, 35.76322432607412, 36.90071593783796, 35.90666455589235, 34.48382027447224, 33.14459670893848, 35.11188403330743, 35.20260266959667, 34.7320965025574, 33.53141288924962, 34.59794448129833, 33.60209269076586, 35.94887498021126, 32.60904958937317, 33.72957492619753, 35.60779443383217, 34.30521190725267, 35.401128269732, 31.863657938316464, 34.60458631440997, 33.69619341008365, 32.751544333063066, 33.74054239317775, 32.97533141262829, 33.63439726643264, 31.57008666358888, 33.09305009804666, 32.41027458012104, 33.43654106371105, 33.274257669225335, 32.06164123117924, 33.2706980984658, 31.926722975447774, 32.6205272777006, 32.4856744017452, 33.40075898729265, 32.88014078885317, 33.673859011381865, 28.91388833615929, 34.03811037912965, 30.001920454204082, 32.00451881065965, 30.90139313042164, 32.34552706219256, 13.057845396921039, 7.468872018158436, 5.8814242938533425, 4.929796322248876, 4.720663272310048, 4.140701130032539, 3.91592681966722, 4.0297964927740395, 3.593768462073058, 3.453310042154044, 3.6128834690898657, 3.6154190455563366, 3.1904543046839535, 3.2622882477007806, 3.149207279086113, 3.0362732633948326, 3.0847727796062827, 3.055545040871948, 2.9376003961078823, 2.9797467179596424, 2.934534845408052, 2.946058456785977, 2.770740693435073, 2.801708903629333, 2.791985108051449, 2.7864598967134953, 2.773121945094317, 2.9082135246135294, 2.677458025049418, 2.918062075506896, 2.742408468388021, 2.8963461676612496, 2.8956673587672412, 2.655379220377654, 2.5921260518953204, 2.9144167192280293, 2.8366889525204897, 2.8318873061798513, 2.75712643424049, 2.844861983321607, 2.6684167538769543, 2.8481648061424494, 2.6319461395032704, 3.0169980241917074, 2.7052627811208367, 2.753118417225778, 2.724676657933742, 2.8106747614219785, 2.8176485151052475, 2.819648938719183], "test_loss": [128.0542711019516, 92.19394987821579, 77.88681149482727, 70.92559164762497, 60.914908051490784, 60.795265913009644, 46.328889816999435, 57.22482565045357, 56.327893912792206, 43.46070647239685, 39.5313016474247, 37.74121758341789, 39.24973580241203, 34.30641430616379, 33.96025371551514, 42.455558598041534, 33.58236560225487, 35.55163732171059, 30.827266737818718, 33.937371015548706, 30.988925360143185, 28.868992894887924, 30.643743187189102, 28.37891200184822, 29.15166299045086, 32.78618012368679, 34.264744848012924, 34.03205543756485, 32.1705731600523, 33.03807486593723, 30.35133372247219, 26.030600175261497, 27.880503371357918, 35.0004775673151, 34.7324488312006, 33.97021119296551, 34.34824387729168, 24.763794630765915, 28.714870005846024, 24.573962554335594, 29.60068541765213, 31.233334228396416, 29.059369951486588, 31.007786229252815, 25.337688088417053, 27.298026904463768, 23.17733469605446, 30.412916004657745, 25.25902347266674, 26.831991270184517, 26.851345047354698, 23.383403584361076, 26.308348014950752, 33.75525423884392, 26.523509800434113, 27.496025003492832, 24.3392693400383, 34.79907503724098, 22.01804593205452, 24.206349849700928, 25.244931891560555, 23.859501853585243, 28.721410647034645, 25.25309644639492, 25.4435356259346, 26.800244227051735, 25.914458498358727, 23.703264765441418, 23.712510749697685, 23.872585341334343, 23.75679076090455, 23.48832195997238, 26.39410789310932, 23.466150753200054, 26.701773777604103, 28.8522460013628, 22.39277946203947, 25.228086903691292, 26.915363922715187, 25.28618696331978, 24.921900749206543, 27.17631384730339, 27.245826467871666, 24.306769713759422, 23.93084880709648, 28.51173485815525, 24.2303666472435, 29.121268555521965, 25.150557711720467, 28.82017433643341, 24.334904566407204, 22.92176379263401, 23.519439056515694, 24.953118443489075, 25.416946552693844, 25.676454693078995, 25.283376693725586, 25.14918254315853, 25.848774388432503, 25.945708602666855, 23.811282873153687, 26.695180118083954, 28.63326260447502, 31.581623181700706, 24.675822973251343, 25.216083616018295, 27.161748602986336, 25.529588527977467, 22.07163130491972, 24.400714963674545, 23.471867367625237, 22.846039161086082, 23.07449758797884, 29.98480448126793, 25.223117619752884, 23.030288703739643, 26.161575838923454, 27.511633098125458, 24.678343430161476, 27.568225108087063, 23.710045527666807, 24.17578375339508, 26.23390932381153, 25.662285685539246, 23.894781157374382, 26.464452899992466, 25.13541392236948, 26.805782809853554, 25.326112523674965, 31.934323102235794, 23.097335927188396, 25.204560205340385, 29.713319465517998, 24.344467006623745, 21.913672797381878, 26.063036397099495, 29.788699001073837, 35.631660893559456, 23.95275829732418, 26.549008071422577, 27.465209364891052, 24.99417182803154, 25.163638338446617, 21.995526500046253, 23.238539800047874, 24.274327114224434, 22.869140058755875, 23.959193408489227, 29.58794543147087, 24.98949694633484, 15.159070290625095, 14.951227941550314, 15.188612213358283, 15.391196789219975, 15.169940613210201, 15.367189006879926, 15.368896789848804, 15.88077237829566, 15.540509873069823, 15.545203914865851, 15.903206868097186, 15.779129831120372, 15.704152178019285, 15.990122228860855, 15.97620901837945, 15.685603922232985, 15.950166177004576, 15.840225335210562, 16.076628390699625, 16.03345365077257, 15.985803820192814, 15.914142929017544, 15.913745429366827, 16.09921782836318, 16.222614720463753, 16.79741922020912, 16.432231545448303, 16.722489647567272, 15.928633838891983, 16.81864119321108, 16.27344899624586, 16.61243463307619, 16.881892144680023, 16.511659152805805, 16.345882270485163, 16.436791978776455, 16.156322736293077, 16.57538617402315, 16.40975320711732, 16.19782094657421, 17.11357193812728, 16.61617276445031, 16.380582701414824, 16.83156993985176, 16.114737652242184, 16.29762690886855, 16.71840338781476, 16.441859118640423, 17.122726868838072, 16.850606344640255], "epoch_time": [89.8828432559967, 87.90656542778015, 87.92467546463013, 87.9214506149292, 87.92212176322937, 87.93255376815796, 87.9389398097992, 87.94977593421936, 87.9150550365448, 87.87852168083191, 87.91194272041321, 87.92318415641785, 87.90440678596497, 87.93580341339111, 87.92252659797668, 87.88751339912415, 87.87003254890442, 87.90441679954529, 87.91850399971008, 87.88430738449097, 87.93762826919556, 87.93874883651733, 87.90859460830688, 87.91143226623535, 87.91199588775635, 87.8954439163208, 87.84299850463867, 87.95542669296265, 87.89406204223633, 87.93448138237, 87.8784327507019, 87.88461923599243, 87.93416166305542, 87.86141633987427, 87.89893293380737, 87.88356590270996, 87.88370823860168, 87.90283346176147, 87.90071272850037, 87.94205951690674, 87.92597985267639, 87.92642974853516, 87.90221500396729, 87.92399430274963, 87.8949043750763, 87.99428868293762, 87.92019367218018, 87.88730311393738, 87.8990957736969, 87.88744187355042, 87.87419438362122, 87.92323803901672, 87.88954567909241, 87.8696641921997, 87.86234617233276, 87.88098955154419, 87.8898549079895, 87.89503931999207, 87.907071352005, 87.85315895080566, 87.86093616485596, 87.86675930023193, 87.88957476615906, 87.87470436096191, 87.90788078308105, 87.87732601165771, 87.85801863670349, 88.42250394821167, 87.90044784545898, 87.8540186882019, 87.85907483100891, 87.88958764076233, 87.93617582321167, 87.85341358184814, 87.84238767623901, 87.85509753227234, 87.88921856880188, 87.84560203552246, 87.82194447517395, 87.89013528823853, 87.87995982170105, 87.91458630561829, 87.86243915557861, 87.90796756744385, 87.89040279388428, 87.82843232154846, 87.87714791297913, 87.87485575675964, 87.87705779075623, 87.85767006874084, 87.86875247955322, 87.85870122909546, 87.88707256317139, 87.88672256469727, 87.87480235099792, 87.86817407608032, 87.83882212638855, 87.83699774742126, 87.8453471660614, 87.85607409477234, 87.85017371177673, 87.85347366333008, 87.91402530670166, 87.85173869132996, 87.83270406723022, 87.8416850566864, 87.84388732910156, 87.81181311607361, 87.84212303161621, 87.85954427719116, 87.80043053627014, 87.82177209854126, 87.89045238494873, 87.8641676902771, 87.8268609046936, 87.87007403373718, 87.85297989845276, 87.8251256942749, 87.8411476612091, 87.85888195037842, 87.89365673065186, 87.83318591117859, 87.91478180885315, 87.83315205574036, 87.87372899055481, 87.87127757072449, 87.86786532402039, 87.85873413085938, 87.83567023277283, 87.86214590072632, 87.86063027381897, 87.8329451084137, 87.88042306900024, 87.84373569488525, 87.80445694923401, 87.87179112434387, 87.85231518745422, 87.83278179168701, 87.84163022041321, 87.8284547328949, 87.83263301849365, 87.86202788352966, 87.87400650978088, 87.88238716125488, 87.85398173332214, 87.83292698860168, 87.86998963356018, 87.86606621742249, 87.94522881507874, 87.87156939506531, 87.8673837184906, 87.85672307014465, 87.8569929599762, 87.8718810081482, 87.83473014831543, 87.84755659103394, 87.82129669189453, 87.8428282737732, 87.86083650588989, 87.84950566291809, 87.80454635620117, 87.81647229194641, 87.81714081764221, 87.8601725101471, 87.8026475906372, 87.86745643615723, 87.85319495201111, 87.85604238510132, 87.83530759811401, 87.81486344337463, 87.86232161521912, 87.86558079719543, 87.8375129699707, 87.84367108345032, 87.86728620529175, 87.82561659812927, 87.8641746044159, 87.79462957382202, 87.84277939796448, 87.81934905052185, 87.83211350440979, 87.89129734039307, 87.77743029594421, 87.84302163124084, 87.80837368965149, 87.83901166915894, 87.81777381896973, 87.8464744091034, 87.87384748458862, 87.81248784065247, 87.85957908630371, 87.80541133880615, 87.8317060470581, 87.79462599754333, 87.83079504966736, 87.85462880134583, 87.79789710044861, 87.83237838745117, 87.83980107307434, 87.78830337524414]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr0.0005-wdecay0.2-eps1e-08-seed42.json <==
{"train_acc": [41.674, 62.662, 72.34, 77.436, 81.002, 82.886, 84.726, 85.712, 86.724, 87.804, 88.762, 89.398, 89.962, 90.204, 90.798, 91.29, 91.702, 92.21, 92.508, 92.83, 92.93, 93.076, 93.494, 93.762, 93.718, 94.38, 94.428, 94.518, 94.758, 94.85, 94.946, 95.198, 95.258, 95.272, 95.302, 95.682, 95.582, 95.91, 95.746, 95.888, 95.758, 96.282, 96.166, 96.112, 96.26, 95.988, 96.332, 96.376, 96.392, 96.338, 96.536, 96.654, 96.464, 96.508, 96.564, 96.666, 96.424, 96.734, 96.888, 96.554, 96.744, 96.818, 96.726, 96.724, 96.85, 96.826, 96.93, 96.724, 96.808, 96.874, 96.878, 96.9, 96.87, 96.94, 96.818, 97.016, 96.982, 96.762, 97.022, 96.914, 96.808, 97.072, 97.002, 96.824, 97.202, 97.004, 96.89, 97.052, 96.97, 96.886, 97.022, 97.034, 97.092, 97.102, 97.024, 97.184, 97.002, 97.064, 97.15, 96.976, 97.138, 97.07, 97.256, 97.23, 97.088, 97.048, 97.178, 97.28, 97.176, 97.106, 97.194, 97.24, 97.154, 97.126, 97.176, 97.306, 97.152, 97.102, 97.262, 97.144, 97.334, 97.24, 97.36, 97.052, 97.298, 97.346, 97.23, 97.218, 97.128, 97.336, 97.126, 97.076, 97.39, 97.422, 97.252, 97.422, 97.322, 97.192, 97.292, 97.238, 97.342, 97.372, 97.284, 97.308, 97.144, 97.338, 97.262, 97.268, 97.448, 97.298, 99.012, 99.658, 99.764, 99.774, 99.824, 99.872, 99.89, 99.926, 99.914, 99.944, 99.916, 99.932, 99.936, 99.946, 99.932, 99.97, 99.932, 99.96, 99.98, 99.972, 99.974, 99.97, 99.966, 99.966, 99.936, 99.96, 99.956, 99.964, 99.972, 99.968, 99.978, 99.958, 99.968, 99.97, 99.97, 99.982, 99.96, 99.976, 99.97, 99.976, 99.964, 99.974, 99.986, 99.954, 99.976, 99.978, 99.98, 99.97, 99.986, 99.98], "test_acc": [53.73, 64.49, 67.69, 77.22, 77.14, 78.67, 82.06, 79.93, 81.22, 83.63, 82.91, 86.46, 85.78, 87.32, 87.37, 89.1, 87.98, 87.81, 87.37, 88.2, 87.15, 86.05, 88.84, 89.03, 88.22, 89.58, 89.96, 89.47, 89.23, 90.1, 89.43, 89.29, 89.12, 90.24, 90.37, 90.75, 90.16, 89.47, 88.83, 88.83, 90.61, 90.56, 90.39, 88.37, 90.64, 90.82, 90.94, 90.57, 90.84, 89.55, 89.82, 90.72, 91.31, 90.4, 90.67, 91.11, 89.46, 90.86, 90.65, 91.11, 90.63, 91.2, 90.36, 91.02, 90.43, 90.84, 90.81, 90.05, 90.82, 89.99, 90.21, 88.68, 91.09, 90.08, 90.5, 91.29, 88.76, 89.93, 89.54, 89.58, 90.59, 91.08, 90.28, 89.05, 89.22, 90.06, 90.38, 90.51, 91.4, 89.99, 90.91, 91.45, 90.97, 90.84, 86.98, 87.08, 91.15, 91.94, 90.87, 91.31, 90.53, 90.96, 91.98, 89.89, 90.41, 90.94, 90.77, 89.83, 90.98, 91.57, 89.41, 89.72, 90.68, 90.61, 91.77, 90.94, 91.02, 90.4, 90.51, 91.35, 90.6, 91.3, 90.21, 90.91, 91.46, 91.52, 89.45, 92.07, 90.42, 90.83, 91.51, 88.95, 90.87, 91.54, 91.55, 92.04, 91.0, 89.98, 90.28, 90.38, 90.09, 91.2, 92.06, 91.27, 90.29, 91.4, 91.08, 91.78, 90.28, 89.87, 94.46, 94.66, 94.86, 94.89, 94.96, 95.08, 95.08, 95.0, 94.95, 95.06, 95.22, 95.18, 95.15, 95.01, 95.12, 94.9, 95.05, 95.16, 95.16, 95.25, 95.09, 95.14, 95.05, 95.18, 95.08, 95.21, 94.96, 95.0, 95.07, 95.15, 95.12, 95.13, 95.01, 95.03, 95.12, 94.98, 95.02, 94.96, 95.08, 95.08, 95.12, 95.09, 95.03, 94.82, 95.0, 95.23, 95.04, 95.09, 94.97, 94.96], "train_loss": [616.3162891864777, 409.91044414043427, 308.9120919704437, 253.37503018975258, 215.36749055981636, 193.88636881113052, 174.56238570809364, 161.9580364227295, 150.01689521968365, 138.64999824762344, 128.7196319848299, 121.24790748953819, 112.59052094817162, 109.69558991491795, 103.43825150281191, 97.52740117907524, 93.68664729595184, 89.45232262462378, 84.40511915832758, 81.34148867428303, 78.74722009152174, 77.15098989009857, 71.9519277997315, 69.83134927600622, 68.96479842439294, 63.61267331242561, 63.01865594089031, 60.82115072384477, 59.31945561990142, 58.615536361932755, 57.033657021820545, 54.86625040322542, 53.85065521299839, 52.54293677210808, 51.451052226126194, 48.77741554006934, 49.73228080011904, 46.201063212007284, 48.30320695228875, 47.07049846276641, 47.693234480917454, 43.167492765933275, 43.95007272437215, 44.41987419500947, 43.19344303384423, 44.808863051235676, 42.335779106244445, 42.2311021219939, 40.85637202300131, 41.70997833646834, 39.04204599559307, 39.02846170030534, 40.15326773934066, 40.556137293577194, 38.896787099540234, 37.81890866719186, 39.696730429306626, 37.99519617110491, 36.35090857371688, 39.989088863134384, 38.0585154350847, 36.22911426238716, 37.80992512218654, 37.79472903162241, 36.10937123186886, 37.89363243430853, 36.24383472651243, 37.000168525613844, 36.761778339743614, 35.848569793626666, 36.374712688848376, 36.093320632353425, 36.375577783212066, 35.36268797144294, 36.432861257344484, 35.24148786067963, 35.237345858477056, 37.94798517227173, 35.1273828856647, 35.25820407550782, 36.704135010018945, 34.55739055480808, 34.43537398520857, 36.032467069104314, 33.61847349349409, 35.417961932718754, 36.1736959470436, 35.90992062166333, 35.36387146823108, 35.44135024398565, 35.13660997711122, 34.68944029696286, 33.45814042724669, 34.07619792409241, 34.5776567813009, 33.82142406795174, 35.27644568961114, 34.334173277020454, 34.04417507350445, 34.659783786162734, 34.21607764903456, 34.83063762821257, 32.433172014541924, 32.91845397558063, 33.365690315142274, 34.939189184457064, 32.542830468155444, 32.6754493759945, 33.39769493974745, 34.26354053243995, 32.47800551261753, 33.175721202977, 33.41285597719252, 33.413670951500535, 33.2128735659644, 32.91344708763063, 33.18166812462732, 33.83764627762139, 31.92153686657548, 33.34271567501128, 31.96959709841758, 32.54473304003477, 31.13850487396121, 34.72522477712482, 31.969208891503513, 32.197004991583526, 31.826507999561727, 32.42370675969869, 34.15625735279173, 31.83795154839754, 33.19680768996477, 33.28429549187422, 30.967301156371832, 31.322975067421794, 33.28895057179034, 30.02010342106223, 32.02244830969721, 32.75362129881978, 31.564937794581056, 32.74409626238048, 31.011138640344143, 31.186924509704113, 32.11867047753185, 31.140908552333713, 33.27407232671976, 31.503970000892878, 31.979008329100907, 32.02391326799989, 30.070928258821368, 31.70483757276088, 13.105126837734133, 5.06496111350134, 3.994148949161172, 3.423168495297432, 2.8051764346892014, 2.3188435425399803, 2.136044808314182, 1.5834553280146793, 1.5794924608198926, 1.4019961040467024, 1.5716899248072878, 1.5405186045099981, 1.3612943580956198, 1.2439063448109664, 1.2219952893210575, 1.0265076204086654, 1.333291825838387, 1.062303100945428, 0.845846620912198, 0.9017686993465759, 0.8742324424674734, 0.9382060212665237, 0.9125377262244001, 0.9164051911211573, 1.1232660875539295, 0.9590024331700988, 0.9582578091067262, 0.9271564480150118, 0.9161055458826013, 0.8634252415504307, 0.8485623184824362, 0.9462705226032995, 0.8955869470955804, 0.8120911768637598, 0.8055823026224971, 0.7156545796897262, 0.8919933754368685, 0.8303141639335081, 0.8466993962647393, 0.7849758179509081, 0.8481470505939797, 0.7908658372471109, 0.6834136253455654, 0.9973847903311253, 0.7359963558847085, 0.7799492400372401, 0.7359629487036727, 0.7928986569750123, 0.6871495547238737, 0.7038925871020183], "test_loss": [101.43319237232208, 81.99997353553772, 76.91143232584, 54.065788477659225, 54.35061937570572, 50.84076169133186, 42.34391272068024, 47.99747270345688, 45.23541831970215, 40.3425782173872, 41.14767590165138, 32.317966014146805, 35.12753917276859, 30.157754451036453, 30.93825224786997, 25.812321171164513, 30.16313424706459, 30.750806853175163, 31.395648524165154, 29.34214724600315, 33.774550169706345, 36.38271789252758, 28.95948115736246, 28.56121651828289, 29.26771803200245, 26.849825143814087, 24.975434362888336, 26.580329567193985, 28.40353711694479, 25.41345939040184, 26.497771337628365, 28.456361263990402, 27.374801859259605, 26.299246802926064, 25.904017448425293, 23.231209076941013, 26.13503982871771, 27.851811587810516, 30.245224565267563, 30.36734926700592, 24.978181526064873, 24.524363830685616, 27.02448035776615, 32.26398420333862, 25.811710998415947, 25.04026322066784, 24.657844968140125, 25.4592130407691, 23.372746132314205, 27.93562176823616, 27.6508828997612, 25.932465009391308, 24.412179864943027, 26.263031840324402, 25.330711252987385, 24.050961136817932, 28.89336408674717, 25.95619909465313, 25.534780755639076, 24.88039567321539, 25.283509083092213, 24.689641803503036, 29.04852221906185, 24.8543374016881, 27.562119901180267, 25.38207057118416, 26.208741918206215, 26.167973052710295, 25.989632606506348, 29.73508082330227, 27.2533518075943, 31.81427037715912, 25.305764116346836, 27.536411300301552, 26.85653256624937, 24.49095868319273, 32.6372077614069, 27.085717424750328, 28.359293282032013, 29.392146408557892, 25.54269167780876, 24.38821056485176, 26.67922316491604, 31.50896629691124, 31.060544595122337, 27.80187824368477, 26.022061571478844, 25.427834808826447, 23.15029416233301, 28.275182262063026, 25.491537041962147, 23.02881522476673, 24.563862040638924, 24.706433981657028, 36.79550442099571, 38.294512897729874, 23.982169844210148, 22.32744077593088, 25.18606372922659, 24.245312586426735, 26.698633834719658, 25.51194191724062, 22.588675804436207, 29.034090891480446, 26.289706617593765, 24.665905820205808, 26.75413988530636, 30.849267415702343, 25.463527217507362, 23.604467649012804, 31.660172536969185, 29.582716092467308, 24.68881669640541, 25.526243656873703, 23.745988212525845, 26.205156214535236, 25.81354507803917, 26.800172194838524, 26.503527984023094, 23.583972424268723, 26.956849232316017, 23.461186684668064, 28.88006781041622, 25.401416145265102, 24.437651731073856, 23.05126752704382, 29.16518099606037, 22.993774086236954, 27.403956718742847, 25.436937764286995, 23.714586056768894, 32.11316668987274, 25.554471120238304, 24.378935806453228, 22.80841887369752, 22.751051299273968, 24.683275401592255, 27.85929410159588, 27.37024810910225, 26.24330724775791, 27.117121294140816, 24.5955498367548, 22.61215863376856, 24.765713036060333, 26.325339823961258, 23.482687920331955, 26.42284633219242, 22.006557807326317, 27.823347866535187, 28.248957566916943, 15.495279386639595, 15.147505208849907, 15.137405240908265, 15.278000288642943, 15.211793946102262, 15.452753003686666, 15.106553603895009, 15.412483045831323, 15.581174988299608, 15.609191061928868, 15.529926400631666, 15.592662670649588, 15.54235460050404, 16.34082331508398, 16.10387246403843, 16.339268086478114, 16.023640919476748, 15.895181134343147, 15.879026088863611, 16.06251714285463, 16.143540190532804, 16.210071120411158, 16.300836332142353, 16.388544498942792, 16.59272635122761, 16.288012745324522, 16.626552110537887, 16.964450934901834, 16.958389142528176, 16.85661318525672, 16.861178981605917, 16.75507970713079, 17.157157890498638, 16.994636069983244, 16.38724040053785, 16.89695813227445, 17.13617268577218, 16.81529818288982, 16.844285500235856, 17.341323134489357, 17.214888157323003, 16.93045263364911, 17.312369156628847, 17.84002122376114, 17.20759477838874, 16.83565149642527, 17.623971245251596, 17.54853712581098, 17.777904104441404, 17.8017770126462], "epoch_time": [89.19235491752625, 87.27397465705872, 87.369304895401, 87.34445023536682, 87.30395102500916, 87.34852981567383, 87.30223727226257, 87.34971833229065, 87.33839273452759, 87.3982949256897, 87.33299970626831, 87.32076001167297, 87.43551731109619, 87.40118408203125, 87.39510488510132, 87.3955442905426, 87.38661432266235, 87.345773935318, 87.43045020103455, 87.41279530525208, 87.39953780174255, 87.3835711479187, 87.33779406547546, 87.3494873046875, 87.36569714546204, 87.41835856437683, 87.45408487319946, 87.45150065422058, 87.42242050170898, 87.35028004646301, 87.48055148124695, 87.41160678863525, 87.33994126319885, 87.37778854370117, 87.45457482337952, 87.41639494895935, 87.48077273368835, 87.47352886199951, 87.44693636894226, 87.47038745880127, 87.44134879112244, 87.4860954284668, 87.39770102500916, 87.44922161102295, 87.43882989883423, 87.42470240592957, 87.43142223358154, 87.43957781791687, 87.46853566169739, 87.45029664039612, 87.49245071411133, 87.46213841438293, 87.47655940055847, 87.4628701210022, 87.4436194896698, 87.44334125518799, 87.46209931373596, 87.50064516067505, 87.44710397720337, 87.43747925758362, 87.46491551399231, 87.43617653846741, 87.42838621139526, 87.47717452049255, 87.48086380958557, 87.44777488708496, 87.4525797367096, 87.43495631217957, 87.4472587108612, 87.48497486114502, 87.45089864730835, 87.42977261543274, 87.46420121192932, 87.44470810890198, 87.44292902946472, 87.50023436546326, 87.48308610916138, 87.45301413536072, 87.41644263267517, 87.39211964607239, 87.44351243972778, 87.38522839546204, 87.45459532737732, 87.40780758857727, 87.47219491004944, 87.43485569953918, 87.50317811965942, 87.40234994888306, 87.42345643043518, 87.42485070228577, 87.44763684272766, 87.46017122268677, 87.49050807952881, 87.42114329338074, 87.41091966629028, 87.47472739219666, 87.46736216545105, 87.48636436462402, 87.44837832450867, 87.46419334411621, 87.47858500480652, 87.45986223220825, 87.41514706611633, 87.46282720565796, 87.31746220588684, 87.47014832496643, 87.46478247642517, 87.48737287521362, 87.47075486183167, 87.44456934928894, 87.48284530639648, 87.47367525100708, 87.40064692497253, 87.42565178871155, 87.48047828674316, 87.42309856414795, 87.38911461830139, 87.44794392585754, 87.43757915496826, 87.46457815170288, 87.4265947341919, 87.40631246566772, 87.42690324783325, 87.45991563796997, 87.4233067035675, 87.47275400161743, 87.4712073802948, 87.42262148857117, 87.47315692901611, 87.43521285057068, 87.46318793296814, 87.54102516174316, 87.44335961341858, 87.46578645706177, 87.42432117462158, 87.46336269378662, 87.42987775802612, 87.45786833763123, 87.39940690994263, 87.4018235206604, 87.45269966125488, 87.450448513031, 87.42177200317383, 87.42142248153687, 87.42610597610474, 87.45545029640198, 87.46300458908081, 87.43481254577637, 87.4881227016449, 87.50181865692139, 87.43774032592773, 87.43534636497498, 87.49726605415344, 87.41608619689941, 87.41130805015564, 87.44375205039978, 87.46065211296082, 87.44638800621033, 87.47141170501709, 87.48035097122192, 87.46302604675293, 87.44407272338867, 87.4354100227356, 87.48337388038635, 87.46383380889893, 87.44967937469482, 87.43032622337341, 87.45532393455505, 87.45202851295471, 87.38998007774353, 87.4234139919281, 87.44210386276245, 87.46716570854187, 87.39610743522644, 87.4726505279541, 87.43259906768799, 87.46483325958252, 87.44333553314209, 87.42047452926636, 87.45132732391357, 87.42136645317078, 87.49874973297119, 87.44720435142517, 87.42851972579956, 87.46476316452026, 87.46684122085571, 87.44574689865112, 87.44581699371338, 87.45569920539856, 87.45681118965149, 87.43310141563416, 87.45639038085938, 87.48144030570984, 87.47229743003845, 87.41546726226807, 87.48324680328369, 87.48008823394775, 87.46785521507263, 87.31580114364624, 87.28719735145569]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr0.0005-wdecay0.2-eps1e-08-seed43.json <==
{"train_acc": [41.284, 62.558, 72.59, 77.892, 80.902, 83.128, 84.934, 85.726, 87.14, 87.928, 88.792, 89.404, 89.836, 90.542, 90.822, 91.408, 91.672, 92.326, 92.33, 92.89, 92.992, 93.472, 93.76, 93.758, 93.996, 94.152, 94.596, 94.604, 94.752, 94.89, 94.92, 95.122, 95.176, 95.534, 95.574, 95.394, 95.702, 95.842, 95.666, 95.844, 95.94, 96.044, 96.016, 96.22, 96.254, 96.35, 96.23, 96.506, 96.454, 96.41, 96.592, 96.504, 96.41, 96.528, 96.58, 96.55, 96.732, 96.718, 96.6, 96.854, 96.614, 96.646, 96.87, 96.75, 96.786, 96.796, 96.792, 96.758, 96.8, 97.074, 96.782, 96.824, 96.998, 96.932, 96.836, 96.96, 96.892, 96.932, 96.908, 97.122, 96.84, 96.876, 96.91, 97.072, 96.89, 96.88, 97.058, 97.06, 96.928, 96.974, 96.998, 97.094, 97.13, 97.046, 97.026, 96.92, 97.258, 97.052, 97.054, 97.002, 97.078, 97.258, 97.146, 96.978, 96.918, 97.35, 97.274, 97.072, 97.168, 97.184, 97.172, 97.192, 97.258, 97.042, 97.042, 97.12, 97.124, 97.256, 97.26, 97.026, 97.226, 97.312, 97.196, 97.296, 97.204, 97.282, 97.242, 97.256, 97.13, 97.27, 97.316, 97.226, 97.258, 97.276, 97.326, 97.372, 97.086, 97.348, 97.364, 97.21, 97.13, 97.258, 97.416, 97.15, 97.23, 97.29, 97.386, 97.202, 97.292, 97.438, 99.126, 99.654, 99.76, 99.828, 99.872, 99.88, 99.916, 99.922, 99.916, 99.91, 99.932, 99.946, 99.954, 99.952, 99.96, 99.942, 99.944, 99.954, 99.958, 99.956, 99.974, 99.946, 99.97, 99.964, 99.964, 99.97, 99.964, 99.964, 99.974, 99.976, 99.958, 99.98, 99.988, 99.98, 99.968, 99.976, 99.97, 99.962, 99.966, 99.99, 99.982, 99.97, 99.972, 99.96, 99.962, 99.966, 99.968, 99.952, 99.96, 99.968], "test_acc": [53.56, 66.6, 67.61, 75.96, 70.22, 80.98, 81.46, 81.88, 79.75, 82.68, 82.54, 86.42, 84.34, 86.02, 87.02, 87.69, 88.14, 87.58, 88.82, 88.44, 86.75, 87.24, 86.13, 88.05, 88.29, 89.45, 89.1, 88.04, 90.18, 88.76, 89.05, 88.85, 89.84, 90.05, 90.23, 88.52, 90.09, 90.09, 90.0, 90.25, 90.85, 90.12, 89.97, 90.49, 91.33, 90.5, 90.55, 91.39, 90.91, 90.89, 90.53, 90.56, 90.32, 89.58, 90.83, 90.99, 91.35, 90.92, 90.52, 90.43, 91.11, 89.63, 90.88, 91.25, 88.72, 90.64, 90.58, 90.46, 90.11, 91.86, 90.36, 90.83, 90.18, 90.38, 90.82, 88.35, 90.81, 91.04, 90.93, 90.47, 91.92, 90.93, 90.96, 91.41, 90.7, 90.94, 88.99, 91.31, 90.61, 90.84, 90.49, 90.95, 91.34, 90.19, 90.8, 90.37, 91.42, 90.53, 90.72, 90.39, 90.95, 91.53, 90.13, 90.83, 91.49, 90.12, 89.77, 91.11, 90.43, 91.16, 89.77, 90.94, 89.69, 90.45, 89.07, 90.64, 91.32, 89.21, 90.64, 89.71, 91.56, 90.27, 91.9, 91.14, 91.11, 91.12, 90.86, 91.24, 90.24, 90.22, 90.76, 89.03, 91.04, 91.56, 91.09, 91.15, 91.95, 91.8, 91.13, 90.53, 91.1, 90.34, 89.83, 91.37, 90.39, 91.63, 90.4, 91.23, 91.44, 92.0, 94.53, 94.62, 94.61, 94.61, 94.87, 94.68, 94.67, 94.97, 94.8, 94.59, 94.72, 94.9, 94.94, 95.04, 94.82, 94.85, 94.85, 94.84, 94.64, 94.69, 94.9, 94.88, 94.85, 94.97, 95.01, 95.04, 94.87, 94.85, 94.84, 94.88, 94.96, 94.83, 95.02, 95.01, 95.13, 94.9, 94.99, 94.98, 94.83, 95.01, 94.83, 94.81, 94.81, 94.82, 94.84, 94.79, 94.76, 94.57, 94.77, 94.74], "train_loss": [622.6789368391037, 408.067819416523, 306.5960415303707, 249.11732345819473, 215.72254765033722, 191.49711075425148, 171.1955852508545, 161.74574223160744, 147.22757744789124, 137.401466563344, 126.95040597766638, 120.66355074942112, 114.65397214889526, 105.88454535603523, 102.64747343957424, 97.12361860275269, 93.4684366285801, 86.45804493129253, 86.22910742461681, 80.19912923872471, 78.26833568513393, 75.47834091633558, 70.81653217598796, 70.1855083219707, 66.7993973530829, 66.76264928653836, 62.144761607050896, 61.49399257451296, 59.489161014556885, 57.59937712550163, 56.65282001718879, 54.78741356357932, 53.76871121302247, 51.884208366274834, 50.625543497502804, 51.86342725157738, 47.83002717234194, 47.51221730187535, 47.859626449644566, 47.14306902885437, 46.443022686988115, 44.27074217237532, 45.05584214068949, 43.1953300666064, 42.87606801651418, 42.032791558653116, 42.553702402859926, 40.23316762037575, 41.136906903237104, 42.01116851717234, 39.23896095715463, 40.29799700155854, 41.43466034531593, 40.71724260598421, 39.32889512646943, 39.14667591266334, 37.86189071089029, 37.981609558686614, 37.85732503794134, 36.87083571590483, 38.64065379835665, 38.394560223445296, 36.40054137073457, 37.930837631225586, 36.89623567648232, 36.98143089003861, 36.496217945590615, 37.78281158115715, 37.20871299132705, 34.82612022012472, 37.03028919920325, 36.58921073563397, 35.2473668185994, 35.921195371076465, 36.553771428763866, 35.30069816485047, 35.94069553911686, 35.03767150454223, 36.21418840624392, 34.48645193967968, 36.70859890431166, 35.17390939220786, 36.37468468397856, 33.82657311856747, 35.89055766351521, 35.47302663512528, 34.20854030083865, 34.36562824435532, 35.854357447475195, 35.4123826418072, 34.625551203265786, 33.543216340243816, 33.882977039553225, 33.78344029095024, 34.54534985870123, 35.85648897476494, 32.27780666947365, 34.9130333783105, 34.356255140155554, 34.27962815575302, 34.67433887347579, 32.82993284240365, 33.48489470407367, 34.95899624750018, 35.035389956086874, 31.466960618272424, 32.32988399453461, 34.69069585297257, 32.86636674962938, 33.08100275974721, 34.01242710649967, 33.38754271995276, 31.80971219111234, 34.51125765033066, 34.86367615591735, 33.7807707618922, 33.27691146917641, 32.19879710674286, 32.034337650984526, 34.367295677773654, 32.894697721116245, 30.97770192846656, 33.5450140722096, 32.26794518344104, 33.66583405807614, 32.34475475270301, 32.37437113933265, 31.73976419866085, 32.785751504823565, 32.05646724347025, 31.95622948370874, 33.02976147737354, 32.48899677488953, 32.544912138953805, 31.001758036203682, 30.91390162240714, 33.702100129798055, 31.044932200573385, 30.624399817548692, 32.83989028353244, 33.16889813449234, 32.14016630221158, 30.727761771529913, 33.19735563732684, 32.04084792546928, 30.715086319483817, 30.544294419698417, 31.73174828570336, 32.089676378294826, 30.528308627195656, 12.062900191405788, 5.439669711049646, 3.7510481680510566, 3.1764804736012593, 2.494966641184874, 2.316437431727536, 1.9082563199917786, 1.702488876413554, 1.6805419230367988, 1.769534781225957, 1.4528675261535682, 1.187423477822449, 1.2391886364202946, 1.2004048066446558, 1.1339563689543866, 1.2423768506851047, 1.21338746935362, 1.1227996790548787, 1.0433265722240321, 1.0866678794845939, 0.908946186536923, 1.0578906716546044, 0.950228308502119, 0.9591979636461474, 1.0292549360892735, 0.8682544312323444, 0.8484412297257222, 0.9046690617105924, 0.8527667872258462, 0.8472765323822387, 0.9656824432895519, 0.7545491700875573, 0.6954367571743205, 0.7247398279141635, 0.8628589424770325, 0.7845127548789605, 0.7802852122113109, 0.8660880649695173, 0.9440263219876215, 0.7393592415610328, 0.7449846867821179, 0.8465063110925257, 0.7987454471876845, 0.8989825772005133, 0.8688988406211138, 0.8971079087350518, 0.8549543971312232, 1.0358389399480075, 1.002195663342718, 0.878346522746142], "test_loss": [104.00577688217163, 75.61920207738876, 85.96170395612717, 56.26615759730339, 75.50805008411407, 45.05295321345329, 44.74833595752716, 42.25719466805458, 48.13373884558678, 41.726613104343414, 42.70912581682205, 32.83790738880634, 39.78489902615547, 34.77711142599583, 31.29752826690674, 29.514916464686394, 28.44674213975668, 30.088290512561798, 26.64663591980934, 28.518706738948822, 32.36338406801224, 33.35922226309776, 34.16324909031391, 32.052807211875916, 30.213339760899544, 27.204802006483078, 27.414578765630722, 32.7566806524992, 25.313002809882164, 28.30553326010704, 27.993297830224037, 28.618632838129997, 26.361188054084778, 26.31894078850746, 25.952533781528473, 31.032212376594543, 26.122406512498856, 24.29997541755438, 26.24970754981041, 25.339692801237106, 22.550597690045834, 26.364391043782234, 26.89442729949951, 24.44658213853836, 22.31455732882023, 24.674445509910583, 23.93593628704548, 23.239600658416748, 23.075167395174503, 23.953101344406605, 26.437010765075684, 24.60609693080187, 25.240855529904366, 29.682596296072006, 24.871302872896194, 23.559094421565533, 23.796473532915115, 23.780130103230476, 26.5670333057642, 25.945472314953804, 23.35840991139412, 27.27331145107746, 24.379791490733624, 23.05781501531601, 31.380848325788975, 26.085599914193153, 24.972646191716194, 26.45809082686901, 27.838889598846436, 22.295542530715466, 27.168015331029892, 24.507155314087868, 28.42343905568123, 26.014204792678356, 24.557018995285034, 32.24909780919552, 25.191778913140297, 23.601587459445, 25.213548958301544, 25.67088547348976, 22.089799158275127, 25.7492496073246, 24.263773575425148, 24.625169470906258, 25.63511909544468, 24.68538822233677, 31.49355934560299, 24.827887654304504, 25.325878389179707, 26.17921644449234, 26.321313127875328, 24.97558258473873, 23.586299762129784, 27.532133996486664, 25.722090251743793, 26.59744982421398, 24.646537601947784, 27.92572595179081, 25.024011880159378, 26.085761472582817, 24.241324193775654, 23.442716479301453, 26.409864030778408, 26.237073004245758, 23.687879625707865, 27.119687288999557, 29.06284949183464, 25.0955923050642, 27.64599658548832, 24.217204213142395, 29.621728405356407, 26.004372894763947, 29.371456429362297, 27.805867448449135, 31.261863976716995, 26.847682759165764, 23.17917589843273, 29.963742807507515, 25.898636162281036, 29.53958034515381, 21.467126861214638, 27.82820949703455, 22.71440263465047, 24.52868989109993, 24.744154706597328, 25.954853005707264, 25.284719794988632, 24.25019995868206, 26.999928161501884, 27.60750548541546, 23.9777305200696, 32.273834854364395, 25.02816817164421, 23.120922684669495, 24.538328751921654, 23.32639755308628, 22.277656488120556, 22.84622025489807, 25.715891525149345, 27.368238985538483, 24.555293902754784, 27.168808296322823, 30.466248467564583, 24.272009782493114, 25.742885410785675, 22.84361494332552, 26.982624977827072, 24.495317168533802, 23.901172533631325, 22.080149099230766, 15.695612944662571, 15.9782255589962, 15.837264601141214, 16.012626573443413, 15.779755905270576, 16.377403005957603, 16.53815584629774, 15.967776626348495, 16.419418711215258, 16.739850614219904, 16.387414425611496, 16.632823452353477, 16.63302080705762, 16.849552243947983, 17.025583438575268, 16.98116473853588, 17.24030975624919, 17.06171729415655, 17.441411025822163, 17.64674563705921, 17.350313294678926, 17.55097047239542, 17.61730019748211, 17.380995854735374, 17.06619656831026, 17.149428442120552, 17.98301000148058, 17.94094407558441, 17.547278232872486, 17.78374683111906, 17.18486325442791, 17.396938547492027, 16.76656574010849, 17.381969466805458, 17.007545929402113, 17.266198471188545, 17.58638697490096, 17.47379979491234, 18.136218547821045, 17.44406745582819, 18.048077564686537, 18.49296262860298, 18.101139459758997, 17.77671378105879, 17.883374359458685, 17.990092404186726, 18.443186216056347, 18.83032363653183, 18.54116089642048, 18.43367423862219], "epoch_time": [46.89054250717163, 44.431190967559814, 44.42369294166565, 44.46151065826416, 44.48967885971069, 44.54320526123047, 44.49748921394348, 44.61327576637268, 44.733083963394165, 44.85531306266785, 44.5502245426178, 44.97752809524536, 44.63060426712036, 44.59278440475464, 44.5121796131134, 44.50073790550232, 44.56913685798645, 44.884581565856934, 44.83263659477234, 44.78389930725098, 44.67214918136597, 44.52213525772095, 44.74915266036987, 44.69557785987854, 44.474059104919434, 44.65462851524353, 44.684420108795166, 44.6094708442688, 44.697848320007324, 44.726213216781616, 44.67171263694763, 44.68696331977844, 44.540780544281006, 44.65219807624817, 44.57665181159973, 44.64508008956909, 44.737858295440674, 44.595465898513794, 44.74186730384827, 44.598315715789795, 44.774553298950195, 44.68848466873169, 44.87528324127197, 44.645023345947266, 44.84518480300903, 44.548481702804565, 44.666964530944824, 44.794575452804565, 44.753113985061646, 44.72870230674744, 44.693406105041504, 44.65921640396118, 44.5679407119751, 44.900534868240356, 44.80721354484558, 44.64815878868103, 44.54279327392578, 44.83544611930847, 44.89048624038696, 44.6425940990448, 44.69728946685791, 44.81919074058533, 44.72291398048401, 44.593989610672, 44.75988483428955, 44.575507164001465, 44.7260046005249, 44.87222075462341, 44.68690466880798, 44.475595474243164, 44.71892023086548, 44.81307888031006, 44.56612515449524, 44.74322557449341, 44.75583219528198, 44.63198947906494, 44.86451506614685, 44.84727215766907, 44.58136200904846, 44.41471767425537, 44.59011936187744, 44.895119428634644, 44.600236892700195, 44.600460052490234, 44.57485389709473, 44.74965858459473, 44.56467151641846, 44.69359612464905, 44.789182901382446, 44.73953127861023, 44.63430881500244, 44.73569369316101, 44.79078674316406, 44.76468896865845, 44.57332634925842, 44.71684122085571, 44.72507929801941, 44.65159893035889, 44.840981245040894, 44.6946918964386, 44.69885563850403, 44.66764736175537, 44.664002418518066, 44.62572383880615, 44.6438102722168, 44.44922971725464, 44.68185305595398, 44.725656509399414, 44.618603229522705, 44.5769739151001, 44.47598695755005, 44.712321281433105, 44.77523684501648, 44.68220806121826, 44.72688603401184, 44.556079626083374, 44.45626473426819, 44.68458437919617, 44.53351616859436, 44.745469093322754, 44.62468934059143, 44.70513033866882, 44.78500938415527, 44.58745861053467, 44.624351024627686, 44.77155303955078, 44.60692739486694, 44.67761254310608, 44.8454065322876, 44.670772552490234, 44.73071074485779, 44.642834424972534, 44.68007469177246, 44.633793354034424, 44.56315493583679, 44.76903581619263, 44.757593393325806, 44.70387649536133, 44.616639137268066, 44.74330997467041, 44.74894595146179, 44.652788400650024, 44.65043306350708, 44.58994913101196, 44.72889041900635, 44.78162980079651, 44.604949951171875, 44.662795066833496, 44.616289377212524, 44.692639112472534, 44.61828327178955, 44.490365505218506, 44.715566635131836, 44.72851824760437, 44.50656318664551, 44.49089169502258, 44.66409397125244, 44.703306913375854, 44.60677528381348, 44.72804236412048, 44.73158550262451, 44.465853452682495, 44.66278624534607, 44.570006132125854, 44.41515111923218, 44.61995458602905, 44.53316640853882, 44.89033484458923, 44.68967938423157, 44.756203413009644, 44.629425287246704, 44.63986086845398, 44.67081594467163, 44.68167996406555, 44.51868557929993, 44.63239932060242, 44.580578088760376, 44.601024866104126, 44.70546913146973, 44.850329875946045, 44.74181842803955, 44.873656272888184, 44.69702959060669, 44.778117179870605, 44.65314483642578, 44.61274218559265, 44.690733194351196, 44.80766749382019, 44.68719506263733, 44.62805724143982, 44.750468254089355, 44.76378631591797, 44.85747790336609, 44.70162296295166, 44.68826079368591, 44.79673933982849, 44.56078314781189, 44.681236028671265, 44.484965562820435, 44.722824573516846]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr0.0005-wdecay0.2-eps1e-08-seed44.json <==
{"train_acc": [40.896, 62.234, 72.358, 77.804, 80.844, 83.324, 84.684, 85.944, 87.164, 88.078, 88.884, 89.482, 90.118, 90.722, 91.078, 91.728, 91.816, 92.126, 92.642, 92.864, 93.208, 93.486, 93.634, 93.962, 94.242, 94.204, 94.748, 94.25, 94.96, 95.11, 95.16, 95.248, 95.326, 95.504, 95.598, 95.798, 95.85, 95.928, 95.746, 96.18, 95.826, 96.06, 96.502, 96.24, 96.146, 96.104, 96.276, 96.452, 96.304, 96.408, 96.58, 96.646, 96.758, 96.514, 96.39, 96.834, 96.476, 96.764, 96.672, 96.684, 96.66, 97.136, 96.614, 96.838, 96.636, 96.862, 96.868, 96.85, 96.89, 96.626, 97.004, 96.8, 96.9, 97.074, 96.76, 96.76, 96.954, 96.948, 96.93, 96.778, 96.87, 96.982, 97.014, 96.95, 96.946, 96.844, 96.908, 97.044, 97.1, 96.926, 97.016, 97.04, 97.156, 97.09, 96.942, 97.02, 97.046, 97.098, 96.982, 97.064, 96.91, 97.198, 96.998, 97.094, 97.072, 97.252, 97.184, 97.076, 97.354, 97.11, 97.194, 97.264, 97.088, 97.058, 97.106, 97.12, 97.224, 97.088, 97.118, 97.238, 97.03, 97.292, 97.35, 97.222, 97.09, 97.11, 97.42, 97.312, 97.162, 97.168, 97.206, 97.362, 97.276, 97.23, 97.318, 97.262, 97.308, 97.234, 97.308, 97.21, 97.24, 97.218, 97.272, 97.264, 97.092, 97.454, 97.442, 97.386, 97.378, 97.36, 98.934, 99.58, 99.738, 99.83, 99.852, 99.88, 99.882, 99.906, 99.918, 99.932, 99.906, 99.93, 99.95, 99.942, 99.938, 99.954, 99.944, 99.962, 99.932, 99.954, 99.964, 99.964, 99.968, 99.974, 99.974, 99.966, 99.974, 99.962, 99.978, 99.978, 99.98, 99.976, 99.974, 99.982, 99.964, 99.98, 99.97, 99.984, 99.99, 99.986, 99.988, 99.96, 99.974, 99.97, 99.956, 99.978, 99.986, 99.964, 99.99, 99.956], "test_acc": [52.27, 64.51, 73.06, 72.16, 79.54, 78.24, 80.82, 76.46, 79.86, 84.63, 85.16, 85.05, 80.03, 86.56, 86.0, 86.62, 88.31, 87.9, 88.58, 86.67, 88.32, 87.99, 88.99, 89.83, 89.76, 88.84, 86.44, 89.55, 90.26, 90.07, 90.36, 89.9, 87.63, 88.13, 87.6, 90.09, 89.49, 89.48, 90.05, 90.72, 90.23, 89.22, 90.78, 90.54, 89.82, 89.49, 90.24, 90.88, 90.57, 90.6, 90.4, 90.86, 90.21, 89.37, 90.65, 88.92, 90.62, 90.85, 91.58, 89.97, 91.29, 90.89, 89.91, 90.31, 90.91, 91.45, 90.96, 90.89, 90.8, 92.07, 90.01, 88.77, 89.97, 90.99, 89.43, 90.42, 90.11, 90.94, 91.02, 90.4, 91.5, 91.75, 90.88, 90.62, 90.4, 90.18, 90.88, 90.14, 89.26, 91.14, 90.31, 89.71, 91.51, 91.92, 88.89, 90.09, 91.11, 90.38, 90.91, 90.63, 91.12, 91.28, 90.66, 86.83, 90.29, 89.73, 91.84, 91.42, 91.35, 90.32, 91.01, 91.31, 90.99, 89.87, 91.45, 89.98, 91.14, 90.55, 90.64, 91.12, 92.0, 90.2, 91.75, 90.42, 90.18, 91.81, 90.33, 90.35, 90.07, 91.29, 91.42, 91.27, 90.47, 90.07, 90.43, 90.24, 91.38, 91.67, 90.17, 89.69, 91.81, 90.32, 90.69, 91.33, 91.53, 91.33, 90.04, 92.07, 92.12, 91.04, 94.53, 94.73, 94.98, 95.14, 94.94, 95.05, 94.96, 95.01, 95.02, 95.07, 95.1, 95.08, 94.94, 95.06, 95.11, 95.01, 95.07, 95.22, 95.0, 94.98, 95.24, 95.03, 95.1, 95.07, 94.99, 95.15, 95.13, 95.01, 95.05, 94.93, 94.97, 94.95, 94.95, 94.69, 94.99, 95.07, 95.06, 95.0, 95.21, 95.14, 95.11, 95.06, 95.11, 94.95, 95.02, 95.05, 95.09, 95.01, 94.99, 95.02], "train_loss": [626.6429847478867, 415.37294167280197, 309.56482499837875, 250.59127578139305, 216.9721493422985, 191.32812550663948, 174.75574633479118, 160.880072966218, 147.34703315794468, 135.65228240191936, 126.77848921716213, 119.03526160120964, 113.39448031038046, 104.84480769187212, 101.7657185792923, 93.76622576266527, 90.83112686872482, 88.39871377497911, 83.22614526003599, 80.38988369703293, 76.89063207805157, 73.34435579180717, 70.9561306387186, 67.6963193230331, 65.77927944809198, 65.07935139536858, 59.58628402277827, 63.47248411923647, 58.25380901992321, 55.82806437090039, 55.214360345155, 53.23521504551172, 52.46299533545971, 51.64523910358548, 51.09375374764204, 48.51686335541308, 47.701883282512426, 46.442316794767976, 47.3741491753608, 44.38320902176201, 46.867548579350114, 45.61952888034284, 40.52861005067825, 44.07637424953282, 42.61388874799013, 43.28861992433667, 43.05391513928771, 40.288225235417485, 42.1414159219712, 40.9164466150105, 39.561383716762066, 38.709611397236586, 38.09325926378369, 39.35562460869551, 41.3914611376822, 36.55300783365965, 39.6187817491591, 37.78942902572453, 37.99917879141867, 38.21981766819954, 38.03921705298126, 34.698830496519804, 38.58927175588906, 37.03396987169981, 39.33020527102053, 36.36745537444949, 36.684794740751386, 35.59229202196002, 35.97533478401601, 38.43519528955221, 35.81000716984272, 37.91986639983952, 36.63338057696819, 34.734500616788864, 37.8184222728014, 37.516382256522775, 35.51903824694455, 35.39865068718791, 36.143556920811534, 36.92474699392915, 36.18656984437257, 35.5609645601362, 35.09505788329989, 35.17932011652738, 35.35344869270921, 36.4202597271651, 35.41533611994237, 34.30066897906363, 34.10917216632515, 35.83011856302619, 34.56705183070153, 34.94409935362637, 33.45819696225226, 34.19211805425584, 35.13424054160714, 35.00751852430403, 35.083041046746075, 33.878102008253336, 35.29219789430499, 33.02667839452624, 35.957874070852995, 33.38345496356487, 34.28721301630139, 33.68654332496226, 34.89408791810274, 32.42900369968265, 33.7818640563637, 34.22146861255169, 31.501177021302283, 34.3575000744313, 33.22537023387849, 32.46624478045851, 34.149687903001904, 34.158233790658414, 32.88426519045606, 33.47632612474263, 33.3226473480463, 34.05876678228378, 32.96147463284433, 31.6724090045318, 33.966873922385275, 32.610350421629846, 31.1756938919425, 32.31068212259561, 33.97728197090328, 34.009343253448606, 30.516655882820487, 31.591092907823622, 33.066332820337266, 33.052537405863404, 32.357606804929674, 30.644429204054177, 32.13726207707077, 32.688276757486165, 31.333954653702676, 32.64550048764795, 31.71709579601884, 32.85871433094144, 31.52934352401644, 32.43145590368658, 32.69898069743067, 32.120030467398465, 32.43988011777401, 32.182836195454, 33.726152274757624, 30.42803986882791, 30.540102331899107, 30.49564798269421, 31.323023518547416, 31.123298496939242, 13.6581150284037, 5.882560253376141, 4.256247703451663, 3.0038210961502045, 2.604515084414743, 2.19181441469118, 2.0712560722604394, 1.8599849398015067, 1.6197962036821991, 1.526430509693455, 1.6250834595412016, 1.371805484930519, 1.2338722834247164, 1.2561313692713156, 1.3117783209891059, 1.1152116635348648, 1.1802767014014535, 1.097744463768322, 1.2092374552739784, 1.1421065827598795, 1.048494897200726, 0.8996341226738878, 0.8990265461616218, 0.8257071780390106, 0.8219496271922253, 0.9389265832141973, 0.8768971916870214, 0.9476173323346302, 0.7998365902458318, 0.7636732392129488, 0.7486646042088978, 0.7909138548420742, 0.7781020624679513, 0.7885428373119794, 0.9022750526783057, 0.8032246632501483, 0.7913917002733797, 0.7607200318016112, 0.6657925676554441, 0.7659753322950564, 0.6824918942293152, 0.9258317847270519, 0.8010789975523949, 0.8286657306598499, 0.9204393929685466, 0.7856204067938961, 0.6582629769691266, 0.845501731033437, 0.6509052325855009, 1.0071170954033732], "test_loss": [103.17351472377777, 81.42026746273041, 61.25994962453842, 69.9727109670639, 47.15782085061073, 51.21883645653725, 45.9674859046936, 57.37110432982445, 49.502416253089905, 38.59059426188469, 35.02333600819111, 36.33657847344875, 53.22368070483208, 32.77959603071213, 34.77411213517189, 33.4094523191452, 28.53700090944767, 29.073338881134987, 27.31523685157299, 33.86411955952644, 28.924356296658516, 29.18431694805622, 26.992898494005203, 25.7261475995183, 25.84067191928625, 28.30112238228321, 36.27016291022301, 25.78645696491003, 24.01418874412775, 25.53038714826107, 24.981409713625908, 26.21174418926239, 34.9083354473114, 31.224048599600792, 32.94553875923157, 25.92919860780239, 27.531672477722168, 27.67651802673936, 25.924298018217087, 24.992704436182976, 25.57591712474823, 29.639917761087418, 24.008334681391716, 24.69456435739994, 27.372428685426712, 28.292698815464973, 26.091206096112728, 25.037561252713203, 25.68817712366581, 24.386382192373276, 26.910219699144363, 24.664030507206917, 27.863132774829865, 29.611168086528778, 24.756772339344025, 31.376104474067688, 25.309055864810944, 25.888718716800213, 22.43269618600607, 28.238985911011696, 24.085686586797237, 24.50834607332945, 28.482704184949398, 25.893390715122223, 24.55476400628686, 23.004376143217087, 23.927142463624477, 24.882260493934155, 24.371902756392956, 21.3746850900352, 28.39117981493473, 31.572132125496864, 27.08500585705042, 24.535804197192192, 29.37716054916382, 26.84354341030121, 27.706917509436607, 25.29719702154398, 25.086530104279518, 27.29552122950554, 22.660362973809242, 22.050726279616356, 25.131403893232346, 26.080595761537552, 25.764878198504448, 27.081744231283665, 25.091023325920105, 28.287228658795357, 30.17152563482523, 25.49808782339096, 26.964358612895012, 29.546566262841225, 24.257757626473904, 23.19174637645483, 31.15348280966282, 27.282503336668015, 24.26472320407629, 28.757643461227417, 25.901872992515564, 25.95040649175644, 23.966178491711617, 24.048371352255344, 26.005295656621456, 38.743955343961716, 26.964745193719864, 29.447437092661858, 21.845201533287764, 23.644958309829235, 22.78533949702978, 26.12835444509983, 24.566180154681206, 23.54023616760969, 24.99524361640215, 28.355911806225777, 24.978260092437267, 27.659744918346405, 25.092460736632347, 27.234043285250664, 26.62495519220829, 24.94854798913002, 22.278552375733852, 26.736208386719227, 23.443650983273983, 26.172220803797245, 28.23982112109661, 22.417398162186146, 26.504921719431877, 26.984091088175774, 27.526111513376236, 24.994010016322136, 24.206479974091053, 24.712660774588585, 29.389995828270912, 28.624463751912117, 26.83760752528906, 28.25688272714615, 24.5128965228796, 24.83135350048542, 27.453846246004105, 29.404636055231094, 22.60622452199459, 27.700951546430588, 27.4787470549345, 23.111665479838848, 22.3867097645998, 23.7151298224926, 28.358415469527245, 23.36413848400116, 22.47958157211542, 24.431943997740746, 15.111647620797157, 14.763893395662308, 14.827736400067806, 14.784631911665201, 14.95025123655796, 15.06355744972825, 15.615769889205694, 15.858100917190313, 15.712636057287455, 15.926727533340454, 15.56369593180716, 15.747337188571692, 15.944678496569395, 15.868628330528736, 15.986044511198997, 16.090874709188938, 15.831367708742619, 15.697832487523556, 16.065034203231335, 16.03079691156745, 15.966910211369395, 16.582470029592514, 16.00909137353301, 16.317843217402697, 16.4591319616884, 16.38038345426321, 16.566589292138815, 16.418403290212154, 16.531385373324156, 16.656427059322596, 16.911832336336374, 16.932260747998953, 17.101460576057434, 17.42127898707986, 17.16592764481902, 17.000389894470572, 17.423264235258102, 16.77089089527726, 16.80570350587368, 16.89351248368621, 17.29612609371543, 17.358061257749796, 17.52203463949263, 18.017236050218344, 17.173516668379307, 17.477694883942604, 17.060001604259014, 17.611936129629612, 17.852066729217768, 17.407179187983274], "epoch_time": [89.82901382446289, 87.81790709495544, 87.85454320907593, 87.84285974502563, 87.83599138259888, 87.86920666694641, 87.8510913848877, 87.76266956329346, 87.7776575088501, 87.86584424972534, 87.82469034194946, 87.83177590370178, 87.83033013343811, 87.79490160942078, 87.86536979675293, 87.85629057884216, 87.82768201828003, 87.8311014175415, 87.92403769493103, 87.85371470451355, 87.83243012428284, 87.88330173492432, 87.86769723892212, 87.8936116695404, 87.88451266288757, 87.90623497962952, 87.84715127944946, 87.81047177314758, 87.90989995002747, 87.92357516288757, 87.82814574241638, 87.89749646186829, 87.8766553401947, 87.83639550209045, 87.9210467338562, 87.92302179336548, 87.83748006820679, 87.79374694824219, 87.8598165512085, 87.82167911529541, 87.8862955570221, 87.84592723846436, 87.84533643722534, 87.85918164253235, 87.89038181304932, 87.87431573867798, 87.83139395713806, 87.9379448890686, 87.8440260887146, 87.8496344089508, 87.89543771743774, 87.8772325515747, 87.88151788711548, 87.87772417068481, 87.75085687637329, 87.82682657241821, 87.80962681770325, 87.89739274978638, 87.8357264995575, 87.87431287765503, 87.83744716644287, 87.87626814842224, 87.81643557548523, 87.88899302482605, 87.86623954772949, 87.94456768035889, 87.8354697227478, 87.86156463623047, 87.83047485351562, 87.86733746528625, 87.86864447593689, 87.83982062339783, 87.83877420425415, 87.8742618560791, 87.86888766288757, 87.86541795730591, 87.87055850028992, 87.88953900337219, 87.88444113731384, 87.85501646995544, 87.8569917678833, 87.8157901763916, 87.85677218437195, 87.82851076126099, 87.88619804382324, 87.80784034729004, 87.86294507980347, 87.8708062171936, 87.88175201416016, 87.88817811012268, 87.85692834854126, 87.91578435897827, 87.89945435523987, 87.83635783195496, 87.90535855293274, 87.88530611991882, 87.9042432308197, 87.93417859077454, 87.85437536239624, 87.86467909812927, 87.9023871421814, 87.84686303138733, 87.92379760742188, 87.8547248840332, 87.90546607971191, 87.8609471321106, 87.89928722381592, 87.90031599998474, 87.87005615234375, 87.876629114151, 87.87043261528015, 87.85826516151428, 87.86496996879578, 87.89087128639221, 87.92766785621643, 87.88341569900513, 87.87707686424255, 87.87810397148132, 87.87179660797119, 87.8851306438446, 87.88228011131287, 87.8783757686615, 87.87600326538086, 87.87135338783264, 87.86571025848389, 87.85775589942932, 87.88489174842834, 87.86727499961853, 87.86668229103088, 87.86385750770569, 87.86494779586792, 87.85147476196289, 87.86472725868225, 87.85823178291321, 87.84388661384583, 87.85020136833191, 87.8474690914154, 87.88692545890808, 87.8889684677124, 87.82713627815247, 87.84164309501648, 87.82515263557434, 87.81938576698303, 87.84092879295349, 87.86555171012878, 87.8809380531311, 87.83449506759644, 87.88186550140381, 87.86049556732178, 87.8951952457428, 87.89216256141663, 87.86246061325073, 87.84912014007568, 87.83613753318787, 87.86476540565491, 87.86491513252258, 87.80558443069458, 87.80731749534607, 87.8868887424469, 87.84076738357544, 87.8633964061737, 87.79496788978577, 87.80591058731079, 87.8661208152771, 87.85643577575684, 87.87684869766235, 87.76669812202454, 87.80950331687927, 87.80888152122498, 87.80761957168579, 87.8125171661377, 87.78982639312744, 87.84150195121765, 87.82906532287598, 87.82873320579529, 87.79034233093262, 87.77968835830688, 87.83753275871277, 87.85776257514954, 87.79777812957764, 87.82603621482849, 87.82779288291931, 87.85004448890686, 87.82860708236694, 87.82448863983154, 87.8501398563385, 87.81610178947449, 87.8579454421997, 87.83564972877502, 87.8447253704071, 87.84552788734436, 87.83641958236694, 87.91201829910278, 87.81750392913818, 87.82099723815918, 87.82064151763916, 87.83837413787842, 87.81419444084167, 87.74500846862793, 87.86390399932861]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr0.001-wdecay0.1-eps1e-08-seed42.json <==
{"train_acc": [43.776, 65.348, 74.174, 78.838, 81.612, 83.45, 85.128, 85.994, 87.312, 88.278, 88.782, 89.638, 90.242, 90.586, 91.088, 91.698, 92.09, 92.144, 92.82, 92.916, 93.394, 93.404, 93.792, 94.024, 94.25, 94.618, 94.684, 94.876, 94.898, 94.926, 95.276, 95.402, 95.374, 95.494, 95.74, 95.742, 95.868, 95.734, 96.024, 96.048, 96.014, 96.222, 96.18, 96.406, 96.32, 96.23, 96.404, 96.324, 96.504, 96.426, 96.416, 96.508, 96.74, 96.53, 96.496, 96.744, 96.522, 96.548, 96.728, 96.612, 96.686, 96.602, 96.736, 96.628, 96.852, 96.688, 96.854, 96.868, 96.87, 96.69, 96.804, 96.866, 96.784, 96.934, 96.72, 96.794, 97.062, 96.944, 96.986, 97.008, 96.8, 97.114, 96.942, 97.004, 97.052, 97.034, 96.876, 97.022, 97.01, 96.944, 97.038, 96.892, 97.088, 97.28, 97.132, 96.982, 97.304, 96.996, 97.066, 97.146, 97.094, 97.004, 97.228, 97.122, 97.006, 97.136, 97.14, 97.096, 97.162, 97.094, 97.122, 97.374, 97.212, 97.124, 97.084, 97.284, 97.172, 97.238, 97.064, 97.218, 97.238, 97.346, 97.264, 97.276, 97.334, 97.178, 97.316, 97.482, 97.218, 97.026, 97.19, 97.276, 97.064, 97.072, 97.458, 97.338, 97.236, 97.362, 97.326, 97.072, 97.422, 97.364, 97.374, 97.254, 97.446, 97.228, 97.398, 97.356, 97.418, 97.32, 99.13, 99.672, 99.79, 99.808, 99.868, 99.898, 99.898, 99.93, 99.938, 99.962, 99.94, 99.94, 99.956, 99.94, 99.962, 99.968, 99.938, 99.944, 99.964, 99.974, 99.962, 99.96, 99.972, 99.97, 99.978, 99.958, 99.974, 99.966, 99.99, 99.988, 99.986, 99.98, 99.978, 99.962, 99.984, 99.96, 99.978, 99.976, 99.974, 99.98, 99.972, 99.984, 99.984, 99.986, 99.988, 99.98, 99.99, 99.992, 99.992, 99.988], "test_acc": [52.06, 68.64, 67.73, 74.89, 80.64, 81.5, 83.02, 75.28, 81.42, 79.7, 84.14, 85.62, 86.22, 87.59, 86.6, 88.08, 86.08, 85.05, 88.67, 88.61, 89.05, 87.89, 89.62, 90.0, 87.64, 89.01, 90.09, 89.03, 90.79, 89.05, 90.82, 89.89, 89.54, 88.86, 89.38, 90.83, 90.81, 89.57, 90.59, 91.0, 89.48, 90.69, 89.46, 88.1, 89.85, 92.24, 90.81, 90.69, 90.24, 88.79, 89.81, 91.12, 90.03, 90.89, 90.4, 89.17, 90.39, 90.17, 90.5, 90.19, 89.74, 88.95, 89.68, 90.85, 88.75, 89.9, 89.51, 87.45, 90.71, 90.66, 90.04, 89.49, 91.28, 91.89, 90.92, 90.75, 90.45, 90.18, 90.88, 89.99, 89.07, 90.9, 90.18, 90.01, 90.98, 91.47, 89.86, 90.85, 89.92, 91.06, 91.73, 90.43, 91.08, 88.55, 91.02, 90.0, 89.92, 87.5, 91.22, 90.43, 89.72, 90.47, 89.27, 90.96, 92.49, 90.66, 91.16, 90.75, 91.08, 90.82, 90.14, 90.33, 90.87, 89.76, 91.98, 87.86, 91.61, 90.24, 91.9, 91.77, 90.64, 90.79, 91.48, 91.64, 92.32, 90.89, 90.96, 91.35, 89.74, 90.56, 91.11, 91.42, 91.39, 90.67, 91.84, 91.93, 90.86, 90.44, 91.1, 91.27, 91.72, 90.59, 91.04, 91.11, 91.51, 91.58, 91.08, 91.04, 91.72, 90.82, 94.53, 94.81, 94.91, 94.98, 94.86, 95.07, 95.1, 94.95, 95.01, 95.06, 95.21, 95.12, 95.16, 95.17, 95.02, 95.1, 95.14, 94.96, 95.05, 95.02, 95.0, 95.03, 95.24, 95.18, 95.2, 95.11, 95.23, 95.07, 94.98, 95.16, 95.0, 94.94, 94.96, 94.99, 94.84, 94.89, 94.88, 94.87, 94.86, 94.9, 94.91, 95.09, 94.93, 94.94, 95.0, 94.98, 95.03, 95.04, 94.87, 94.73], "train_loss": [597.1554391384125, 383.7769503593445, 291.21389305591583, 240.74432408809662, 207.08215868473053, 187.63801464438438, 170.00587044656277, 157.37708789110184, 145.2444662451744, 132.98176865279675, 126.49150164425373, 117.62803009152412, 110.7336590886116, 106.88385191559792, 99.7508971914649, 94.02220489829779, 89.87488984316587, 88.35593912005424, 81.17966391146183, 79.52145001292229, 74.85629691556096, 73.54285407066345, 69.1726467013359, 67.95723894611001, 64.66006354987621, 60.40206581354141, 60.38995078578591, 57.679321959614754, 57.09834761172533, 56.05994141846895, 52.83347933553159, 51.7680878713727, 51.44701620936394, 50.015146765857935, 47.668377578258514, 47.86841405183077, 47.442032888531685, 47.3497437722981, 45.103315288200974, 44.711012184619904, 44.643214128911495, 42.465313129127026, 43.89962877333164, 40.93458641786128, 42.61964889615774, 43.00879233330488, 40.752253998070955, 41.8187605869025, 39.42449985072017, 40.740252090618014, 40.09521001763642, 40.42319807782769, 37.485283037647605, 39.46098248753697, 40.251185324043036, 37.77296484820545, 40.29421374388039, 38.95508368872106, 37.62374611198902, 38.58691328763962, 36.9400739800185, 38.77256683446467, 36.88607377745211, 37.97482727095485, 35.699327332898974, 37.99554087035358, 36.33274705149233, 36.169837359339, 35.40536960028112, 36.915544198825955, 37.50386406108737, 35.697130562737584, 36.321765691041946, 35.785685800015926, 36.84950875490904, 36.18596685491502, 34.56378071010113, 36.45029687229544, 34.90773608442396, 34.05275499355048, 36.81843347661197, 34.11724883876741, 34.968250065110624, 34.976438242942095, 34.1401551803574, 34.306456830352545, 36.043227868154645, 34.58657875005156, 33.9652195321396, 34.91365024074912, 33.804670757614076, 34.805823038332164, 33.818628099747, 32.12300949078053, 33.08807911910117, 34.709399588406086, 31.40184293780476, 34.50438003987074, 33.83916682191193, 32.94570937938988, 33.66406117891893, 34.243091782554984, 32.00805785134435, 33.73248135577887, 33.83482977375388, 33.063335817307234, 32.70683922898024, 33.795140844769776, 32.666111080907285, 32.93333253823221, 33.282445242628455, 30.811447909101844, 32.29597667232156, 32.76595948729664, 33.21755582280457, 30.74754843581468, 32.60785901080817, 32.06563836149871, 33.25143152009696, 32.19168393500149, 31.012393740937114, 30.854935724288225, 32.43417627364397, 31.542720171622932, 30.992776631377637, 32.164114634506404, 31.911827659234405, 28.81353630963713, 31.505869751796126, 34.0367108238861, 32.74960807710886, 31.030295541509986, 33.48163526877761, 32.40190879814327, 29.26979851583019, 30.437367955222726, 32.0265527414158, 30.4116296088323, 30.83254981879145, 33.226775917224586, 30.51813166588545, 31.010434889234602, 31.058140493929386, 31.942959868349135, 29.76983809657395, 31.961514643393457, 30.496990161947906, 30.963359656743705, 30.419021890498698, 31.00656688027084, 10.85930568818003, 4.824584571062587, 3.438082055305131, 2.8104419902083464, 2.065350371762179, 1.9035840657306835, 1.7383268554112874, 1.4997650443692692, 1.2677962188026868, 1.0381852942227852, 1.1326109720976092, 1.132484928559279, 0.9366716818476561, 1.093697584263282, 0.8320685485959984, 0.8901455010927748, 0.9460299326456152, 0.8353631689096801, 0.7353775465744548, 0.6778577475924976, 0.7094033064786345, 0.6708283009065781, 0.6277715650212485, 0.6682062798936386, 0.6088223725673743, 0.7306615901761688, 0.6712154487031512, 0.69691229989985, 0.5010941883956548, 0.473239068465773, 0.4544320680433884, 0.4972045103786513, 0.5617648993211333, 0.6556578233139589, 0.5122195520380046, 0.6589284843066707, 0.5616396307013929, 0.5367924174643122, 0.5280517853389028, 0.5306047709309496, 0.6114470036700368, 0.44382692393264733, 0.5159820938424673, 0.4943885687389411, 0.39257734510465525, 0.46462215899373405, 0.43092301397700794, 0.37617616410716437, 0.3553801881207619, 0.42956282969680615], "test_loss": [104.62972331047058, 73.41425555944443, 74.61625701189041, 59.70140704512596, 44.670715004205704, 45.038376331329346, 40.95616543292999, 63.942261308431625, 43.7301832139492, 52.46462461352348, 37.63155832886696, 36.52085806429386, 34.12348358333111, 30.69859530031681, 31.852162286639214, 29.338599003851414, 34.18229627609253, 37.463441014289856, 27.59392647445202, 29.114615872502327, 27.32338258624077, 29.857123225927353, 25.78980654478073, 24.7480466067791, 31.200469702482224, 27.45306857675314, 25.154883295297623, 28.78021575510502, 23.971099197864532, 28.685920357704163, 23.599588066339493, 26.101509926375, 27.61137906089425, 30.407279133796692, 28.964200377464294, 23.47719696164131, 24.42184093594551, 27.887856394052505, 26.274224154651165, 24.670884780585766, 29.87449273467064, 25.995431676506996, 27.191751956939697, 33.24852070957422, 27.03938465565443, 22.561268284916878, 25.327710658311844, 25.378574654459953, 27.903500452637672, 34.49662847816944, 29.254202023148537, 23.815482452511787, 27.12364024668932, 24.818227142095566, 29.522520661354065, 30.647250529378653, 25.523668125271797, 27.93306101858616, 25.8404970318079, 28.760639175772667, 28.267134726047516, 31.85735948383808, 30.323498606681824, 25.19450033456087, 34.0364890396595, 27.355501927435398, 29.567928329110146, 38.61780825257301, 26.03062605857849, 26.477784223854542, 28.50115180015564, 30.493880569934845, 23.983820967376232, 20.928012423217297, 25.765673354268074, 24.439227540045977, 26.906122475862503, 27.554003477096558, 25.52402764558792, 29.75696498155594, 33.203698590397835, 27.639944702386856, 28.86508247256279, 29.12155842781067, 25.14089672267437, 23.41323245316744, 29.35543927550316, 25.11417891830206, 28.613136872649193, 25.137152537703514, 22.843648210167885, 26.904107645154, 24.6978667601943, 33.503116115927696, 24.6884471103549, 26.540998488664627, 27.896728552877903, 37.258728213608265, 25.066130623221397, 26.75185465812683, 30.218064334243536, 27.861175395548344, 30.666198402643204, 26.185565501451492, 23.27390233427286, 25.99206192791462, 25.75386732816696, 26.071221351623535, 24.44078253209591, 25.036511592566967, 29.503212872892618, 27.821615055203438, 24.87303690612316, 29.74742843210697, 22.143963396549225, 37.0814897865057, 23.46353431046009, 27.81696218252182, 22.265200674533844, 22.561618972569704, 26.003777399659157, 26.161712363362312, 24.480299092829227, 23.31208324432373, 22.167572289705276, 25.60408554971218, 24.978202432394028, 24.476338535547256, 30.35509265959263, 27.305922903120518, 24.22234657406807, 24.79673819243908, 24.498700827360153, 26.972950607538223, 23.484658643603325, 22.99193813279271, 26.39228232204914, 29.252932250499725, 26.218027219176292, 25.063476875424385, 22.84624668955803, 26.13629590999335, 25.646187156438828, 24.800107650458813, 24.242229521274567, 24.785144120454788, 25.706654988229275, 25.125722959637642, 23.181140437722206, 26.140589520335197, 16.024514727294445, 15.641891654580832, 15.484374847263098, 15.58873837441206, 15.727957908064127, 15.73098075017333, 15.7545167170465, 15.926614996045828, 16.35132997483015, 16.33655224274844, 15.994317755103111, 16.076768873725086, 16.126219117548317, 16.505697321146727, 16.694884717464447, 16.786254979670048, 16.5655326731503, 17.30816375464201, 16.746653517708182, 16.731819742824882, 16.611346939578652, 17.021852469071746, 16.153896152973175, 16.238993329927325, 16.732399424538016, 16.883446518331766, 16.659654270857573, 16.662080174311996, 17.26589859649539, 16.941769175231457, 17.143393479287624, 17.537038572132587, 17.68122986331582, 17.44559282436967, 17.69543156772852, 17.856294721364975, 17.51008503139019, 17.45125960558653, 17.554908622056246, 17.867541901767254, 17.410332392901182, 16.871695656329393, 17.511692315340042, 17.80487659573555, 17.72298961505294, 18.142806455492973, 18.143983706831932, 18.080764926970005, 18.14702893793583, 18.524615295231342], "epoch_time": [89.36112141609192, 88.2092707157135, 88.12254691123962, 88.14391613006592, 88.03313302993774, 87.77880811691284, 87.92936706542969, 87.96238017082214, 88.17057633399963, 87.95049047470093, 87.670743227005, 87.81242871284485, 87.5779755115509, 87.75061297416687, 87.78329920768738, 87.65679383277893, 88.07955288887024, 88.19516587257385, 87.88355898857117, 88.07915925979614, 88.316397190094, 87.93810176849365, 87.92750859260559, 87.73093628883362, 87.78377151489258, 87.67641520500183, 87.75903034210205, 87.69766545295715, 87.87424111366272, 88.25747036933899, 87.9034674167633, 88.11068964004517, 88.18830919265747, 88.03277611732483, 88.18686556816101, 87.9557991027832, 87.97854161262512, 87.98984408378601, 87.92424845695496, 88.31110787391663, 88.0886869430542, 87.96129584312439, 87.88488721847534, 88.15476322174072, 88.0430862903595, 87.95296859741211, 87.79160141944885, 88.32587838172913, 88.44592809677124, 87.90477013587952, 87.90370392799377, 88.30830001831055, 87.83965301513672, 87.85412406921387, 88.03287816047668, 88.12165594100952, 88.30559492111206, 88.11594700813293, 87.9987404346466, 87.8589518070221, 88.35007309913635, 88.19771003723145, 88.21539092063904, 87.95725917816162, 87.97226595878601, 88.28033328056335, 88.25727677345276, 87.88361525535583, 88.18146538734436, 87.83179450035095, 87.81164574623108, 88.22975039482117, 87.69355797767639, 87.99893832206726, 87.86448907852173, 88.18608570098877, 88.07161068916321, 88.32999587059021, 88.24581050872803, 88.42588639259338, 87.74676012992859, 87.93543004989624, 88.39788842201233, 87.82766437530518, 87.9560170173645, 87.88621807098389, 87.88886761665344, 87.98152995109558, 88.228444814682, 88.0165855884552, 87.79779195785522, 88.02523851394653, 88.12137508392334, 87.89333987236023, 87.86149525642395, 87.65044641494751, 88.36960577964783, 88.17572498321533, 87.89590859413147, 87.77584290504456, 87.87263560295105, 87.98082137107849, 88.30951929092407, 88.13780307769775, 88.30630302429199, 87.98098993301392, 88.16110491752625, 87.87461400032043, 88.19640254974365, 88.11200761795044, 88.19295239448547, 88.04411482810974, 87.91302347183228, 88.21368145942688, 87.72128534317017, 87.89941716194153, 87.77970814704895, 87.8536446094513, 88.21625661849976, 88.34413075447083, 88.1744430065155, 87.8365957736969, 87.82353496551514, 88.54148411750793, 88.00843381881714, 88.44894814491272, 88.46380233764648, 88.23845291137695, 88.2024462223053, 87.98617196083069, 87.97117161750793, 88.01924562454224, 88.3386001586914, 88.199303150177, 87.9902970790863, 88.15295791625977, 87.96727681159973, 87.77162647247314, 88.05553150177002, 88.12921190261841, 87.96563124656677, 87.70407700538635, 87.97753500938416, 87.84308886528015, 87.87724709510803, 88.59668684005737, 88.00582718849182, 87.78206968307495, 88.16769695281982, 87.82824873924255, 88.13283729553223, 88.22848558425903, 88.04975414276123, 87.94118690490723, 87.80043530464172, 88.06107664108276, 88.36613345146179, 88.1655752658844, 88.0572612285614, 88.00686931610107, 88.06891083717346, 88.21738243103027, 88.13434934616089, 88.14410614967346, 87.84136867523193, 88.30772280693054, 88.31789326667786, 88.34593486785889, 88.05317759513855, 87.89242768287659, 87.73308944702148, 87.85989832878113, 88.00011658668518, 87.93946290016174, 87.80937790870667, 88.03516936302185, 87.93408179283142, 87.79621410369873, 88.0794632434845, 88.1755006313324, 88.33479142189026, 88.1342670917511, 87.85742664337158, 88.43824481964111, 88.04780268669128, 88.2420265674591, 87.8191123008728, 88.27321672439575, 87.84801483154297, 87.7931067943573, 87.90160346031189, 88.19543313980103, 88.54517149925232, 88.63259959220886, 87.96403431892395, 87.8381814956665, 88.04991555213928, 88.00966167449951, 88.36123657226562, 88.43093800544739]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr0.001-wdecay0.1-eps1e-08-seed43.json <==
{"train_acc": [43.688, 64.956, 74.146, 78.312, 81.322, 83.362, 85.058, 85.746, 86.996, 87.938, 88.74, 89.542, 89.942, 90.704, 90.872, 91.362, 91.634, 92.314, 92.478, 92.928, 93.25, 93.378, 93.66, 93.864, 94.094, 94.054, 94.612, 94.69, 94.78, 95.112, 95.154, 95.182, 95.454, 95.516, 95.726, 95.732, 95.786, 95.994, 96.004, 95.862, 96.072, 96.11, 95.988, 96.392, 96.214, 96.314, 96.5, 96.408, 96.56, 96.212, 96.62, 96.568, 96.346, 96.6, 96.794, 96.52, 96.538, 96.63, 96.604, 96.714, 96.696, 96.634, 96.746, 96.85, 96.55, 96.808, 96.838, 96.64, 96.812, 96.764, 96.748, 96.884, 96.86, 96.972, 96.896, 96.922, 96.814, 96.964, 96.78, 96.978, 96.794, 96.89, 96.948, 97.042, 97.092, 97.106, 96.99, 96.922, 96.938, 97.056, 96.898, 97.078, 97.124, 97.016, 97.086, 97.064, 97.116, 96.984, 97.19, 96.952, 97.034, 97.142, 96.984, 96.942, 97.174, 97.09, 97.236, 97.288, 97.024, 97.014, 97.15, 97.242, 97.204, 97.282, 97.236, 97.158, 97.124, 97.252, 97.178, 97.242, 97.292, 97.288, 97.286, 97.24, 97.226, 97.412, 97.214, 97.276, 97.318, 97.134, 97.266, 97.29, 97.178, 97.258, 97.186, 97.362, 97.224, 97.406, 97.408, 97.262, 97.41, 97.338, 97.246, 97.42, 97.352, 97.3, 97.626, 97.14, 97.4, 97.368, 99.104, 99.66, 99.778, 99.836, 99.842, 99.866, 99.916, 99.902, 99.936, 99.938, 99.964, 99.956, 99.952, 99.966, 99.934, 99.952, 99.96, 99.962, 99.982, 99.972, 99.972, 99.966, 99.968, 99.968, 99.958, 99.976, 99.984, 99.968, 99.972, 99.988, 99.98, 99.978, 99.95, 99.986, 99.98, 99.972, 99.966, 99.972, 99.976, 99.986, 99.976, 99.974, 99.968, 99.99, 99.988, 99.98, 99.97, 99.99, 99.964, 99.964], "test_acc": [51.04, 69.47, 68.58, 78.85, 70.91, 83.2, 81.88, 83.87, 84.0, 82.91, 85.46, 87.43, 82.49, 87.11, 87.31, 88.52, 87.45, 88.05, 89.76, 88.06, 88.44, 89.79, 87.01, 88.79, 88.45, 89.83, 90.04, 88.27, 90.91, 87.82, 90.61, 90.13, 89.31, 89.56, 90.71, 90.2, 90.84, 91.46, 88.59, 90.49, 91.27, 91.19, 88.83, 91.51, 91.11, 89.66, 90.18, 90.42, 90.26, 90.21, 90.51, 90.09, 89.61, 90.41, 90.88, 89.3, 90.33, 90.76, 89.51, 90.27, 89.97, 90.69, 89.77, 91.08, 90.87, 91.51, 90.7, 89.9, 88.5, 90.89, 90.02, 90.48, 90.4, 89.91, 90.67, 88.56, 90.61, 90.33, 89.33, 91.07, 90.14, 91.39, 89.6, 91.59, 90.03, 90.58, 89.44, 91.44, 90.78, 91.2, 91.4, 91.17, 91.38, 90.28, 90.83, 90.65, 91.52, 90.82, 90.82, 91.24, 91.1, 89.53, 91.19, 89.93, 91.13, 89.23, 90.51, 90.02, 90.41, 89.44, 90.55, 91.32, 89.95, 91.41, 91.31, 88.58, 90.91, 90.21, 91.24, 91.38, 91.01, 89.24, 90.83, 91.03, 90.4, 91.05, 90.94, 89.36, 90.61, 89.06, 91.22, 90.8, 91.45, 92.15, 90.95, 90.71, 91.07, 91.73, 90.82, 89.58, 91.52, 91.82, 91.48, 90.93, 91.27, 91.14, 89.58, 91.08, 91.06, 90.23, 94.06, 94.22, 94.4, 94.5, 94.62, 94.58, 94.7, 94.6, 94.62, 94.64, 94.6, 94.73, 94.91, 94.68, 94.77, 94.63, 94.67, 94.67, 94.88, 94.89, 94.85, 94.87, 94.94, 94.72, 94.96, 94.82, 95.03, 94.77, 94.87, 95.05, 95.03, 94.95, 94.97, 95.0, 94.98, 94.8, 94.64, 95.02, 94.85, 94.84, 94.84, 94.85, 94.9, 95.01, 94.76, 94.82, 94.91, 94.91, 95.08, 94.97], "train_loss": [599.7301876544952, 385.90041548013687, 291.0520992577076, 244.06403335928917, 213.02953851222992, 190.62442454695702, 170.35493436455727, 161.02140134572983, 147.43304477632046, 136.92639602720737, 128.05628436803818, 118.9907615184784, 114.31420065462589, 105.0788005143404, 102.50773096084595, 97.746602229774, 92.94631762057543, 86.53152953833342, 84.20089646428823, 79.33522634208202, 76.09282117336988, 74.45627538859844, 70.16728376597166, 68.59426543861628, 65.94476383551955, 65.81494392827153, 60.3756210654974, 59.368242152035236, 57.81696593761444, 55.49050113558769, 53.74185975268483, 53.51800021529198, 51.325804483145475, 51.10839485377073, 48.46361215040088, 48.73328756913543, 47.22043799050152, 46.85466894134879, 45.492614306509495, 46.8780960328877, 45.077583480626345, 43.61811813339591, 45.33016215264797, 41.11988419480622, 43.22473705559969, 41.342686768621206, 40.78354107029736, 40.68120152875781, 39.243089471012354, 42.171494571492076, 39.04325089044869, 39.06412531808019, 41.17700751684606, 39.04759983159602, 37.513825587928295, 39.687178967520595, 38.913955353200436, 38.68780843913555, 37.95593858137727, 38.22554182447493, 36.9316874332726, 38.207187201827765, 37.59171967767179, 35.810238004196435, 38.66797550022602, 37.161722702905536, 36.35484310705215, 38.49984288215637, 36.35518441721797, 36.674399400129914, 37.82285469584167, 36.52509991824627, 36.98428526613861, 35.17378216423094, 35.2274919655174, 35.22435426339507, 35.79705384001136, 34.50246120430529, 36.69015042576939, 35.506986720487475, 35.9314119014889, 36.25593208707869, 34.794649105519056, 34.4539783410728, 33.698009138926864, 33.93759642820805, 34.61854386609048, 35.46950105763972, 35.22491460014135, 34.09677999000996, 35.60987480171025, 32.64682615920901, 33.22439984045923, 34.284083989448845, 33.59892754256725, 34.64195048995316, 33.27168017718941, 34.14021139591932, 32.65117971226573, 34.29559985548258, 34.05981443915516, 32.988795726560056, 34.19155965093523, 34.2652848707512, 32.1984086651355, 33.637148309499025, 32.23027449660003, 31.69382377481088, 33.203229354694486, 33.941464085131884, 33.178030407987535, 31.486473748460412, 32.25602507404983, 31.760181540623307, 32.64325996674597, 33.1517974184826, 32.66746713221073, 31.60888024698943, 32.44057618547231, 31.968080673366785, 31.772622453048825, 31.251608673948795, 31.93301149830222, 31.597490264102817, 31.489935347810388, 31.064709288068116, 32.68175277300179, 31.773347709327936, 31.068176954053342, 33.239292486570776, 31.39668370364234, 30.886607168242335, 32.721417581662536, 31.88206207472831, 32.17216740734875, 30.158845416270196, 32.309205380268395, 30.64065300580114, 30.073967337608337, 31.6590817887336, 30.321708328090608, 30.865732324309647, 31.951113633811474, 30.13106055930257, 30.22154207713902, 31.545654543675482, 28.200635514222085, 32.73459234461188, 29.66026231367141, 30.883900553919375, 11.398351700277999, 5.077188540948555, 3.5401949478546157, 2.683691291953437, 2.4690978921717033, 2.102461253874935, 1.5857664078939706, 1.5897037764952984, 1.3235914228134789, 1.2205987824127078, 1.0034716327791102, 1.0579627740662545, 0.9779595551954117, 0.9196362462535035, 1.0418841181963217, 0.8997573158703744, 0.804643944313284, 0.7628429176984355, 0.6378588362131268, 0.744119866139954, 0.721996150969062, 0.7526916311762761, 0.7001979128690436, 0.6560718134278432, 0.720001461711945, 0.5797463091439568, 0.5377027470967732, 0.6533727175556123, 0.6082365465990733, 0.48430958794779144, 0.5368331828212831, 0.562910985929193, 0.7530296785989776, 0.5193605027452577, 0.5300263610843103, 0.6061633675999474, 0.6074277866864577, 0.5520567403873429, 0.5558138322085142, 0.467230000969721, 0.5520183778135106, 0.5412326091318391, 0.5643860721611418, 0.474478460237151, 0.4197181908530183, 0.5074472728883848, 0.5867349168984219, 0.43656042506336235, 0.6024256433593109, 0.6513727772398852], "test_loss": [115.2559529542923, 68.55540716648102, 77.48600399494171, 48.96015781164169, 75.52087253332138, 40.34593650698662, 44.43533590435982, 37.82552424073219, 36.842898815870285, 42.62529760599136, 34.48535878956318, 30.276671782135963, 45.825567066669464, 31.94475270807743, 29.456511467695236, 28.646956384181976, 30.30466166138649, 29.331889033317566, 24.511976405978203, 30.334807708859444, 29.14386434853077, 26.202158108353615, 31.62277264893055, 28.74113468825817, 30.51132382452488, 25.5061144977808, 25.226168021559715, 31.54394043982029, 23.103752873837948, 32.88827197253704, 25.545098200440407, 26.44175958633423, 30.31394352018833, 28.171125896275043, 24.136677891016006, 26.029504373669624, 24.555594950914383, 22.817755818367004, 30.619167909026146, 25.728643007576466, 23.215469032526016, 24.769796207547188, 31.39894986152649, 23.417280189692974, 23.910399183630943, 28.680152893066406, 27.227841198444366, 25.858123138546944, 25.43602827936411, 26.993251115083694, 26.944767892360687, 27.60487335920334, 29.174007311463356, 26.055283062160015, 25.316494688391685, 30.012613341212273, 27.856053099036217, 24.74136584997177, 30.694187864661217, 28.43887397646904, 27.581319451332092, 26.55086089670658, 28.56062515079975, 25.335874989628792, 25.71854306012392, 24.020814150571823, 25.51222973316908, 28.451761797070503, 32.92111676931381, 25.616230815649033, 27.2908341512084, 25.981749683618546, 27.129378728568554, 29.04065965116024, 28.257934905588627, 35.271833300590515, 25.370108250528574, 27.693322591483593, 30.07865037024021, 24.676477789878845, 28.668401991017163, 23.12161861360073, 28.50562557578087, 23.388685315847397, 28.587949365377426, 25.72144876420498, 31.1063744276762, 24.20869079977274, 26.21104608476162, 24.37436604499817, 23.200826451182365, 24.781802006065845, 24.136019185185432, 27.35870946198702, 26.7279149889946, 26.658070251345634, 24.22983506321907, 25.682479321956635, 26.417737007141113, 25.800944112241268, 25.003507375717163, 30.975334405899048, 24.79639109969139, 29.324431642889977, 25.06996539235115, 33.22720471024513, 27.14325900375843, 29.03427964448929, 27.024524442851543, 31.0919948220253, 26.635701924562454, 24.868617206811905, 28.700914606451988, 24.01761421561241, 24.35083645582199, 33.2245464771986, 27.140677765011787, 26.696837559342384, 24.594359576702118, 23.07238808274269, 25.702372774481773, 32.35286997258663, 25.09901714324951, 25.413172900676727, 28.313009709119797, 24.92518712580204, 24.38122107833624, 30.372753337025642, 26.6544741243124, 31.652673542499542, 24.717152267694473, 27.000476330518723, 23.287706896662712, 22.873243808746338, 27.70131227374077, 26.815567195415497, 24.478570073843002, 23.278216503560543, 26.666317239403725, 31.008539095520973, 24.021957337856293, 24.596358880400658, 23.55198358371854, 25.65780521184206, 24.218487337231636, 26.719890251755714, 30.063769713044167, 23.829309090971947, 25.69119083881378, 28.015264496207237, 16.331484351307154, 16.1544370315969, 16.325297735631466, 16.454993933439255, 16.265155475586653, 16.13857390731573, 16.16286601498723, 16.42402746528387, 16.836612049490213, 16.862168285995722, 16.70135487616062, 16.819170083850622, 16.8164433054626, 17.40785652771592, 17.095875412225723, 17.42881279066205, 17.229228015989065, 17.377042658627033, 17.214420326054096, 17.411819852888584, 17.617490280419588, 17.311764884740114, 17.729625329375267, 17.65759600698948, 17.252611815929413, 17.594645138829947, 17.604984313249588, 17.82909234240651, 17.860860463231802, 17.53299242630601, 17.574211161583662, 17.52243749052286, 17.50701141357422, 17.388463996350765, 17.456931192427874, 17.901745233684778, 17.750064574182034, 17.81171690672636, 17.945085436105728, 17.622616559267044, 18.034575790166855, 18.006136745214462, 17.54126252233982, 17.560212895274162, 18.313551500439644, 18.481440510600805, 17.703194588422775, 18.31273815408349, 17.873036339879036, 17.5618555881083], "epoch_time": [89.8112313747406, 87.89118814468384, 87.91429162025452, 87.90150237083435, 88.16529583930969, 87.92941880226135, 87.88014960289001, 87.88298201560974, 87.90257573127747, 87.91068172454834, 87.88364624977112, 87.94903898239136, 87.88569378852844, 87.92104005813599, 87.93576288223267, 87.96578025817871, 87.93329453468323, 87.90260457992554, 87.99966287612915, 87.92401552200317, 87.90644907951355, 87.9680347442627, 87.93175864219666, 87.89330101013184, 87.98777770996094, 87.9120705127716, 87.99140787124634, 87.94379448890686, 87.91426229476929, 87.93819332122803, 87.97549057006836, 87.90218257904053, 87.90056324005127, 87.9639778137207, 87.99619102478027, 87.9366352558136, 87.92694234848022, 87.90731430053711, 87.93482899665833, 87.94170475006104, 87.96086311340332, 87.90949773788452, 87.97228693962097, 87.90440464019775, 87.92003345489502, 87.95437145233154, 87.9148199558258, 87.948162317276, 87.95973348617554, 87.90449357032776, 88.00433230400085, 87.98066020011902, 87.92074131965637, 87.9286880493164, 87.96113920211792, 87.94408535957336, 87.92037534713745, 87.90522265434265, 87.94569778442383, 87.9723756313324, 87.9304780960083, 87.93961095809937, 87.93164110183716, 87.8954803943634, 87.959481716156, 87.92512321472168, 87.92149806022644, 87.96119213104248, 87.90582728385925, 87.95649075508118, 87.9583888053894, 87.9374783039093, 87.95625853538513, 87.95670437812805, 87.94345092773438, 87.93284058570862, 87.9488034248352, 87.95065593719482, 87.90174674987793, 87.949955701828, 87.9313952922821, 87.9527816772461, 87.97762179374695, 87.91997385025024, 87.95202374458313, 87.9267029762268, 87.94563746452332, 87.96004390716553, 87.95102834701538, 87.93485450744629, 87.94282484054565, 87.9679651260376, 87.91082262992859, 87.9346776008606, 87.97449541091919, 87.85619187355042, 87.96565461158752, 87.90905022621155, 87.94961857795715, 87.9285056591034, 87.97511863708496, 87.96431040763855, 87.94586610794067, 87.89635038375854, 87.88746213912964, 87.91299057006836, 87.89393138885498, 87.93456673622131, 87.94246530532837, 87.98507118225098, 87.9057035446167, 87.97650265693665, 87.98129320144653, 87.96891164779663, 87.96634936332703, 87.93111252784729, 87.94247841835022, 87.95257806777954, 87.94840812683105, 87.9631655216217, 87.90084624290466, 87.93220639228821, 87.88903784751892, 87.92829442024231, 87.9608964920044, 87.94138312339783, 87.97312903404236, 87.90801310539246, 87.93104124069214, 87.92228055000305, 87.94895482063293, 87.93993210792542, 87.93929100036621, 87.89589095115662, 87.87512469291687, 87.94415521621704, 87.92882084846497, 87.92480969429016, 87.92586946487427, 87.97995257377625, 87.94980502128601, 87.9881043434143, 87.93733215332031, 87.96005749702454, 87.96606969833374, 87.96879601478577, 87.92247366905212, 87.97446084022522, 87.92451691627502, 87.91535329818726, 87.98987293243408, 87.96585893630981, 87.9271388053894, 87.97361826896667, 87.95220184326172, 87.91482949256897, 87.96726131439209, 87.97833395004272, 88.01506900787354, 87.95372581481934, 87.96949529647827, 87.96746230125427, 87.9989001750946, 87.94043493270874, 87.98060202598572, 87.94997429847717, 87.96267056465149, 87.97900176048279, 88.00159025192261, 87.90196514129639, 87.92522168159485, 88.00822138786316, 87.96416640281677, 87.96606540679932, 87.9946026802063, 87.9358651638031, 87.98769569396973, 87.96962928771973, 87.9061176776886, 87.99549555778503, 87.97126507759094, 87.92766118049622, 87.97499918937683, 87.93033719062805, 87.92382264137268, 87.98829221725464, 87.96167850494385, 87.92020797729492, 87.98556327819824, 87.92549586296082, 87.91845917701721, 87.92023205757141, 87.89476418495178, 87.95684671401978, 87.92853450775146, 87.94817090034485, 87.96172714233398, 87.97153162956238, 87.96403622627258, 87.93555951118469]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr0.001-wdecay0.1-eps1e-08-seed44.json <==
{"train_acc": [43.838, 65.548, 74.272, 78.992, 81.616, 83.42, 85.054, 86.092, 87.232, 88.308, 88.728, 89.414, 89.822, 90.81, 91.272, 91.532, 91.808, 92.318, 92.758, 92.834, 93.108, 93.236, 93.78, 94.196, 94.196, 94.26, 94.632, 94.83, 95.084, 95.152, 95.182, 95.294, 95.342, 95.506, 95.322, 95.724, 95.778, 95.998, 96.11, 96.008, 95.89, 95.95, 96.25, 96.158, 96.336, 96.364, 96.274, 96.456, 96.232, 96.542, 96.426, 96.576, 96.38, 96.442, 96.598, 96.602, 96.366, 96.806, 96.712, 96.748, 96.498, 96.796, 96.764, 96.884, 96.554, 96.82, 96.764, 96.826, 96.77, 96.726, 96.9, 96.78, 96.914, 96.702, 97.0, 96.942, 96.87, 96.89, 96.744, 96.89, 97.036, 97.09, 96.918, 96.828, 97.05, 97.012, 97.026, 96.8, 97.08, 97.022, 97.024, 97.002, 97.11, 97.15, 97.016, 96.952, 97.138, 97.044, 97.084, 97.084, 96.982, 97.082, 97.176, 97.064, 97.03, 97.01, 97.296, 97.198, 97.036, 96.93, 97.214, 97.094, 97.218, 97.082, 97.222, 97.178, 96.974, 97.362, 97.198, 97.306, 97.102, 97.398, 97.108, 97.244, 97.298, 97.264, 97.03, 97.17, 97.332, 97.146, 97.29, 97.44, 97.262, 97.16, 97.224, 97.234, 97.39, 97.342, 97.412, 97.38, 97.284, 97.272, 97.066, 97.232, 97.462, 97.198, 97.448, 97.344, 97.39, 97.424, 99.034, 99.526, 99.752, 99.838, 99.854, 99.904, 99.91, 99.918, 99.932, 99.942, 99.97, 99.944, 99.936, 99.94, 99.962, 99.948, 99.956, 99.972, 99.948, 99.956, 99.95, 99.956, 99.978, 99.99, 99.964, 99.984, 99.974, 99.964, 99.97, 99.982, 99.988, 99.972, 99.986, 99.97, 99.972, 99.964, 99.974, 99.972, 99.996, 99.962, 99.968, 99.974, 99.984, 99.982, 99.988, 99.986, 99.982, 99.984, 99.976, 99.982], "test_acc": [50.49, 68.16, 71.87, 70.11, 79.2, 80.16, 80.16, 83.16, 79.57, 79.84, 83.91, 86.16, 86.3, 86.62, 85.79, 86.09, 86.62, 88.61, 88.09, 88.36, 87.0, 89.3, 89.04, 90.14, 89.61, 88.3, 89.06, 90.0, 88.71, 89.48, 88.18, 87.41, 89.96, 90.57, 89.08, 89.03, 88.03, 90.94, 91.04, 89.99, 89.89, 89.84, 90.73, 91.08, 89.37, 90.81, 90.77, 90.65, 91.5, 90.81, 90.25, 90.38, 88.27, 90.39, 91.5, 90.31, 91.05, 90.88, 90.19, 90.34, 90.35, 90.23, 90.75, 90.32, 91.02, 88.49, 90.13, 89.05, 90.84, 89.98, 88.76, 90.55, 87.62, 90.7, 89.72, 90.53, 91.0, 91.35, 89.83, 90.54, 90.89, 90.37, 89.92, 91.36, 89.36, 89.41, 91.14, 89.52, 90.65, 89.8, 90.87, 91.1, 90.26, 90.34, 90.58, 91.89, 92.05, 90.09, 90.69, 89.34, 90.85, 91.66, 89.66, 90.76, 90.9, 89.9, 89.33, 90.22, 91.1, 92.1, 91.43, 91.41, 91.47, 89.79, 90.16, 90.23, 90.76, 90.75, 91.23, 90.87, 91.08, 91.44, 91.32, 91.11, 90.0, 88.68, 91.81, 88.78, 91.45, 91.17, 90.64, 90.89, 91.24, 90.91, 90.1, 89.86, 90.39, 90.45, 90.8, 90.55, 91.16, 91.24, 90.98, 91.91, 90.76, 90.32, 90.55, 92.15, 90.29, 91.86, 94.19, 94.52, 94.7, 94.92, 94.82, 94.88, 94.93, 94.94, 94.97, 94.95, 95.05, 95.07, 94.99, 94.93, 95.06, 94.92, 95.09, 95.03, 94.91, 94.94, 94.96, 95.02, 95.01, 95.04, 95.1, 95.01, 94.88, 95.09, 95.06, 95.07, 95.02, 94.96, 95.11, 95.11, 94.96, 95.12, 95.11, 94.89, 95.11, 95.05, 94.89, 94.98, 94.99, 95.06, 95.07, 94.98, 95.08, 94.92, 95.07, 94.99], "train_loss": [597.9331214427948, 380.98091077804565, 287.46830689907074, 238.398435652256, 209.15036126971245, 189.01555490493774, 170.6081668883562, 157.03263413906097, 145.5130786448717, 132.99871310591698, 127.88821747899055, 119.22209140658379, 113.77628581225872, 103.56983248889446, 100.45512071996927, 95.14344070851803, 91.5064034089446, 87.17241383343935, 82.25024801492691, 80.58156806975603, 76.71800940483809, 74.06654209643602, 69.22175268828869, 65.90721326321363, 65.17630362510681, 64.70504974201322, 60.377948090434074, 58.93588590621948, 55.16466652974486, 54.380267541855574, 53.94952483847737, 52.93957631662488, 52.574327655136585, 50.82841005921364, 51.55486389622092, 47.143392730504274, 47.864196091890335, 45.55490071326494, 43.44079656153917, 45.294852858409286, 45.72690715268254, 44.952699875459075, 42.8950818348676, 42.990014765411615, 41.892909560352564, 41.839184042066336, 42.0048543671146, 40.62784520164132, 42.18401967175305, 39.813626227900386, 39.79512474499643, 39.23021695576608, 40.25124009512365, 40.12464419566095, 39.58962344750762, 38.572332084178925, 40.9431691840291, 37.19561112858355, 37.756309013813734, 37.314908845350146, 39.203991593793035, 36.33562020212412, 36.91470677778125, 35.90537899546325, 39.16797839850187, 36.20184026658535, 36.781349622644484, 36.86914695799351, 37.156601515598595, 37.12456342205405, 36.40852395631373, 36.77944847010076, 35.475504133850336, 37.811745694838464, 34.34447828121483, 35.619325327686965, 35.80332389753312, 35.39648556150496, 36.742725181393325, 35.973580833524466, 34.79467629082501, 34.28750021010637, 35.154063291847706, 35.94886803999543, 34.413244725205004, 34.81146580725908, 35.08356381673366, 36.06898406147957, 34.78770436253399, 33.71933147870004, 34.06170664541423, 34.322749198414385, 33.24809352308512, 32.80379012133926, 35.00136214494705, 34.36066769622266, 32.89746954292059, 33.92442077957094, 33.67597549594939, 33.20493954978883, 34.8626717235893, 33.592319747433066, 32.42839323170483, 32.847466096282005, 32.983242420013994, 34.49133488535881, 31.672991181723773, 32.64696798380464, 34.5060922652483, 34.88948854804039, 31.4161693835631, 33.59428628347814, 31.22091686539352, 32.91975502669811, 31.98004889767617, 32.329098204150796, 34.3655951609835, 30.80221355613321, 31.77065910771489, 30.8734073266387, 32.792171915993094, 30.431291901040822, 33.488844570703804, 32.03564636036754, 31.310300312936306, 30.95714555401355, 34.388549987226725, 32.42185534629971, 30.941449342295527, 32.974464086815715, 31.214719963259995, 29.73131312849, 31.585327579639852, 31.969771711155772, 31.92633308004588, 31.231056766584516, 31.141740703955293, 31.09372459538281, 30.79406663030386, 30.806516057811677, 31.618161658756435, 31.793025439605117, 33.0318761523813, 30.795531338546425, 29.68950934521854, 32.336310509592295, 29.636124374344945, 30.877314338460565, 30.470828593708575, 30.400245489552617, 12.467417348176241, 5.9539153622463346, 3.9239442073740065, 2.711318846908398, 2.250965599960182, 1.8887086137547158, 1.5862971536116675, 1.610180888324976, 1.406071951816557, 1.1483455189154483, 1.0288638159981929, 1.083525381196523, 1.0992609524109866, 1.0332073141762521, 0.7729581896855962, 0.8914074130589142, 0.8654149505309761, 0.7344634222972672, 0.9345331355871167, 0.8699591285549104, 0.8523981042089872, 0.8858664665895049, 0.6236918186186813, 0.5343193372827955, 0.6797851185547188, 0.5527900953602511, 0.6292853275663219, 0.6329321683442686, 0.5997756973083597, 0.5369175611704122, 0.5239668940776028, 0.5343623505323194, 0.5116254517342895, 0.5938517339527607, 0.5609581548778806, 0.6359237292490434, 0.5415990863984916, 0.6247899365553167, 0.38770288330852054, 0.6089033652096987, 0.6689890402194578, 0.652918201754801, 0.4946092518803198, 0.4646993660426233, 0.39863407047232613, 0.45453987090149894, 0.4809948775509838, 0.4404924854170531, 0.5054315895831678, 0.48859774754964747], "test_loss": [109.96569442749023, 75.51552474498749, 65.40151232481003, 80.62845522165298, 47.80789026618004, 47.11921063065529, 47.88984879851341, 40.4005593508482, 49.434840708971024, 53.8084297478199, 39.80293786525726, 35.30739253759384, 32.67953136563301, 32.93225032091141, 36.82470619678497, 34.74232706427574, 33.08018484711647, 29.018965736031532, 31.569018214941025, 28.07028491050005, 33.80746752023697, 26.706736639142036, 28.92508426308632, 24.228840559720993, 26.612159922719, 29.821262776851654, 28.30837754905224, 26.108289688825607, 29.187155708670616, 27.327440202236176, 32.29235081374645, 34.8584573417902, 27.402685225009918, 25.295564480125904, 29.153376922011375, 29.35566732287407, 33.710485368967056, 24.607200786471367, 25.263565197587013, 27.901911541819572, 28.553582102060318, 26.75527684390545, 26.057164028286934, 23.541058503091335, 28.32719373703003, 25.16630230844021, 24.976676397025585, 27.63640946149826, 23.64398231357336, 25.634200625121593, 29.45113943517208, 26.30633281171322, 33.19245359301567, 26.255112156271935, 24.243257611989975, 26.813686028122902, 24.672228634357452, 25.936011366546154, 26.794935032725334, 26.985356748104095, 25.396931633353233, 25.79606233537197, 26.98426426947117, 27.512173369526863, 23.81062152981758, 32.220912739634514, 26.7928384244442, 31.977480351924896, 26.011228635907173, 28.747422873973846, 32.18941456079483, 27.51126903295517, 36.87593814730644, 25.05107869207859, 29.078900068998337, 26.380018912255764, 24.909800238907337, 24.07755759358406, 29.935764119029045, 25.608451813459396, 25.85121475160122, 26.842064656317234, 27.524519056081772, 23.44485132396221, 32.29860822856426, 30.185127466917038, 24.730320274829865, 30.39302808791399, 25.367731660604477, 28.787014722824097, 25.462508976459503, 24.48309849202633, 27.126587610691786, 28.62766271829605, 26.56296655535698, 22.334472939372063, 21.608240634202957, 27.627301201224327, 25.16138611920178, 32.36263965070248, 25.81532260775566, 23.127460641786456, 28.586499399505556, 26.707718508318067, 26.840009197592735, 28.44542359560728, 32.04320681095123, 29.177667200565338, 24.329008735716343, 20.19292339682579, 24.25431862473488, 23.40234524011612, 25.414705842733383, 30.910594299435616, 27.346329987049103, 28.11110438918695, 27.415751963853836, 27.769953407347202, 25.15215426683426, 24.859161838889122, 25.846916273236275, 25.548338808119297, 24.69389121979475, 24.6774759888649, 27.777647525072098, 33.52965788543224, 22.971300147473812, 32.80984032154083, 24.483407959342003, 25.893138200044632, 27.513423450291157, 24.902941688895226, 24.468799397349358, 25.608491890132427, 28.696362391114235, 27.85761196911335, 26.941969404928386, 27.528318874537945, 25.789238577708602, 27.434491395950317, 26.734256461262703, 25.609706476330757, 25.04946358501911, 22.740193858742714, 27.796985119581223, 28.28024446219206, 28.39501617848873, 22.996180951595306, 28.75729614496231, 23.752869054675102, 16.891481589525938, 16.4059175029397, 16.312909971922636, 16.353468738496304, 16.78618150576949, 16.77296668663621, 16.85105238109827, 17.25941256992519, 17.28590671904385, 17.485838312655687, 17.628652036190033, 17.53020185418427, 17.649452347308397, 17.42036567442119, 17.560091830790043, 18.241558730602264, 17.81340028345585, 17.86992523446679, 18.284616323187947, 17.948717162013054, 18.295776464045048, 17.9145649317652, 17.960523031651974, 17.893615102395415, 17.866273330524564, 18.180727383121848, 18.331598095595837, 18.108215326443315, 18.249191731214523, 18.03741392120719, 17.812021624296904, 17.9822557233274, 17.943515276536345, 18.33977370709181, 18.53054939210415, 18.059176675975323, 18.245532985776663, 18.59739612042904, 18.290519757196307, 18.545467481017113, 18.972444761544466, 18.695824859663844, 18.420955032110214, 18.439344134181738, 18.277796011418104, 18.45362515747547, 18.044994711875916, 18.82127670943737, 18.542567502707243, 18.70403848681599], "epoch_time": [89.46352624893188, 87.5589587688446, 87.54591512680054, 87.57847428321838, 87.54446864128113, 87.51300764083862, 87.54463005065918, 87.51621747016907, 87.55095195770264, 87.73370480537415, 87.5680034160614, 87.53276777267456, 87.52946662902832, 87.58314895629883, 87.5667188167572, 87.52904200553894, 87.53696537017822, 87.51651501655579, 87.53114151954651, 87.50278520584106, 87.56632399559021, 87.55864357948303, 87.5733745098114, 87.55050778388977, 87.51975345611572, 87.5514988899231, 87.58315515518188, 87.5456314086914, 87.57844758033752, 87.56141233444214, 87.5732581615448, 87.57774090766907, 87.55756187438965, 87.5793833732605, 87.58759641647339, 87.55134463310242, 87.60935091972351, 87.59220027923584, 87.54565000534058, 87.5322265625, 87.58237361907959, 87.58637619018555, 87.5478994846344, 87.54253506660461, 87.53250551223755, 87.58153581619263, 87.5514829158783, 87.567458152771, 87.54625463485718, 87.59183478355408, 87.544438123703, 87.56346797943115, 87.5681893825531, 87.57957696914673, 87.57113766670227, 87.65661120414734, 87.68607807159424, 87.6134192943573, 87.56911873817444, 87.57339191436768, 87.55064702033997, 87.60233449935913, 87.56618666648865, 87.59263372421265, 87.60901737213135, 87.58059883117676, 87.56670045852661, 87.611736536026, 87.63147950172424, 87.61114358901978, 87.59734678268433, 87.61741590499878, 87.61105132102966, 87.59633922576904, 87.58285236358643, 87.61484408378601, 87.62054896354675, 87.60938501358032, 87.60865306854248, 87.55429005622864, 87.57740306854248, 87.60106015205383, 87.59916949272156, 87.59979510307312, 87.61898803710938, 87.59590911865234, 87.60949873924255, 87.59522318840027, 87.60779571533203, 87.59838938713074, 87.60096216201782, 87.60639762878418, 87.61255168914795, 87.61890435218811, 87.62558579444885, 87.59886240959167, 87.58843278884888, 87.66803455352783, 87.59572339057922, 87.59287548065186, 87.57620072364807, 87.62269425392151, 87.6230103969574, 87.63015270233154, 87.62257814407349, 87.61431574821472, 87.60271263122559, 87.6265516281128, 87.57842683792114, 87.60030364990234, 87.58315515518188, 87.61270809173584, 87.60198879241943, 87.60914039611816, 87.6172616481781, 87.61133670806885, 87.60927724838257, 87.62700891494751, 87.58105683326721, 87.608971118927, 87.60246968269348, 87.6157579421997, 87.61118721961975, 87.5959849357605, 87.58785653114319, 87.5738525390625, 87.61799311637878, 87.60268831253052, 87.58835196495056, 87.58688163757324, 87.62147212028503, 87.6148328781128, 87.62584161758423, 87.59533977508545, 87.5771152973175, 87.63119554519653, 87.64736151695251, 87.5872254371643, 87.59520173072815, 87.58083581924438, 87.63383102416992, 87.55494785308838, 87.62772154808044, 87.64019441604614, 87.62526607513428, 87.5967664718628, 87.62378597259521, 87.58528256416321, 87.64242672920227, 87.60824084281921, 87.65517234802246, 87.5857982635498, 87.61814212799072, 87.60086989402771, 87.60189270973206, 87.60072326660156, 87.62407660484314, 87.55541920661926, 87.60018014907837, 87.58321452140808, 87.6383650302887, 87.64121150970459, 87.63508939743042, 87.61508917808533, 87.58090209960938, 87.62462639808655, 87.62658333778381, 87.63712620735168, 87.59149122238159, 87.563227891922, 87.62918591499329, 87.59149098396301, 87.60855150222778, 87.62950301170349, 87.60308361053467, 87.62866592407227, 87.64882755279541, 87.58354759216309, 87.58915090560913, 87.654452085495, 87.62247347831726, 87.6589343547821, 87.62342071533203, 87.65935778617859, 87.63546013832092, 87.62828993797302, 87.62494230270386, 87.62677669525146, 87.54882097244263, 87.62422943115234, 87.60810470581055, 87.6029760837555, 87.60374188423157, 87.63483762741089, 87.61497354507446, 87.61321759223938, 87.64560341835022, 87.63390350341797, 87.64184665679932, 87.63092756271362]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr0.005-wdecay0.02-eps1e-08-seed42.json <==
{"train_acc": [44.614, 64.618, 72.266, 77.728, 80.61, 82.72, 84.34, 85.58, 87.252, 88.242, 88.666, 89.712, 90.224, 90.8, 91.368, 91.786, 92.154, 92.242, 92.892, 93.198, 93.402, 93.526, 93.878, 94.106, 94.272, 94.67, 94.96, 94.896, 95.006, 95.31, 95.226, 95.272, 95.394, 95.626, 95.518, 95.676, 95.67, 95.832, 95.808, 95.95, 95.864, 96.172, 96.112, 96.108, 96.344, 96.328, 96.37, 96.268, 96.392, 96.468, 96.194, 96.404, 96.622, 96.594, 96.504, 96.496, 96.482, 96.67, 96.372, 96.874, 96.65, 96.634, 96.928, 96.848, 96.834, 96.998, 96.7, 96.724, 96.78, 97.014, 96.718, 96.902, 96.912, 96.908, 97.034, 96.966, 97.23, 97.104, 96.884, 97.06, 96.97, 96.948, 96.88, 97.226, 97.272, 96.934, 97.176, 97.202, 97.13, 97.188, 97.272, 97.04, 97.18, 97.166, 97.258, 97.18, 97.076, 97.186, 97.144, 97.302, 97.158, 97.326, 97.022, 97.39, 97.194, 97.222, 97.218, 97.358, 97.434, 97.116, 97.368, 97.36, 97.3, 97.218, 97.26, 97.196, 97.356, 97.222, 97.43, 97.342, 97.29, 97.324, 97.394, 97.512, 97.452, 97.266, 97.59, 97.394, 97.45, 97.298, 97.376, 97.232, 97.46, 97.53, 97.454, 97.446, 97.468, 97.45, 97.29, 97.46, 97.466, 97.332, 97.456, 97.516, 97.49, 97.486, 97.192, 97.522, 97.632, 97.452, 99.106, 99.662, 99.78, 99.808, 99.874, 99.91, 99.93, 99.93, 99.944, 99.962, 99.96, 99.94, 99.956, 99.96, 99.978, 99.964, 99.962, 99.968, 99.984, 99.974, 99.972, 99.976, 99.982, 99.982, 99.968, 99.982, 99.988, 99.992, 99.986, 99.988, 99.978, 99.992, 99.98, 99.99, 99.994, 99.99, 99.986, 99.988, 99.996, 99.986, 99.99, 99.988, 99.984, 99.988, 99.998, 99.986, 99.994, 99.996, 99.996, 99.996], "test_acc": [57.31, 66.08, 60.42, 77.31, 75.1, 74.71, 81.88, 81.18, 84.35, 84.14, 86.04, 85.64, 87.24, 87.48, 88.39, 88.0, 85.26, 87.67, 89.35, 90.12, 90.05, 88.94, 88.37, 88.0, 90.25, 90.46, 89.41, 89.77, 89.4, 89.9, 90.7, 90.44, 89.28, 90.47, 89.55, 89.88, 89.12, 90.56, 89.4, 90.09, 90.25, 90.84, 90.34, 87.96, 89.79, 89.42, 90.15, 89.16, 90.86, 86.83, 88.74, 91.39, 91.15, 88.92, 89.59, 90.6, 87.87, 87.97, 90.42, 88.9, 87.69, 89.47, 89.65, 89.95, 89.71, 91.11, 90.19, 90.39, 90.03, 89.61, 90.58, 91.38, 90.5, 90.79, 90.17, 90.95, 91.57, 90.2, 91.51, 91.05, 90.05, 90.5, 90.98, 90.37, 90.71, 90.17, 88.88, 89.94, 89.77, 90.9, 91.7, 88.14, 90.45, 91.06, 90.24, 88.99, 90.92, 90.02, 90.82, 91.16, 90.98, 89.94, 91.84, 90.16, 90.1, 89.76, 91.34, 91.07, 91.91, 87.33, 89.83, 91.81, 91.26, 90.53, 88.99, 90.98, 91.37, 91.61, 90.95, 90.98, 90.21, 90.99, 90.88, 91.01, 90.23, 91.92, 89.33, 90.75, 90.65, 91.81, 91.11, 90.13, 90.39, 91.62, 90.29, 91.74, 90.78, 89.29, 92.34, 90.98, 90.66, 90.68, 89.74, 89.55, 90.95, 90.85, 91.54, 91.26, 91.82, 89.57, 94.17, 94.48, 94.56, 94.76, 94.82, 94.83, 94.79, 94.71, 94.75, 94.73, 94.74, 94.75, 94.92, 94.83, 94.89, 94.84, 94.92, 94.74, 94.78, 94.81, 94.95, 95.08, 94.98, 95.02, 95.04, 94.81, 94.85, 95.01, 94.89, 94.94, 94.93, 94.93, 95.07, 94.96, 95.13, 95.07, 95.07, 94.99, 95.18, 94.96, 94.98, 94.9, 94.91, 94.92, 95.0, 95.1, 95.1, 95.02, 95.04, 95.13], "train_loss": [589.5135757923126, 389.753072142601, 308.21151196956635, 253.9005036354065, 218.14734661579132, 196.28757825493813, 177.24123415350914, 162.93022452294827, 145.787904843688, 135.10414761304855, 126.76283416152, 116.876169860363, 110.88856441527605, 103.63474608957767, 98.06825236231089, 93.55922734737396, 89.11715018749237, 85.6857740804553, 78.22859852015972, 76.26798711717129, 73.60871506854892, 71.59765243530273, 68.5141103118658, 66.40575239807367, 64.11830866709352, 60.20052702911198, 56.986430548131466, 56.816634833812714, 56.11530075035989, 53.377095494419336, 53.94051817804575, 51.66033459454775, 51.55478598922491, 49.84213101863861, 49.24208505824208, 47.87866108864546, 47.47177827358246, 46.29296037182212, 46.7750751581043, 45.24755545333028, 46.16757806763053, 43.29786517843604, 43.076246447861195, 43.934674663469195, 41.058707943186164, 41.22019992209971, 40.8143494091928, 41.76849149540067, 39.87066512554884, 39.214018020778894, 42.84444845840335, 40.197491033002734, 38.101684264838696, 38.3877109978348, 40.49204460904002, 38.924347223713994, 39.7309285402298, 37.18386733159423, 39.729123298078775, 34.82470681704581, 37.76727967709303, 36.493928579613566, 35.73658376093954, 35.40206168405712, 36.97843989357352, 34.72091851942241, 36.341570222750306, 36.574789826758206, 35.7976448237896, 34.5862293522805, 35.92547779716551, 34.9089072663337, 34.900038454681635, 35.52244667429477, 33.14980939775705, 33.12027724459767, 31.829811330884695, 33.06383177265525, 34.42169932462275, 32.98368625342846, 34.226074405014515, 34.37593570165336, 35.39676977880299, 31.755220076069236, 31.025026747956872, 35.183032140135765, 32.186254198197275, 32.17432636488229, 32.21666629333049, 32.27896976470947, 31.121761428192258, 33.0951669421047, 32.439155515283346, 32.525393166579306, 31.231075738556683, 31.604450232349336, 33.31094603892416, 31.912652019411325, 31.72772785834968, 30.884192382916808, 32.512154093012214, 30.46736414823681, 33.43368517793715, 29.64189221896231, 31.690722918137908, 32.023176736198366, 31.59788856981322, 30.288798907771707, 29.74724270310253, 33.35843778587878, 30.106830794364214, 30.76153051480651, 30.827447164803743, 31.52679310180247, 30.701809534803033, 31.30968382116407, 29.964399150572717, 31.66596739506349, 28.83857379294932, 30.500478671863675, 31.02637959085405, 30.324365012347698, 29.078986702486873, 29.05467548314482, 29.482233646325767, 31.610836684703827, 27.805911005474627, 30.043137334287167, 29.57068536989391, 30.391409284900874, 29.894100989215076, 31.527024908922613, 29.149479628540576, 28.36124949529767, 29.418907140381634, 30.168458587490022, 28.15808250103146, 29.639350361190736, 31.0384384021163, 28.60830898489803, 29.56304858624935, 29.99763360992074, 28.513600246049464, 28.555732731707394, 29.005732939578593, 28.71711177378893, 31.904819923453033, 27.750656006857753, 27.534972624853253, 28.26253484096378, 10.911310947616585, 4.90924375038594, 3.192476382071618, 2.662908437778242, 2.035253242822364, 1.7051961282268167, 1.4048866554076085, 1.2335172705061268, 1.0173947576113278, 0.9237377978279255, 0.9041623659941251, 0.895679562134319, 0.807250654012023, 0.7305907092595589, 0.6046321730609634, 0.676950462617242, 0.700388195902633, 0.5869000571765355, 0.45409413544257404, 0.47665041222353466, 0.5388577729754616, 0.45691594333038665, 0.38578094003605656, 0.4015005644723715, 0.5080094391014427, 0.41342023969991715, 0.3727681175150792, 0.29602503163187066, 0.3540784711785818, 0.35412777526289574, 0.347238434231258, 0.28387038909932016, 0.3458587939167046, 0.28339827240415616, 0.24716613745840732, 0.29451451875502244, 0.2618661942979088, 0.3225561573563027, 0.22412294055175153, 0.2993301482310926, 0.228072716801762, 0.262596582993865, 0.27564118369991775, 0.27625621389233856, 0.19105441439751303, 0.27283323050141917, 0.19942220278971945, 0.21257119030997274, 0.18463812315712858, 0.19820051286114904], "test_loss": [94.72958946228027, 78.41816556453705, 106.6906054019928, 53.94576793909073, 60.3090578019619, 61.69198018312454, 43.82022953033447, 45.79311537742615, 34.771238565444946, 38.35899430513382, 33.15193895995617, 36.30236500501633, 31.500654488801956, 30.26266072690487, 27.24655019491911, 29.70475372672081, 37.81154637038708, 30.63919447362423, 25.854122310876846, 26.138778053224087, 24.602128822356462, 30.393910631537437, 29.850801333785057, 30.788909271359444, 25.049005806446075, 25.570917300879955, 27.988123297691345, 27.071223564445972, 26.58211486041546, 26.733832202851772, 23.747247852385044, 25.59155970811844, 31.811125814914703, 25.869789622724056, 27.839836165308952, 28.82303060591221, 29.325596779584885, 26.062808521091938, 29.871648386120796, 25.96835073083639, 25.441199023276567, 24.981929257512093, 27.185175210237503, 36.37822172045708, 28.681682914495468, 30.502063795924187, 26.18020936101675, 28.663036450743675, 25.48514661937952, 40.359242513775826, 32.61853305995464, 24.170073479413986, 25.684145137667656, 30.377427849918604, 28.243118420243263, 25.799995955079794, 34.375662207603455, 36.393989846110344, 29.17855302989483, 35.41946864128113, 39.40260124206543, 32.533679842948914, 31.71041453629732, 27.926252856850624, 28.975384041666985, 24.461553819477558, 27.254268303513527, 27.041170194745064, 29.182590633630753, 31.965045511722565, 26.834366664290428, 25.54321201145649, 25.77717760205269, 26.627859205007553, 29.594580490142107, 25.29309030622244, 25.79280037432909, 29.119720049202442, 25.15584586560726, 26.157616958022118, 30.108963817358017, 29.10990120470524, 25.840091593563557, 29.725794032216072, 29.03031373769045, 27.67359308898449, 33.65574611723423, 31.1117794662714, 32.26175655424595, 27.137279100716114, 25.55858639627695, 40.0848545730114, 28.263799883425236, 25.341231554746628, 29.999035645276308, 34.09149190783501, 28.92886021733284, 30.064915120601654, 24.922063559293747, 27.69095227867365, 26.62085771560669, 29.06365586258471, 24.41314548254013, 27.858018450438976, 29.523727476596832, 32.34666985273361, 24.586984721943736, 26.84801784157753, 24.479192033410072, 42.46349173784256, 32.91029508411884, 23.762631587684155, 25.619519397616386, 27.654038220643997, 33.581821247935295, 26.68710505962372, 26.326800629496574, 25.18669681251049, 28.549574628472328, 25.852644458413124, 30.045237839221954, 26.367443591356277, 27.149584628641605, 26.959128737449646, 30.686145767569542, 23.83180120587349, 34.92285829782486, 26.639502104371786, 28.050061106681824, 23.24920902401209, 26.58974175900221, 29.935469895601273, 30.255120791494846, 26.5127192735672, 29.90889449417591, 24.205977141857147, 28.278250813484192, 36.13116253912449, 22.439261123538017, 27.77524385228753, 27.789295434951782, 26.567129492759705, 31.594068340957165, 34.50014520436525, 26.87967237457633, 27.976750895380974, 23.343047879636288, 26.76706449687481, 25.697208002209663, 31.73722293227911, 16.838154640048742, 17.249222543090582, 17.17422418296337, 17.28145156800747, 17.38861215673387, 17.86075803078711, 17.921998887322843, 18.21547596529126, 18.478794023394585, 18.683685746975243, 18.70045094564557, 19.130740696564317, 18.754262387752533, 18.817779661156237, 19.109874818474054, 19.150958590209484, 19.272357752546668, 19.52439482975751, 19.99972498603165, 19.773933365941048, 19.67393271625042, 19.35262706503272, 19.437043296638876, 19.67487889667973, 19.628135156817734, 20.137425584718585, 19.91862126812339, 20.163354149088264, 20.000199387781322, 20.180295448750257, 20.21840908145532, 20.14965612627566, 20.096050466876477, 20.027714329771698, 19.98371147364378, 20.14255048520863, 20.181976165622473, 20.205823759548366, 20.151319839525968, 20.201592929195613, 19.80934533663094, 20.18927377415821, 20.103276696056128, 20.40356968063861, 19.971548965200782, 19.88078184146434, 19.956992538645864, 20.21606927085668, 20.012012884020805, 20.183233024552464], "epoch_time": [89.7236213684082, 87.74917221069336, 87.73613977432251, 87.73053765296936, 87.76991295814514, 87.76061630249023, 87.7538743019104, 87.72237944602966, 87.73666763305664, 87.73774242401123, 87.7634711265564, 87.77096629142761, 87.75932765007019, 87.77652144432068, 87.7768166065216, 87.74930214881897, 87.73831820487976, 87.77809309959412, 87.78513479232788, 87.75769233703613, 87.75551342964172, 87.81327033042908, 87.78348112106323, 87.82281112670898, 87.85474944114685, 87.78847670555115, 87.79909586906433, 87.78447079658508, 87.76583552360535, 87.80638647079468, 87.77754759788513, 87.78762102127075, 87.80906009674072, 87.81939196586609, 87.830233335495, 87.80104517936707, 87.77845597267151, 87.80575752258301, 87.76816082000732, 87.76887822151184, 87.8121120929718, 87.79163694381714, 87.82704472541809, 87.79665446281433, 87.76225662231445, 87.80128931999207, 87.81535768508911, 87.76412653923035, 87.82827019691467, 87.82469201087952, 87.82521533966064, 87.8301568031311, 87.78052091598511, 87.79094433784485, 87.82481837272644, 87.75641655921936, 87.82594156265259, 87.79256916046143, 87.76396059989929, 87.78668022155762, 87.77045726776123, 87.83833122253418, 87.83846068382263, 87.83536958694458, 87.77156233787537, 87.78660893440247, 87.82203984260559, 87.82061195373535, 87.78426623344421, 87.79689574241638, 87.77549171447754, 87.82291293144226, 87.79327654838562, 87.81242370605469, 87.82224988937378, 87.76173734664917, 87.78628945350647, 87.7797966003418, 87.79927110671997, 87.78307056427002, 87.78413510322571, 87.78500962257385, 87.82531404495239, 87.82724523544312, 87.823162317276, 87.81717491149902, 87.80104303359985, 87.77800559997559, 87.80335426330566, 87.84353637695312, 87.81803011894226, 87.77226161956787, 87.78806352615356, 87.78568887710571, 87.75725936889648, 87.84518814086914, 87.80729794502258, 87.75988721847534, 87.80689787864685, 87.79714584350586, 87.77490210533142, 87.80355763435364, 87.79559540748596, 87.82763123512268, 87.83481884002686, 87.76535558700562, 87.7909004688263, 87.80711460113525, 87.82122492790222, 87.8070273399353, 87.83735823631287, 87.8179235458374, 87.80136179924011, 87.81922960281372, 87.85065984725952, 87.81217670440674, 87.7680299282074, 87.807044506073, 87.77014398574829, 87.81514143943787, 87.8149197101593, 87.78837752342224, 87.83842062950134, 87.84302282333374, 87.80410814285278, 87.83283829689026, 87.78800868988037, 87.7636411190033, 87.82922148704529, 87.7721095085144, 87.77958416938782, 87.84503626823425, 87.77147078514099, 87.8040452003479, 87.76420402526855, 87.81119441986084, 87.80370879173279, 87.82224488258362, 87.80405521392822, 87.80636596679688, 87.77892732620239, 87.80057644844055, 87.83330631256104, 87.78677129745483, 87.80011701583862, 87.8193747997284, 87.83900904655457, 87.77004313468933, 87.80082964897156, 87.8619737625122, 87.49423313140869, 87.56456756591797, 87.5154767036438, 87.53515195846558, 87.50620126724243, 87.531494140625, 87.5357985496521, 87.57729601860046, 87.47101283073425, 87.5386164188385, 87.52557444572449, 87.5122754573822, 87.65171122550964, 87.61155962944031, 87.62179803848267, 87.65281057357788, 87.58813238143921, 87.59041285514832, 87.58205080032349, 87.58428883552551, 87.59558057785034, 87.55782866477966, 87.56623244285583, 87.62631821632385, 87.53168439865112, 87.52268695831299, 87.5839364528656, 87.55593085289001, 87.61130690574646, 87.58658504486084, 87.59717512130737, 87.61942481994629, 87.54852390289307, 87.57169437408447, 87.58580493927002, 87.59605932235718, 87.58691692352295, 87.55801892280579, 87.6402223110199, 87.62852144241333, 87.54945087432861, 87.58729553222656, 87.54438042640686, 87.55594158172607, 87.55982542037964, 87.49918341636658, 87.52610516548157, 87.51789617538452, 87.57574558258057, 87.61123132705688]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr0.005-wdecay0.02-eps1e-08-seed43.json <==
{"train_acc": [44.246, 64.95, 73.458, 77.692, 80.824, 82.736, 84.686, 85.694, 86.974, 87.956, 88.642, 89.518, 90.008, 90.824, 91.072, 91.75, 91.994, 92.516, 92.888, 93.19, 93.438, 93.62, 94.014, 93.944, 94.298, 94.234, 94.724, 94.718, 94.926, 95.034, 95.272, 95.262, 95.368, 95.464, 95.342, 95.572, 95.7, 95.852, 95.87, 95.758, 96.02, 95.946, 95.98, 96.082, 96.114, 96.23, 96.328, 96.352, 96.454, 96.346, 96.46, 96.394, 96.492, 96.628, 96.624, 96.67, 96.792, 96.756, 96.54, 96.628, 96.71, 96.732, 96.9, 96.738, 96.738, 96.864, 96.822, 96.74, 96.824, 97.036, 96.732, 96.874, 97.002, 96.968, 96.918, 96.946, 97.012, 97.084, 97.03, 97.004, 96.972, 97.162, 97.158, 96.934, 97.058, 97.162, 96.954, 97.164, 96.884, 97.128, 97.15, 97.324, 97.092, 97.08, 97.3, 97.076, 97.178, 97.12, 97.206, 97.206, 97.254, 97.162, 97.11, 97.134, 97.402, 97.492, 97.35, 97.102, 97.368, 97.224, 97.108, 97.242, 97.368, 97.268, 97.31, 97.396, 97.142, 97.452, 97.292, 97.258, 97.236, 97.438, 97.398, 97.302, 97.202, 97.37, 97.428, 97.372, 97.328, 97.532, 97.514, 97.314, 97.488, 97.462, 97.318, 97.406, 97.55, 97.378, 97.552, 97.26, 97.326, 97.478, 97.508, 97.362, 97.592, 97.132, 97.306, 97.6, 97.318, 97.586, 99.17, 99.66, 99.8, 99.83, 99.884, 99.884, 99.942, 99.944, 99.964, 99.938, 99.934, 99.954, 99.958, 99.956, 99.952, 99.974, 99.972, 99.982, 99.968, 99.964, 99.972, 99.976, 99.972, 99.986, 99.984, 99.988, 99.974, 99.988, 99.974, 99.988, 99.984, 99.99, 99.99, 99.99, 99.988, 99.986, 99.994, 99.988, 99.992, 99.992, 99.988, 99.994, 99.992, 99.992, 99.996, 99.996, 99.99, 99.998, 99.988, 99.996], "test_acc": [46.05, 62.12, 66.89, 73.94, 70.79, 78.89, 80.33, 83.84, 83.98, 84.17, 85.1, 86.38, 86.62, 85.52, 87.29, 88.76, 88.84, 89.29, 89.86, 86.73, 89.26, 87.78, 88.92, 89.28, 88.99, 90.54, 89.45, 90.01, 89.46, 88.38, 90.21, 89.45, 88.43, 90.31, 90.28, 91.1, 90.88, 89.96, 88.84, 89.03, 90.94, 89.64, 90.18, 89.52, 90.84, 90.08, 89.53, 90.8, 90.71, 91.1, 90.49, 88.09, 90.94, 90.25, 89.25, 90.82, 90.73, 89.7, 88.95, 89.35, 90.24, 88.44, 90.1, 91.08, 90.27, 90.98, 90.05, 87.95, 90.03, 90.79, 90.21, 90.97, 90.64, 89.96, 90.54, 90.44, 91.07, 90.93, 90.85, 91.02, 90.6, 89.79, 90.73, 91.45, 89.95, 90.92, 89.1, 91.53, 91.37, 90.28, 90.25, 91.2, 90.74, 88.45, 90.83, 91.07, 88.94, 89.22, 91.04, 91.05, 90.37, 90.64, 88.94, 90.82, 91.65, 89.87, 89.77, 91.14, 89.0, 91.61, 90.01, 91.12, 89.98, 90.34, 91.35, 90.03, 90.45, 90.49, 91.53, 89.3, 91.77, 90.08, 90.89, 92.05, 91.59, 90.99, 92.21, 91.02, 91.38, 92.56, 90.74, 90.49, 90.62, 90.84, 90.47, 90.55, 91.04, 91.01, 90.96, 90.05, 90.14, 92.66, 90.57, 91.67, 89.06, 91.8, 90.93, 91.72, 91.46, 90.16, 94.38, 94.51, 94.66, 94.76, 94.66, 94.66, 94.71, 94.66, 94.76, 94.94, 94.82, 94.82, 94.9, 94.81, 94.72, 94.83, 94.98, 94.84, 94.79, 94.87, 94.73, 94.84, 94.96, 95.03, 94.96, 94.88, 94.86, 95.01, 94.94, 94.96, 94.98, 94.95, 94.95, 95.08, 95.02, 95.0, 94.92, 95.17, 95.11, 95.08, 95.02, 95.02, 95.1, 95.06, 95.12, 95.05, 95.04, 95.11, 95.09, 95.17], "train_loss": [593.1562539935112, 387.1118656396866, 297.3550212085247, 252.12054643034935, 218.79087871313095, 196.40810778737068, 175.47349955141544, 162.5017240345478, 147.2283925563097, 136.66689394414425, 127.96295027434826, 119.89975109696388, 112.94297285377979, 103.55213969945908, 99.762830786407, 93.04237221181393, 88.46866758912802, 83.86419305205345, 80.54644444584846, 77.20315649360418, 73.18450655415654, 71.31910378858447, 67.3457751236856, 67.12952676787972, 64.13225296884775, 63.38206396624446, 59.05732689797878, 57.95321694761515, 57.00915019214153, 55.62166742607951, 52.963462099432945, 52.96004822105169, 52.26870495826006, 50.593065068125725, 51.55790100246668, 49.15724150836468, 47.536107679829, 46.423317451030016, 46.4719781242311, 47.672513868659735, 44.97939062863588, 44.449421513825655, 45.9193718470633, 43.382888086140156, 43.62468443065882, 42.16307446360588, 41.516908103600144, 42.05713670141995, 39.87382788863033, 40.74682620353997, 39.233973279595375, 39.78663014434278, 39.45305656269193, 38.11983473971486, 38.425710402429104, 38.03837150987238, 36.821158373728395, 37.61161888204515, 38.789137775078416, 37.207454623654485, 36.57182320393622, 36.97441007755697, 35.0954179558903, 36.51218594610691, 37.05538044497371, 35.92232732474804, 35.75189954973757, 36.80170997418463, 35.745400974527, 34.17471641674638, 36.234715794213116, 35.28073639981449, 33.92704542726278, 34.010109309107065, 35.07366221956909, 33.51645088382065, 34.28441687580198, 33.22867761738598, 33.87797984946519, 34.02925682999194, 34.35757802054286, 32.26302747428417, 32.14449425600469, 35.118849854916334, 33.521733594127, 32.42024041060358, 34.36059305071831, 31.799687296152115, 33.91023130714893, 32.62277354858816, 32.170638783834875, 31.2146773962304, 33.14324310515076, 32.91583044361323, 31.115008261054754, 32.962889939546585, 32.02113183774054, 33.38736039400101, 31.820928387343884, 31.529652087949216, 30.80507845710963, 31.84097883105278, 32.246107855811715, 32.881763350218534, 29.47742657084018, 28.881836188025773, 30.4331271732226, 32.40310022700578, 29.458913683891296, 31.5441656652838, 32.184589924290776, 31.13492198009044, 30.63483271189034, 31.429270545952022, 30.27284677978605, 28.955317093990743, 32.1004873290658, 28.97980120871216, 31.184852191247046, 30.445097816176713, 30.742460418492556, 29.04851627163589, 29.828624602407217, 30.233196523971856, 31.543619763106108, 29.199479788541794, 29.072759770788252, 30.04185978975147, 30.848587677814066, 28.633526856079698, 28.052317653782666, 31.444515102542937, 28.495950181037188, 28.38452550303191, 30.80310598667711, 29.586130322422832, 28.34539465419948, 29.901810622774065, 28.273552489466965, 30.833120603114367, 30.133182698860765, 29.72433746792376, 28.501891806256026, 30.396266876719892, 27.741832197643816, 31.919415983371437, 30.327142184600234, 27.27523636352271, 30.872025880031288, 28.390362261794508, 10.187905999016948, 4.877810412086546, 3.3031468661502004, 2.5506275820662268, 1.9847020404122304, 1.7772026034072042, 1.2276352072221925, 1.121208157899673, 0.9654109762195731, 1.0448402471956797, 0.9550641176538193, 0.7793516395395272, 0.755001335106499, 0.8504410862442455, 0.775679566009785, 0.5846927938400768, 0.572997422197659, 0.5155814571589872, 0.5713432758057024, 0.6239164189755684, 0.49690926101538935, 0.48718739125251886, 0.5699325617897557, 0.38059599635744235, 0.41612448155137827, 0.37296608353062766, 0.46381243408904993, 0.3397836295152956, 0.4468515161606774, 0.3330895792460069, 0.3908217721400433, 0.3070502680820937, 0.3138023470455664, 0.2731460589566268, 0.2832868459263409, 0.3057002933273907, 0.26613415297470056, 0.2513520166357921, 0.23329757618739677, 0.22986369627142267, 0.2671544185868697, 0.23959530247520888, 0.2395617549736926, 0.24372771335401922, 0.21528417666559108, 0.1902438004144642, 0.2969309828877158, 0.1587497830423672, 0.26642401552089723, 0.19962111693894258], "test_loss": [163.04077291488647, 95.43525528907776, 92.88906753063202, 61.10522526502609, 75.60691022872925, 53.31658399105072, 48.10544037818909, 37.635255604982376, 37.26290449500084, 37.920291751623154, 35.83028393983841, 32.90395328402519, 32.400749579072, 37.3933951407671, 31.107515558600426, 27.92423079907894, 27.538031980395317, 26.6547132730484, 24.994107216596603, 32.68408735468984, 27.130282506346703, 33.14895589649677, 26.604619532823563, 28.636146314442158, 29.569636300206184, 23.842438265681267, 25.884252354502678, 25.827696576714516, 28.918521910905838, 32.34984616935253, 28.208141088485718, 27.642913088202477, 32.57168401032686, 27.685452044010162, 26.134744435548782, 24.448969915509224, 24.163150817155838, 26.37753501534462, 32.675331488251686, 30.890990689396858, 24.351416267454624, 29.05174070596695, 27.503526613116264, 28.88161463290453, 25.658229187130928, 29.66269925236702, 31.005824542604387, 24.769943863153458, 25.956305995583534, 25.122484534978867, 25.797584772109985, 34.49210900068283, 24.54545133560896, 27.95402590930462, 32.192601531744, 25.99079906195402, 26.621835343539715, 28.809687367640436, 33.19708855450153, 30.189007341861725, 27.76145178079605, 34.86574697494507, 28.511817052960396, 26.67885309457779, 27.93317387998104, 24.99075759202242, 30.38514383137226, 37.560763612389565, 28.395025223493576, 27.128468811511993, 28.931969918310642, 25.430945001542568, 29.04283958673477, 28.5293253143318, 26.94355846941471, 28.328574390150607, 25.559094946831465, 26.036869280040264, 27.544874772429466, 25.330049142241478, 27.260180220007896, 30.876281768083572, 27.14010787010193, 24.575259819626808, 31.286580249667168, 27.799988068640232, 29.53742975741625, 24.990272582508624, 24.718562625348568, 29.46814499795437, 28.65447849035263, 24.738044172525406, 27.560657553374767, 35.9626380354166, 27.060523435473442, 26.4151099473238, 32.843514919281006, 33.278231263160706, 26.095702290534973, 26.399846002459526, 28.854566529393196, 30.319894433021545, 32.837457448244095, 29.307189851999283, 25.985184505581856, 33.236754417419434, 32.678503572940826, 27.556511342525482, 33.21188387833536, 24.13193016499281, 29.705670051276684, 26.280035257339478, 29.38270863890648, 29.61160831898451, 25.976500004529953, 32.139603175222874, 30.50301370769739, 28.580168411135674, 27.757018595933914, 33.23519617319107, 25.773430593311787, 30.137006670236588, 27.640077248215675, 23.012634083628654, 24.352008502930403, 27.186845116317272, 23.549640737473965, 27.235275864601135, 25.825281526893377, 22.762620486319065, 28.52656752616167, 30.155459612607956, 27.683045208454132, 28.347809053957462, 28.281712040305138, 27.362350519746542, 29.176963157951832, 28.860910892486572, 27.52725024148822, 31.96154287457466, 29.70218477398157, 21.29096967726946, 29.420377500355244, 24.011014003306627, 37.78141698241234, 24.80092693120241, 27.512210875749588, 25.72999518364668, 24.996109791100025, 30.5239869505167, 16.916531708091497, 17.041950594633818, 17.45007273927331, 18.027345361188054, 17.864504616707563, 18.389486016705632, 18.46095883846283, 18.864583406597376, 19.06585393473506, 18.827384332194924, 19.32878252863884, 19.364131953567266, 19.391942478716373, 19.819986153393984, 20.15900544077158, 20.09171422943473, 19.648298423737288, 19.89849589392543, 20.081366661936045, 19.95529481768608, 20.387067567557096, 20.10310796275735, 19.985817920416594, 19.687486734241247, 19.678089249879122, 19.957391768693924, 20.144123915582895, 19.726068284362555, 20.11892350576818, 19.730972781777382, 20.18224016390741, 20.23745335638523, 19.91424349695444, 19.846781846135855, 19.739396132528782, 19.785794720053673, 19.839916560798883, 19.808349199593067, 19.913986913859844, 20.412098083645105, 20.246377930045128, 20.41298958286643, 20.20462741702795, 20.25109788775444, 20.068305127322674, 20.14055535942316, 19.937956243753433, 19.89437059313059, 20.12065624818206, 20.11679443717003], "epoch_time": [47.10893392562866, 44.64168572425842, 44.69763469696045, 44.73581576347351, 44.74154758453369, 44.61769771575928, 44.7162401676178, 44.605489015579224, 44.52704834938049, 45.11391544342041, 44.711729764938354, 44.844995737075806, 44.95898199081421, 44.82676124572754, 44.93512773513794, 44.789684772491455, 44.91884517669678, 44.78114604949951, 44.778369426727295, 44.840338706970215, 44.879207611083984, 44.77873373031616, 44.76860451698303, 44.82193303108215, 44.90574598312378, 44.94937872886658, 44.705328941345215, 44.834304094314575, 44.87850069999695, 44.81545662879944, 44.81763529777527, 44.99282097816467, 44.78169322013855, 44.78529977798462, 44.87869739532471, 44.91614651679993, 44.839072465896606, 44.69444704055786, 44.70023322105408, 44.67389702796936, 44.77973818778992, 44.71706438064575, 44.80830216407776, 44.70347332954407, 44.68305802345276, 44.846293687820435, 44.78063201904297, 45.027568340301514, 44.72058463096619, 44.63661217689514, 44.68864727020264, 44.8978157043457, 44.91705679893494, 44.588247299194336, 44.782564878463745, 44.658910036087036, 44.868961334228516, 44.92450451850891, 44.86533308029175, 44.721590518951416, 44.75251293182373, 44.57566428184509, 44.67392659187317, 44.82097816467285, 44.76156735420227, 44.70244479179382, 44.70434331893921, 44.821924686431885, 44.78017544746399, 44.79809808731079, 44.81798720359802, 44.67537593841553, 44.70593309402466, 44.83985161781311, 44.772422075271606, 44.7338330745697, 44.715532302856445, 44.74825119972229, 44.77177405357361, 44.6951048374176, 44.76018786430359, 44.86680603027344, 44.97342014312744, 44.800737619400024, 44.8660671710968, 44.50912952423096, 44.98760461807251, 44.656917333602905, 44.64494824409485, 44.562784910202026, 44.791584968566895, 44.66111350059509, 44.78184103965759, 44.70215606689453, 44.849193811416626, 44.758294343948364, 44.82865524291992, 44.78802847862244, 44.92383694648743, 44.72680687904358, 44.73456311225891, 44.76634907722473, 44.7909791469574, 44.643526554107666, 44.91613173484802, 44.89635467529297, 44.86414313316345, 44.89868998527527, 44.77962350845337, 44.76186203956604, 44.72953152656555, 44.75156116485596, 44.79593014717102, 44.834872245788574, 44.68370342254639, 44.78443622589111, 44.8110191822052, 44.852070808410645, 45.00909924507141, 44.7446084022522, 44.738877058029175, 44.731064796447754, 44.97284150123596, 44.707146883010864, 44.69471335411072, 44.799400806427, 44.823646783828735, 44.890936613082886, 44.63958191871643, 44.84251308441162, 44.73495626449585, 44.71291399002075, 44.69550704956055, 44.92686080932617, 44.66863203048706, 44.53306221961975, 44.62368822097778, 44.737252712249756, 45.034510135650635, 44.91236662864685, 44.783040046691895, 44.763190269470215, 44.77133917808533, 44.86146926879883, 44.75910520553589, 44.74470639228821, 44.91498303413391, 44.58546042442322, 44.72856569290161, 44.71826696395874, 44.611308336257935, 44.80432438850403, 44.90365028381348, 44.85035967826843, 45.00300860404968, 44.78877067565918, 44.61973023414612, 44.73687720298767, 44.79001998901367, 44.72933840751648, 44.88934826850891, 44.66546297073364, 44.723159074783325, 44.613025426864624, 44.868896484375, 44.65402364730835, 44.68116569519043, 44.7250394821167, 44.71567153930664, 44.743348121643066, 44.78260326385498, 44.823119163513184, 44.88936901092529, 44.66501188278198, 44.807764530181885, 44.633827924728394, 44.75401592254639, 44.821226358413696, 44.920026540756226, 44.661869525909424, 44.91404986381531, 44.84692144393921, 44.84426164627075, 44.63036775588989, 44.70258927345276, 44.88179349899292, 44.703006982803345, 44.66930890083313, 44.930652141571045, 44.89017391204834, 44.85598301887512, 44.83417987823486, 44.77745461463928, 44.79314041137695, 44.76193308830261, 44.71240425109863, 44.7403130531311, 44.69808030128479, 44.804049253463745, 44.72228002548218]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr0.005-wdecay0.02-eps1e-08-seed44.json <==
{"train_acc": [43.544, 64.134, 73.13, 77.996, 80.814, 83.062, 84.6, 86.064, 87.144, 88.232, 88.784, 89.524, 90.184, 90.872, 91.294, 91.814, 92.266, 92.44, 92.798, 93.316, 93.538, 93.508, 94.078, 94.12, 94.482, 94.598, 94.552, 94.748, 94.908, 95.098, 95.214, 95.486, 95.58, 95.38, 95.64, 95.702, 95.728, 95.746, 95.902, 96.022, 95.996, 95.848, 96.098, 96.248, 96.118, 96.226, 96.252, 96.31, 96.244, 96.396, 96.352, 96.53, 96.496, 96.644, 96.494, 96.494, 96.578, 96.58, 96.802, 96.802, 96.724, 96.908, 96.812, 96.75, 96.698, 96.924, 96.882, 96.806, 96.938, 96.858, 96.956, 96.992, 96.844, 97.088, 96.996, 96.84, 96.832, 97.126, 97.044, 96.786, 97.048, 97.228, 97.03, 96.912, 97.204, 97.174, 97.162, 97.14, 97.144, 97.07, 97.096, 97.15, 97.02, 97.37, 97.144, 97.172, 97.152, 97.324, 96.932, 97.144, 97.292, 97.188, 97.316, 97.29, 97.192, 97.172, 97.454, 97.11, 97.24, 97.208, 97.484, 97.438, 97.342, 97.152, 97.358, 97.21, 97.258, 97.426, 97.272, 97.344, 97.252, 97.344, 97.408, 97.282, 97.538, 97.27, 97.436, 97.414, 97.418, 97.376, 97.32, 97.634, 97.226, 97.304, 97.346, 97.444, 97.406, 97.404, 97.51, 97.448, 97.46, 97.434, 97.506, 97.296, 97.554, 97.338, 97.598, 97.484, 97.502, 97.5, 99.102, 99.646, 99.828, 99.858, 99.906, 99.916, 99.924, 99.934, 99.946, 99.946, 99.96, 99.946, 99.976, 99.948, 99.96, 99.972, 99.956, 99.982, 99.982, 99.978, 99.966, 99.988, 99.97, 99.982, 99.982, 99.996, 99.986, 99.974, 99.986, 99.986, 99.98, 99.984, 99.99, 99.992, 99.994, 99.976, 99.992, 99.988, 99.996, 99.998, 99.996, 99.992, 99.994, 99.988, 99.996, 99.998, 99.994, 99.988, 99.994, 99.996], "test_acc": [53.69, 63.85, 73.11, 73.04, 79.25, 78.47, 82.48, 76.66, 84.78, 86.85, 84.72, 85.06, 85.87, 87.08, 88.08, 87.14, 88.04, 89.82, 89.11, 87.86, 88.18, 89.02, 89.64, 89.49, 89.48, 89.9, 89.78, 89.8, 89.11, 89.74, 90.52, 88.75, 90.37, 90.46, 86.64, 89.87, 85.42, 89.51, 90.21, 90.54, 89.5, 85.81, 89.65, 91.57, 90.41, 90.93, 90.21, 89.51, 91.92, 89.23, 91.28, 90.15, 90.63, 90.15, 90.08, 90.86, 88.65, 85.7, 91.08, 90.45, 90.3, 88.98, 90.17, 90.65, 89.89, 90.86, 89.77, 89.04, 90.35, 90.93, 90.89, 89.24, 90.78, 90.97, 90.23, 89.48, 88.09, 89.9, 91.5, 89.0, 89.16, 89.82, 90.79, 91.45, 89.97, 91.26, 90.6, 89.67, 87.85, 90.09, 90.86, 90.41, 91.28, 91.33, 89.35, 90.79, 91.63, 91.75, 91.8, 90.04, 90.73, 90.35, 91.46, 88.93, 90.23, 90.63, 91.26, 90.77, 90.22, 90.67, 91.2, 91.52, 91.15, 89.8, 90.93, 90.04, 89.32, 91.44, 90.95, 92.08, 90.38, 88.72, 91.27, 90.73, 91.48, 90.58, 91.09, 91.41, 90.97, 91.45, 90.65, 90.73, 89.97, 91.15, 90.58, 90.73, 91.17, 90.06, 91.34, 91.15, 91.58, 91.34, 90.81, 91.18, 90.9, 92.11, 90.91, 91.86, 91.21, 90.83, 94.18, 94.61, 94.69, 94.72, 94.81, 94.73, 94.86, 94.85, 94.95, 94.81, 94.9, 94.92, 94.91, 94.82, 95.04, 94.93, 95.05, 95.08, 95.07, 95.07, 95.22, 95.02, 95.09, 95.16, 95.05, 95.16, 95.25, 95.14, 95.18, 95.18, 95.14, 95.16, 95.11, 95.23, 95.13, 95.09, 95.12, 95.06, 95.1, 95.13, 95.12, 95.19, 95.29, 95.3, 95.24, 95.22, 95.24, 95.18, 95.16, 95.03], "train_loss": [600.8895856142044, 398.37547689676285, 303.5979774594307, 249.34987261891365, 218.14379566907883, 195.06680104136467, 174.8882706463337, 160.1448894739151, 145.65644790232182, 133.23664754629135, 126.6605213880539, 118.38413073122501, 111.16783794760704, 102.74849978089333, 99.35178396105766, 92.25932145118713, 87.76456286758184, 84.62276819348335, 80.45275712385774, 76.17409994453192, 73.05847147479653, 72.01272287964821, 67.32415244355798, 65.02598784118891, 62.88496984913945, 61.820007257163525, 60.45407394878566, 58.64601390808821, 56.192552372813225, 54.93673374503851, 53.00295650959015, 51.398957654833794, 49.890923622995615, 51.49155588261783, 49.84076473116875, 48.4659565333277, 47.82662934809923, 47.085082937031984, 45.502766627818346, 45.76622038707137, 44.22002441436052, 45.47360350936651, 44.04142295382917, 42.26451462879777, 43.44223717413843, 42.62553435564041, 42.365108678117394, 42.10163787007332, 41.693194849416614, 40.57673915475607, 41.86876134388149, 38.185905050486326, 39.52469629049301, 38.35886327549815, 39.40410037524998, 39.3014772888273, 38.55830021761358, 37.951544377952814, 36.14680070616305, 36.746343802660704, 37.460688803344965, 34.56813694536686, 35.784558933228254, 37.16672560945153, 37.30301461368799, 35.06532426085323, 35.20431108213961, 36.675355315208435, 35.608789237216115, 35.45623041968793, 34.04599815234542, 33.80702318903059, 35.401607083156705, 32.952427649870515, 34.05232742894441, 36.52211975958198, 35.37619523704052, 32.80873086396605, 33.69905048981309, 35.480755941942334, 34.23780403658748, 31.86485841870308, 32.72042754944414, 34.14770861715078, 32.276437206193805, 32.03688390366733, 32.11448947247118, 32.766462289728224, 32.64402749296278, 32.63032825477421, 32.780073653906584, 32.92072669323534, 33.86400674469769, 30.260303859598935, 32.256232691928744, 32.561989611014724, 32.2268319549039, 30.02493516728282, 34.5089720049873, 32.54876007698476, 30.36836106516421, 32.40326193999499, 30.905604416504502, 30.627641709987074, 32.15950522199273, 31.408882602117956, 28.614367133937776, 33.071834079921246, 31.0367228994146, 31.37245176360011, 29.449753711000085, 30.284292611293495, 30.508429284207523, 32.00019863061607, 30.49327496625483, 31.468704926781356, 31.155369292013347, 30.403804269619286, 30.991719626821578, 30.529143997468054, 30.669604938477278, 30.122916070744395, 29.73200616799295, 31.345863747410476, 28.919193566776812, 30.93525938037783, 29.646597310900688, 29.426192678511143, 28.371922257356346, 29.91748751886189, 30.833271735347807, 27.159190129488707, 31.413525986485183, 30.040802873671055, 30.34864044841379, 28.067260310053825, 30.01912265084684, 29.59578687697649, 28.74801435880363, 29.35781761724502, 29.28692463040352, 28.6172390896827, 28.153108740225434, 30.47592402342707, 28.059059363789856, 29.73454023245722, 28.00838257931173, 29.593248214572668, 28.73536319565028, 28.719250031746924, 11.35156232805457, 4.763996670139022, 2.9138054071809165, 2.3829264635569416, 1.7342130467877723, 1.5140507362375502, 1.2986095562082483, 1.1646758880087873, 1.0835212211532053, 1.0816108967192122, 0.7799531209820998, 0.8439557542005787, 0.6566714670771034, 0.7716269993325113, 0.6746271680676728, 0.5849073077333742, 0.6762893954910396, 0.4820311088478775, 0.4244429834361654, 0.497740603001148, 0.557716410523426, 0.4399913958623074, 0.5168186922965106, 0.44879407075131894, 0.39934066699788673, 0.31912057201043353, 0.37132339780873735, 0.3974136216347688, 0.32673562225318165, 0.3351067337571294, 0.4204631868742581, 0.3461149241265957, 0.2940265706311038, 0.3178514118117164, 0.23675415211255313, 0.3889930769437342, 0.25456597252195934, 0.3106286089932837, 0.31146829044882907, 0.2176423213495582, 0.19852302463186788, 0.23389339318600832, 0.21451905577123398, 0.253245534880989, 0.18975541014697228, 0.16909526273593656, 0.1970526803888788, 0.25988629316634615, 0.18531704939596239, 0.20050550399901113], "test_loss": [106.16311383247375, 86.48201459646225, 61.20484131574631, 68.96234822273254, 50.508194744586945, 51.5915048122406, 41.320634961128235, 59.17841672897339, 35.68478944897652, 31.97790813446045, 36.4370174407959, 36.624047100543976, 34.655021011829376, 32.29970197379589, 29.83483164012432, 30.916775107383728, 30.869175657629967, 25.301437109708786, 28.017331525683403, 29.32335166633129, 30.398817539215088, 27.866978034377098, 27.36149137467146, 27.51700295507908, 28.425034999847412, 26.253906846046448, 26.768899872899055, 26.895972907543182, 28.630815617740154, 26.74225190281868, 24.27196993213147, 31.354172311723232, 26.055738732218742, 25.355901211500168, 38.104646131396294, 26.458118617534637, 47.08374536037445, 29.735963344573975, 28.063590370118618, 27.727597787976265, 31.285050988197327, 43.01019921898842, 30.31835351884365, 23.666621059179306, 27.75749632716179, 25.23422010242939, 28.739150375127792, 30.030754759907722, 22.592333368957043, 29.3979966416955, 23.835478361696005, 28.802781336009502, 27.56720793247223, 28.012541849166155, 28.685427963733673, 25.503686234354973, 35.91756908595562, 45.91832531988621, 25.36073672771454, 27.34073778986931, 29.653309650719166, 32.672658026218414, 28.77540409564972, 25.714935690164566, 28.806511491537094, 25.47712391614914, 29.99160858988762, 32.06082782149315, 28.10468988865614, 26.346366435289383, 26.873283438384533, 33.91704925894737, 26.03322397172451, 26.516528837382793, 29.57940275967121, 31.84152841567993, 36.74597159028053, 28.60979788005352, 27.053352989256382, 32.75515978038311, 32.550696060061455, 31.147715881466866, 29.300706192851067, 25.458783850073814, 31.34161876887083, 28.33101573586464, 29.075107470154762, 31.18054962158203, 39.01160667836666, 31.85235732793808, 26.546985276043415, 30.49758331477642, 25.92967065423727, 27.29474738240242, 32.03688083961606, 27.75347001105547, 23.920580945909023, 25.366026930510998, 24.204532626084983, 30.898722618818283, 28.558751702308655, 28.418060779571533, 25.828284941613674, 35.941617891192436, 29.62882649898529, 27.177993535995483, 25.21776293218136, 28.080960262566805, 31.02737657725811, 29.897145077586174, 25.839312456548214, 27.137423180043697, 26.470842987298965, 33.75499701499939, 27.810111828148365, 28.995138689875603, 33.63433771580458, 24.091434352099895, 28.383588522672653, 23.283514507114887, 28.400440350174904, 34.552923604846, 26.244109824299812, 27.920390218496323, 28.163033172488213, 29.876649625599384, 28.25197383016348, 27.01830155402422, 28.746780321002007, 26.103137113153934, 26.824809908866882, 29.594822973012924, 30.937165236100554, 25.979556515812874, 30.281605049967766, 28.837295576930046, 25.451414734125137, 31.45498774945736, 28.09425051510334, 27.860124371945858, 24.64637552946806, 24.66966212540865, 28.426257126033306, 24.217210687696934, 27.678472965955734, 23.220271982252598, 29.807884395122528, 24.773328308016062, 25.371182456612587, 28.064041629433632, 17.250854838639498, 17.40284582413733, 17.58235562965274, 18.267924189567566, 18.41363918967545, 19.024315739050508, 18.889932664111257, 19.550424959510565, 19.492109060287476, 19.309424052014947, 19.55543414875865, 20.010420664213598, 19.896720433607697, 20.291851283982396, 20.318742759525776, 20.408423581160605, 20.24503966141492, 19.984602879267186, 20.509738789405674, 20.26611076667905, 20.428419958800077, 20.751281453296542, 20.613841065205634, 20.613603078760207, 20.780855733901262, 20.94895778922364, 20.64655209798366, 20.590726429596543, 21.044884733855724, 21.14102613925934, 20.836654152721167, 21.101642433553934, 20.985880494117737, 20.905063236132264, 21.067235331982374, 21.795107938349247, 21.470688451081514, 21.295499721542, 21.436433063820004, 21.36085281521082, 21.550021719187498, 21.415573524311185, 21.286823484115303, 21.495662848465145, 21.53306437842548, 21.569021516479552, 21.412947290576994, 21.676910108420998, 21.721307040192187, 21.68531140498817], "epoch_time": [47.064186096191406, 44.78671979904175, 44.52087664604187, 44.58036184310913, 44.755656003952026, 44.760464906692505, 44.69100832939148, 44.662015438079834, 44.68584752082825, 44.76304864883423, 44.675275564193726, 44.62474465370178, 44.83074903488159, 44.89010548591614, 44.81856298446655, 44.77890086174011, 44.8918559551239, 44.76074433326721, 44.79481625556946, 44.855570793151855, 44.90119957923889, 44.729453563690186, 44.77134704589844, 44.85666799545288, 44.727379322052, 44.72100853919983, 44.74056696891785, 44.79918575286865, 44.75987386703491, 44.74874973297119, 44.8165488243103, 44.85258865356445, 44.55338525772095, 44.69515347480774, 44.710585832595825, 44.785454750061035, 44.86820983886719, 44.85582661628723, 44.78609323501587, 44.631420373916626, 44.81367468833923, 44.80002021789551, 44.74220299720764, 44.807942390441895, 44.80020809173584, 44.7594850063324, 44.69900059700012, 44.685089111328125, 44.75960659980774, 44.75747299194336, 44.71130895614624, 44.83781290054321, 44.63133478164673, 45.12851572036743, 44.6971960067749, 44.68256640434265, 44.87345266342163, 44.73142647743225, 44.94612908363342, 44.71455407142639, 44.767600774765015, 44.74058675765991, 44.806111574172974, 44.74369692802429, 44.83562707901001, 44.885109186172485, 44.99210572242737, 44.940282583236694, 44.7848539352417, 44.800074100494385, 44.869184255599976, 44.8552668094635, 44.79503083229065, 44.68696594238281, 44.617125034332275, 44.71344518661499, 44.81179404258728, 44.85227870941162, 44.69490957260132, 44.78212594985962, 44.61609220504761, 44.679224491119385, 44.63498544692993, 44.78250765800476, 44.75978469848633, 44.87537217140198, 44.7151198387146, 44.75098514556885, 44.85522103309631, 44.92655897140503, 44.884180545806885, 44.68651080131531, 44.92509365081787, 44.775327920913696, 44.59574270248413, 44.72094655036926, 44.49118518829346, 44.81859040260315, 44.62940430641174, 44.56222367286682, 44.88453483581543, 44.54734539985657, 44.697821617126465, 44.860124349594116, 44.772149324417114, 44.76295852661133, 44.644766330718994, 44.7214081287384, 44.76754689216614, 44.8199667930603, 44.588592767715454, 44.89590549468994, 44.74280023574829, 44.83516073226929, 44.97199487686157, 44.83558416366577, 44.941800594329834, 45.10245966911316, 44.79682898521423, 44.72903776168823, 44.85810661315918, 44.674628019332886, 44.71483039855957, 44.76362156867981, 44.690738916397095, 44.80077791213989, 44.79825758934021, 44.845802545547485, 44.892027378082275, 44.81157445907593, 44.74685883522034, 44.70743227005005, 44.7194881439209, 44.841089725494385, 44.88156747817993, 44.757651567459106, 44.953495502471924, 44.873438358306885, 44.759371280670166, 44.83074998855591, 44.67491126060486, 44.837594985961914, 44.78799390792847, 44.699854135513306, 44.85244154930115, 44.81712508201599, 44.809452533721924, 44.96351885795593, 44.74100399017334, 44.78021550178528, 44.796297788619995, 44.89859199523926, 44.80249762535095, 44.66800045967102, 44.78305912017822, 44.97423768043518, 44.78352451324463, 44.64282155036926, 44.73956751823425, 44.70277452468872, 44.74848437309265, 44.66845726966858, 44.60960578918457, 44.65330362319946, 44.78609108924866, 44.87478995323181, 44.609445571899414, 44.886547327041626, 44.94906663894653, 44.703256607055664, 44.85012078285217, 44.74172925949097, 44.71664834022522, 44.71999001502991, 44.864320039749146, 44.81745386123657, 44.63402509689331, 44.88014459609985, 44.71105098724365, 44.59621262550354, 44.781217098236084, 44.84319710731506, 44.62080001831055, 44.835421323776245, 44.78448462486267, 45.11696147918701, 44.76385688781738, 44.842127561569214, 44.9754741191864, 44.62301540374756, 44.83560347557068, 44.706366539001465, 44.720633029937744, 44.78941297531128, 44.83129382133484, 44.68965721130371, 44.82017993927002, 44.66032934188843, 44.819169759750366, 44.88039302825928]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr1e-05-wdecay10.0-eps1e-08-seed42.json <==
{"train_acc": [17.662, 30.978, 39.05, 44.3, 48.844, 52.452, 55.742, 58.544, 61.512, 64.234, 66.574, 68.666, 70.904, 72.49, 74.472, 75.878, 77.472, 78.68, 80.192, 80.918, 81.912, 82.774, 83.412, 84.536, 85.136, 85.87, 86.702, 86.96, 87.368, 88.04, 88.488, 88.78, 89.114, 89.88, 89.798, 90.478, 90.554, 91.164, 91.086, 91.348, 91.358, 92.07, 91.69, 91.97, 92.498, 92.56, 92.634, 92.85, 93.032, 93.03, 93.182, 93.046, 93.3, 93.452, 93.338, 93.554, 93.484, 93.598, 93.698, 93.88, 93.93, 94.038, 94.036, 94.206, 94.07, 94.166, 94.218, 94.364, 94.492, 94.566, 94.658, 94.372, 94.538, 94.634, 94.646, 94.69, 95.056, 95.364, 95.318, 95.56, 95.456, 95.652, 95.658, 95.826, 95.636, 96.008, 95.894, 95.992, 95.868, 96.13, 96.11, 96.076, 95.924, 96.134, 96.12, 96.082, 96.234, 95.896, 96.39, 96.126, 96.21, 96.298, 96.04, 96.126, 96.29, 96.078, 96.246, 96.236, 96.158, 96.114, 96.084, 96.16, 96.122, 96.194, 96.184, 96.09, 96.044, 96.016, 96.186, 96.126, 96.15, 96.096, 96.018, 96.142, 96.07, 95.986, 96.108, 96.36, 96.032, 96.106, 95.782, 96.022, 96.06, 96.192, 96.152, 96.11, 96.052, 96.064, 95.92, 95.836, 96.012, 96.056, 95.928, 96.006, 95.924, 96.14, 96.082, 96.064, 96.016, 96.026, 98.264, 98.788, 98.998, 98.98, 99.116, 99.176, 99.248, 99.282, 99.304, 99.338, 99.39, 99.388, 99.384, 99.416, 99.468, 99.48, 99.444, 99.468, 99.478, 99.518, 99.528, 99.502, 99.556, 99.552, 99.58, 99.538, 99.522, 99.562, 99.604, 99.566, 99.576, 99.58, 99.59, 99.628, 99.614, 99.602, 99.67, 99.63, 99.576, 99.698, 99.614, 99.614, 99.646, 99.56, 99.614, 99.682, 99.57, 99.674, 99.648, 99.566], "test_acc": [25.05, 36.77, 43.13, 47.35, 52.2, 54.67, 57.97, 60.72, 63.08, 64.48, 66.39, 67.65, 71.15, 70.93, 72.26, 75.22, 75.21, 75.44, 75.73, 78.04, 77.21, 78.23, 78.72, 79.8, 80.32, 79.21, 81.27, 81.76, 81.74, 82.42, 80.99, 81.96, 82.93, 83.51, 83.08, 81.64, 85.21, 83.37, 81.86, 84.23, 84.92, 83.8, 83.38, 83.91, 84.67, 84.03, 85.41, 85.4, 83.58, 81.0, 86.6, 85.58, 86.13, 84.54, 85.54, 86.12, 87.57, 86.84, 86.37, 84.31, 87.63, 87.27, 87.2, 88.04, 87.14, 88.81, 87.9, 88.87, 87.24, 87.27, 88.48, 88.96, 88.96, 88.22, 88.04, 88.92, 88.07, 89.14, 89.48, 89.89, 89.48, 89.55, 89.23, 89.49, 88.99, 89.9, 89.41, 87.12, 88.5, 89.86, 89.46, 89.84, 87.93, 89.09, 88.3, 88.86, 88.13, 90.04, 89.1, 89.19, 89.23, 88.42, 86.26, 84.49, 87.7, 88.93, 88.97, 88.54, 89.56, 87.47, 85.92, 89.36, 90.76, 86.85, 88.51, 81.97, 88.69, 87.31, 82.66, 87.14, 87.77, 88.78, 87.79, 87.9, 89.57, 87.6, 83.18, 88.53, 83.34, 88.18, 83.69, 86.06, 89.59, 84.67, 84.37, 86.4, 87.74, 79.85, 83.5, 84.76, 88.34, 81.98, 72.77, 87.03, 88.42, 87.65, 86.15, 86.33, 82.27, 84.33, 92.19, 91.98, 92.17, 92.33, 92.3, 92.06, 92.54, 92.31, 92.55, 92.08, 92.33, 92.35, 92.43, 92.42, 92.01, 92.33, 92.28, 91.94, 92.43, 92.1, 92.12, 92.04, 92.06, 92.32, 92.05, 91.93, 91.59, 92.05, 92.15, 91.93, 92.05, 92.18, 91.55, 91.84, 91.75, 91.76, 91.97, 92.16, 91.59, 91.91, 91.18, 91.24, 91.1, 91.38, 91.94, 91.94, 91.57, 91.54, 91.94, 91.38], "train_loss": [861.5197056531906, 722.6586451530457, 634.2186725139618, 584.4265732765198, 543.6475726366043, 508.8748605251312, 478.1250587105751, 448.60930639505386, 420.1018776297569, 393.9332902431488, 369.51605623960495, 348.13410890102386, 326.3616504073143, 308.7436671257019, 290.77585488557816, 273.45460468530655, 258.581244379282, 247.60031989216805, 232.22550901770592, 224.9922866821289, 214.406450599432, 204.23018604516983, 197.68763160705566, 187.7430922985077, 182.21592459082603, 173.00086945295334, 166.1731390953064, 161.78383874893188, 156.53773538768291, 151.76741416752338, 145.9709157049656, 144.0414504557848, 139.17899058759212, 133.0896929949522, 131.57816986739635, 125.83926810324192, 124.03933182358742, 119.15107920020819, 119.46616779267788, 116.31425730884075, 117.0822598785162, 110.62645883858204, 113.11249741911888, 111.12874376773834, 106.346943795681, 106.57816408574581, 106.31276021897793, 104.81581456959248, 103.10910077393055, 102.7807859480381, 101.9788184016943, 103.70618915557861, 100.7990780621767, 100.0887435823679, 101.34022441506386, 99.2599318921566, 100.56398214399815, 99.3673954308033, 99.33379039913416, 97.92033424973488, 99.10853335261345, 96.7437082529068, 96.67321325838566, 95.21569261699915, 96.68106445670128, 97.34084187448025, 96.06790624558926, 94.66566920280457, 94.15244191884995, 93.88393003493547, 92.97654967755079, 94.91922348737717, 94.62393384426832, 94.54723832011223, 94.52288506925106, 93.95535416901112, 90.86076793819666, 87.37886929512024, 88.00127781182528, 84.68540584295988, 85.65363830327988, 83.66681819409132, 83.18905991315842, 81.08673774451017, 83.34181080758572, 80.15139719098806, 79.99643518775702, 79.21657019108534, 80.75818315893412, 77.75303684920073, 77.49429388344288, 78.40633970499039, 80.14397323131561, 77.88677001744509, 78.6050322279334, 79.01447875797749, 76.25252977758646, 80.0501381829381, 75.1409485116601, 77.88928777724504, 76.28216140717268, 75.67656809836626, 77.72533098608255, 77.50284055620432, 76.25302619487047, 78.43996847420931, 76.68500349670649, 77.12407282739878, 77.27278277277946, 78.45339588820934, 78.52835296094418, 77.72195271402597, 77.64873088896275, 77.23718880861998, 77.05065935850143, 78.0337603315711, 78.99819746613503, 78.72033914923668, 77.39116007834673, 78.23635186254978, 78.2172262519598, 78.6629174053669, 78.86802500486374, 78.08023224025965, 78.85920300334692, 79.75203059613705, 78.62565966695547, 76.47007348388433, 78.53597834706306, 78.12780446559191, 81.43335078656673, 78.54986488074064, 78.37076738476753, 77.7688997387886, 77.7669992223382, 78.47369436919689, 79.1131976544857, 78.1586198285222, 80.65093796700239, 80.69213140010834, 79.5185034275055, 79.56785628944635, 80.13036151230335, 79.98273445665836, 80.90777412056923, 78.7678112834692, 79.57182570546865, 79.70604041218758, 79.38485814630985, 79.23686494678259, 56.45253597944975, 50.71492636948824, 48.50271911919117, 48.098514668643475, 46.53981947898865, 46.23880809545517, 45.29397813975811, 44.42436966300011, 43.97272460907698, 43.10198739171028, 42.862711541354656, 42.67615722864866, 41.700032256543636, 41.939736016094685, 41.11841472238302, 40.99591516703367, 40.62288188189268, 40.69432466477156, 40.17348646372557, 39.8105458393693, 39.58871649950743, 39.41603484749794, 39.059772074222565, 38.79567202925682, 38.60577221959829, 38.651805780828, 38.65386804938316, 38.3885982260108, 37.903195440769196, 38.173231057822704, 37.777697168290615, 37.59895979613066, 37.562362529337406, 37.25177753716707, 36.97301644086838, 36.974047020077705, 36.88089010864496, 36.6298288628459, 37.08759553730488, 35.918239653110504, 36.19931324571371, 36.25522073358297, 36.131887547671795, 36.86783651262522, 36.38451813906431, 35.71461457759142, 36.554070107638836, 35.65673679113388, 35.59642140567303, 36.416492246091366], "test_loss": [156.905308842659, 132.38594484329224, 119.8491839170456, 112.51963746547699, 103.78122043609619, 98.96272158622742, 92.3278980255127, 86.37845104932785, 82.68336474895477, 78.92064267396927, 75.6016041636467, 71.98174971342087, 65.52415150403976, 65.74280732870102, 62.64941519498825, 56.90364068746567, 57.91618523001671, 56.74334096908569, 56.015665382146835, 52.8670260310173, 53.80131587386131, 50.749246180057526, 50.32000598311424, 47.54104167222977, 47.06673699617386, 48.34630060195923, 45.1023228764534, 44.32964101433754, 44.23020623624325, 42.37302301824093, 46.63304255902767, 43.76650747656822, 41.983740478754044, 40.49437355995178, 41.70887407660484, 46.09545513987541, 37.4048867225647, 41.10276599228382, 44.67778232693672, 39.15217310190201, 37.83727791905403, 41.64337220788002, 43.00417810678482, 41.26033106446266, 39.27783516049385, 41.1146719455719, 37.969842717051506, 37.64693948626518, 41.17123305797577, 49.31123262643814, 35.42200222611427, 37.01557153463364, 37.36115685105324, 40.195107132196426, 38.589882999658585, 37.21124020218849, 32.94572772085667, 35.79581579566002, 36.7296324968338, 42.58051609992981, 34.57947699725628, 35.183766424655914, 35.04297611117363, 33.951428696513176, 35.673060566186905, 31.944391265511513, 34.01160754263401, 31.364581868052483, 35.1386047154665, 35.82438084483147, 33.094989255070686, 31.92890365421772, 32.18041826784611, 34.59807972609997, 34.05169835686684, 33.02281408011913, 34.81698840856552, 31.536095649003983, 31.04836033284664, 30.835936412215233, 31.921699106693268, 31.267600521445274, 32.09952162206173, 31.91895194351673, 32.46964119374752, 30.31790792942047, 32.07717244327068, 37.4636786878109, 33.81612744927406, 30.80950964987278, 31.62723281979561, 30.704552814364433, 36.844573855400085, 32.23224890232086, 34.57317963242531, 32.80435670912266, 35.7362589687109, 30.135856673121452, 32.15158259868622, 32.64626702666283, 32.088884338736534, 34.297375947237015, 38.97281661629677, 44.879757046699524, 35.82205668091774, 32.68130123615265, 32.563710018992424, 33.55746057629585, 31.41407284140587, 37.08560720086098, 41.19736263155937, 32.19874492287636, 28.599465399980545, 38.31084790825844, 33.73786661028862, 51.51353320479393, 34.430505216121674, 36.79938814043999, 50.462492644786835, 37.417657762765884, 36.245519906282425, 32.739430263638496, 36.200013905763626, 34.57999934256077, 30.905607998371124, 35.50501587986946, 48.14149585366249, 34.109856992959976, 48.2558713555336, 34.505732983350754, 46.45298993587494, 39.911376386880875, 30.935422599315643, 44.840728878974915, 45.11286452412605, 39.1098638176918, 36.62113764882088, 58.508724212646484, 47.4742711186409, 44.511335253715515, 34.79976136982441, 52.531485229730606, 78.69752180576324, 37.83968761563301, 34.392795383930206, 36.81873941421509, 40.87256616353989, 39.713593274354935, 52.78163084387779, 45.35614079236984, 24.77106337249279, 24.826153829693794, 24.75848577916622, 24.713195383548737, 24.536742970347404, 24.812175929546356, 24.727217838168144, 24.89924928545952, 24.731737345457077, 25.139327719807625, 24.679365754127502, 24.86295358836651, 24.65085755288601, 25.236652463674545, 25.32943993806839, 24.831959769129753, 24.77211056649685, 25.28516547381878, 25.029182270169258, 25.807374268770218, 25.37308418750763, 25.540039390325546, 25.018763452768326, 24.69574299454689, 25.834053173661232, 25.871545746922493, 26.568419486284256, 25.698361307382584, 25.266445368528366, 25.758897081017494, 25.64742736518383, 25.29337453842163, 26.76523432135582, 25.65953080356121, 26.21046470105648, 26.372122794389725, 25.78135623037815, 25.647473603487015, 26.4948867559433, 26.024787083268166, 27.902370736002922, 27.850248888134956, 28.473484754562378, 27.39073996245861, 26.319077536463737, 25.65372508764267, 27.60444474220276, 27.50273671746254, 25.89967279136181, 27.590979605913162], "epoch_time": [89.32183337211609, 87.62824296951294, 87.63359522819519, 87.70134162902832, 87.64800906181335, 87.7142436504364, 87.74012613296509, 87.63134360313416, 87.67676043510437, 87.71627712249756, 87.68215751647949, 87.72278165817261, 87.70317435264587, 87.72299242019653, 87.65691256523132, 87.6736671924591, 87.71334290504456, 87.7206552028656, 87.66278672218323, 87.71146297454834, 87.71941137313843, 87.80546998977661, 87.78434181213379, 87.69367265701294, 87.72733879089355, 87.79414772987366, 87.72692561149597, 87.78080177307129, 87.87460064888, 87.795161485672, 87.7206814289093, 87.74617862701416, 87.76935195922852, 87.71136403083801, 87.71017074584961, 87.86531090736389, 87.7406644821167, 87.79151558876038, 87.6966016292572, 87.69217562675476, 87.73412084579468, 87.76000595092773, 87.7449996471405, 87.63052940368652, 87.72126412391663, 87.71588945388794, 87.72056937217712, 87.71061897277832, 87.73324942588806, 87.69241452217102, 87.73314905166626, 87.76183915138245, 87.80602550506592, 87.78836512565613, 87.75451111793518, 87.77735161781311, 87.7295331954956, 87.79163980484009, 87.70074772834778, 87.70938539505005, 87.70319771766663, 87.74120998382568, 87.71211433410645, 87.75025987625122, 87.71132969856262, 87.70399522781372, 87.71943616867065, 87.74601101875305, 87.75643968582153, 87.75699830055237, 87.74259066581726, 87.72946834564209, 87.7400255203247, 87.70231294631958, 87.70541739463806, 87.6810245513916, 87.76742649078369, 87.82004523277283, 87.78051805496216, 87.77815675735474, 87.69344091415405, 87.76604104042053, 87.68956542015076, 87.70083260536194, 87.72284507751465, 87.71527004241943, 87.77000570297241, 87.76999545097351, 87.7628767490387, 87.70316672325134, 87.74732279777527, 87.76775979995728, 87.67497539520264, 87.59071612358093, 87.55082654953003, 87.49228405952454, 87.53424406051636, 87.55853033065796, 87.50949168205261, 87.52176356315613, 87.5669596195221, 87.57003021240234, 87.67324781417847, 87.56055331230164, 87.61001896858215, 87.65165162086487, 87.59809184074402, 87.58060050010681, 87.56597352027893, 87.64390063285828, 87.6124656200409, 87.58419728279114, 87.66627430915833, 87.7028021812439, 87.56580090522766, 87.63562345504761, 87.63485288619995, 87.62413954734802, 87.60864114761353, 87.62476301193237, 87.58352017402649, 87.58044171333313, 87.63521099090576, 87.58475542068481, 87.55084443092346, 87.5778501033783, 87.58465242385864, 87.53455972671509, 87.6157066822052, 87.57108211517334, 87.58046174049377, 87.54256319999695, 87.55916929244995, 87.59066700935364, 87.5364236831665, 87.50978302955627, 87.53097200393677, 87.54592633247375, 87.54368901252747, 87.65163040161133, 87.56178164482117, 87.55494999885559, 87.6477882862091, 87.61801791191101, 87.60280895233154, 87.5692629814148, 87.59168601036072, 87.59573078155518, 87.51040387153625, 87.6208245754242, 87.65482902526855, 87.56609773635864, 87.60144519805908, 87.62039756774902, 87.63922166824341, 87.60228753089905, 87.5527515411377, 87.5707848072052, 87.5308485031128, 87.58417129516602, 87.61869168281555, 87.59501719474792, 87.56393384933472, 87.58477687835693, 87.59478569030762, 87.59176063537598, 87.58588671684265, 87.58358955383301, 87.60891723632812, 87.62756752967834, 87.58754563331604, 87.62410163879395, 87.59030532836914, 87.55710029602051, 87.59838247299194, 87.58072543144226, 87.59448075294495, 87.54725360870361, 87.58180475234985, 87.58392453193665, 87.55441379547119, 87.54127740859985, 87.55829954147339, 87.59001016616821, 87.61831498146057, 87.61378860473633, 87.58313632011414, 87.560555934906, 87.56828927993774, 87.59408617019653, 87.57253909111023, 87.5495617389679, 87.58127045631409, 87.61512875556946, 87.57516860961914, 87.51338171958923, 87.53797817230225, 87.56397199630737, 87.54719758033752, 87.51296710968018]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr1e-05-wdecay10.0-eps1e-08-seed43.json <==
{"train_acc": [18.028, 30.384, 38.776, 44.404, 48.694, 52.242, 56.096, 59.146, 62.16, 64.458, 67.048, 69.302, 71.196, 73.096, 74.69, 76.132, 77.466, 78.832, 80.048, 80.982, 82.012, 82.734, 83.562, 84.206, 84.858, 85.624, 86.23, 86.814, 87.334, 87.808, 88.346, 88.598, 89.126, 89.324, 89.824, 90.214, 90.58, 90.86, 90.956, 91.372, 91.506, 91.678, 92.004, 92.018, 92.188, 92.528, 92.68, 92.71, 93.14, 92.956, 93.258, 93.03, 93.206, 93.466, 93.49, 93.628, 93.648, 93.778, 93.722, 93.682, 93.996, 93.762, 93.992, 94.256, 94.166, 94.288, 94.28, 94.278, 94.404, 94.304, 94.444, 94.476, 94.484, 94.4, 94.696, 94.824, 94.968, 95.27, 95.544, 95.484, 95.636, 95.546, 95.698, 95.686, 95.722, 96.024, 95.868, 96.114, 95.71, 95.788, 95.962, 96.198, 95.99, 96.098, 96.096, 96.106, 96.158, 96.204, 96.156, 96.242, 96.13, 96.134, 96.16, 96.022, 96.224, 96.092, 96.276, 96.244, 96.104, 96.21, 96.058, 96.076, 96.122, 96.072, 96.11, 95.968, 96.234, 96.146, 95.934, 96.084, 96.044, 96.3, 96.102, 96.032, 96.126, 96.14, 96.142, 96.348, 96.012, 96.066, 96.11, 96.05, 95.944, 95.9, 96.122, 96.18, 96.212, 96.128, 96.214, 95.868, 95.996, 95.996, 96.208, 95.766, 95.852, 96.318, 96.034, 96.05, 96.134, 95.992, 98.232, 98.906, 99.074, 99.082, 99.156, 99.29, 99.25, 99.376, 99.302, 99.326, 99.398, 99.424, 99.488, 99.458, 99.444, 99.466, 99.514, 99.558, 99.544, 99.516, 99.552, 99.534, 99.526, 99.53, 99.566, 99.54, 99.566, 99.526, 99.596, 99.552, 99.638, 99.582, 99.602, 99.604, 99.58, 99.696, 99.592, 99.562, 99.634, 99.572, 99.576, 99.64, 99.612, 99.646, 99.63, 99.65, 99.598, 99.634, 99.576, 99.614], "test_acc": [25.72, 36.88, 43.74, 47.46, 52.5, 54.39, 58.39, 61.32, 63.36, 65.44, 68.22, 69.08, 70.72, 71.54, 72.24, 74.61, 75.08, 76.82, 75.27, 77.83, 77.54, 78.09, 79.56, 77.77, 79.79, 81.23, 79.14, 80.2, 81.78, 81.75, 80.14, 83.7, 80.37, 80.08, 83.49, 84.04, 82.93, 85.17, 84.9, 84.32, 84.06, 79.74, 82.93, 85.39, 84.81, 84.71, 84.27, 84.59, 86.29, 85.24, 85.7, 86.57, 83.21, 86.49, 86.28, 86.45, 86.94, 84.84, 86.92, 85.15, 87.12, 86.83, 86.57, 86.63, 87.98, 88.44, 85.38, 86.14, 86.94, 89.05, 89.35, 86.98, 87.81, 88.32, 88.01, 86.83, 86.21, 89.14, 89.6, 89.2, 89.95, 90.27, 89.56, 90.12, 89.45, 89.16, 89.56, 89.42, 87.61, 89.85, 90.51, 89.47, 89.76, 89.52, 90.0, 89.67, 87.6, 88.97, 89.18, 89.77, 88.44, 89.75, 88.09, 89.91, 86.48, 88.48, 88.21, 86.86, 89.92, 89.64, 89.14, 89.13, 80.19, 88.8, 89.26, 89.94, 84.28, 83.88, 88.49, 84.92, 88.21, 80.31, 88.92, 85.78, 87.68, 89.36, 84.62, 82.58, 88.69, 87.27, 88.58, 85.76, 85.91, 81.85, 88.51, 84.76, 81.03, 85.93, 87.24, 85.18, 83.85, 88.25, 87.87, 83.39, 85.63, 87.65, 86.55, 86.31, 85.56, 83.67, 91.64, 91.78, 91.81, 91.62, 91.81, 91.75, 91.87, 91.76, 91.8, 91.89, 91.84, 91.31, 91.84, 91.63, 91.92, 91.88, 91.78, 91.73, 91.82, 92.05, 91.78, 91.69, 91.83, 91.49, 91.75, 91.75, 91.55, 91.45, 91.71, 91.43, 91.81, 91.71, 91.21, 91.47, 91.71, 91.36, 91.54, 91.33, 91.66, 91.21, 91.18, 91.76, 91.46, 91.52, 91.9, 90.98, 91.0, 91.44, 91.19, 91.08], "train_loss": [857.8301668167114, 730.1029176712036, 639.6267886161804, 587.6159825325012, 545.7834959030151, 510.3987867832184, 475.4263499379158, 445.17179721593857, 414.01937425136566, 388.1396378874779, 364.2947264909744, 342.2280424237251, 321.8470104932785, 303.543405354023, 287.3250589966774, 271.03529155254364, 258.1230797469616, 244.64360174536705, 233.07532301545143, 223.00172647833824, 213.28498089313507, 205.51048907637596, 196.3409829735756, 189.92223346233368, 183.2045204937458, 176.13973966240883, 169.67787486314774, 162.04984551668167, 158.5733397603035, 153.43373833596706, 147.1599760055542, 145.02289648354053, 139.32248124480247, 137.38409760594368, 131.6590093523264, 128.67357069253922, 124.61102406680584, 121.4616431593895, 120.90959657728672, 117.01731280982494, 115.57520025968552, 113.42658320069313, 111.49605698883533, 110.78143471479416, 109.01462940871716, 106.3438636213541, 105.59836934506893, 104.94681569933891, 101.11942666769028, 104.19855692982674, 100.07871772348881, 103.24235261976719, 101.43296095728874, 99.58385569602251, 100.92152537405491, 98.56239233911037, 99.76503923535347, 98.66367660462856, 98.41661187261343, 99.4394601881504, 97.14575685560703, 99.36505565047264, 96.98483867943287, 95.96319628506899, 96.4750809520483, 95.4446438997984, 96.6760620251298, 95.6502388715744, 95.487105473876, 95.98329599946737, 94.84999856352806, 94.30346077680588, 94.82529093325138, 95.15459317713976, 92.52003316581249, 93.29767896980047, 91.65388096868992, 87.32939702272415, 85.24219140410423, 85.96735067665577, 84.33402616530657, 84.72151535749435, 82.30367370694876, 83.49461188912392, 82.80613783746958, 79.64114171266556, 80.68862327933311, 78.58599796891212, 82.30053824931383, 81.75396705418825, 79.97966358065605, 76.80931624770164, 79.51122917979956, 78.21604868769646, 78.49237804114819, 77.98937137424946, 77.56861256808043, 77.3264342173934, 77.48628647625446, 77.2432099506259, 78.54869317263365, 77.47559443116188, 77.16740928590298, 78.44018147140741, 77.2147963270545, 78.10434997826815, 76.6939696520567, 76.6966747045517, 76.97937110066414, 76.18331083655357, 78.23522539436817, 77.49564255774021, 77.21368848532438, 78.13370700925589, 77.7614311799407, 78.89075589925051, 76.71913956850767, 77.52831012755632, 79.67103756964207, 78.29095048457384, 78.44467979669571, 76.09426629543304, 77.69338844716549, 78.26362995803356, 78.10046221315861, 77.34817852824926, 77.87697421014309, 75.97248264402151, 78.57977797836065, 78.69812449812889, 78.33375684916973, 79.06246527284384, 79.73080829530954, 80.44967868179083, 77.70860566943884, 77.87376026809216, 76.87411051243544, 77.99719270318747, 77.53718297183514, 80.00375375151634, 78.70746332406998, 79.90133838355541, 77.75814812630415, 82.54218805581331, 80.66332317888737, 76.87539885938168, 78.97681853920221, 78.40942585468292, 78.21194890141487, 79.80749839544296, 56.62879641354084, 49.4739898070693, 47.35017100721598, 47.43426416814327, 46.242311112582684, 44.55554973334074, 45.013009153306484, 43.505502827465534, 43.44141735136509, 43.449825547635555, 42.5567712187767, 42.259015791118145, 41.562429055571556, 41.25275357067585, 41.09889184683561, 40.70961581170559, 40.288950584828854, 39.65980327129364, 39.59496705234051, 40.00687284767628, 38.676368579268456, 39.072989881038666, 39.06771480292082, 38.81181259453297, 38.34533519297838, 38.450746200978756, 37.9776626676321, 38.21977658569813, 37.90466529875994, 37.86965998262167, 36.88646541535854, 37.607482224702835, 37.03143090009689, 37.09950536489487, 36.98817080259323, 36.20010972768068, 37.32319504767656, 37.154382050037384, 36.559937953948975, 36.679227106273174, 36.77189189195633, 36.173394314944744, 36.43562977015972, 36.08386122435331, 35.93327110260725, 35.73994364589453, 36.31548758596182, 35.730377584695816, 36.47796502709389, 36.158813051879406], "test_loss": [157.87389516830444, 133.1152926683426, 119.32723379135132, 110.64766561985016, 102.1412113904953, 97.83069801330566, 90.37985283136368, 85.0236006975174, 80.18223083019257, 77.36561757326126, 71.89821034669876, 69.24015527963638, 65.57901775836945, 63.40662753582001, 62.803546130657196, 58.48872062563896, 56.30259823799133, 53.83642914891243, 56.831388503313065, 52.19602453708649, 53.59846478700638, 52.159600496292114, 47.695227801799774, 52.82182514667511, 47.63339528441429, 44.498356729745865, 49.13734421133995, 47.19107046723366, 43.04192012548447, 44.182920306921005, 47.33246624469757, 39.977808624506, 49.02282902598381, 51.43162700533867, 39.63361705839634, 39.721979200839996, 42.32105132937431, 37.31975111365318, 37.45371870696545, 40.70473535358906, 40.04413715004921, 52.67632147669792, 43.24995410442352, 36.88965019583702, 38.61658278107643, 39.82793164253235, 39.44777253270149, 40.50512418150902, 35.503589034080505, 39.021693021059036, 38.235212445259094, 35.34389790892601, 43.94098857045174, 36.60798332095146, 35.72143915295601, 36.1741209179163, 35.73030349612236, 40.70609027147293, 36.07378675043583, 39.66673642396927, 35.73788991570473, 36.09652537107468, 37.300083100795746, 37.2677341401577, 33.86652058362961, 31.810109332203865, 40.584338784217834, 38.04442921280861, 36.72540074586868, 31.579296693205833, 31.123165771365166, 37.044842571020126, 35.55279624462128, 33.8769905269146, 34.279517725110054, 38.159484058618546, 39.928577572107315, 32.31426052749157, 31.629105001688004, 31.37614594399929, 29.94245173037052, 29.206524953246117, 31.714680895209312, 30.212373301386833, 30.784796863794327, 32.18630464375019, 31.423465222120285, 31.173817947506905, 36.59052845835686, 30.803386986255646, 28.880740776658058, 31.750728517770767, 30.46486333012581, 30.959097281098366, 30.789229601621628, 31.414190024137497, 35.63592095673084, 33.091269701719284, 32.06957705318928, 30.93901950120926, 34.94705069065094, 31.091333523392677, 34.4137607216835, 30.0270007699728, 39.65239781141281, 33.65903867781162, 34.25512307882309, 38.645925521850586, 29.785488098859787, 31.132531866431236, 31.86945889890194, 32.46841061115265, 56.56531250476837, 33.12469896674156, 32.42746350169182, 30.052069529891014, 44.52053806185722, 45.43874177336693, 33.1625591814518, 42.93842515349388, 34.38048282265663, 54.6290807723999, 32.37552107870579, 41.18152830004692, 36.57837036252022, 31.882030874490738, 44.02389852702618, 51.540697276592255, 32.70396776497364, 36.92491456866264, 32.87709242105484, 42.03734713792801, 40.32254630327225, 51.97456994652748, 33.9574453830719, 44.64898559451103, 54.53069716691971, 41.47930580377579, 36.84769731760025, 43.17570258677006, 45.247010588645935, 34.56220714747906, 35.78429214656353, 48.204072922468185, 41.59594324231148, 37.213253170251846, 38.40919080376625, 40.06522250175476, 41.64887982606888, 47.05679604411125, 25.102809727191925, 24.809874773025513, 24.759019002318382, 25.347527742385864, 25.12518320977688, 25.265908047556877, 24.905702114105225, 25.224239498376846, 25.107192918658257, 25.570319429039955, 25.211227893829346, 25.995590701699257, 25.368859961628914, 25.5046453922987, 25.082069143652916, 25.074043542146683, 25.676823034882545, 25.650457799434662, 25.56537114083767, 25.0920517295599, 25.13034076988697, 25.69777263700962, 25.19901129603386, 25.691522628068924, 25.74510908126831, 25.685323983430862, 26.070806235074997, 26.15710198879242, 26.050427705049515, 26.874264657497406, 25.833362936973572, 25.812144964933395, 27.038197711110115, 26.362501621246338, 26.05812656879425, 26.470686316490173, 26.41328826546669, 27.51132719218731, 26.185845628380775, 26.995473578572273, 27.07629846036434, 26.13279603421688, 26.575103759765625, 26.65277563035488, 25.947407588362694, 27.830939561128616, 28.066130623221397, 26.89850562810898, 27.869465440511703, 28.193501248955727], "epoch_time": [47.217366218566895, 44.71196746826172, 44.664602279663086, 44.61434316635132, 44.78833842277527, 44.632179975509644, 44.84337019920349, 44.69154214859009, 44.69219660758972, 44.77161502838135, 44.76929545402527, 44.58817005157471, 44.58735942840576, 44.86978626251221, 44.755613803863525, 44.65939903259277, 44.79223704338074, 44.78974199295044, 44.7511682510376, 44.731783866882324, 44.52999401092529, 44.798222064971924, 44.798770904541016, 44.59035277366638, 44.82692766189575, 44.75248718261719, 44.74023652076721, 44.756558895111084, 44.77029895782471, 44.69889974594116, 44.65486240386963, 44.69951057434082, 44.658193588256836, 44.661067962646484, 44.75228786468506, 44.72127079963684, 44.71061682701111, 44.656007528305054, 44.69216227531433, 44.673423528671265, 44.76122999191284, 44.65985369682312, 44.647051095962524, 44.748637676239014, 44.775131702423096, 44.73025918006897, 44.67980623245239, 44.89446258544922, 44.61236643791199, 44.82626748085022, 44.61533045768738, 44.73362970352173, 44.67458152770996, 44.642446994781494, 44.76994204521179, 44.56334710121155, 44.86171340942383, 44.55594563484192, 44.69381022453308, 44.72256112098694, 44.76142191886902, 44.75667452812195, 44.7949104309082, 44.68071365356445, 44.53885817527771, 44.82729697227478, 44.75286865234375, 44.68640995025635, 44.70321726799011, 44.69330978393555, 44.736379623413086, 44.74683237075806, 44.80994963645935, 44.84120535850525, 44.75954866409302, 44.81027364730835, 44.72530817985535, 44.91379523277283, 44.769978523254395, 44.82041645050049, 44.62585234642029, 44.693323850631714, 44.57004380226135, 44.83910250663757, 44.767929553985596, 44.52576947212219, 44.76124429702759, 44.64311408996582, 44.63348698616028, 45.04507374763489, 44.697378635406494, 44.59549641609192, 44.64040684700012, 44.71931982040405, 44.64984965324402, 44.61818075180054, 44.79877018928528, 44.571444511413574, 44.72873020172119, 44.61060428619385, 44.71964240074158, 45.03896236419678, 44.677695989608765, 44.765305280685425, 44.57952690124512, 44.64698052406311, 44.79956007003784, 44.68557357788086, 44.66953802108765, 44.55657148361206, 44.65341138839722, 44.734349727630615, 44.634594202041626, 44.59220290184021, 44.787545919418335, 44.73800730705261, 44.7600622177124, 44.73324537277222, 44.743549823760986, 44.8323438167572, 44.76917243003845, 44.78913688659668, 44.709726333618164, 44.64665961265564, 44.654104471206665, 44.56183195114136, 44.67691159248352, 44.72471022605896, 44.621448278427124, 44.67923617362976, 44.76045346260071, 44.87733554840088, 44.78426790237427, 44.633960008621216, 44.63614082336426, 44.503052949905396, 44.698638677597046, 44.59579825401306, 44.801029682159424, 44.70373177528381, 44.58039116859436, 44.749863386154175, 44.73851299285889, 44.829153299331665, 44.742202043533325, 44.691019773483276, 44.80159664154053, 44.724650621414185, 44.73915147781372, 44.62484097480774, 44.55497646331787, 44.713817834854126, 44.71598482131958, 44.57812833786011, 44.846545457839966, 44.61743450164795, 44.739354372024536, 44.67432451248169, 44.78834295272827, 44.81141138076782, 44.79241442680359, 44.78593921661377, 44.722060680389404, 44.737929821014404, 44.801114559173584, 44.763163566589355, 44.705323934555054, 44.792946338653564, 44.79133343696594, 44.66106152534485, 44.74840474128723, 44.856184005737305, 44.83210206031799, 44.6159405708313, 44.835251808166504, 44.77600383758545, 44.675978660583496, 44.63401794433594, 44.7978298664093, 44.681480884552, 44.60891008377075, 44.728363275527954, 44.777188301086426, 44.73071050643921, 44.647194623947144, 44.74774527549744, 44.63374161720276, 44.66650342941284, 44.65676259994507, 44.885037422180176, 44.68628191947937, 44.693408727645874, 44.859036684036255, 44.67549920082092, 44.66205549240112, 44.49729800224304, 44.56176805496216, 44.66760301589966, 44.832154989242554, 44.68690538406372]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr1e-05-wdecay10.0-eps1e-08-seed44.json <==
{"train_acc": [17.156, 30.02, 37.554, 43.592, 48.224, 52.15, 55.942, 58.998, 61.72, 64.556, 66.35, 68.71, 70.566, 72.566, 73.812, 75.652, 76.968, 78.358, 79.732, 80.672, 81.692, 82.672, 83.46, 84.088, 84.936, 85.49, 86.12, 86.55, 87.33, 87.812, 88.104, 88.562, 89.116, 89.496, 89.992, 90.126, 90.7, 91.036, 91.004, 91.25, 91.488, 91.588, 92.104, 91.926, 92.394, 92.464, 92.67, 92.66, 92.882, 93.022, 93.21, 92.958, 93.21, 93.464, 93.146, 93.678, 93.672, 93.58, 93.92, 93.988, 93.92, 93.822, 94.218, 94.19, 94.272, 94.304, 94.3, 94.284, 94.352, 94.454, 94.594, 94.606, 94.36, 94.526, 94.762, 94.674, 94.956, 95.274, 95.378, 95.496, 95.484, 95.82, 95.686, 95.914, 95.79, 95.752, 95.764, 96.076, 95.832, 96.08, 96.1, 96.022, 95.95, 96.294, 96.092, 96.118, 96.288, 96.24, 96.004, 96.186, 95.994, 96.202, 96.254, 96.312, 96.124, 96.16, 96.198, 96.214, 96.062, 96.312, 96.062, 96.242, 95.992, 96.196, 96.154, 96.142, 96.044, 96.134, 96.272, 95.98, 96.148, 96.226, 96.104, 96.124, 96.036, 96.246, 96.164, 95.95, 95.986, 96.192, 95.96, 96.258, 96.098, 95.92, 96.218, 95.942, 96.1, 96.114, 96.032, 95.944, 96.178, 96.016, 95.976, 95.98, 95.906, 95.852, 96.128, 95.924, 96.208, 95.964, 98.218, 98.812, 98.896, 99.112, 99.204, 99.164, 99.272, 99.278, 99.332, 99.386, 99.438, 99.346, 99.474, 99.446, 99.394, 99.464, 99.408, 99.466, 99.476, 99.492, 99.554, 99.5, 99.534, 99.524, 99.536, 99.484, 99.61, 99.54, 99.574, 99.544, 99.61, 99.552, 99.566, 99.604, 99.56, 99.602, 99.584, 99.598, 99.552, 99.588, 99.612, 99.592, 99.604, 99.562, 99.636, 99.594, 99.64, 99.534, 99.646, 99.624], "test_acc": [23.13, 35.47, 41.01, 47.05, 51.53, 53.93, 58.34, 61.54, 62.82, 64.51, 66.87, 68.84, 70.98, 70.4, 72.4, 73.18, 76.48, 77.01, 77.3, 76.7, 77.65, 78.57, 78.33, 80.64, 81.07, 79.38, 79.11, 79.88, 82.09, 81.62, 81.42, 82.14, 81.29, 83.37, 82.31, 82.36, 83.22, 83.43, 84.34, 83.83, 83.91, 84.35, 82.32, 84.03, 85.52, 83.71, 86.0, 84.03, 85.97, 84.39, 85.0, 87.57, 86.18, 83.35, 86.21, 85.85, 86.38, 85.9, 86.26, 85.27, 86.27, 87.29, 88.49, 87.43, 87.95, 87.53, 88.85, 86.49, 88.32, 87.74, 87.31, 88.19, 86.97, 86.28, 89.0, 88.45, 88.34, 88.64, 87.91, 88.65, 89.08, 88.9, 89.32, 86.96, 88.95, 89.85, 89.17, 88.41, 87.96, 89.46, 90.04, 88.32, 90.05, 89.46, 88.66, 89.86, 88.77, 87.45, 88.04, 89.12, 88.6, 89.14, 86.62, 87.99, 88.64, 89.31, 90.02, 89.15, 89.38, 89.19, 87.55, 87.42, 86.99, 87.13, 88.05, 88.34, 87.18, 86.66, 85.7, 86.59, 87.34, 87.42, 83.37, 87.94, 88.32, 87.23, 88.62, 84.48, 85.34, 84.74, 88.48, 87.44, 85.2, 83.35, 89.22, 88.11, 85.2, 85.16, 86.01, 80.48, 87.18, 88.02, 84.35, 87.0, 84.74, 87.31, 79.23, 88.07, 86.45, 85.78, 92.1, 92.26, 92.33, 92.29, 92.34, 92.08, 92.12, 92.32, 92.12, 91.91, 92.03, 91.97, 92.16, 92.14, 91.9, 92.15, 92.17, 92.27, 91.91, 92.03, 92.21, 92.08, 92.1, 91.71, 92.08, 92.06, 92.14, 91.97, 91.83, 92.18, 91.94, 91.77, 91.77, 91.58, 91.17, 92.0, 91.83, 91.8, 91.82, 91.78, 91.75, 91.43, 91.68, 91.46, 91.3, 91.16, 91.28, 91.2, 91.19, 91.67], "train_loss": [875.8045555353165, 735.7020215988159, 652.6076761484146, 595.6870819330215, 550.2994043827057, 512.7695459723473, 477.1223114132881, 446.1122885942459, 418.11923229694366, 389.9333795309067, 371.46237802505493, 349.8499181866646, 330.5766633152962, 310.15012323856354, 296.7265168428421, 278.1306169331074, 264.5944441854954, 250.26958099007607, 239.29027357697487, 227.20164906978607, 217.19016587734222, 207.62868830561638, 199.82073324918747, 192.595402687788, 184.9229281246662, 177.12474085390568, 170.52078759670258, 166.3260715007782, 158.4754607528448, 152.09825329482555, 149.19317288696766, 145.397461399436, 140.46331143379211, 135.84463055431843, 131.71387992799282, 128.9285042732954, 124.22941440343857, 121.06757272779942, 121.08401826024055, 119.37603265047073, 115.30968822538853, 115.02358394861221, 110.43881642818451, 112.03676229715347, 108.54489248991013, 106.919329226017, 105.72379072010517, 105.15169666707516, 103.86351684480906, 102.65305960178375, 101.50187143683434, 102.58108787238598, 101.91379164159298, 100.57838410139084, 102.5354756116867, 98.34277111291885, 98.67141649127007, 100.16835904121399, 96.7391403093934, 97.27322454750538, 97.67402721941471, 98.54902623593807, 95.1324001327157, 96.34618873894215, 95.90845736861229, 95.33672927320004, 95.40135596692562, 95.91895714402199, 94.66386307030916, 94.93304587900639, 93.81266398727894, 93.48959648609161, 95.57817620038986, 95.02631521224976, 92.75500366091728, 94.75004537403584, 90.71915962547064, 88.62370981276035, 86.68827679008245, 85.02008053660393, 85.37227042764425, 81.3100261464715, 83.50704931467772, 81.06555940210819, 82.25218979269266, 82.28155273199081, 81.51704143732786, 79.0571773275733, 81.33598475903273, 78.38842882961035, 78.17544105648994, 79.33206924796104, 79.21891151368618, 76.22355934232473, 77.81978419423103, 77.79714294523001, 76.95939866453409, 76.94595947861671, 78.71631042659283, 76.48116227984428, 79.10726753622293, 76.4392397776246, 76.3624242991209, 75.71167205274105, 77.3732556477189, 78.20501805096865, 77.62265614420176, 76.53909581899643, 78.79838170856237, 77.09799280762672, 78.51634859293699, 76.76371122896671, 78.93634034693241, 77.75625492632389, 78.33291623741388, 78.29694794863462, 79.04265728592873, 78.41693510860205, 77.42849837243557, 79.56601817905903, 78.34483160078526, 77.24235586076975, 78.21765759587288, 78.03888273984194, 79.02844119817019, 76.98423252254725, 77.97763109207153, 79.63330093026161, 80.06884218007326, 77.19641975313425, 79.63811719417572, 77.25689382106066, 78.38265150785446, 78.97704015672207, 77.19537433981895, 79.36975572258234, 78.36572550982237, 78.69142986834049, 79.43782333284616, 79.87319400906563, 77.99445955455303, 79.39670027792454, 79.14522156864405, 79.61574758589268, 80.87003783136606, 81.52199932187796, 78.78326219320297, 80.45338916778564, 77.87910877168179, 80.07634307444096, 56.961910746991634, 50.695773616433144, 49.53443230688572, 47.60007969290018, 46.339120984077454, 46.11029722541571, 45.143968872725964, 44.91785477846861, 44.1475505977869, 43.48695266246796, 42.47974966466427, 43.12851865589619, 41.7499283850193, 41.81797005981207, 41.65040307492018, 41.262750543653965, 41.074821434915066, 40.6559349745512, 40.363846734166145, 40.1034714281559, 39.702906370162964, 39.74089314043522, 39.07748695462942, 39.23483221232891, 39.174177035689354, 38.876677110791206, 38.00324250012636, 38.566015899181366, 38.25023402273655, 38.449518248438835, 37.642969869077206, 37.51181551069021, 38.01347063481808, 37.427588410675526, 37.450615383684635, 37.22437854856253, 37.216275461018085, 37.137407690286636, 37.22789738327265, 37.00289562344551, 36.59577373415232, 36.95025411993265, 36.32133749127388, 37.099571242928505, 36.3164294809103, 36.54994338750839, 36.04440461844206, 36.72458454966545, 36.00347853451967, 36.015785202383995], "test_loss": [160.41153407096863, 135.8615641593933, 124.00513887405396, 111.39447355270386, 103.6203818321228, 99.66029500961304, 91.43934673070908, 85.83121418952942, 82.24416846036911, 79.12529671192169, 73.94243216514587, 70.09143996238708, 66.00315815210342, 66.73520714044571, 62.7955664396286, 61.252415895462036, 54.908720940351486, 53.16501501202583, 53.54530781507492, 54.24331784248352, 51.27184382081032, 49.99490079283714, 50.84926250576973, 45.722937643527985, 44.7981389015913, 48.59121233224869, 49.356070160865784, 48.56397795677185, 43.10523356497288, 43.96692214906216, 44.9775967001915, 43.402563720941544, 46.286465138196945, 41.71718472242355, 42.82548213005066, 43.97779420018196, 42.50481382012367, 40.653523445129395, 39.511938974261284, 41.66075336933136, 40.37349849939346, 39.74932220578194, 44.25947421789169, 40.30675396323204, 37.92926427721977, 40.379066333174706, 35.83429564535618, 41.238040059804916, 36.835560739040375, 41.39319920539856, 38.17876896262169, 33.49630683660507, 36.17946183681488, 45.21090576052666, 37.20548474788666, 38.33444881439209, 36.976943373680115, 38.1305847465992, 37.54367518424988, 39.32194468379021, 38.47547668218613, 35.8463793694973, 31.916419714689255, 34.9567249417305, 32.906436428427696, 35.15223300457001, 31.786397144198418, 37.67770805954933, 33.54678235948086, 34.51031091809273, 36.52808238565922, 33.8900692909956, 36.58915427327156, 38.78662505745888, 31.791593372821808, 33.09049496054649, 34.52417865395546, 33.476535469293594, 35.562164321541786, 33.057869255542755, 31.71834622323513, 32.26953074336052, 32.01926450431347, 38.55968537926674, 33.056917145848274, 30.460829079151154, 32.218927547335625, 34.296255350112915, 34.46766495704651, 31.70195208489895, 30.295138329267502, 34.32358264923096, 30.63999269902706, 30.931401044130325, 32.68835824728012, 29.96057866513729, 34.272064462304115, 36.52265791594982, 34.84788416326046, 32.031033128499985, 33.934734880924225, 32.84950989484787, 37.22562462091446, 34.33605769276619, 33.425744757056236, 31.643940344452858, 29.42486797273159, 31.96342423558235, 30.883487433195114, 31.637191608548164, 36.08681216835976, 36.19896745681763, 37.256073743104935, 38.06967553496361, 35.477310463786125, 34.018362775444984, 36.18441405892372, 39.04358920454979, 41.8088404238224, 37.43529516458511, 36.83635574579239, 36.613543063402176, 47.244523882865906, 34.36986601352692, 34.24008426070213, 36.75265148282051, 33.18407343327999, 44.845851331949234, 41.48948848247528, 43.890369802713394, 33.26366260647774, 36.457941710948944, 42.97060099244118, 47.57197919487953, 31.867499351501465, 34.760479137301445, 42.86077845096588, 43.10032078623772, 41.34497119486332, 56.70230293273926, 37.144525572657585, 34.822912253439426, 44.64159804582596, 37.187150835990906, 44.00650489330292, 35.97565698623657, 59.51191395521164, 34.24403873085976, 39.46967417001724, 40.5205942094326, 24.35569715499878, 24.502768352627754, 24.009847536683083, 23.905809119343758, 24.075582295656204, 24.440797120332718, 24.552327200770378, 24.067354023456573, 24.71485435962677, 25.14367438852787, 24.489680275321007, 24.77693299949169, 24.686638966202736, 24.323200836777687, 25.03077419102192, 24.742013961076736, 24.735393151640892, 24.372713536024094, 25.06391842663288, 24.87232695519924, 24.221081107854843, 24.78585758805275, 24.54844319820404, 25.475232884287834, 24.833503738045692, 24.817611560225487, 24.586950346827507, 24.953510344028473, 25.001941964030266, 24.93989983201027, 25.24339234828949, 25.844031125307083, 25.633016631007195, 26.550754234194756, 27.302342638373375, 25.039525821805, 25.619644358754158, 25.474919721484184, 25.692317575216293, 26.08141554892063, 25.362876132130623, 26.897269025444984, 25.86661484837532, 26.465200781822205, 27.490837648510933, 27.538278087973595, 27.085414484143257, 26.974077597260475, 27.07952058315277, 26.325105756521225], "epoch_time": [89.40879917144775, 87.71612668037415, 87.65807485580444, 87.74687814712524, 87.7628984451294, 87.77915167808533, 87.78574228286743, 87.70579957962036, 87.74282050132751, 87.76019883155823, 87.7382185459137, 87.74346232414246, 87.70933175086975, 87.73378205299377, 87.72812628746033, 87.75254082679749, 87.75289011001587, 87.70813655853271, 87.68461275100708, 87.75022768974304, 87.71584439277649, 87.78142380714417, 87.78050875663757, 87.80862236022949, 87.71348977088928, 87.77143383026123, 87.72951936721802, 87.71813821792603, 87.73595881462097, 87.75325679779053, 87.7790355682373, 87.75303220748901, 87.75617146492004, 87.75477647781372, 87.72638249397278, 87.7163896560669, 87.73344349861145, 87.71672463417053, 87.72886896133423, 87.75650572776794, 87.75055360794067, 87.73872065544128, 87.71997570991516, 87.74672436714172, 87.79775094985962, 87.7646427154541, 87.78171467781067, 87.7571222782135, 87.7699408531189, 87.76777839660645, 87.74428343772888, 87.74154877662659, 87.74954462051392, 87.74671792984009, 87.7230806350708, 87.6991491317749, 87.7579894065857, 87.73934435844421, 87.69935607910156, 87.75071263313293, 87.77194595336914, 87.75793290138245, 87.79858183860779, 87.8086609840393, 87.72774386405945, 87.71254444122314, 87.79396390914917, 87.6968743801117, 87.71855854988098, 87.73023509979248, 87.73987174034119, 87.76791167259216, 87.7683539390564, 87.71758675575256, 87.69856429100037, 87.71380567550659, 87.6999568939209, 87.74197816848755, 87.7323477268219, 87.77802753448486, 87.83024096488953, 87.74669241905212, 87.71115136146545, 87.79891562461853, 87.77511501312256, 87.71935701370239, 87.70770502090454, 87.73766088485718, 87.75072836875916, 87.78016400337219, 87.73538041114807, 87.75858616828918, 87.76917433738708, 87.8175299167633, 87.77447700500488, 87.7593765258789, 87.7444908618927, 87.76924395561218, 87.72167658805847, 87.73931789398193, 87.70715928077698, 87.75567865371704, 87.7655348777771, 87.74552798271179, 87.7617838382721, 87.79864954948425, 87.73790717124939, 87.77204489707947, 87.75138592720032, 87.76779317855835, 87.75086855888367, 87.71773338317871, 87.77728152275085, 87.78353381156921, 87.75160598754883, 87.7188024520874, 87.74776363372803, 87.74831342697144, 87.69392919540405, 87.74464011192322, 87.76266813278198, 87.70245242118835, 87.75489330291748, 87.72943758964539, 87.75446605682373, 87.79535746574402, 87.78123259544373, 87.7354326248169, 87.73553204536438, 87.70093417167664, 87.78956484794617, 87.75528287887573, 87.75285267829895, 87.73586082458496, 87.81123900413513, 87.75780987739563, 87.77177047729492, 87.70280337333679, 87.73603701591492, 87.7795147895813, 87.75039672851562, 87.74301505088806, 87.72525954246521, 87.69825339317322, 87.76651811599731, 87.76642847061157, 87.76945495605469, 87.80552124977112, 87.77077102661133, 87.75233387947083, 87.75663924217224, 87.7497148513794, 87.7950804233551, 87.76652431488037, 87.80205726623535, 87.79037141799927, 87.76433658599854, 87.7619857788086, 87.7344720363617, 87.7507336139679, 87.7316415309906, 87.79647827148438, 87.75391173362732, 87.75019359588623, 87.72621321678162, 87.77337098121643, 87.75046110153198, 87.73978161811829, 87.76922917366028, 87.74587798118591, 87.7545895576477, 87.72906303405762, 87.7431583404541, 87.7614324092865, 87.78916835784912, 87.75297594070435, 87.81759667396545, 87.8026614189148, 87.78871273994446, 87.78424644470215, 87.74392175674438, 87.77581691741943, 87.80072212219238, 87.75183701515198, 87.71480917930603, 87.73644590377808, 87.78629779815674, 87.75286960601807, 87.74302005767822, 87.77681684494019, 87.72238039970398, 87.77332305908203, 87.74816751480103, 87.75279545783997, 87.76891279220581, 87.74010610580444, 87.7839720249176, 87.78848791122437, 87.76867866516113, 87.78739023208618]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr1e-06-wdecay100.00000000000001-eps1e-08-seed42.json <==
{"train_acc": [10.946, 16.012, 18.522, 21.792, 24.774, 27.266, 29.54, 32.126, 33.87, 35.82, 37.368, 38.578, 39.788, 41.062, 42.252, 42.798, 44.364, 45.1, 46.564, 47.5, 48.766, 49.808, 50.846, 51.732, 52.818, 53.702, 54.686, 55.192, 56.248, 56.938, 57.826, 58.704, 59.236, 60.108, 60.676, 61.622, 62.43, 62.904, 63.386, 64.092, 64.788, 65.352, 65.91, 66.412, 67.134, 67.454, 67.708, 68.258, 68.922, 69.418, 69.792, 70.326, 70.478, 71.174, 71.342, 71.972, 72.022, 72.608, 72.876, 73.124, 73.408, 73.524, 73.796, 74.086, 73.896, 73.908, 73.68, 73.59, 73.424, 73.228, 72.834, 72.434, 72.322, 71.882, 71.978, 71.494, 71.492, 71.19, 71.16, 71.084, 70.772, 70.594, 70.286, 70.014, 69.886, 69.352, 69.292, 68.846, 68.486, 68.086, 67.57, 67.108, 66.492, 66.16, 65.34, 64.922, 64.58, 63.756, 63.282, 62.772, 62.368, 61.656, 61.096, 60.554, 60.052, 59.416, 58.994, 58.532, 57.758, 57.002, 56.432, 55.99, 55.318, 54.628, 54.084, 53.496, 52.416, 51.728, 50.82, 50.368, 49.214, 48.31, 47.1, 45.784, 44.544, 42.962, 41.152, 39.178, 37.238, 35.736, 34.724, 34.076, 33.302, 32.538, 30.722, 26.97, 25.036, 24.64, 24.174, 23.982, 23.766, 23.396, 23.068, 22.692, 21.948, 21.112, 19.876, 18.926, 18.412, 18.244, 18.204, 18.25, 18.204, 18.168, 18.202, 18.194, 18.148, 18.15, 18.204, 18.21, 18.186, 18.208, 18.122, 18.198, 18.188, 18.174, 18.156, 18.15, 18.178, 18.174, 18.134, 18.22, 18.172, 18.146, 18.142, 18.106, 18.09, 18.118, 18.104, 18.13, 18.086, 18.13, 18.154, 18.06, 18.08, 18.1, 18.042, 18.098, 18.06, 18.014, 18.014, 17.998, 18.036, 18.04, 18.048, 18.052, 18.06, 18.076, 18.014, 18.028], "test_acc": [14.51, 15.6, 18.63, 22.77, 25.43, 28.94, 30.69, 33.07, 35.44, 37.05, 38.37, 40.05, 41.0, 42.48, 43.82, 44.89, 46.18, 46.76, 48.02, 48.53, 49.98, 51.21, 51.97, 52.5, 53.6, 54.25, 55.02, 56.27, 57.27, 57.32, 58.41, 59.48, 60.33, 60.94, 61.53, 62.3, 62.23, 63.35, 63.76, 64.04, 63.68, 64.64, 65.5, 66.43, 65.95, 67.08, 67.02, 67.73, 67.3, 67.99, 66.88, 68.46, 68.36, 68.83, 69.18, 69.73, 68.94, 70.55, 70.48, 70.51, 70.91, 70.53, 71.21, 70.84, 71.02, 70.48, 71.0, 69.98, 71.73, 70.71, 71.09, 69.13, 69.58, 70.69, 69.22, 70.02, 69.38, 68.2, 68.96, 65.03, 69.38, 67.31, 68.32, 70.36, 68.71, 68.57, 68.85, 68.42, 67.77, 64.31, 66.07, 66.4, 64.08, 63.06, 63.34, 63.74, 62.79, 60.61, 62.7, 62.5, 58.96, 58.04, 59.53, 60.38, 59.06, 55.0, 58.7, 55.64, 56.39, 56.99, 54.22, 56.09, 54.43, 54.56, 54.13, 52.71, 52.25, 49.45, 50.09, 48.29, 47.29, 43.17, 47.65, 45.9, 44.52, 37.53, 37.76, 38.28, 36.97, 36.69, 35.16, 34.36, 33.52, 32.91, 30.03, 25.47, 24.84, 23.86, 24.3, 24.16, 23.96, 23.82, 23.93, 23.06, 22.48, 21.78, 20.26, 19.04, 18.58, 18.38, 18.46, 18.5, 18.49, 18.46, 18.43, 18.45, 18.45, 18.45, 18.47, 18.44, 18.41, 18.42, 18.46, 18.39, 18.42, 18.35, 18.33, 18.43, 18.38, 18.38, 18.39, 18.34, 18.46, 18.42, 18.41, 18.37, 18.41, 18.37, 18.37, 18.44, 18.45, 18.37, 18.32, 18.36, 18.44, 18.37, 18.37, 18.33, 18.34, 18.34, 18.3, 18.29, 18.3, 18.32, 18.32, 18.31, 18.29, 18.27, 18.37, 18.31], "train_loss": [924.5208735466003, 884.5007748603821, 855.2109735012054, 821.6001509428024, 788.7784875631332, 762.2660728693008, 738.5771508216858, 714.1224384307861, 692.8483105897903, 674.1477724313736, 658.1510818004608, 642.7754737138748, 631.4870067834854, 621.2575199604034, 611.7231570482254, 602.893833398819, 594.0112801790237, 586.4947866201401, 577.462492108345, 570.3861342668533, 563.0073314905167, 554.8452287912369, 549.3597220182419, 543.4545245170593, 537.4482234716415, 532.4804626703262, 527.9263879060745, 524.7809247970581, 519.0360947847366, 515.8219548463821, 511.54660952091217, 509.04071140289307, 506.49580776691437, 502.3146638870239, 500.6661676168442, 497.3195575475693, 494.93722009658813, 493.6834924221039, 492.0849424600601, 490.4003497362137, 488.87210416793823, 487.93590891361237, 486.449254989624, 485.3074712753296, 484.20765578746796, 485.03908479213715, 485.5417721271515, 484.6978203058243, 485.0232104063034, 485.48804092407227, 486.15902304649353, 486.2751045227051, 487.9667273759842, 488.2516659498215, 490.67203760147095, 491.9535517692566, 494.45550215244293, 495.35808312892914, 497.6653114557266, 500.61310636997223, 503.61658561229706, 506.9356871843338, 509.96419191360474, 513.2824201583862, 519.57650578022, 525.0883822441101, 531.9607751369476, 539.0684859752655, 547.0645672082901, 554.8507577180862, 562.869278550148, 570.2500606775284, 577.9594480991364, 585.4114342927933, 591.6325793266296, 599.5805386304855, 605.3419297933578, 611.9842718839645, 618.566316485405, 624.776652097702, 631.1062715053558, 636.8424845933914, 643.3001527786255, 649.5065859556198, 655.3017643690109, 661.5178829431534, 667.1784427165985, 672.9632481336594, 678.837470293045, 684.3763446807861, 690.3419744968414, 695.9997762441635, 701.3486095666885, 706.7100204229355, 712.2749184370041, 717.6352356672287, 722.5076042413712, 727.9201188087463, 733.0581947565079, 737.6921194791794, 742.5681500434875, 747.8813611268997, 752.8075691461563, 757.4211318492889, 762.4681123495102, 767.2063584327698, 771.867728471756, 776.3368276357651, 780.8744515180588, 785.3827401399612, 789.4760142564774, 793.7110697031021, 797.9391212463379, 802.2109189033508, 806.060563325882, 809.985303401947, 813.8439424037933, 817.6387271881104, 821.4574298858643, 824.9678990840912, 828.6883783340454, 832.1055948734283, 835.7010016441345, 839.0275273323059, 842.3898091316223, 845.6596267223358, 848.8321826457977, 851.7909154891968, 854.5791232585907, 857.1948809623718, 859.572539806366, 861.796492099762, 863.8708958625793, 865.9290482997894, 867.8803372383118, 869.5723366737366, 871.0544822216034, 872.3797776699066, 873.7578604221344, 875.1244473457336, 876.4110450744629, 877.6620464324951, 878.8886339664459, 880.0738389492035, 881.2103161811829, 882.2714977264404, 883.230934381485, 884.1566889286041, 884.9787175655365, 885.71257853508, 886.072803735733, 886.1225938796997, 886.2071211338043, 886.2592227458954, 886.364972114563, 886.3986847400665, 886.4779853820801, 886.5341801643372, 886.57519364357, 886.6496469974518, 886.7235465049744, 886.7591407299042, 886.8265080451965, 886.8934571743011, 886.9808762073517, 887.0318200588226, 887.0875060558319, 887.1431474685669, 887.1998932361603, 887.2611131668091, 887.347024679184, 887.3626124858856, 887.4340660572052, 887.4874606132507, 887.5827505588531, 887.6233735084534, 887.6774790287018, 887.7715895175934, 887.8464505672455, 887.8868205547333, 887.9572970867157, 888.0188007354736, 888.0549175739288, 888.1478219032288, 888.2072939872742, 888.2452299594879, 888.3286967277527, 888.365531206131, 888.4523019790649, 888.4984865188599, 888.586772441864, 888.6314380168915, 888.6945197582245, 888.7535066604614, 888.8041877746582, 888.8791410923004, 888.9290888309479, 888.992968082428, 889.041736125946, 889.1298041343689], "test_loss": [182.17702651023865, 176.02153706550598, 170.0794985294342, 161.01070308685303, 155.18764543533325, 150.0266352891922, 144.59543669223785, 140.09264183044434, 135.22616040706635, 131.77465522289276, 128.77015471458435, 126.16966795921326, 123.74457454681396, 121.44451892375946, 119.67699134349823, 117.61470246315002, 116.28338372707367, 114.90287911891937, 112.44152772426605, 111.02478766441345, 109.39653837680817, 108.15036988258362, 106.84331381320953, 106.24679505825043, 104.85502064228058, 103.6983870267868, 103.09520554542542, 101.45492386817932, 100.77563309669495, 101.84934496879578, 99.95677185058594, 100.09813499450684, 98.85581338405609, 98.08396077156067, 97.24127352237701, 97.66270887851715, 97.499054312706, 97.19125294685364, 96.11706280708313, 96.6893618106842, 97.70948922634125, 96.65580415725708, 96.08125495910645, 96.20211744308472, 96.44421422481537, 96.51766884326935, 97.06379568576813, 96.585440158844, 96.78626763820648, 98.24293541908264, 98.76202273368835, 97.80004715919495, 98.72830951213837, 98.83383560180664, 98.75390601158142, 100.94009613990784, 101.40787088871002, 100.08523666858673, 100.62300300598145, 100.9948765039444, 102.57198631763458, 103.042511343956, 104.31729662418365, 105.11895322799683, 106.0268759727478, 108.99645900726318, 107.10742962360382, 109.64924418926239, 109.53976440429688, 110.81302487850189, 112.56579542160034, 114.85847902297974, 116.61912596225739, 116.46104574203491, 119.55329656600952, 118.96281719207764, 121.41230607032776, 122.797807097435, 122.53472256660461, 127.11649203300476, 125.49938702583313, 127.12853538990021, 128.46177196502686, 127.6047432422638, 130.08310878276825, 131.84865701198578, 132.8620855808258, 134.2190464735031, 136.54457545280457, 137.02845883369446, 139.6240178346634, 138.2191858291626, 139.66826248168945, 141.27957582473755, 144.54659807682037, 143.26307487487793, 145.52138006687164, 145.21496045589447, 145.99709284305573, 148.78189206123352, 150.91097152233124, 149.46845471858978, 152.11349880695343, 151.6406580209732, 153.0331085920334, 159.22969615459442, 155.70725333690643, 156.7787047624588, 156.35289931297302, 157.05416309833527, 159.389298081398, 161.00114560127258, 159.91674423217773, 161.23808753490448, 162.85750317573547, 162.5873464345932, 164.66018557548523, 164.2403016090393, 164.95237493515015, 165.90802454948425, 167.04291582107544, 167.32670426368713, 168.78984785079956, 169.10825634002686, 169.74406671524048, 170.15668845176697, 170.89090299606323, 171.88427901268005, 172.6892855167389, 173.82855129241943, 173.61178541183472, 174.00617051124573, 174.33915495872498, 174.62521719932556, 175.5777144432068, 175.75911235809326, 176.2313573360443, 176.883558511734, 176.80742168426514, 176.96157598495483, 177.24858283996582, 177.42729544639587, 177.5988163948059, 177.85933351516724, 178.10505437850952, 178.4366216659546, 178.6842541694641, 178.80403184890747, 178.82652068138123, 178.93732213974, 179.0480194091797, 179.09056615829468, 179.0859715938568, 179.05863118171692, 179.107323884964, 179.15221238136292, 179.10978388786316, 179.14292907714844, 179.1022984981537, 179.20942163467407, 179.1296625137329, 179.16355967521667, 179.20713686943054, 179.1530728340149, 179.24190402030945, 179.22142004966736, 179.23707509040833, 179.27312445640564, 179.19557118415833, 179.26504397392273, 179.25074744224548, 179.32721400260925, 179.34722304344177, 179.33297085762024, 179.31429409980774, 179.29917883872986, 179.39707970619202, 179.32387280464172, 179.35315108299255, 179.35024690628052, 179.38630294799805, 179.4175579547882, 179.44955825805664, 179.41958928108215, 179.49037337303162, 179.50321221351624, 179.48917698860168, 179.42400431632996, 179.50838470458984, 179.51461362838745, 179.5524868965149, 179.49801778793335, 179.52064752578735, 179.5170557498932, 179.57614707946777, 179.60949778556824, 179.59032607078552, 179.58813667297363, 179.63148665428162, 179.61538171768188], "epoch_time": [89.14461708068848, 87.37582325935364, 87.44874596595764, 87.39932370185852, 87.46031165122986, 87.50503993034363, 87.51885986328125, 87.48367214202881, 87.43982481956482, 87.49834418296814, 87.52288341522217, 87.4303069114685, 87.44980239868164, 87.47498536109924, 87.51314640045166, 87.48017859458923, 87.42739391326904, 87.4463095664978, 87.41664028167725, 87.49120807647705, 87.4786126613617, 87.4923963546753, 87.44458198547363, 87.4673433303833, 87.50487327575684, 87.4825930595398, 87.43828058242798, 87.46101403236389, 87.4928879737854, 87.4977855682373, 87.47731184959412, 87.50817847251892, 87.42945766448975, 87.49932479858398, 87.47228455543518, 87.44489121437073, 87.4745934009552, 87.47716665267944, 87.50314331054688, 87.53524732589722, 87.47625946998596, 87.4827299118042, 87.49585795402527, 87.50274014472961, 87.54883646965027, 87.55471897125244, 87.4746744632721, 87.49920225143433, 87.51821398735046, 87.47307467460632, 87.52477407455444, 87.48792695999146, 87.46289014816284, 87.48003721237183, 87.54107689857483, 87.52113819122314, 87.55417609214783, 87.48554730415344, 87.50938582420349, 87.47647190093994, 87.48912310600281, 87.49673295021057, 87.50940346717834, 87.51145911216736, 87.47969102859497, 87.48619413375854, 87.49344968795776, 87.50737142562866, 87.49853014945984, 87.50927543640137, 87.46303796768188, 87.47980070114136, 87.48467636108398, 87.46868395805359, 87.48235630989075, 87.4682514667511, 87.49413681030273, 87.50715041160583, 87.4841628074646, 87.53251099586487, 87.48429489135742, 87.53078508377075, 87.52750754356384, 87.52174282073975, 87.53550982475281, 87.50082468986511, 87.46597027778625, 87.47035264968872, 87.49959588050842, 87.48471260070801, 87.44059801101685, 87.47426342964172, 87.47137355804443, 87.53324842453003, 87.48649549484253, 87.52885270118713, 87.52748680114746, 87.53801393508911, 87.51392912864685, 87.50294947624207, 87.47608160972595, 87.42687821388245, 87.47868084907532, 87.52664637565613, 87.59078621864319, 87.57496857643127, 87.51411247253418, 87.51947736740112, 87.52764558792114, 87.56049370765686, 87.53698420524597, 87.57102394104004, 87.55500960350037, 87.58738136291504, 87.52635478973389, 87.52969861030579, 87.48461127281189, 87.50664615631104, 87.50607800483704, 87.49963426589966, 87.52307939529419, 87.52414655685425, 87.5282576084137, 87.48265337944031, 87.56224608421326, 87.49178528785706, 87.5498206615448, 87.53538775444031, 87.55506706237793, 87.53461337089539, 87.48771238327026, 87.58350968360901, 87.51089549064636, 87.50293827056885, 87.52601051330566, 87.56575846672058, 87.55089735984802, 87.549236536026, 87.52419686317444, 87.55560898780823, 87.57910394668579, 87.51368141174316, 87.52128028869629, 87.54812431335449, 87.52477049827576, 87.55538153648376, 87.58519053459167, 87.59136319160461, 87.54242324829102, 87.54197478294373, 87.55436110496521, 87.5635437965393, 87.53567600250244, 87.5543909072876, 87.52312207221985, 87.59280633926392, 87.53157925605774, 87.5663092136383, 87.53873181343079, 87.52920269966125, 87.54949307441711, 87.5968599319458, 87.5997543334961, 87.55362248420715, 87.53985643386841, 87.55205178260803, 87.50747776031494, 87.55889105796814, 87.54222297668457, 87.5928704738617, 87.55126070976257, 87.55920648574829, 87.55188465118408, 87.56204032897949, 87.59827709197998, 87.53178787231445, 87.51246333122253, 87.6194806098938, 87.54793381690979, 87.59441232681274, 87.5716199874878, 87.57855916023254, 87.53310036659241, 87.57615184783936, 87.58440113067627, 87.55020380020142, 87.53277969360352, 87.5515079498291, 87.52934288978577, 87.54664897918701, 87.52526354789734, 87.51793670654297, 87.55086040496826, 87.47874426841736, 87.58024048805237, 87.52577424049377, 87.5149827003479, 87.56699252128601, 87.51058316230774, 87.51811909675598]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr1e-06-wdecay100.00000000000001-eps1e-08-seed43.json <==
{"train_acc": [12.04, 15.522, 18.674, 22.018, 25.29, 27.52, 29.68, 31.966, 33.804, 35.086, 36.564, 37.794, 39.31, 40.544, 41.806, 43.166, 44.19, 45.34, 46.524, 47.724, 48.58, 49.608, 50.612, 51.616, 52.672, 53.584, 54.56, 55.798, 56.636, 57.48, 58.442, 59.014, 60.056, 60.826, 61.248, 62.212, 62.754, 63.35, 63.83, 64.498, 65.212, 65.672, 66.348, 66.944, 67.312, 67.916, 68.376, 68.884, 69.318, 69.828, 70.252, 70.782, 70.876, 71.12, 71.872, 72.206, 72.488, 73.024, 73.072, 73.254, 73.37, 73.616, 73.906, 74.05, 73.882, 74.04, 73.918, 73.756, 73.524, 73.086, 72.89, 72.456, 72.264, 72.146, 72.102, 71.792, 71.634, 71.582, 71.406, 71.298, 70.868, 70.676, 70.686, 70.574, 70.326, 69.866, 69.61, 69.466, 69.04, 68.636, 68.088, 67.894, 67.36, 66.822, 66.408, 65.706, 65.318, 64.512, 63.804, 63.446, 62.704, 62.066, 61.332, 60.838, 60.396, 59.82, 59.044, 58.578, 57.89, 57.202, 56.608, 56.07, 55.506, 54.746, 53.88, 53.372, 52.62, 51.784, 50.748, 50.082, 48.996, 48.1, 46.71, 45.382, 43.56, 42.038, 39.942, 38.202, 36.768, 35.636, 34.71, 33.848, 33.104, 32.308, 31.522, 30.728, 28.518, 25.254, 23.858, 23.42, 23.286, 22.874, 22.714, 22.186, 21.69, 20.532, 19.75, 18.886, 18.462, 18.248, 18.318, 18.324, 18.276, 18.26, 18.178, 18.27, 18.206, 18.216, 18.272, 18.248, 18.312, 18.168, 18.222, 18.214, 18.11, 18.194, 18.194, 18.174, 18.214, 18.158, 18.19, 18.132, 18.166, 18.122, 18.122, 18.104, 18.146, 18.124, 18.202, 18.166, 18.042, 18.17, 18.124, 18.15, 18.094, 18.11, 18.13, 18.112, 18.152, 18.154, 18.11, 18.132, 18.09, 18.094, 18.052, 18.098, 18.042, 18.044, 18.082, 18.124], "test_acc": [14.33, 17.2, 20.95, 24.52, 26.63, 29.45, 31.95, 34.17, 35.59, 36.88, 38.13, 40.04, 41.94, 42.97, 44.32, 45.75, 46.25, 47.16, 48.38, 49.51, 50.07, 50.92, 52.15, 52.66, 52.94, 54.43, 55.5, 56.57, 57.19, 57.35, 58.83, 59.54, 59.37, 60.52, 60.84, 61.99, 62.19, 63.06, 63.31, 64.52, 64.74, 65.05, 65.95, 64.79, 66.06, 66.41, 67.28, 67.73, 67.32, 67.58, 68.87, 68.91, 67.9, 69.11, 69.79, 70.2, 70.9, 70.73, 70.58, 71.4, 69.42, 69.09, 72.06, 70.02, 70.13, 69.8, 70.8, 71.37, 68.09, 71.0, 69.97, 69.14, 70.7, 68.68, 69.64, 68.57, 68.6, 70.54, 65.84, 69.19, 67.56, 66.96, 69.48, 68.5, 65.69, 65.36, 65.88, 68.23, 67.83, 64.91, 67.16, 67.73, 66.15, 65.62, 64.21, 64.84, 64.8, 64.91, 60.95, 60.83, 57.67, 61.82, 61.89, 59.5, 58.23, 58.75, 57.57, 57.84, 57.87, 56.31, 55.03, 49.81, 52.92, 55.34, 51.93, 52.29, 49.48, 47.7, 49.78, 47.99, 45.23, 48.25, 46.86, 44.48, 42.29, 41.35, 38.4, 39.15, 36.5, 34.37, 35.17, 34.28, 33.43, 32.29, 32.29, 30.44, 26.3, 24.61, 24.08, 23.45, 23.64, 23.32, 23.42, 22.97, 22.18, 20.86, 20.13, 19.09, 18.49, 18.66, 18.53, 18.57, 18.62, 18.57, 18.59, 18.51, 18.57, 18.6, 18.6, 18.53, 18.6, 18.62, 18.52, 18.6, 18.55, 18.51, 18.51, 18.59, 18.53, 18.51, 18.53, 18.51, 18.43, 18.57, 18.46, 18.46, 18.52, 18.5, 18.37, 18.56, 18.47, 18.49, 18.47, 18.38, 18.47, 18.51, 18.52, 18.45, 18.5, 18.49, 18.45, 18.49, 18.4, 18.51, 18.49, 18.36, 18.42, 18.45, 18.4, 18.32], "train_loss": [909.8546328544617, 878.5214819908142, 853.3398895263672, 823.4091092348099, 793.1738177537918, 768.1428802013397, 743.5753952264786, 718.4995501041412, 696.7294127941132, 679.5698560476303, 663.3735553026199, 650.1224747896194, 637.5094814300537, 625.5740282535553, 615.62320291996, 605.1238298416138, 596.4804204702377, 588.051545381546, 578.878625869751, 571.6879498958588, 564.1457349061966, 557.0621067285538, 551.3695513010025, 544.5018564462662, 538.3263103961945, 532.5933701992035, 527.2537961006165, 521.5906226634979, 515.4180024862289, 511.15700471401215, 506.2810329198837, 503.8674283027649, 499.9943919181824, 497.0677635669708, 494.8654738664627, 491.9493319988251, 490.0750061273575, 488.14591789245605, 487.029581785202, 485.14226746559143, 483.3994411230087, 483.02638006210327, 482.260555267334, 481.08600759506226, 481.1100803613663, 480.776150226593, 480.6847548484802, 479.97585701942444, 481.07612574100494, 481.2261358499527, 480.9790246486664, 481.47001898288727, 484.7098115682602, 485.50182497501373, 485.7922956943512, 487.54752123355865, 489.32301580905914, 490.5588309764862, 493.8951436281204, 496.9662231206894, 500.445064663887, 503.710067152977, 507.4717947244644, 511.6298898458481, 517.9610031843185, 522.6093982458115, 529.6323746442795, 537.2217050790787, 545.3812038898468, 553.693397641182, 561.1307485103607, 569.5697430372238, 576.604630112648, 583.9015946388245, 590.5758608579636, 598.2009459733963, 604.358261346817, 610.4478893280029, 616.8726035356522, 623.1488072872162, 629.9044276475906, 636.210512638092, 641.5381617546082, 647.8492641448975, 653.9953298568726, 659.7539819478989, 666.032027721405, 671.4425668716431, 677.6859662532806, 683.379944562912, 688.8779726028442, 694.291521191597, 700.1030006408691, 705.3845769166946, 710.7344506978989, 716.137104511261, 721.1332955360413, 726.7759951353073, 731.8662327528, 736.8497033119202, 741.8323740959167, 746.8148413896561, 752.0157525539398, 756.6110728979111, 761.4217147827148, 765.8106671571732, 770.8700519800186, 775.2035213708878, 779.73279774189, 784.3133556842804, 788.4796872138977, 792.6623564958572, 796.6485549211502, 800.7378723621368, 804.844672203064, 808.7363560199738, 812.5753924846649, 816.3371577262878, 820.1572036743164, 823.5972199440002, 827.4404668807983, 830.7268052101135, 834.2602138519287, 837.7341423034668, 841.0511651039124, 844.2169125080109, 847.4107792377472, 850.3355956077576, 853.1484050750732, 855.6805601119995, 858.1119525432587, 860.4350242614746, 862.5906863212585, 864.6918256282806, 866.8159227371216, 868.5493712425232, 870.3538727760315, 871.8882772922516, 873.2610886096954, 874.6284165382385, 875.89488697052, 877.2874138355255, 878.4940066337585, 879.7667579650879, 880.8128182888031, 882.0180127620697, 883.0044603347778, 883.967041015625, 884.8162224292755, 885.6151351928711, 885.9358448982239, 885.9918546676636, 886.0919373035431, 886.1474165916443, 886.2293267250061, 886.2282972335815, 886.3490154743195, 886.402675151825, 886.4610660076141, 886.5108273029327, 886.5639271736145, 886.6544766426086, 886.7213215827942, 886.7638373374939, 886.835022687912, 886.8594715595245, 886.9387447834015, 887.0173139572144, 887.0608248710632, 887.1351146697998, 887.166880607605, 887.2447528839111, 887.299387216568, 887.3750193119049, 887.4386308193207, 887.5001573562622, 887.5424988269806, 887.6330895423889, 887.6543579101562, 887.695855140686, 887.8185951709747, 887.8652744293213, 887.9257614612579, 887.9699733257294, 888.0405690670013, 888.11559009552, 888.1560909748077, 888.2146453857422, 888.2590086460114, 888.3152387142181, 888.4084677696228, 888.4794821739197, 888.5340082645416, 888.5980539321899, 888.6398322582245, 888.7033958435059, 888.7546622753143, 888.8211984634399, 888.8841044902802, 888.9486150741577], "test_loss": [180.3946931362152, 175.1412808895111, 168.590669631958, 161.4965603351593, 155.92744874954224, 150.73281812667847, 145.39443802833557, 139.92976808547974, 136.30430698394775, 132.81840431690216, 129.9903919696808, 127.11499118804932, 123.69648325443268, 120.90478599071503, 118.97187721729279, 116.51206696033478, 115.0055114030838, 113.89242374897003, 111.87852919101715, 110.8238422870636, 109.96917259693146, 108.12119054794312, 107.07759821414948, 105.73452663421631, 105.1729086637497, 103.61651110649109, 103.07403695583344, 100.99436604976654, 100.7755081653595, 100.03177607059479, 98.86793875694275, 98.53261470794678, 97.90996670722961, 97.37419021129608, 96.23266565799713, 95.60208094120026, 96.01203715801239, 95.16891157627106, 95.88966572284698, 94.30049538612366, 96.06121444702148, 95.28665125370026, 95.08549308776855, 97.14120924472809, 95.46538257598877, 96.2777681350708, 95.4347231388092, 95.28355729579926, 95.94181883335114, 96.3450585603714, 96.73363268375397, 98.08595526218414, 99.31297993659973, 97.33776140213013, 98.58131182193756, 98.25028049945831, 98.45891523361206, 100.09879207611084, 101.13422167301178, 100.22942411899567, 102.84915065765381, 104.03045117855072, 102.35643565654755, 106.06593751907349, 107.79221332073212, 107.35585165023804, 107.71349930763245, 108.89318609237671, 112.96635949611664, 110.45764183998108, 113.86486065387726, 114.60596406459808, 114.9122484922409, 116.82871115207672, 118.12852382659912, 118.61139380931854, 121.048184633255, 121.35014367103577, 128.726482629776, 124.0762186050415, 128.32755386829376, 126.95152866840363, 127.58316218852997, 130.6635546684265, 131.09840273857117, 132.66981446743011, 133.62350368499756, 133.77366495132446, 136.45768785476685, 137.2405995130539, 138.12980139255524, 138.19853329658508, 139.45693385601044, 139.791410446167, 142.38747584819794, 143.09184539318085, 144.42935454845428, 145.17162573337555, 149.02975630760193, 147.1016755104065, 152.7621386051178, 149.1209191083908, 151.3631969690323, 153.47057914733887, 151.80466639995575, 153.97154569625854, 153.82705461978912, 155.8597342967987, 156.66171050071716, 157.42004776000977, 158.09058940410614, 159.3948633670807, 163.44281578063965, 161.40577459335327, 161.23437213897705, 162.30271100997925, 162.8189661502838, 164.09621381759644, 166.12045407295227, 165.68642258644104, 166.29120516777039, 167.5256028175354, 168.2179470062256, 168.65706515312195, 169.28457069396973, 170.29463720321655, 170.65059423446655, 172.5484480857849, 172.14327144622803, 172.45094084739685, 173.89871525764465, 173.56066727638245, 174.12427926063538, 174.22108793258667, 175.17284297943115, 175.54451417922974, 175.88194966316223, 176.17696595191956, 176.59021949768066, 177.28480124473572, 177.1833517551422, 177.6468427181244, 177.67336702346802, 178.07126140594482, 178.49731016159058, 178.32660484313965, 178.49939370155334, 178.59444761276245, 178.8630244731903, 178.95913934707642, 179.0204200744629, 179.0116674900055, 179.05130314826965, 179.05196738243103, 179.1084017753601, 179.13646841049194, 179.05762219429016, 179.0614368915558, 179.09379076957703, 179.14271140098572, 179.1494538784027, 179.15572309494019, 179.15933418273926, 179.16003680229187, 179.17162585258484, 179.2108154296875, 179.22527360916138, 179.22590732574463, 179.24468326568604, 179.29783582687378, 179.26032662391663, 179.2720410823822, 179.3158278465271, 179.31457805633545, 179.3121497631073, 179.30199766159058, 179.36096930503845, 179.34686732292175, 179.32729077339172, 179.38836097717285, 179.37366104125977, 179.35738325119019, 179.45613431930542, 179.37201070785522, 179.37786388397217, 179.42969131469727, 179.4717254638672, 179.45728063583374, 179.43631172180176, 179.47761225700378, 179.49484491348267, 179.49596333503723, 179.5620138645172, 179.49570393562317, 179.60716843605042, 179.52865028381348, 179.552405834198, 179.55095529556274, 179.62946438789368, 179.62132143974304], "epoch_time": [47.056867361068726, 44.518818855285645, 44.58374047279358, 44.66083240509033, 44.69641876220703, 44.58098840713501, 44.77889823913574, 44.62340593338013, 45.10592079162598, 44.70260000228882, 44.776366233825684, 44.57865810394287, 44.79850244522095, 44.607320070266724, 44.60829758644104, 44.48400664329529, 44.72125840187073, 44.7848424911499, 44.61726665496826, 44.711634159088135, 44.665605545043945, 44.7738676071167, 44.76593065261841, 44.77159643173218, 44.7019579410553, 44.584487438201904, 44.76339840888977, 44.610628843307495, 44.72781324386597, 44.71344447135925, 44.54688620567322, 44.52348327636719, 44.75873589515686, 44.746990442276, 44.57530498504639, 44.734057664871216, 44.50493121147156, 44.734880447387695, 44.62433481216431, 44.58135771751404, 44.63430571556091, 44.65930795669556, 44.70381307601929, 44.59047079086304, 44.672516107559204, 44.631343603134155, 44.89252829551697, 44.63931632041931, 44.743245124816895, 44.55898833274841, 44.65683054924011, 44.73255276679993, 44.63051962852478, 44.547441720962524, 44.74070906639099, 44.66521978378296, 44.89870524406433, 44.87511920928955, 44.884772062301636, 44.601767778396606, 44.60851716995239, 44.8066132068634, 44.6781108379364, 44.576372146606445, 44.6918523311615, 44.7347366809845, 44.69148087501526, 44.56156849861145, 44.65912842750549, 44.395681858062744, 44.781856298446655, 44.68675875663757, 44.73677086830139, 44.612778663635254, 44.58326745033264, 44.96136927604675, 44.62307929992676, 44.73503112792969, 44.613362550735474, 44.721693992614746, 44.54436016082764, 44.408095836639404, 44.514795780181885, 44.630937814712524, 44.616400718688965, 44.69800639152527, 44.8668258190155, 44.60316014289856, 44.6713490486145, 44.43368315696716, 44.453725814819336, 44.52330827713013, 44.73530840873718, 44.960599184036255, 44.49029231071472, 44.65189456939697, 44.70864152908325, 44.552945137023926, 44.62194633483887, 44.832964181900024, 44.60642719268799, 44.685474157333374, 44.75358462333679, 44.68565821647644, 44.77416777610779, 44.62029147148132, 44.61317443847656, 44.77184820175171, 44.833579540252686, 44.65661907196045, 44.54798889160156, 44.65035533905029, 44.66463255882263, 44.6470000743866, 44.69595956802368, 44.705047369003296, 44.75576615333557, 44.813931465148926, 44.72972249984741, 44.714956283569336, 44.63471961021423, 44.929114818573, 44.83240723609924, 44.78614330291748, 44.732523918151855, 44.55378580093384, 44.94382953643799, 44.57555913925171, 44.61707663536072, 44.827552795410156, 45.99382281303406, 44.92739772796631, 45.00545406341553, 44.80086970329285, 44.78707528114319, 44.78131937980652, 44.845261096954346, 44.659717082977295, 44.62498712539673, 44.91632580757141, 44.8507559299469, 44.88363242149353, 44.84118843078613, 44.629213094711304, 44.788368940353394, 44.63981533050537, 44.61031746864319, 44.85879349708557, 44.738970041275024, 44.84401249885559, 44.66018748283386, 44.596033811569214, 44.80014228820801, 44.6750226020813, 44.86836075782776, 44.615736961364746, 44.71509265899658, 44.674644231796265, 44.74095416069031, 44.791422843933105, 44.658732652664185, 44.596832275390625, 44.8149197101593, 44.642333030700684, 44.5054247379303, 44.63246035575867, 44.85156726837158, 44.99945688247681, 44.77948808670044, 44.48736119270325, 44.82193970680237, 44.64552426338196, 44.64340543746948, 44.65964889526367, 44.53294372558594, 44.86290788650513, 44.692867040634155, 44.95314931869507, 44.742520570755005, 44.65912675857544, 44.63404846191406, 44.78196454048157, 44.62980914115906, 44.66417622566223, 44.627588510513306, 44.53722167015076, 44.82661485671997, 44.72765398025513, 44.726595640182495, 44.85259771347046, 44.73744010925293, 44.44911551475525, 44.691707372665405, 44.51436948776245, 44.38370227813721, 44.832621812820435, 44.75735116004944, 44.62748575210571, 44.72264313697815, 44.54373526573181]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr1e-06-wdecay100.00000000000001-eps1e-08-seed44.json <==
{"train_acc": [12.998, 14.772, 16.812, 20.364, 24.306, 26.394, 29.028, 31.386, 32.99, 34.656, 35.84, 36.8, 38.368, 39.686, 40.736, 42.256, 43.518, 44.878, 45.964, 47.348, 48.318, 49.872, 50.4, 51.842, 52.606, 53.908, 54.594, 55.616, 56.382, 57.188, 58.224, 58.894, 59.522, 60.29, 60.942, 61.716, 61.952, 62.578, 63.266, 63.91, 64.132, 64.876, 65.636, 66.254, 66.338, 66.988, 67.502, 67.92, 68.17, 68.696, 68.882, 69.7, 69.846, 70.524, 70.832, 71.212, 71.614, 71.944, 72.294, 72.526, 72.802, 73.054, 73.322, 73.464, 73.41, 73.618, 73.314, 73.186, 73.09, 72.664, 72.244, 72.294, 72.09, 71.99, 71.874, 71.442, 71.196, 71.074, 70.828, 70.752, 70.462, 70.444, 70.0, 69.81, 69.714, 69.35, 68.946, 68.446, 68.178, 67.85, 67.55, 67.024, 66.272, 65.912, 65.298, 64.866, 64.222, 63.626, 63.11, 62.74, 62.05, 61.548, 61.002, 60.568, 59.848, 59.262, 58.714, 58.18, 57.584, 57.008, 56.412, 55.832, 55.324, 54.426, 53.936, 53.208, 52.226, 51.666, 50.942, 50.386, 49.24, 48.282, 47.11, 45.554, 44.096, 42.208, 40.364, 38.43, 37.026, 35.684, 34.786, 33.918, 33.292, 32.532, 32.1, 31.45, 30.242, 27.518, 24.886, 24.12, 23.966, 23.774, 23.274, 23.024, 22.434, 21.662, 20.66, 19.676, 18.914, 18.686, 18.454, 18.434, 18.492, 18.376, 18.454, 18.392, 18.414, 18.406, 18.4, 18.392, 18.446, 18.37, 18.398, 18.492, 18.436, 18.398, 18.402, 18.392, 18.358, 18.392, 18.33, 18.378, 18.39, 18.382, 18.45, 18.388, 18.496, 18.376, 18.392, 18.266, 18.362, 18.364, 18.35, 18.366, 18.276, 18.274, 18.38, 18.32, 18.286, 18.278, 18.388, 18.306, 18.334, 18.392, 18.284, 18.312, 18.276, 18.302, 18.33, 18.332], "test_acc": [13.28, 14.17, 17.56, 21.04, 24.43, 26.92, 29.55, 32.9, 34.92, 36.54, 37.5, 38.43, 39.85, 41.5, 42.63, 43.66, 44.93, 46.29, 48.1, 48.89, 49.77, 50.86, 52.17, 53.06, 53.97, 54.58, 55.84, 56.09, 57.61, 58.29, 57.75, 59.04, 59.82, 60.81, 60.37, 61.11, 61.31, 62.45, 63.17, 62.95, 63.86, 64.22, 63.79, 64.38, 65.22, 65.78, 66.48, 66.86, 66.87, 67.18, 67.51, 67.49, 68.0, 68.04, 68.94, 68.71, 69.13, 70.0, 67.71, 69.3, 70.29, 71.18, 70.9, 70.47, 70.72, 68.64, 69.34, 69.89, 71.03, 70.36, 71.63, 69.98, 69.86, 68.72, 70.87, 69.24, 70.68, 69.16, 70.31, 68.43, 67.82, 66.69, 68.85, 68.99, 66.06, 67.84, 68.03, 68.08, 66.91, 65.79, 65.98, 66.12, 66.26, 64.48, 62.14, 62.58, 64.32, 60.34, 61.95, 62.25, 57.46, 61.2, 60.46, 60.45, 60.08, 57.12, 56.97, 58.44, 56.91, 53.67, 56.99, 50.88, 54.08, 55.0, 52.7, 52.49, 52.74, 50.58, 46.62, 49.91, 47.99, 47.03, 45.7, 45.55, 44.57, 41.69, 39.99, 37.98, 37.48, 36.48, 34.98, 34.4, 33.43, 32.48, 32.15, 32.54, 28.95, 25.93, 24.82, 24.56, 24.1, 24.18, 24.02, 23.59, 23.35, 22.41, 21.05, 19.72, 18.8, 18.36, 18.89, 18.77, 18.77, 18.93, 18.77, 18.66, 18.73, 18.73, 18.74, 18.82, 18.78, 18.71, 18.7, 18.76, 18.64, 18.74, 18.67, 18.75, 18.73, 18.82, 18.75, 18.58, 18.71, 18.52, 18.77, 18.77, 18.67, 18.62, 18.74, 18.63, 18.63, 18.56, 18.62, 18.66, 18.66, 18.57, 18.59, 18.63, 18.65, 18.72, 18.62, 18.55, 18.59, 18.67, 18.72, 18.62, 18.7, 18.67, 18.64, 18.47], "train_loss": [930.1452181339264, 894.0534708499908, 870.5400712490082, 844.2161917686462, 804.2507592439651, 770.9089607000351, 747.0506621599197, 724.3848208189011, 702.2497696876526, 685.8831595182419, 673.4276251792908, 661.6058863401413, 649.6670906543732, 637.9547747373581, 626.0764317512512, 614.100291967392, 603.9727152585983, 593.8714777231216, 585.0507074594498, 575.5578322410583, 568.5091556310654, 559.3502832651138, 552.9163866043091, 545.5891671180725, 539.6361563205719, 533.731711268425, 528.8072390556335, 523.7522231340408, 518.584446310997, 515.5751926898956, 510.42851984500885, 507.42532086372375, 505.20723378658295, 502.08137249946594, 499.9261727333069, 496.69323897361755, 495.9704473018646, 493.95763635635376, 491.8470698595047, 490.7917935848236, 491.1188815832138, 489.1204562187195, 487.78702759742737, 487.5590161085129, 487.5020560026169, 487.06083512306213, 487.232169508934, 487.55372738838196, 488.3396464586258, 487.3032523393631, 489.5237809419632, 489.0182989835739, 491.73619866371155, 491.87907350063324, 493.0710788965225, 494.3919929265976, 496.6414031982422, 498.6466417312622, 500.8984282016754, 503.73355400562286, 506.7293311357498, 509.9385118484497, 513.3679393529892, 517.5499894618988, 522.3616633415222, 527.7568506002426, 535.0002518892288, 541.9920167922974, 549.8734548091888, 558.1239185333252, 566.8931469917297, 573.7239413261414, 580.6299325227737, 587.613174200058, 594.0238518714905, 601.4001655578613, 608.4601213932037, 614.1605942249298, 620.9679548740387, 626.7540625333786, 633.5117356777191, 639.2009575366974, 645.4831509590149, 651.7244218587875, 657.4577367305756, 663.6470724344254, 669.1999570131302, 675.2926919460297, 680.7663995027542, 686.3227362632751, 691.7754149436951, 697.388307929039, 703.1591757535934, 708.1783602237701, 713.9447765350342, 718.6577084064484, 724.054431438446, 729.0304131507874, 734.2405172586441, 739.2136583328247, 744.1438126564026, 749.1547887325287, 753.9122425317764, 758.6193573474884, 763.396646976471, 768.1745799779892, 772.6512937545776, 777.0283337831497, 781.5203821659088, 785.8727482557297, 790.0190740823746, 794.2337143421173, 798.287055015564, 802.3595569133759, 806.2698600292206, 809.9896705150604, 813.7737469673157, 817.3495588302612, 820.937313079834, 824.4088189601898, 828.0044565200806, 831.4277038574219, 834.7107553482056, 838.1544237136841, 841.4439361095428, 844.607629776001, 847.7786614894867, 850.5928692817688, 853.341127872467, 855.8077008724213, 858.1517388820648, 860.4010469913483, 862.4579226970673, 864.5889031887054, 866.5752484798431, 868.4160163402557, 870.1463899612427, 871.7301743030548, 873.2232358455658, 874.6069951057434, 875.7761211395264, 877.0584125518799, 878.2864046096802, 879.4346039295197, 880.5744481086731, 881.6828320026398, 882.732766866684, 883.7218637466431, 884.5898065567017, 885.3275110721588, 885.7288632392883, 885.7764685153961, 885.849134683609, 885.9422221183777, 885.9700231552124, 886.0328397750854, 886.1148490905762, 886.158492565155, 886.2144618034363, 886.2606296539307, 886.3700876235962, 886.4373004436493, 886.4473977088928, 886.4930732250214, 886.5707006454468, 886.6633043289185, 886.7221920490265, 886.7420265674591, 886.8093063831329, 886.8876628875732, 886.9445457458496, 887.0394108295441, 887.0699412822723, 887.113443851471, 887.1830081939697, 887.2102527618408, 887.2675399780273, 887.3701581954956, 887.3905243873596, 887.4714012145996, 887.5104696750641, 887.5900671482086, 887.6521456241608, 887.6782603263855, 887.7798397541046, 887.8136401176453, 887.8664381504059, 887.9233205318451, 887.9784235954285, 888.0557236671448, 888.1046190261841, 888.191814661026, 888.2234027385712, 888.2789561748505, 888.3122701644897, 888.4005181789398, 888.4494886398315, 888.5165116786957, 888.5642929077148, 888.6253507137299], "test_loss": [183.50854396820068, 178.13089513778687, 174.00453186035156, 166.66214156150818, 157.4504815340042, 152.4037548303604, 147.5730117559433, 142.37574112415314, 138.35989570617676, 135.24154019355774, 132.388374209404, 129.96013355255127, 127.55003273487091, 124.39367890357971, 122.2271888256073, 120.01547420024872, 118.0525051355362, 116.07467985153198, 113.6478898525238, 112.45382273197174, 110.92141783237457, 108.92930269241333, 107.3115907907486, 105.92333507537842, 105.05116641521454, 104.36611843109131, 102.75357687473297, 102.3221663236618, 101.55241441726685, 100.99293768405914, 101.34369707107544, 100.28318667411804, 99.17508316040039, 98.94576561450958, 99.48582005500793, 98.80890738964081, 98.83011937141418, 98.17881178855896, 97.48381555080414, 97.8337790966034, 97.57469511032104, 97.30898141860962, 96.93540740013123, 97.30658996105194, 97.2298573255539, 97.7848938703537, 97.20499885082245, 97.88144421577454, 98.03179049491882, 98.82727074623108, 98.90416717529297, 99.47409164905548, 98.9775071144104, 99.60025405883789, 100.99981260299683, 101.13110911846161, 101.74358701705933, 101.5425626039505, 104.16132485866547, 102.71101903915405, 104.11977708339691, 103.82104432582855, 103.9908344745636, 106.76283812522888, 106.94666492938995, 109.85205936431885, 110.84479236602783, 110.75180661678314, 109.60181188583374, 112.64509963989258, 112.72787475585938, 115.98047316074371, 116.20830857753754, 119.00534546375275, 118.249551653862, 119.09002268314362, 119.57895708084106, 122.11637473106384, 122.98893702030182, 124.3794881105423, 126.49915933609009, 128.32488346099854, 128.61895835399628, 129.11407852172852, 131.95642042160034, 131.72495472431183, 135.27978551387787, 133.78811848163605, 135.25670516490936, 135.9970576763153, 137.56706845760345, 139.10541415214539, 139.83160376548767, 140.27821743488312, 142.46764266490936, 144.35876214504242, 144.46380841732025, 145.63556516170502, 147.6979944705963, 147.03006732463837, 148.9395591020584, 149.8589050769806, 151.25242459774017, 151.8106518983841, 152.73970651626587, 153.81341302394867, 154.73425555229187, 155.18178379535675, 156.48738765716553, 157.0339833498001, 159.53263235092163, 159.16640603542328, 159.7629370689392, 161.0677614212036, 162.12142050266266, 163.82438850402832, 164.85203218460083, 164.5523235797882, 165.12301015853882, 165.5745611190796, 166.6519136428833, 170.07628297805786, 168.13020992279053, 169.3777186870575, 170.19132661819458, 170.6230752468109, 170.82824301719666, 171.47311186790466, 172.29697632789612, 173.58673620224, 173.9567370414734, 174.6169888973236, 173.84083557128906, 174.36021852493286, 175.9527986049652, 175.81154584884644, 176.48653626441956, 175.84084796905518, 176.89081239700317, 176.77163219451904, 176.83977508544922, 177.38573503494263, 177.382905960083, 177.69623231887817, 178.28535652160645, 178.3823757171631, 178.84581589698792, 178.64104294776917, 178.81277012825012, 179.0949993133545, 178.94093012809753, 179.02154755592346, 179.07550382614136, 179.02093958854675, 178.9836220741272, 179.13593006134033, 179.0809350013733, 179.10305523872375, 179.12309789657593, 179.1033477783203, 179.126549243927, 179.11029863357544, 179.18748950958252, 179.18794655799866, 179.14972519874573, 179.17942428588867, 179.16553688049316, 179.1649477481842, 179.24253606796265, 179.21702408790588, 179.23752546310425, 179.2105884552002, 179.252366065979, 179.2830286026001, 179.3014771938324, 179.3237338066101, 179.30795693397522, 179.2974317073822, 179.29611587524414, 179.30136108398438, 179.32881116867065, 179.32810711860657, 179.36076378822327, 179.37995076179504, 179.40015983581543, 179.41858768463135, 179.33166813850403, 179.41085767745972, 179.456787109375, 179.444926738739, 179.4651551246643, 179.45123648643494, 179.4638409614563, 179.51611804962158, 179.49107718467712, 179.50537753105164, 179.5195279121399, 179.56603145599365, 179.52632856369019, 179.56026315689087], "epoch_time": [89.7001621723175, 87.72223377227783, 87.71681833267212, 87.71662020683289, 87.72418713569641, 87.72524189949036, 87.73287630081177, 87.74207758903503, 87.78476190567017, 87.72944808006287, 87.73517346382141, 87.7645914554596, 87.77856421470642, 87.73845839500427, 87.74314427375793, 87.75552463531494, 87.76674723625183, 87.78548550605774, 87.77371430397034, 87.77214574813843, 87.7318787574768, 87.76124954223633, 87.80370831489563, 87.72003245353699, 87.75745868682861, 87.79940724372864, 87.7184841632843, 87.74332213401794, 87.7665388584137, 87.77980732917786, 87.7557315826416, 87.78875637054443, 87.7680413722992, 87.7353413105011, 87.78207063674927, 87.75250625610352, 87.73040580749512, 87.74281048774719, 87.73297023773193, 87.76309490203857, 87.79719138145447, 87.76050209999084, 87.74932265281677, 87.80341625213623, 87.81776905059814, 87.777259349823, 87.77277874946594, 87.75781559944153, 87.73372530937195, 87.7541708946228, 87.78322243690491, 87.70308256149292, 87.78273367881775, 87.78717136383057, 87.79939603805542, 87.78510999679565, 87.76037526130676, 87.72870063781738, 87.7712185382843, 87.77139806747437, 87.78522658348083, 87.71112751960754, 87.80265760421753, 87.7825436592102, 87.71611976623535, 87.78614497184753, 87.7184247970581, 87.80080890655518, 87.71638059616089, 87.73907399177551, 87.737633228302, 87.76041388511658, 87.76306319236755, 87.82207560539246, 87.7991590499878, 87.78129243850708, 87.79005694389343, 87.79903793334961, 87.75677680969238, 87.77689719200134, 87.76768088340759, 87.79318571090698, 87.81845235824585, 87.77055358886719, 87.74711108207703, 87.76479840278625, 87.80705046653748, 87.75274753570557, 87.7958722114563, 87.834965467453, 87.70810341835022, 87.77484631538391, 87.79362058639526, 87.76914596557617, 87.72336912155151, 87.75063562393188, 87.74868679046631, 87.72407245635986, 87.77727818489075, 87.8200421333313, 87.76321411132812, 87.78382515907288, 87.7783830165863, 87.78103184700012, 87.79956364631653, 87.77207970619202, 87.79785418510437, 87.73956227302551, 87.74148201942444, 87.7527916431427, 87.7589910030365, 87.74946784973145, 87.71398425102234, 87.83216309547424, 87.8170599937439, 87.73982501029968, 87.76733088493347, 87.7165060043335, 87.75450229644775, 87.76601338386536, 87.7555000782013, 87.7324526309967, 87.72933053970337, 87.76301097869873, 87.81867098808289, 87.72247910499573, 87.73630094528198, 87.73120546340942, 87.76990246772766, 87.78492641448975, 87.78736925125122, 87.79164385795593, 87.7510666847229, 87.78735589981079, 87.70717310905457, 87.73215079307556, 87.71110248565674, 87.7836446762085, 87.73092746734619, 87.7841100692749, 87.83674931526184, 87.77009582519531, 87.8456883430481, 87.77249240875244, 87.80500364303589, 87.8173279762268, 87.77297353744507, 87.8022243976593, 87.74499845504761, 87.7496588230133, 87.79632234573364, 87.81097078323364, 87.7755115032196, 87.78232502937317, 87.74308037757874, 87.75296688079834, 87.78930687904358, 87.77900528907776, 87.74047613143921, 87.77737951278687, 87.79048228263855, 87.79258298873901, 87.80634188652039, 87.7646267414093, 87.79763221740723, 87.7654538154602, 87.75330877304077, 87.75964856147766, 87.72265529632568, 87.77717304229736, 87.7423164844513, 87.75609278678894, 87.7395350933075, 87.77943253517151, 87.7473349571228, 87.75222969055176, 87.79144191741943, 87.78317022323608, 87.78023982048035, 87.79694199562073, 87.8214328289032, 87.80293011665344, 87.78225684165955, 87.82824110984802, 87.77329468727112, 87.75390481948853, 87.75696969032288, 87.73989462852478, 87.7441668510437, 87.7568895816803, 87.74419593811035, 87.75880670547485, 87.821706533432, 87.78543210029602, 87.74297094345093, 87.76633071899414, 87.74692225456238, 87.7354028224945, 87.75082015991211, 87.78884720802307]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr1e-07-wdecay1000.0000000000001-eps1e-08-seed42.json <==
{"train_acc": [9.958, 10.056, 10.452, 11.516, 13.432, 15.0, 16.072, 16.382, 16.596, 16.83, 17.108, 17.526, 17.878, 18.456, 18.818, 18.984, 19.626, 20.256, 20.688, 21.212, 21.968, 22.1, 22.646, 22.966, 23.296, 23.986, 24.152, 24.8, 25.016, 25.472, 25.786, 26.076, 26.148, 26.882, 27.032, 27.544, 27.574, 27.962, 28.05, 28.198, 28.494, 28.84, 28.732, 28.776, 28.94, 28.82, 29.188, 28.832, 28.83, 28.562, 28.82, 28.76, 28.862, 28.816, 28.782, 28.928, 28.798, 28.6, 28.472, 28.566, 28.338, 28.114, 28.036, 27.95, 27.562, 27.35, 27.074, 26.588, 26.15, 25.47, 24.776, 24.096, 23.3, 22.762, 22.192, 21.786, 19.356, 18.246, 17.028, 15.904, 14.954, 14.478, 14.234, 14.236, 14.206, 14.578, 14.53, 13.394, 11.486, 10.128, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [9.86, 9.93, 10.9, 13.27, 15.38, 15.34, 15.5, 15.12, 15.26, 15.5, 15.78, 15.92, 16.3, 17.52, 18.34, 19.14, 19.4, 20.05, 20.82, 21.0, 21.49, 21.73, 21.91, 22.34, 22.63, 23.15, 23.41, 23.75, 24.46, 24.84, 25.11, 25.55, 26.0, 26.41, 26.84, 26.83, 27.62, 27.7, 27.9, 27.91, 28.74, 28.74, 28.91, 29.23, 29.32, 29.45, 29.36, 29.32, 29.0, 28.72, 28.74, 28.64, 28.65, 28.73, 29.03, 28.78, 28.55, 28.7, 28.25, 28.51, 27.99, 28.11, 27.38, 27.51, 27.3, 27.06, 26.74, 26.13, 25.64, 24.94, 24.48, 23.64, 22.92, 22.41, 22.07, 22.06, 18.42, 17.8, 16.35, 15.47, 14.67, 14.31, 14.33, 14.0, 14.16, 15.01, 14.46, 12.85, 10.72, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [939.987847328186, 927.0605192184448, 915.0944924354553, 905.1536684036255, 897.5312271118164, 890.9245913028717, 885.7503361701965, 881.0824372768402, 877.2532975673676, 873.3838400840759, 870.2680087089539, 866.8333880901337, 863.2033886909485, 859.1178848743439, 855.2295105457306, 850.9021770954132, 846.1359713077545, 841.5297663211823, 836.9604008197784, 832.7098577022552, 829.2449135780334, 825.9428248405457, 823.457218170166, 821.1684951782227, 819.3984777927399, 818.0523762702942, 816.7217664718628, 815.6139619350433, 814.8362860679626, 813.9208109378815, 813.5680890083313, 813.4388074874878, 813.1574394702911, 813.1472582817078, 813.6175122261047, 813.9635062217712, 814.5859954357147, 815.5904808044434, 816.5509111881256, 817.2225348949432, 818.5592396259308, 819.675137758255, 820.8549475669861, 822.3130578994751, 823.7773652076721, 825.3937940597534, 826.9410481452942, 828.3958930969238, 830.0560164451599, 832.0967154502869, 833.7691113948822, 835.5251951217651, 837.4390766620636, 839.3185937404633, 841.2158608436584, 843.1166353225708, 845.0665383338928, 847.0546004772186, 849.187341928482, 851.2355966567993, 853.4404513835907, 855.5591034889221, 857.907473564148, 860.1618509292603, 862.9675817489624, 865.8405599594116, 869.0095016956329, 872.168710231781, 875.3190071582794, 878.274561882019, 881.1227900981903, 883.7170977592468, 886.1813681125641, 888.329829454422, 890.3698816299438, 892.2432973384857, 893.9157314300537, 895.4391345977783, 896.7385585308075, 897.7586915493011, 898.5530407428741, 899.2003376483917, 899.6629505157471, 899.9437777996063, 900.0988991260529, 900.1818017959595, 900.2295730113983, 900.259418964386, 900.2791743278503, 900.292144536972, 900.3004133701324, 900.305198431015, 900.3077676296234, 900.3091578483582, 900.309876203537, 900.310334444046, 900.3104913234711, 900.3106689453125, 900.3107070922852, 900.3107767105103, 900.3107798099518, 900.3108460903168, 900.3108129501343, 900.3107573986053, 900.3107995986938, 900.310791015625, 900.3108222484589, 900.31076836586, 900.3107814788818, 900.3108322620392, 900.3108153343201, 900.3108170032501, 900.310798406601, 900.3107857704163, 900.3107771873474, 900.3107798099518, 900.3107943534851, 900.3107831478119, 900.3107850551605, 900.3108069896698, 900.3107998371124, 900.3108031749725, 900.3108112812042, 900.3108012676239, 900.3107759952545, 900.3108048439026, 900.3107917308807, 900.3107697963715, 900.3107883930206, 900.3107898235321, 900.3107748031616, 900.310765504837, 900.3107886314392, 900.3108015060425, 900.3107914924622, 900.3107843399048, 900.3108053207397, 900.3107912540436, 900.3107933998108, 900.3107812404633, 900.3107714653015, 900.3107814788818, 900.3107781410217, 900.3107821941376, 900.3107900619507, 900.3107860088348, 900.3107755184174, 900.3107805252075, 900.3107829093933, 900.3107759952545, 900.3107719421387, 900.3107738494873, 900.3107657432556, 900.3107779026031, 900.3107409477234, 900.3107886314392, 900.310784816742, 900.310756444931, 900.3107709884644, 900.3107748031616, 900.3107764720917, 900.3107674121857, 900.3107857704163, 900.3107573986053, 900.3107764720917, 900.3107583522797, 900.3107879161835, 900.3107674121857, 900.3107786178589, 900.3107662200928, 900.3107950687408, 900.310747385025, 900.3107545375824, 900.3107664585114, 900.3107569217682, 900.3107738494873, 900.3107686042786, 900.3107678890228, 900.3107647895813, 900.310779094696, 900.3107707500458, 900.310784816742, 900.3107693195343, 900.3107857704163, 900.3107931613922, 900.310763835907, 900.3107872009277, 900.3107743263245, 900.3108053207397, 900.3107500076294, 900.3107814788818, 900.3107798099518, 900.3107802867889, 900.3107440471649, 900.3107914924622, 900.3107762336731, 900.3107957839966, 900.3108072280884, 900.3107888698578, 900.3107991218567], "test_loss": [188.14660167694092, 185.7541859149933, 183.8884129524231, 182.16911244392395, 180.9360134601593, 179.94938850402832, 179.02100324630737, 178.39422225952148, 177.47422289848328, 176.85949802398682, 176.33492064476013, 175.60391306877136, 174.92077374458313, 173.7136414051056, 172.66886186599731, 171.34177088737488, 170.32028007507324, 169.1355574131012, 167.6068012714386, 166.88560009002686, 165.94157791137695, 165.1819293498993, 164.6512315273285, 163.84330868721008, 163.79857909679413, 163.40263891220093, 163.24211490154266, 162.8137719631195, 162.5173705816269, 162.53743422031403, 162.69788432121277, 162.5387796163559, 162.64877808094025, 162.78063821792603, 162.57035899162292, 163.04857230186462, 163.04554319381714, 163.41630363464355, 163.27308130264282, 163.61445903778076, 164.4627947807312, 164.63909602165222, 164.59395027160645, 165.0919382572174, 165.30083966255188, 165.92510986328125, 166.0696165561676, 166.8557059764862, 166.69317412376404, 167.23669624328613, 167.42564368247986, 168.14157891273499, 168.6008129119873, 168.70916366577148, 169.12355709075928, 169.7042841911316, 170.50723576545715, 170.6150143146515, 171.03039479255676, 171.402827501297, 172.1264967918396, 172.32248091697693, 173.2545142173767, 173.3348445892334, 174.24422073364258, 174.73532891273499, 175.29631209373474, 175.96172881126404, 176.80213022232056, 177.26816534996033, 177.68272018432617, 178.42202639579773, 178.89775848388672, 179.42825436592102, 179.76239323616028, 180.14962649345398, 180.66082406044006, 180.8829860687256, 181.20395421981812, 181.3760061264038, 181.5690040588379, 181.70756649971008, 181.78966617584229, 181.84266304969788, 181.86771774291992, 181.88195157051086, 181.89032983779907, 181.8954713344574, 181.89893341064453, 181.90113806724548, 181.90250205993652, 181.9032883644104, 181.9037024974823, 181.90392398834229, 181.90404725074768, 181.90411138534546, 181.9041519165039, 181.90417098999023, 181.90418410301208, 181.90419054031372, 181.9041953086853, 181.9041976928711, 181.90420389175415, 181.90419745445251, 181.90420174598694, 181.90421867370605, 181.9042136669159, 181.90421199798584, 181.9042043685913, 181.9042100906372, 181.904212474823, 181.90421056747437, 181.90420866012573, 181.90421056747437, 181.9042067527771, 181.90421342849731, 181.90420842170715, 181.90421986579895, 181.90420937538147, 181.9042091369629, 181.90420532226562, 181.90423035621643, 181.9042088985443, 181.90422677993774, 181.9042136669159, 181.90421319007874, 181.9042103290558, 181.90421962738037, 181.9042181968689, 181.90421557426453, 181.90421986579895, 181.90422821044922, 181.90421199798584, 181.90422129631042, 181.90422344207764, 181.90422558784485, 181.9042341709137, 181.90421438217163, 181.904212474823, 181.90421628952026, 181.90421438217163, 181.9042203426361, 181.90422344207764, 181.90419912338257, 181.90422463417053, 181.90421342849731, 181.90420842170715, 181.90422534942627, 181.90421390533447, 181.90422534942627, 181.90421271324158, 181.90421080589294, 181.90420866012573, 181.904212474823, 181.9042239189148, 181.90421867370605, 181.9042181968689, 181.9042112827301, 181.9042239189148, 181.90422558784485, 181.90422296524048, 181.90421986579895, 181.90421795845032, 181.90421056747437, 181.9042088985443, 181.90423226356506, 181.9042112827301, 181.90422296524048, 181.90421605110168, 181.90421986579895, 181.90421891212463, 181.90421414375305, 181.90421772003174, 181.90421652793884, 181.90421652793884, 181.90421772003174, 181.90421795845032, 181.90422224998474, 181.90421867370605, 181.90422201156616, 181.90422129631042, 181.90422224998474, 181.90422439575195, 181.90421986579895, 181.90422320365906, 181.90422010421753, 181.9042227268219, 181.90422558784485, 181.90422296524048, 181.90422320365906, 181.90422344207764, 181.9042148590088, 181.90421152114868, 181.90423250198364, 181.9042158126831, 181.90422129631042, 181.90422368049622, 181.90422129631042, 181.9042296409607, 181.90423130989075], "epoch_time": [89.66852879524231, 87.81708574295044, 87.86837077140808, 87.82864809036255, 88.9933807849884, 88.90966749191284, 87.83706760406494, 87.88781213760376, 87.91757702827454, 87.95284271240234, 87.86307716369629, 87.86206269264221, 87.83154463768005, 87.82287502288818, 89.65828108787537, 87.88552856445312, 87.82554984092712, 89.62794971466064, 89.43357348442078, 87.81335043907166, 87.83962678909302, 87.87557172775269, 88.93506526947021, 87.86039304733276, 87.8525013923645, 87.92892694473267, 87.89002060890198, 87.86526679992676, 87.85337257385254, 87.81945133209229, 87.92404007911682, 87.86822748184204, 87.8622567653656, 87.84799647331238, 89.00162553787231, 87.82674646377563, 87.91455411911011, 87.87058138847351, 87.87764573097229, 87.87294507026672, 87.88821935653687, 87.87228059768677, 87.85830664634705, 87.96698331832886, 87.90767312049866, 87.86606645584106, 87.87104821205139, 87.85758090019226, 87.88029026985168, 87.89210867881775, 87.83468341827393, 87.84910845756531, 87.91539311408997, 87.93208026885986, 87.92063522338867, 87.86476159095764, 87.8652412891388, 87.81124877929688, 87.8900363445282, 87.93844270706177, 87.86699509620667, 87.86958909034729, 87.8693277835846, 87.82784962654114, 87.898264169693, 87.92466473579407, 87.89261817932129, 87.88218522071838, 87.90353751182556, 87.83327794075012, 87.83903360366821, 87.88893246650696, 87.89762163162231, 87.90911841392517, 87.85593175888062, 87.85842895507812, 87.94744658470154, 87.90256357192993, 87.90218424797058, 87.875004529953, 87.96221041679382, 87.91056632995605, 87.88772058486938, 87.96567010879517, 87.90011930465698, 87.8620765209198, 87.94802689552307, 87.85057163238525, 87.97904443740845, 87.89431619644165, 87.89259648323059, 87.90632057189941, 87.8841323852539, 87.88302564620972, 87.77157306671143, 87.69492292404175, 87.76760196685791, 87.66487216949463, 87.74514889717102, 87.70655155181885, 87.79812407493591, 87.75255537033081, 87.67501211166382, 87.78948450088501, 87.77586531639099, 87.7330231666565, 87.74090766906738, 87.77089810371399, 87.75763201713562, 87.80617713928223, 87.76135206222534, 87.80813646316528, 87.75812244415283, 87.8091049194336, 87.9020185470581, 87.84258246421814, 87.74042654037476, 87.79688000679016, 87.7704451084137, 87.74944806098938, 87.86400318145752, 87.78941202163696, 87.77492547035217, 87.79503321647644, 87.76812505722046, 87.78001737594604, 87.75650000572205, 87.74510955810547, 87.80779504776001, 87.79385232925415, 87.80446219444275, 87.78523826599121, 87.81451869010925, 87.8299150466919, 87.78846549987793, 87.7425889968872, 87.83299565315247, 87.78346657752991, 87.81331396102905, 87.7936499118805, 87.82375955581665, 87.76047134399414, 87.74523568153381, 87.88632917404175, 87.81938600540161, 87.79617524147034, 87.80601286888123, 87.82284927368164, 87.82086133956909, 89.27933311462402, 87.8266384601593, 88.88499402999878, 87.80294990539551, 87.77260255813599, 87.78398823738098, 87.78022456169128, 87.76775479316711, 87.78763103485107, 87.80208468437195, 87.80241131782532, 87.80009388923645, 87.78788256645203, 87.7937068939209, 87.81083083152771, 87.79460835456848, 87.77243828773499, 87.83955240249634, 87.7930200099945, 88.77249002456665, 90.03550410270691, 87.77648663520813, 87.81378436088562, 87.83012843132019, 87.76951670646667, 87.82532119750977, 87.8127212524414, 87.80809664726257, 87.83404159545898, 87.8146448135376, 87.80768871307373, 87.81107187271118, 87.75245356559753, 87.78286576271057, 87.77029705047607, 87.79711174964905, 87.78717613220215, 89.13987016677856, 88.73769664764404, 87.82271647453308, 87.80914354324341, 89.11119365692139, 87.84425663948059, 87.82050442695618, 87.85509181022644, 87.80540227890015, 87.809161901474, 89.68195080757141, 87.79697227478027, 87.80263566970825, 87.80477952957153]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr1e-07-wdecay1000.0000000000001-eps1e-08-seed43.json <==
{"train_acc": [10.602, 11.062, 12.182, 13.33, 14.188, 15.092, 15.666, 15.988, 16.222, 16.586, 16.86, 17.292, 17.616, 18.194, 18.686, 19.426, 20.014, 20.742, 21.264, 21.624, 22.206, 22.792, 22.986, 23.394, 23.76, 24.018, 24.452, 24.926, 25.016, 25.49, 25.618, 25.876, 26.164, 26.638, 26.78, 27.116, 27.112, 27.648, 27.914, 28.34, 28.588, 28.63, 29.012, 29.27, 29.328, 29.478, 29.55, 29.368, 29.288, 29.124, 29.05, 28.774, 28.648, 28.522, 28.278, 28.262, 28.066, 27.992, 27.808, 27.868, 27.684, 27.532, 27.318, 27.318, 26.886, 26.746, 26.122, 25.964, 25.358, 24.512, 24.142, 23.476, 22.718, 22.114, 21.734, 20.926, 20.378, 19.524, 16.634, 15.626, 14.902, 14.628, 14.824, 15.362, 15.578, 15.596, 15.408, 15.2, 14.892, 14.586, 14.18, 13.574, 12.81, 11.74, 10.492, 10.296, 10.05, 11.43, 14.354, 12.21, 10.228, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [10.59, 11.61, 12.7, 13.98, 14.6, 15.19, 15.66, 16.08, 16.3, 16.85, 17.03, 17.9, 18.64, 19.03, 19.4, 20.13, 21.17, 21.71, 22.14, 22.52, 22.93, 22.92, 23.49, 23.74, 24.04, 24.2, 24.55, 24.94, 25.31, 25.42, 25.57, 25.86, 25.94, 26.13, 26.66, 26.7, 27.17, 27.38, 28.12, 28.61, 29.16, 29.19, 29.44, 29.51, 29.42, 29.82, 29.82, 29.66, 29.6, 29.34, 28.99, 28.47, 28.6, 28.14, 28.29, 27.6, 27.48, 27.85, 27.34, 27.73, 27.54, 27.54, 27.02, 27.02, 27.07, 26.22, 26.14, 25.72, 25.1, 24.62, 24.2, 23.31, 23.07, 22.27, 21.34, 21.04, 20.95, 17.52, 16.13, 15.32, 15.18, 14.62, 14.97, 15.8, 15.86, 15.79, 15.61, 15.36, 14.82, 14.57, 13.59, 13.0, 12.07, 10.91, 10.43, 10.17, 10.15, 12.12, 15.47, 10.17, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [924.57386302948, 913.4565074443817, 902.9168374538422, 895.2909998893738, 889.5793619155884, 884.701581954956, 880.9816744327545, 877.6209933757782, 874.4493155479431, 872.2180616855621, 869.2096080780029, 866.1277601718903, 863.2588038444519, 859.8349719047546, 856.3434970378876, 852.348466873169, 848.2618975639343, 844.6628956794739, 840.8887157440186, 836.9030730724335, 833.7075588703156, 830.6030812263489, 828.3757214546204, 826.1017279624939, 824.4619829654694, 823.2190792560577, 821.9838786125183, 821.1382207870483, 820.3806846141815, 819.7596018314362, 818.9520003795624, 818.8047440052032, 818.5485191345215, 818.2812924385071, 818.427768945694, 818.6379880905151, 819.1591804027557, 819.4577269554138, 820.5753889083862, 821.4201741218567, 822.294844865799, 823.4215159416199, 824.7739708423615, 825.8544924259186, 827.3252665996552, 828.5579581260681, 830.1019835472107, 831.6228444576263, 833.226292848587, 834.9411745071411, 836.4596796035767, 838.4269886016846, 840.3142459392548, 841.9363079071045, 843.8577544689178, 845.5441749095917, 847.5018253326416, 849.4058656692505, 851.4166398048401, 853.2562844753265, 855.3613681793213, 857.5334601402283, 859.8176116943359, 862.0410294532776, 864.763925075531, 867.4883782863617, 870.6125450134277, 873.694662809372, 876.7003974914551, 879.6425099372864, 882.3945276737213, 884.8361217975616, 887.1227793693542, 889.2016370296478, 891.1336665153503, 892.9221098423004, 894.535882472992, 895.8957934379578, 897.0311055183411, 897.9263517856598, 898.658275604248, 899.2745969295502, 899.7052946090698, 899.9708065986633, 900.1160938739777, 900.1933348178864, 900.2380375862122, 900.2648968696594, 900.2820234298706, 900.2932786941528, 900.3005042076111, 900.3049509525299, 900.3075220584869, 900.3089451789856, 900.30974650383, 900.3101642131805, 900.3104639053345, 900.310567855835, 900.3106758594513, 900.310718536377, 900.3107759952545, 900.3107933998108, 900.3107590675354, 900.3107845783234, 900.3107545375824, 900.31081199646, 900.3108243942261, 900.3108115196228, 900.3108270168304, 900.3108129501343, 900.3107960224152, 900.3107817173004, 900.3108127117157, 900.3107943534851, 900.310797214508, 900.3107993602753, 900.3107764720917, 900.3107891082764, 900.3107957839966, 900.3107814788818, 900.3107898235321, 900.310792684555, 900.3108155727386, 900.3107929229736, 900.3108105659485, 900.3107924461365, 900.310781955719, 900.3108019828796, 900.3107831478119, 900.3107762336731, 900.3107810020447, 900.310791015625, 900.3107931613922, 900.3107886314392, 900.3107826709747, 900.3107788562775, 900.3107795715332, 900.3107869625092, 900.310781955719, 900.3107750415802, 900.3107802867889, 900.3107924461365, 900.310795545578, 900.3107824325562, 900.3107988834381, 900.310798406601, 900.3107855319977, 900.3108050823212, 900.3107974529266, 900.3107795715332, 900.3107857704163, 900.3107748031616, 900.3107867240906, 900.3107903003693, 900.3108103275299, 900.3108062744141, 900.3107762336731, 900.3107824325562, 900.310825586319, 900.3107783794403, 900.3107788562775, 900.3108191490173, 900.3107714653015, 900.3107690811157, 900.3107969760895, 900.3107860088348, 900.3107659816742, 900.3108170032501, 900.3107604980469, 900.310788154602, 900.3107962608337, 900.3107824325562, 900.3107841014862, 900.3107695579529, 900.310783624649, 900.3107907772064, 900.3107821941376, 900.3107976913452, 900.310784816742, 900.3108005523682, 900.3108065128326, 900.3107702732086, 900.3107943534851, 900.3107962608337, 900.3107757568359, 900.3107750415802, 900.3107933998108, 900.3108205795288, 900.3107686042786, 900.3108019828796, 900.3108344078064, 900.3107807636261, 900.310809135437, 900.310792684555, 900.3108117580414, 900.3107912540436, 900.3108108043671, 900.3108036518097, 900.3107750415802, 900.310783624649], "test_loss": [185.47768211364746, 183.59639406204224, 181.95808792114258, 180.60114860534668, 179.56939220428467, 178.7660460472107, 178.00640082359314, 177.3295702934265, 176.68697881698608, 175.9872350692749, 175.62812781333923, 174.4514880180359, 173.67448782920837, 172.77616167068481, 171.89511275291443, 170.9277789592743, 169.34167766571045, 168.70541834831238, 168.10319757461548, 167.10445594787598, 166.33858799934387, 165.45434165000916, 165.0071383714676, 164.85000240802765, 164.52323818206787, 164.24919271469116, 164.23255217075348, 163.39999771118164, 163.56849265098572, 163.57302510738373, 163.6112048625946, 163.48570346832275, 163.97671604156494, 163.8591058254242, 163.59654998779297, 163.6661742925644, 164.0047960281372, 164.18342876434326, 164.71462416648865, 164.34839153289795, 164.7907054424286, 164.95743608474731, 165.55580949783325, 166.16697525978088, 166.10767316818237, 166.51783514022827, 166.67087388038635, 167.31684398651123, 167.1579668521881, 168.05474662780762, 168.316978931427, 168.76089882850647, 169.05993747711182, 169.81791830062866, 170.3023533821106, 170.2267346382141, 170.51626682281494, 171.40965270996094, 171.62535333633423, 171.85306000709534, 172.24429750442505, 173.06076645851135, 173.23200750350952, 173.84466004371643, 174.22628092765808, 174.86005282402039, 175.651926279068, 176.624520778656, 176.8410882949829, 177.46892189979553, 177.8613109588623, 178.5299665927887, 178.92920446395874, 179.54108929634094, 180.0372543334961, 180.31400966644287, 180.60290789604187, 180.95097064971924, 181.2071807384491, 181.43520832061768, 181.5441927909851, 181.71006035804749, 181.79377698898315, 181.84325051307678, 181.8679804801941, 181.88272094726562, 181.89142560958862, 181.8961100578308, 181.89926552772522, 181.90134859085083, 181.90257596969604, 181.90335178375244, 181.90376901626587, 181.90400004386902, 181.90412878990173, 181.90421104431152, 181.90424585342407, 181.9042706489563, 181.90428757667542, 181.90429043769836, 181.90429210662842, 181.90429401397705, 181.9042956829071, 181.9042956829071, 181.9042932987213, 181.90428018569946, 181.90427708625793, 181.90428066253662, 181.9042694568634, 181.90428471565247, 181.90427947044373, 181.90428042411804, 181.90426540374756, 181.90427350997925, 181.90426540374756, 181.90426111221313, 181.9042649269104, 181.90426898002625, 181.90425157546997, 181.90425086021423, 181.90425753593445, 181.9042627811432, 181.90425610542297, 181.9042570590973, 181.90426540374756, 181.9042513370514, 181.9042432308197, 181.9042513370514, 181.90423965454102, 181.90424919128418, 181.90425300598145, 181.9042525291443, 181.90425539016724, 181.90424275398254, 181.90423941612244, 181.90425419807434, 181.9042456150055, 181.90424156188965, 181.90423345565796, 181.90423345565796, 181.90423488616943, 181.9042534828186, 181.90423011779785, 181.90424132347107, 181.90424609184265, 181.90423941612244, 181.90424418449402, 181.9042408466339, 181.90424251556396, 181.90424180030823, 181.90423488616943, 181.9042248725891, 181.9042375087738, 181.9042477607727, 181.90423035621643, 181.90424346923828, 181.90422892570496, 181.90424227714539, 181.9042365550995, 181.90422582626343, 181.90424633026123, 181.90423774719238, 181.90423440933228, 181.90422797203064, 181.90424299240112, 181.90423345565796, 181.90422749519348, 181.9042398929596, 181.90423679351807, 181.90423130989075, 181.90422940254211, 181.90423965454102, 181.90423345565796, 181.90422701835632, 181.90422344207764, 181.90423679351807, 181.9042387008667, 181.90422916412354, 181.90422654151917, 181.90423917770386, 181.90423846244812, 181.90423011779785, 181.90423369407654, 181.90424036979675, 181.90424227714539, 181.90423274040222, 181.90425205230713, 181.9042308330536, 181.9042329788208, 181.90424394607544, 181.90424180030823, 181.9042387008667, 181.90423440933228, 181.90422773361206, 181.90424633026123, 181.90424060821533, 181.90423798561096, 181.90423226356506, 181.9042341709137, 181.90423011779785], "epoch_time": [46.95857882499695, 44.643229484558105, 44.66591501235962, 44.534006118774414, 44.5225715637207, 44.63028144836426, 44.58355689048767, 44.617188692092896, 44.5270893573761, 44.62876081466675, 44.57018971443176, 44.77467656135559, 44.55501413345337, 44.58906602859497, 44.656007051467896, 44.36931824684143, 44.64415884017944, 44.87008285522461, 44.47913694381714, 44.603628158569336, 44.529911041259766, 44.83655905723572, 44.67605900764465, 44.73120069503784, 44.740071296691895, 44.43431997299194, 44.69577360153198, 44.54764986038208, 44.77664518356323, 44.547730922698975, 44.497944831848145, 44.64508628845215, 44.578893423080444, 44.54676055908203, 44.69318962097168, 44.564106702804565, 44.50150680541992, 44.49558663368225, 44.62354564666748, 44.67569017410278, 44.57007837295532, 44.78213047981262, 44.575315713882446, 44.501465797424316, 44.516242027282715, 44.47697973251343, 44.410916566848755, 44.59158802032471, 44.50486874580383, 44.31788206100464, 44.56470441818237, 44.78409171104431, 44.51599740982056, 44.60754609107971, 44.68778944015503, 44.49077749252319, 44.734769344329834, 44.52521347999573, 44.6757709980011, 44.62386751174927, 44.47617769241333, 44.64065170288086, 44.670878410339355, 44.616984605789185, 44.58756494522095, 44.8052442073822, 44.56809186935425, 44.48451471328735, 44.54397225379944, 44.71503686904907, 44.5505268573761, 44.60542345046997, 44.59966230392456, 44.463377475738525, 44.50354838371277, 44.48709440231323, 44.76269578933716, 44.41460847854614, 44.591280937194824, 44.87861633300781, 44.90470576286316, 44.57139611244202, 44.47332787513733, 44.53713011741638, 44.732415437698364, 44.80517601966858, 44.5574734210968, 44.422056674957275, 44.5795783996582, 44.68149518966675, 44.7542610168457, 44.39485716819763, 44.58369970321655, 44.70675730705261, 44.66579246520996, 44.64445233345032, 44.7385516166687, 44.720786333084106, 44.766566038131714, 44.56187868118286, 44.58042669296265, 44.76280498504639, 44.64042043685913, 44.65854001045227, 44.577256202697754, 44.58324337005615, 44.63265657424927, 44.61683630943298, 44.4435396194458, 44.582610845565796, 44.67611885070801, 44.62322521209717, 44.67245411872864, 44.575841188430786, 44.95910334587097, 44.68548607826233, 44.72490096092224, 44.451313734054565, 44.80620193481445, 44.49443483352661, 44.61304306983948, 44.54559540748596, 44.65389156341553, 44.7247097492218, 44.47556662559509, 44.4293098449707, 44.65897083282471, 44.518468379974365, 44.5082733631134, 44.59385871887207, 44.95936465263367, 44.872193813323975, 44.60989260673523, 44.6566858291626, 44.59219717979431, 44.71017241477966, 44.86713480949402, 44.64867448806763, 44.59096002578735, 44.63473987579346, 44.61310267448425, 44.894630432128906, 44.50673151016235, 44.715704679489136, 44.63150477409363, 44.576992988586426, 44.70372986793518, 44.6190459728241, 44.38120245933533, 44.71701741218567, 44.7356743812561, 44.59536528587341, 44.5093731880188, 44.47853088378906, 44.58793354034424, 44.69998788833618, 44.629854917526245, 44.81898641586304, 44.71994948387146, 44.731789350509644, 44.61526155471802, 44.444376945495605, 44.52586531639099, 44.62688755989075, 44.66547966003418, 44.56606936454773, 44.536529302597046, 44.821441888809204, 44.73359704017639, 44.70786666870117, 44.6606285572052, 44.66968607902527, 44.63076376914978, 44.67151689529419, 44.49839162826538, 44.71598768234253, 44.55081915855408, 44.611045122146606, 44.65377068519592, 44.54304814338684, 44.613882541656494, 44.42684721946716, 44.783971309661865, 44.60531568527222, 44.67344260215759, 44.63677144050598, 44.59492802619934, 44.56362557411194, 44.76974892616272, 44.68700647354126, 44.600282430648804, 44.74259614944458, 44.77593111991882, 44.57730793952942, 44.5737886428833, 44.697957277297974, 44.62290978431702, 44.67009687423706, 44.684067726135254, 44.58757257461548]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr1e-07-wdecay1000.0000000000001-eps1e-08-seed44.json <==
{"train_acc": [11.942, 13.07, 13.4, 13.884, 14.154, 14.174, 14.49, 14.65, 14.672, 14.752, 15.238, 15.266, 15.86, 16.27, 16.654, 17.484, 18.18, 19.478, 20.056, 21.26, 21.992, 22.516, 22.96, 23.016, 23.088, 23.364, 23.684, 24.036, 24.322, 24.586, 24.816, 25.074, 25.486, 25.678, 25.838, 26.216, 26.416, 26.342, 26.638, 26.886, 27.106, 27.274, 27.462, 27.608, 27.784, 27.97, 28.148, 28.054, 28.192, 28.394, 28.276, 28.542, 28.61, 28.342, 28.474, 28.496, 28.248, 28.416, 28.326, 28.176, 27.806, 28.1, 27.702, 27.586, 27.28, 26.704, 26.044, 25.16, 24.61, 24.058, 23.482, 22.756, 22.092, 21.448, 20.88, 20.142, 19.16, 18.036, 17.006, 16.028, 15.278, 15.214, 15.288, 15.662, 16.1, 16.182, 16.124, 15.996, 15.37, 13.4, 10.924, 10.016, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [12.84, 12.86, 13.16, 13.19, 13.14, 13.0, 13.18, 13.21, 13.11, 13.37, 13.78, 14.07, 14.69, 15.51, 16.02, 16.27, 17.05, 17.91, 19.3, 19.56, 20.66, 21.85, 22.11, 22.31, 22.38, 22.84, 22.8, 22.83, 22.68, 23.25, 23.45, 23.79, 24.14, 25.05, 25.18, 25.47, 25.85, 26.39, 26.34, 26.72, 27.06, 27.19, 27.67, 27.82, 27.91, 27.94, 27.93, 27.99, 28.31, 28.18, 28.33, 28.38, 28.36, 27.97, 28.46, 28.2, 27.97, 27.96, 28.18, 27.89, 27.84, 27.68, 27.73, 27.18, 27.08, 26.8, 25.75, 25.06, 24.26, 23.65, 22.59, 22.51, 21.68, 20.88, 20.17, 19.49, 19.07, 17.9, 16.93, 16.06, 15.89, 15.45, 15.42, 16.46, 16.68, 16.7, 16.63, 16.54, 15.67, 12.71, 10.24, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [943.2466487884521, 931.1739678382874, 920.313488483429, 910.9009137153625, 903.4335610866547, 897.5978252887726, 892.1803958415985, 888.6960244178772, 884.8187873363495, 882.3433327674866, 879.8291184902191, 877.8764460086823, 875.0890424251556, 872.7731683254242, 870.2764823436737, 867.3206272125244, 864.4958820343018, 860.6686859130859, 856.4184236526489, 851.5559709072113, 846.1651315689087, 840.7090351581573, 835.8616137504578, 832.109112739563, 829.0899524688721, 826.5487229824066, 824.5832352638245, 823.2477693557739, 821.5983254909515, 820.663901090622, 819.7263383865356, 818.8225584030151, 818.3856813907623, 818.0115675926208, 817.8774435520172, 817.6341300010681, 817.9649908542633, 818.4552943706512, 819.164585351944, 820.1649961471558, 821.1971254348755, 822.4093677997589, 823.727068901062, 825.1895198822021, 826.5475294589996, 828.1182956695557, 829.6609461307526, 831.280698299408, 833.0360043048859, 834.6863391399384, 836.5612587928772, 838.3881099224091, 840.1645069122314, 842.1404247283936, 843.9477066993713, 845.891434431076, 847.7605640888214, 849.6933398246765, 851.7218239307404, 853.670628786087, 855.8007428646088, 857.8376035690308, 860.0115365982056, 862.3891708850861, 864.9453134536743, 867.7892084121704, 870.8259813785553, 873.937331199646, 877.0435447692871, 879.9462237358093, 882.6115546226501, 885.1334090232849, 887.3674173355103, 889.499404668808, 891.4253816604614, 893.2115015983582, 894.7788143157959, 896.1119441986084, 897.1596233844757, 898.0251965522766, 898.7604067325592, 899.3497829437256, 899.7556004524231, 899.9970824718475, 900.1285629272461, 900.1994078159332, 900.2416229248047, 900.2678537368774, 900.284707069397, 900.2956113815308, 900.3022694587708, 900.3061866760254, 900.3082389831543, 900.3094382286072, 900.3100073337555, 900.3103392124176, 900.3105983734131, 900.3106701374054, 900.3107550144196, 900.310781955719, 900.3108196258545, 900.3107826709747, 900.3107986450195, 900.310792684555, 900.3108348846436, 900.3107945919037, 900.3108253479004, 900.3107905387878, 900.3108215332031, 900.3107917308807, 900.310793876648, 900.3108031749725, 900.3108015060425, 900.3107953071594, 900.3107752799988, 900.3107945919037, 900.3108184337616, 900.3107957839966, 900.3108298778534, 900.3107903003693, 900.310797214508, 900.3107652664185, 900.3107874393463, 900.3108081817627, 900.3107895851135, 900.3107953071594, 900.3107895851135, 900.310791015625, 900.3107719421387, 900.3107914924622, 900.3107857704163, 900.3107810020447, 900.3107907772064, 900.3107933998108, 900.3107857704163, 900.3107781410217, 900.3107724189758, 900.3107941150665, 900.3107922077179, 900.3107929229736, 900.3107998371124, 900.3107993602753, 900.3107962608337, 900.3107924461365, 900.3107924461365, 900.310792684555, 900.3108086585999, 900.3107762336731, 900.310800075531, 900.3107969760895, 900.3107869625092, 900.310793876648, 900.3107733726501, 900.3107764720917, 900.3108279705048, 900.3108043670654, 900.3107886314392, 900.3107957839966, 900.3108067512512, 900.3108062744141, 900.3107776641846, 900.3107995986938, 900.3108141422272, 900.3108241558075, 900.3107941150665, 900.3107953071594, 900.3107879161835, 900.3108088970184, 900.3107829093933, 900.3107888698578, 900.3108031749725, 900.3107843399048, 900.3107891082764, 900.3108017444611, 900.3108060359955, 900.3107964992523, 900.3107950687408, 900.3107900619507, 900.3108024597168, 900.3108048439026, 900.3108115196228, 900.3107817173004, 900.3107950687408, 900.3108041286469, 900.3107862472534, 900.3107895851135, 900.3107662200928, 900.3107969760895, 900.3108026981354, 900.3107779026031, 900.3107957839966, 900.3107907772064, 900.3108191490173, 900.3107826709747, 900.3107860088348, 900.310793876648, 900.3107817173004, 900.3107967376709, 900.3107831478119, 900.3107867240906], "test_loss": [188.71901035308838, 186.55612659454346, 184.62985968589783, 183.03170084953308, 181.85033869743347, 180.96417570114136, 180.1523118019104, 179.55851101875305, 179.10703492164612, 178.6492040157318, 178.1704933643341, 177.85377526283264, 177.4120090007782, 177.05059719085693, 176.38791298866272, 176.0617277622223, 175.30248498916626, 174.46676778793335, 173.2530279159546, 172.28332781791687, 170.7854540348053, 169.3893015384674, 168.07694125175476, 167.20490741729736, 166.57825779914856, 165.713693857193, 165.4726185798645, 164.7976531982422, 164.92348718643188, 164.49700045585632, 164.69742560386658, 164.60539746284485, 163.90127038955688, 164.10741066932678, 163.94381833076477, 164.10383296012878, 164.3345181941986, 164.3951370716095, 164.4206247329712, 164.6648325920105, 164.8607258796692, 165.1680941581726, 165.1887128353119, 165.6605682373047, 166.13691520690918, 166.83173370361328, 166.74513053894043, 167.29096150398254, 167.69437313079834, 167.97210097312927, 168.61337900161743, 169.05142378807068, 169.31879448890686, 169.7215268611908, 170.03264784812927, 170.180193901062, 171.14032173156738, 171.31211280822754, 171.56610083580017, 171.95528745651245, 172.5344352722168, 173.00698924064636, 173.22243523597717, 174.11046886444092, 174.2735617160797, 174.93330025672913, 175.84764885902405, 176.56514072418213, 177.00796127319336, 177.7366704940796, 178.37814855575562, 178.78953981399536, 179.21528959274292, 179.6405622959137, 179.99896216392517, 180.48037600517273, 180.68434357643127, 180.94009160995483, 181.20909523963928, 181.41339564323425, 181.59300088882446, 181.72332096099854, 181.80401182174683, 181.84656238555908, 181.8711268901825, 181.8844509124756, 181.89192628860474, 181.8966555595398, 181.89972162246704, 181.9016752243042, 181.90281462669373, 181.90343642234802, 181.90378427505493, 181.9039716720581, 181.9040768146515, 181.90413308143616, 181.90416550636292, 181.9041850566864, 181.9041976928711, 181.9042112827301, 181.90421509742737, 181.90421557426453, 181.9042203426361, 181.90420508384705, 181.90421080589294, 181.9042067527771, 181.90421199798584, 181.90421533584595, 181.90421724319458, 181.90422224998474, 181.90422558784485, 181.90422582626343, 181.90420842170715, 181.90422248840332, 181.9042181968689, 181.90421676635742, 181.90422558784485, 181.9042112827301, 181.90421676635742, 181.9042193889618, 181.90421652793884, 181.9042043685913, 181.90421223640442, 181.90421748161316, 181.90421056747437, 181.90421724319458, 181.90421295166016, 181.9042088985443, 181.90421748161316, 181.9042272567749, 181.9042272567749, 181.90422224998474, 181.9042067527771, 181.90422105789185, 181.90422654151917, 181.90421342849731, 181.9042191505432, 181.90422582626343, 181.90421986579895, 181.90421628952026, 181.90422415733337, 181.90421962738037, 181.90421295166016, 181.90422105789185, 181.904235124588, 181.90421199798584, 181.90422129631042, 181.9042227268219, 181.9042227268219, 181.90421843528748, 181.90421891212463, 181.90421390533447, 181.90422081947327, 181.90421605110168, 181.9042363166809, 181.9042191505432, 181.90423226356506, 181.90422010421753, 181.9042341709137, 181.9042148590088, 181.90421676635742, 181.90421724319458, 181.90421724319458, 181.90421891212463, 181.90421843528748, 181.90422201156616, 181.90423464775085, 181.9042181968689, 181.90421962738037, 181.90422081947327, 181.9042420387268, 181.90422368049622, 181.9042248725891, 181.90421986579895, 181.90422177314758, 181.90422296524048, 181.9042193889618, 181.90422558784485, 181.90422224998474, 181.90422868728638, 181.9042284488678, 181.904226064682, 181.90423321723938, 181.90422987937927, 181.90421438217163, 181.90422081947327, 181.90421509742737, 181.9042203426361, 181.90422177314758, 181.90422248840332, 181.9042308330536, 181.90421772003174, 181.9042341709137, 181.90421962738037, 181.90421319007874, 181.9042193889618, 181.904221534729, 181.90422463417053, 181.90422368049622, 181.90423345565796], "epoch_time": [89.29790568351746, 87.68793034553528, 87.62579679489136, 87.66035294532776, 87.6566514968872, 87.64762544631958, 87.70738077163696, 87.64231371879578, 87.6638388633728, 87.66051244735718, 87.63414573669434, 87.70414876937866, 87.65554738044739, 87.65313005447388, 87.70495772361755, 87.66089057922363, 87.68288564682007, 87.67695736885071, 87.68235349655151, 87.70553040504456, 87.69223070144653, 87.70423364639282, 87.71501684188843, 87.71659684181213, 87.70406699180603, 87.7073163986206, 87.71903657913208, 87.657066822052, 87.6836166381836, 87.67961859703064, 87.7102997303009, 87.71597814559937, 87.71495866775513, 87.70044374465942, 87.67858004570007, 87.69624638557434, 87.70638275146484, 87.69258689880371, 87.72509264945984, 87.67296814918518, 87.69495916366577, 87.69469404220581, 87.70344161987305, 87.66849517822266, 87.6973614692688, 87.71558547019958, 87.68606925010681, 87.74957036972046, 87.72490334510803, 87.74652051925659, 87.71349692344666, 87.66982650756836, 87.70041608810425, 87.68410849571228, 87.68756866455078, 87.73604130744934, 87.73375368118286, 87.73000431060791, 87.67443418502808, 87.74604630470276, 87.69903421401978, 87.70019674301147, 87.7079827785492, 87.75470471382141, 87.71609544754028, 87.67422342300415, 87.69178771972656, 87.73702955245972, 87.66754984855652, 87.69532585144043, 87.74997806549072, 87.71163058280945, 87.67673993110657, 87.72842168807983, 87.73331785202026, 87.69448924064636, 87.72914671897888, 87.69853210449219, 87.66796159744263, 87.73797082901001, 87.71009469032288, 87.68694925308228, 87.73360967636108, 87.67243957519531, 87.6841070652008, 87.71319365501404, 87.7085952758789, 87.73899531364441, 87.71061134338379, 87.70491981506348, 87.69497060775757, 87.7696750164032, 87.67066287994385, 87.76208972930908, 87.7135841846466, 87.71873426437378, 87.68938136100769, 87.7041347026825, 87.72790455818176, 87.7174620628357, 87.6976728439331, 87.73925352096558, 87.73526906967163, 87.78076696395874, 87.69616937637329, 87.70516967773438, 87.7090961933136, 87.70899868011475, 87.75162768363953, 87.72604203224182, 87.75530314445496, 87.7217333316803, 87.730637550354, 87.70589685440063, 87.69456052780151, 87.71591758728027, 87.72362923622131, 87.77750062942505, 87.70252013206482, 87.77268838882446, 87.7561023235321, 87.72169065475464, 87.72092795372009, 87.73203134536743, 87.7477855682373, 87.74402141571045, 87.76925206184387, 87.72899889945984, 87.74512648582458, 87.73930764198303, 87.73357081413269, 87.71381521224976, 87.72561430931091, 87.8044548034668, 87.81081318855286, 87.72948098182678, 87.76561689376831, 87.75359988212585, 87.72701859474182, 87.72056245803833, 87.72622561454773, 87.77221059799194, 87.79232144355774, 87.7648983001709, 87.75993943214417, 87.78645944595337, 87.72370791435242, 87.77517557144165, 87.75299096107483, 87.74048280715942, 87.73816967010498, 87.79257607460022, 87.72376775741577, 87.814772605896, 87.77039837837219, 87.76228976249695, 87.76295304298401, 87.78356122970581, 87.73578310012817, 87.75689148902893, 87.77213263511658, 87.74818348884583, 87.80096650123596, 87.75228309631348, 87.79422235488892, 87.77109599113464, 87.7288076877594, 87.71890330314636, 87.76513862609863, 87.74010396003723, 87.71315360069275, 87.74667382240295, 87.73565626144409, 87.73977637290955, 87.7886917591095, 87.75315952301025, 87.79068207740784, 87.76658725738525, 87.75767970085144, 87.78428816795349, 87.72725749015808, 87.77329349517822, 87.7904760837555, 87.7001039981842, 87.773202419281, 87.76205277442932, 87.7555513381958, 87.73212385177612, 87.77888679504395, 87.7414915561676, 87.77745270729065, 87.85177659988403, 87.75280809402466, 87.7549695968628, 87.79742312431335, 87.76115298271179, 87.7812716960907, 87.72338032722473, 87.67981195449829, 87.63823342323303]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr5e-05-wdecay2.0-eps1e-08-seed42.json <==
{"train_acc": [27.742, 45.598, 54.68, 61.304, 67.234, 71.79, 75.448, 78.268, 80.25, 81.952, 83.368, 84.784, 85.802, 86.612, 87.524, 88.298, 89.004, 89.362, 90.124, 90.458, 90.916, 91.042, 91.544, 92.124, 92.14, 92.842, 92.818, 93.058, 93.248, 93.092, 93.612, 93.806, 93.666, 94.144, 94.262, 94.182, 94.358, 94.39, 94.564, 94.422, 94.652, 94.964, 94.782, 94.852, 95.166, 95.032, 95.22, 95.068, 95.378, 95.376, 95.418, 95.556, 95.576, 95.652, 95.658, 95.872, 95.82, 95.914, 95.964, 95.836, 96.022, 96.014, 96.184, 95.928, 96.074, 96.196, 96.31, 96.386, 96.11, 96.326, 96.46, 96.534, 96.404, 96.236, 96.598, 96.636, 96.594, 96.662, 96.526, 96.564, 96.702, 96.838, 96.648, 96.862, 96.802, 96.742, 96.94, 96.758, 96.672, 97.032, 97.038, 96.826, 96.91, 97.002, 97.052, 97.126, 97.21, 97.362, 97.224, 97.25, 97.148, 97.47, 97.546, 97.138, 97.428, 97.342, 97.426, 97.414, 97.27, 97.468, 97.34, 97.544, 97.456, 97.454, 97.444, 97.61, 97.538, 97.142, 97.52, 97.482, 97.568, 97.536, 97.488, 97.376, 97.606, 97.418, 97.48, 97.69, 97.42, 97.718, 97.334, 97.646, 97.572, 97.606, 97.562, 97.652, 97.73, 97.662, 97.586, 97.466, 97.74, 97.652, 97.636, 97.654, 97.504, 97.7, 97.69, 97.61, 97.586, 97.758, 99.312, 99.652, 99.8, 99.84, 99.892, 99.884, 99.924, 99.894, 99.932, 99.942, 99.922, 99.94, 99.942, 99.958, 99.946, 99.962, 99.958, 99.96, 99.964, 99.96, 99.948, 99.978, 99.956, 99.96, 99.954, 99.958, 99.97, 99.974, 99.966, 99.972, 99.982, 99.964, 99.968, 99.97, 99.952, 99.966, 99.964, 99.97, 99.968, 99.964, 99.982, 99.982, 99.966, 99.972, 99.97, 99.972, 99.97, 99.968, 99.978, 99.95], "test_acc": [42.13, 50.16, 57.82, 63.14, 67.18, 72.29, 75.7, 76.2, 74.15, 79.78, 80.84, 79.53, 81.78, 84.14, 85.11, 85.68, 83.71, 84.9, 83.61, 84.51, 85.95, 86.96, 85.95, 85.81, 85.62, 87.71, 87.5, 86.55, 88.02, 87.95, 86.76, 87.18, 88.12, 88.58, 87.83, 87.72, 87.73, 88.23, 88.12, 88.17, 88.86, 89.68, 88.78, 88.29, 89.13, 89.36, 89.76, 88.39, 89.76, 89.07, 90.05, 89.63, 88.14, 90.58, 89.71, 88.47, 89.93, 90.0, 88.87, 90.11, 89.78, 90.26, 90.16, 90.67, 90.77, 90.06, 87.38, 89.3, 90.18, 90.22, 91.39, 89.78, 91.55, 90.29, 90.19, 89.87, 90.2, 89.58, 89.98, 90.51, 90.92, 90.89, 90.61, 90.47, 90.7, 90.06, 91.18, 91.47, 90.57, 90.22, 91.36, 91.85, 91.1, 90.14, 91.37, 91.46, 90.9, 90.64, 91.24, 90.85, 91.57, 90.02, 90.09, 91.76, 91.21, 91.87, 90.9, 91.31, 91.43, 91.76, 91.94, 91.85, 91.41, 91.4, 90.38, 91.05, 90.85, 90.93, 88.33, 89.81, 90.94, 90.72, 91.88, 91.52, 92.16, 90.14, 90.23, 89.57, 90.68, 91.26, 89.88, 91.84, 91.07, 92.02, 90.83, 91.6, 90.09, 90.87, 89.92, 90.39, 91.1, 90.52, 90.49, 90.0, 91.46, 91.34, 91.32, 91.01, 90.99, 90.99, 94.13, 94.33, 94.39, 94.66, 94.56, 94.54, 94.67, 94.76, 94.76, 94.78, 94.8, 94.69, 94.68, 94.67, 94.89, 94.75, 94.69, 94.6, 94.73, 94.71, 94.59, 94.6, 94.55, 94.51, 94.5, 94.58, 94.66, 94.78, 94.59, 94.77, 94.61, 94.74, 94.71, 94.79, 94.71, 94.51, 94.58, 94.76, 94.79, 94.73, 94.65, 94.7, 94.59, 94.56, 94.75, 94.72, 94.67, 94.58, 94.62, 94.59], "train_loss": [753.9254714250565, 572.2393484115601, 486.9677092432976, 420.23664313554764, 359.5560384988785, 311.32079738378525, 274.50833064317703, 244.54577487707138, 223.23523902893066, 202.05686578154564, 187.91628381609917, 173.39117574691772, 161.3258447498083, 153.13151197135448, 142.5218028575182, 134.36457969248295, 126.91173283755779, 123.20280715823174, 113.7107280343771, 110.4061508178711, 105.4813401773572, 103.29335552453995, 97.36871742457151, 92.6075304299593, 92.09529070556164, 84.73316564410925, 85.03763035684824, 82.8738645017147, 79.19606287777424, 80.91294794529676, 76.44831768423319, 74.34966630488634, 74.50563989952207, 69.67072951421142, 69.72220721840858, 69.80311284214258, 68.11926562339067, 66.81339097768068, 66.2441468089819, 65.79937629029155, 65.30191998928785, 60.95219124853611, 62.77908842265606, 63.04030295833945, 59.52075906097889, 62.039160914719105, 58.59854204580188, 60.72583136707544, 57.55607268214226, 58.13303392380476, 57.49021391943097, 56.06147214397788, 55.02047421783209, 54.944165566936135, 54.79477842152119, 52.90213664248586, 53.459580577909946, 52.255965285003185, 51.528479706496, 53.74100585654378, 51.28577432781458, 51.60278648510575, 50.25145976245403, 51.369999531656504, 50.99620217829943, 49.90182285383344, 48.365436274558306, 47.340998347848654, 50.24650887027383, 48.172198943793774, 46.76363077759743, 45.71178125962615, 47.11859880015254, 48.57659217342734, 45.47957282140851, 44.537537921220064, 46.055123686790466, 44.655467826873064, 46.956170715391636, 45.59635150432587, 44.91712289117277, 42.92955602146685, 45.74885384738445, 42.73794811591506, 43.644933592528105, 44.10788505524397, 42.78558557480574, 44.074382001534104, 45.856877747923136, 41.25695651769638, 41.14378166012466, 43.12866958603263, 41.6978413593024, 41.44600454904139, 40.99322794564068, 40.35610947944224, 39.26479048281908, 37.31075682491064, 39.019876051694155, 38.56973074376583, 39.625579725950956, 36.003082821145654, 35.849183121696115, 39.65338369272649, 35.557489121332765, 37.237725066021085, 36.95240710489452, 36.45844539627433, 37.8282439224422, 36.55121854878962, 37.04043083824217, 35.44350754469633, 35.477296663448215, 35.52144155651331, 35.93862028233707, 34.65750197134912, 34.85383221320808, 38.412641452625394, 34.93185969814658, 35.808449782431126, 34.38870584592223, 35.31769112497568, 35.71702232211828, 36.234924625605345, 34.054566755890846, 36.32994114421308, 35.786367136985064, 32.992505518719554, 36.500535828992724, 32.79452676139772, 36.56812716089189, 33.01334751024842, 33.850684402510524, 34.001871230080724, 34.633422918617725, 33.519996136426926, 32.55696755833924, 33.79544655792415, 33.502209631726146, 35.5105487909168, 33.30441659875214, 33.627889949828386, 33.33662952296436, 33.493921076878905, 35.02837664447725, 33.40812582150102, 33.33455632068217, 34.1354368198663, 33.624463491141796, 32.1666274368763, 14.71972700022161, 10.206666092388332, 8.64483894687146, 7.98968324996531, 7.222816805355251, 7.278398415073752, 6.848203591071069, 6.822588884271681, 6.412432891316712, 6.1959548238664865, 6.328021090477705, 6.0946216359734535, 6.031398489139974, 5.910794774070382, 5.8285240940749645, 5.722255736589432, 5.6706932336091995, 5.728447382338345, 5.7014952432364225, 5.572410783730447, 5.586324876174331, 5.412373488768935, 5.58614279422909, 5.4677039962261915, 5.471441261470318, 5.537898446433246, 5.520757866092026, 5.3643725933507085, 5.4521181378513575, 5.377821559086442, 5.2649575136601925, 5.308503163047135, 5.402318502776325, 5.352819435298443, 5.448318502865732, 5.340815343894064, 5.510746700689197, 5.29793902952224, 5.402333311736584, 5.3438051007688046, 5.231347725726664, 5.189523823559284, 5.340189348906279, 5.377952601760626, 5.263625472784042, 5.344427226111293, 5.4028113428503275, 5.396557069383562, 5.263583521358669, 5.526333473622799], "test_loss": [122.99092280864716, 107.1744738817215, 93.16732656955719, 82.65704447031021, 75.17837363481522, 61.90478891134262, 55.17780256271362, 54.62112310528755, 58.704256504774094, 47.782429188489914, 43.7151443362236, 48.570297837257385, 43.612539023160934, 37.1360422372818, 34.451966628432274, 34.23362761735916, 38.70832695066929, 35.41660204529762, 40.02029061317444, 37.18515110015869, 34.577159866690636, 31.425048679113388, 34.027975127100945, 34.5162767469883, 35.511711686849594, 29.560500025749207, 30.76486210525036, 32.790793403983116, 29.764854609966278, 29.718876779079437, 33.10490655899048, 33.638953387737274, 29.640154972672462, 27.981821686029434, 29.751662895083427, 30.660920932888985, 31.177091225981712, 29.454159393906593, 30.042760983109474, 29.62305662035942, 29.05591742694378, 25.844172582030296, 28.60161903500557, 29.990183167159557, 27.037925109267235, 27.183745443820953, 25.875446245074272, 28.98540572822094, 24.910443782806396, 28.692436322569847, 25.532467797398567, 26.003298982977867, 31.57045117020607, 24.394963815808296, 26.453994259238243, 30.554316520690918, 25.658535718917847, 25.61852641403675, 28.57753051817417, 26.12413066625595, 26.244933933019638, 26.241291865706444, 26.33485221862793, 24.51609243452549, 24.629125401377678, 26.337734907865524, 33.98126497119665, 28.39981074631214, 26.470663905143738, 25.875755548477173, 23.295630425214767, 26.996433466672897, 22.343559950590134, 25.32152869552374, 25.539936885237694, 27.820263862609863, 26.848165035247803, 27.626341998577118, 27.914361655712128, 25.342550806701183, 24.267501309514046, 24.073109686374664, 25.637823812663555, 26.149405896663666, 25.68305529654026, 26.6065843552351, 24.690818190574646, 23.93889954686165, 27.528211787343025, 27.03502807021141, 23.588157564401627, 22.512296438217163, 25.13095687329769, 26.952472925186157, 24.515354707837105, 24.77324015647173, 25.13700193911791, 26.798567675054073, 25.12256694585085, 24.53265132009983, 22.793464735150337, 28.95251816511154, 27.755084082484245, 23.5926521345973, 25.54466377198696, 22.882083043456078, 25.864343613386154, 25.177824556827545, 22.958224542438984, 23.172761522233486, 22.943245731294155, 23.49562444537878, 25.404292657971382, 23.634530007839203, 27.21377168595791, 24.9849556311965, 25.907852917909622, 25.278319478034973, 32.06238132715225, 29.097273766994476, 25.332713961601257, 26.328705117106438, 22.338551580905914, 23.77614402770996, 21.77652183175087, 27.953597597777843, 28.256950989365578, 30.695865496993065, 25.923208311200142, 24.35837349295616, 28.527996838092804, 23.57122241705656, 25.631764583289623, 23.259536437690258, 26.383202776312828, 24.52584408968687, 28.148341178894043, 26.914822675287724, 29.151820354163647, 29.12505780160427, 24.666866555809975, 27.212098889052868, 27.478248208761215, 28.725684389472008, 24.42508015036583, 23.919500708580017, 25.644028708338737, 24.750919714570045, 26.579219490289688, 25.892944797873497, 16.94847933202982, 16.609237156808376, 16.460119787603617, 16.342143315821886, 16.364329617470503, 16.652498442679644, 16.66751217842102, 16.579375997185707, 16.56749141216278, 16.488853937014937, 16.413470707833767, 16.508233666419983, 16.435992166399956, 16.501801624894142, 16.47633747756481, 16.3943075761199, 16.654771829023957, 16.923487920314074, 16.943841353058815, 16.638806995004416, 17.024638023227453, 17.03752052038908, 17.03031225502491, 17.23597653955221, 17.203480284661055, 16.983593069016933, 16.942423328757286, 17.04933053255081, 17.02205555140972, 16.931662537157536, 17.37661949545145, 17.006973154842854, 17.209449388086796, 16.997441701591015, 17.156665585935116, 17.37183673866093, 17.293741781264544, 17.17750881239772, 17.384557079523802, 17.195875979959965, 17.185585852712393, 17.375866735354066, 17.73639151453972, 17.770645454525948, 17.751192551106215, 17.559751817956567, 17.519459333270788, 17.555906565859914, 17.46717331930995, 17.886564195156097], "epoch_time": [89.57166361808777, 87.61611914634705, 87.6091480255127, 87.6443088054657, 88.72447419166565, 87.71082806587219, 87.6862244606018, 88.87095499038696, 87.70438933372498, 88.78836297988892, 87.64833164215088, 87.69377565383911, 89.39326024055481, 87.63326478004456, 88.71026062965393, 87.72085046768188, 87.67170262336731, 87.66050577163696, 87.68974184989929, 87.6646158695221, 87.69796133041382, 87.71031641960144, 88.92245888710022, 88.67288637161255, 88.74801421165466, 89.60363125801086, 87.72780919075012, 88.76679730415344, 87.68028259277344, 87.71373438835144, 89.15464544296265, 87.71070623397827, 87.69456553459167, 87.6767201423645, 89.5118567943573, 87.65948724746704, 88.78039407730103, 87.71428394317627, 88.69960308074951, 88.77729892730713, 88.70737957954407, 88.62204360961914, 87.7184510231018, 89.59653997421265, 88.75458097457886, 87.6539716720581, 87.7146623134613, 88.70382189750671, 87.72840666770935, 88.77896308898926, 87.75275588035583, 87.75084447860718, 87.67241716384888, 89.5951919555664, 87.67500734329224, 87.7142424583435, 87.6489896774292, 87.72821092605591, 87.70560503005981, 87.7167456150055, 87.67246270179749, 88.89223909378052, 88.82123327255249, 87.69926810264587, 88.77982378005981, 89.38825607299805, 87.74873280525208, 88.63208794593811, 87.70893812179565, 87.71190977096558, 87.71171379089355, 87.68267726898193, 87.72937321662903, 87.63966584205627, 87.75090432167053, 87.72025394439697, 87.76658153533936, 87.68565464019775, 88.30567693710327, 87.68621230125427, 87.7400689125061, 87.72474026679993, 87.74755311012268, 87.70453786849976, 87.70938992500305, 87.72238659858704, 87.71349477767944, 87.73950290679932, 87.6748776435852, 87.73002624511719, 87.69141101837158, 88.75592994689941, 87.73654794692993, 87.69335651397705, 87.68269753456116, 87.51491737365723, 87.49192547798157, 89.19450497627258, 87.51089882850647, 88.51976466178894, 87.46453142166138, 87.51135301589966, 87.54872941970825, 87.56571531295776, 87.64444518089294, 87.55272197723389, 87.59380507469177, 87.57356357574463, 87.63340187072754, 87.51947784423828, 87.67630410194397, 87.5842502117157, 87.58372163772583, 87.60387086868286, 87.55228757858276, 87.59908509254456, 88.5200297832489, 87.57964825630188, 87.59063363075256, 87.55726504325867, 88.64868402481079, 87.5298593044281, 88.6662323474884, 87.57082056999207, 88.67782521247864, 87.53993630409241, 89.41129040718079, 87.56724810600281, 87.64276099205017, 88.88117480278015, 88.72443532943726, 87.59250020980835, 89.40736699104309, 87.56060886383057, 87.54190063476562, 87.56033849716187, 87.55949354171753, 87.55554509162903, 87.56326699256897, 87.6205222606659, 87.58910942077637, 87.55560684204102, 87.57292747497559, 87.58185625076294, 88.56629252433777, 87.56073546409607, 87.58283805847168, 88.87175488471985, 88.55675315856934, 87.57952737808228, 87.59538197517395, 88.56716060638428, 88.61108422279358, 87.59989714622498, 88.6235101222992, 88.63603258132935, 89.41357493400574, 89.23970580101013, 87.55452108383179, 87.58897018432617, 87.6083116531372, 87.57632637023926, 87.59638357162476, 87.53072166442871, 87.59883999824524, 87.56140518188477, 87.6271641254425, 87.60532784461975, 87.55696940422058, 87.58838987350464, 87.53175401687622, 87.56492161750793, 87.5759596824646, 89.46801590919495, 88.7418315410614, 87.5595030784607, 87.59911441802979, 87.57854890823364, 89.27751755714417, 87.5537166595459, 88.66462016105652, 87.57836127281189, 87.5555772781372, 87.61896228790283, 87.5520372390747, 87.54375219345093, 87.59427428245544, 87.5319721698761, 87.55887055397034, 87.53367924690247, 87.55118155479431, 87.60537719726562, 88.64464116096497, 87.5827226638794, 87.60587549209595, 87.5903570652008, 88.78987550735474, 87.61297583580017, 87.58455872535706, 87.52754187583923]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr5e-05-wdecay2.0-eps1e-08-seed43.json <==
{"train_acc": [27.58, 45.882, 54.772, 62.286, 67.792, 72.296, 75.734, 78.338, 80.136, 81.918, 83.412, 84.522, 85.668, 86.632, 87.584, 88.282, 88.82, 89.428, 89.99, 90.624, 90.674, 91.25, 91.74, 91.902, 92.244, 92.572, 92.636, 92.99, 93.036, 93.192, 93.602, 93.472, 93.81, 93.806, 94.184, 93.982, 94.21, 94.334, 94.598, 94.584, 94.806, 94.788, 94.874, 94.742, 95.08, 95.074, 95.194, 95.374, 95.442, 95.164, 95.394, 95.564, 95.582, 95.754, 95.602, 95.692, 95.646, 95.886, 95.816, 95.944, 96.076, 96.042, 96.096, 96.224, 96.252, 96.058, 96.114, 96.314, 96.344, 96.388, 96.316, 96.484, 96.368, 96.58, 96.666, 96.672, 96.766, 96.648, 96.296, 96.758, 96.494, 96.69, 96.726, 96.708, 96.63, 96.884, 96.678, 96.804, 96.776, 96.734, 96.836, 97.012, 97.102, 97.15, 97.206, 97.14, 97.252, 97.126, 97.044, 97.302, 97.136, 97.2, 97.384, 97.32, 97.3, 97.466, 97.358, 97.608, 97.226, 97.298, 97.152, 97.352, 97.552, 97.386, 97.416, 97.51, 97.406, 97.474, 97.438, 97.468, 97.34, 97.584, 97.458, 97.394, 97.512, 97.664, 97.446, 97.432, 97.508, 97.57, 97.42, 97.818, 97.598, 97.536, 97.352, 97.728, 97.732, 97.638, 97.638, 97.37, 97.744, 97.706, 97.468, 97.724, 97.62, 97.516, 97.772, 97.748, 97.482, 97.726, 99.216, 99.684, 99.764, 99.818, 99.868, 99.884, 99.914, 99.902, 99.918, 99.912, 99.938, 99.938, 99.966, 99.922, 99.944, 99.962, 99.96, 99.96, 99.974, 99.962, 99.964, 99.966, 99.956, 99.952, 99.942, 99.964, 99.962, 99.958, 99.96, 99.966, 99.972, 99.972, 99.952, 99.962, 99.972, 99.984, 99.962, 99.984, 99.976, 99.98, 99.972, 99.968, 99.984, 99.976, 99.966, 99.964, 99.962, 99.972, 99.932, 99.956], "test_acc": [41.59, 51.24, 58.37, 63.21, 66.85, 72.15, 76.28, 75.67, 77.91, 79.67, 80.58, 81.89, 79.82, 84.5, 84.44, 84.29, 85.17, 83.9, 86.1, 84.49, 86.14, 83.45, 85.48, 86.06, 85.35, 88.62, 84.94, 86.43, 88.02, 86.87, 87.52, 87.23, 85.76, 86.5, 88.36, 87.45, 86.1, 87.79, 86.45, 89.1, 88.44, 88.11, 88.02, 89.2, 88.78, 89.28, 89.22, 89.64, 89.38, 89.43, 90.67, 89.4, 85.37, 89.6, 88.92, 88.39, 89.84, 87.43, 87.4, 89.53, 89.56, 90.91, 90.06, 89.84, 89.68, 90.82, 90.35, 88.95, 90.77, 90.28, 90.96, 91.22, 90.04, 90.92, 90.32, 90.58, 90.72, 90.07, 91.13, 90.14, 90.87, 89.35, 91.08, 89.85, 90.41, 91.07, 90.96, 90.62, 90.65, 90.48, 89.98, 91.15, 92.06, 90.31, 89.92, 91.18, 91.91, 90.46, 90.92, 91.5, 89.27, 90.78, 90.48, 91.4, 89.13, 91.85, 90.99, 91.46, 91.23, 91.42, 90.36, 90.39, 90.5, 90.39, 89.25, 91.79, 90.54, 90.95, 90.76, 90.85, 91.89, 90.41, 91.01, 90.44, 90.13, 91.12, 91.63, 89.47, 91.22, 91.45, 90.32, 89.89, 91.55, 90.75, 91.04, 90.75, 90.54, 91.39, 90.47, 91.21, 89.43, 90.56, 89.27, 90.95, 90.15, 90.92, 91.65, 91.01, 91.17, 91.15, 93.88, 94.29, 94.25, 94.39, 94.18, 94.4, 94.48, 94.39, 94.39, 94.44, 94.35, 94.43, 94.47, 94.51, 94.47, 94.33, 94.36, 94.57, 94.4, 94.64, 94.65, 94.61, 94.48, 94.32, 94.65, 94.56, 94.37, 94.3, 94.58, 94.34, 94.61, 94.44, 94.58, 94.45, 94.52, 94.53, 94.41, 94.45, 94.54, 94.41, 94.27, 94.25, 94.38, 94.39, 94.32, 94.58, 94.47, 94.44, 94.35, 94.5], "train_loss": [757.3235774040222, 572.6987204551697, 485.789065182209, 412.5079996585846, 354.64837312698364, 308.3731495141983, 271.70589435100555, 243.03904804587364, 222.71721050143242, 204.5499058663845, 187.69967111945152, 175.71784192323685, 163.52498546242714, 152.5497328042984, 142.44803449511528, 135.8170038163662, 128.0218482017517, 120.62999974191189, 114.9904553592205, 109.6372251957655, 107.92829754948616, 101.49441196769476, 96.72836357355118, 94.60507199168205, 90.56774498522282, 88.82341748476028, 86.34224583208561, 82.21803258359432, 82.12014239281416, 80.01723094284534, 75.47929806262255, 76.61344800144434, 72.93526992946863, 73.55244491249323, 70.56433948129416, 71.41943399980664, 68.51524123549461, 68.54726300761104, 66.3687903098762, 65.8867209777236, 63.96544210612774, 63.26502552255988, 63.56774675101042, 63.60452280193567, 60.475733149796724, 60.54324208572507, 59.3691218867898, 57.84461794421077, 57.01032764092088, 59.876460168510675, 56.89570216834545, 56.03171969205141, 55.55694965273142, 54.81188268214464, 55.493339736014605, 54.603225864470005, 54.32867143303156, 52.14278510585427, 53.40552768111229, 51.49538915231824, 51.776579070836306, 51.14174108952284, 51.46683606132865, 49.530207101255655, 49.20171845331788, 49.99031586572528, 51.02505263313651, 47.94858655706048, 48.27796767279506, 48.211350094527006, 48.735626827925444, 46.600943088531494, 47.64167357608676, 46.39673998579383, 45.306738153100014, 44.96661778539419, 43.3551428206265, 45.27290039137006, 48.557368006557226, 43.29280285537243, 47.122591860592365, 44.65429901704192, 44.750406980514526, 44.07929341867566, 45.265484035015106, 42.81883253343403, 44.315767873078585, 43.44403883628547, 44.650218084454536, 44.47235368564725, 43.125567419454455, 41.253489488735795, 41.013820411637425, 40.409032326191664, 39.47991314902902, 40.19431742653251, 39.73275945149362, 39.697233479470015, 40.57636786811054, 38.30367907509208, 39.52451439201832, 38.847778575494885, 36.893377400934696, 37.77635533735156, 38.33252910152078, 35.771456545218825, 36.75723583623767, 34.45902167074382, 38.286156034097075, 37.736007357016206, 38.81327957846224, 36.43360751867294, 34.793375657871366, 37.02899697050452, 35.993422500789165, 35.639934146776795, 36.00416512414813, 35.1954683046788, 35.95414857007563, 35.07745799794793, 36.24984673038125, 33.747691467404366, 35.47078405506909, 36.210776813328266, 35.291585467755795, 33.2714914791286, 35.7539651338011, 35.61049988493323, 35.34769758395851, 34.689454302191734, 35.85609014518559, 31.512606125324965, 34.13342376984656, 35.1980121396482, 35.942526679486036, 32.1088877543807, 33.27861578203738, 34.150739934295416, 33.73221595212817, 36.562792498618364, 32.55598468333483, 33.050152936950326, 35.40169191919267, 33.0779777392745, 34.836380273103714, 34.953154461458325, 31.789349678903818, 33.13980662077665, 35.060860600322485, 33.03939322195947, 15.590351548045874, 10.009151650592685, 8.853887011297047, 8.126338575966656, 7.703097238205373, 7.206136204302311, 6.867423120886087, 6.655636664479971, 6.423136654309928, 6.478006373159587, 6.232476938515902, 6.069150762632489, 5.910725763998926, 6.115379578433931, 6.0467532789334655, 5.754403557628393, 5.689246576279402, 5.705826321616769, 5.5284259002655745, 5.645487852394581, 5.491381611675024, 5.433204222470522, 5.518285280093551, 5.556530924513936, 5.647181436419487, 5.535011738538742, 5.408271319232881, 5.504406697116792, 5.529984565451741, 5.358015976846218, 5.364100129343569, 5.341628805734217, 5.513131869956851, 5.399127949029207, 5.287917542271316, 5.170322380028665, 5.496860907413065, 5.270048622041941, 5.2130300076678395, 5.226918250322342, 5.351724519394338, 5.387948114424944, 5.246148845180869, 5.317535076290369, 5.2935186717659235, 5.3959052339196205, 5.381687258370221, 5.287904714234173, 5.683007627725601, 5.506706925109029], "test_loss": [123.31592667102814, 103.65357232093811, 91.23525935411453, 81.68184125423431, 74.81416165828705, 63.967010498046875, 53.40563067793846, 55.645026326179504, 49.500194638967514, 45.3054259121418, 44.72744029760361, 42.62151002883911, 48.94391378760338, 36.33291217684746, 36.303903982043266, 37.63832239806652, 35.87996809184551, 38.34307786822319, 34.05659767985344, 37.3153201341629, 33.65875545144081, 40.823620200157166, 35.431309938430786, 34.24812379479408, 34.75692814588547, 27.219843417406082, 35.05398127436638, 34.27243937551975, 28.279097735881805, 32.72999082505703, 31.493377342820168, 31.766260132193565, 36.36378428339958, 35.29228709638119, 28.269124671816826, 32.27506394684315, 35.89841717481613, 30.453302904963493, 34.24149768054485, 26.523111939430237, 28.387184768915176, 30.251868322491646, 30.910667404532433, 27.13750010728836, 29.05144539475441, 27.58826882392168, 27.382999643683434, 26.681170284748077, 27.264643222093582, 27.318028450012207, 23.42136387526989, 27.156935170292854, 37.971576511859894, 26.99164393544197, 29.06932984292507, 30.41731594502926, 25.7512479275465, 33.27512316405773, 34.01197497546673, 27.485972091555595, 27.312105908989906, 23.24374069273472, 25.476183742284775, 26.74270384758711, 27.887655436992645, 24.109925858676434, 25.179674550890923, 29.93875327706337, 24.02937652170658, 25.934045895934105, 24.50657418370247, 23.393865201622248, 26.63369108736515, 23.4661555737257, 26.0542501360178, 25.31973122060299, 25.097331538796425, 26.217183843255043, 23.34543626010418, 26.991951316595078, 24.103191629052162, 29.34206746518612, 24.411735892295837, 28.238304793834686, 26.200862482190132, 23.085372164845467, 24.245253816246986, 26.29055268317461, 25.14780203998089, 26.698993131518364, 28.588616982102394, 24.316230788826942, 22.130023196339607, 28.039906054735184, 28.713901951909065, 24.888929344713688, 23.706249728798866, 26.376527685672045, 25.02677994221449, 24.37058913707733, 29.8629217594862, 26.00187089294195, 26.505468510091305, 23.66487155854702, 31.686506778001785, 23.437592089176178, 24.85981446504593, 24.00652439892292, 24.52581911534071, 23.49938154220581, 26.859357975423336, 27.413673490285873, 27.19045676290989, 27.632324770092964, 31.15455287694931, 22.93411998078227, 26.71264237165451, 26.226868599653244, 26.883602038025856, 25.387115582823753, 22.82216975092888, 26.78096593916416, 25.33657132089138, 26.492691963911057, 28.017715200781822, 25.127463340759277, 22.57216591387987, 29.525784358382225, 25.256557807326317, 23.691585674881935, 27.383244767785072, 29.428169555962086, 23.807429298758507, 25.548199951648712, 25.654193073511124, 26.42046983540058, 27.511326611042023, 24.73951867222786, 27.9412122964859, 24.56660158932209, 30.983470872044563, 27.97398953139782, 31.472334265708923, 26.65690964460373, 28.870854184031487, 25.162363305687904, 23.78398607671261, 25.519413843750954, 25.874649941921234, 25.673997152596712, 17.37977947667241, 16.971355153247714, 16.917350731790066, 16.688869999721646, 16.77095695026219, 16.70597179234028, 16.547401629388332, 16.92056618630886, 16.911766031756997, 16.820654766634107, 16.832200471311808, 16.919502962380648, 16.867756493389606, 16.787357792258263, 16.98090718127787, 16.967981960624456, 16.98037339746952, 17.028838938102126, 17.0833419598639, 17.20740144327283, 16.88714088872075, 16.929428078234196, 17.289817430078983, 17.199375934898853, 17.004180654883385, 17.281139500439167, 17.36355748400092, 17.637663539499044, 17.587057825177908, 17.662448648363352, 17.296104181557894, 17.709522414952517, 17.427919283509254, 17.691628858447075, 17.520558170974255, 17.57992162555456, 17.564841777086258, 17.764553882181644, 17.704951770603657, 17.751414842903614, 18.680508568882942, 18.200563985854387, 18.30179303139448, 18.224237944930792, 18.423959769308567, 18.0766743645072, 18.344240121543407, 18.208045840263367, 18.33990592509508, 18.659301284700632], "epoch_time": [48.08906888961792, 45.368152141571045, 45.29107928276062, 45.30725288391113, 45.37217736244202, 45.33522176742554, 45.274834871292114, 45.54634952545166, 45.30092692375183, 45.550215005874634, 45.46864080429077, 45.48407173156738, 45.64170002937317, 45.5185604095459, 45.44711375236511, 45.593424797058105, 45.34912061691284, 45.42573881149292, 45.5380539894104, 45.459460973739624, 45.54426598548889, 45.45236134529114, 45.63341045379639, 45.753772020339966, 45.61355924606323, 45.53452682495117, 45.542229890823364, 45.59591269493103, 45.43550109863281, 45.69346237182617, 45.35512113571167, 45.5047345161438, 45.32657170295715, 45.42214107513428, 45.50063347816467, 45.54154706001282, 45.662497758865356, 45.44781303405762, 45.251031160354614, 45.221301794052124, 45.57787823677063, 45.49533438682556, 45.328535079956055, 45.56035089492798, 45.70791006088257, 45.566757678985596, 45.55189657211304, 45.63136315345764, 45.26677894592285, 45.25762152671814, 45.35465335845947, 45.44389343261719, 45.68452262878418, 45.730342626571655, 45.41714668273926, 45.37532019615173, 45.481303453445435, 45.5426709651947, 45.32249879837036, 45.6608190536499, 45.48729848861694, 45.632041454315186, 45.37057304382324, 45.479525327682495, 45.46929597854614, 45.49272131919861, 45.48130989074707, 45.577515602111816, 45.58246064186096, 45.72511959075928, 45.37875556945801, 45.568753719329834, 45.491511821746826, 45.4667067527771, 45.211341381073, 45.498003244400024, 45.497878551483154, 45.50373387336731, 45.5255012512207, 45.54731321334839, 45.47897815704346, 45.72594094276428, 45.48961424827576, 45.51388645172119, 45.332184076309204, 45.641509771347046, 45.7886848449707, 45.332823514938354, 45.624725341796875, 45.40571141242981, 45.4407000541687, 45.293615102767944, 45.528655767440796, 45.481343269348145, 45.41938042640686, 45.49685740470886, 45.30120229721069, 45.46539521217346, 45.380473613739014, 45.63088655471802, 45.64191651344299, 45.65681743621826, 45.63718318939209, 45.34254169464111, 45.26372170448303, 45.499213457107544, 45.32504940032959, 45.80354714393616, 45.42386245727539, 45.51530456542969, 45.46026659011841, 45.7056839466095, 45.58937859535217, 45.501341104507446, 45.54166603088379, 45.588637828826904, 45.56004214286804, 45.53655552864075, 45.53933882713318, 45.45412039756775, 45.487531423568726, 45.38770318031311, 45.5658233165741, 45.47257089614868, 45.374160289764404, 45.59032201766968, 45.40917491912842, 45.64962911605835, 45.538203954696655, 45.519920110702515, 45.36871290206909, 45.519338846206665, 45.62699222564697, 45.78912806510925, 45.62739634513855, 45.434165477752686, 45.56701683998108, 45.565155029296875, 45.54429793357849, 45.673314571380615, 45.49509954452515, 45.417890548706055, 45.337809801101685, 45.67302680015564, 45.47857117652893, 45.43318176269531, 45.41388297080994, 45.447585105895996, 45.416287422180176, 45.62166929244995, 45.40455198287964, 45.490352392196655, 45.71136736869812, 45.40786957740784, 45.55256700515747, 45.78674340248108, 45.64360785484314, 45.526992082595825, 45.32218074798584, 45.441221714019775, 45.38281440734863, 45.58747100830078, 45.420950412750244, 45.5731520652771, 45.31235599517822, 45.37796640396118, 45.480419874191284, 45.53675961494446, 45.60375428199768, 45.40633535385132, 45.186065912246704, 45.703779220581055, 45.49793887138367, 45.410197496414185, 45.42978286743164, 45.451958656311035, 45.64723014831543, 45.402849197387695, 45.491243839263916, 45.39964175224304, 45.44554543495178, 45.497599840164185, 45.639838218688965, 45.42367148399353, 45.31243419647217, 45.76930856704712, 45.32898759841919, 45.49951791763306, 45.68973708152771, 45.52610421180725, 45.547985553741455, 45.263160705566406, 45.681100606918335, 45.56153106689453, 45.54045653343201, 45.528565645217896, 45.29397225379944, 45.50009274482727, 45.433554887771606, 45.538655042648315]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr5e-05-wdecay2.0-eps1e-08-seed44.json <==
{"train_acc": [26.886, 45.464, 54.912, 61.9, 66.544, 71.118, 74.662, 77.546, 79.678, 81.82, 83.094, 84.524, 85.77, 86.772, 87.46, 88.128, 88.836, 89.242, 89.99, 90.506, 90.886, 91.23, 91.51, 91.838, 92.274, 92.49, 92.756, 92.832, 93.064, 93.274, 93.398, 93.556, 93.976, 93.904, 94.076, 94.232, 94.242, 94.346, 94.504, 94.778, 94.54, 94.688, 95.034, 94.75, 94.944, 95.148, 94.982, 95.356, 95.092, 95.27, 95.352, 95.44, 95.35, 95.62, 95.46, 95.892, 95.83, 95.9, 95.832, 96.03, 95.882, 96.052, 96.152, 96.216, 96.094, 96.344, 96.248, 96.31, 96.398, 96.268, 96.568, 96.358, 96.294, 96.528, 96.626, 96.578, 96.488, 96.52, 96.638, 96.606, 96.694, 96.788, 96.786, 96.762, 96.57, 96.832, 96.734, 96.804, 96.938, 96.922, 96.896, 96.948, 96.958, 97.188, 97.034, 97.132, 97.116, 97.314, 97.082, 97.128, 97.286, 97.216, 97.308, 97.408, 97.374, 97.318, 97.386, 97.344, 97.438, 97.41, 97.476, 97.372, 97.386, 97.202, 97.6, 97.43, 97.464, 97.534, 97.33, 97.528, 97.516, 97.574, 97.454, 97.522, 97.546, 97.636, 97.438, 97.534, 97.598, 97.456, 97.538, 97.762, 97.546, 97.55, 97.8, 97.418, 97.604, 97.576, 97.64, 97.616, 97.544, 97.526, 97.68, 97.652, 97.634, 97.556, 97.668, 97.688, 97.856, 97.62, 99.212, 99.734, 99.81, 99.874, 99.864, 99.872, 99.9, 99.908, 99.938, 99.932, 99.936, 99.934, 99.934, 99.95, 99.962, 99.956, 99.928, 99.968, 99.974, 99.968, 99.962, 99.95, 99.96, 99.952, 99.962, 99.962, 99.962, 99.956, 99.97, 99.966, 99.982, 99.964, 99.97, 99.976, 99.978, 99.962, 99.97, 99.962, 99.958, 99.966, 99.968, 99.966, 99.98, 99.978, 99.966, 99.952, 99.966, 99.96, 99.98, 99.976], "test_acc": [37.81, 47.65, 59.52, 63.05, 65.17, 69.39, 74.07, 74.72, 75.1, 80.08, 79.54, 81.92, 81.01, 82.59, 82.63, 79.73, 84.86, 80.23, 85.65, 84.84, 84.95, 85.92, 86.84, 86.31, 86.98, 84.09, 85.21, 87.27, 86.84, 86.59, 87.03, 85.47, 83.35, 83.75, 87.96, 86.8, 86.43, 88.28, 89.66, 87.59, 86.15, 87.85, 88.42, 88.26, 86.47, 88.47, 89.72, 89.17, 89.92, 90.27, 89.01, 90.13, 90.11, 88.31, 90.67, 88.96, 90.42, 89.18, 89.1, 88.71, 90.51, 90.55, 90.04, 90.95, 89.5, 89.69, 89.51, 90.72, 91.33, 90.71, 90.42, 90.3, 90.58, 91.31, 91.27, 90.18, 90.32, 90.0, 89.57, 90.55, 89.71, 90.88, 90.82, 90.84, 91.32, 90.52, 89.55, 91.39, 90.74, 91.15, 90.58, 91.38, 91.67, 89.21, 89.85, 90.37, 91.23, 91.0, 90.88, 89.66, 91.75, 91.55, 90.38, 89.43, 91.37, 91.29, 90.61, 90.89, 91.13, 91.99, 89.56, 90.48, 90.66, 91.06, 90.37, 91.32, 90.68, 91.12, 90.83, 90.75, 90.75, 91.15, 90.05, 91.93, 90.5, 90.62, 91.93, 89.45, 90.49, 91.09, 90.72, 91.56, 89.92, 89.2, 91.1, 91.17, 90.69, 90.97, 91.2, 90.28, 90.41, 91.81, 91.14, 90.97, 91.87, 90.36, 90.46, 91.86, 91.65, 90.99, 93.91, 94.35, 94.39, 94.44, 94.45, 94.53, 94.6, 94.7, 94.79, 94.58, 94.65, 94.83, 94.79, 94.72, 94.77, 94.72, 94.65, 94.79, 94.73, 94.71, 94.63, 94.79, 94.67, 94.78, 94.74, 94.77, 94.62, 94.6, 94.66, 94.71, 94.54, 94.78, 94.62, 94.52, 94.52, 94.78, 94.55, 94.72, 94.65, 94.32, 94.56, 94.64, 94.67, 94.9, 94.51, 94.59, 94.61, 94.72, 94.58, 94.65], "train_loss": [767.1042587757111, 577.1593582630157, 485.9667074084282, 418.4017412662506, 365.837618291378, 320.79877269268036, 282.0979741215706, 252.1888261437416, 228.0621019601822, 207.09270411729813, 191.98502078652382, 177.28362408280373, 164.61502745747566, 152.42790226638317, 145.17882426083088, 136.3037926107645, 128.57732316851616, 122.5671484619379, 116.23936779797077, 110.47621181607246, 106.25863255560398, 101.48459258675575, 99.21508672833443, 94.71701905876398, 91.87714136391878, 89.12502139806747, 85.47021133452654, 84.03954063355923, 81.14962228387594, 80.29456590116024, 78.5002458691597, 75.30625116825104, 72.65106331557035, 73.25576627254486, 71.56097664684057, 69.93995447456837, 70.03773008286953, 68.07342877238989, 67.01993491500616, 64.5422232747078, 67.05763923376799, 64.88066592812538, 60.3568923138082, 64.15634318068624, 62.316364232450724, 59.925803542137146, 60.666266210377216, 57.498516127467155, 60.486712634563446, 58.89787832647562, 58.04996373876929, 56.30076142773032, 58.46501563489437, 54.993355859071016, 57.19673780351877, 53.16930541396141, 52.93226216733456, 52.93769418820739, 53.549801871180534, 51.11686557531357, 52.987208656966686, 51.20756359025836, 49.968339920043945, 49.29017907008529, 50.04396511614323, 48.881103832274675, 49.902687061578035, 48.68142105266452, 46.84192784503102, 49.605792727321386, 45.709292486310005, 47.28371183946729, 48.13152922689915, 45.52074799314141, 44.76154453679919, 46.15949136018753, 46.884103160351515, 46.099169958382845, 44.84229640290141, 45.66482623293996, 44.62501896172762, 43.76005122438073, 44.21692733466625, 45.03360355459154, 45.60539913363755, 43.600487323477864, 44.37112838588655, 43.65687867440283, 41.59598474577069, 41.74087614193559, 42.87793465331197, 42.16539139300585, 41.774105159565806, 39.09726843237877, 40.830662589520216, 39.992192059755325, 39.56782453134656, 37.74558859877288, 40.26859561353922, 40.02658740058541, 38.516152907162905, 38.462725542485714, 37.71464606933296, 35.81438163854182, 36.2431362606585, 37.30097518488765, 36.44971669651568, 37.63613737002015, 35.42786951735616, 36.816499380394816, 35.56284384801984, 36.83730850927532, 36.06044942326844, 38.48537386767566, 34.90188897959888, 36.854033052921295, 35.96179939433932, 35.05492399446666, 36.68175129778683, 35.876244409009814, 35.44234840199351, 34.26568553596735, 35.309987688437104, 34.20048191584647, 35.24436584673822, 34.05829812772572, 35.93629936873913, 35.304927702993155, 34.19652944803238, 35.28761182539165, 34.77763953991234, 32.868033612146974, 34.994909942150116, 34.78440828062594, 32.242722637951374, 35.77267856709659, 33.838676234707236, 34.55225960537791, 34.337569676339626, 33.65187055245042, 33.88197042234242, 33.95107013732195, 33.24750672467053, 33.739485217258334, 33.76102830842137, 34.34941567480564, 32.960770800709724, 33.0411034822464, 31.252796839922667, 33.8482327349484, 15.57231549732387, 9.896312326192856, 8.478399478830397, 7.572680730372667, 7.493463066406548, 7.1664129458367825, 6.923761489801109, 6.705978005193174, 6.342359133996069, 6.371882501989603, 6.159100832417607, 6.197930054739118, 5.990899746306241, 5.87426211219281, 5.653203713707626, 5.785800525918603, 5.961475984193385, 5.556777983903885, 5.471840875223279, 5.556102870963514, 5.535337789915502, 5.656032154336572, 5.49737315159291, 5.543381919153035, 5.548728002235293, 5.418194803409278, 5.447441351599991, 5.494904498569667, 5.490090116858482, 5.414294172078371, 5.233806973323226, 5.3790635000914335, 5.383777337148786, 5.253010008484125, 5.24905360955745, 5.445960612036288, 5.279772670008242, 5.33839871827513, 5.488876689225435, 5.372170231305063, 5.371023993007839, 5.482184953056276, 5.206088857725263, 5.2533266469836235, 5.284966322593391, 5.558909040875733, 5.387190417386591, 5.484021726995707, 5.257337419316173, 5.247314031235874], "test_loss": [133.00620770454407, 114.11074018478394, 89.04190337657928, 83.7949469089508, 79.58126831054688, 71.04992038011551, 58.57767245173454, 56.99697890877724, 59.02101677656174, 46.564467906951904, 49.617745488882065, 42.289104491472244, 44.109298408031464, 40.58899274468422, 40.02921360731125, 48.96632507443428, 36.092296808958054, 47.34498479962349, 34.17933431267738, 35.87306173145771, 36.213118836283684, 34.2269192636013, 33.19258734583855, 33.102157697081566, 31.966137900948524, 39.29485583305359, 36.462483286857605, 31.4780892431736, 33.43104599416256, 32.834787264466286, 33.879075199365616, 35.847429022192955, 44.18845844268799, 41.57349622249603, 30.452557921409607, 32.5986051261425, 33.85301460325718, 28.699751406908035, 25.684047661721706, 32.34069548547268, 35.627760112285614, 29.486900851130486, 29.727312803268433, 29.715785339474678, 33.365731194615364, 29.233260288834572, 25.043462559580803, 28.316696107387543, 26.14535940438509, 25.2032583206892, 28.34991605579853, 24.884487874805927, 26.161334291100502, 30.573229789733887, 24.531489461660385, 29.54101423919201, 26.577403776347637, 27.182643234729767, 28.385292068123817, 29.35725475847721, 25.13990382105112, 25.312183640897274, 26.652768023312092, 24.069589525461197, 28.473188027739525, 27.5125615298748, 27.936873733997345, 24.230744913220406, 23.272836908698082, 24.995746165513992, 25.15672805905342, 26.41134563088417, 25.674686551094055, 22.825345523655415, 23.76331216096878, 26.299544513225555, 26.180439189076424, 27.638370543718338, 27.968423441052437, 25.16964890062809, 28.757354393601418, 25.067669101059437, 24.34757287800312, 25.483270049095154, 23.564605861902237, 27.54194937646389, 28.53404712677002, 24.281625017523766, 26.245454609394073, 24.422142416238785, 26.62889088690281, 24.099494218826294, 22.643872536718845, 32.11810231208801, 28.448978751897812, 26.20970292389393, 24.352554231882095, 25.38641008734703, 25.57957373559475, 28.801510721445084, 22.698001392185688, 23.784107118844986, 27.0808138102293, 29.791988626122475, 24.305191919207573, 24.338555723428726, 26.599828332662582, 24.8403090685606, 24.737055994570255, 22.24223029613495, 30.012829467654228, 26.90846200287342, 27.34752555191517, 25.832068905234337, 27.142037242650986, 23.503967314958572, 27.20007114112377, 25.206015542149544, 26.378602102398872, 25.756136439740658, 25.442025378346443, 23.719262942671776, 28.496688559651375, 23.208201989531517, 27.734128281474113, 26.51034501194954, 22.787498362362385, 30.94848135113716, 27.396045178174973, 26.291557878255844, 26.616410493850708, 23.78208515793085, 29.294947236776352, 30.89969862997532, 25.768426850438118, 25.33107489347458, 26.971268005669117, 25.528708785772324, 25.51742249727249, 28.525517269968987, 26.930161967873573, 22.675237953662872, 25.451272755861282, 25.271991431713104, 23.822651475667953, 26.917603448033333, 28.412054046988487, 22.98420073837042, 23.87088243663311, 25.755105808377266, 17.603966645896435, 16.843984555453062, 17.111408587545156, 16.950923204421997, 17.08402654528618, 16.900078639388084, 16.898642860352993, 16.594809845089912, 16.56315030157566, 16.837048053741455, 16.595340594649315, 16.704623326659203, 16.810179334133863, 16.954785220324993, 16.68813079968095, 16.821929220110178, 16.83213146775961, 16.646019764244556, 16.74366371333599, 16.708374921232462, 16.998585510998964, 17.247409265488386, 17.138834170997143, 16.903965558856726, 16.829537626355886, 16.78103868290782, 17.31940883398056, 17.637255907058716, 17.651210736483335, 17.43613339960575, 17.477820564061403, 17.16819766536355, 17.236146103590727, 17.73646342381835, 17.62848662957549, 17.059854101389647, 17.608307912945747, 17.34448193386197, 17.3483221270144, 18.503145646303892, 17.677122604101896, 17.693949595093727, 17.579502128064632, 17.337721910327673, 18.280638601630926, 18.017501942813396, 17.87092077359557, 17.954624578356743, 17.90800303593278, 17.42385558411479], "epoch_time": [89.80741810798645, 87.71363520622253, 87.77180790901184, 87.69340777397156, 87.75405883789062, 87.71087718009949, 87.70580077171326, 87.7632884979248, 87.69698119163513, 87.66451501846313, 87.69677948951721, 87.69762921333313, 87.70849466323853, 87.70416927337646, 87.72163987159729, 87.67651391029358, 87.72580075263977, 87.7397108078003, 87.73890018463135, 87.74677729606628, 87.74625849723816, 87.74362444877625, 87.71738862991333, 87.73075103759766, 87.72637629508972, 87.74037384986877, 87.7219934463501, 87.68371415138245, 87.74253129959106, 87.7560076713562, 87.75081849098206, 87.71914339065552, 87.72622847557068, 87.72851085662842, 87.71997666358948, 87.77721858024597, 87.75107145309448, 87.75039267539978, 87.74201774597168, 87.73772501945496, 87.89775490760803, 87.7650055885315, 87.75005722045898, 87.6986792087555, 87.72590780258179, 87.75831484794617, 87.74108934402466, 87.71102356910706, 87.71468162536621, 87.76716828346252, 87.70532512664795, 87.73538565635681, 87.72638058662415, 87.74951934814453, 87.76484537124634, 87.73155879974365, 87.74839115142822, 87.7245237827301, 87.7250804901123, 87.73381495475769, 87.7570230960846, 87.75115871429443, 87.70855593681335, 87.74665451049805, 87.80825591087341, 87.7534909248352, 87.77204084396362, 87.80785036087036, 87.76948189735413, 87.7872564792633, 87.75171518325806, 87.7889666557312, 87.73799657821655, 87.73499584197998, 87.76787209510803, 87.74678158760071, 87.78238844871521, 87.74651575088501, 87.742511510849, 87.74255132675171, 87.72708916664124, 87.75439882278442, 87.74537825584412, 87.74526047706604, 87.73878836631775, 87.70770168304443, 87.74727010726929, 87.74594116210938, 87.73363065719604, 87.82546544075012, 87.75074863433838, 87.73733186721802, 87.78411674499512, 87.71730971336365, 87.77610731124878, 87.73970556259155, 87.76439571380615, 87.80026960372925, 87.75563192367554, 87.79259395599365, 87.76014971733093, 87.75025916099548, 87.79103088378906, 87.71205520629883, 87.706467628479, 87.74091529846191, 87.69918060302734, 87.73722577095032, 87.77542352676392, 87.72984528541565, 87.68352746963501, 87.78611040115356, 87.75567841529846, 87.73466110229492, 87.78321242332458, 87.73356533050537, 87.80532431602478, 87.74474453926086, 87.76442790031433, 87.77133679389954, 87.74070739746094, 87.70460891723633, 87.73987627029419, 87.74695372581482, 87.7383553981781, 87.78035497665405, 87.7578535079956, 87.70307087898254, 87.80036211013794, 87.74966406822205, 87.70506620407104, 87.81776881217957, 87.72904968261719, 87.75934672355652, 87.7975857257843, 87.77260518074036, 87.75476408004761, 87.80590605735779, 87.76110529899597, 87.76169896125793, 87.7418327331543, 87.78989672660828, 87.76636600494385, 87.69314956665039, 87.66860055923462, 87.80002498626709, 87.74552130699158, 87.71975827217102, 87.73121881484985, 87.75439190864563, 87.78657507896423, 87.77049446105957, 87.7388846874237, 87.77565813064575, 87.76353669166565, 87.78980612754822, 87.75820589065552, 87.81621956825256, 87.7662901878357, 87.72064304351807, 87.77558970451355, 87.74227237701416, 87.76487064361572, 87.7189552783966, 87.75535464286804, 87.77972602844238, 87.74811434745789, 87.7080397605896, 87.74813961982727, 87.73626279830933, 87.73051595687866, 87.79298090934753, 87.70087909698486, 87.78153872489929, 87.72770667076111, 87.73267197608948, 87.7688295841217, 87.75036334991455, 87.75023531913757, 87.72682642936707, 87.74970412254333, 87.78826355934143, 87.75965547561646, 87.79671096801758, 87.73273277282715, 87.768967628479, 87.73054051399231, 87.74391484260559, 87.78166484832764, 87.74715900421143, 87.7486879825592, 87.72092294692993, 87.70410513877869, 87.7941324710846, 87.7356948852539, 87.70207476615906, 87.74361896514893, 87.74384069442749, 87.70740485191345, 87.7364809513092]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr5e-06-wdecay20.0-eps1e-08-seed42.json <==
{"train_acc": [15.006, 24.582, 31.962, 37.264, 41.09, 44.526, 47.736, 50.354, 52.632, 55.144, 57.068, 59.148, 60.884, 62.644, 64.662, 66.228, 67.666, 68.97, 70.544, 71.77, 73.018, 74.158, 75.278, 76.16, 77.246, 78.456, 79.214, 80.054, 80.56, 81.788, 82.444, 82.758, 83.206, 84.148, 84.738, 85.412, 85.56, 86.352, 86.524, 86.896, 87.4, 88.114, 88.268, 88.416, 88.768, 89.214, 89.506, 90.03, 89.998, 90.312, 90.444, 90.418, 90.996, 90.974, 91.148, 91.208, 91.294, 91.724, 91.682, 91.866, 91.656, 91.992, 92.008, 92.22, 92.134, 92.052, 92.502, 92.25, 92.286, 92.504, 92.594, 92.3, 92.496, 92.7, 92.648, 92.782, 92.978, 92.88, 92.742, 93.102, 92.984, 93.224, 93.098, 93.17, 93.336, 93.074, 93.546, 93.178, 93.406, 93.442, 93.494, 93.352, 93.306, 93.306, 93.49, 93.388, 93.64, 93.368, 93.496, 93.306, 93.2, 93.416, 93.254, 93.31, 93.162, 93.262, 93.236, 93.382, 93.2, 93.214, 93.088, 93.09, 92.886, 93.144, 92.986, 92.932, 93.008, 92.834, 92.918, 92.85, 92.694, 92.964, 92.624, 92.67, 92.778, 92.764, 92.654, 92.68, 92.638, 92.552, 92.394, 92.616, 92.642, 92.34, 92.404, 92.376, 92.626, 92.288, 92.284, 92.258, 92.47, 92.284, 92.376, 92.376, 92.196, 92.174, 92.022, 92.076, 92.16, 91.928, 94.714, 95.468, 95.768, 95.854, 96.002, 95.94, 96.052, 96.226, 96.298, 96.34, 96.38, 96.386, 96.602, 96.364, 96.674, 96.434, 96.648, 96.666, 96.75, 96.772, 96.788, 96.836, 96.822, 96.94, 96.908, 96.834, 96.988, 96.872, 96.94, 97.026, 97.036, 96.92, 97.068, 97.018, 97.094, 97.082, 97.06, 97.084, 97.188, 97.184, 97.114, 97.254, 97.232, 97.116, 97.164, 97.296, 97.182, 97.326, 97.29, 97.23], "test_acc": [19.03, 29.08, 36.25, 41.14, 44.23, 47.25, 50.45, 52.83, 55.36, 56.5, 59.17, 60.09, 63.07, 63.18, 65.69, 66.18, 68.12, 68.64, 69.6, 70.87, 72.6, 71.42, 73.91, 74.9, 74.25, 75.19, 76.68, 75.71, 77.02, 78.03, 76.43, 79.51, 78.44, 79.84, 79.87, 80.77, 80.2, 81.4, 80.54, 81.82, 80.53, 79.54, 81.74, 82.24, 80.27, 82.52, 82.19, 83.52, 80.49, 83.02, 82.8, 84.51, 82.26, 84.09, 82.1, 81.93, 81.82, 83.61, 81.22, 82.13, 84.94, 84.05, 85.39, 86.89, 85.35, 78.83, 85.32, 84.53, 85.95, 85.97, 85.1, 85.66, 86.38, 86.62, 85.06, 85.33, 86.43, 87.05, 85.34, 87.43, 86.15, 86.96, 87.35, 86.32, 87.98, 87.07, 87.58, 83.88, 86.99, 87.01, 87.21, 84.29, 86.66, 86.92, 83.2, 85.45, 87.69, 83.81, 85.4, 86.24, 86.75, 81.93, 77.78, 77.69, 78.95, 80.14, 81.2, 84.38, 82.75, 78.23, 81.63, 83.17, 81.71, 81.48, 79.47, 80.09, 86.58, 83.14, 86.91, 81.22, 84.38, 78.43, 82.08, 85.1, 83.34, 69.86, 80.02, 82.34, 77.43, 75.64, 81.31, 81.88, 83.72, 66.74, 73.59, 75.2, 81.99, 71.54, 75.45, 72.49, 82.77, 67.68, 73.56, 81.32, 79.54, 77.63, 78.6, 77.87, 76.63, 74.08, 89.2, 89.59, 89.35, 89.27, 89.15, 88.49, 89.37, 89.47, 89.31, 88.78, 88.9, 89.13, 89.69, 89.66, 89.65, 88.48, 88.84, 89.19, 88.78, 87.91, 88.22, 87.25, 88.41, 89.35, 87.96, 88.7, 88.2, 89.36, 88.23, 89.23, 89.29, 89.09, 88.75, 89.43, 87.56, 88.69, 88.62, 89.0, 87.98, 86.43, 89.19, 86.79, 87.0, 87.37, 88.37, 88.39, 88.86, 87.33, 88.34, 88.02], "train_loss": [890.3846161365509, 790.186319231987, 712.4429812431335, 651.6013733148575, 613.9082989692688, 583.8319307565689, 556.0216852426529, 529.9120333194733, 506.7664098739624, 484.59820967912674, 465.22116738557816, 446.00696045160294, 427.6987750530243, 410.98226231336594, 394.7283128499985, 379.02730256319046, 364.47405457496643, 351.60776764154434, 336.79588347673416, 325.63704937696457, 315.1206844449043, 303.02813762426376, 293.62051272392273, 283.9052839279175, 274.1591269671917, 265.0829147696495, 256.5711500644684, 249.90656664967537, 243.1489141881466, 233.92971315979958, 226.95034086704254, 223.37143152952194, 217.87384396791458, 210.8703100681305, 204.62174928188324, 198.70482316613197, 195.6669838130474, 189.3643802702427, 186.94074562191963, 182.9734668135643, 178.65033024549484, 174.51042824983597, 172.04922333359718, 169.89472684264183, 166.92685252428055, 163.8618736565113, 163.12620967626572, 157.80669470131397, 158.9381956011057, 156.48730163276196, 155.76496413350105, 156.46256166696548, 152.34708839654922, 152.99614468216896, 153.18473532795906, 151.66617366671562, 152.30648910999298, 148.72235116362572, 150.39517670869827, 149.8177233338356, 151.66925141215324, 149.60161696374416, 149.86663979291916, 148.6134995520115, 150.5679779946804, 152.45415478944778, 149.03312775492668, 151.57122206687927, 153.05343471467495, 151.05373966693878, 152.1167515218258, 155.60552805662155, 155.3010654449463, 153.39418479800224, 154.08812600374222, 154.3487433195114, 152.20097774267197, 152.90002834796906, 153.82966417074203, 151.61768627166748, 152.782371789217, 150.60764053463936, 152.38410818576813, 151.2771322131157, 150.36930266022682, 151.7433712631464, 148.83442410826683, 150.3841294646263, 149.91132226586342, 149.43473517894745, 148.93485814332962, 149.86369508504868, 151.12345844507217, 150.6362500190735, 149.16167774796486, 150.6560943722725, 148.50002732872963, 151.17151656746864, 149.67154586315155, 150.90770104527473, 152.23482769727707, 150.37149849534035, 152.0280841588974, 152.10244750976562, 153.29635787010193, 152.167043954134, 152.43299061059952, 151.37211975455284, 152.90894010663033, 152.81323364377022, 154.44639962911606, 154.37198436260223, 155.9754357635975, 154.26595222949982, 155.09884864091873, 156.62996610999107, 156.74501472711563, 156.75870597362518, 156.71737989783287, 158.32847592234612, 158.6680687069893, 156.9175222814083, 159.49031764268875, 159.80200374126434, 159.25967252254486, 159.53353318572044, 160.8662661910057, 160.096931964159, 161.43174639344215, 161.02513673901558, 163.10667490959167, 162.08903208374977, 162.2057989537716, 163.62328496575356, 164.24297645688057, 164.11062920093536, 162.24089968204498, 165.74024832248688, 165.57062503695488, 165.78171184659004, 164.49505665898323, 165.84617906808853, 165.21639275550842, 166.06277042627335, 167.0926589369774, 167.5785019993782, 168.60529550909996, 168.73692977428436, 166.95548370480537, 170.06828466057777, 145.46359503269196, 139.43325886130333, 137.0226450562477, 136.51786091923714, 134.80761510133743, 135.1636003255844, 133.62070888280869, 132.17579168081284, 131.56552574038506, 130.7529899775982, 130.09662067890167, 130.00457373261452, 128.2223777472973, 129.10595999658108, 126.69644796848297, 127.25411044061184, 126.28063137829304, 126.32226639986038, 125.17141346633434, 124.51210303604603, 124.10243071615696, 123.34783512353897, 123.17895649373531, 122.29446513950825, 121.95889809727669, 122.20377618074417, 121.89383843541145, 121.93444254994392, 120.98265407979488, 120.72908262908459, 120.32596103847027, 120.3591628074646, 119.6576755642891, 119.27137406170368, 118.8309355378151, 118.33208045363426, 118.60888785123825, 118.13981182873249, 117.64820924401283, 116.95550695061684, 117.11840215325356, 116.06436136364937, 116.63756063580513, 117.44837693870068, 116.29639764130116, 115.82042761147022, 116.25887370109558, 115.03002625703812, 115.04768274724483, 115.14507721364498], "test_loss": [170.12346410751343, 149.73647224903107, 134.21932673454285, 123.8451634645462, 118.21930682659149, 112.5057669878006, 106.0416430234909, 101.79883217811584, 97.72197139263153, 94.82821589708328, 90.19375967979431, 87.71660715341568, 82.23147755861282, 82.23302638530731, 77.17694985866547, 75.21040767431259, 72.39345788955688, 70.36288857460022, 69.39497536420822, 67.17965769767761, 63.1027547121048, 66.5199134349823, 60.46398279070854, 58.977534264326096, 60.3817400932312, 58.0583558678627, 56.50642701983452, 58.19492349028587, 55.16572117805481, 53.19606667757034, 56.932768523693085, 50.722812831401825, 52.37587144970894, 49.66118884086609, 49.23463323712349, 48.39984130859375, 49.045937687158585, 47.20688536763191, 48.68952435255051, 46.384849816560745, 48.8671073615551, 52.13183876872063, 47.418054699897766, 46.30756029486656, 51.39268642663956, 46.18225967884064, 47.301908910274506, 44.13580885529518, 50.9999518096447, 47.12504068017006, 46.95475137233734, 42.07445189356804, 48.52204629778862, 44.574022471904755, 49.36146804690361, 50.138649970293045, 49.945660561323166, 46.12983447313309, 52.31242051720619, 50.39135065674782, 44.23469081521034, 46.32446166872978, 43.70119407773018, 41.229109823703766, 43.917619079351425, 60.44391226768494, 44.15059971809387, 46.62023764848709, 43.47472557425499, 44.16186502575874, 45.6897057890892, 45.40457099676132, 43.44221869111061, 42.91489693522453, 46.12253677845001, 45.74131643772125, 43.17520433664322, 41.495329171419144, 45.734466046094894, 40.79686552286148, 45.14932319521904, 42.036181420087814, 41.65979069471359, 43.41796910762787, 39.68554529547691, 42.08031564950943, 41.02017465233803, 49.3469822704792, 42.40388771891594, 42.445591270923615, 41.50822192430496, 47.596319019794464, 42.89527389407158, 42.17236885428429, 50.62494894862175, 46.0768803358078, 40.99229222536087, 48.85169395804405, 45.37557113170624, 44.3111170232296, 42.95692837238312, 53.92690747976303, 63.09122210741043, 63.33752781152725, 60.386317014694214, 57.69355583190918, 54.684313386678696, 48.2062548995018, 51.58004570007324, 63.88284397125244, 54.59702515602112, 50.51313051581383, 55.38960638642311, 53.5262513756752, 60.71839219331741, 58.82709318399429, 43.89952379465103, 50.01534906029701, 42.10557317733765, 54.97680342197418, 47.346095114946365, 61.175002217292786, 54.34909352660179, 46.41976383328438, 50.47266909480095, 84.54751640558243, 57.80282938480377, 53.19542500376701, 64.44716382026672, 70.27171176671982, 55.16870528459549, 53.36423748731613, 50.08367416262627, 89.84546267986298, 72.45123881101608, 67.78406396508217, 52.43325540423393, 80.36781913042068, 69.99614012241364, 76.90301638841629, 52.14904221892357, 87.9622254371643, 73.46418994665146, 55.670012176036835, 60.14429694414139, 63.79145622253418, 61.936822175979614, 63.51462346315384, 65.33281308412552, 71.85438960790634, 37.39974144101143, 36.72383287549019, 37.719709157943726, 37.66738227009773, 37.88793969154358, 39.198052912950516, 37.71432536840439, 37.47044160962105, 37.954465210437775, 38.56675997376442, 38.404028445482254, 38.056711077690125, 36.84626188874245, 37.32505103945732, 37.42280030250549, 39.51999044418335, 38.73587837815285, 38.47671830654144, 38.793248653411865, 40.990276247262955, 40.39310169219971, 42.69524145126343, 39.4008002281189, 37.681529968976974, 40.310693353414536, 38.53104901313782, 40.60034868121147, 37.43713119626045, 39.53527593612671, 37.84143182635307, 37.236960500478745, 38.1711120903492, 39.128448098897934, 37.05806654691696, 41.901945263147354, 39.30066403746605, 38.66022378206253, 38.20144313573837, 40.71316635608673, 44.30082020163536, 38.16875499486923, 43.17195704579353, 42.716781467199326, 42.217371106147766, 39.437871634960175, 39.02409544587135, 38.308959037065506, 42.075375467538834, 40.233685076236725, 40.636834383010864], "epoch_time": [89.10785722732544, 87.42206192016602, 87.40201497077942, 87.42607831954956, 87.45449757575989, 87.41199684143066, 87.43956756591797, 87.45262932777405, 87.45174193382263, 87.49627113342285, 87.41988372802734, 87.48296022415161, 87.46221208572388, 87.44147753715515, 87.4038405418396, 87.45726919174194, 87.48905754089355, 87.43137717247009, 87.50585532188416, 87.46875762939453, 87.4484634399414, 87.41753506660461, 87.45539450645447, 87.46668696403503, 87.47929954528809, 87.45428729057312, 87.46264243125916, 87.45974493026733, 87.4284017086029, 87.48473286628723, 87.4962055683136, 87.42543387413025, 87.50163865089417, 87.45708513259888, 87.49129390716553, 87.50812482833862, 87.48489236831665, 87.48772192001343, 87.48488569259644, 87.56288146972656, 87.45745730400085, 87.65789151191711, 87.54020953178406, 87.49473309516907, 87.47086262702942, 87.50087428092957, 87.46911835670471, 87.46871876716614, 87.50595450401306, 87.48974680900574, 87.45621800422668, 87.4782989025116, 87.4684488773346, 87.46621131896973, 87.45710921287537, 87.48537158966064, 87.47117710113525, 87.502601146698, 87.44368720054626, 87.47656035423279, 87.4911539554596, 87.47422575950623, 87.47743129730225, 87.50548458099365, 87.47153306007385, 87.49302649497986, 87.48213529586792, 87.42159342765808, 87.50052857398987, 87.47712230682373, 87.53735518455505, 87.45483326911926, 87.4777204990387, 87.50960850715637, 87.4583089351654, 87.46146535873413, 87.46494507789612, 87.47251343727112, 87.46865010261536, 87.50207901000977, 87.42712712287903, 87.50463199615479, 87.47319841384888, 87.45359301567078, 87.46224999427795, 87.4814920425415, 87.4917197227478, 87.49163699150085, 87.47808885574341, 87.52153372764587, 87.51227617263794, 87.447434425354, 87.44450521469116, 87.46442818641663, 87.49992561340332, 87.49652814865112, 87.4569194316864, 87.4651038646698, 87.47315216064453, 87.47778129577637, 87.49356961250305, 87.4691846370697, 87.4595410823822, 87.59204578399658, 87.53188371658325, 87.53890299797058, 87.5576684474945, 87.54734373092651, 87.55506443977356, 87.54093074798584, 87.51623177528381, 87.56751298904419, 87.50361394882202, 87.49330878257751, 87.49442982673645, 87.56299161911011, 87.53879475593567, 87.58157634735107, 87.5380916595459, 87.5370397567749, 87.44855546951294, 87.55370450019836, 87.51289796829224, 87.55536723136902, 87.57228994369507, 87.54597425460815, 87.4872374534607, 87.52360081672668, 87.51250886917114, 87.53111457824707, 87.57690572738647, 87.51076912879944, 87.5622067451477, 87.95859694480896, 88.02484345436096, 87.56919550895691, 87.5203447341919, 87.55668115615845, 87.51045227050781, 87.55160474777222, 87.56242942810059, 87.54491138458252, 87.62543392181396, 87.68917036056519, 87.59157729148865, 87.51626825332642, 87.53225088119507, 87.59100341796875, 87.57701826095581, 87.5149474143982, 87.55948877334595, 87.58207678794861, 88.05216646194458, 87.53356099128723, 87.48576736450195, 87.60719418525696, 87.8332793712616, 87.5725154876709, 87.52174592018127, 87.53857135772705, 88.23248481750488, 87.523517370224, 87.52872514724731, 87.56165337562561, 87.67557382583618, 88.21176981925964, 87.58410596847534, 87.50338435173035, 87.54056787490845, 87.7456910610199, 87.53532862663269, 87.55915999412537, 87.54825186729431, 87.725182056427, 87.89046454429626, 87.53103566169739, 87.62077474594116, 87.56770777702332, 87.53330302238464, 88.16225266456604, 87.5470404624939, 87.5369131565094, 87.845862865448, 87.83883762359619, 87.91568207740784, 87.50465679168701, 87.77415943145752, 87.95709729194641, 87.48528790473938, 87.50770044326782, 87.55822324752808, 87.55346703529358, 87.55261421203613, 87.57905411720276, 87.554931640625, 87.54031562805176, 87.52551913261414, 87.572505235672, 87.55166912078857, 87.51284742355347]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr5e-06-wdecay20.0-eps1e-08-seed43.json <==
{"train_acc": [15.196, 24.536, 31.68, 36.804, 41.178, 44.538, 47.586, 50.028, 52.626, 55.158, 57.14, 59.412, 61.302, 62.79, 64.734, 66.492, 67.848, 69.458, 70.732, 71.996, 73.242, 74.44, 75.584, 76.608, 77.488, 78.186, 79.294, 80.092, 80.582, 81.684, 82.152, 82.676, 83.438, 83.756, 84.59, 85.058, 85.64, 86.184, 86.612, 86.816, 87.244, 87.864, 87.992, 88.426, 88.626, 89.064, 89.176, 89.752, 89.678, 89.944, 90.422, 90.654, 90.692, 90.958, 91.206, 91.432, 91.48, 91.474, 91.606, 91.692, 91.92, 91.946, 92.254, 92.008, 92.008, 92.342, 92.25, 92.298, 92.204, 92.438, 92.346, 92.448, 92.694, 93.064, 92.758, 92.9, 92.948, 93.204, 93.006, 93.034, 93.078, 93.058, 93.304, 93.174, 93.568, 93.32, 93.426, 93.55, 93.3, 93.354, 93.21, 93.59, 93.26, 93.526, 93.56, 93.186, 93.578, 93.362, 93.35, 93.504, 93.334, 93.282, 93.432, 93.234, 93.498, 93.308, 93.118, 93.186, 93.206, 93.114, 92.95, 93.206, 93.132, 92.952, 92.87, 92.988, 93.128, 92.79, 92.952, 92.796, 92.77, 92.93, 92.95, 92.72, 92.794, 92.748, 92.764, 92.576, 92.636, 92.68, 92.826, 92.866, 92.658, 92.332, 92.468, 92.56, 92.618, 92.356, 92.476, 92.208, 92.482, 92.296, 92.354, 91.982, 92.26, 92.156, 92.156, 92.128, 92.342, 92.252, 94.966, 95.678, 95.768, 95.96, 96.058, 96.224, 96.192, 96.334, 96.354, 96.408, 96.374, 96.448, 96.608, 96.62, 96.456, 96.61, 96.814, 96.718, 96.758, 96.622, 96.872, 96.856, 96.824, 96.928, 96.886, 96.868, 96.986, 96.994, 97.01, 96.996, 97.096, 97.036, 97.118, 97.048, 97.112, 97.134, 97.068, 97.15, 97.102, 97.112, 97.118, 97.154, 97.084, 97.102, 97.196, 97.306, 97.158, 97.24, 97.286, 97.206], "test_acc": [20.8, 28.61, 36.15, 40.63, 44.2, 48.39, 50.57, 52.52, 55.4, 57.54, 59.48, 59.72, 62.2, 63.69, 64.62, 65.89, 66.52, 67.94, 69.2, 70.43, 71.75, 73.51, 73.22, 74.08, 74.87, 75.4, 75.48, 77.38, 77.61, 78.41, 77.3, 78.88, 79.58, 79.09, 80.1, 80.0, 79.36, 81.32, 79.77, 81.01, 79.89, 78.65, 80.36, 82.5, 81.95, 80.64, 81.96, 82.06, 82.63, 82.7, 83.6, 83.1, 82.53, 81.9, 83.42, 82.95, 84.37, 84.02, 82.54, 84.31, 83.28, 82.54, 85.12, 84.26, 84.69, 85.5, 85.58, 85.19, 84.34, 85.91, 86.33, 85.17, 85.02, 85.29, 86.77, 87.45, 84.38, 84.41, 86.68, 85.5, 86.73, 86.89, 85.25, 86.48, 86.41, 85.38, 85.26, 85.86, 84.77, 85.73, 86.53, 87.02, 84.5, 86.54, 84.99, 86.61, 84.86, 84.17, 85.99, 85.59, 85.97, 85.24, 87.24, 87.89, 80.35, 80.93, 83.74, 84.26, 85.6, 86.97, 81.75, 79.36, 82.36, 82.9, 84.54, 83.24, 82.92, 82.72, 86.81, 84.75, 82.85, 75.28, 81.16, 74.7, 81.78, 77.32, 67.38, 77.81, 75.74, 81.32, 77.76, 74.39, 77.07, 78.54, 83.96, 75.8, 73.92, 81.94, 79.72, 80.43, 76.55, 84.52, 72.2, 78.63, 75.48, 68.1, 73.99, 75.55, 71.94, 72.84, 89.57, 89.66, 88.6, 88.81, 89.58, 89.37, 89.55, 89.46, 88.4, 89.48, 89.48, 89.65, 88.2, 88.84, 89.2, 89.25, 88.83, 89.42, 88.55, 89.16, 88.62, 89.09, 89.04, 88.97, 88.07, 88.8, 88.34, 87.45, 88.74, 87.83, 89.08, 88.68, 89.47, 88.33, 88.8, 88.56, 87.8, 89.74, 88.4, 88.19, 87.05, 88.64, 86.56, 88.38, 86.47, 86.94, 89.41, 88.33, 88.29, 87.51], "train_loss": [882.212982416153, 795.6328520774841, 718.4495100975037, 658.8739485740662, 617.0977005958557, 584.4777711629868, 555.9852687120438, 532.1270059347153, 507.53457248210907, 485.73489105701447, 463.6485939025879, 443.2260708808899, 424.12637823820114, 407.57024079561234, 392.3379247188568, 375.5235669016838, 361.0658105611801, 347.55794364213943, 335.18604201078415, 323.27968430519104, 311.99003833532333, 300.783986389637, 290.33644795417786, 281.748352766037, 272.091648966074, 265.2632372677326, 256.3203289806843, 248.89831107854843, 242.03029784560204, 233.85136020183563, 228.01434981822968, 223.72069120407104, 215.97651562094688, 212.6399142742157, 206.66037020087242, 201.47217446565628, 195.51175940036774, 190.448256701231, 188.02508327364922, 185.02123507857323, 181.52156755328178, 176.11206643283367, 174.69268655776978, 171.1080101132393, 169.33414149284363, 166.20215111970901, 164.00531451404095, 160.42451205849648, 160.7349910736084, 160.20061846077442, 155.02366156876087, 154.42818102240562, 155.02668437361717, 153.15067175030708, 151.6299088895321, 150.47499991953373, 150.18605422973633, 151.11354444921017, 150.53482489287853, 150.35753059387207, 149.53668954968452, 150.41522477567196, 148.3582714498043, 151.3858537375927, 152.0903733819723, 149.3693164885044, 151.41194692254066, 151.63515755534172, 153.15085285902023, 152.1306453049183, 154.42924557626247, 153.80501103401184, 152.9607343673706, 150.40889182686806, 151.9635452926159, 153.5591327548027, 152.85051301121712, 150.0889239013195, 152.04344165325165, 152.05294728279114, 150.81773087382317, 152.2039478123188, 149.53283295035362, 150.92328748106956, 148.33151444792747, 149.72241589426994, 149.14277398586273, 147.76275664567947, 150.781663864851, 150.64058631658554, 151.39150458574295, 148.01230576634407, 151.57762351632118, 149.55107948184013, 149.70239517092705, 152.28891777992249, 148.89881882071495, 150.891336530447, 150.6261470913887, 150.22280979156494, 151.57968351244926, 150.82376846671104, 150.74891474843025, 152.63469940423965, 151.255034416914, 151.70363095402718, 153.35458570718765, 153.6174837052822, 153.10507574677467, 153.62560912966728, 155.6453011929989, 153.53735235333443, 154.34950959682465, 156.56871491670609, 157.04882562160492, 156.49174523353577, 155.02127581834793, 157.60263201594353, 157.06619229912758, 158.35128718614578, 159.1359405219555, 157.47581332921982, 157.34763371944427, 158.37759625911713, 159.02584755420685, 159.07676315307617, 160.0838782787323, 159.9610901772976, 160.70154508948326, 160.90984699130058, 159.94080737233162, 160.04394409060478, 161.73117423057556, 163.68785619735718, 163.5638527572155, 162.20762130618095, 161.85653480887413, 164.05025959014893, 163.04992797970772, 165.89085054397583, 163.7457019984722, 166.0171621441841, 165.87647959589958, 168.16641500592232, 166.63451504707336, 167.66617155075073, 168.0626974105835, 168.24624678492546, 166.85913968086243, 167.46804463863373, 144.72920081019402, 137.92475363612175, 136.38278555870056, 136.14868906140327, 134.7409729361534, 133.1263968348503, 133.03036829829216, 131.5341392159462, 131.0180278122425, 130.71284955739975, 129.97027012705803, 129.08100166916847, 128.48741629719734, 127.86085960268974, 127.81747037172318, 126.94096940755844, 125.27121821045876, 125.51845437288284, 124.64330670237541, 125.90511205792427, 123.67113849520683, 123.34551621973515, 123.53385119140148, 122.61821833252907, 122.41712366044521, 122.27357119321823, 121.60111710429192, 121.32319900393486, 121.08487610518932, 120.62448015809059, 119.7291259020567, 120.06293246150017, 119.42334318161011, 119.63946123421192, 118.46001394093037, 118.47794964909554, 119.19208765029907, 118.29031786322594, 117.85130825638771, 117.92966902256012, 118.01127357780933, 117.27959340810776, 117.60203310847282, 117.01157154142857, 116.73396547138691, 115.91195750236511, 116.2919145077467, 115.36972178518772, 116.00376629829407, 116.13327299058437], "test_loss": [168.99001264572144, 150.91606414318085, 135.08570611476898, 125.60875821113586, 117.49749898910522, 110.66477382183075, 105.38343524932861, 102.22070348262787, 96.71590542793274, 92.91602951288223, 90.18158841133118, 88.56446796655655, 83.89896994829178, 80.09895741939545, 79.19771021604538, 76.26505935192108, 74.71796840429306, 71.90354603528976, 69.48320293426514, 66.28663897514343, 64.42841267585754, 61.440972566604614, 61.7830405831337, 60.980922162532806, 58.98622488975525, 57.37538459897041, 58.387010395526886, 54.36546766757965, 54.11721587181091, 52.47904196381569, 54.97697055339813, 52.187193274497986, 50.70483684539795, 51.54280498623848, 49.55073118209839, 49.79003384709358, 51.99676716327667, 47.067028641700745, 51.44167622923851, 48.120081782341, 51.13102635741234, 54.66729351878166, 50.4954052567482, 46.19975107908249, 48.364784836769104, 49.69717317819595, 47.64291834831238, 48.275874853134155, 47.04732421040535, 46.0667479634285, 45.136419892311096, 46.17022055387497, 47.6674425303936, 50.11903169751167, 46.60079225897789, 47.11180517077446, 44.272926956415176, 45.98939687013626, 49.97506383061409, 45.1846598982811, 48.27400070428848, 49.79802271723747, 44.22168031334877, 45.9626148045063, 45.61279782652855, 44.34323140978813, 43.75361078977585, 45.641945362091064, 47.87177857756615, 43.91329309344292, 42.622420847415924, 46.108248978853226, 46.38772585988045, 45.610000908374786, 42.2533178627491, 40.76366478204727, 48.20686438679695, 48.595950692892075, 42.85777595639229, 45.25407150387764, 42.60109904408455, 41.64591383934021, 45.90601992607117, 42.61209002137184, 43.10364109277725, 44.2831626534462, 45.513833940029144, 44.50519347190857, 47.27098873257637, 44.93423694372177, 42.28333982825279, 41.92257449030876, 47.921891301870346, 43.412903279066086, 46.473404586315155, 41.81384289264679, 46.618995398283005, 48.235013633966446, 44.449044555425644, 44.882753133773804, 44.63926309347153, 45.32891437411308, 41.04951295256615, 40.19072815775871, 57.5733659863472, 55.49318051338196, 49.05444371700287, 47.63258296251297, 44.552992939949036, 42.2843502163887, 52.75547432899475, 59.909607499837875, 52.452779322862625, 50.16498711705208, 47.74065491557121, 49.9710596203804, 51.55456602573395, 51.32985606789589, 42.80651494860649, 46.846411019563675, 51.936558693647385, 68.92153525352478, 56.40367650985718, 71.23732960224152, 54.414167284965515, 65.72232359647751, 90.01884990930557, 64.71166163682938, 67.78714442253113, 55.39866745471954, 62.922654658555984, 71.45273613929749, 65.449019998312, 61.15923994779587, 49.264469385147095, 67.94219595193863, 72.75476437807083, 53.09919250011444, 59.035375893116, 56.22331812977791, 67.19560724496841, 47.40854009985924, 77.10608446598053, 62.470684468746185, 66.98242312669754, 89.4361099600792, 71.63858705759048, 69.65118342638016, 76.33132874965668, 77.35393214225769, 37.08495292067528, 36.78766989707947, 38.96210014820099, 38.888448774814606, 36.94813758134842, 37.58415335416794, 37.058295249938965, 37.485920667648315, 39.10053104162216, 37.559864580631256, 37.363077372312546, 36.87263739109039, 40.68168920278549, 38.72470885515213, 37.86755886673927, 37.881958812475204, 38.23757269978523, 37.54394179582596, 39.29463341832161, 37.80057621002197, 38.95944985747337, 37.618796199560165, 37.82417896389961, 38.55176991224289, 40.068289786577225, 37.995489329099655, 39.376220881938934, 41.418013632297516, 38.54832315444946, 40.75916275382042, 37.587177872657776, 39.33527538180351, 36.86642336845398, 39.29824787378311, 38.62274554371834, 39.10273590683937, 40.16646260023117, 36.797514736652374, 39.49601399898529, 39.283882677555084, 42.26819825172424, 39.044762790203094, 43.744640827178955, 39.236859917640686, 43.47360083460808, 42.51792111992836, 37.426005095243454, 39.4925132393837, 39.48857542872429, 41.38606369495392], "epoch_time": [46.63506722450256, 44.613664388656616, 44.29888153076172, 44.73857879638672, 44.5239953994751, 44.56810545921326, 44.47407674789429, 44.555140256881714, 44.713632345199585, 44.530887842178345, 44.522597789764404, 44.641528606414795, 44.56581711769104, 44.612669467926025, 44.74095344543457, 44.5183801651001, 44.55418586730957, 44.6445631980896, 44.742920875549316, 44.64748287200928, 44.92863988876343, 44.61513948440552, 44.548272132873535, 44.530277490615845, 44.701276779174805, 44.54776740074158, 44.79954218864441, 44.63656663894653, 44.635135650634766, 44.63258099555969, 44.69429874420166, 44.72310757637024, 44.704562187194824, 44.63078260421753, 44.491416454315186, 44.579692363739014, 44.61476278305054, 44.549697399139404, 44.52331304550171, 44.60368824005127, 44.62197947502136, 44.45066046714783, 44.74491763114929, 44.56271457672119, 44.725324869155884, 44.7928740978241, 44.542237520217896, 44.607218742370605, 44.67102885246277, 44.70256519317627, 44.48506450653076, 44.49688482284546, 44.6405827999115, 44.58743953704834, 44.58974051475525, 44.581157207489014, 44.729689836502075, 44.59282636642456, 44.57741451263428, 44.56952524185181, 44.673712968826294, 44.69709253311157, 44.560893535614014, 44.79525947570801, 44.49410057067871, 44.68279266357422, 44.678768157958984, 44.61117744445801, 44.62803554534912, 44.63762593269348, 44.56182789802551, 44.57875895500183, 44.64344573020935, 44.62238669395447, 44.77372407913208, 44.51923441886902, 44.6981520652771, 44.87711977958679, 44.78526830673218, 44.49758815765381, 44.61662530899048, 44.53642463684082, 44.559871435165405, 44.58323097229004, 44.48240423202515, 44.49280667304993, 44.78578019142151, 44.448277950286865, 44.734206199645996, 44.53864550590515, 44.661985874176025, 44.69347429275513, 44.85035490989685, 44.70977425575256, 44.78330135345459, 44.67200469970703, 44.6273136138916, 44.68979096412659, 44.652305126190186, 44.794236183166504, 44.44586372375488, 44.624051570892334, 44.880385398864746, 44.785494565963745, 44.615473985672, 44.70604062080383, 44.59499931335449, 44.631552934646606, 44.864342212677, 44.7354850769043, 44.97657370567322, 44.62854194641113, 44.58782243728638, 44.462844371795654, 44.641929626464844, 44.46941065788269, 44.73198485374451, 44.364086389541626, 44.662153005599976, 44.68256759643555, 44.5775728225708, 44.674580812454224, 44.55204439163208, 44.36573386192322, 44.378328800201416, 44.35927724838257, 44.53754162788391, 44.56736636161804, 44.56559157371521, 44.50859308242798, 44.500696420669556, 44.667908668518066, 45.00380754470825, 44.62325668334961, 44.494062662124634, 44.58982181549072, 44.66210317611694, 44.51643919944763, 44.66824913024902, 44.670193672180176, 44.94698715209961, 44.71962380409241, 44.70774698257446, 44.52496647834778, 44.74709725379944, 44.531798124313354, 44.62609815597534, 44.7795250415802, 44.66356110572815, 44.73039245605469, 44.593313455581665, 44.69697833061218, 44.41301488876343, 44.53071880340576, 44.58095622062683, 44.74977469444275, 44.676915645599365, 44.64326000213623, 44.56452560424805, 44.456061124801636, 44.688716650009155, 44.63146138191223, 44.378259897232056, 44.51663589477539, 44.67997193336487, 44.720836877822876, 44.702728033065796, 44.67702841758728, 44.56345868110657, 44.48702788352966, 44.36961770057678, 44.521952867507935, 44.36212086677551, 44.67927598953247, 44.56522846221924, 44.463719844818115, 44.69203042984009, 44.69567632675171, 44.67935919761658, 44.8313844203949, 44.56729459762573, 44.75631666183472, 44.70895004272461, 44.708136558532715, 44.52149724960327, 44.61643314361572, 44.47953152656555, 44.72695207595825, 44.608404874801636, 44.7541766166687, 44.62136888504028, 44.927717208862305, 44.52859973907471, 44.6359806060791, 44.46358346939087, 44.66914463043213, 44.665854930877686, 44.5819787979126, 44.615898847579956, 44.79302167892456]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr5e-06-wdecay20.0-eps1e-08-seed44.json <==
{"train_acc": [14.644, 23.56, 30.974, 36.058, 39.942, 43.606, 47.248, 50.108, 52.914, 55.242, 57.114, 59.372, 61.082, 62.922, 64.5, 65.912, 67.34, 69.06, 70.024, 71.7, 72.552, 73.63, 74.868, 75.93, 77.058, 78.12, 79.024, 79.932, 80.566, 81.482, 82.136, 82.528, 83.522, 83.598, 84.646, 85.072, 85.448, 86.118, 86.266, 86.81, 87.188, 87.582, 88.144, 88.274, 88.536, 89.188, 89.354, 89.414, 89.908, 90.086, 90.382, 90.576, 90.652, 90.688, 91.16, 91.292, 91.322, 91.468, 91.89, 91.892, 91.72, 92.038, 92.13, 92.154, 92.208, 92.266, 92.418, 92.426, 92.404, 92.482, 92.54, 92.626, 92.78, 92.586, 92.796, 92.864, 93.124, 92.972, 92.91, 93.306, 93.028, 93.184, 93.002, 93.186, 93.256, 93.386, 93.336, 93.352, 93.426, 93.21, 93.436, 93.32, 93.298, 93.5, 93.49, 93.55, 93.472, 93.55, 93.206, 93.396, 93.442, 93.32, 93.188, 93.412, 93.276, 93.166, 93.308, 93.308, 92.98, 93.204, 92.956, 93.182, 93.152, 92.954, 92.906, 93.014, 93.01, 92.942, 92.926, 92.778, 92.832, 92.898, 92.708, 92.694, 92.636, 92.982, 92.612, 92.53, 92.416, 92.46, 92.448, 92.652, 92.516, 92.5, 92.566, 92.372, 92.364, 92.448, 92.156, 92.264, 92.238, 92.174, 92.298, 92.246, 92.144, 91.758, 92.224, 92.0, 92.188, 91.986, 94.824, 95.424, 95.548, 95.896, 95.782, 96.0, 96.088, 96.026, 96.096, 96.168, 96.366, 96.338, 96.378, 96.402, 96.404, 96.36, 96.492, 96.502, 96.632, 96.622, 96.616, 96.562, 96.802, 96.654, 96.678, 96.756, 96.778, 96.706, 96.75, 96.716, 96.81, 96.936, 96.774, 96.96, 96.988, 96.964, 96.99, 96.99, 96.94, 96.98, 97.082, 97.04, 97.074, 96.89, 97.04, 97.066, 97.074, 97.036, 97.158, 97.096], "test_acc": [16.92, 26.89, 33.75, 39.09, 43.11, 46.42, 49.58, 52.43, 53.86, 57.07, 58.77, 60.43, 62.36, 63.41, 64.81, 65.99, 67.22, 66.83, 69.71, 70.09, 70.5, 71.36, 72.98, 73.35, 74.3, 74.27, 76.93, 75.78, 76.86, 77.98, 77.96, 79.14, 77.68, 78.92, 80.1, 80.14, 81.2, 80.29, 81.01, 80.8, 80.67, 77.88, 79.42, 81.14, 82.33, 81.77, 82.0, 82.41, 83.4, 83.88, 83.37, 84.4, 81.99, 80.61, 84.84, 81.73, 84.98, 81.77, 83.56, 85.94, 86.12, 85.97, 84.87, 83.94, 85.22, 85.25, 85.64, 85.14, 82.48, 86.3, 86.23, 85.53, 84.14, 85.26, 84.62, 84.33, 86.93, 86.21, 85.91, 84.62, 84.22, 86.31, 84.4, 86.36, 87.02, 87.25, 83.5, 86.6, 84.29, 83.73, 87.63, 87.5, 86.49, 85.21, 82.57, 87.05, 84.07, 84.82, 85.98, 83.8, 84.75, 86.06, 82.49, 84.36, 85.83, 84.25, 86.18, 80.53, 84.78, 86.13, 83.13, 81.25, 86.49, 84.2, 77.04, 82.26, 84.02, 78.45, 86.09, 81.57, 83.85, 82.29, 76.2, 85.71, 78.73, 69.91, 80.78, 69.07, 78.85, 77.06, 77.64, 85.0, 77.78, 59.91, 82.53, 79.15, 77.54, 74.15, 73.75, 64.57, 80.95, 77.72, 76.14, 73.84, 79.24, 81.69, 70.92, 77.14, 73.52, 78.03, 88.99, 88.88, 88.38, 89.36, 89.77, 89.38, 87.18, 88.58, 88.89, 88.65, 88.88, 88.94, 89.06, 87.89, 88.13, 88.67, 89.03, 88.58, 89.11, 88.5, 89.44, 88.2, 89.02, 89.04, 88.92, 88.54, 89.1, 86.95, 88.55, 89.35, 88.8, 88.1, 88.24, 87.59, 88.16, 87.9, 88.73, 88.19, 87.62, 87.63, 86.17, 88.28, 88.27, 88.04, 87.16, 85.36, 89.12, 88.42, 85.59, 85.87], "train_loss": [900.5166101455688, 807.0498383045197, 724.8351531028748, 667.8015460968018, 628.0600287914276, 592.5110729932785, 561.0594133138657, 532.5256540775299, 508.37872314453125, 484.2902433872223, 465.0745884180069, 445.2533937096596, 427.1664487719536, 409.0855996608734, 397.09179151058197, 382.8231943845749, 368.28857988119125, 355.15444791316986, 342.6283728480339, 329.54836362600327, 319.55550426244736, 309.33659386634827, 299.4492379426956, 288.61033087968826, 278.8973468542099, 269.3207337856293, 259.0368932187557, 252.42209696769714, 244.3677839934826, 235.86219811439514, 230.25786232948303, 225.20684805512428, 217.35224232077599, 213.41979843378067, 206.65705198049545, 202.1630839407444, 197.49043402075768, 192.11775851249695, 189.80380445718765, 184.3198284804821, 182.4785779118538, 178.9812464416027, 173.88114619255066, 171.87272971868515, 170.33712768554688, 166.43605464696884, 163.80755615234375, 164.4235616326332, 160.27084907889366, 158.82528936862946, 155.9744613468647, 155.69562757015228, 155.39534458518028, 156.32015469670296, 152.09614484012127, 151.64438799023628, 152.17199355363846, 150.90184067189693, 148.26962065696716, 149.36030492186546, 151.04146964848042, 149.21469095349312, 149.2392174601555, 149.71253901720047, 150.22388237714767, 150.54023234546185, 149.830821454525, 150.52030992507935, 151.79185646772385, 152.1908483952284, 152.58017659187317, 152.6624090075493, 152.9228174686432, 154.7015616297722, 153.43989673256874, 152.7422941327095, 151.37838403880596, 152.76055094599724, 153.38350555300713, 149.48635879158974, 152.32354724407196, 150.87422919273376, 151.25202870368958, 150.0403134226799, 150.42354306578636, 149.10981538891792, 149.5479727089405, 149.7628756761551, 150.13978353142738, 150.78895437717438, 149.47052854299545, 150.80315124988556, 150.26914185285568, 148.88636925816536, 150.39334478974342, 149.34939631819725, 149.62948095798492, 149.17815947532654, 151.72820135951042, 150.42376109957695, 151.0683715045452, 151.10941371321678, 152.2805479168892, 151.60139566659927, 151.5114566385746, 153.70182994008064, 151.57614174485207, 152.32769584655762, 155.88124772906303, 153.80831760168076, 156.0142778158188, 154.93313324451447, 155.25959503650665, 156.70724844932556, 156.48069348931313, 157.37206235527992, 157.30384966731071, 157.70523577928543, 158.2620317041874, 159.08325517177582, 158.74852195382118, 157.56438845396042, 159.7519118487835, 159.95502558350563, 161.09773761034012, 157.84528630971909, 160.42867335677147, 161.19025313854218, 163.32339230179787, 161.96165043115616, 162.73710826039314, 162.4780321419239, 162.92899161577225, 163.55202439427376, 163.24739035964012, 164.39698284864426, 165.16446641087532, 164.1988155245781, 166.69196772575378, 166.6641664803028, 166.5988645851612, 167.39345985651016, 167.21162927150726, 166.5347479581833, 168.96504452824593, 171.3292736709118, 168.8295131623745, 169.9660432934761, 168.1763155758381, 170.51248434185982, 145.94424876570702, 140.93006759881973, 139.7671562731266, 137.51666924357414, 136.8064970076084, 136.22528383135796, 135.20969301462173, 134.81967908143997, 134.211237937212, 133.32426244020462, 131.95444902777672, 132.09056168794632, 130.79423049092293, 129.97491776943207, 129.70873454213142, 129.63719099760056, 128.92282561957836, 128.2367167174816, 127.25863513350487, 127.31470553576946, 126.90447953343391, 126.2193483710289, 124.82136963307858, 125.60218642652035, 124.89878505468369, 123.97045034170151, 123.54785634577274, 124.46238231658936, 123.63553810119629, 123.74711872637272, 122.71197955310345, 121.88828174769878, 122.99566434323788, 121.48630221188068, 121.21424852311611, 120.7072056978941, 120.6773806810379, 120.09943041205406, 120.63961446285248, 120.08643814921379, 119.0144612789154, 119.63686802983284, 118.44077518582344, 120.0502845197916, 118.28203049302101, 118.49055255949497, 118.23680801689625, 118.32656729221344, 117.80882066488266, 117.68656235933304], "test_loss": [174.27837681770325, 152.2351794242859, 138.2235563993454, 128.04875087738037, 119.51578211784363, 114.49113512039185, 108.1248105764389, 102.83988881111145, 99.89653420448303, 93.77816838026047, 90.81450814008713, 87.4994952082634, 84.04731160402298, 81.39311772584915, 79.0274265408516, 76.46723765134811, 73.84906500577927, 74.630850315094, 69.92777270078659, 68.69119024276733, 67.42902827262878, 66.11340582370758, 62.8981192111969, 61.64447295665741, 60.450969219207764, 60.27311182022095, 55.24003604054451, 56.77714455127716, 56.072551637887955, 53.4054117500782, 54.85784354805946, 51.77973899245262, 53.41462907195091, 51.52487325668335, 50.04131466150284, 49.5103785097599, 48.27212169766426, 48.867757230997086, 48.10649335384369, 48.70854377746582, 49.402856171131134, 54.17675897479057, 51.475430101156235, 49.86296275258064, 46.22216138243675, 48.04662764072418, 47.35946235060692, 46.83507165312767, 45.59262776374817, 44.28020653128624, 46.20931378006935, 44.147602915763855, 49.65887778997421, 52.41759943962097, 43.56205412745476, 49.197862803936005, 43.62529408931732, 50.29443848133087, 47.059814900159836, 41.89178201556206, 41.78970444202423, 42.81538712978363, 44.76083239912987, 47.32507759332657, 44.05341976881027, 44.5331808924675, 43.66857725381851, 45.055176109075546, 51.842629969120026, 42.49859395623207, 43.528633415699005, 45.46468874812126, 48.23046833276749, 46.02387294173241, 46.95178043842316, 48.3457250893116, 42.74695187807083, 43.5543093085289, 44.19823306798935, 47.259152323007584, 48.24126839637756, 43.96899804472923, 48.399384051561356, 44.25866851210594, 42.90110754966736, 42.51876962184906, 49.82335263490677, 42.73294374346733, 47.43851989507675, 50.334162175655365, 40.79398187994957, 40.311214447021484, 43.23699435591698, 45.9368931055069, 51.568266183137894, 41.507836997509, 48.98935681581497, 46.721992164850235, 44.334344923496246, 50.20494729280472, 47.292012602090836, 44.4510897397995, 51.86715081334114, 48.292816400527954, 45.18311050534248, 48.75157073140144, 43.78752917051315, 56.342558562755585, 47.80014705657959, 44.101163148880005, 49.84877723455429, 55.212949484586716, 43.4001841545105, 47.80340641736984, 66.77279335260391, 52.427681505680084, 48.752159386873245, 62.892491698265076, 43.9367253780365, 54.21526923775673, 48.963577926158905, 51.96748724579811, 66.51089948415756, 45.743754625320435, 61.457334995269775, 82.12371504306793, 56.522556751966476, 83.80703550577164, 60.655037581920624, 64.39934957027435, 62.71277874708176, 46.84089586138725, 62.774546563625336, 111.1329938173294, 51.83227255940437, 60.351155668497086, 64.01855891942978, 71.8386361002922, 74.09422993659973, 97.96529638767242, 56.38977664709091, 63.43426138162613, 66.96438831090927, 73.7787139415741, 60.721312046051025, 54.097625494003296, 81.3876845240593, 64.6527806520462, 73.48352140188217, 63.328889071941376, 38.27786633372307, 38.405739188194275, 39.58350357413292, 37.36606726050377, 37.06522759795189, 37.80294108390808, 42.044149935245514, 39.660784006118774, 38.75213101506233, 39.20165657997131, 38.855585515499115, 38.45576560497284, 38.01089924573898, 40.31690871715546, 39.31891804933548, 39.41494536399841, 38.353556007146835, 38.708499759435654, 37.699888944625854, 39.239443093538284, 37.04363787174225, 40.536092877388, 38.2174511551857, 37.673336923122406, 38.728204131126404, 39.13717496395111, 37.81748479604721, 42.79030638933182, 38.686197340488434, 37.786787420511246, 38.54927131533623, 40.64856034517288, 39.384978622198105, 40.95537814497948, 39.68771108984947, 40.37556639313698, 38.46125566959381, 40.389867037534714, 41.236886292696, 40.89092239737511, 44.272259533405304, 39.99520003795624, 39.37651315331459, 39.89300620555878, 42.41177302598953, 45.53524121642113, 37.33988159894943, 39.13259947299957, 45.724192291498184, 45.24260750412941], "epoch_time": [89.54466462135315, 87.5831823348999, 87.5089921951294, 87.52363395690918, 87.79712080955505, 87.52701759338379, 87.78574848175049, 87.55803346633911, 87.5336275100708, 87.56552815437317, 87.81682181358337, 87.50797700881958, 87.53032445907593, 87.60563683509827, 87.79665565490723, 87.59369039535522, 87.76829385757446, 87.56015396118164, 87.54667973518372, 87.67051148414612, 87.53325128555298, 87.52345323562622, 87.58441257476807, 87.54109406471252, 87.78273916244507, 87.78578305244446, 87.574378490448, 87.57401943206787, 87.5794358253479, 87.56879901885986, 87.76141905784607, 87.57999229431152, 87.63146638870239, 87.57390403747559, 87.57885074615479, 87.56142401695251, 87.77495241165161, 87.52842164039612, 87.59152555465698, 87.60352730751038, 87.59021353721619, 87.55662679672241, 87.55576610565186, 87.57194757461548, 87.81782507896423, 87.66444754600525, 87.57812690734863, 87.58685970306396, 87.76548600196838, 87.59062695503235, 87.7617359161377, 87.5357551574707, 87.69059228897095, 87.5568253993988, 87.56022524833679, 87.594890832901, 87.73530960083008, 87.6097764968872, 87.57642984390259, 87.60786557197571, 87.57937502861023, 87.54727125167847, 87.54703402519226, 87.62157773971558, 87.59985637664795, 87.56483292579651, 87.60800075531006, 87.57654356956482, 87.58735513687134, 87.7872462272644, 87.61217260360718, 87.58618903160095, 88.68495726585388, 87.60922598838806, 87.60642004013062, 87.58031892776489, 88.42058181762695, 87.55521941184998, 88.60361361503601, 87.59517478942871, 87.59697580337524, 87.68553948402405, 87.76226806640625, 87.75758361816406, 87.6054470539093, 87.7880585193634, 87.70009970664978, 87.60734391212463, 88.79039025306702, 87.62796831130981, 88.54933571815491, 87.84960126876831, 88.7412657737732, 87.58946466445923, 87.56052374839783, 87.66307520866394, 87.58953404426575, 87.6090624332428, 87.58073091506958, 87.59863567352295, 87.54669141769409, 87.5729410648346, 87.59979963302612, 87.55444622039795, 87.73316240310669, 87.61607193946838, 87.59217309951782, 87.74111795425415, 87.61497497558594, 87.67532205581665, 87.58958792686462, 87.57243728637695, 87.57134675979614, 87.58975505828857, 87.59940218925476, 87.7092022895813, 87.78457999229431, 87.61008405685425, 87.6875650882721, 87.56965851783752, 87.75367498397827, 87.59592461585999, 87.57597064971924, 87.591637134552, 87.58099174499512, 87.5797746181488, 87.75924158096313, 87.53295564651489, 87.62075066566467, 87.62925744056702, 87.59273219108582, 87.60195112228394, 87.55487203598022, 87.53141951560974, 87.56410646438599, 87.69188165664673, 87.68647718429565, 87.83958530426025, 87.68750882148743, 87.56490445137024, 87.58745622634888, 87.79516911506653, 87.54920697212219, 87.58741784095764, 87.80540704727173, 87.69774031639099, 87.6247615814209, 87.7025818824768, 87.75750207901001, 87.58473920822144, 87.70904445648193, 87.67727184295654, 87.59556889533997, 87.5831208229065, 87.67514300346375, 87.71941351890564, 87.58795976638794, 87.56964349746704, 87.78911423683167, 87.58530950546265, 87.72245407104492, 87.60532259941101, 87.5532476902008, 87.58221626281738, 87.78385376930237, 87.58595824241638, 87.68104672431946, 87.6139783859253, 87.56882500648499, 87.7260468006134, 87.59326314926147, 87.63537240028381, 87.8154685497284, 87.6013343334198, 87.61171531677246, 87.55813145637512, 87.57513761520386, 87.59079122543335, 87.56407594680786, 87.78999400138855, 87.59013056755066, 87.55908989906311, 87.67398762702942, 87.57250213623047, 87.5860607624054, 87.59234309196472, 87.55813932418823, 87.75816035270691, 87.5889880657196, 87.81256866455078, 87.60890865325928, 87.60331106185913, 87.57820224761963, 87.60197639465332, 87.83010530471802, 87.61666083335876, 87.62880802154541, 87.59805941581726, 87.56066584587097, 87.57313370704651]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr5e-07-wdecay200.00000000000003-eps1e-08-seed42.json <==
{"train_acc": [10.102, 13.288, 16.392, 17.586, 19.54, 21.524, 23.344, 25.048, 26.524, 27.686, 29.548, 30.77, 31.966, 32.958, 33.992, 34.846, 35.816, 36.858, 37.606, 38.21, 38.958, 39.886, 40.266, 41.046, 41.726, 42.298, 42.866, 43.514, 44.086, 44.722, 45.452, 46.15, 46.788, 47.586, 48.482, 49.024, 49.77, 50.34, 51.19, 51.72, 52.35, 52.918, 53.766, 54.246, 55.124, 55.584, 56.014, 56.586, 57.088, 57.472, 58.002, 58.564, 58.894, 59.352, 59.606, 59.898, 60.34, 60.878, 60.998, 61.258, 61.626, 61.986, 62.048, 61.984, 61.874, 61.776, 61.192, 61.028, 60.378, 59.804, 59.176, 58.482, 58.176, 57.648, 57.104, 56.32, 56.048, 55.256, 54.724, 54.092, 53.508, 52.466, 51.708, 50.978, 50.058, 49.304, 48.094, 47.128, 45.464, 43.79, 42.028, 40.282, 39.268, 37.772, 36.622, 35.364, 34.196, 33.038, 31.888, 30.582, 29.332, 27.504, 26.11, 25.236, 24.27, 23.716, 22.852, 21.0, 18.828, 17.964, 17.518, 17.204, 16.298, 13.566, 10.102, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 9.868, 9.972, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [10.77, 15.63, 15.47, 17.25, 19.46, 21.25, 23.75, 24.68, 26.95, 28.52, 29.72, 31.34, 32.64, 33.77, 35.01, 35.85, 37.08, 37.49, 38.3, 38.81, 39.99, 40.82, 41.76, 41.92, 42.73, 43.14, 44.26, 44.79, 45.56, 45.75, 46.92, 47.31, 47.91, 48.77, 49.29, 50.5, 50.78, 51.53, 52.09, 52.83, 53.12, 53.88, 53.86, 55.15, 55.52, 55.87, 56.55, 56.77, 57.11, 58.05, 57.83, 58.54, 58.13, 59.36, 59.8, 59.44, 59.71, 59.25, 60.18, 61.16, 60.87, 60.28, 61.73, 60.46, 61.02, 61.77, 60.57, 60.6, 60.05, 58.69, 59.26, 57.39, 57.58, 56.91, 57.59, 56.91, 56.1, 55.21, 53.59, 53.93, 52.29, 52.6, 52.07, 50.96, 48.81, 49.5, 47.53, 46.42, 42.81, 41.98, 41.44, 38.94, 38.02, 37.39, 35.45, 34.69, 33.22, 32.21, 30.49, 29.21, 27.65, 26.02, 24.8, 23.99, 23.99, 23.47, 23.01, 20.74, 18.78, 17.88, 17.65, 17.28, 15.98, 11.47, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [932.1705491542816, 902.9099524021149, 881.573427438736, 864.5325310230255, 847.453111410141, 826.3935785293579, 805.9686549901962, 787.5115814208984, 772.5234860181808, 757.6829047203064, 742.5428644418716, 728.1118305921555, 716.0468298196793, 705.9752315282822, 697.4247485399246, 688.8502526283264, 680.6345423460007, 673.9361225366592, 666.3607519865036, 660.3538531064987, 654.9103075265884, 649.3851802349091, 646.3469679355621, 642.7883598804474, 639.9327467679977, 637.7652803659439, 635.2692613601685, 633.739394903183, 631.6133834123611, 630.8105446100235, 628.9216464757919, 628.2762764692307, 627.7184973955154, 625.9270452260971, 625.6168292760849, 624.9708768129349, 624.232393860817, 624.7424342632294, 624.6597715616226, 624.7584701776505, 625.479877114296, 625.7566056251526, 625.7911434173584, 626.9825525283813, 628.1250277757645, 629.7854045629501, 631.574760556221, 632.2472908496857, 634.8688408136368, 636.8420606851578, 638.9875056743622, 641.1282676458359, 643.8401713371277, 646.612347483635, 649.4588588476181, 652.8438444137573, 656.2302302122116, 659.2479022741318, 663.029039144516, 667.3765814304352, 671.4509003162384, 675.5761117935181, 680.1264431476593, 685.6242743730545, 691.9278512001038, 698.4011392593384, 706.0122447013855, 713.4873015880585, 721.5538350343704, 729.6558320522308, 737.2955396175385, 744.9339438676834, 752.3496918678284, 758.864238858223, 765.6232731342316, 772.5048435926437, 778.3626897335052, 784.6236574649811, 790.6536550521851, 796.4777500629425, 802.0495734214783, 807.6824290752411, 813.230218410492, 818.5742194652557, 823.7512514591217, 828.8649184703827, 833.8144707679749, 838.6711323261261, 843.3461427688599, 847.9132289886475, 852.1429874897003, 856.2528219223022, 860.0242068767548, 863.6410834789276, 866.9407818317413, 870.1004936695099, 873.0881600379944, 875.9535830020905, 878.7199685573578, 881.2285273075104, 883.63707280159, 885.8540120124817, 887.8687469959259, 889.7133433818817, 891.4877934455872, 893.0506174564362, 894.4644417762756, 895.647447347641, 896.6369044780731, 897.4930505752563, 898.2381763458252, 898.8808410167694, 899.3976769447327, 899.7974488735199, 900.0535707473755, 900.1904518604279, 900.2553651332855, 900.285238981247, 900.2988812923431, 900.3051369190216, 900.3080103397369, 900.3095512390137, 900.3103134632111, 900.3107264041901, 900.3106672763824, 900.310866355896, 900.310852766037, 900.3108644485474, 900.3108475208282, 900.3108384609222, 900.3109011650085, 900.3107860088348, 900.3108327388763, 900.3108639717102, 900.3108644485474, 900.3108563423157, 900.310843706131, 900.3108248710632, 900.3108341693878, 900.3108403682709, 900.3108072280884, 900.3108158111572, 900.310795545578, 900.3107974529266, 900.3108232021332, 900.3108236789703, 900.3108017444611, 900.3108141422272, 900.310798406601, 900.3107974529266, 900.3107743263245, 900.31076836586, 900.3107786178589, 900.3107886314392, 900.3107619285583, 900.3107771873474, 900.3107602596283, 900.3107831478119, 900.3107740879059, 900.3107697963715, 900.310777425766, 900.3107781410217, 900.3107862472534, 900.3107898235321, 900.3107817173004, 900.310759305954, 900.3107709884644, 900.3107695579529, 900.3107857704163, 900.3107764720917, 900.3107762336731, 900.3107752799988, 900.3107786178589, 900.310756444931, 900.3107719421387, 900.3107903003693, 900.3107852935791, 900.3107755184174, 900.3107788562775, 900.3107812404633, 900.3107678890228, 900.3107824325562, 900.310797214508, 900.3108005523682, 900.3107650279999, 900.310788154602, 900.3107874393463, 900.310786485672, 900.3107953071594, 900.3107817173004, 900.3107812404633, 900.3107867240906, 900.3108067512512, 900.3108122348785, 900.3107869625092, 900.3108050823212, 900.310789346695, 900.310781955719, 900.3108034133911, 900.310795545578], "test_loss": [184.9740035533905, 180.1825659275055, 176.95551323890686, 173.07826733589172, 169.18629693984985, 164.12592315673828, 159.5288964509964, 156.49327743053436, 152.8181470632553, 149.78400552272797, 146.84903740882874, 143.9793063402176, 141.49370193481445, 139.12393605709076, 137.6578084230423, 135.7717785835266, 134.6963438987732, 132.6260223388672, 130.91726291179657, 129.8877341747284, 128.97294235229492, 128.05939543247223, 126.91893827915192, 126.17813277244568, 125.7768679857254, 125.19871759414673, 124.90712237358093, 124.04982614517212, 123.83843421936035, 123.58138000965118, 123.1699891090393, 123.3672913312912, 123.55658781528473, 122.77665960788727, 122.56356954574585, 122.19058060646057, 121.57986199855804, 122.53861558437347, 121.37300169467926, 121.72717905044556, 123.11677885055542, 123.27446222305298, 122.78452789783478, 123.38157784938812, 123.9440176486969, 124.66691315174103, 124.78094017505646, 126.37411403656006, 125.41091680526733, 126.08053624629974, 127.51593863964081, 126.96176505088806, 128.6601767539978, 127.34458696842194, 129.35163462162018, 130.6396837234497, 131.10223972797394, 132.77126014232635, 132.28877222537994, 132.64655256271362, 134.19727730751038, 135.3022677898407, 135.84218084812164, 137.2642331123352, 139.18341314792633, 139.3819044828415, 140.76563799381256, 143.1711267232895, 144.5157449245453, 145.9662801027298, 146.6810474395752, 148.11631429195404, 150.2870866060257, 151.12384450435638, 152.45035004615784, 154.45225548744202, 155.27614665031433, 156.50562071800232, 158.3570841550827, 159.04650259017944, 161.36578285694122, 162.40816617012024, 163.28227519989014, 164.8453586101532, 166.16595196723938, 167.33402395248413, 167.6965262889862, 168.8670699596405, 169.87703704833984, 170.53711414337158, 171.8563380241394, 172.80451607704163, 173.47842502593994, 174.1919310092926, 175.1639678478241, 175.79059553146362, 176.6094262599945, 177.12337732315063, 177.78168892860413, 178.29036831855774, 178.79847073554993, 179.17995762825012, 179.63306331634521, 180.0027072429657, 180.27184796333313, 180.5869390964508, 180.82504677772522, 181.04623985290527, 181.2449152469635, 181.40108036994934, 181.54303073883057, 181.6581802368164, 181.75514793395996, 181.82569980621338, 181.86645984649658, 181.8867859840393, 181.89628195762634, 181.90061354637146, 181.90258526802063, 181.9035005569458, 181.90392994880676, 181.9041404724121, 181.9042353630066, 181.904287815094, 181.9043004512787, 181.90429306030273, 181.9042990207672, 181.90429973602295, 181.9042887687683, 181.90428161621094, 181.90428256988525, 181.9042727947235, 181.90426969528198, 181.90426206588745, 181.90425491333008, 181.90425515174866, 181.9042444229126, 181.90426063537598, 181.90424585342407, 181.9042420387268, 181.9042353630066, 181.90424942970276, 181.9042453765869, 181.9042284488678, 181.90422677993774, 181.90422916412354, 181.90423965454102, 181.90423774719238, 181.90421319007874, 181.90423035621643, 181.90423941612244, 181.90423583984375, 181.90424489974976, 181.90421724319458, 181.90422654151917, 181.90422320365906, 181.90422558784485, 181.90422415733337, 181.904230594635, 181.90422701835632, 181.90422940254211, 181.90422558784485, 181.90423440933228, 181.9042239189148, 181.9042227268219, 181.9042136669159, 181.90422320365906, 181.90423464775085, 181.90422940254211, 181.904221534729, 181.9042329788208, 181.90421795845032, 181.90421533584595, 181.90422129631042, 181.90422987937927, 181.90423226356506, 181.9042329788208, 181.90422463417053, 181.90422344207764, 181.90421867370605, 181.9042205810547, 181.9042148590088, 181.9042263031006, 181.90422677993774, 181.90423440933228, 181.90422177314758, 181.90422534942627, 181.9042329788208, 181.90423154830933, 181.90422129631042, 181.90422987937927, 181.90424156188965, 181.9042284488678, 181.90422320365906, 181.90423727035522, 181.90422701835632, 181.9042251110077, 181.90422081947327, 181.90422296524048, 181.90423798561096], "epoch_time": [89.62505030632019, 87.8015284538269, 87.84445834159851, 87.95486044883728, 87.82273602485657, 87.85281705856323, 87.91367053985596, 87.8964114189148, 87.87128233909607, 87.90662026405334, 87.8964364528656, 87.93386244773865, 87.85476970672607, 87.83174419403076, 87.93572044372559, 87.90049076080322, 87.91198325157166, 87.86143660545349, 87.92862820625305, 87.85333037376404, 87.87159419059753, 87.88482999801636, 87.89664149284363, 87.89912509918213, 87.89411973953247, 87.97865724563599, 87.9287281036377, 87.91399359703064, 87.86232256889343, 87.84194707870483, 87.89380669593811, 87.96457505226135, 87.97006368637085, 87.9005057811737, 87.93454146385193, 87.93864035606384, 87.91013693809509, 87.91562151908875, 87.90956401824951, 87.89036560058594, 87.85421061515808, 87.9338870048523, 87.9309012889862, 87.92707753181458, 87.91149973869324, 87.91693568229675, 87.87015533447266, 87.89818406105042, 87.91019201278687, 87.87911748886108, 87.9302146434784, 87.8694224357605, 87.9205949306488, 87.87890219688416, 87.91172385215759, 87.88969850540161, 87.91990423202515, 87.92159390449524, 87.89148688316345, 87.94652605056763, 87.90635108947754, 87.93932175636292, 87.93051433563232, 87.87188601493835, 87.96821451187134, 87.88952922821045, 87.8998703956604, 87.88886260986328, 87.8755452632904, 87.8831193447113, 87.94808554649353, 87.88717293739319, 87.94316101074219, 87.8633861541748, 87.89901185035706, 87.89937376976013, 87.88454818725586, 87.94085884094238, 87.98445725440979, 87.88844060897827, 87.93072128295898, 87.91114950180054, 87.88374924659729, 87.90684294700623, 87.93751692771912, 87.94668197631836, 87.90302324295044, 87.91041231155396, 87.88245463371277, 87.93126678466797, 87.8782570362091, 87.90362524986267, 87.85293459892273, 87.83404088020325, 87.73044919967651, 87.76477456092834, 87.79619479179382, 87.74853205680847, 87.72923922538757, 87.75184202194214, 87.73834109306335, 87.72843980789185, 87.81694984436035, 87.80494904518127, 87.78899097442627, 87.82871460914612, 87.8171317577362, 87.77160429954529, 87.77603220939636, 87.79519724845886, 87.8046452999115, 87.81066465377808, 87.80075573921204, 87.82051944732666, 87.78894066810608, 87.84095764160156, 87.82304835319519, 87.8243579864502, 87.83345866203308, 87.78881406784058, 87.80026316642761, 87.77904987335205, 87.82238364219666, 87.78149676322937, 87.84264993667603, 87.8496162891388, 87.81322479248047, 87.7992193698883, 87.85043931007385, 87.78494381904602, 87.85213804244995, 87.81375026702881, 87.78371810913086, 87.82857179641724, 87.78614902496338, 87.78440284729004, 87.7909848690033, 87.85246562957764, 87.78354406356812, 87.86045408248901, 87.83053708076477, 87.85185551643372, 87.81977105140686, 87.83062267303467, 87.79250645637512, 87.83792567253113, 87.84771537780762, 87.85624766349792, 87.83877778053284, 87.8370258808136, 87.83772492408752, 87.80068850517273, 87.84640836715698, 87.84396553039551, 87.82096815109253, 87.85311031341553, 87.80683970451355, 87.76664972305298, 87.87136840820312, 87.87229609489441, 87.82429599761963, 87.8541567325592, 87.76244640350342, 87.79233694076538, 87.81098127365112, 87.82058596611023, 87.84096121788025, 87.82489228248596, 87.8342113494873, 87.81700897216797, 87.82499599456787, 87.84325885772705, 87.85355401039124, 87.77260184288025, 87.8072407245636, 87.77481031417847, 87.84402370452881, 87.82800602912903, 87.86525559425354, 87.82069492340088, 87.79549908638, 87.8287878036499, 87.80695629119873, 87.8778486251831, 87.80481743812561, 87.89490413665771, 87.8223626613617, 87.84123826026917, 87.77277326583862, 87.8268392086029, 87.81932997703552, 87.85240983963013, 87.82224464416504, 87.7960352897644, 87.9122154712677, 87.82337474822998, 87.82844138145447, 87.7752137184143, 87.65970921516418, 87.71892762184143]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr5e-07-wdecay200.00000000000003-eps1e-08-seed43.json <==
{"train_acc": [11.348, 13.952, 15.872, 17.512, 19.686, 21.718, 23.758, 25.122, 26.52, 27.74, 29.112, 30.768, 32.146, 33.198, 34.16, 34.998, 35.78, 36.42, 37.17, 37.668, 38.54, 39.454, 39.88, 40.87, 41.248, 41.97, 42.612, 43.13, 43.708, 44.64, 45.312, 46.032, 46.706, 47.594, 48.382, 49.074, 49.872, 50.596, 51.308, 51.77, 52.642, 53.246, 54.038, 54.564, 55.278, 55.512, 56.362, 56.894, 57.308, 57.612, 58.412, 58.75, 58.778, 59.166, 59.906, 60.224, 60.488, 60.558, 61.054, 61.39, 61.244, 61.68, 61.718, 61.582, 61.312, 61.502, 60.878, 60.582, 59.742, 58.976, 58.238, 57.412, 56.642, 55.662, 55.05, 54.28, 53.95, 53.444, 52.826, 52.16, 51.514, 51.258, 50.676, 49.86, 48.934, 48.144, 47.14, 45.99, 44.6, 43.154, 41.186, 39.754, 38.684, 37.618, 36.406, 35.046, 33.86, 32.556, 31.25, 30.012, 28.702, 27.328, 26.088, 25.022, 24.06, 23.366, 22.964, 21.758, 19.352, 17.808, 17.52, 17.054, 16.304, 13.26, 10.026, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 9.896, 10.0, 9.834, 10.0, 9.88, 9.93, 10.0, 9.762, 9.928, 9.858, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [12.58, 15.19, 17.0, 18.95, 21.1, 23.72, 24.65, 26.15, 27.65, 29.03, 30.73, 31.99, 34.25, 34.85, 35.75, 36.34, 36.62, 37.44, 38.49, 39.53, 39.99, 41.26, 41.82, 42.69, 43.23, 43.64, 44.1, 45.04, 45.57, 46.16, 46.78, 46.9, 48.1, 48.57, 49.2, 49.62, 50.33, 51.29, 51.74, 52.2, 52.8, 53.32, 54.28, 54.53, 55.12, 55.71, 56.34, 56.63, 57.18, 58.18, 57.61, 58.27, 57.78, 59.19, 59.43, 59.9, 60.17, 60.6, 59.95, 60.5, 60.45, 60.63, 61.17, 61.12, 61.4, 60.38, 60.55, 58.91, 59.15, 58.52, 57.39, 57.42, 56.12, 53.72, 52.97, 54.08, 53.78, 52.94, 51.76, 51.34, 51.31, 50.86, 49.81, 49.42, 47.57, 48.37, 47.39, 45.89, 44.35, 41.66, 40.29, 38.95, 37.91, 36.28, 35.29, 34.08, 32.67, 30.81, 29.78, 28.74, 27.16, 26.32, 24.97, 23.95, 23.48, 23.24, 22.7, 21.76, 18.81, 17.8, 17.6, 17.05, 15.84, 10.79, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [916.5972039699554, 892.8182187080383, 876.3324449062347, 862.497118473053, 846.6698830127716, 828.3313841819763, 809.5810617208481, 792.7972093820572, 777.889117360115, 764.049054145813, 748.4318749904633, 734.0584136247635, 721.1301575899124, 709.5442439317703, 700.5960330963135, 691.8419480323792, 683.7904564142227, 677.1794630289078, 670.3313210010529, 664.053869009018, 658.6770701408386, 654.0399363040924, 649.9625202417374, 645.825455904007, 642.7887642383575, 639.6071845293045, 637.0139544010162, 635.5476049184799, 633.0094423294067, 631.4113091230392, 629.2500821352005, 628.5639383792877, 627.0755834579468, 625.6764605045319, 624.6169797182083, 623.8465328216553, 623.1736570596695, 622.8979221582413, 622.6122059822083, 622.7361971139908, 622.3824118375778, 623.2233752012253, 624.2231951951981, 624.9591578245163, 626.1267137527466, 627.8498015403748, 628.9845255613327, 630.5976557731628, 633.1152515411377, 635.5107754468918, 636.8543710708618, 639.763369679451, 643.7089301347733, 646.0556793212891, 648.4687836170197, 651.6127412319183, 655.2067977190018, 658.9441319704056, 662.7490159273148, 666.4572207927704, 671.434209227562, 676.1390841007233, 681.174474477768, 686.2540818452835, 692.5442510843277, 698.5657476186752, 706.431687951088, 713.9323823451996, 722.0279319286346, 730.2267111539841, 738.0251536369324, 745.3808244466782, 752.3968132734299, 759.425044298172, 765.9542140960693, 772.6277008056641, 778.8695048093796, 784.984978556633, 790.8173308372498, 796.7422498464584, 802.4104034900665, 807.9543058872223, 813.0696153640747, 818.4806473255157, 823.7069001197815, 828.767858505249, 833.9180333614349, 838.5769717693329, 843.3131194114685, 847.5990219116211, 851.8443009853363, 855.8664698600769, 859.6845083236694, 863.2372553348541, 866.7293043136597, 869.9407346248627, 872.84521651268, 875.8429915904999, 878.5698933601379, 881.1723349094391, 883.5825908184052, 885.8052403926849, 887.8972752094269, 889.7243852615356, 891.498676776886, 893.1020760536194, 894.5436766147614, 895.7480902671814, 896.7570786476135, 897.6050806045532, 898.341784954071, 898.9559502601624, 899.4555518627167, 899.8335843086243, 900.0717289447784, 900.1981499195099, 900.2584989070892, 900.2864782810211, 900.2992660999298, 900.30531001091, 900.3082492351532, 900.309504032135, 900.310248374939, 900.3105964660645, 900.3107016086578, 900.3108050823212, 900.3108696937561, 900.3108003139496, 900.310840845108, 900.3107995986938, 900.3108375072479, 900.3108539581299, 900.310840845108, 900.3108177185059, 900.3108658790588, 900.3108150959015, 900.3108148574829, 900.3108484745026, 900.3108005523682, 900.310797214508, 900.3108041286469, 900.3108310699463, 900.3108112812042, 900.3108026981354, 900.3108077049255, 900.3108081817627, 900.3108022212982, 900.3108115196228, 900.3108079433441, 900.310798406601, 900.3107843399048, 900.3107671737671, 900.310781955719, 900.3107690811157, 900.31076836586, 900.3107874393463, 900.3107676506042, 900.3107736110687, 900.310779094696, 900.3107786178589, 900.3107607364655, 900.3107743263245, 900.3107869625092, 900.3107697963715, 900.3107731342316, 900.3107800483704, 900.3107874393463, 900.3107814788818, 900.3107876777649, 900.3107712268829, 900.310786485672, 900.3107843399048, 900.310789346695, 900.3107805252075, 900.3107945919037, 900.3107676506042, 900.3107719421387, 900.3107757568359, 900.3107826709747, 900.3107793331146, 900.3107597827911, 900.3107826709747, 900.3107762336731, 900.3107635974884, 900.3107750415802, 900.3107886314392, 900.3107800483704, 900.310793876648, 900.3108048439026, 900.3107843399048, 900.3107662200928, 900.3107879161835, 900.3107793331146, 900.3107991218567, 900.3107771873474, 900.3107888698578, 900.3108007907867, 900.3108093738556, 900.3107957839966, 900.3108081817627], "test_loss": [182.6758680343628, 178.9936122894287, 175.71825194358826, 172.33591771125793, 168.15285634994507, 163.9788419008255, 160.07518661022186, 156.8149744272232, 153.94646418094635, 150.8130875825882, 147.81780529022217, 144.54858231544495, 141.73421025276184, 139.75728404521942, 137.60229921340942, 135.98914706707, 134.86476850509644, 133.25164258480072, 131.72073757648468, 131.0189629793167, 129.59242153167725, 127.89055562019348, 127.79147839546204, 126.40602350234985, 125.64260685443878, 125.20582830905914, 124.72676122188568, 123.46045815944672, 123.56445944309235, 123.49652230739594, 122.84934186935425, 124.39434111118317, 122.93663561344147, 122.37925732135773, 121.97453105449677, 122.59335517883301, 122.00635600090027, 121.72014462947845, 122.62756741046906, 121.98613548278809, 122.27012085914612, 121.81958532333374, 123.366872549057, 124.14002537727356, 123.89107751846313, 124.11717462539673, 124.13084197044373, 126.09241020679474, 124.98869156837463, 125.36792123317719, 126.27928149700165, 127.35386049747467, 128.543501496315, 128.41630911827087, 129.28527307510376, 129.2146520614624, 130.2604068517685, 131.01677703857422, 133.09235179424286, 132.6265505552292, 132.57783150672913, 135.6205860376358, 136.40848910808563, 137.96204483509064, 137.76882803440094, 139.0937877893448, 141.55279862880707, 143.72519409656525, 143.89462113380432, 145.3130965232849, 147.47323858737946, 147.97312355041504, 149.99427318572998, 152.62889885902405, 154.8601472377777, 154.81204998493195, 155.17803049087524, 157.93782138824463, 159.60485184192657, 159.4423063993454, 162.72447085380554, 163.5297408103943, 163.46622252464294, 165.31992363929749, 166.15505242347717, 167.0935161113739, 168.1344277858734, 168.9171907901764, 169.8915069103241, 170.89756298065186, 171.57856917381287, 172.51232075691223, 173.7296063899994, 174.6325011253357, 175.17984795570374, 175.65990710258484, 176.3465220928192, 177.31615662574768, 177.68868565559387, 178.2930760383606, 178.73445749282837, 179.16419005393982, 179.56142783164978, 179.96694040298462, 180.2797601222992, 180.60531330108643, 180.86688709259033, 181.06905961036682, 181.2678360939026, 181.41638922691345, 181.55646800994873, 181.6719992160797, 181.7651288509369, 181.831392288208, 181.86900401115417, 181.88769268989563, 181.89672112464905, 181.90075778961182, 181.90266132354736, 181.90353059768677, 181.90395379066467, 181.90415120124817, 181.90424942970276, 181.90429019927979, 181.9043107032776, 181.90431380271912, 181.90430998802185, 181.90431213378906, 181.90430402755737, 181.90430188179016, 181.90429282188416, 181.90428757667542, 181.90429544448853, 181.90427803993225, 181.90427803993225, 181.90426516532898, 181.90427660942078, 181.90427708625793, 181.90425062179565, 181.90425777435303, 181.9042477607727, 181.90425086021423, 181.90425753593445, 181.90425944328308, 181.90424513816833, 181.90425062179565, 181.90424299240112, 181.9042465686798, 181.90424585342407, 181.90425443649292, 181.90423226356506, 181.90423035621643, 181.90422773361206, 181.90423369407654, 181.9042317867279, 181.9042375087738, 181.9042317867279, 181.90422463417053, 181.9042365550995, 181.9042329788208, 181.90423202514648, 181.90424799919128, 181.90423345565796, 181.90423202514648, 181.90424036979675, 181.9042408466339, 181.90423798561096, 181.90423250198364, 181.9042398929596, 181.90424060821533, 181.9042363166809, 181.90423941612244, 181.90423583984375, 181.90424919128418, 181.9042296409607, 181.90424251556396, 181.90424251556396, 181.9042308330536, 181.9042456150055, 181.9042365550995, 181.90423226356506, 181.9042444229126, 181.9042365550995, 181.904235124588, 181.9042317867279, 181.90424370765686, 181.90422773361206, 181.90423011779785, 181.90422749519348, 181.90423250198364, 181.9042387008667, 181.90423250198364, 181.90422344207764, 181.90425038337708, 181.90423727035522, 181.90423583984375, 181.90424180030823, 181.90423560142517, 181.90423464775085, 181.90424346923828], "epoch_time": [47.203232526779175, 44.5743887424469, 44.591694355010986, 44.5861759185791, 44.59627866744995, 44.46789336204529, 44.657278299331665, 44.48250937461853, 44.65560698509216, 44.69901943206787, 44.51922678947449, 44.767152309417725, 44.56217050552368, 44.591187477111816, 44.50372338294983, 44.50689911842346, 44.48063898086548, 44.63998031616211, 44.63440775871277, 44.91123628616333, 44.812915086746216, 44.669586181640625, 44.7594633102417, 44.8067741394043, 44.74344325065613, 44.55843734741211, 44.63530969619751, 44.83469748497009, 44.61532521247864, 44.6259925365448, 44.9706552028656, 44.6126434803009, 44.70572876930237, 44.741146087646484, 44.66446805000305, 44.50503468513489, 44.55661368370056, 44.76443004608154, 44.51170635223389, 44.68777561187744, 44.6547474861145, 44.51839089393616, 44.89647817611694, 44.59390306472778, 44.55546569824219, 44.77928328514099, 44.72074508666992, 44.62446737289429, 44.563799142837524, 44.724013566970825, 44.70630478858948, 44.56093120574951, 44.880584955215454, 44.73929238319397, 44.60992479324341, 44.552316188812256, 44.46825313568115, 44.67608594894409, 44.73762893676758, 44.54177808761597, 44.635064363479614, 44.74528098106384, 44.51037335395813, 44.55909609794617, 44.51608490943909, 44.70343494415283, 44.5942006111145, 44.598957538604736, 44.82828330993652, 44.58479118347168, 44.61785697937012, 44.58150267601013, 44.77339029312134, 44.63850522041321, 44.45600247383118, 44.67835092544556, 44.616438150405884, 44.51777982711792, 44.59453248977661, 44.706008434295654, 44.633304834365845, 44.63257169723511, 44.460766553878784, 44.790948152542114, 44.71242427825928, 44.834283113479614, 44.69581317901611, 44.59922122955322, 44.645230770111084, 44.57664918899536, 44.69246482849121, 44.548949241638184, 44.74309015274048, 44.68233942985535, 44.64021182060242, 44.76303839683533, 44.54527020454407, 44.65686392784119, 44.5358784198761, 44.7503445148468, 44.76124858856201, 44.59707260131836, 44.89066672325134, 44.61888527870178, 44.65755534172058, 44.5229606628418, 44.818307876586914, 44.69544339179993, 44.77935862541199, 44.699031829833984, 44.73261284828186, 44.64829349517822, 44.74931526184082, 44.874117612838745, 44.55347490310669, 44.62394666671753, 44.97962403297424, 44.55129814147949, 44.79726600646973, 44.67760920524597, 44.62035655975342, 44.69679641723633, 44.573725938797, 44.68741583824158, 44.71516442298889, 44.783782720565796, 44.609774589538574, 44.7118706703186, 44.60994362831116, 44.6442756652832, 44.83931827545166, 44.59834575653076, 44.72521233558655, 44.575613021850586, 44.674723863601685, 44.74715805053711, 44.79840874671936, 44.66600251197815, 44.68528342247009, 44.70661282539368, 44.55985116958618, 44.70075464248657, 44.79317331314087, 44.726438760757446, 44.66123652458191, 44.626158475875854, 44.951011657714844, 44.58058285713196, 44.83273267745972, 44.57277154922485, 44.5501925945282, 44.7180118560791, 44.78213453292847, 44.63884139060974, 44.754106760025024, 44.84203600883484, 44.87118482589722, 44.56940197944641, 44.794243812561035, 44.611786127090454, 44.5904815196991, 44.64914608001709, 44.758193016052246, 44.825305461883545, 44.65743112564087, 44.77548551559448, 44.97340273857117, 44.725093603134155, 44.77830219268799, 44.6429979801178, 44.796249866485596, 44.9059374332428, 44.66148614883423, 44.560635566711426, 44.59936285018921, 44.58041429519653, 44.65473175048828, 44.716235637664795, 44.6790976524353, 44.703734397888184, 44.65157771110535, 44.703577518463135, 44.60023283958435, 44.90213060379028, 44.59018611907959, 44.49545383453369, 44.714866399765015, 44.70697808265686, 44.93251609802246, 44.755608558654785, 44.78623819351196, 44.50796866416931, 44.647470474243164, 44.838998794555664, 44.73224949836731, 44.739420652389526, 44.572402000427246, 44.570598125457764, 44.609941244125366, 44.535571813583374]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adabelief-lr5e-07-wdecay200.00000000000003-eps1e-08-seed44.json <==
{"train_acc": [12.532, 14.162, 14.618, 15.78, 17.828, 20.046, 22.91, 24.694, 26.19, 27.464, 28.866, 29.832, 31.374, 32.588, 33.396, 34.412, 35.042, 35.648, 36.318, 36.856, 37.9, 38.556, 39.132, 40.154, 40.948, 41.626, 42.254, 43.402, 43.956, 44.882, 45.48, 46.542, 47.38, 48.228, 48.85, 49.912, 50.764, 51.358, 52.06, 52.62, 53.264, 54.084, 54.664, 55.088, 55.818, 56.352, 56.738, 57.262, 57.754, 58.364, 58.662, 59.282, 59.734, 59.926, 60.538, 60.812, 61.182, 61.576, 61.634, 61.98, 61.98, 62.142, 62.018, 62.004, 61.694, 61.61, 61.156, 60.758, 60.1, 59.732, 59.004, 58.562, 58.108, 57.836, 57.302, 56.756, 56.542, 56.028, 55.542, 55.244, 54.44, 53.71, 53.168, 52.326, 51.418, 50.524, 49.188, 47.904, 46.452, 44.614, 42.682, 41.024, 39.368, 38.24, 37.034, 35.966, 34.564, 33.378, 32.54, 31.278, 29.958, 28.116, 26.588, 25.46, 24.65, 23.932, 23.204, 21.444, 19.174, 18.04, 17.482, 17.1, 16.286, 13.032, 10.002, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 9.866, 9.906, 9.942, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 9.9, 9.886, 9.986, 9.922, 9.954, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [13.13, 13.2, 13.93, 15.46, 17.43, 19.74, 22.21, 23.93, 25.23, 27.13, 29.07, 30.74, 32.78, 34.05, 35.46, 36.04, 36.74, 37.57, 37.87, 38.16, 38.96, 40.07, 40.38, 41.17, 42.01, 43.55, 43.85, 44.94, 45.88, 46.5, 47.11, 47.63, 48.84, 49.75, 50.22, 50.65, 51.72, 52.17, 53.42, 53.1, 54.25, 54.29, 55.45, 55.44, 56.31, 56.62, 57.06, 57.65, 58.12, 58.64, 58.41, 58.51, 59.78, 59.53, 60.1, 60.45, 59.87, 60.33, 59.79, 61.33, 61.23, 61.13, 61.0, 60.58, 59.76, 61.01, 59.49, 59.42, 59.19, 58.65, 58.21, 57.97, 57.4, 57.21, 57.18, 56.39, 56.2, 55.4, 55.23, 54.46, 53.95, 53.28, 53.5, 52.57, 50.93, 49.64, 48.48, 47.82, 45.52, 42.4, 40.98, 39.39, 37.9, 37.22, 36.01, 35.35, 34.11, 32.97, 31.67, 30.49, 28.6, 26.84, 25.34, 24.69, 23.91, 23.82, 23.14, 21.36, 18.92, 17.92, 17.52, 17.13, 15.95, 10.5, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [936.6940786838531, 910.4152410030365, 891.3153247833252, 876.7042293548584, 864.2165791988373, 849.6401901245117, 827.1318825483322, 800.9069474935532, 780.1208502054214, 764.6256673336029, 751.3429536819458, 737.590341091156, 723.7749115228653, 713.2049784660339, 704.28047311306, 697.3487305641174, 691.6455681324005, 686.1419135332108, 681.0126017332077, 675.9125066995621, 671.6995722055435, 666.8159857988358, 663.0265662670135, 657.9026619195938, 653.8654789924622, 649.3525042533875, 645.863245844841, 642.7769966125488, 639.1214256286621, 636.7677838802338, 634.261501789093, 632.0511093139648, 630.1083106994629, 628.550185084343, 627.8241803646088, 625.5580381155014, 624.5060977935791, 623.9323908090591, 623.577606678009, 623.6926255226135, 624.025757431984, 624.3109345436096, 624.8673814535141, 626.290376663208, 627.086073756218, 628.305988073349, 630.2097027301788, 631.7830758094788, 633.6109331846237, 635.2983660697937, 638.1461333036423, 639.9192035198212, 642.7831383943558, 645.6159818172455, 648.5269364118576, 651.8588057756424, 655.1823741197586, 658.5351274013519, 662.4030072689056, 666.1157112121582, 670.8515249490738, 675.2285596132278, 679.9764417409897, 685.2615928649902, 691.4364434480667, 697.9403563737869, 705.6414536237717, 713.5263947248459, 721.6392838954926, 729.3503966331482, 737.6351979970932, 744.9494724273682, 751.9392265081406, 758.9746867418289, 765.323484659195, 772.107429265976, 778.2244606018066, 784.1917235851288, 790.36834025383, 795.8312257528305, 801.6197228431702, 807.3850333690643, 812.7517249584198, 818.1988143920898, 823.468168258667, 828.6394217014313, 833.5783596038818, 838.3962750434875, 843.1080973148346, 847.5701539516449, 851.9522168636322, 856.0969567298889, 859.8590641021729, 863.5005977153778, 867.0411643981934, 870.1227447986603, 873.2112567424774, 876.0610065460205, 878.8151862621307, 881.4744794368744, 883.8914468288422, 886.0833172798157, 888.0812819004059, 889.9014472961426, 891.6245012283325, 893.1954190731049, 894.6133561134338, 895.8099000453949, 896.8168165683746, 897.6530945301056, 898.376024723053, 898.9877738952637, 899.4827103614807, 899.8530659675598, 900.0851125717163, 900.205658197403, 900.2627110481262, 900.2887222766876, 900.300306558609, 900.3058803081512, 900.30845952034, 900.3097751140594, 900.3102874755859, 900.3105063438416, 900.3107397556305, 900.3107748031616, 900.3108367919922, 900.3107860088348, 900.3108217716217, 900.3108389377594, 900.3108851909637, 900.3108439445496, 900.3108222484589, 900.3108534812927, 900.3108332157135, 900.3108396530151, 900.3108332157135, 900.3108115196228, 900.3108160495758, 900.3108060359955, 900.3107960224152, 900.3107986450195, 900.3108143806458, 900.3108334541321, 900.3108146190643, 900.3108060359955, 900.3108127117157, 900.3108077049255, 900.3108117580414, 900.3108043670654, 900.3107879161835, 900.3107624053955, 900.310792684555, 900.3107924461365, 900.3107912540436, 900.3108105659485, 900.3107831478119, 900.3107867240906, 900.3107852935791, 900.310783624649, 900.3107717037201, 900.3107647895813, 900.3107900619507, 900.3107779026031, 900.3107924461365, 900.3108015060425, 900.3107950687408, 900.310795545578, 900.3107964992523, 900.310791015625, 900.310789346695, 900.3107919692993, 900.3107933998108, 900.3108024597168, 900.310797214508, 900.310809135437, 900.3108129501343, 900.3108167648315, 900.3108043670654, 900.3108274936676, 900.3108224868774, 900.3108124732971, 900.3108031749725, 900.3108034133911, 900.3107929229736, 900.310791015625, 900.3108034133911, 900.3107979297638, 900.3107905387878, 900.3107845783234, 900.3107795715332, 900.3107821941376, 900.3107948303223, 900.3107953071594, 900.3107948303223, 900.3107886314392, 900.3107962608337, 900.3107967376709, 900.310793876648, 900.3107931613922], "test_loss": [186.02115154266357, 181.5932581424713, 178.6279845237732, 176.33233499526978, 173.84070539474487, 170.04233741760254, 163.68102359771729, 158.47153306007385, 155.11762809753418, 152.24705731868744, 149.1957949399948, 146.34210014343262, 143.43094062805176, 141.16707706451416, 139.78393268585205, 138.437185049057, 137.46931433677673, 135.8214774131775, 134.9756222963333, 134.01441609859467, 132.66738951206207, 131.67137157917023, 130.52636444568634, 129.05281352996826, 128.7948112487793, 128.01609194278717, 126.51261341571808, 126.15884017944336, 125.84330236911774, 125.27771496772766, 124.60514974594116, 125.05431520938873, 123.45736241340637, 122.8351126909256, 122.373974442482, 123.72405743598938, 122.43397080898285, 122.9935644865036, 121.93040025234222, 123.0837630033493, 122.75074565410614, 123.73638951778412, 122.50028192996979, 123.28606307506561, 123.63278317451477, 125.30616116523743, 124.72716248035431, 125.27249217033386, 125.93081390857697, 126.63492941856384, 127.6181869506836, 128.13114953041077, 127.42070460319519, 129.32496654987335, 129.68360662460327, 129.39270782470703, 130.98713099956512, 131.49147057533264, 132.06896650791168, 133.5977394580841, 135.05995917320251, 136.72812342643738, 136.52398097515106, 138.15350937843323, 138.51598978042603, 139.80249059200287, 142.4219342470169, 142.85751509666443, 144.60805332660675, 145.2414027452469, 148.34182453155518, 148.68811988830566, 149.14989185333252, 152.69170820713043, 152.79470121860504, 154.36317467689514, 155.8297678232193, 156.73358833789825, 157.61565828323364, 160.1425793170929, 160.26933336257935, 161.70899415016174, 163.87088060379028, 164.48226070404053, 165.19237685203552, 166.31487894058228, 168.68243551254272, 169.56814575195312, 169.48523712158203, 171.52858972549438, 171.787912607193, 172.67579555511475, 173.764666557312, 174.15893173217773, 175.12542033195496, 175.87223768234253, 176.44404554367065, 177.12213373184204, 177.69217824935913, 178.2651515007019, 178.83721232414246, 179.22146463394165, 179.62958526611328, 179.99856877326965, 180.32743072509766, 180.5882318019867, 180.8745560646057, 181.07864832878113, 181.27795147895813, 181.42542099952698, 181.56286001205444, 181.6800525188446, 181.7713601589203, 181.83473324775696, 181.87151765823364, 181.88920378684998, 181.89731335639954, 181.90107345581055, 181.90280961990356, 181.9036066532135, 181.90397763252258, 181.90415978431702, 181.9042398929596, 181.90428256988525, 181.90429520606995, 181.9042992591858, 181.9042992591858, 181.9042890071869, 181.904287815094, 181.90427684783936, 181.90428066253662, 181.90426898002625, 181.90427231788635, 181.90427136421204, 181.90425729751587, 181.90425872802734, 181.9042432308197, 181.90425634384155, 181.90423727035522, 181.9042534828186, 181.90423274040222, 181.904230594635, 181.90424752235413, 181.90423464775085, 181.90423369407654, 181.9042272567749, 181.90422916412354, 181.904226064682, 181.9042329788208, 181.90422677993774, 181.904226064682, 181.90423035621643, 181.90421891212463, 181.90422415733337, 181.90422368049622, 181.90423440933228, 181.90422344207764, 181.90422677993774, 181.90422010421753, 181.90422105789185, 181.90421628952026, 181.9042193889618, 181.9042317867279, 181.90422582626343, 181.9042296409607, 181.90423345565796, 181.9042363166809, 181.90423703193665, 181.90422177314758, 181.90423274040222, 181.90421652793884, 181.90422296524048, 181.90423727035522, 181.90423202514648, 181.90423250198364, 181.90423202514648, 181.90423393249512, 181.90422868728638, 181.90422368049622, 181.90424823760986, 181.9042248725891, 181.90423917770386, 181.90423274040222, 181.9042363166809, 181.90421271324158, 181.9042296409607, 181.90423011779785, 181.90422797203064, 181.90423202514648, 181.904226064682, 181.90423250198364, 181.90422344207764, 181.9042227268219, 181.90423798561096, 181.90422940254211, 181.90424370765686, 181.90423798561096, 181.90423107147217, 181.9042341709137, 181.90422677993774], "epoch_time": [89.35645031929016, 87.70410203933716, 87.68941712379456, 87.66423416137695, 87.64366579055786, 87.66935873031616, 87.64812183380127, 87.65433359146118, 87.67159032821655, 87.71096801757812, 87.70191359519958, 87.698659658432, 87.67717170715332, 87.69711780548096, 87.72760605812073, 87.70599269866943, 87.70457458496094, 87.73065733909607, 87.72559142112732, 87.7483241558075, 87.72680640220642, 87.72850036621094, 87.70574235916138, 87.71676468849182, 87.73018741607666, 87.70021843910217, 87.78378987312317, 87.76087927818298, 87.77402305603027, 87.71059393882751, 87.70756816864014, 87.70636582374573, 87.75734210014343, 87.75156378746033, 87.74170351028442, 87.74241280555725, 87.72727012634277, 87.74690556526184, 87.73800778388977, 87.69976282119751, 87.77877402305603, 87.70649814605713, 87.77264547348022, 87.72347092628479, 87.72543406486511, 87.74139451980591, 87.72774815559387, 87.7512903213501, 87.73939871788025, 87.7584023475647, 87.746346950531, 87.7369315624237, 87.69947910308838, 87.8039858341217, 87.76601815223694, 87.75538659095764, 87.78231692314148, 87.72880268096924, 87.73779964447021, 87.75042295455933, 87.75241303443909, 87.7840883731842, 87.71772599220276, 87.71072936058044, 87.74682331085205, 87.7282042503357, 87.74146485328674, 87.77238178253174, 87.76544284820557, 87.76759099960327, 87.7437105178833, 87.64986610412598, 87.75117778778076, 87.79675126075745, 87.74012422561646, 87.83561730384827, 87.76201057434082, 87.75627446174622, 87.8588011264801, 87.78250026702881, 87.7552969455719, 87.80852675437927, 87.77286148071289, 87.85174036026001, 87.75657796859741, 87.69845914840698, 87.80797386169434, 87.79597115516663, 87.75517773628235, 87.75908899307251, 87.79491949081421, 87.74940657615662, 87.79671430587769, 87.77480411529541, 87.72909116744995, 87.74220728874207, 87.72397494316101, 87.76866436004639, 87.76497316360474, 87.79553318023682, 87.77216053009033, 87.75021719932556, 87.77640986442566, 87.78842115402222, 87.83790111541748, 87.73846554756165, 87.7718095779419, 87.77886199951172, 87.72401070594788, 87.75150156021118, 87.76378107070923, 87.80053615570068, 87.72691583633423, 87.75779986381531, 87.69670605659485, 87.7944986820221, 87.76436805725098, 87.75423884391785, 87.79562401771545, 87.76416683197021, 87.78457617759705, 87.73551034927368, 87.72138333320618, 87.80133557319641, 87.82428693771362, 87.8485860824585, 87.74363851547241, 87.76561713218689, 87.8660659790039, 87.7874526977539, 87.77791142463684, 87.7851357460022, 87.79522371292114, 87.73953127861023, 87.75943064689636, 87.73852562904358, 87.78942942619324, 87.73465132713318, 87.87576389312744, 87.73899984359741, 87.844571352005, 87.77602314949036, 87.87063908576965, 87.75643110275269, 87.79456949234009, 87.77403163909912, 87.77328586578369, 87.76435470581055, 87.72605848312378, 87.76108980178833, 87.75551652908325, 87.76434636116028, 87.77304649353027, 87.74790048599243, 87.8045346736908, 87.78947162628174, 87.77144408226013, 87.72003245353699, 87.77589082717896, 87.74950408935547, 87.78692269325256, 87.76591634750366, 87.78422522544861, 87.77723670005798, 87.77674698829651, 87.775057554245, 87.77831315994263, 87.78077149391174, 87.74471068382263, 87.76698446273804, 87.74855256080627, 87.71284365653992, 87.73536252975464, 87.75160050392151, 87.76109528541565, 87.72689485549927, 87.77505683898926, 87.77173900604248, 87.76925134658813, 87.76137113571167, 87.76308393478394, 87.8181300163269, 87.78504943847656, 87.79720306396484, 87.79137849807739, 87.78698444366455, 87.74563932418823, 87.76220488548279, 87.79776239395142, 87.72228026390076, 87.81556630134583, 87.69761037826538, 87.73939728736877, 87.79678177833557, 87.80742406845093, 87.74017715454102, 87.77601313591003, 87.67909741401672, 87.68996858596802, 87.66020488739014]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr0.0001-wdecay1.0-seed42.json <==
{"train_acc": [45.52, 63.078, 72.176, 76.962, 79.904, 82.146, 83.734, 85.174, 86.194, 87.25, 88.074, 88.946, 89.622, 89.866, 90.432, 91.088, 91.352, 91.474, 92.282, 92.454, 92.664, 92.62, 93.286, 93.574, 93.612, 94.08, 93.998, 94.182, 94.338, 94.67, 94.622, 94.736, 95.02, 94.76, 95.186, 95.33, 95.532, 95.346, 95.628, 95.528, 95.62, 95.902, 95.678, 96.006, 96.056, 96.06, 95.98, 96.328, 96.326, 96.344, 96.264, 96.25, 96.67, 96.326, 96.676, 96.36, 96.578, 96.734, 96.472, 96.76, 96.87, 96.736, 96.888, 96.922, 96.814, 96.994, 96.848, 96.968, 96.984, 97.056, 97.026, 96.95, 96.988, 97.26, 97.098, 97.19, 97.178, 97.18, 97.08, 97.294, 97.078, 97.376, 97.148, 97.27, 97.468, 97.186, 97.296, 97.31, 97.24, 97.308, 97.304, 97.148, 97.438, 97.226, 97.374, 97.342, 97.38, 97.418, 97.212, 97.324, 97.464, 97.258, 97.34, 97.408, 97.392, 97.306, 97.414, 97.566, 97.312, 97.274, 97.496, 97.368, 97.416, 97.268, 97.474, 97.316, 97.312, 97.486, 97.368, 97.44, 97.338, 97.29, 97.364, 97.454, 97.366, 97.454, 97.236, 97.326, 97.416, 97.364, 97.312, 97.298, 97.338, 97.616, 97.544, 97.506, 97.54, 97.35, 97.47, 97.468, 97.43, 97.512, 97.428, 97.5, 97.22, 97.448, 97.49, 97.51, 97.608, 97.522, 99.222, 99.69, 99.824, 99.844, 99.88, 99.882, 99.894, 99.922, 99.892, 99.91, 99.922, 99.886, 99.892, 99.922, 99.92, 99.892, 99.896, 99.91, 99.94, 99.934, 99.942, 99.922, 99.936, 99.892, 99.906, 99.908, 99.896, 99.922, 99.946, 99.946, 99.954, 99.926, 99.918, 99.906, 99.936, 99.942, 99.916, 99.948, 99.95, 99.896, 99.928, 99.944, 99.934, 99.904, 99.922, 99.92, 99.926, 99.952, 99.884, 99.904], "test_acc": [54.18, 67.26, 70.9, 76.38, 79.23, 75.67, 80.39, 80.08, 78.42, 82.94, 85.63, 82.04, 85.35, 84.63, 85.21, 87.58, 82.64, 87.53, 85.64, 84.51, 86.75, 86.7, 88.08, 88.57, 88.9, 89.25, 89.11, 89.32, 88.62, 89.43, 88.32, 89.8, 87.87, 89.9, 86.84, 90.0, 90.29, 90.09, 88.72, 89.37, 87.52, 90.07, 90.05, 89.61, 90.97, 89.05, 89.94, 90.8, 88.55, 90.15, 90.02, 90.11, 90.99, 90.11, 91.1, 90.55, 91.03, 91.21, 89.28, 90.54, 90.22, 88.06, 91.8, 90.46, 91.38, 90.63, 89.83, 91.27, 90.14, 89.44, 91.0, 90.98, 90.89, 90.98, 90.03, 91.82, 91.28, 90.44, 90.76, 90.96, 90.75, 91.03, 90.29, 91.63, 91.46, 90.92, 90.31, 91.12, 91.05, 90.74, 91.49, 92.01, 90.42, 90.47, 91.29, 90.34, 91.31, 90.44, 90.2, 91.5, 91.11, 91.46, 89.24, 91.13, 91.12, 90.88, 91.61, 89.03, 90.59, 90.57, 90.85, 90.77, 90.7, 91.51, 91.91, 90.9, 90.96, 91.05, 90.7, 91.42, 90.26, 90.72, 90.66, 90.43, 89.9, 91.07, 89.94, 91.01, 90.24, 90.87, 92.01, 90.86, 90.98, 92.0, 91.62, 89.77, 89.73, 91.55, 89.7, 91.14, 90.19, 90.1, 91.19, 91.61, 90.94, 89.71, 91.41, 91.8, 89.84, 91.7, 93.97, 94.24, 94.29, 94.16, 94.24, 94.29, 94.24, 94.29, 94.22, 94.32, 94.49, 94.31, 94.29, 94.36, 94.29, 94.25, 94.39, 94.32, 94.42, 94.08, 94.21, 94.1, 94.28, 94.33, 94.25, 94.06, 94.23, 94.19, 94.19, 94.32, 94.18, 94.17, 94.33, 94.37, 94.36, 94.29, 94.46, 94.28, 94.36, 94.35, 94.06, 94.29, 94.26, 94.4, 94.3, 94.48, 94.52, 94.54, 94.34, 94.24], "train_loss": [578.3167810440063, 406.0271017551422, 311.8701750636101, 258.9540223777294, 224.35916024446487, 202.87498000264168, 183.61792314052582, 169.1196090579033, 156.74149146676064, 144.75707983970642, 135.62039905786514, 125.71073192358017, 119.22768065333366, 114.79080502688885, 108.58849240839481, 101.8823252543807, 99.37141441553831, 96.76985705643892, 88.63172691315413, 87.00983010977507, 83.81144683808088, 83.00803416967392, 77.22481804341078, 74.62613552808762, 73.06636368483305, 68.74147260561585, 68.24788523092866, 66.73757274448872, 64.25620385631919, 61.660345539450645, 61.47956933453679, 60.11091398075223, 56.58019544184208, 58.881981421262026, 55.57595989853144, 54.32544147968292, 51.20969043858349, 53.87335604056716, 49.84824652224779, 51.34426683932543, 49.99388886615634, 47.39992529526353, 48.93634258583188, 46.13636806420982, 45.6541759558022, 45.86085136421025, 46.44901176169515, 43.65773501992226, 43.108521431684494, 42.53021768294275, 43.63416218198836, 44.03277026489377, 39.15295294113457, 42.75207256525755, 39.213223941624165, 41.57693934440613, 40.006026323884726, 38.49474089592695, 40.30910768266767, 38.21077653579414, 37.2742467019707, 37.877435468137264, 37.11609065532684, 36.29862534068525, 38.63946771994233, 35.606954930350184, 36.5806320104748, 35.97035273723304, 35.51038669422269, 34.730861216783524, 35.597357858903706, 35.765338161960244, 36.021297642961144, 32.897770680487156, 34.808975297026336, 34.101906043477356, 33.918682320043445, 33.65431449748576, 34.379392601549625, 31.978960012085736, 34.01347906515002, 32.00218653213233, 33.758249619975686, 33.15079696197063, 31.402382905595005, 33.928843423724174, 32.701501176692545, 32.716126734390855, 32.85249684564769, 32.13033811189234, 32.201360657811165, 34.478450062684715, 31.477215755730867, 32.53778114262968, 31.51434910390526, 31.429260882548988, 31.840839376673102, 30.739373638294637, 33.012005070224404, 32.01249885279685, 31.073589777573943, 32.924250113777816, 32.25445080548525, 31.51813669130206, 30.751300507225096, 32.11307664308697, 31.643158885650337, 29.848221568390727, 32.83343287464231, 32.982469245791435, 30.813101184554398, 31.655078035779297, 31.66054353956133, 32.168258217163384, 31.246399798430502, 32.588731680996716, 32.332956922240555, 31.447072636336088, 31.695156764239073, 31.4538438282907, 31.86902047507465, 32.742633131332695, 32.597218692302704, 31.46719876304269, 32.12599099613726, 31.238578331656754, 32.57558622676879, 31.635493994690478, 31.650175569579005, 31.83876063209027, 31.516036689281464, 31.945945131592453, 31.94878378417343, 28.45879816263914, 30.027621725574136, 30.22004286572337, 29.769541206769645, 31.77906576450914, 30.735177021473646, 30.998491877689958, 30.479857604950666, 30.305729798041284, 30.387015126645565, 30.17817829363048, 33.20605480391532, 30.82354019023478, 29.960801078006625, 29.581243870779872, 28.53848055843264, 31.11448428966105, 10.43809719197452, 5.238232017029077, 3.6275216087233275, 2.9981001997366548, 2.5339276688173413, 2.343191177933477, 2.0790594117715955, 1.6466680418234318, 1.8377548139542341, 1.7923451630631462, 1.4397074846783653, 1.7734707577619702, 1.587407255137805, 1.3777100193547085, 1.4305507809622213, 1.6501365309813991, 1.591742283781059, 1.5012578782625496, 1.1264099951949902, 1.0749212313676253, 1.1163789023412392, 1.1110240357811563, 1.1777338964748196, 1.5364338398794644, 1.551133762462996, 1.2559154333430342, 1.3471727722208016, 1.1853861538693309, 1.0295199780084658, 0.8991846182034351, 0.9165215787943453, 1.1821564401034266, 1.276034466252895, 1.3513214436825365, 1.1160983658919577, 0.9442487656197045, 1.2191766178584658, 0.8716700015938841, 0.9247796154231764, 1.4402731926820707, 1.0972082949010655, 0.894347591616679, 1.0241244102653582, 1.4256667947338428, 1.0534239566477481, 1.0877341107989196, 1.1998981086653657, 0.99528742703842, 1.6378795158234425, 1.3443129830993712], "test_loss": [103.89737057685852, 73.16309088468552, 69.0412780046463, 55.732834696769714, 48.88131222128868, 59.35341054201126, 47.03251755237579, 45.77647855877876, 52.55173507332802, 41.9850532412529, 35.81969231367111, 44.89819699525833, 35.509126767516136, 36.85967230796814, 35.279082238674164, 30.128257483243942, 44.93686866760254, 30.98310688138008, 34.18423043191433, 39.75799137353897, 32.915112152695656, 33.33045822381973, 30.573222652077675, 27.599231407046318, 29.065527975559235, 26.605732813477516, 26.64409977197647, 26.293613947927952, 29.05860286951065, 26.76477660238743, 29.463284596800804, 26.316520303487778, 31.849548503756523, 25.14308261871338, 33.42647148668766, 25.416514664888382, 24.460829988121986, 24.50797112286091, 30.825070589780807, 27.251354679465294, 33.509507700800896, 25.648319482803345, 25.978487253189087, 26.52156525850296, 23.561393089592457, 29.71198081970215, 26.878441601991653, 24.60682538151741, 29.4625755995512, 26.63720290362835, 26.28585112094879, 26.084172293543816, 23.830665610730648, 26.117491737008095, 23.66333632171154, 25.063054740428925, 23.650128431618214, 23.527499243617058, 26.8433006554842, 25.514684811234474, 25.78484198451042, 32.52807126939297, 22.45254535228014, 25.401357531547546, 23.57912650704384, 24.263855189085007, 26.867041792720556, 23.08426909148693, 26.577722318470478, 28.690111204981804, 24.33912619575858, 25.471222192049026, 25.71567390114069, 24.20491072535515, 27.56432753801346, 21.964841224253178, 23.147848799824715, 26.88221798837185, 26.891165375709534, 25.159087121486664, 25.31916395574808, 24.9278898909688, 26.754743039608, 23.478802904486656, 24.530863404273987, 23.94515798985958, 26.97569289058447, 24.626768574118614, 24.332812190055847, 27.29044995456934, 23.260080884210765, 21.882955066859722, 27.21775432676077, 27.468075215816498, 24.94005035609007, 26.829079426825047, 24.22482653707266, 27.27514937520027, 26.52047097682953, 23.55794730782509, 24.24423262476921, 23.383569372817874, 30.364237919449806, 23.933502316474915, 23.824211955070496, 24.370764695107937, 23.48255455121398, 32.286378145217896, 25.250763669610023, 26.003723919391632, 27.22579038143158, 25.560482144355774, 25.268694177269936, 23.144790932536125, 22.23853985220194, 25.80122298002243, 25.253908596932888, 25.263000942766666, 25.55568739771843, 24.027187921106815, 26.985905289649963, 24.4942287504673, 26.376012802124023, 26.33929680287838, 27.553124219179153, 24.60733227431774, 29.522115394473076, 25.455845452845097, 26.827771984040737, 25.9429302662611, 22.27944043278694, 25.01864719390869, 25.196718499064445, 21.3963091224432, 23.971938833594322, 29.842110618948936, 29.808380380272865, 23.681768901646137, 29.404865637421608, 24.962689727544785, 28.053358182311058, 27.148041151463985, 24.00781574845314, 25.97678654640913, 24.611302196979523, 29.090065896511078, 23.86220646649599, 23.313340187072754, 30.888841673731804, 23.14070203155279, 17.166784465312958, 17.039660334587097, 17.149497013539076, 17.883184853941202, 18.09153537079692, 18.274506103247404, 18.541250444948673, 19.230279736220837, 19.64974258095026, 19.800385355949402, 18.94006316922605, 19.851732324808836, 20.553258107975125, 21.367095762863755, 21.56262787245214, 21.553434915840626, 20.729470560792834, 21.164146864786744, 20.851820284500718, 21.834834495559335, 22.013328871224076, 22.40627198666334, 22.52073185890913, 21.664178405189887, 21.845497749745846, 22.83587335050106, 23.143633402884007, 23.22566209360957, 22.857556425035, 22.35095768235624, 23.13237063586712, 23.087387919425964, 23.251516446471214, 22.04891560599208, 22.097530650906265, 22.98965452890843, 22.605009301332757, 22.936428183689713, 22.64808965101838, 23.903264179825783, 23.26176523976028, 23.1392206158489, 23.006183954887092, 22.626995362341404, 21.89664711849764, 21.742931216955185, 22.044090449810028, 22.185385877266526, 22.20100724324584, 22.82801468297839], "epoch_time": [88.62221360206604, 86.92667055130005, 86.97057223320007, 86.89702415466309, 86.9790780544281, 87.02954840660095, 86.96756863594055, 86.98774933815002, 86.95854043960571, 86.95896792411804, 86.96661186218262, 86.95942568778992, 87.00040912628174, 87.01638793945312, 86.99710059165955, 86.94277620315552, 86.98341298103333, 86.9713385105133, 86.9801173210144, 86.96286177635193, 87.03476214408875, 86.96552896499634, 87.02195501327515, 86.9936134815216, 86.9602963924408, 86.95853185653687, 87.04866099357605, 86.99026441574097, 86.99043440818787, 86.9276008605957, 86.90306830406189, 86.92800951004028, 86.9577624797821, 86.95010495185852, 86.92895531654358, 86.96621704101562, 86.88706040382385, 86.89163088798523, 86.91169476509094, 86.91801381111145, 86.87735676765442, 86.90894198417664, 86.8785970211029, 86.97415375709534, 86.90352153778076, 86.90284943580627, 86.93092894554138, 86.933758020401, 86.91864585876465, 86.89942789077759, 86.9616265296936, 86.96713089942932, 86.90135025978088, 86.92738652229309, 86.9111602306366, 86.90901350975037, 86.95660257339478, 86.91362047195435, 86.91526222229004, 86.91774702072144, 86.89018249511719, 86.96796822547913, 86.92305016517639, 86.89125752449036, 86.93544721603394, 86.89613747596741, 86.87461876869202, 86.93244409561157, 86.93102860450745, 86.86869883537292, 86.86890292167664, 86.8619499206543, 86.88826036453247, 86.9521472454071, 86.91430234909058, 86.89806699752808, 86.89650392532349, 86.95447397232056, 86.89649152755737, 86.93737006187439, 86.95337104797363, 86.92533469200134, 86.92935156822205, 86.90902543067932, 86.9359519481659, 86.94303965568542, 86.95292043685913, 86.94575142860413, 86.96250820159912, 86.93086361885071, 86.89262199401855, 86.96408557891846, 86.91822719573975, 86.9259684085846, 86.90736436843872, 86.8793637752533, 86.94981837272644, 86.93097305297852, 86.9286847114563, 86.94478154182434, 86.91398334503174, 86.89358019828796, 86.87691521644592, 86.92895436286926, 86.91938400268555, 86.9049322605133, 86.94098162651062, 86.89735078811646, 86.99902486801147, 86.86071538925171, 86.92549276351929, 86.85467791557312, 86.96734762191772, 86.89389729499817, 86.94188618659973, 86.94215631484985, 86.97516584396362, 86.88950324058533, 86.94304847717285, 86.95007610321045, 87.01466965675354, 86.95844984054565, 86.99997234344482, 86.92430591583252, 86.86637926101685, 86.96674180030823, 86.91379690170288, 86.94254469871521, 86.93851709365845, 86.95560002326965, 86.88720798492432, 86.91923379898071, 86.93922185897827, 86.95736026763916, 86.92268824577332, 86.950119972229, 86.88217663764954, 86.91657733917236, 86.9123215675354, 86.94220685958862, 86.87560367584229, 86.93460416793823, 86.9464738368988, 86.91805696487427, 86.93560719490051, 86.89929032325745, 86.89798140525818, 86.95335745811462, 86.98538517951965, 86.95348024368286, 86.96090173721313, 86.91456437110901, 86.90798878669739, 86.8778018951416, 86.88482308387756, 86.87955474853516, 86.82653594017029, 87.15179538726807, 87.16672348976135, 87.07767391204834, 87.15386247634888, 86.88508439064026, 86.92806196212769, 86.86978721618652, 86.8525710105896, 86.88119411468506, 86.8801658153534, 86.86079597473145, 86.90998911857605, 86.89890432357788, 86.84275126457214, 86.82241249084473, 86.91188144683838, 86.88936018943787, 86.86908793449402, 86.88211727142334, 86.90835404396057, 86.85159468650818, 86.85735750198364, 86.91382431983948, 86.88198328018188, 86.85835886001587, 86.82183861732483, 86.82813596725464, 86.85218834877014, 86.86837220191956, 86.87286376953125, 86.86483407020569, 86.80732131004333, 86.86086511611938, 86.82753539085388, 86.81729412078857, 86.86238694190979, 86.83618474006653, 86.79219508171082, 86.87270092964172, 86.84643530845642, 86.84001874923706, 86.82035565376282, 86.86415338516235]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr0.0001-wdecay1.0-seed43.json <==
{"train_acc": [45.55, 63.134, 71.764, 77.128, 79.878, 82.44, 84.138, 85.39, 86.62, 87.552, 88.524, 89.064, 89.562, 90.284, 90.598, 91.074, 91.604, 91.952, 92.212, 92.492, 92.728, 93.074, 93.486, 93.59, 93.718, 93.876, 94.202, 94.156, 94.502, 94.608, 94.792, 94.856, 95.168, 94.898, 95.194, 95.17, 95.362, 95.53, 95.656, 95.718, 95.878, 95.854, 95.82, 95.972, 96.084, 95.988, 96.174, 96.26, 96.53, 96.118, 96.43, 96.42, 96.48, 96.524, 96.534, 96.618, 96.69, 96.686, 96.732, 96.54, 96.784, 96.744, 96.894, 96.876, 96.766, 96.942, 96.99, 96.996, 96.942, 97.034, 97.022, 96.962, 97.388, 96.982, 97.232, 97.126, 97.094, 97.32, 97.062, 97.346, 97.138, 97.186, 97.362, 97.232, 97.388, 97.228, 97.374, 97.266, 97.352, 97.264, 97.486, 97.328, 97.344, 97.564, 97.278, 97.41, 97.348, 97.276, 97.212, 97.476, 97.33, 97.296, 97.354, 97.224, 97.38, 97.408, 97.542, 97.278, 97.438, 97.388, 97.406, 97.454, 97.38, 97.176, 97.39, 97.49, 97.38, 97.344, 97.274, 97.342, 97.426, 97.428, 97.472, 97.26, 97.436, 97.288, 97.394, 97.4, 97.378, 97.41, 97.504, 97.366, 97.346, 97.524, 97.456, 97.342, 97.33, 97.7, 97.276, 97.426, 97.544, 97.39, 97.436, 97.342, 97.562, 97.508, 97.446, 97.676, 97.444, 97.646, 99.262, 99.662, 99.816, 99.852, 99.89, 99.874, 99.904, 99.908, 99.894, 99.92, 99.908, 99.894, 99.916, 99.876, 99.91, 99.918, 99.916, 99.902, 99.944, 99.906, 99.928, 99.93, 99.922, 99.914, 99.88, 99.908, 99.928, 99.942, 99.948, 99.934, 99.924, 99.898, 99.916, 99.942, 99.936, 99.93, 99.918, 99.918, 99.912, 99.936, 99.946, 99.936, 99.908, 99.908, 99.906, 99.96, 99.934, 99.898, 99.902, 99.93], "test_acc": [58.76, 57.67, 73.77, 76.91, 78.72, 82.76, 82.39, 82.14, 82.03, 81.36, 84.42, 86.55, 86.32, 87.69, 88.49, 85.79, 87.74, 83.52, 88.49, 85.38, 88.7, 88.48, 88.83, 88.71, 87.11, 88.72, 87.95, 87.46, 89.58, 88.13, 90.21, 87.13, 87.85, 89.44, 90.24, 90.03, 90.35, 89.28, 89.22, 90.36, 89.6, 90.31, 90.07, 89.31, 90.13, 90.37, 90.64, 89.67, 90.15, 90.51, 91.19, 89.36, 89.49, 89.06, 91.2, 90.56, 90.34, 90.9, 88.05, 89.49, 91.79, 91.02, 91.27, 91.16, 91.6, 91.43, 90.9, 91.27, 91.08, 90.47, 91.62, 91.53, 90.75, 90.42, 91.52, 91.19, 91.49, 91.06, 90.69, 91.47, 91.85, 91.16, 90.78, 91.41, 91.26, 91.01, 91.4, 90.71, 91.7, 91.73, 90.61, 91.25, 90.85, 91.26, 90.83, 91.97, 90.35, 91.32, 91.84, 90.98, 90.67, 91.45, 91.21, 91.7, 90.55, 89.19, 91.22, 91.97, 91.67, 91.18, 90.49, 91.51, 90.59, 90.93, 90.85, 91.51, 90.58, 91.51, 92.64, 91.23, 91.17, 89.57, 92.07, 90.94, 91.64, 90.17, 91.32, 90.98, 91.23, 87.93, 90.56, 90.66, 92.04, 89.22, 90.65, 91.18, 90.45, 89.98, 90.99, 91.54, 91.57, 90.99, 91.26, 91.05, 90.6, 91.9, 90.91, 92.39, 91.18, 91.42, 94.23, 94.5, 94.66, 94.61, 94.72, 94.67, 94.63, 94.66, 94.55, 94.54, 94.63, 94.28, 94.52, 94.5, 94.54, 94.33, 94.65, 94.6, 94.68, 94.65, 94.6, 94.57, 94.55, 94.83, 94.42, 94.38, 94.31, 94.48, 94.55, 94.41, 94.48, 94.36, 94.57, 94.37, 94.29, 94.1, 94.27, 94.28, 94.44, 94.36, 94.4, 94.5, 94.48, 94.37, 94.36, 94.44, 93.93, 94.02, 94.11, 94.41], "train_loss": [580.8017274141312, 403.7604390382767, 314.0392212867737, 257.50105690956116, 225.39507213234901, 199.5287994146347, 179.02942481637, 165.40051998198032, 151.18405820429325, 141.5237496495247, 131.53585055470467, 124.75655600428581, 119.03595089912415, 110.60820741951466, 106.86712616682053, 101.62612056732178, 96.38435697555542, 91.51532217860222, 89.5288542509079, 84.78750237077475, 83.37339829653502, 80.10481407493353, 74.28414952009916, 73.78509959578514, 71.34562511369586, 70.33342596143484, 67.04472335800529, 66.35292703658342, 63.758090410381556, 61.232165191322565, 58.75387080013752, 58.74459655582905, 56.18086605891585, 58.372185073792934, 55.51617668196559, 54.24224389716983, 52.232422061264515, 51.889783242717385, 49.87980990111828, 49.63797212392092, 48.23044314980507, 47.13692503795028, 48.00772844441235, 47.07028749585152, 45.50820679962635, 45.423426292836666, 44.283660031855106, 43.04567697644234, 40.75512830168009, 43.93814444169402, 41.004699643701315, 41.98301695473492, 40.840778328478336, 40.89435178413987, 40.553631434217095, 39.51939187385142, 39.27178030461073, 38.3122680708766, 37.98451108299196, 40.550236992537975, 36.78688857331872, 37.96444484218955, 36.74225186929107, 36.6010358016938, 37.534653605893254, 35.739658799022436, 35.341228670440614, 35.723794830963016, 37.07609094493091, 35.15363445226103, 35.19797837547958, 35.86315989121795, 32.29751538857818, 35.50528761278838, 32.93777442537248, 34.147786440327764, 34.01457939483225, 32.661331698298454, 34.42339328862727, 31.761829998344183, 33.940535083413124, 33.22220213152468, 31.884187223389745, 33.06223333533853, 31.90337652154267, 32.889494974166155, 31.470118585973978, 33.049027072265744, 32.77076816186309, 32.43759053386748, 30.51239468716085, 31.660890063270926, 32.60843122098595, 30.47495199739933, 33.443857219070196, 31.844317096285522, 32.08613683935255, 32.36520254984498, 33.3669362179935, 29.82353219948709, 32.34130174666643, 31.66306836437434, 31.935969621874392, 32.57696591876447, 31.945474283769727, 30.295662643387914, 29.855539347976446, 33.25725758634508, 31.273498866707087, 30.932933282107115, 31.447276565246284, 31.296094063669443, 31.375534194521606, 33.46223418600857, 31.59942016284913, 31.33439068403095, 31.5216784151271, 31.253926961682737, 32.05420138314366, 32.6289503891021, 31.333841344341636, 31.034619448706508, 30.52489645779133, 32.29137804545462, 30.900225893594325, 32.248284134082496, 31.545052031986415, 31.165542143397033, 30.742539862170815, 31.53208648506552, 31.0759837012738, 31.56059987936169, 31.486597659997642, 30.317613263148814, 31.429191160015762, 31.516708941198885, 31.913219729438424, 27.863381977193058, 32.70899896323681, 30.616850405931473, 29.980191386304796, 31.336229285225272, 31.074846611358225, 32.27943373657763, 30.0126696722582, 30.63207479007542, 30.624212886206806, 28.40074927546084, 31.328287661075592, 28.851303883828223, 10.38423177273944, 5.410823979880661, 3.6707769045606256, 2.886188356555067, 2.447183867217973, 2.3260867932112888, 1.8848287465516478, 1.827166508184746, 1.8771102213067934, 1.6797172081423923, 1.5941222051624209, 1.6053197931614704, 1.3111008302657865, 1.8154758638120256, 1.4062643082579598, 1.3987128004664555, 1.2923617726191878, 1.5199490443919785, 0.9847429087385535, 1.5172729743644595, 1.0640050350339152, 1.1809838094050065, 1.3387818309711292, 1.1848564380197786, 1.5202217296464369, 1.4028409719467163, 1.053050163842272, 0.8391305689001456, 0.8287388566532172, 1.1757613909430802, 1.304022790340241, 1.4945182585797738, 1.2152005133684725, 0.9952971600869205, 0.939936880778987, 1.0420191391312983, 1.2701528667821549, 1.229281310661463, 1.152671258954797, 0.9194931336096488, 0.7911409886437468, 1.0186833572224714, 1.311995409487281, 1.1147566788131371, 1.257778233179124, 0.8735931898700073, 0.9503090578655247, 1.6284421382297296, 1.4329749385651667, 0.9816585321677849], "test_loss": [91.10549467802048, 100.85973536968231, 60.50143778324127, 54.58463564515114, 49.61597499251366, 40.43710634112358, 41.72895231842995, 41.97153282165527, 41.87931263446808, 47.04870706796646, 36.59006726741791, 33.03175540268421, 33.372843608260155, 29.46171809732914, 27.3149121850729, 33.78902280330658, 28.63767421245575, 42.930511832237244, 28.09033165872097, 36.42699337005615, 28.361955136060715, 28.296618968248367, 27.065720945596695, 27.59356117248535, 33.05248253047466, 28.73490935564041, 29.850013196468353, 32.03973287343979, 26.55776633322239, 31.21903422474861, 25.13618143647909, 31.71193364262581, 30.136659175157547, 27.193923592567444, 24.364741437137127, 25.43212166428566, 25.356260046362877, 26.846617579460144, 28.86764395236969, 24.473674923181534, 26.631840616464615, 25.60086102038622, 25.758714631199837, 28.45169473439455, 25.36096964776516, 25.775011986494064, 24.13455279171467, 27.35810212790966, 26.41157330572605, 24.43151716142893, 23.17817112803459, 29.20950461924076, 27.802581936120987, 30.454550117254257, 23.424998126924038, 25.556031316518784, 25.10247279703617, 24.568950295448303, 33.70377868413925, 29.787665858864784, 22.420807287096977, 22.48872797936201, 23.13214047253132, 23.893926054239273, 23.188517972826958, 23.499465510249138, 23.878328375518322, 24.126077249646187, 24.6130560785532, 26.101162746548653, 22.268135711550713, 22.60048769414425, 24.59768655896187, 27.28211349248886, 23.8818279504776, 25.313657358288765, 24.181474067270756, 24.705954387784004, 25.300107792019844, 22.503483191132545, 22.049517730250955, 24.790836796164513, 25.815965920686722, 23.336627304553986, 24.392511770129204, 23.82898697257042, 24.674597188830376, 25.440116092562675, 23.117981180548668, 22.129636697471142, 25.836801692843437, 25.12358381599188, 25.181736923754215, 24.9933200776577, 26.063656970858574, 22.549836367368698, 27.39483194053173, 24.70668015629053, 22.463291510939598, 26.112261697649956, 25.429087832570076, 22.772962994873524, 23.556159615516663, 24.252693213522434, 26.047374188899994, 32.28229382634163, 24.845515683293343, 23.022527672350407, 23.380899369716644, 24.724950671195984, 26.362882912158966, 25.04794929921627, 26.22235707938671, 25.519982904195786, 25.73183351010084, 23.80092617869377, 27.569378077983856, 24.239855036139488, 20.01286567747593, 24.00281272083521, 23.69436101615429, 30.113869041204453, 22.11738556995988, 25.04019980877638, 23.744070559740067, 28.291216641664505, 24.900931298732758, 25.345575273036957, 25.72704441845417, 34.303167536854744, 28.672087885439396, 26.5182493776083, 22.951272651553154, 31.63664510846138, 25.94199573993683, 25.78724066913128, 25.612464368343353, 28.224254116415977, 24.482184529304504, 24.218587815761566, 23.304831713438034, 26.064429469406605, 24.75179958343506, 25.066565468907356, 25.307732313871384, 23.124741427600384, 25.37525363638997, 21.760758824646473, 24.900145053863525, 24.62127048522234, 16.253471940755844, 16.20343193039298, 16.511918105185032, 16.688111286610365, 17.00173893943429, 17.436481710523367, 17.915762580931187, 18.187631744891405, 18.385649282485247, 18.677318761125207, 19.084870040416718, 19.864254616200924, 19.750635135918856, 20.644188057631254, 20.69646418094635, 21.455605152994394, 20.54715506732464, 20.824692748486996, 21.287567496299744, 20.541088784113526, 21.47995673492551, 21.887369729578495, 21.38350162608549, 19.839583225548267, 21.311996264383197, 21.837908700108528, 21.997925341129303, 22.134072925895452, 23.038843624293804, 22.436341796070337, 22.187801368534565, 22.66053668782115, 21.840276814997196, 23.40961641818285, 23.36881407443434, 22.545861583203077, 23.16908621042967, 23.34344345331192, 21.47714975476265, 22.13405141606927, 22.74850127659738, 22.767704646103084, 22.54560811817646, 23.320444885641336, 22.89178634993732, 22.125353395938873, 23.887043491005898, 23.492240272462368, 23.303949512541294, 22.75342296808958], "epoch_time": [46.56910419464111, 44.017914056777954, 44.188597679138184, 44.28574728965759, 44.25993824005127, 44.27173089981079, 44.23262095451355, 44.47331619262695, 44.28185176849365, 44.283453702926636, 44.27563428878784, 44.59798240661621, 44.60805559158325, 44.14737367630005, 44.164732456207275, 44.23129916191101, 44.447744846343994, 44.31611514091492, 44.19288730621338, 44.34009504318237, 44.338674545288086, 44.35438680648804, 44.302449226379395, 44.5089373588562, 44.22710871696472, 44.33718967437744, 44.48340606689453, 44.32248067855835, 44.42066931724548, 44.39666271209717, 44.47335886955261, 44.37734532356262, 44.15804886817932, 44.25373077392578, 44.18571138381958, 44.41828203201294, 44.39649152755737, 44.280463457107544, 44.60149383544922, 44.37693643569946, 44.17632532119751, 44.21776103973389, 44.226810693740845, 44.251346588134766, 44.31968355178833, 44.170671701431274, 44.4111487865448, 44.157684087753296, 44.50349831581116, 44.32905864715576, 44.33065462112427, 44.32777667045593, 44.30219101905823, 44.27173972129822, 44.250266313552856, 44.36410880088806, 44.18386673927307, 44.29866981506348, 44.36240601539612, 44.48766350746155, 44.19865036010742, 44.2233784198761, 44.38082695007324, 44.13935136795044, 44.20164704322815, 44.50159049034119, 44.31936550140381, 44.16533708572388, 44.27479004859924, 44.16301512718201, 44.30558729171753, 44.34068703651428, 44.27739953994751, 44.282105445861816, 44.18591046333313, 44.347450494766235, 44.3072988986969, 44.33345103263855, 44.28660202026367, 44.21500062942505, 44.273563623428345, 44.299468755722046, 44.08815407752991, 44.33122158050537, 44.653568506240845, 44.33255982398987, 44.38352346420288, 44.342307806015015, 44.452990770339966, 44.25463509559631, 44.4673216342926, 44.382744550704956, 44.34828853607178, 44.12166118621826, 44.14155411720276, 44.26087546348572, 44.15452694892883, 44.13917279243469, 44.293076515197754, 44.36917567253113, 44.368220806121826, 44.49246263504028, 44.253968715667725, 44.355005979537964, 44.25689339637756, 44.4631507396698, 44.33402109146118, 44.39941167831421, 44.24659967422485, 44.24413585662842, 44.320151567459106, 44.212586402893066, 44.287521839141846, 44.35667157173157, 44.586363077163696, 44.56613349914551, 44.41634964942932, 44.3218092918396, 44.229936361312866, 44.40926265716553, 44.46039175987244, 44.393410205841064, 44.46748638153076, 44.28613543510437, 44.22647500038147, 44.43886041641235, 44.34504508972168, 43.982147455215454, 44.20607352256775, 44.372793436050415, 44.19732475280762, 44.28847694396973, 44.3774151802063, 44.43308448791504, 44.38489818572998, 44.42541551589966, 44.21366477012634, 44.22762632369995, 44.478798389434814, 44.21517610549927, 44.48252487182617, 44.36351752281189, 44.17201852798462, 44.38517880439758, 44.43014478683472, 44.38104557991028, 44.299962759017944, 44.320494651794434, 44.10808515548706, 44.20475125312805, 44.27245116233826, 44.39770460128784, 44.4577100276947, 44.26112174987793, 44.36042833328247, 44.3316605091095, 44.31788516044617, 44.29820418357849, 44.38807702064514, 44.33797359466553, 44.39213514328003, 44.284812211990356, 44.39601278305054, 44.34564781188965, 44.25047540664673, 44.248594522476196, 44.18165612220764, 44.37512946128845, 44.15653991699219, 44.32478737831116, 44.34173250198364, 44.50573253631592, 44.35001611709595, 44.3279128074646, 44.43721652030945, 44.179991006851196, 44.22681379318237, 44.30210208892822, 44.37351393699646, 44.37223696708679, 44.28015995025635, 44.28201484680176, 44.28320550918579, 44.21627235412598, 44.154518365859985, 44.455533266067505, 44.3175995349884, 44.23400282859802, 44.378087282180786, 44.44166374206543, 44.296420097351074, 44.38122487068176, 44.43724584579468, 44.42162227630615, 44.2472665309906, 44.379743814468384, 44.12151765823364, 44.422279357910156, 44.233253479003906, 44.119975090026855]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr0.0001-wdecay1.0-seed44.json <==
{"train_acc": [45.674, 63.47, 71.852, 76.898, 79.806, 82.06, 83.906, 84.92, 86.106, 87.68, 88.246, 88.754, 89.278, 90.162, 90.662, 91.136, 91.384, 91.87, 92.212, 92.406, 92.856, 93.048, 93.37, 93.648, 93.82, 93.928, 94.328, 94.354, 94.47, 94.744, 94.886, 94.998, 95.186, 94.92, 95.214, 95.418, 95.512, 95.568, 95.522, 95.692, 95.732, 95.75, 95.89, 95.816, 95.992, 96.158, 96.248, 96.214, 96.394, 96.076, 96.42, 96.44, 96.458, 96.65, 96.366, 96.676, 96.584, 96.678, 96.784, 96.91, 96.506, 96.942, 96.894, 96.844, 96.892, 96.818, 97.288, 97.002, 97.024, 96.946, 97.162, 97.106, 97.128, 97.184, 96.974, 97.05, 97.16, 97.244, 97.166, 97.19, 97.358, 97.216, 97.176, 97.358, 97.276, 97.158, 97.352, 97.176, 97.312, 97.544, 97.216, 97.418, 97.374, 97.388, 97.392, 97.376, 97.422, 97.324, 97.196, 97.358, 97.374, 97.486, 97.342, 97.33, 97.486, 97.226, 97.49, 97.328, 97.298, 97.31, 97.248, 97.416, 97.452, 97.49, 97.418, 97.284, 97.474, 97.362, 97.434, 97.28, 97.324, 97.428, 97.332, 97.414, 97.46, 97.34, 97.57, 97.334, 97.33, 97.344, 97.364, 97.452, 97.34, 97.424, 97.44, 97.4, 97.432, 97.41, 97.426, 97.492, 97.434, 97.308, 97.522, 97.664, 97.434, 97.262, 97.604, 97.45, 97.524, 97.47, 99.116, 99.68, 99.768, 99.87, 99.874, 99.902, 99.902, 99.918, 99.918, 99.874, 99.93, 99.906, 99.92, 99.914, 99.864, 99.884, 99.944, 99.93, 99.888, 99.898, 99.89, 99.922, 99.954, 99.948, 99.954, 99.916, 99.92, 99.932, 99.91, 99.944, 99.89, 99.904, 99.934, 99.91, 99.922, 99.898, 99.932, 99.952, 99.962, 99.94, 99.91, 99.884, 99.924, 99.894, 99.956, 99.934, 99.934, 99.91, 99.942, 99.91], "test_acc": [56.77, 63.97, 73.13, 71.36, 80.09, 75.54, 81.33, 73.83, 81.41, 83.31, 85.19, 85.98, 85.7, 83.07, 87.07, 83.68, 87.83, 86.25, 86.09, 87.8, 88.08, 88.53, 88.62, 87.64, 89.89, 89.69, 89.17, 88.45, 88.71, 89.2, 88.8, 89.77, 89.55, 88.37, 87.79, 89.33, 88.44, 90.29, 89.76, 90.38, 88.44, 89.92, 90.15, 89.85, 90.63, 91.04, 90.88, 89.19, 91.14, 90.53, 90.69, 91.53, 89.5, 90.75, 90.67, 89.2, 90.89, 89.93, 90.96, 90.83, 90.83, 90.4, 90.49, 90.52, 90.93, 90.96, 90.3, 90.74, 90.97, 89.95, 90.22, 90.43, 89.74, 90.8, 90.48, 90.75, 90.24, 91.67, 91.51, 91.31, 90.67, 90.18, 90.7, 91.76, 91.38, 91.51, 89.84, 90.08, 91.18, 89.25, 91.03, 91.22, 89.89, 90.93, 90.52, 91.67, 91.58, 91.64, 90.75, 91.96, 89.91, 88.44, 90.9, 90.59, 91.01, 90.36, 91.45, 90.96, 91.55, 90.37, 91.35, 89.69, 90.79, 91.41, 90.38, 91.72, 90.96, 90.86, 91.44, 90.28, 91.24, 90.84, 91.47, 91.02, 90.71, 89.89, 92.03, 90.47, 91.48, 89.98, 88.13, 91.01, 88.3, 89.56, 89.13, 89.1, 91.11, 91.29, 90.93, 91.17, 90.26, 90.81, 91.69, 90.38, 89.96, 90.78, 91.76, 90.3, 90.6, 89.55, 93.98, 94.25, 94.24, 94.42, 94.33, 94.36, 94.24, 94.37, 94.38, 94.55, 94.05, 94.36, 94.66, 94.37, 94.11, 94.25, 94.4, 94.16, 94.24, 94.18, 94.34, 94.32, 94.48, 94.28, 94.3, 94.17, 94.3, 94.05, 94.25, 94.27, 94.16, 94.29, 94.18, 94.3, 94.17, 94.42, 94.31, 94.52, 94.29, 94.46, 93.96, 94.14, 94.32, 94.35, 94.37, 94.38, 94.44, 94.39, 94.19, 94.31], "train_loss": [579.9799505472183, 400.2954108119011, 314.40260767936707, 261.30295529961586, 228.30914670228958, 204.22567927837372, 183.89737650752068, 169.86949557065964, 157.5472333729267, 143.0650361329317, 134.87137837707996, 127.53459453582764, 121.32121662795544, 112.41992248594761, 107.22721929103136, 101.61413422226906, 98.03943118453026, 92.33843758702278, 89.2734532058239, 86.1710943877697, 81.78239147365093, 79.2873584702611, 76.62939637154341, 72.9942539036274, 70.88611154258251, 69.60250906273723, 66.27589871734381, 65.53366909921169, 64.35548832267523, 60.4382923617959, 58.722277365624905, 58.155362110584974, 55.36085080727935, 58.025027230381966, 54.71642897091806, 53.14509331062436, 51.497870214283466, 51.29924859851599, 51.47212501242757, 50.57211984694004, 48.73368279263377, 48.9761558175087, 47.09291958063841, 47.359564589336514, 46.3089088127017, 45.201312854886055, 43.639609947800636, 44.14588303864002, 41.968056216835976, 43.521271048113704, 41.18904318381101, 41.2374850474298, 41.46910669095814, 39.283447777852416, 41.20190950855613, 39.054201889783144, 39.97016328200698, 38.889053942635655, 38.00626827776432, 36.32239215821028, 40.11614942736924, 36.61934304982424, 36.400902569293976, 37.24743693508208, 36.233456728979945, 37.39000113680959, 32.50291393697262, 36.29601885844022, 34.90183672495186, 36.01714349910617, 34.45118897035718, 34.45259520597756, 33.84221439808607, 33.80331691540778, 35.0722088906914, 35.03802532888949, 33.900099685415626, 33.41910521592945, 33.40875677391887, 33.400510573759675, 32.14425210468471, 33.640713734552264, 33.31544167175889, 32.042560582980514, 32.553137806244195, 33.14722437039018, 32.36659980099648, 33.216220155358315, 32.577226804569364, 29.931315125897527, 33.66656129155308, 30.478007977828383, 30.969112619757652, 31.90467479545623, 31.411665739491582, 31.890222631394863, 31.21756098791957, 32.34078236296773, 32.53039437439293, 32.45128885284066, 31.252841437235475, 30.71760082617402, 32.24159356020391, 31.594588242471218, 30.201260802336037, 33.33933036495, 30.892026459798217, 31.81026872806251, 31.80474389065057, 32.61364826746285, 33.15795003529638, 32.08527709636837, 31.290656284429133, 29.973947174847126, 31.143809225410223, 32.046491605229676, 30.244108002632856, 32.06877984572202, 30.889593547210097, 32.65093698352575, 31.92710570525378, 31.57338827289641, 32.092514523305, 31.514126025140285, 30.996074595488608, 31.826037830673158, 29.627381978556514, 32.035176920704544, 32.41549344640225, 32.014254597947, 32.12300601787865, 30.95306281466037, 31.482944360934198, 30.639342609792948, 30.516903959214687, 31.925882333889604, 31.420554066076875, 30.45537800528109, 31.3029251601547, 30.276170841418207, 30.977430544793606, 32.0201557520777, 29.9645935613662, 29.71564358379692, 30.58774374704808, 32.7354828864336, 29.133344560861588, 30.585318461060524, 29.347252497449517, 30.620348289608955, 12.185829686466604, 5.4185055426787585, 4.1485977079719305, 2.7849609300028533, 2.6918829942587763, 2.2153584335464984, 2.0594366397708654, 1.9660872240783647, 1.7554169663926587, 2.170675646746531, 1.5010383076732978, 1.5632881526835263, 1.4400242791161872, 1.417377226636745, 1.904475086950697, 1.6865340485819615, 1.0515299318358302, 1.1690861714887433, 1.5370412688935176, 1.6333552785217762, 1.4865629445412196, 1.2911055458826013, 0.8523993762210011, 0.9653574868571013, 0.9371645475039259, 1.237392467504833, 1.2478597614681348, 1.1495304652489722, 1.3999578125658445, 0.9634175397804938, 1.5068254877696745, 1.3946587578975596, 1.0589703561272472, 1.2615741169138346, 1.3240203396999277, 1.3334854166023433, 1.1080427223350853, 0.8837487496784888, 0.7525033505808096, 0.9839529303717427, 1.16987982444698, 1.588810977351386, 1.117137723194901, 1.3858046605600975, 0.7593324699264485, 1.0950955938606057, 1.1480185433174483, 1.4846128925564699, 0.9120694369485136, 1.3563505242345855], "test_loss": [96.49196898937225, 81.29008167982101, 62.742352068424225, 67.28857070207596, 45.89440110325813, 59.34598350524902, 43.79091101884842, 63.16917932033539, 44.537171483039856, 40.65934497117996, 34.5401428937912, 33.48735246062279, 34.71974629163742, 41.44716390967369, 31.73502005636692, 41.08581352233887, 30.36728000640869, 34.166961058974266, 34.30639597773552, 28.544685751199722, 29.08873626589775, 27.810703933238983, 28.077090620994568, 30.533490419387817, 25.72236503660679, 25.71340201050043, 26.242894664406776, 29.677040725946426, 28.40435102581978, 26.78591164201498, 28.319431841373444, 25.79750147461891, 27.65935020148754, 29.156340338289738, 31.86036030948162, 27.655085779726505, 29.760984793305397, 24.85739015042782, 27.628150299191475, 24.52066145837307, 29.805738538503647, 25.393448665738106, 26.606684163212776, 27.577093988656998, 23.916467033326626, 23.45750556141138, 23.735122166574, 27.832031726837158, 23.838716760277748, 24.716925412416458, 24.471228316426277, 22.234713949263096, 28.602754652500153, 25.234328851103783, 24.747153222560883, 30.084404706954956, 24.45659289509058, 27.393289905041456, 24.41993935406208, 24.201789386570454, 25.173113651573658, 25.664457947015762, 25.047446347773075, 25.787146642804146, 25.224519088864326, 23.619371011853218, 27.081435173749924, 26.32642063498497, 25.28487679362297, 27.85101868212223, 26.73752425611019, 25.946452870965004, 28.222842656075954, 25.653023824095726, 26.421473421156406, 25.556677788496017, 27.922717243433, 23.106563732028008, 23.791056349873543, 23.067838057875633, 25.171646013855934, 28.353793039917946, 25.551792092621326, 23.7067132294178, 24.960562482476234, 24.69487001001835, 29.64408826828003, 26.940654680132866, 25.56524568796158, 31.28771124780178, 25.235755801200867, 25.64539621770382, 29.83780063688755, 25.612162992358208, 27.16209952533245, 23.617847718298435, 23.487727604806423, 23.565795704722404, 26.82074725627899, 22.321588829159737, 28.360677167773247, 34.278707940131426, 24.4816921800375, 26.721483767032623, 26.497335612773895, 28.255402222275734, 23.3741944283247, 25.24028854072094, 24.072568900883198, 26.964336588978767, 24.088484838604927, 29.62744475901127, 26.350321665406227, 24.136738561093807, 26.97294819355011, 23.058486185967922, 26.43534193187952, 25.52538162469864, 23.458139520138502, 27.58860246837139, 24.849351838231087, 24.754106149077415, 23.081076741218567, 25.387009374797344, 26.798558861017227, 27.9878923073411, 22.485094040632248, 27.55737130343914, 24.46712476015091, 28.337500393390656, 35.216790825128555, 24.45507402718067, 34.91209802031517, 30.327875390648842, 30.140679866075516, 30.900095582008362, 24.92868285626173, 23.358795896172523, 25.091117672622204, 26.0440414249897, 28.939051762223244, 25.2878620326519, 23.532201945781708, 26.36822384595871, 28.688944220542908, 26.187128014862537, 22.861502662301064, 27.91520832479, 26.094170093536377, 31.172917664051056, 16.87467386946082, 16.86329574882984, 17.448169827461243, 17.513718482106924, 18.428007919341326, 18.53323693573475, 19.281229831278324, 19.717354279011488, 19.37364872917533, 19.907523036003113, 21.131869062781334, 20.077895797789097, 20.19769526273012, 21.354447692632675, 22.18919125199318, 21.61166227608919, 22.066293373703957, 21.88039105385542, 21.80646801739931, 21.26276659220457, 21.901506818830967, 22.015631422400475, 21.624640181660652, 23.384690433740616, 22.36303800344467, 22.76490391790867, 23.258643977344036, 23.299739316105843, 22.935047183185816, 23.534039311110973, 23.56290727853775, 22.537610091269016, 22.904582411050797, 22.974385149776936, 23.230073370039463, 22.218313708901405, 22.615744575858116, 22.00294214859605, 23.0348279774189, 22.37234554439783, 24.181728176772594, 22.45858769118786, 22.45812399685383, 21.961750404909253, 21.693262055516243, 22.112027645111084, 22.56152204424143, 22.41536912508309, 23.91849210858345, 22.88601467758417], "epoch_time": [88.94602680206299, 87.05787706375122, 87.05896997451782, 87.41172075271606, 87.06739926338196, 87.03278827667236, 87.0649938583374, 87.05440306663513, 87.04921412467957, 87.03781986236572, 87.03571677207947, 87.06298470497131, 87.04248785972595, 87.04829144477844, 87.01875901222229, 87.02291965484619, 87.03480792045593, 87.07101392745972, 87.0499963760376, 87.03286981582642, 87.27471256256104, 87.07122302055359, 87.08149719238281, 87.08888101577759, 87.02525997161865, 87.06069993972778, 87.04117751121521, 87.02608704566956, 87.06756162643433, 87.06709504127502, 87.05071306228638, 87.06813907623291, 87.07093119621277, 87.09551072120667, 87.02078008651733, 87.0534017086029, 87.09700679779053, 87.04717755317688, 87.05794644355774, 87.0760760307312, 87.04965567588806, 87.02252459526062, 87.06805157661438, 87.05286979675293, 87.04737877845764, 87.0504310131073, 87.04767608642578, 87.0700478553772, 87.05322623252869, 87.07446312904358, 87.01642489433289, 87.06756377220154, 86.996737241745, 87.06567597389221, 87.0233006477356, 87.0639181137085, 87.0688247680664, 87.05650925636292, 87.03910207748413, 87.06480288505554, 87.04916596412659, 87.04572916030884, 87.04345726966858, 87.07688808441162, 87.09350609779358, 87.05456304550171, 87.0488772392273, 87.09185361862183, 87.08959484100342, 87.05923676490784, 87.04607248306274, 87.09738898277283, 87.04762482643127, 87.08069777488708, 87.04274153709412, 87.05203557014465, 87.06781387329102, 87.08833765983582, 87.06643462181091, 87.04118871688843, 87.07320189476013, 87.04127717018127, 87.08739042282104, 87.08185243606567, 87.08771896362305, 87.04789972305298, 87.02955746650696, 87.05097198486328, 87.07651734352112, 87.03233623504639, 87.09815502166748, 87.12583613395691, 87.0209629535675, 87.0958685874939, 87.07007718086243, 87.10694885253906, 87.03835654258728, 87.07183051109314, 87.1206750869751, 87.04780960083008, 87.06136775016785, 87.0334312915802, 87.08594918251038, 87.03013706207275, 87.05706429481506, 87.05264592170715, 87.10644745826721, 87.11223816871643, 87.0881597995758, 87.04912090301514, 87.06786680221558, 87.04742050170898, 87.16208529472351, 87.03712129592896, 87.11527633666992, 87.07177495956421, 87.07735681533813, 87.05988430976868, 87.08455300331116, 87.05952405929565, 87.04820251464844, 87.08376812934875, 87.0469000339508, 87.10142731666565, 87.07304120063782, 87.02390098571777, 87.07373976707458, 87.09504532814026, 87.05640292167664, 87.09321355819702, 87.09311318397522, 87.07686161994934, 87.09305191040039, 87.09901094436646, 87.07844972610474, 87.1003029346466, 87.09902620315552, 87.08245992660522, 87.06267881393433, 87.0713222026825, 87.0691647529602, 87.09344720840454, 87.03173613548279, 87.07140636444092, 87.11396384239197, 87.08497452735901, 87.09758353233337, 87.08871054649353, 87.12625050544739, 87.0822684764862, 87.12496948242188, 87.07115125656128, 87.08529376983643, 87.06515002250671, 87.08554244041443, 87.0925521850586, 87.03835415840149, 87.12236309051514, 87.1049313545227, 87.0790843963623, 87.10637331008911, 87.15078163146973, 87.09699368476868, 87.07374620437622, 87.132887840271, 87.0759003162384, 87.04788422584534, 87.06584095954895, 87.08675599098206, 87.06905126571655, 87.11064267158508, 87.0908534526825, 87.06903672218323, 87.08284544944763, 87.10911059379578, 87.10974097251892, 87.06667637825012, 87.08656668663025, 87.05426406860352, 87.09602904319763, 87.13484811782837, 87.10157990455627, 87.10411429405212, 87.0846357345581, 87.08305835723877, 87.0710232257843, 87.04682326316833, 87.07226347923279, 87.05548691749573, 87.11930823326111, 87.05144476890564, 87.08499670028687, 87.0869128704071, 87.06356191635132, 87.07888531684875, 87.10167670249939, 87.2446026802063, 87.0312135219574, 87.13029789924622, 87.07887101173401]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr0.0005-wdecay0.2-seed42.json <==
{"train_acc": [44.948, 63.874, 71.888, 77.096, 80.42, 82.324, 83.894, 85.322, 86.312, 87.55, 88.232, 89.122, 89.596, 90.172, 90.754, 91.368, 91.796, 92.11, 92.498, 92.818, 93.178, 93.37, 93.778, 94.094, 94.374, 94.46, 94.668, 95.042, 95.034, 95.082, 95.518, 95.524, 95.646, 95.658, 95.802, 95.964, 96.078, 96.114, 96.268, 96.236, 96.28, 96.528, 96.52, 96.454, 96.698, 96.706, 96.776, 96.778, 96.776, 96.722, 96.874, 96.812, 96.928, 96.674, 96.818, 97.152, 96.954, 96.926, 96.982, 96.91, 97.006, 97.182, 97.11, 97.178, 96.946, 97.164, 97.06, 96.936, 97.202, 97.042, 97.126, 97.194, 96.954, 97.23, 97.206, 97.0, 97.218, 97.29, 97.068, 97.296, 97.038, 97.124, 97.048, 97.186, 97.192, 97.066, 96.956, 97.276, 97.176, 97.352, 97.084, 97.284, 97.108, 97.196, 97.208, 97.346, 97.144, 97.242, 97.182, 97.07, 97.412, 97.12, 97.312, 97.104, 97.34, 97.226, 97.3, 97.382, 97.184, 97.13, 97.278, 97.36, 97.318, 97.338, 97.186, 97.216, 97.25, 97.14, 97.37, 97.28, 97.25, 97.49, 97.294, 97.382, 97.452, 97.178, 97.396, 97.176, 97.56, 97.412, 97.496, 97.24, 97.364, 97.47, 97.42, 97.414, 97.388, 97.318, 97.352, 97.382, 97.412, 97.392, 97.398, 97.336, 97.33, 97.446, 97.546, 97.434, 97.368, 97.566, 99.21, 99.684, 99.81, 99.866, 99.87, 99.886, 99.892, 99.918, 99.908, 99.94, 99.932, 99.934, 99.944, 99.912, 99.918, 99.892, 99.908, 99.932, 99.934, 99.922, 99.96, 99.95, 99.94, 99.944, 99.9, 99.922, 99.886, 99.918, 99.946, 99.954, 99.932, 99.948, 99.908, 99.964, 99.956, 99.94, 99.918, 99.942, 99.922, 99.95, 99.898, 99.93, 99.914, 99.946, 99.964, 99.952, 99.948, 99.916, 99.912, 99.892], "test_acc": [55.63, 60.9, 67.64, 75.51, 78.84, 78.8, 83.72, 81.27, 81.67, 83.35, 85.93, 85.74, 85.58, 86.16, 87.36, 88.42, 87.18, 87.15, 87.8, 89.09, 89.04, 88.74, 88.78, 88.78, 88.77, 89.74, 89.59, 89.82, 89.19, 89.6, 90.05, 88.49, 89.96, 90.91, 89.44, 88.96, 91.08, 90.31, 90.74, 89.62, 90.75, 90.7, 90.52, 90.59, 91.3, 91.07, 90.87, 91.2, 89.49, 91.0, 91.16, 90.24, 90.88, 89.93, 90.65, 90.69, 90.93, 88.63, 90.59, 90.58, 90.99, 89.69, 91.3, 89.52, 90.45, 91.46, 89.87, 90.98, 90.84, 90.61, 90.67, 91.07, 90.98, 89.97, 90.67, 90.79, 91.02, 89.99, 90.46, 89.79, 89.67, 90.07, 89.42, 91.27, 91.14, 87.77, 91.28, 91.16, 91.35, 89.6, 90.15, 89.58, 91.44, 89.9, 91.81, 89.48, 89.96, 90.23, 89.45, 91.23, 90.27, 89.92, 90.51, 87.73, 91.01, 91.14, 91.3, 89.96, 90.32, 90.54, 88.85, 91.02, 91.2, 90.97, 91.3, 89.07, 90.16, 90.17, 89.64, 89.44, 90.77, 90.41, 90.84, 90.94, 88.88, 91.64, 90.98, 90.46, 89.93, 91.62, 91.45, 90.4, 90.73, 90.56, 90.94, 90.77, 91.18, 88.54, 90.76, 90.34, 90.54, 89.1, 90.77, 90.61, 91.91, 90.86, 91.18, 90.5, 89.87, 91.39, 94.17, 94.31, 94.5, 94.6, 94.56, 94.46, 94.37, 94.54, 94.56, 94.52, 94.51, 94.62, 94.59, 94.3, 94.57, 94.68, 94.67, 94.61, 94.75, 94.62, 94.85, 94.66, 94.57, 94.5, 94.46, 94.61, 94.33, 94.5, 94.49, 94.61, 94.73, 94.28, 94.55, 94.56, 94.42, 94.3, 94.3, 94.29, 94.31, 94.16, 94.18, 94.58, 94.02, 94.3, 94.36, 94.17, 94.03, 94.22, 94.29, 94.24], "train_loss": [587.2746645212173, 395.59552973508835, 310.85847276449203, 258.0409221947193, 222.10841444134712, 200.72975704073906, 181.29209485650063, 166.60959482192993, 154.79577088356018, 141.95996303856373, 132.97625859081745, 124.70382644236088, 117.56392429769039, 110.25608813762665, 104.09923318773508, 96.80279137194157, 93.5931242108345, 89.01436415314674, 83.14550247043371, 80.36522839218378, 75.96374787390232, 74.34935817867517, 70.1188126206398, 67.19567235186696, 63.7091151624918, 61.94459616392851, 59.44629616290331, 56.37547197192907, 56.02957649901509, 54.548782378435135, 52.06486701592803, 50.904638512060046, 48.37729992903769, 48.593814600259066, 45.82748545333743, 45.27044699341059, 44.561282029375434, 43.39026818983257, 42.435233579948545, 42.870446460321546, 42.03415718488395, 39.4511354546994, 38.79593260958791, 39.33529138378799, 37.7566042765975, 37.297179060056806, 37.26338854804635, 36.761626524850726, 36.46691098622978, 37.603591818362474, 35.40747791901231, 36.15139441564679, 35.6853997297585, 36.71591832302511, 35.745689052157104, 32.71147874929011, 35.16826776973903, 34.566559851169586, 34.8444029353559, 35.024538811296225, 32.9498460739851, 32.32616607192904, 33.13016895391047, 31.85601206496358, 34.587256310507655, 32.76820715237409, 33.2104559391737, 34.52575582265854, 31.59582208795473, 33.78768973518163, 33.65888156089932, 32.382597147487104, 33.31684271711856, 32.03261789679527, 32.15603899676353, 34.15579729247838, 32.28565568104386, 30.631193752400577, 33.22353649325669, 31.867298887111247, 33.61277415603399, 32.71910905651748, 33.39970911294222, 31.9748740401119, 32.49429350811988, 32.91520975716412, 33.89710350707173, 31.257374595850706, 32.11082071624696, 30.532042373903096, 33.25335723720491, 31.244624531827867, 32.88899387605488, 31.688257151283324, 31.584024408832192, 30.662867040373385, 33.26256654970348, 31.242098175920546, 31.938541037030518, 33.419399061240256, 29.861055713146925, 33.18486961629242, 30.938496578484774, 31.93387951143086, 30.539872569032013, 31.61812095530331, 30.80167883913964, 29.368473165668547, 31.49837871454656, 32.61684712022543, 31.54130897205323, 30.26751107443124, 30.80989769566804, 30.818226660601795, 31.46926204767078, 31.003454494290054, 30.898990811780095, 32.80646818038076, 30.800820218399167, 30.569220123812556, 30.567553538829088, 28.76603344269097, 30.679407076910138, 29.9929481158033, 29.219188739545643, 32.51135458331555, 29.809633247554302, 31.51641854085028, 27.91583238914609, 30.6083048786968, 29.70700243860483, 31.241676936857402, 30.439629526808858, 28.933937836438417, 29.861342628486454, 30.130367287434638, 29.974870680831373, 30.443563675507903, 29.82074272632599, 30.56254529580474, 28.99056001007557, 29.758530790917575, 29.879273047670722, 30.550131948664784, 31.25976539310068, 29.093143918551505, 28.878655499778688, 29.145941575057805, 30.001384934410453, 27.855248493142426, 10.07695484557189, 4.567089834366925, 3.0682240275782533, 2.223885679617524, 2.0365252777701244, 1.7377215669839643, 1.6312091878207866, 1.2169957977312151, 1.2977555983379716, 1.1296981989289634, 1.0714028364163823, 0.9981285940739326, 0.8992975829023635, 1.1778068087078282, 1.0424441785507952, 1.33697577707062, 1.0998190189930028, 1.0168943297321675, 0.9207552304142155, 0.8179882088516024, 0.675172824630863, 0.6066703483520541, 1.1065191874113225, 0.7118311084232118, 1.2528984466043767, 0.9608237166175968, 1.2421095796125883, 1.0328476403374225, 0.684363760825363, 0.6508910118791391, 0.7919563736759301, 0.6872674755286425, 1.18262562630116, 0.48963675804043305, 0.6573665916730533, 0.7773762243850797, 1.0413994038881356, 0.725687543686945, 0.8939136016415432, 0.6702655590397626, 1.1753346240766405, 0.9084087766095763, 1.0751466069050366, 0.7640199043962639, 0.4159538492349384, 0.5272471188072814, 0.6086972858247464, 0.8137444829553715, 1.1438651775752078, 1.2390367080206488], "test_loss": [103.47805464267731, 91.59156858921051, 79.17194885015488, 60.08990016579628, 49.77046275138855, 49.6068460047245, 38.57438634335995, 42.73988696932793, 41.97283777594566, 41.090288788080215, 34.15238121151924, 34.20475988090038, 34.47957457602024, 33.50676092505455, 29.329005420207977, 28.09758234024048, 32.98050753772259, 32.030687004327774, 30.83376371860504, 27.136276103556156, 28.191689029335976, 29.145075783133507, 27.764759466052055, 28.75869718194008, 28.365244895219803, 28.45061184465885, 26.863564133644104, 27.027927331626415, 28.648633360862732, 26.56631949543953, 25.70281122624874, 33.905944526195526, 27.865070417523384, 25.03408044576645, 27.500681191682816, 30.26262454688549, 25.350117295980453, 25.565124658867717, 24.627025671303272, 28.97600280493498, 25.246797643601894, 25.305821865797043, 25.954735077917576, 26.565995797514915, 24.88582371175289, 24.539581686258316, 26.02284688875079, 25.080388963222504, 30.739494279026985, 24.534071177244186, 24.35044888406992, 27.14827261865139, 25.303679063916206, 28.382082387804985, 28.112910717725754, 27.801622327417135, 26.167710311710835, 35.10837522149086, 26.340984746813774, 26.737922579050064, 25.746810659766197, 30.26361019909382, 24.65937947668135, 29.870232462882996, 28.855365961790085, 25.156940013170242, 29.17722111940384, 25.800765737891197, 27.271828405559063, 26.78802500665188, 25.58645772188902, 25.423026874661446, 25.407570078969, 29.760075002908707, 26.51118452847004, 26.474069237709045, 26.94403550028801, 29.508330553770065, 26.911753922700882, 32.11841684579849, 31.271331638097763, 30.36020241677761, 31.16824595630169, 25.94505225121975, 26.731202870607376, 35.68450862169266, 25.646064594388008, 27.647814869880676, 24.683632895350456, 32.73724515736103, 29.447181224822998, 30.57085409760475, 24.79136934876442, 30.849827080965042, 24.2073675096035, 28.80979385972023, 28.699731819331646, 27.925756201148033, 32.16568697988987, 24.770856089890003, 28.864963494241238, 29.69768688082695, 26.826385274529457, 38.504601165652275, 26.914821729063988, 25.377597525715828, 25.004016794264317, 30.339439257979393, 27.51060770638287, 27.250101149082184, 35.268333196640015, 26.14654801785946, 25.933712795376778, 25.903008617460728, 25.78103420138359, 33.04564356803894, 29.90231530368328, 29.917678773403168, 30.463844299316406, 33.71048644185066, 29.24985010921955, 28.631390288472176, 25.473836719989777, 26.09844698011875, 35.521044597029686, 24.792116537690163, 27.01427598297596, 27.6034597158432, 31.817689657211304, 24.487752377986908, 24.48631924390793, 28.669976994395256, 27.46469285339117, 29.363444790244102, 26.55506857484579, 27.486332781612873, 26.03706733137369, 38.030014000833035, 29.05043151974678, 30.0952827334404, 28.100543811917305, 33.905437245965004, 26.60589748993516, 29.399973444640636, 23.843465134501457, 27.217746034264565, 27.41662172973156, 27.491781145334244, 32.026202127337456, 26.829441338777542, 18.197904720902443, 17.99027056992054, 18.129360504448414, 18.526577852666378, 18.906354121863842, 19.750981703400612, 20.61654119193554, 20.77016080915928, 21.856360845267773, 21.65827764570713, 21.4934661090374, 21.905217833817005, 22.97603091225028, 23.546251110732555, 22.862040530890226, 22.403860971331596, 22.829153448343277, 22.42352270334959, 23.200311549007893, 23.19270222634077, 23.06049343198538, 24.13765461742878, 24.191876463592052, 24.854671254754066, 25.362927749753, 24.954510796815157, 24.398629769682884, 24.42258683219552, 23.782875262200832, 24.097813546657562, 23.546989679336548, 24.35242984443903, 24.48803786188364, 25.43052414059639, 25.03089252114296, 25.526805575937033, 25.899321921169758, 26.205317936837673, 25.780254509299994, 25.985980860888958, 26.47105371206999, 25.299346294254065, 26.27479527145624, 25.40362560749054, 25.109085734933615, 26.433089457452297, 26.817175693809986, 25.494171880185604, 25.294488901272416, 25.91841883212328], "epoch_time": [88.92805624008179, 86.88304305076599, 86.95721936225891, 86.93869376182556, 86.96764039993286, 86.91103601455688, 86.94124937057495, 86.9527416229248, 86.9726071357727, 86.9744770526886, 86.95314168930054, 86.94257020950317, 87.00276279449463, 86.99642944335938, 86.96199798583984, 86.97648000717163, 86.93298840522766, 86.96436309814453, 86.96930289268494, 86.95238018035889, 86.93085074424744, 87.01100754737854, 86.88706398010254, 87.01953196525574, 86.95850920677185, 86.95514488220215, 86.97342324256897, 86.99177837371826, 86.95433044433594, 86.95251202583313, 86.98853325843811, 87.02195310592651, 87.01356410980225, 86.99726581573486, 86.97677755355835, 86.97431015968323, 87.03881907463074, 86.95125102996826, 86.97330451011658, 86.98732733726501, 86.93605494499207, 86.97503423690796, 86.96833920478821, 87.02088952064514, 87.00678300857544, 86.99338579177856, 87.0075433254242, 86.97634243965149, 86.97757935523987, 87.02897262573242, 86.96303677558899, 86.99803233146667, 86.99947047233582, 87.01499938964844, 86.96955347061157, 87.00915741920471, 87.02247905731201, 86.97513103485107, 86.97984862327576, 87.00652003288269, 86.99408411979675, 86.97513604164124, 87.01241874694824, 86.99233794212341, 87.03347587585449, 86.99952530860901, 87.03984260559082, 87.00980687141418, 86.98369979858398, 87.0122423171997, 87.03864288330078, 86.99691867828369, 86.99368715286255, 86.99659371376038, 86.98707127571106, 86.96727442741394, 87.01782321929932, 86.96027827262878, 87.04310536384583, 87.0105631351471, 86.98164868354797, 86.98108291625977, 86.98336720466614, 87.00873231887817, 87.00927138328552, 87.03632593154907, 87.02421450614929, 87.0354495048523, 86.99287223815918, 87.00297951698303, 86.96214151382446, 87.0027482509613, 87.02912092208862, 87.02223515510559, 87.02136588096619, 87.01360082626343, 86.96738791465759, 87.01187229156494, 87.00768113136292, 87.03543066978455, 86.98692178726196, 86.98833417892456, 87.02949261665344, 87.03032612800598, 86.99381446838379, 87.0235903263092, 87.0055239200592, 87.0170042514801, 87.01345801353455, 87.0263249874115, 87.01413631439209, 87.00018095970154, 86.9906575679779, 87.01583313941956, 87.06729292869568, 87.05987453460693, 87.01477193832397, 87.02435445785522, 86.99133062362671, 87.01120162010193, 87.04802894592285, 87.00417971611023, 87.02974677085876, 87.02447557449341, 87.06761884689331, 87.0601532459259, 87.01177883148193, 87.03839254379272, 87.02684879302979, 87.02005743980408, 87.0551483631134, 87.04568028450012, 87.03081941604614, 87.03680872917175, 87.03459024429321, 87.0684859752655, 87.0425431728363, 87.0241162776947, 86.98455953598022, 87.02317357063293, 87.06470322608948, 87.05794143676758, 87.01994252204895, 87.08200478553772, 87.06993198394775, 87.02714896202087, 87.06695675849915, 87.02263808250427, 87.05618190765381, 87.01797556877136, 87.06213068962097, 86.98797225952148, 87.10278511047363, 87.05621671676636, 87.032630443573, 86.98721718788147, 87.03241658210754, 87.05685138702393, 86.99600148200989, 87.02542901039124, 87.02764296531677, 87.02038764953613, 87.00449323654175, 86.99609422683716, 87.03007054328918, 87.05394983291626, 87.0591893196106, 86.99573969841003, 87.02952814102173, 87.00148153305054, 87.00346302986145, 87.0162947177887, 87.07269477844238, 87.0220148563385, 87.04761743545532, 87.03331279754639, 87.03371143341064, 87.06562399864197, 87.025141954422, 87.04955172538757, 87.03524708747864, 87.04195404052734, 87.02196335792542, 87.05129551887512, 87.02392983436584, 87.02288150787354, 87.06684613227844, 86.9859676361084, 87.04435634613037, 87.04369926452637, 87.06396436691284, 87.07044768333435, 86.9823546409607, 87.05242872238159, 87.04252982139587, 87.02549481391907, 87.07047963142395, 87.10246896743774, 87.15309190750122, 87.10929727554321]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr0.0005-wdecay0.2-seed43.json <==
{"train_acc": [44.334, 63.858, 72.658, 77.504, 80.846, 82.732, 84.73, 85.662, 86.924, 87.7, 88.686, 89.244, 89.786, 90.346, 90.672, 91.542, 91.588, 92.158, 92.608, 93.108, 93.436, 93.4, 93.884, 94.012, 94.616, 94.372, 94.866, 95.048, 95.176, 95.222, 95.452, 95.55, 95.76, 95.668, 95.924, 96.032, 96.072, 96.144, 96.234, 96.548, 96.398, 96.53, 96.41, 96.72, 96.642, 96.802, 96.704, 96.736, 96.822, 96.846, 97.078, 96.886, 96.95, 96.868, 97.112, 96.986, 97.248, 96.982, 97.294, 96.942, 97.12, 97.024, 97.212, 97.122, 97.19, 97.192, 97.274, 97.266, 97.246, 97.19, 97.148, 97.294, 97.152, 97.342, 97.182, 97.28, 97.18, 97.338, 97.194, 97.222, 97.37, 97.202, 97.436, 97.206, 97.246, 97.306, 97.434, 97.334, 97.104, 97.27, 97.406, 97.34, 97.386, 97.252, 97.134, 97.362, 97.302, 97.208, 97.252, 97.264, 97.344, 97.396, 97.242, 97.344, 97.304, 97.282, 97.376, 97.306, 97.46, 97.36, 97.356, 97.22, 97.54, 97.318, 97.316, 97.52, 97.36, 97.306, 97.24, 97.462, 97.398, 97.474, 97.476, 97.362, 97.286, 97.33, 97.624, 97.464, 97.374, 97.444, 97.334, 97.506, 97.312, 97.718, 97.322, 97.6, 97.634, 97.376, 97.544, 97.352, 97.584, 97.52, 97.35, 97.408, 97.508, 97.442, 97.552, 97.448, 97.448, 97.482, 99.106, 99.724, 99.808, 99.838, 99.902, 99.898, 99.928, 99.928, 99.914, 99.91, 99.914, 99.916, 99.908, 99.934, 99.912, 99.918, 99.924, 99.93, 99.926, 99.932, 99.93, 99.956, 99.964, 99.962, 99.88, 99.928, 99.964, 99.936, 99.924, 99.918, 99.94, 99.934, 99.948, 99.928, 99.948, 99.974, 99.966, 99.928, 99.918, 99.938, 99.93, 99.932, 99.958, 99.978, 99.93, 99.908, 99.932, 99.938, 99.958, 99.944], "test_acc": [51.64, 64.5, 68.74, 79.25, 73.86, 81.28, 75.06, 84.1, 84.77, 83.1, 84.01, 86.78, 85.62, 87.15, 87.85, 87.58, 87.93, 87.8, 89.48, 88.51, 88.67, 89.46, 89.01, 89.72, 89.17, 90.68, 89.88, 89.34, 90.0, 89.98, 90.47, 90.24, 89.67, 90.22, 91.06, 91.37, 91.19, 91.3, 90.03, 88.68, 90.63, 90.35, 90.64, 91.63, 90.65, 91.29, 90.82, 89.67, 89.96, 91.27, 90.68, 90.64, 90.35, 91.08, 90.85, 90.98, 91.82, 91.27, 91.39, 90.71, 91.21, 90.25, 91.62, 91.57, 91.07, 90.38, 90.57, 91.03, 91.36, 90.36, 91.96, 90.88, 90.88, 91.13, 91.09, 88.88, 91.19, 90.7, 90.66, 91.52, 91.11, 88.28, 91.12, 90.55, 91.93, 90.36, 91.64, 90.35, 90.99, 89.48, 90.43, 90.7, 91.18, 90.18, 92.07, 91.31, 89.06, 89.83, 91.39, 90.77, 90.34, 89.83, 90.64, 91.53, 88.95, 89.52, 90.76, 90.66, 92.33, 91.75, 89.58, 89.22, 90.39, 89.93, 90.19, 89.29, 90.64, 90.04, 90.54, 92.23, 91.65, 90.85, 91.74, 90.07, 91.02, 91.92, 90.31, 89.89, 92.19, 91.47, 91.1, 90.49, 91.07, 91.19, 92.27, 91.18, 91.9, 91.91, 89.27, 90.2, 91.5, 91.31, 90.0, 91.51, 90.99, 91.02, 90.7, 90.73, 90.16, 91.29, 94.43, 94.63, 94.69, 94.72, 94.89, 94.74, 94.66, 94.72, 94.81, 94.72, 94.6, 94.46, 94.76, 94.51, 94.76, 94.59, 94.72, 94.74, 94.44, 94.63, 94.5, 94.88, 94.75, 94.84, 94.54, 94.84, 94.88, 94.75, 94.31, 94.75, 95.06, 94.86, 94.62, 94.59, 94.63, 94.99, 94.62, 94.56, 94.79, 94.73, 94.41, 94.68, 94.72, 94.49, 94.74, 94.69, 94.72, 94.37, 94.68, 94.56], "train_loss": [592.2479039430618, 396.2723922133446, 304.34628188610077, 252.79013648629189, 218.5446262061596, 195.92756214737892, 174.0410381257534, 161.51466910541058, 149.07460822165012, 139.6701741963625, 128.66303849965334, 122.62078875303268, 116.03940986841917, 107.69832145422697, 104.5234335809946, 96.02373167872429, 92.84088888019323, 87.66433520615101, 82.8485456109047, 77.88915776461363, 74.97789207100868, 72.86803930997849, 69.55273615568876, 67.36598258465528, 61.708350870758295, 63.01178616657853, 58.46508551388979, 56.00865802541375, 55.00359642133117, 52.67410797253251, 50.993235021829605, 49.64285720512271, 48.168692940846086, 47.81260411627591, 46.40904258750379, 44.59513299353421, 43.933207511901855, 42.852828431874514, 42.210457261651754, 39.75126541033387, 40.27733771689236, 38.79539050720632, 39.416349202394485, 37.50426812469959, 37.410809729248285, 36.03571980539709, 37.29946712590754, 36.2428111480549, 36.238540878519416, 36.35432104021311, 33.44923620810732, 35.87950477749109, 34.643902144394815, 34.93661669827998, 33.21834336780012, 34.46848133113235, 31.91418751422316, 34.40937241818756, 31.788862327113748, 34.71048570610583, 31.777987960726023, 33.52166150137782, 31.48699684627354, 32.674530799500644, 31.7207793854177, 32.01383025199175, 31.11687008012086, 31.454407051205635, 31.664892504923046, 31.850869071669877, 32.773737349547446, 31.428682149387896, 32.86949153896421, 30.229181172326207, 32.497269122861326, 31.234296387061477, 32.2470685755834, 30.385982513427734, 32.07915275543928, 30.892592071555555, 31.08104921132326, 32.220785395242274, 29.96990996412933, 32.305122713092715, 32.007275708951056, 31.34030826203525, 29.496975857764482, 30.36742220725864, 33.36963981669396, 31.50376891810447, 30.117033198475838, 30.497415456920862, 30.44786479603499, 30.87313989829272, 32.28713141474873, 30.059307822026312, 30.62117521185428, 31.811647369526327, 30.7865823302418, 31.331585600040853, 30.336089700460434, 30.69900350412354, 31.92622397094965, 30.58713441621512, 30.52350265160203, 30.804335578344762, 29.616730788722634, 30.932905075140297, 30.54851369187236, 30.866171849891543, 30.48013540916145, 31.72275531385094, 28.833898552693427, 30.466578138060868, 31.525124056264758, 28.94665457913652, 30.823572495020926, 30.64018569793552, 31.259254278615117, 29.07390363700688, 30.17359629366547, 29.046649303287268, 29.498358014971018, 30.284068998880684, 30.326022922061384, 30.752355895005167, 27.71137233218178, 29.477994279935956, 30.566940242424607, 29.042433832772076, 30.52442584838718, 28.44596609659493, 31.446493946015835, 27.12297270167619, 31.468689645640552, 27.527930905576795, 28.127533928491175, 30.300882421433926, 28.483818419277668, 30.370017149485648, 27.913650291971862, 28.80908172391355, 30.461457480676472, 29.068742817267776, 28.207099578343332, 28.619187156669796, 28.242945726960897, 29.84118329640478, 28.512876178137958, 29.01333182770759, 11.308026779908687, 4.3035330917919055, 3.0502703672391362, 2.51239342946792, 1.8518300776195247, 1.5460426781210117, 1.2368840400886256, 1.2117939740273869, 1.1590021832380444, 1.2955924166017212, 1.118424843531102, 1.096878795826342, 1.0108004084249842, 0.9507635537811439, 1.2162154471880058, 1.0361177862723707, 1.1052635363666923, 0.9295092668835423, 0.8317153934622183, 0.8577331400956609, 0.8973613443486101, 0.6518441889056703, 0.6136776898893004, 0.5916924192933948, 1.4383257800400315, 0.9488145204632019, 0.5850070402411802, 0.9705399607955769, 0.9681765900677419, 1.0012314522500674, 0.8401110164995771, 0.7718428830958146, 0.6522647930542007, 0.8567951208860904, 0.6676471270984621, 0.39241982595012814, 0.562072623783024, 1.0048697529164201, 1.0932404879240494, 0.7603847620957822, 0.842597636508799, 0.810106205943157, 0.6378238908491767, 0.41575475899662706, 0.984632229723502, 1.1651546216780844, 0.8910646946715133, 0.819656377479987, 0.5659824088761525, 0.657262424883811], "test_loss": [107.42555809020996, 83.5081479549408, 79.10675644874573, 48.06478068232536, 65.03585839271545, 45.00736331939697, 64.37778988480568, 38.082541823387146, 35.69137269258499, 41.418617993593216, 37.73592868447304, 31.88207107782364, 35.11791741847992, 31.04963205754757, 29.105124607682228, 29.647262677550316, 29.137487396597862, 29.331657990813255, 25.77456171810627, 28.111978963017464, 29.89540819823742, 27.89834502339363, 27.28602397441864, 26.508541643619537, 28.933349668979645, 23.136727653443813, 25.5149007961154, 28.197430789470673, 26.159062772989273, 27.2326537668705, 25.854303039610386, 25.23796859011054, 28.948239728808403, 27.77559620141983, 25.125289529561996, 22.180819295346737, 23.880823716521263, 23.885510109364986, 27.293071508407593, 33.46541365981102, 26.05877575278282, 27.320007666945457, 26.254428565502167, 24.27969879284501, 26.043134678155184, 23.550674006342888, 25.26892165839672, 29.539624333381653, 28.176243126392365, 25.082247644662857, 28.014526307582855, 26.927567198872566, 27.059609532356262, 25.07433783262968, 26.323030821979046, 24.873828381299973, 22.80392460525036, 25.57571240514517, 24.826899826526642, 25.98288071155548, 25.21561871469021, 28.196078062057495, 24.969269420951605, 25.37301404029131, 26.525507502257824, 30.010139286518097, 27.062877491116524, 26.844022542238235, 25.20017783343792, 28.653724282979965, 22.660736553370953, 27.058948636054993, 26.06477414816618, 27.06385575979948, 26.208147585392, 34.14644871652126, 25.519489355385303, 27.19025094807148, 27.178513802587986, 23.90642037987709, 26.56957469880581, 34.352679044008255, 23.85452923923731, 27.237598530948162, 23.742258228361607, 28.523494586348534, 24.196661323308945, 29.5337398275733, 25.928390324115753, 33.187900483608246, 28.490572690963745, 27.283091500401497, 25.77022009342909, 30.73537054657936, 23.144603438675404, 26.670088589191437, 34.12067824602127, 31.474092975258827, 25.266790479421616, 28.49335192143917, 30.891210697591305, 30.748144678771496, 25.747854351997375, 25.385664232075214, 33.62192286550999, 31.80863058567047, 26.573469445109367, 29.171665407717228, 21.891292609274387, 23.149004392325878, 30.340353474020958, 32.865963973104954, 27.967776402831078, 30.43727132678032, 28.32262133061886, 32.043053060770035, 28.13653127849102, 30.25855678319931, 28.379724979400635, 23.368683457374573, 25.806018635630608, 27.246434666216373, 25.100341968238354, 29.31696282327175, 26.183094546198845, 24.24284315854311, 30.084405452013016, 31.88900838792324, 21.277309246361256, 24.660159021615982, 25.747132554650307, 29.127118684351444, 23.492566987872124, 26.719851709902287, 22.275485705584288, 27.961222395300865, 24.180886633694172, 24.294807255268097, 33.63427221775055, 28.69720297306776, 25.84192857146263, 25.218981809914112, 30.819453053176403, 23.40879498422146, 27.65600997209549, 27.526898838579655, 28.958565533161163, 28.472964495420456, 29.251732885837555, 26.366681568324566, 16.59892862662673, 16.8327916841954, 16.9882234595716, 17.77706551551819, 18.168346358463168, 18.738676277920604, 19.599303729832172, 19.732456393539906, 19.64659172296524, 20.520920626819134, 21.469585712999105, 22.30012584477663, 21.664074536412954, 23.012022152543068, 21.744263499975204, 22.23753199726343, 21.76197987049818, 21.880121991038322, 23.14062888920307, 22.236871130764484, 22.99765856564045, 22.36002552881837, 23.050816044211388, 23.184247113764286, 23.61951618641615, 22.92899513989687, 23.12219551205635, 21.86004225537181, 24.675938602536917, 24.02162106707692, 22.306183144450188, 23.458201207220554, 23.497586145997047, 24.276006557047367, 23.272447895258665, 23.178743317723274, 24.48866916447878, 24.493773877620697, 23.224896267056465, 23.300231747329235, 25.335281267762184, 23.641697585582733, 23.581492863595486, 24.785848043859005, 23.28298195451498, 23.248640812933445, 23.865954257547855, 24.451807521283627, 24.33194885775447, 24.767846431583166], "epoch_time": [46.38992261886597, 44.2279052734375, 44.08397459983826, 43.997331619262695, 44.14885115623474, 44.27025604248047, 44.16003942489624, 44.09441328048706, 44.20592713356018, 44.12199282646179, 44.518779277801514, 44.240784883499146, 44.14653706550598, 44.21595811843872, 44.36220121383667, 44.18239092826843, 43.959325313568115, 44.04954433441162, 44.27846813201904, 44.14539051055908, 44.1793794631958, 44.36441946029663, 44.386436223983765, 44.14004635810852, 44.14578700065613, 44.23779368400574, 44.372225284576416, 44.17247152328491, 44.364545583724976, 44.06285905838013, 44.17205476760864, 44.178059339523315, 44.280834674835205, 44.133506298065186, 44.25778913497925, 44.15610980987549, 44.019893407821655, 44.28467130661011, 44.30337429046631, 44.42495083808899, 44.16783308982849, 44.29262900352478, 44.18999409675598, 44.35713505744934, 44.205912590026855, 44.179898738861084, 44.37145709991455, 44.46491503715515, 44.03700876235962, 44.11148953437805, 44.31810164451599, 44.16810059547424, 44.35308384895325, 44.27939510345459, 44.23223614692688, 44.06612253189087, 44.14110326766968, 44.2693817615509, 44.22619605064392, 44.25762414932251, 44.102460622787476, 44.25163817405701, 44.51655101776123, 44.29370641708374, 44.21955943107605, 44.228699922561646, 44.214505672454834, 44.191028118133545, 44.4231059551239, 44.34875154495239, 44.20963954925537, 44.21372199058533, 44.180065631866455, 44.12695622444153, 44.08742666244507, 44.327860593795776, 44.36651563644409, 44.25149703025818, 44.25211834907532, 44.075031995773315, 44.275487184524536, 44.24776363372803, 44.052499294281006, 44.35795545578003, 44.17266511917114, 44.19085192680359, 44.23487901687622, 44.22429823875427, 44.36199402809143, 44.079025983810425, 44.19192290306091, 44.28481316566467, 44.100213289260864, 44.11717486381531, 44.32711124420166, 44.36577296257019, 44.19570231437683, 44.352665424346924, 44.433305740356445, 44.21325469017029, 44.16885733604431, 44.20345497131348, 44.15462064743042, 44.24026584625244, 44.313835859298706, 44.268091917037964, 44.28249549865723, 44.466325521469116, 44.375996828079224, 44.32999873161316, 44.111228942871094, 44.08412265777588, 44.358092308044434, 44.39599275588989, 44.26526117324829, 44.3094220161438, 44.151674032211304, 44.2713885307312, 44.524312019348145, 44.235928773880005, 44.35223937034607, 44.23221206665039, 44.33116960525513, 44.44525170326233, 44.29187345504761, 43.95042634010315, 44.589420557022095, 44.3550980091095, 44.50487685203552, 44.14507818222046, 44.33688282966614, 44.33685874938965, 44.22288107872009, 44.437764167785645, 44.29904913902283, 44.38230538368225, 44.25743222236633, 44.18075728416443, 44.215861082077026, 44.27741742134094, 44.34130668640137, 44.24444127082825, 44.26802706718445, 44.17033767700195, 44.242709159851074, 44.50489068031311, 44.21491479873657, 44.257025480270386, 44.18038368225098, 43.9952507019043, 44.30341124534607, 44.37291622161865, 44.190409421920776, 44.218281507492065, 44.28464078903198, 44.07598662376404, 44.3274142742157, 44.15858030319214, 44.315189599990845, 44.29002523422241, 44.47026753425598, 44.370893239974976, 44.24127459526062, 44.35995626449585, 44.25289487838745, 44.58299374580383, 44.343379735946655, 44.3443238735199, 44.34480834007263, 44.36255168914795, 44.25122117996216, 44.444292306900024, 44.35165452957153, 44.26027226448059, 44.404043674468994, 44.38085913658142, 44.36256980895996, 44.18159604072571, 44.36886191368103, 44.202173948287964, 44.133254051208496, 44.255521297454834, 44.414965867996216, 44.29578924179077, 44.09137535095215, 44.04551076889038, 44.270596742630005, 44.067668199539185, 44.26840090751648, 44.09531617164612, 44.395811796188354, 44.31584024429321, 44.27290368080139, 44.23426103591919, 44.10489749908447, 44.51947259902954, 44.43353009223938, 44.05902314186096, 44.13259959220886, 44.29630374908447]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr0.0005-wdecay0.2-seed44.json <==
{"train_acc": [46.222, 65.254, 73.232, 77.946, 80.998, 83.072, 84.242, 85.534, 86.902, 87.77, 88.312, 89.27, 89.728, 90.75, 90.856, 91.44, 91.882, 92.352, 92.458, 93.002, 93.27, 93.662, 93.848, 94.05, 94.418, 94.428, 94.792, 94.776, 95.23, 95.188, 95.452, 95.34, 95.714, 95.59, 95.814, 96.176, 96.23, 96.154, 96.362, 96.314, 96.396, 96.262, 96.63, 96.55, 96.74, 96.65, 96.766, 96.68, 96.824, 96.72, 96.838, 96.872, 96.88, 96.894, 96.902, 96.934, 97.03, 97.062, 97.026, 97.122, 97.038, 97.18, 97.104, 97.182, 97.094, 97.18, 97.096, 97.138, 97.238, 97.232, 97.254, 97.092, 97.118, 96.97, 97.282, 97.078, 97.126, 97.29, 97.096, 97.136, 97.16, 97.216, 97.134, 97.0, 97.146, 97.272, 97.344, 97.26, 97.126, 97.174, 97.254, 97.184, 97.13, 97.262, 97.176, 97.278, 97.22, 97.262, 97.152, 97.16, 97.284, 97.21, 97.328, 97.256, 97.216, 97.322, 97.168, 97.29, 97.396, 97.066, 97.344, 97.364, 97.26, 97.24, 97.306, 97.436, 97.24, 97.484, 97.344, 97.492, 97.274, 97.28, 97.432, 97.428, 97.228, 97.236, 97.41, 97.356, 97.406, 97.37, 97.594, 97.416, 97.254, 97.366, 97.516, 97.442, 97.39, 97.434, 97.208, 97.556, 97.348, 97.404, 97.438, 97.218, 97.478, 97.422, 97.512, 97.388, 97.352, 97.6, 99.114, 99.698, 99.806, 99.85, 99.882, 99.924, 99.916, 99.908, 99.914, 99.92, 99.934, 99.928, 99.902, 99.932, 99.87, 99.94, 99.93, 99.94, 99.926, 99.962, 99.904, 99.928, 99.936, 99.946, 99.916, 99.908, 99.948, 99.976, 99.908, 99.948, 99.936, 99.908, 99.942, 99.918, 99.924, 99.942, 99.96, 99.948, 99.922, 99.904, 99.908, 99.922, 99.96, 99.926, 99.934, 99.926, 99.956, 99.928, 99.966, 99.938], "test_acc": [53.67, 68.75, 70.58, 71.24, 77.17, 80.85, 79.9, 81.34, 80.17, 86.61, 86.17, 86.06, 87.86, 87.39, 86.6, 88.36, 89.16, 89.53, 88.6, 87.08, 88.32, 89.75, 90.46, 88.33, 89.99, 90.54, 90.13, 90.21, 89.12, 90.56, 91.44, 89.42, 90.39, 91.06, 91.78, 90.48, 89.19, 91.16, 91.19, 90.07, 91.15, 89.7, 90.37, 90.89, 90.89, 90.74, 90.66, 90.48, 91.65, 90.6, 91.39, 91.33, 91.46, 89.92, 91.53, 90.47, 91.06, 90.96, 91.43, 90.76, 92.25, 90.26, 91.22, 90.4, 90.5, 90.98, 91.62, 90.16, 90.99, 90.19, 90.65, 88.71, 90.85, 91.3, 90.1, 88.42, 91.34, 90.44, 92.01, 91.4, 91.38, 90.37, 90.77, 91.44, 89.64, 90.22, 89.3, 89.12, 90.81, 91.11, 91.89, 89.67, 91.2, 91.24, 89.76, 90.67, 91.12, 90.37, 90.62, 91.64, 91.86, 91.8, 90.68, 89.68, 90.96, 90.43, 90.45, 90.7, 92.09, 91.64, 88.97, 91.46, 91.48, 91.28, 90.76, 91.08, 91.92, 91.73, 91.3, 90.74, 90.14, 90.11, 91.27, 89.62, 90.61, 90.76, 91.11, 90.26, 91.35, 90.71, 91.62, 89.54, 90.58, 90.92, 91.71, 92.43, 91.52, 90.95, 90.76, 90.98, 90.41, 90.68, 90.1, 91.59, 91.71, 90.55, 89.48, 90.25, 91.53, 90.71, 94.4, 94.82, 94.79, 94.77, 94.95, 95.0, 94.93, 94.85, 94.68, 94.69, 94.66, 94.64, 94.79, 94.94, 94.91, 94.85, 94.66, 94.81, 94.93, 94.73, 94.73, 94.69, 94.79, 94.9, 94.78, 94.82, 94.74, 94.66, 94.64, 94.74, 94.64, 94.54, 94.18, 94.34, 94.71, 94.53, 94.77, 94.31, 94.56, 94.59, 94.72, 94.86, 94.59, 94.72, 94.88, 94.81, 94.64, 94.4, 94.62, 94.86], "train_loss": [573.6895868778229, 385.4996067285538, 298.73498517274857, 247.73776468634605, 216.79262322187424, 194.409829556942, 178.31462897360325, 162.9764513373375, 150.3885931968689, 139.11303041875362, 131.46288830041885, 122.23609721660614, 116.95189383625984, 106.11953799426556, 102.6243768632412, 96.54874108731747, 91.79742290079594, 88.03499749302864, 84.00815938413143, 79.84734627231956, 76.01916036754847, 72.3398209810257, 68.99366182088852, 66.1544160246849, 63.25009274482727, 63.06325727328658, 58.90874191746116, 58.29418329894543, 53.80106644704938, 54.09604714438319, 51.1626531817019, 51.403012823313475, 48.18484005331993, 49.533181017264724, 47.58859124034643, 43.43330091610551, 43.22538948059082, 44.428724659606814, 41.60071154497564, 41.290049532428384, 41.150595873594284, 42.553369235247374, 38.50074344687164, 38.916605327278376, 37.04737565293908, 38.155697563663125, 37.29364744015038, 37.85006069485098, 36.106673208996654, 36.703051187098026, 35.636702441610396, 35.00260763056576, 35.31672116741538, 34.92883477918804, 35.22756844572723, 34.283489159308374, 33.15166759490967, 33.516209334135056, 34.31876255944371, 33.56056885793805, 33.989214872941375, 32.1765714250505, 33.17724331188947, 32.39719189424068, 33.14863558858633, 32.507161831483245, 32.98525275476277, 32.32606576196849, 31.983675338327885, 32.5803446918726, 31.72635868936777, 32.96925669629127, 32.71215557772666, 33.76182601042092, 30.679037005640566, 33.69667606242001, 33.0509720556438, 31.48016019538045, 33.28862301912159, 32.674207301810384, 31.95182302966714, 32.06339776143432, 32.63729865569621, 33.67040738835931, 31.922492002137005, 31.26984525565058, 31.096137944608927, 31.345710766501725, 32.659696113318205, 31.903220303356647, 31.09027694631368, 32.419731381349266, 33.00238169543445, 31.624306184239686, 32.187839773483574, 30.86729217134416, 32.25739635061473, 29.91769024450332, 31.84890754520893, 31.997066185809672, 31.107562143355608, 31.13658601604402, 31.388458179309964, 31.24905249942094, 31.72343379072845, 30.84573640860617, 32.017767354846, 30.70901338942349, 29.743090640753508, 32.70768571365625, 30.203985602594912, 29.6201674612239, 31.666438864544034, 31.310513047501445, 30.75263395626098, 30.053403589874506, 31.467242126353085, 29.773623717948794, 30.69629462994635, 29.281012405641377, 30.848494147881866, 31.45569736417383, 29.802340970374644, 29.590762277133763, 31.79355733562261, 31.45844174735248, 29.233050514943898, 30.31240180041641, 29.38461467809975, 29.913010951131582, 28.256094509735703, 29.461997059173882, 30.83588088583201, 30.529047053772956, 29.06173011753708, 29.61404603626579, 29.692246371880174, 30.043856422416866, 31.375911897979677, 27.841915138997138, 30.336276972666383, 29.536222618073225, 29.135894587263465, 30.88017962127924, 29.050246502272785, 29.88673544768244, 28.63893790403381, 30.359493212774396, 29.513092633336782, 28.34605017118156, 11.103412455879152, 4.831950747524388, 3.1892393307061866, 2.3076923412736505, 1.927554148976924, 1.442751576541923, 1.3543095257191453, 1.2907943349564448, 1.3806927416007966, 1.318709280953044, 0.9667337425344158, 1.030591191352869, 1.3046148225912475, 1.0506571187870577, 1.5473462030349765, 0.8530881385013345, 1.0379145319893723, 0.8444560124044074, 0.8562612911009637, 0.6189627397652657, 1.1655266211382695, 1.0372610353151686, 0.9008226794539951, 0.8232452911324799, 1.0007536107259511, 1.0131654370306933, 0.7222516506408283, 0.5097769727326522, 1.0014520490221912, 0.6667765981583216, 0.728478266588354, 1.0557796649409283, 0.8067575447930722, 0.927585552140954, 0.9997000451949134, 0.813911462922988, 0.6165460323354637, 0.7606031265695492, 0.9172952426597476, 1.1907429203783977, 1.0916178333282005, 0.9670360810305283, 0.5937056236725766, 0.9464833695055859, 0.848374226163287, 0.8310325295242365, 0.4766312660103722, 0.8986290943685162, 0.5943700319148775, 0.8709544394041586], "test_loss": [105.19367206096649, 71.60495883226395, 70.81049394607544, 72.49494463205338, 55.34064906835556, 44.496517300605774, 49.81901881098747, 43.82159677147865, 48.97820881009102, 31.87358859181404, 32.19479174911976, 34.07008570432663, 28.81219156086445, 30.6695294380188, 33.22807401418686, 27.47742334008217, 26.4038605093956, 26.180225767195225, 28.6621031165123, 32.84395590424538, 29.78906872868538, 25.422199234366417, 24.54701891541481, 30.220228046178818, 26.042977541685104, 22.965315405279398, 24.504833579063416, 24.671895675361156, 28.345544576644897, 24.05129460990429, 22.832648307085037, 27.87520343065262, 25.803906366229057, 23.785049840807915, 22.560885861516, 25.993115186691284, 31.55742509663105, 25.495754942297935, 25.26309686154127, 27.395980656147003, 23.43256951868534, 29.32096290588379, 27.8362944945693, 24.86716715991497, 25.48586919158697, 27.377205044031143, 27.26411247998476, 27.517593428492546, 22.77699762582779, 26.353912748396397, 24.48834029585123, 24.26910000294447, 25.57573913037777, 29.731774896383286, 23.387929618358612, 26.982235923409462, 25.807521373033524, 25.116747066378593, 23.697685696184635, 26.407215036451817, 22.04696197807789, 27.780896358191967, 24.902700677514076, 29.20577499270439, 27.103218644857407, 27.30656597018242, 23.133189231157303, 28.33589820191264, 27.296368524432182, 28.482549376785755, 26.479861244559288, 35.18289543688297, 26.314568627625704, 25.359775245189667, 29.824518099427223, 34.75392381846905, 24.972961589694023, 28.283387064933777, 22.906655315309763, 24.039518006145954, 25.779788300395012, 29.19640602171421, 27.21030317246914, 25.022811353206635, 31.726031184196472, 30.68272292613983, 33.60405794531107, 33.23997209966183, 28.05629324913025, 24.603789530694485, 25.04765461012721, 29.895425349473953, 25.031875796616077, 25.105145789682865, 32.44208039343357, 27.31873971223831, 25.319522470235825, 28.564767628908157, 29.10671679675579, 25.108628131449223, 24.22237740457058, 23.461918525397778, 26.332241907715797, 30.650758810341358, 28.033054813742638, 28.785823822021484, 27.226576255634427, 27.390481129288673, 22.891691580414772, 22.848812580108643, 35.70059800893068, 24.74527444690466, 24.928343266248703, 24.809842064976692, 26.61095853149891, 25.890564382076263, 23.770081117749214, 25.014731645584106, 25.213249661028385, 26.184245593845844, 28.83122007548809, 28.173095737583935, 27.337357252836227, 31.815454363822937, 26.68827511370182, 26.896849304437637, 24.401429146528244, 29.816984370350838, 25.927998054772615, 28.85418912768364, 23.846557527780533, 34.10966822504997, 26.832536980509758, 27.05974080786109, 24.660945884883404, 22.240952044725418, 23.62439228594303, 26.223654255270958, 27.713918693363667, 27.017491079866886, 29.040233433246613, 27.474291801452637, 29.773827478289604, 23.53521102666855, 23.604893192648888, 27.770405367016792, 30.480405293405056, 28.337586775422096, 24.34389455616474, 27.678886368870735, 16.421453893184662, 16.461770076304674, 17.074906338006258, 17.604350440204144, 17.86972465366125, 18.435667915269732, 19.17680924758315, 20.036046827211976, 20.60902056284249, 20.38265584036708, 20.87636462599039, 21.44202583655715, 21.04131319373846, 20.63387495651841, 21.42733144760132, 20.973182182759047, 22.22113343141973, 21.872345708310604, 22.959410440176725, 23.162042163312435, 22.414295356720686, 22.775039441883564, 22.053446620702744, 22.425767477601767, 23.050310485064983, 22.60150583833456, 23.07812561839819, 23.36249379813671, 23.19769772142172, 23.18497214652598, 23.68254497088492, 23.472278580069542, 25.224193453788757, 25.111558640375733, 23.39653906598687, 23.654853124171495, 22.85800613835454, 25.130110185593367, 25.11840122193098, 24.476494167000055, 23.618575107306242, 22.33523376658559, 23.59943834412843, 23.4722898080945, 23.22703141719103, 23.115489710122347, 23.57621330022812, 25.034648828208447, 24.21172940824181, 22.913253340870142], "epoch_time": [89.1889922618866, 87.20360040664673, 87.15736365318298, 88.54745864868164, 87.14209461212158, 87.21494507789612, 87.18583679199219, 87.14017486572266, 87.1796703338623, 87.15819025039673, 87.20526027679443, 87.1721396446228, 87.23870873451233, 87.18852162361145, 87.15084481239319, 87.16920399665833, 87.2310357093811, 87.16798257827759, 87.22945070266724, 87.16854977607727, 87.18168568611145, 87.18911719322205, 87.19287347793579, 87.1804883480072, 87.18329405784607, 87.20800232887268, 87.16500425338745, 87.19113349914551, 87.25181984901428, 87.27558040618896, 87.246502161026, 87.20263981819153, 87.21819472312927, 87.20764541625977, 87.1393973827362, 87.17653512954712, 87.17907857894897, 87.20019459724426, 87.21064496040344, 87.19940233230591, 87.19403338432312, 87.23154258728027, 87.23933410644531, 87.21143460273743, 87.21010255813599, 87.21566367149353, 87.22118306159973, 87.22438645362854, 87.19751596450806, 87.1332631111145, 87.1393210887909, 87.17834687232971, 87.13583707809448, 87.1813292503357, 87.14930510520935, 87.12275505065918, 87.07223868370056, 87.12978720664978, 87.12179970741272, 87.19152736663818, 87.1650607585907, 87.19763040542603, 87.17963194847107, 87.18194317817688, 87.19884514808655, 87.14366006851196, 87.16539931297302, 87.17068862915039, 87.11772012710571, 87.18709087371826, 87.15738439559937, 87.1894040107727, 87.14434838294983, 87.20219302177429, 87.12445831298828, 87.20549702644348, 87.16891574859619, 87.1583981513977, 87.23087406158447, 87.19945669174194, 87.25110459327698, 87.17715072631836, 87.20679354667664, 87.18225169181824, 87.20050096511841, 87.19961476325989, 87.18525242805481, 87.20605874061584, 87.17347979545593, 87.18801283836365, 87.17338037490845, 87.1912956237793, 87.23553228378296, 87.16914892196655, 87.17561197280884, 87.20698142051697, 87.18375277519226, 87.23143482208252, 87.15203189849854, 87.15514492988586, 87.18314814567566, 87.16738748550415, 87.22381782531738, 87.21353936195374, 87.20595192909241, 87.17099475860596, 87.21271753311157, 87.2407295703888, 87.28079199790955, 87.2273166179657, 87.20909237861633, 87.22318148612976, 87.21206188201904, 87.16970634460449, 87.2340636253357, 87.16699051856995, 87.14018082618713, 87.18706941604614, 87.10629487037659, 87.23940873146057, 87.20822191238403, 87.21783304214478, 87.1871030330658, 87.18039846420288, 87.17129468917847, 87.16777062416077, 87.20761823654175, 87.2229642868042, 87.18584847450256, 87.18364310264587, 87.24997115135193, 87.19800662994385, 87.2354257106781, 87.19933152198792, 87.2082986831665, 87.2109854221344, 87.20977878570557, 87.19840335845947, 87.17890810966492, 87.23607015609741, 87.1861789226532, 87.22143697738647, 87.16913557052612, 87.20127940177917, 87.19376730918884, 87.228590965271, 87.21207785606384, 87.27479028701782, 87.20734882354736, 87.20868587493896, 87.26104664802551, 87.1772689819336, 87.17136526107788, 87.2086489200592, 87.1562819480896, 87.31181120872498, 87.19674015045166, 87.24036431312561, 87.17239713668823, 87.18084764480591, 87.20134353637695, 87.20224404335022, 87.21304535865784, 87.18571066856384, 87.22268509864807, 87.23731422424316, 87.1758325099945, 87.17921328544617, 87.22019004821777, 87.19748759269714, 87.18060231208801, 87.21923899650574, 87.20962262153625, 87.21319246292114, 87.19022679328918, 87.20300388336182, 87.23338961601257, 87.20239448547363, 87.14313912391663, 87.18342757225037, 87.2051191329956, 87.20476961135864, 87.19077920913696, 87.17896509170532, 87.16648507118225, 87.23958420753479, 87.26869869232178, 87.17720150947571, 87.23464488983154, 87.22472667694092, 87.23095417022705, 87.26451635360718, 87.20489883422852, 87.3232090473175, 87.30022716522217, 87.26810026168823, 87.26092743873596, 87.24252796173096, 87.17291855812073, 87.25112056732178]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr0.001-wdecay0.1-seed42.json <==
{"train_acc": [40.77, 59.758, 68.416, 74.346, 78.79, 81.548, 83.266, 84.898, 86.214, 87.292, 88.264, 89.066, 89.638, 90.394, 90.75, 91.42, 91.976, 92.198, 92.826, 93.12, 93.504, 93.81, 94.074, 94.316, 94.476, 94.81, 94.992, 95.236, 95.392, 95.532, 95.594, 95.75, 95.822, 96.01, 96.116, 96.206, 96.232, 96.378, 96.308, 96.4, 96.404, 96.81, 96.69, 96.646, 96.716, 96.636, 96.786, 96.81, 96.834, 96.998, 96.696, 96.846, 96.87, 96.872, 97.102, 97.032, 96.722, 96.92, 96.888, 97.052, 96.96, 97.158, 97.022, 97.098, 96.948, 97.086, 97.024, 97.076, 96.902, 97.13, 97.246, 97.174, 96.972, 97.036, 97.126, 97.048, 97.252, 97.164, 97.102, 97.252, 97.058, 97.216, 97.138, 97.16, 97.172, 97.274, 97.288, 97.346, 97.134, 97.268, 97.266, 97.186, 97.092, 97.136, 97.316, 97.224, 97.268, 97.508, 97.268, 97.232, 97.398, 97.274, 97.246, 97.37, 97.298, 97.2, 97.53, 97.346, 97.3, 97.396, 97.5, 97.272, 97.314, 97.326, 97.554, 97.46, 97.198, 97.25, 97.5, 97.56, 97.304, 97.634, 97.364, 97.226, 97.424, 97.482, 97.396, 97.402, 97.614, 97.376, 97.4, 97.37, 97.362, 97.442, 97.564, 97.448, 97.548, 97.402, 97.538, 97.446, 97.454, 97.442, 97.55, 97.514, 97.402, 97.236, 97.644, 97.474, 97.548, 97.424, 99.222, 99.74, 99.848, 99.856, 99.888, 99.88, 99.926, 99.93, 99.938, 99.932, 99.89, 99.93, 99.908, 99.906, 99.908, 99.92, 99.936, 99.926, 99.912, 99.934, 99.946, 99.922, 99.964, 99.91, 99.916, 99.964, 99.942, 99.934, 99.92, 99.912, 99.92, 99.952, 99.934, 99.932, 99.966, 99.968, 99.962, 99.954, 99.906, 99.946, 99.95, 99.906, 99.922, 99.924, 99.94, 99.946, 99.98, 99.95, 99.908, 99.944], "test_acc": [52.81, 61.53, 66.31, 76.3, 77.14, 77.74, 82.14, 82.72, 83.17, 83.3, 85.54, 86.55, 87.02, 86.31, 88.11, 88.46, 87.41, 86.74, 88.88, 88.82, 89.97, 88.95, 90.74, 90.24, 90.22, 90.39, 90.55, 89.26, 90.06, 90.0, 90.87, 90.68, 90.21, 90.96, 91.29, 90.74, 90.91, 89.87, 90.28, 89.05, 91.11, 90.4, 90.46, 90.84, 90.89, 90.48, 90.99, 90.43, 90.37, 91.07, 89.72, 91.82, 91.43, 87.31, 89.68, 90.56, 90.66, 88.24, 90.46, 91.36, 89.51, 90.56, 91.07, 91.18, 90.55, 90.42, 91.23, 90.45, 90.82, 89.24, 90.27, 89.79, 91.78, 90.73, 90.38, 91.84, 91.84, 90.97, 91.29, 90.74, 90.13, 91.19, 90.61, 90.57, 91.77, 91.14, 90.43, 89.55, 91.16, 91.85, 91.19, 90.24, 90.75, 90.45, 91.27, 90.44, 89.56, 90.52, 91.42, 90.67, 91.16, 90.5, 88.59, 91.35, 90.86, 91.32, 91.02, 90.27, 90.49, 90.81, 89.57, 91.24, 91.46, 91.7, 90.85, 89.83, 90.08, 91.84, 89.21, 91.39, 91.25, 89.39, 91.03, 90.1, 91.91, 89.44, 91.31, 91.16, 91.23, 91.69, 90.49, 91.11, 91.9, 91.85, 90.77, 91.04, 91.26, 91.41, 89.78, 92.11, 92.05, 89.91, 90.56, 90.63, 90.38, 90.69, 91.32, 91.58, 91.25, 92.62, 94.37, 94.6, 94.76, 94.75, 94.72, 94.77, 94.74, 94.77, 94.8, 94.72, 94.51, 94.58, 94.46, 94.75, 94.36, 94.46, 94.75, 94.78, 94.63, 94.55, 94.43, 94.39, 94.64, 94.64, 94.58, 94.8, 94.71, 94.31, 94.51, 94.45, 94.44, 94.64, 94.66, 94.68, 94.91, 94.81, 94.47, 94.64, 94.76, 94.55, 94.38, 94.35, 94.53, 94.41, 94.4, 94.54, 94.6, 94.62, 94.55, 94.76], "train_loss": [629.0420695543289, 436.6738460659981, 348.1601284146309, 286.2263081073761, 237.82741111516953, 209.92338171601295, 189.26419553160667, 171.6724671125412, 157.00155736505985, 144.00501738488674, 134.07031959295273, 123.43021577596664, 116.11947359144688, 108.64225285500288, 103.73097409307957, 95.88832945376635, 91.59735190868378, 87.29635521769524, 80.85447695851326, 76.87806301191449, 73.80034809187055, 69.57626175880432, 66.02831955254078, 63.35296844691038, 61.06605379655957, 57.94353738427162, 55.92414179444313, 53.4473042935133, 51.373107839375734, 49.93744966760278, 48.275838665664196, 48.05318294465542, 45.976942881941795, 45.33159346319735, 42.34695997647941, 42.502767737954855, 42.993685871362686, 39.63554329611361, 40.29667746461928, 40.39459642954171, 40.05639116000384, 36.73512411862612, 37.42607934307307, 37.80192412622273, 37.33784482628107, 37.266123207286, 36.44801617413759, 36.69286935776472, 35.50031555723399, 34.18669060990214, 36.10928427800536, 35.792307049036026, 35.482312040403485, 35.3718665484339, 33.26196415070444, 34.141409331932664, 36.17565686069429, 34.34980919957161, 35.756903192959726, 33.10819454770535, 35.42788456007838, 33.292659991420805, 33.90722204372287, 32.393832087516785, 34.41493873484433, 33.13538565672934, 33.21624021511525, 33.063621572218835, 34.30648150853813, 32.511488707736135, 32.082520314492285, 32.25971833895892, 33.69216458313167, 34.322050833143294, 33.10791160352528, 33.55936884507537, 32.05134491343051, 32.50468244496733, 33.091826723888516, 30.629544869996607, 33.52427428215742, 30.982366907410324, 33.202554780989885, 32.95148354396224, 31.47906846832484, 30.75553093943745, 30.76410631649196, 30.695336264558136, 32.858179244212806, 31.323046249337494, 30.526168579235673, 31.828522199764848, 32.587093566544354, 31.96712830942124, 31.06197483278811, 31.890692298300564, 30.90481517650187, 28.501700332388282, 30.97926091775298, 31.07146260328591, 30.030947426334023, 30.612339441664517, 31.34368841163814, 30.59060283191502, 30.71865840163082, 31.6926615703851, 28.59207197278738, 30.25574855413288, 31.249585952609777, 30.484958774410188, 28.450657356530428, 31.302884120494127, 31.36161591578275, 30.164440907537937, 28.794722843915224, 29.660643343813717, 31.76343661546707, 30.822802650742233, 28.71050657471642, 28.234445799142122, 31.095127660781145, 27.55194906052202, 30.4086104510352, 31.238608189858496, 29.505383796989918, 28.547392044682056, 30.313428464345634, 29.36713216267526, 27.497825503349304, 30.766478234902024, 29.20666094403714, 29.483173513785005, 29.243689369410276, 29.68631999567151, 27.560148738324642, 29.496776591055095, 28.301176426932216, 29.03852962423116, 27.960001999512315, 28.972522306255996, 29.685904162935913, 29.249836154282093, 28.335154173430055, 28.61796286981553, 29.26876374427229, 31.15380106214434, 27.07820922927931, 28.288999584503472, 27.761406282894313, 30.02433195337653, 9.504274017876014, 4.321598485461436, 2.602644172613509, 2.272585032536881, 1.740873115049908, 1.701410272027715, 1.2059086509689223, 1.0928294643672416, 0.9296518364499207, 0.9745085893227952, 1.2291017309617018, 0.9986617979084258, 0.971105020485993, 0.9881396999917342, 1.099489671727497, 1.0029474401999323, 0.9277995357188047, 0.970493997054291, 1.0061226957914187, 0.7941773596649, 0.8035191167236917, 0.8290873337464291, 0.6752846990311809, 0.9905144915883284, 0.9853950960550719, 0.6027292838189169, 0.7682885602698661, 0.9129713236779935, 1.0383631673830678, 1.1251413299924025, 0.9284243897436681, 0.6434908388200711, 0.8539893822344311, 0.8318569998937164, 0.5008114672218653, 0.45698355442891625, 0.5776688022542658, 0.48237411816080566, 1.0359560216875252, 0.654474096636477, 0.678054328754115, 1.167281817572075, 0.9000095410065114, 0.8092392971193476, 0.7229169566580822, 0.5527799478313682, 0.30870166987006087, 0.5927507594551571, 1.1012179692006612, 0.7090822040245257], "test_loss": [104.87151408195496, 87.17338192462921, 78.63500940799713, 56.13999596238136, 54.70062279701233, 52.3301916718483, 42.49890497326851, 40.855476424098015, 39.01065084338188, 42.07489365339279, 34.73307632654905, 31.566813111305237, 31.16556689888239, 33.89715704321861, 28.057346411049366, 27.704380705952644, 31.28426592051983, 33.67947095632553, 27.959853433072567, 27.90454015135765, 25.20342753827572, 27.743546023964882, 23.468676567077637, 24.76251559704542, 25.103632912039757, 24.771623849868774, 24.923444412648678, 29.62780786305666, 27.531415924429893, 25.735108628869057, 24.35783216357231, 25.444660186767578, 26.83868581056595, 24.198844224214554, 23.76578339189291, 25.98362337052822, 24.15110418200493, 28.437993481755257, 27.70006972551346, 31.513444259762764, 24.37165567278862, 26.35731530189514, 27.55240471661091, 26.392773777246475, 26.766231916844845, 27.2335110232234, 25.722515106201172, 26.72386661171913, 26.577362522482872, 24.637470170855522, 29.656511396169662, 25.264051988720894, 24.620735459029675, 39.15028041601181, 29.12818995118141, 28.434453263878822, 26.95967834442854, 38.168342649936676, 28.091898933053017, 25.30320393294096, 29.121311992406845, 27.640132382512093, 27.71799148619175, 25.99932536482811, 29.517922088503838, 27.614253163337708, 25.341961808502674, 27.86809131503105, 26.179677575826645, 33.180709317326546, 27.748268619179726, 31.63455632328987, 24.15731567889452, 25.413458451628685, 29.598593428730965, 23.218583047389984, 23.458916395902634, 27.14819809049368, 25.55615359544754, 28.60245890915394, 28.277166351675987, 24.58183730393648, 27.312748044729233, 27.686445750296116, 25.415104292333126, 25.719674840569496, 26.765007451176643, 31.43274900317192, 26.012142069637775, 24.117102161049843, 26.77635571360588, 28.54328754544258, 28.84675633907318, 28.296645186841488, 24.383235707879066, 28.13318695873022, 29.595157073810697, 29.022318206727505, 25.44239380210638, 28.230400383472443, 25.92458763718605, 28.12462317943573, 33.05777399241924, 26.194338589906693, 27.440375074744225, 25.467219278216362, 27.108133122324944, 31.654637277126312, 28.651699483394623, 30.575102001428604, 32.670153081417084, 25.676330596208572, 25.096981912851334, 24.233431592583656, 26.619299456477165, 31.39682373404503, 29.493920266628265, 23.532937033101916, 32.36576519906521, 25.90301399677992, 26.044435814023018, 31.256635542958975, 26.695811353623867, 29.45849296450615, 23.255626007914543, 32.88141232728958, 26.134894140064716, 26.674018777906895, 27.486262902617455, 24.69004064798355, 28.97762957215309, 25.623099461197853, 24.442750113084912, 25.55093990266323, 25.886086277663708, 25.85445247590542, 27.894520692527294, 25.188201248645782, 31.990874379873276, 24.171866662800312, 22.71279525756836, 30.955885857343674, 27.03593845665455, 29.349426433444023, 28.141229063272476, 27.954123690724373, 26.24739746749401, 25.06005123257637, 28.00594339519739, 21.588404811918736, 17.12160911411047, 17.288935411721468, 17.80946933850646, 18.037484761327505, 18.61377109028399, 19.426733504980803, 20.12212210521102, 20.057403065264225, 21.04779363051057, 21.323043905198574, 21.88550898991525, 22.086100962013006, 22.568992123007774, 22.596817070618272, 23.046973381191492, 23.682568807154894, 22.5873306337744, 22.499851938337088, 23.229712188243866, 23.548995058983564, 24.172627978026867, 24.44216439127922, 24.069592729210854, 24.48645444214344, 24.057650037109852, 22.717540442943573, 24.06422460079193, 25.732450798153877, 25.629029359668493, 24.657105058431625, 25.23289521969855, 23.740327667444944, 24.096138523891568, 24.021898679435253, 23.44990425556898, 24.035883143544197, 25.90138714015484, 25.32528228731826, 24.97850034572184, 25.94525298383087, 26.0078208707273, 27.261895775794983, 24.81982433050871, 25.382940515875816, 25.68296165857464, 24.469453657977283, 24.60391391813755, 25.166804414242506, 25.779171533882618, 25.128292925655842], "epoch_time": [89.59933972358704, 87.42644119262695, 87.47582006454468, 87.4473979473114, 87.42026877403259, 87.41440534591675, 87.47125673294067, 87.45869398117065, 87.19270443916321, 87.02570033073425, 86.96435117721558, 86.9542076587677, 87.07671880722046, 87.4506618976593, 87.39985394477844, 87.42395734786987, 87.12091875076294, 87.10959315299988, 87.11853289604187, 87.13173007965088, 87.13465142250061, 87.10693740844727, 87.10145568847656, 87.14618468284607, 87.13742685317993, 87.14757442474365, 87.13265490531921, 87.15576267242432, 87.09243130683899, 87.15804839134216, 87.10951972007751, 87.14963054656982, 87.13766884803772, 87.08313345909119, 87.12093734741211, 87.0825023651123, 87.16140532493591, 87.16176581382751, 87.07074403762817, 87.14682817459106, 87.16441178321838, 87.15873003005981, 87.16705751419067, 87.11517786979675, 87.10317277908325, 87.14907574653625, 87.15048360824585, 87.12631559371948, 87.15100431442261, 87.16844916343689, 87.1462812423706, 87.13577175140381, 87.13963603973389, 87.11965918540955, 87.17184495925903, 87.15537714958191, 87.17571711540222, 87.15947580337524, 87.14524340629578, 87.19971632957458, 87.16850876808167, 87.19264340400696, 87.18367171287537, 87.20869040489197, 87.16651034355164, 87.14155411720276, 87.17563772201538, 87.17490577697754, 87.21727561950684, 87.200923204422, 87.1573600769043, 87.19014549255371, 87.18782687187195, 87.19667935371399, 87.1784598827362, 87.15515613555908, 87.21353888511658, 87.18305349349976, 87.19052529335022, 87.24292635917664, 87.19781136512756, 87.18093347549438, 87.21978783607483, 87.1808922290802, 87.21000957489014, 87.16116237640381, 87.18463134765625, 87.20556712150574, 87.18307662010193, 87.25705289840698, 87.18345069885254, 87.17452263832092, 87.18021988868713, 87.20139861106873, 87.36489486694336, 87.19704747200012, 87.17614912986755, 87.17061614990234, 87.14758491516113, 87.15241146087646, 87.2304093837738, 87.25889420509338, 87.1990978717804, 87.19179201126099, 87.15534162521362, 87.21965098381042, 87.18986773490906, 87.1975610256195, 87.16907382011414, 87.21125721931458, 87.1784839630127, 87.20308923721313, 87.18719220161438, 87.21486902236938, 87.19305539131165, 87.18572545051575, 87.22577810287476, 87.19834280014038, 87.17386507987976, 87.21864223480225, 87.19280862808228, 87.16990065574646, 87.19569778442383, 87.21775245666504, 87.19990015029907, 87.18163824081421, 87.23135280609131, 87.19030165672302, 87.22009038925171, 87.25640487670898, 87.16218423843384, 87.18030214309692, 87.21077466011047, 87.18615007400513, 87.20429873466492, 87.22469663619995, 87.22420263290405, 87.18577361106873, 87.22148942947388, 87.19919919967651, 87.2248146533966, 87.20677256584167, 87.1904685497284, 87.21483254432678, 87.2291316986084, 87.20397138595581, 87.23644638061523, 87.2136960029602, 87.18160390853882, 87.21837139129639, 87.17835807800293, 87.18205523490906, 87.23686623573303, 87.18800020217896, 87.20449137687683, 87.23612308502197, 87.1994800567627, 87.23034358024597, 87.24403738975525, 87.22641038894653, 87.18741464614868, 87.19962525367737, 87.22789692878723, 87.17549705505371, 87.17385649681091, 87.24405264854431, 87.16324639320374, 87.22544836997986, 87.17910289764404, 87.17875289916992, 87.2583155632019, 87.21808052062988, 87.23000979423523, 87.25026941299438, 87.26156783103943, 87.14815068244934, 87.19627714157104, 87.20709919929504, 87.20250153541565, 87.22790503501892, 87.21856498718262, 87.16728448867798, 87.24714231491089, 87.17123818397522, 87.23955631256104, 87.22458696365356, 87.23160791397095, 87.1969940662384, 87.21988821029663, 87.1790554523468, 87.16486811637878, 87.22321701049805, 87.21524453163147, 87.24360656738281, 87.24993348121643, 87.24155163764954, 87.22357153892517, 87.21073722839355, 87.25579571723938, 87.18431162834167]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr0.001-wdecay0.1-seed43.json <==
{"train_acc": [38.206, 57.674, 67.84, 74.492, 78.88, 81.554, 83.612, 85.08, 86.53, 87.436, 88.384, 89.296, 89.742, 90.614, 90.92, 91.636, 91.994, 92.44, 92.958, 93.282, 93.558, 93.898, 94.194, 94.356, 94.826, 94.638, 95.224, 95.218, 95.468, 95.548, 95.912, 95.734, 95.964, 96.08, 95.966, 96.334, 96.368, 96.398, 96.516, 96.448, 96.854, 96.524, 96.492, 96.708, 96.812, 96.776, 96.886, 96.896, 96.932, 96.742, 97.026, 96.96, 97.022, 96.824, 96.948, 96.99, 97.052, 97.004, 97.044, 97.002, 96.992, 97.146, 96.928, 97.082, 97.068, 97.09, 97.134, 96.968, 97.14, 97.008, 97.07, 97.114, 97.178, 97.134, 97.094, 97.196, 97.134, 97.186, 97.142, 97.2, 97.154, 97.1, 97.264, 97.202, 97.17, 97.1, 97.294, 97.29, 97.306, 97.06, 97.268, 97.396, 97.194, 97.384, 97.192, 97.136, 97.266, 97.122, 97.338, 97.414, 97.278, 97.176, 97.308, 97.17, 97.372, 97.29, 97.378, 97.27, 97.428, 97.294, 97.364, 97.364, 97.37, 97.34, 97.306, 97.512, 97.298, 97.452, 97.364, 97.37, 97.178, 97.542, 97.43, 97.336, 97.428, 97.298, 97.4, 97.446, 97.462, 97.266, 97.656, 97.49, 97.392, 97.516, 97.384, 97.494, 97.302, 97.534, 97.614, 97.548, 97.436, 97.464, 97.58, 97.49, 97.674, 97.482, 97.416, 97.372, 97.354, 97.532, 99.03, 99.682, 99.78, 99.834, 99.862, 99.912, 99.912, 99.936, 99.898, 99.916, 99.868, 99.954, 99.956, 99.95, 99.934, 99.898, 99.918, 99.948, 99.928, 99.904, 99.94, 99.94, 99.922, 99.938, 99.952, 99.918, 99.948, 99.952, 99.948, 99.942, 99.956, 99.942, 99.944, 99.91, 99.932, 99.942, 99.908, 99.92, 99.948, 99.97, 99.938, 99.912, 99.916, 99.974, 99.938, 99.96, 99.95, 99.906, 99.926, 99.918], "test_acc": [47.84, 58.87, 69.85, 76.78, 78.5, 80.08, 82.24, 82.48, 80.5, 84.97, 86.27, 87.61, 86.72, 87.78, 88.11, 89.09, 88.45, 89.31, 89.73, 88.21, 89.48, 89.87, 89.75, 89.48, 88.56, 90.32, 90.51, 89.73, 90.68, 88.62, 89.33, 89.11, 89.7, 90.24, 90.89, 91.1, 91.16, 91.23, 90.11, 90.77, 90.49, 91.12, 90.89, 91.27, 90.49, 91.14, 90.34, 91.12, 90.78, 90.86, 90.19, 90.26, 91.25, 90.85, 91.42, 90.34, 91.23, 91.38, 91.12, 91.25, 91.29, 89.68, 90.64, 90.57, 90.98, 90.16, 87.99, 89.34, 91.02, 90.27, 90.32, 91.1, 89.47, 91.68, 91.49, 91.12, 90.97, 90.85, 90.75, 91.24, 89.28, 91.5, 91.41, 91.25, 91.17, 89.83, 91.41, 90.94, 91.06, 91.08, 90.93, 90.87, 92.21, 89.11, 91.16, 90.87, 91.18, 89.95, 92.12, 89.38, 90.56, 91.31, 91.36, 91.07, 92.33, 89.88, 91.93, 92.02, 90.29, 91.89, 91.23, 90.59, 91.13, 89.54, 88.64, 90.92, 91.91, 92.11, 91.48, 89.26, 91.56, 90.95, 91.93, 89.46, 90.73, 92.41, 91.43, 91.08, 90.8, 91.95, 90.49, 87.44, 90.78, 89.83, 91.05, 91.42, 91.25, 91.38, 91.59, 91.0, 91.0, 91.91, 90.16, 90.97, 89.86, 90.42, 90.65, 91.77, 91.26, 88.98, 94.32, 94.58, 94.77, 94.67, 94.82, 94.86, 94.66, 94.79, 94.91, 94.77, 94.73, 94.88, 94.94, 94.72, 94.78, 94.7, 94.72, 94.54, 94.58, 94.68, 94.76, 94.58, 94.7, 94.77, 94.89, 94.79, 94.82, 94.74, 94.31, 94.69, 94.72, 94.65, 94.66, 94.86, 94.48, 94.65, 94.55, 94.38, 94.64, 94.86, 94.5, 94.51, 94.65, 94.71, 94.61, 94.51, 94.58, 94.45, 94.49, 94.57], "train_loss": [652.0415682792664, 457.6016581058502, 355.3799858093262, 283.62031131982803, 238.63143661618233, 209.9220860004425, 186.06956085562706, 169.0440937578678, 152.10699823498726, 143.4370103031397, 131.4820193350315, 122.83769470453262, 116.4399268552661, 105.4212012141943, 101.96652913838625, 94.50448233634233, 89.56200255453587, 84.83337219059467, 78.93253759294748, 75.91992215812206, 72.8536354675889, 68.62293161824346, 64.80690786615014, 62.89113040268421, 58.250323459506035, 58.82629404962063, 55.45745485648513, 52.427112851291895, 50.36198092997074, 50.50252486765385, 47.10370835289359, 47.46174705401063, 45.35734839737415, 44.437006913125515, 44.946545626968145, 40.97132399491966, 41.056889928877354, 40.3560588657856, 39.46903189085424, 39.8157669082284, 36.04444565437734, 38.50658016651869, 39.709475226700306, 37.337327528744936, 36.25912296958268, 36.406340934336185, 35.9138866616413, 35.722707126289606, 34.040670685470104, 37.17403858341277, 34.24316935706884, 35.05135254841298, 34.127791011705995, 35.92335704341531, 34.50419457722455, 34.21812806278467, 33.42365994211286, 34.6967902854085, 33.619917559437454, 33.51096766255796, 34.01367791183293, 33.09180904272944, 34.66646477486938, 33.50649911817163, 32.961329927667975, 32.17443924769759, 32.8973298817873, 34.61912176758051, 32.630606124177575, 33.189425678923726, 32.771116372197866, 32.78940320573747, 32.26715063676238, 32.21044938825071, 33.101166035979986, 31.47290184535086, 32.738487898372114, 31.283643804490566, 32.12220375984907, 31.933850668370724, 32.71846193447709, 32.908266375772655, 31.96212948486209, 31.16447141766548, 32.655568819493055, 32.05276463460177, 31.48860726878047, 31.11536988336593, 31.12280748784542, 32.468455917201936, 31.284440787509084, 29.700612319633365, 31.838088498450816, 30.088485471904278, 31.452158116735518, 32.45639305189252, 31.210858039557934, 32.819983129389584, 30.66714391671121, 29.388047850690782, 31.63366193510592, 31.9726889654994, 30.2100628092885, 31.720647871959955, 30.637683088891208, 31.425366677343845, 30.52244254015386, 31.09998737182468, 29.472794245928526, 30.231033486314118, 29.586203891783953, 30.384306077845395, 30.124339466914535, 30.44525743741542, 30.356174799613655, 28.909600615501404, 30.863956387154758, 28.9622155232355, 29.704812842886895, 29.830062506720424, 31.906063922680914, 28.874716436490417, 29.098761148750782, 30.276877532713115, 29.409521935507655, 30.998227362520993, 29.08161236345768, 29.02606470603496, 29.212538233958185, 31.230345957912505, 27.688279818743467, 29.197280167602003, 29.726352817378938, 28.304387003183365, 29.580373459495604, 28.48863625433296, 30.495418505277485, 28.666054054163396, 27.868711880408227, 28.098290198482573, 29.367731979116797, 29.466322203166783, 27.874175012111664, 29.387823314405978, 27.49818872846663, 29.39978186879307, 29.239839544519782, 30.17229781113565, 29.96420218423009, 28.29888921789825, 11.886597969336435, 4.719739552005194, 3.4896767365862615, 2.5185019659693353, 2.133938572864281, 1.4961757732962724, 1.3182858702202793, 1.1144584957655752, 1.3613552165261353, 1.142694978749205, 1.6139553459215676, 0.8521156180649996, 0.7647745533104171, 0.8077181536027638, 0.8684453014939209, 1.1912187196867308, 1.0898427776119206, 0.7725358435927774, 0.9914671225524216, 1.2281655522310757, 0.8254092781935469, 0.6863919702882413, 0.9493884566072666, 0.8191091765784222, 0.711984599738571, 0.9795572995317343, 0.7711269604005793, 0.6692166587345127, 0.7010543777378189, 0.7926226633207989, 0.7001876239792182, 0.8505056716894615, 0.7009962738757167, 1.0376439432802727, 0.8050727349946101, 0.7540462860270054, 0.9521687636643037, 0.8118994991909858, 0.5979700244879496, 0.44506772261229344, 0.667973741887181, 1.0258543462368834, 0.8184089564620081, 0.4383662366280987, 0.7612366996272613, 0.47250063127103203, 0.7402033829121137, 0.9538797518252977, 0.8217576511342486, 0.8978245881680778], "test_loss": [114.67303240299225, 92.01776081323624, 72.08391427993774, 53.08056852221489, 50.90251782536507, 49.036730617284775, 42.18673628568649, 40.48221476376057, 45.13257536292076, 35.0348299741745, 33.63176420331001, 30.005521222949028, 31.06813806295395, 28.78483870625496, 27.066213712096214, 25.696032255887985, 28.125743955373764, 26.216161742806435, 24.674536362290382, 28.76675184443593, 26.47242896258831, 26.227089539170265, 25.779286994598806, 26.59333933889866, 29.751178100705147, 25.21907054632902, 24.4851326495409, 26.646562442183495, 25.47260156273842, 31.799151375889778, 29.563718259334564, 30.603095427155495, 28.905415013432503, 28.770737446844578, 25.883390851318836, 24.97822032868862, 24.938967540860176, 24.751122623682022, 27.986470691859722, 26.738529786467552, 27.735579937696457, 26.625319465994835, 25.878092266619205, 24.5533225312829, 28.941838636994362, 25.509382233023643, 26.557622000575066, 24.485804855823517, 28.47148062288761, 25.14105275273323, 31.117051407694817, 27.803217694163322, 25.346168607473373, 27.57696069777012, 25.027926713228226, 27.022325098514557, 26.585946828126907, 24.889863424003124, 26.883855015039444, 25.471013568341732, 25.481172785162926, 31.813659712672234, 27.801429890096188, 28.67350911349058, 27.440980911254883, 28.777602523565292, 37.92700317502022, 32.912664249539375, 25.87602326273918, 27.87063880264759, 28.994818702340126, 25.43292112648487, 32.75065480172634, 23.835540860891342, 24.47121703438461, 26.668131843209267, 27.291818127036095, 26.999861776828766, 28.349838539958, 25.49389871954918, 34.443352326750755, 25.931959487497807, 26.06501191854477, 27.27214478701353, 25.43726222217083, 32.09508855640888, 25.70614305883646, 26.881284035742283, 27.133709236979485, 27.695612341165543, 26.618398398160934, 25.60659272223711, 23.320726342499256, 32.284089773893356, 26.865417525172234, 27.638168781995773, 25.823430702090263, 31.011367857456207, 21.812805876135826, 33.975106313824654, 28.1806473582983, 25.28827202320099, 26.74338348209858, 26.06724040210247, 22.98047337681055, 31.173200964927673, 24.14030860364437, 23.61939338594675, 27.201816380023956, 23.542768619954586, 25.79295625537634, 27.451741613447666, 26.927103586494923, 31.93011772632599, 36.320193499326706, 27.84755864739418, 24.241773262619972, 24.16353825479746, 25.31066819280386, 36.94993168115616, 25.378090739250183, 27.716914668679237, 23.55407326668501, 30.162329256534576, 29.007056549191475, 21.38849501311779, 24.899986259639263, 26.240634636953473, 28.774254359304905, 24.638449750840664, 29.08243202418089, 43.082865580916405, 27.635972291231155, 31.217551693320274, 28.098176762461662, 25.31124372780323, 25.03742480278015, 26.89359577000141, 25.335121110081673, 27.10818561166525, 27.62216091156006, 24.476509675383568, 30.31977668404579, 26.135923855006695, 28.82019105553627, 30.745478630065918, 28.72382117807865, 24.97865515202284, 26.759254455566406, 35.92147354781628, 16.69634322077036, 16.80047682672739, 16.938814654946327, 17.45824054442346, 17.652468489483, 18.231744083575904, 18.965636948123574, 19.621894892305136, 19.8176758736372, 20.22530701290816, 19.6217947229743, 20.246689015999436, 19.80946896970272, 21.436279345303774, 22.355137463193387, 21.842399824410677, 22.403326680883765, 22.65240789204836, 23.22651855275035, 22.90762021392584, 22.86291945632547, 23.225854182615876, 22.289090503938496, 22.619606126099825, 22.188004724681377, 22.85475919023156, 22.5199816506356, 22.837828412652016, 25.328916186466813, 23.912901086732745, 23.684269543737173, 23.41427055373788, 24.008201526477933, 22.982693595811725, 23.252635791897774, 23.138315862044692, 24.279946396593004, 24.733477065339684, 23.409604908898473, 22.47664045356214, 24.113266016356647, 24.06672910787165, 23.19353057234548, 23.340111079858616, 23.838894553482533, 23.954901142045856, 24.62445008009672, 24.496400397270918, 25.526496842503548, 23.95552913378924], "epoch_time": [89.1027262210846, 87.11124062538147, 87.05666923522949, 87.10387778282166, 87.05021500587463, 87.07927203178406, 87.09994769096375, 87.07001543045044, 87.06906485557556, 87.08358001708984, 87.05706810951233, 87.07752513885498, 87.09718942642212, 87.05388617515564, 87.03281140327454, 87.07579827308655, 87.06644582748413, 87.08508133888245, 87.04901170730591, 87.06415557861328, 87.09152221679688, 87.0714979171753, 87.07344198226929, 87.06126713752747, 87.06303381919861, 87.09673810005188, 87.05578517913818, 87.06388854980469, 87.06414103507996, 87.0902988910675, 87.08974123001099, 87.08472275733948, 87.11921048164368, 87.09569430351257, 87.09315133094788, 87.06631684303284, 87.04524397850037, 87.05758118629456, 87.13567447662354, 87.10984253883362, 87.11024570465088, 87.069659948349, 87.10363030433655, 87.10074472427368, 87.12065553665161, 87.10495138168335, 87.11602592468262, 87.10502672195435, 87.10476446151733, 87.12141942977905, 87.10193824768066, 87.12417197227478, 87.11092281341553, 87.0909013748169, 87.09272074699402, 87.16025042533875, 87.11408400535583, 87.08201098442078, 87.18022084236145, 87.12445211410522, 87.14263796806335, 87.15509486198425, 87.10722947120667, 87.138840675354, 87.12319421768188, 87.16798710823059, 87.17876195907593, 87.13827848434448, 87.1242368221283, 87.10836744308472, 87.21921730041504, 87.12749600410461, 87.18983459472656, 87.17037963867188, 87.12906980514526, 87.12808346748352, 87.13526821136475, 87.17404270172119, 87.188481092453, 87.11408233642578, 87.17895746231079, 87.21342492103577, 87.17864298820496, 87.16423487663269, 87.15907645225525, 87.1495635509491, 87.14786791801453, 87.16122126579285, 87.17297840118408, 87.14922380447388, 87.10032963752747, 87.09984469413757, 87.18030333518982, 87.26401019096375, 87.24267792701721, 87.20505023002625, 87.21098566055298, 87.14738655090332, 87.13583588600159, 87.16258549690247, 87.15461921691895, 87.13344740867615, 87.26815676689148, 87.27487182617188, 87.29015445709229, 87.1390790939331, 87.26563572883606, 87.44809627532959, 87.21877765655518, 87.26306343078613, 87.1473159790039, 87.13901114463806, 87.16413950920105, 87.21837949752808, 87.31836938858032, 87.40209245681763, 87.22714877128601, 87.17054319381714, 87.09325790405273, 87.1438729763031, 87.29091191291809, 87.51560831069946, 87.24207139015198, 87.25804471969604, 87.1341462135315, 87.11798357963562, 87.12176632881165, 87.12547039985657, 87.12267327308655, 87.14386582374573, 87.17279815673828, 87.14088439941406, 87.1513249874115, 87.1910674571991, 87.1324942111969, 87.21998453140259, 87.30705428123474, 87.2617039680481, 87.28120064735413, 87.23289561271667, 87.28913998603821, 87.32120370864868, 87.2675313949585, 87.27707648277283, 87.27108788490295, 87.21269798278809, 87.24461126327515, 87.26814794540405, 87.26046824455261, 87.26512050628662, 87.26653337478638, 87.3197283744812, 87.27662301063538, 87.22796773910522, 87.26905155181885, 87.28280663490295, 87.26649880409241, 87.3533103466034, 87.3185784816742, 87.33324933052063, 87.24893045425415, 87.24702334403992, 87.27865624427795, 87.23453879356384, 87.2558913230896, 87.28013515472412, 87.26833748817444, 87.26678729057312, 87.23326277732849, 87.28539514541626, 87.27755546569824, 87.21569085121155, 87.25587797164917, 87.22942614555359, 87.22721600532532, 87.26410412788391, 87.28620934486389, 87.2489709854126, 87.2716863155365, 87.28397917747498, 87.2421875, 87.22262334823608, 87.23437023162842, 87.18933916091919, 87.23346495628357, 87.27687430381775, 87.22849440574646, 87.25720381736755, 87.230642080307, 87.23344945907593, 87.2702579498291, 87.27360582351685, 87.20975089073181, 87.29121565818787, 87.29234766960144, 87.24503064155579, 87.26893949508667, 87.290944814682, 87.29717469215393, 87.24805998802185]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr0.001-wdecay0.1-seed44.json <==
{"train_acc": [40.92, 60.168, 69.352, 75.238, 78.938, 81.602, 83.566, 85.0, 86.002, 87.458, 87.916, 88.696, 89.582, 90.226, 90.74, 91.53, 91.896, 92.226, 92.63, 93.056, 93.258, 93.564, 94.06, 94.518, 94.74, 94.706, 94.984, 95.126, 95.462, 95.58, 95.556, 95.854, 95.846, 95.916, 96.034, 96.166, 96.398, 96.284, 96.434, 96.432, 96.37, 96.584, 96.786, 96.648, 96.82, 96.782, 96.774, 96.792, 96.894, 97.01, 96.908, 96.968, 96.934, 97.022, 96.908, 96.91, 96.856, 97.066, 97.126, 97.008, 97.134, 97.042, 97.186, 97.116, 97.178, 97.2, 96.998, 97.242, 97.088, 97.248, 97.294, 97.132, 97.188, 97.134, 97.27, 97.186, 97.084, 97.406, 97.168, 97.16, 97.232, 97.434, 97.142, 97.288, 97.268, 97.206, 97.282, 97.108, 97.408, 97.294, 97.146, 97.422, 97.368, 97.254, 97.314, 97.442, 97.228, 97.386, 97.382, 97.384, 97.36, 97.372, 97.372, 97.282, 97.422, 97.368, 97.398, 97.356, 97.622, 97.37, 97.406, 97.478, 97.39, 97.292, 97.558, 97.52, 97.412, 97.488, 97.478, 97.54, 97.502, 97.642, 97.464, 97.314, 97.542, 97.54, 97.402, 97.49, 97.454, 97.344, 97.572, 97.542, 97.442, 97.534, 97.552, 97.626, 97.498, 97.594, 97.394, 97.59, 97.518, 97.526, 97.5, 97.562, 97.486, 97.596, 97.684, 97.522, 97.532, 97.64, 99.106, 99.746, 99.814, 99.874, 99.91, 99.932, 99.92, 99.926, 99.924, 99.95, 99.954, 99.916, 99.908, 99.944, 99.904, 99.908, 99.93, 99.948, 99.914, 99.948, 99.928, 99.966, 99.958, 99.934, 99.924, 99.922, 99.972, 99.934, 99.954, 99.956, 99.946, 99.926, 99.93, 99.936, 99.93, 99.954, 99.93, 99.938, 99.94, 99.974, 99.954, 99.948, 99.926, 99.94, 99.956, 99.94, 99.938, 99.93, 99.966, 99.97], "test_acc": [52.58, 64.23, 65.96, 69.19, 79.88, 76.31, 83.18, 76.94, 84.11, 85.69, 85.77, 84.61, 87.14, 86.29, 87.65, 88.24, 89.43, 88.52, 88.92, 88.33, 89.17, 90.51, 89.55, 90.13, 90.29, 88.11, 89.02, 89.24, 90.23, 91.01, 90.68, 90.14, 89.4, 89.89, 91.11, 90.07, 89.13, 90.61, 90.1, 90.59, 88.93, 89.33, 91.07, 90.71, 89.38, 91.14, 90.5, 89.63, 91.2, 90.72, 90.72, 90.65, 89.92, 90.84, 90.9, 88.12, 90.63, 90.55, 90.86, 90.65, 90.59, 89.8, 90.69, 90.52, 87.56, 91.47, 90.98, 89.74, 89.62, 92.06, 90.45, 89.1, 90.38, 89.86, 90.25, 88.81, 91.47, 90.85, 91.04, 90.68, 90.77, 90.62, 91.74, 91.0, 90.52, 90.68, 90.33, 90.84, 91.37, 89.32, 90.58, 90.67, 91.42, 91.25, 91.69, 91.29, 90.77, 90.65, 90.79, 90.21, 89.05, 91.7, 91.42, 90.02, 89.73, 90.74, 90.78, 91.75, 90.13, 91.13, 91.13, 89.27, 91.21, 89.48, 91.45, 89.81, 90.86, 92.12, 93.01, 90.98, 91.35, 90.38, 90.9, 91.9, 91.19, 90.06, 91.29, 91.01, 90.11, 89.66, 91.8, 91.85, 91.69, 91.56, 91.24, 90.97, 89.28, 91.68, 89.84, 92.46, 89.28, 91.47, 89.98, 91.55, 91.35, 91.21, 91.15, 90.59, 89.65, 90.48, 94.29, 94.57, 94.69, 94.72, 94.75, 94.53, 94.74, 94.73, 94.43, 94.67, 94.79, 94.74, 94.84, 94.76, 94.57, 94.63, 94.88, 94.77, 94.71, 94.77, 94.6, 94.91, 94.83, 94.58, 94.74, 94.84, 94.77, 94.49, 94.77, 94.69, 94.6, 94.49, 94.89, 94.82, 94.7, 94.86, 94.52, 94.18, 94.69, 94.75, 94.72, 94.59, 94.87, 94.77, 94.84, 94.56, 94.53, 94.57, 94.85, 94.95], "train_loss": [624.0797810554504, 433.04029208421707, 339.20952838659286, 276.2192901968956, 236.4150210916996, 209.13107225298882, 187.42341259121895, 170.17847794294357, 157.6089637130499, 142.05041714012623, 135.85164193809032, 126.97375932335854, 118.35708811879158, 109.45618362724781, 105.31757858395576, 96.41109876334667, 92.18109576404095, 87.16083110868931, 81.88436023890972, 78.6182709261775, 74.73967575281858, 72.51913816481829, 66.76238414645195, 61.792309299111366, 59.85470183566213, 59.583231784403324, 56.66046670079231, 54.12253122776747, 51.64090380072594, 49.45305568724871, 49.47861643508077, 46.8302525896579, 47.12151367217302, 46.11700472980738, 43.87295428663492, 42.975171841681004, 41.394904585555196, 41.88290321454406, 39.75411482527852, 39.25219762697816, 40.364857133477926, 37.75065785460174, 35.86608612537384, 37.51130222994834, 36.72076143976301, 35.96697639487684, 36.1559400614351, 35.681304103694856, 35.17302436195314, 34.20253826957196, 34.27196280006319, 34.67764570377767, 35.06496100220829, 34.15072222240269, 34.973277379758656, 34.23773015663028, 34.4141540620476, 33.402207819744945, 32.03461776487529, 33.9362801220268, 32.46823479607701, 34.608206087723374, 31.42315643467009, 32.98421943280846, 32.076340053230524, 31.38310904800892, 33.61897532641888, 31.352219817694277, 31.64525000937283, 32.69790416955948, 30.40867892280221, 31.910451520234346, 32.54765086993575, 32.69021818228066, 31.502531595528126, 31.796870375052094, 33.483737364411354, 29.410692705772817, 31.701351342722774, 32.21430515591055, 31.450761668384075, 28.948381764814258, 31.751045459881425, 30.511859480757266, 30.55768388416618, 31.61527414061129, 30.721186079084873, 32.03562965802848, 29.424545389600098, 30.546157659962773, 31.862790315411985, 29.582966586574912, 29.97519539296627, 31.085559074766934, 30.06004549190402, 29.731592886149883, 31.01367411762476, 29.160451934672892, 30.138039415702224, 29.57559465803206, 31.04966562986374, 29.861313586123288, 30.0601854166016, 30.39350252505392, 29.328961274586618, 29.656630684621632, 29.946924161165953, 29.809225377626717, 27.864253982901573, 30.03578854119405, 30.060438808053732, 29.224174773320556, 29.89163516368717, 31.220872319303453, 28.816908065229654, 28.640341371297836, 29.021879591047764, 28.955839122645557, 28.96866539027542, 27.711002337746322, 29.244335903786123, 26.720778753980994, 28.26837236713618, 29.981980696320534, 28.392115409485996, 28.00160983763635, 29.201889890246093, 28.926683528348804, 28.098887498490512, 30.170007365755737, 27.09210740402341, 27.91991068609059, 28.521930513437837, 28.11954575870186, 28.057550674304366, 27.5542328376323, 27.953020344488323, 27.561940510757267, 29.1796227931045, 27.867726390250027, 27.63494060561061, 28.008871510159224, 28.048700103536248, 28.12915968336165, 27.985097269527614, 27.814034164883196, 27.43331904616207, 28.023190981708467, 28.38943772111088, 27.338785326573998, 11.333289993694052, 4.480939810746349, 2.909199819434434, 2.1678068939363584, 1.5226218005118426, 1.3593988459469983, 1.1890381446428364, 1.0375139684183523, 1.1321805912448326, 0.9615936792688444, 0.7403477371190093, 1.0735741791577311, 1.1439617022988386, 0.773924226181407, 1.0854029230686137, 1.0664867023770057, 0.945316524050213, 0.7154406315003143, 1.0010774255260912, 0.7817317033441213, 0.9060311295470456, 0.5264136554887955, 0.632237581325171, 0.9305702633409965, 0.9448690136032383, 0.8930704261711071, 0.48518793067341903, 0.7312127410150424, 0.5467264688159048, 0.6460010279861308, 0.8124403756482934, 0.9008869817171217, 0.9297121769923251, 0.7457855827851745, 0.9366152467373468, 0.6996855026254707, 0.8833716488770733, 0.8673674887068046, 0.7128911694007911, 0.3379831680631469, 0.565517787292265, 0.5997369010538023, 0.9366599642235087, 0.6835546742649967, 0.5231920484911825, 0.7978772239594036, 0.7606527179641489, 0.8020154462246865, 0.48995008958354447, 0.37760278381938406], "test_loss": [100.65241277217865, 80.28914827108383, 79.60928273200989, 76.70694971084595, 46.734630048274994, 55.53698766231537, 38.54554305970669, 55.38947105407715, 37.42946344614029, 34.75510950386524, 33.65767693519592, 38.120469838380814, 30.19094869494438, 33.386460453271866, 29.69534333050251, 29.001614719629288, 26.366435453295708, 29.116741180419922, 27.023378133773804, 28.908975169062614, 28.181876584887505, 23.126828223466873, 26.343752592802048, 24.875871665775776, 24.585914261639118, 32.41041550040245, 28.715323463082314, 28.361291080713272, 24.769050285220146, 22.539609409868717, 25.704537861049175, 26.87493158876896, 28.817989766597748, 26.592331416904926, 24.561221700161695, 27.23260957747698, 31.03423537313938, 25.843092530965805, 28.023730978369713, 26.642840042710304, 31.9802056401968, 30.11962954699993, 27.823571406304836, 26.822874382138252, 31.62371289730072, 25.43270582705736, 27.531301274895668, 30.208158522844315, 24.93180888146162, 27.750631719827652, 27.78973038494587, 26.476934358477592, 28.80871869623661, 26.687297612428665, 25.90268512070179, 36.090342015028, 25.97981747984886, 28.08547903597355, 28.872159227728844, 26.82388497516513, 27.400294482707977, 30.71384485065937, 27.18648600578308, 29.307852387428284, 41.53095442056656, 24.587274376302958, 26.06296508014202, 30.380103528499603, 29.777826726436615, 22.872443985193968, 29.574209794402122, 32.9977817684412, 29.43090545386076, 30.675850650295615, 29.85670118033886, 32.557243436574936, 26.616214767098427, 26.961794309318066, 27.67633183300495, 28.29111410677433, 27.223009318113327, 28.359524555504322, 25.590706020593643, 26.620731592178345, 29.131279438734055, 29.906606525182724, 30.09007914364338, 27.133888632059097, 27.725851848721504, 32.60732428729534, 28.739327520132065, 27.200272656977177, 25.94095028936863, 26.651664830744267, 24.748145565390587, 25.330675177276134, 30.02358916401863, 29.819085359573364, 27.11622256040573, 28.856762900948524, 35.53721143305302, 24.76719132065773, 25.875423170626163, 29.875787794589996, 33.34976772964001, 29.067021436989307, 26.11032516695559, 24.650305032730103, 31.94013699889183, 26.34366938844323, 28.579197734594345, 33.72047130763531, 27.192528888583183, 34.18894947320223, 27.00705547630787, 32.340632766485214, 28.44566860795021, 23.495015375316143, 21.173636212944984, 26.97444600611925, 26.740568295121193, 28.603124037384987, 29.849977180361748, 25.40136629343033, 27.002503037452698, 28.658530943095684, 25.763483487069607, 28.47133956849575, 29.981082305312157, 32.75248348712921, 25.9517664834857, 24.283287182450294, 24.556367076933384, 24.544829785823822, 25.507234424352646, 28.031172528862953, 34.93340827524662, 25.0774140432477, 30.41375871002674, 23.732983648777008, 34.62022703140974, 25.862631626427174, 30.481976345181465, 24.852109014987946, 26.16865522414446, 26.998300649225712, 25.165775507688522, 27.608527272939682, 32.14302917569876, 30.764011949300766, 17.271445780992508, 17.254278933629394, 17.500181559473276, 18.12380088865757, 18.767273735255003, 19.621204666793346, 19.571398444473743, 20.492568414658308, 21.793229142203927, 21.438911240547895, 22.07396349310875, 23.293104339390993, 22.734118407592177, 24.012960724532604, 23.82869333215058, 24.832099195569754, 24.160884778015316, 24.341296661645174, 24.528224352747202, 23.493162631988525, 24.82016024366021, 23.935551593080163, 24.197021581232548, 24.126360032707453, 23.554409578442574, 24.334793485701084, 24.182717386633158, 26.410083077847958, 25.130335945636034, 25.125112740322948, 25.985175248235464, 26.907096303999424, 25.470855170860887, 26.08786452934146, 25.421201333403587, 24.9258178062737, 26.98130935104564, 28.01365215703845, 25.181158237159252, 24.817857325077057, 25.153543492779136, 26.681012582033873, 25.49316982459277, 24.8541152542457, 24.09715392626822, 25.50612163171172, 26.191534388810396, 26.19484025426209, 25.909211859107018, 24.85043242201209], "epoch_time": [46.69765758514404, 44.2350811958313, 44.35592532157898, 44.36510467529297, 44.31296133995056, 44.46668553352356, 44.32519507408142, 44.35342621803284, 44.302754163742065, 44.59463453292847, 44.36828374862671, 44.46656537055969, 44.43906307220459, 44.328096866607666, 44.399937868118286, 44.31049942970276, 44.503087520599365, 44.4265878200531, 44.44235706329346, 44.59576940536499, 44.46823716163635, 44.48849368095398, 44.43934679031372, 44.479979276657104, 44.434579372406006, 44.51306080818176, 44.513389587402344, 44.360785722732544, 44.49090838432312, 44.38880753517151, 44.46610713005066, 44.41037702560425, 44.39069080352783, 44.620769739151, 44.47347021102905, 44.49792003631592, 44.41556096076965, 44.59695529937744, 44.41410779953003, 44.44145917892456, 44.60340595245361, 44.46695804595947, 44.42008686065674, 44.49437189102173, 44.533371686935425, 44.45128536224365, 44.41191816329956, 44.45388078689575, 44.41916799545288, 44.19491720199585, 44.563151359558105, 44.411439180374146, 44.51031231880188, 44.5068473815918, 44.57272720336914, 44.41185927391052, 44.3501672744751, 44.38868546485901, 44.39770865440369, 44.25934624671936, 44.69366788864136, 44.31435418128967, 44.45835781097412, 44.40931820869446, 44.353614807128906, 44.61519694328308, 44.82544445991516, 44.60090684890747, 44.62005829811096, 44.43402171134949, 44.27434706687927, 44.75740694999695, 44.103955030441284, 44.59514760971069, 44.533180475234985, 44.52611327171326, 44.400811195373535, 44.47805166244507, 44.5515661239624, 44.24130988121033, 44.575226068496704, 44.518006324768066, 44.6326699256897, 44.46482563018799, 44.40224504470825, 44.54683780670166, 44.31385922431946, 44.232999324798584, 44.409711599349976, 44.50155520439148, 44.65883445739746, 44.482908964157104, 44.484729051589966, 44.39905023574829, 44.49126219749451, 44.206835985183716, 44.411696434020996, 44.33509683609009, 44.38694453239441, 44.61329936981201, 44.348358154296875, 44.50097942352295, 44.35479927062988, 44.38113737106323, 44.505415201187134, 44.51355481147766, 44.59547138214111, 44.52471947669983, 44.75086259841919, 44.42460536956787, 44.397934913635254, 44.43341684341431, 44.53084754943848, 44.51984763145447, 44.43457889556885, 44.51897883415222, 44.37409734725952, 44.35645818710327, 44.60166788101196, 44.38154458999634, 44.33980345726013, 44.34950566291809, 44.572893142700195, 44.47512412071228, 44.49944257736206, 44.475828886032104, 44.63800930976868, 44.53086543083191, 44.62101101875305, 44.454474687576294, 44.67133975028992, 44.34800314903259, 44.44872283935547, 44.520583629608154, 44.498443841934204, 44.35023283958435, 44.43385601043701, 44.431349754333496, 44.4063880443573, 44.313560962677, 44.41611838340759, 44.534430742263794, 44.43596434593201, 44.42945909500122, 44.5963773727417, 44.60347867012024, 44.36960530281067, 44.47107458114624, 44.57629728317261, 44.50012826919556, 44.29291534423828, 44.47064518928528, 44.56718635559082, 44.414226055145264, 44.58093619346619, 44.4878408908844, 44.47559404373169, 44.43669104576111, 44.49417591094971, 44.5541205406189, 44.508599042892456, 44.52671217918396, 44.47918438911438, 44.48285460472107, 44.45072555541992, 44.59202837944031, 44.48012089729309, 44.28161096572876, 44.61417818069458, 44.42593860626221, 44.29905652999878, 44.550973892211914, 44.541550397872925, 44.38488435745239, 44.48824119567871, 44.45250153541565, 44.55933904647827, 44.55519104003906, 44.58132481575012, 44.5883469581604, 44.64391899108887, 44.383925676345825, 44.52971363067627, 44.33924984931946, 44.39520525932312, 44.43490648269653, 44.60939598083496, 44.4693808555603, 44.27529525756836, 44.072354555130005, 44.412392139434814, 44.24127507209778, 44.2249116897583, 44.247695446014404, 44.16756629943848, 44.282217264175415, 43.95471525192261, 44.12825679779053, 44.34593439102173, 44.23261761665344]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr0.005-wdecay0.02-seed42.json <==
{"train_acc": [28.102, 48.178, 60.908, 68.714, 74.894, 79.18, 81.716, 83.876, 85.108, 86.94, 87.548, 88.496, 89.164, 90.01, 90.63, 91.186, 91.806, 91.872, 92.6, 92.898, 93.194, 93.33, 93.89, 93.96, 94.202, 94.756, 94.762, 94.872, 94.96, 95.162, 95.158, 95.394, 95.504, 95.562, 95.596, 95.772, 95.768, 96.05, 95.944, 96.138, 95.992, 96.18, 96.192, 96.432, 96.172, 96.392, 96.38, 96.378, 96.426, 96.47, 96.544, 96.432, 96.374, 96.546, 96.56, 96.652, 96.476, 96.768, 96.642, 96.916, 96.794, 96.778, 96.624, 96.82, 96.76, 96.726, 96.786, 96.808, 96.824, 96.984, 96.898, 96.72, 96.848, 96.84, 97.122, 96.872, 96.98, 96.906, 97.098, 96.942, 96.936, 97.002, 97.09, 97.032, 97.054, 97.204, 97.03, 96.982, 97.146, 97.11, 97.146, 97.166, 97.212, 97.114, 97.164, 97.08, 97.336, 97.088, 97.246, 97.006, 97.21, 97.392, 97.158, 97.154, 97.39, 97.07, 97.208, 97.212, 97.202, 97.184, 97.28, 97.248, 97.264, 97.334, 97.308, 97.124, 97.27, 97.156, 97.35, 97.284, 97.114, 97.27, 97.404, 97.446, 97.242, 97.29, 97.392, 97.306, 97.226, 97.398, 97.434, 97.306, 97.418, 97.304, 97.244, 97.528, 97.288, 97.35, 97.308, 97.176, 97.544, 97.424, 97.224, 97.212, 97.196, 97.494, 97.368, 97.516, 97.264, 97.412, 99.166, 99.632, 99.722, 99.836, 99.886, 99.87, 99.832, 99.886, 99.914, 99.916, 99.914, 99.89, 99.9, 99.886, 99.892, 99.894, 99.9, 99.946, 99.916, 99.936, 99.912, 99.93, 99.882, 99.916, 99.908, 99.94, 99.908, 99.926, 99.92, 99.934, 99.956, 99.962, 99.936, 99.938, 99.918, 99.946, 99.934, 99.936, 99.908, 99.914, 99.95, 99.948, 99.93, 99.928, 99.954, 99.966, 99.932, 99.944, 99.942, 99.918], "test_acc": [40.17, 51.49, 63.92, 67.13, 75.8, 78.28, 80.95, 80.24, 81.86, 85.53, 85.84, 85.64, 84.47, 86.26, 87.33, 88.41, 87.89, 86.94, 87.33, 87.93, 89.58, 88.9, 89.06, 87.32, 89.05, 87.72, 89.63, 87.92, 90.45, 90.55, 89.69, 89.01, 90.25, 89.12, 90.01, 89.75, 90.83, 90.65, 87.82, 89.61, 90.5, 88.41, 89.53, 88.67, 90.41, 90.16, 88.54, 90.85, 90.03, 90.61, 90.64, 90.26, 91.34, 90.05, 89.22, 89.69, 89.6, 88.88, 88.71, 90.8, 89.14, 89.1, 90.75, 89.29, 89.85, 90.08, 89.48, 90.7, 89.85, 88.74, 89.86, 89.87, 90.72, 90.68, 90.98, 91.38, 90.52, 90.77, 88.41, 89.4, 90.56, 90.35, 91.89, 91.36, 91.03, 89.45, 90.07, 90.22, 91.09, 91.35, 90.58, 90.42, 89.62, 90.12, 89.75, 90.14, 91.24, 90.8, 91.21, 91.28, 90.11, 89.49, 90.41, 90.04, 90.7, 90.7, 91.3, 91.78, 90.73, 91.0, 90.44, 90.53, 90.76, 91.25, 91.25, 90.94, 91.56, 90.46, 89.23, 91.23, 89.59, 91.17, 92.16, 89.63, 90.95, 88.74, 90.88, 89.23, 90.33, 90.32, 90.87, 90.65, 91.84, 90.51, 90.1, 91.35, 91.74, 89.93, 89.44, 90.86, 90.21, 89.53, 90.22, 90.15, 90.0, 91.31, 90.2, 90.85, 88.93, 90.41, 94.17, 94.35, 94.55, 94.58, 94.67, 94.48, 94.52, 94.52, 94.86, 94.55, 94.5, 94.58, 94.56, 94.47, 94.5, 94.64, 94.61, 94.52, 94.61, 94.36, 94.48, 94.52, 94.61, 94.46, 94.53, 94.43, 94.53, 94.25, 94.44, 94.85, 94.43, 94.63, 94.54, 94.25, 94.6, 94.46, 94.7, 94.6, 94.46, 94.35, 94.79, 94.53, 94.35, 94.43, 94.59, 94.68, 94.6, 94.49, 94.34, 94.35], "train_loss": [757.0290336608887, 554.0046728849411, 427.135006070137, 345.25641119480133, 280.5625600516796, 235.79336765408516, 205.95459842681885, 183.58584091067314, 167.5494330227375, 149.31443516910076, 140.7747786194086, 129.31699070334435, 121.13369251787663, 112.32845929265022, 105.82394868135452, 99.72503450512886, 93.67333611100912, 91.27870114892721, 82.82672918587923, 80.17872143536806, 76.24834882095456, 74.04318440705538, 68.72317593172193, 68.49956299737096, 64.80311056599021, 59.470490258187056, 59.42279952019453, 57.184961192309856, 56.565926253795624, 53.598181288689375, 54.189869590103626, 51.11579381674528, 50.14211448095739, 50.457658905535936, 49.003392877057195, 47.08954570442438, 47.329913310706615, 45.35187183506787, 45.664499059319496, 43.53366055525839, 44.53739405795932, 42.31001128256321, 42.36663771979511, 40.760279385372996, 42.624903574585915, 40.95976070314646, 40.920032976195216, 40.897377194836736, 39.71668800711632, 39.324627662077546, 38.92811100743711, 39.561578925698996, 40.269525402225554, 37.701079714111984, 38.15990437567234, 37.54203637037426, 38.86077812407166, 37.02866672165692, 37.5455832593143, 36.18642873875797, 36.791883984580636, 35.931403547525406, 37.52785644400865, 35.59304415155202, 36.92263225931674, 36.73572414368391, 36.25491710938513, 35.6010284461081, 35.44383829180151, 34.426238398998976, 34.96249095257372, 35.76427267026156, 35.22716791369021, 35.642433263361454, 32.87731402926147, 34.384430727921426, 33.782250355929136, 35.00089824665338, 33.089147933758795, 33.22647541295737, 34.261109840124846, 34.40326305385679, 32.3664778880775, 33.75714094005525, 33.807006957009435, 31.272950895130634, 33.55238954909146, 33.853303723968565, 33.52830078545958, 32.82777972379699, 32.60909965261817, 32.0577874975279, 31.369097302667797, 32.68768697837368, 32.3804275970906, 33.35757416766137, 30.664081825874746, 32.90593992359936, 31.798949751537293, 33.98481992445886, 31.712914295494556, 30.15995199047029, 32.134361857082695, 32.94809351302683, 28.855712935328484, 32.20044572465122, 31.55850287154317, 30.634215083904564, 32.039885023608804, 32.37294570636004, 30.675805180333555, 31.437119872309268, 31.207957891747355, 30.07481569238007, 30.680851647630334, 31.830982154235244, 30.29726338200271, 32.42312695086002, 30.05537179391831, 30.376278687268496, 32.57291539479047, 31.055590990930796, 29.922738478519022, 29.30022642761469, 31.17888821940869, 30.613603765144944, 30.08849505521357, 30.497426074929535, 31.414263423532248, 29.499092681333423, 29.73581542633474, 30.94226991571486, 29.1255762251094, 30.441825287416577, 31.309333364479244, 28.691103858873248, 30.554040065966547, 29.34500101208687, 29.953047320712358, 31.542801165021956, 28.950039314106107, 30.222615944221616, 31.51291905157268, 30.843382792547345, 31.76719515863806, 28.771595511585474, 29.912699965760112, 27.994000567123294, 29.938580717891455, 29.734139433130622, 10.635875486535951, 4.668521285580937, 3.5560978020657785, 2.38378964268486, 1.7028054220427293, 1.6954515239194734, 1.8243663554239902, 1.355032711971944, 1.2034875864410424, 1.1457178205964738, 1.0755623069926514, 1.3241808159182256, 1.2282954727343167, 1.2575722182082245, 1.223452669039034, 1.24878848859953, 1.1669413645431632, 0.7029468991604517, 0.92839519782774, 0.7703327233334676, 1.0053968496749803, 0.7936334983187407, 1.2053642739192583, 1.1020812516535443, 1.0281828596107516, 0.7210403353906258, 0.9523695430639236, 0.975611501648018, 1.1046040200171774, 0.7741171744939948, 0.6737863781127089, 0.5590763352540762, 0.8459009762527785, 0.7204900078800165, 0.9607850286884059, 0.792533362319773, 0.7321953383643631, 0.6984077407466884, 1.124787590777487, 1.0286132115852524, 0.7232098286990549, 0.7320858847151612, 0.8734713278745403, 0.7987368623271323, 0.6698157059872756, 0.4701729328071451, 0.8103261546725662, 0.657297078618285, 0.6083121956830837, 0.89637323089255], "test_loss": [142.77172529697418, 107.92592549324036, 81.89408564567566, 75.7040582895279, 55.30437508225441, 51.81423854827881, 43.95279571413994, 47.665423929691315, 39.972290366888046, 34.19617508351803, 34.43599048256874, 33.50099524855614, 36.88744857907295, 33.265022337436676, 30.505607947707176, 27.582082360982895, 31.01347517967224, 33.03262843564153, 32.16722723841667, 33.10336387902498, 25.638333708047867, 28.84822554886341, 28.16591201722622, 32.83768108487129, 28.8918676674366, 33.08539982140064, 27.202690079808235, 32.02827785909176, 26.282332003116608, 25.206859722733498, 27.25062906742096, 30.282541692256927, 26.395749792456627, 32.017649471759796, 26.498169720172882, 29.941083252429962, 26.038537919521332, 25.12651628255844, 36.51859351992607, 29.445376060903072, 26.80473510734737, 32.83072833716869, 31.380341053009033, 34.59515446424484, 26.174154311418533, 29.395785063505173, 34.17383600771427, 25.923313096165657, 27.453817900270224, 28.340685829520226, 28.351363942027092, 28.51588276028633, 24.80524606257677, 27.988966397941113, 32.121267944574356, 30.438044607639313, 32.32605829834938, 35.017466604709625, 37.11246940493584, 27.509608276188374, 33.07379533350468, 32.43083720654249, 25.3668143004179, 31.324936538934708, 30.771012097597122, 29.16412603855133, 31.98526555299759, 29.114692240953445, 31.99209062755108, 36.156917586922646, 29.01395945250988, 31.83240543305874, 26.571976512670517, 27.277041271328926, 26.28735761344433, 24.989856153726578, 29.591335520148277, 25.23420336842537, 38.55005256831646, 34.6822324693203, 29.05071961134672, 29.73541696369648, 23.476001150906086, 26.329380594193935, 25.727682754397392, 31.72501416504383, 32.682546466588974, 27.14076951891184, 26.842784717679024, 25.480563290417194, 28.9013674557209, 29.155821472406387, 33.68885990977287, 30.10882268846035, 30.9531866684556, 28.56843528151512, 27.675086960196495, 27.874749019742012, 26.284449204802513, 26.630345687270164, 29.945136681199074, 34.79619374126196, 27.89882381260395, 28.895208209753036, 28.799486950039864, 26.749356254935265, 26.882316067814827, 24.208188988268375, 27.902283862233162, 26.983479619026184, 29.898173451423645, 28.073810406029224, 27.990458771586418, 25.940414652228355, 26.09834562987089, 28.002760007977486, 25.24811089783907, 27.0520848184824, 34.51048902235925, 27.057247020304203, 30.971484519541264, 26.592553213238716, 23.14751885831356, 30.066545322537422, 28.749592170119286, 34.09987322986126, 28.856916397809982, 35.5956474840641, 29.033476270735264, 29.1355572193861, 27.60889732837677, 29.90797959268093, 25.742302253842354, 29.221529819071293, 27.65319310873747, 26.24249529838562, 24.865184493362904, 32.20572528988123, 31.32159787416458, 26.87640730291605, 32.606009781360626, 33.086608074605465, 28.430989183485508, 30.055930584669113, 33.31205265969038, 25.986023128032684, 28.378851532936096, 28.210750721395016, 38.0491327047348, 29.83596970140934, 18.549302104860544, 18.880272306501865, 19.449715238064528, 20.042605623602867, 20.83595054782927, 22.323328901082277, 22.260824060067534, 22.915119867771864, 22.75042801350355, 23.690098682418466, 24.463736025616527, 25.13756693713367, 25.53771609067917, 25.34532654285431, 26.2951128333807, 25.58867558091879, 25.736401084810495, 27.038064792752266, 26.528956608846784, 27.46171274408698, 26.802504383027554, 27.439212657511234, 25.753015719354153, 26.345099449157715, 26.66455228626728, 27.242428667843342, 26.730555199086666, 28.654503248631954, 27.285724449902773, 26.772793374955654, 27.052465721964836, 26.669018618762493, 27.654107987880707, 28.406278986483812, 27.13542591780424, 28.038520485162735, 27.954114634543657, 28.784615948796272, 28.665346942842007, 27.389288425445557, 26.600597724318504, 27.84715959429741, 28.847094632685184, 26.918502755463123, 27.370970737189054, 26.78490513563156, 28.778291050344706, 28.294677779078484, 29.342940524220467, 28.845157202333212], "epoch_time": [89.08009743690491, 87.09584617614746, 87.1570336818695, 87.09894609451294, 87.10057544708252, 87.12076425552368, 87.16224527359009, 87.15400052070618, 87.1553463935852, 87.09456777572632, 87.1161277294159, 87.1010353565216, 87.13055801391602, 87.15284180641174, 87.11734509468079, 87.14210057258606, 87.14533162117004, 87.13046789169312, 87.15171074867249, 87.13069152832031, 87.18424868583679, 87.03814625740051, 87.09441089630127, 87.05637311935425, 87.09945011138916, 87.07639336585999, 87.05758476257324, 87.17218255996704, 87.14970231056213, 87.14369249343872, 87.16318392753601, 87.18408918380737, 87.14296913146973, 87.14540195465088, 87.16912126541138, 87.1649866104126, 87.17390561103821, 87.18426871299744, 87.12699842453003, 87.18362045288086, 87.12789130210876, 87.1307635307312, 87.17637729644775, 87.15338444709778, 87.15081262588501, 87.17066311836243, 87.1311764717102, 87.1481511592865, 87.0895037651062, 87.19906044006348, 87.18132090568542, 87.17276573181152, 87.15658640861511, 87.21378827095032, 87.20918226242065, 87.15623140335083, 87.15811038017273, 87.19087028503418, 87.16324925422668, 87.18023753166199, 87.18390130996704, 87.13101959228516, 87.19946694374084, 87.2137200832367, 87.16682624816895, 87.16171169281006, 87.18457865715027, 87.21495270729065, 87.14494609832764, 87.23937201499939, 87.17341494560242, 87.18270564079285, 87.20671963691711, 87.20960927009583, 87.1919150352478, 87.19958972930908, 87.10605478286743, 87.16934466362, 87.17425537109375, 87.12853121757507, 87.16265225410461, 87.14956426620483, 87.2318229675293, 87.14394807815552, 87.16096377372742, 87.18619894981384, 87.20787024497986, 87.17654609680176, 87.16207981109619, 87.20512104034424, 87.17248582839966, 87.19100642204285, 87.15198850631714, 87.22402667999268, 87.18230605125427, 87.15594720840454, 87.13020133972168, 87.19284558296204, 87.14912867546082, 87.16754341125488, 87.19444012641907, 87.15276622772217, 87.15356826782227, 87.21030330657959, 87.18534517288208, 87.20683169364929, 87.17552876472473, 87.18645930290222, 87.19455909729004, 87.11860799789429, 87.1990098953247, 87.14673376083374, 87.13777208328247, 87.14589738845825, 87.23823761940002, 87.1973831653595, 87.1760311126709, 87.16460418701172, 87.16433930397034, 87.20098900794983, 87.17946982383728, 87.19054508209229, 87.15565729141235, 87.14870285987854, 87.17322373390198, 87.20127439498901, 87.19419622421265, 87.18700790405273, 87.19504570960999, 87.16364812850952, 87.20844984054565, 87.16143655776978, 87.15137696266174, 87.1923348903656, 87.15980076789856, 87.19508194923401, 87.138751745224, 87.10545825958252, 87.20650148391724, 87.17643690109253, 87.14917469024658, 87.1937849521637, 87.1739935874939, 87.18715333938599, 87.19174933433533, 87.1864333152771, 87.19459986686707, 87.19895720481873, 87.24085569381714, 87.1467616558075, 87.2290849685669, 87.20823121070862, 87.22788667678833, 87.23141980171204, 87.17391180992126, 87.16763353347778, 87.21070170402527, 87.20928311347961, 87.14680314064026, 87.15732455253601, 87.21416974067688, 87.15108609199524, 87.19640636444092, 87.20743680000305, 87.21620392799377, 87.1988615989685, 87.19884705543518, 87.18639183044434, 87.25587344169617, 87.17519521713257, 87.16689920425415, 87.22655034065247, 87.1551764011383, 87.21801352500916, 87.20182919502258, 87.20251083374023, 87.1612503528595, 87.14917492866516, 87.18193745613098, 87.19402241706848, 87.19844388961792, 87.24733662605286, 87.2628161907196, 87.24003553390503, 87.19560480117798, 87.16903066635132, 87.21090698242188, 87.19849348068237, 87.1962456703186, 87.26752066612244, 87.1554217338562, 87.26060605049133, 87.23863625526428, 87.15039086341858, 87.251220703125, 87.22011756896973, 87.20677733421326, 87.16451835632324, 87.16388010978699, 87.17209911346436]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr0.005-wdecay0.02-seed43.json <==
{"train_acc": [30.006, 46.578, 59.898, 68.098, 74.062, 78.582, 81.648, 83.348, 85.276, 86.326, 87.516, 88.366, 88.936, 89.946, 90.194, 91.202, 91.648, 91.99, 92.31, 92.428, 93.058, 93.34, 93.74, 93.864, 94.13, 94.278, 94.588, 94.736, 95.08, 95.094, 95.38, 95.276, 95.398, 95.528, 95.66, 95.706, 95.76, 95.92, 96.114, 96.072, 96.208, 96.24, 96.226, 96.266, 96.514, 96.158, 96.372, 96.458, 96.498, 96.502, 96.686, 96.442, 96.516, 96.652, 96.654, 96.65, 96.676, 96.74, 96.576, 96.552, 96.826, 96.796, 96.596, 96.85, 97.076, 96.794, 96.936, 96.808, 96.814, 96.628, 97.102, 96.86, 96.97, 96.916, 96.984, 96.848, 97.244, 97.044, 97.028, 96.958, 96.96, 96.898, 97.166, 96.992, 96.994, 97.068, 97.176, 97.26, 96.978, 97.08, 97.142, 97.134, 97.034, 97.332, 97.304, 97.17, 97.304, 97.272, 97.194, 97.208, 97.116, 97.296, 97.22, 97.142, 97.262, 97.336, 97.188, 97.386, 97.146, 97.388, 97.136, 97.39, 97.216, 97.456, 97.268, 97.276, 97.328, 97.306, 97.296, 97.208, 97.248, 97.208, 97.258, 97.452, 97.258, 97.404, 97.308, 97.384, 97.382, 97.286, 97.454, 97.472, 97.292, 97.318, 97.344, 97.49, 97.382, 97.348, 97.344, 97.5, 97.396, 97.368, 97.24, 97.404, 97.464, 97.482, 97.556, 97.15, 97.552, 97.262, 99.014, 99.66, 99.758, 99.816, 99.878, 99.858, 99.892, 99.88, 99.888, 99.914, 99.9, 99.908, 99.914, 99.91, 99.912, 99.892, 99.924, 99.938, 99.912, 99.932, 99.928, 99.918, 99.922, 99.926, 99.944, 99.93, 99.946, 99.914, 99.944, 99.938, 99.9, 99.92, 99.938, 99.94, 99.92, 99.964, 99.938, 99.916, 99.932, 99.968, 99.938, 99.958, 99.922, 99.952, 99.906, 99.954, 99.938, 99.958, 99.94, 99.924], "test_acc": [34.71, 50.37, 62.37, 72.19, 73.48, 79.21, 77.98, 82.61, 82.94, 84.9, 86.02, 85.26, 85.88, 88.43, 86.55, 87.61, 88.09, 87.88, 88.2, 88.7, 89.16, 88.79, 88.3, 88.68, 89.59, 90.26, 89.61, 89.56, 90.19, 89.14, 90.24, 88.94, 90.27, 87.82, 90.43, 89.19, 90.24, 90.14, 89.24, 88.47, 90.69, 87.78, 90.25, 90.95, 89.34, 90.82, 90.04, 90.48, 89.14, 89.25, 90.03, 88.3, 90.13, 90.32, 90.64, 89.61, 89.93, 90.99, 89.48, 87.26, 89.84, 90.83, 91.01, 90.72, 88.71, 91.9, 89.23, 89.64, 88.75, 89.44, 90.9, 90.55, 89.7, 90.7, 90.8, 89.21, 90.49, 90.36, 90.37, 90.55, 88.97, 91.18, 90.87, 90.01, 89.3, 91.31, 89.97, 90.03, 89.28, 90.3, 89.74, 90.74, 90.0, 89.45, 90.87, 90.55, 90.69, 90.45, 90.37, 87.91, 91.82, 91.35, 91.57, 91.14, 89.74, 89.56, 91.56, 90.0, 90.33, 88.37, 90.27, 91.86, 88.31, 89.0, 90.55, 90.65, 90.38, 90.72, 91.19, 91.11, 90.48, 90.72, 90.98, 91.55, 91.68, 90.91, 89.99, 91.22, 91.01, 90.66, 89.35, 90.26, 91.23, 88.99, 91.09, 90.15, 91.82, 91.39, 91.26, 91.53, 89.66, 89.99, 91.54, 91.91, 89.23, 90.93, 91.14, 90.71, 90.56, 90.35, 93.87, 93.98, 94.26, 94.19, 94.36, 94.4, 94.48, 94.41, 94.28, 94.47, 94.45, 94.42, 94.46, 94.34, 94.2, 94.41, 94.26, 94.38, 94.26, 94.38, 94.39, 94.29, 94.48, 94.62, 94.48, 94.59, 94.22, 94.06, 94.23, 94.24, 94.27, 94.39, 94.36, 94.41, 94.32, 94.54, 94.1, 94.27, 94.45, 94.43, 94.33, 94.2, 94.32, 94.61, 94.52, 94.61, 94.68, 94.43, 94.29, 94.35], "train_loss": [744.6109508275986, 565.6009910106659, 436.7120544910431, 352.8761822581291, 289.87707337737083, 240.78459852933884, 207.6037282347679, 188.38189324736595, 167.47507220506668, 154.5950274169445, 141.04723815619946, 131.99301256239414, 122.98134753108025, 113.02376524358988, 109.96567597985268, 99.71865644305944, 94.11476561427116, 89.54971805214882, 86.21608477830887, 84.93611752986908, 77.86951330304146, 74.63579562678933, 69.34445777907968, 68.48653452843428, 65.36181053891778, 63.315734785050154, 60.91716028377414, 58.56062505021691, 56.20046090707183, 55.004219990223646, 51.93193758279085, 52.14589994773269, 50.74691961146891, 50.71292234770954, 48.721555303782225, 47.862169835716486, 47.07821882888675, 45.17140565812588, 43.54892614111304, 44.86816551908851, 42.63604634068906, 42.2249119002372, 42.03048331104219, 41.48290340974927, 39.874972354620695, 42.71211654692888, 40.78546272404492, 39.39700561016798, 38.567477479577065, 39.16455123759806, 37.576822286471725, 39.378605568781495, 39.23541652970016, 38.29566674493253, 37.599140980280936, 38.14942221343517, 37.14144179131836, 36.34888874832541, 37.42857963219285, 37.74965177476406, 35.5955892233178, 36.225249810144305, 37.77318230085075, 35.85874260403216, 34.15155372954905, 36.876935626380146, 35.02980414731428, 35.276511836797, 36.01101274508983, 37.424264557659626, 33.18398609152064, 35.02824197243899, 34.058663193136454, 34.968675076030195, 34.10106337070465, 36.15712175518274, 31.508719991892576, 33.44665277376771, 33.252963008359075, 34.469954108353704, 34.624924305826426, 35.33637152053416, 31.95501174684614, 33.71526570804417, 33.362763188779354, 32.558015489950776, 31.61151624051854, 30.755882997065783, 34.49006542749703, 33.238353558816016, 31.506750805303454, 31.91772439982742, 32.88340553455055, 31.58739729784429, 31.22052577883005, 32.367266019806266, 31.282766387797892, 31.677894729189575, 31.55370046198368, 31.811864718794823, 32.307129353284836, 30.887702996842563, 31.060057347640395, 32.04151878412813, 31.303899043239653, 31.361029983963817, 31.419346433132887, 29.83241478446871, 31.902499915100634, 29.772212056443095, 32.495563857257366, 30.49466734752059, 31.523402211256325, 30.42324849870056, 30.63438956439495, 31.042771617881954, 30.20027047675103, 30.13706497522071, 30.979604952968657, 31.72454223316163, 30.64548067934811, 30.810566532425582, 30.896547216922045, 28.984733088873327, 30.609182632528245, 30.588896796107292, 30.42768479231745, 30.29913664702326, 29.506819263100624, 31.16337306983769, 29.154082371853292, 28.72472198214382, 29.755840103141963, 30.375402726233006, 30.596792817115784, 28.859892633743584, 29.85488970577717, 30.502324235625565, 30.208884705789387, 28.918126204051077, 29.776990396901965, 29.604158585891128, 31.20731260254979, 29.31599366851151, 29.860977429896593, 28.95310201868415, 28.451836991123855, 31.440947514027357, 28.77331521268934, 32.16536201816052, 11.452731790719554, 4.511649529158603, 3.269813712016912, 2.366435002622893, 1.9853621420334093, 1.8021011023083702, 1.450114835621207, 1.4754127233209147, 1.3901030622873805, 1.0232366554519103, 1.30866389448056, 1.1965968348704337, 1.0997472187264066, 1.2341993924565031, 1.2105017845751718, 1.4414294307371165, 0.8635876381249545, 0.8629438605112227, 0.8947608698467775, 0.8766129495597852, 0.8407285342982505, 1.0089998333351105, 0.8221484367677476, 0.8740183265017549, 0.7380781197502984, 0.8408294614828264, 0.6029835580732197, 1.0648267430760825, 0.781695665567895, 0.7314982998050255, 1.092876682527276, 0.9786389572882399, 0.6571454080885815, 0.7949311445308922, 0.7809618472488182, 0.5106023181315322, 0.7599392378583616, 1.0214960852536024, 0.9318843076080157, 0.4543653152031766, 0.7268483756047317, 0.5497143893176144, 0.9984746116342649, 0.8290716076407989, 1.100354483121464, 0.617815240004802, 0.581772412436294, 0.5525925482430694, 0.758701437646323, 0.9074844475153441], "test_loss": [159.40269672870636, 112.6949942111969, 87.81745260953903, 63.15273874998093, 61.753610372543335, 48.2345432639122, 52.86946564912796, 40.218743562698364, 39.82143971323967, 35.45399460196495, 32.80161529779434, 35.99171423912048, 34.409061163663864, 28.042683094739914, 30.620939627289772, 28.825285777449608, 28.897315725684166, 29.606570437550545, 29.59128239750862, 28.903312250971794, 27.171313375234604, 28.28432622551918, 29.080548152327538, 30.420197173953056, 27.574067793786526, 25.114141017198563, 25.93236069381237, 26.963982194662094, 26.523731544613838, 30.71142938733101, 28.713249623775482, 30.864481449127197, 25.127198934555054, 35.04757271707058, 25.232814639806747, 29.99994918704033, 27.32962467521429, 27.8242864087224, 30.982746109366417, 33.983141496777534, 25.78468780219555, 35.65428429841995, 26.71019933372736, 24.249751023948193, 30.69531598687172, 26.085789903998375, 28.68415918946266, 27.499984815716743, 32.924337431788445, 34.23075944930315, 30.626851499080658, 35.87929578125477, 27.711401864886284, 28.50013817846775, 27.320283509790897, 29.741331696510315, 29.02378821372986, 26.862196303904057, 33.299558736383915, 38.651875376701355, 29.913748629391193, 26.502553451806307, 25.108498010784388, 28.10040383040905, 33.855818539857864, 23.95198056846857, 34.576645612716675, 30.39226993918419, 34.43453757464886, 28.258507162332535, 27.072116196155548, 28.902258940041065, 30.529433950781822, 26.683560892939568, 26.661576360464096, 31.714396238327026, 28.173598311841488, 27.68287230283022, 31.4732154160738, 26.820746153593063, 32.51415100693703, 26.743258878588676, 26.368750855326653, 30.990416660904884, 32.7343393266201, 25.550436578691006, 30.77510730922222, 29.501223176717758, 33.59789119660854, 30.238138288259506, 32.200098380446434, 26.514346107840538, 29.32401955127716, 31.359265059232712, 28.17561601474881, 27.275375669822097, 27.714085295796394, 29.3120359480381, 29.165338099002838, 38.65943206846714, 24.5929596722126, 27.2419291138649, 25.730799488723278, 25.546812035143375, 31.30314826965332, 32.87364849448204, 25.44726563245058, 33.52849782258272, 30.90794661641121, 36.425335079431534, 29.645212098956108, 24.81282189488411, 33.25676994025707, 33.86679910123348, 27.105822205543518, 26.740336544811726, 27.691371887922287, 27.15491731464863, 27.418381169438362, 26.62279514223337, 30.008023262023926, 27.818261723965406, 26.299185812473297, 26.754074916243553, 24.23193922638893, 28.770724952220917, 31.741250067949295, 26.955847457051277, 29.256856217980385, 29.643816024065018, 31.235895410180092, 31.156974852085114, 28.350974962115288, 33.85012109577656, 26.67088771611452, 31.57832306623459, 23.338053718209267, 25.298408314585686, 26.631967291235924, 26.084712237119675, 31.771439407020807, 32.22747099399567, 26.490770630538464, 24.662149488925934, 35.439073488116264, 26.81913797557354, 28.59792959690094, 27.954747915267944, 30.6019125059247, 30.42226129770279, 19.082836475223303, 19.70310966297984, 20.11425245553255, 20.83848261833191, 21.617995470762253, 21.77632026746869, 22.5502586401999, 22.749557983130217, 23.575761385262012, 24.23416748829186, 24.619339421391487, 23.437883757054806, 24.108153086155653, 24.80379019677639, 26.474549993872643, 24.533276898786426, 25.241103872656822, 25.72838228289038, 25.519873959943652, 26.60128151020035, 25.98793773725629, 27.10717542655766, 26.650015987455845, 26.154474809765816, 26.36142075806856, 26.297542084008455, 27.799827571958303, 28.727918218821287, 28.29490327090025, 28.14722908474505, 27.969010837376118, 27.297966428101063, 26.877778980880976, 28.177347868680954, 27.944454960525036, 27.350345958024263, 29.215298069640994, 29.624462774023414, 27.51501066982746, 28.257104609161615, 29.234996996819973, 29.122435875236988, 30.151474580168724, 27.045101635158062, 27.127578360959888, 27.96210964024067, 28.832421854138374, 29.030001756269485, 29.541873827576637, 29.885886520147324], "epoch_time": [89.29343295097351, 87.33105516433716, 87.26390218734741, 87.27340197563171, 87.31940269470215, 87.29592943191528, 87.3429708480835, 87.31155800819397, 87.3212263584137, 87.29359173774719, 87.29204297065735, 87.3332736492157, 87.35687041282654, 87.32148051261902, 87.32915353775024, 87.3334219455719, 87.33166432380676, 87.33046174049377, 87.46228504180908, 87.36900043487549, 87.34057712554932, 87.34136867523193, 87.38770413398743, 87.34242296218872, 87.36754584312439, 87.37211084365845, 87.35980129241943, 87.36302900314331, 87.39256644248962, 87.40731883049011, 87.37446403503418, 87.42498064041138, 87.38454055786133, 87.36435317993164, 87.36853289604187, 87.43712258338928, 87.38351678848267, 87.44856286048889, 87.37440776824951, 87.49470162391663, 87.40025091171265, 87.40314507484436, 87.44365310668945, 87.41973352432251, 87.38227152824402, 87.43798065185547, 87.40193486213684, 87.38736462593079, 87.3941581249237, 87.35959959030151, 87.39624762535095, 87.38939189910889, 87.37769985198975, 87.3906078338623, 87.37978458404541, 87.42680168151855, 87.45274233818054, 87.40322613716125, 87.34479475021362, 87.4034070968628, 87.39274168014526, 87.43719935417175, 87.43287324905396, 87.47546052932739, 87.40257811546326, 87.401784658432, 87.38893246650696, 87.4482991695404, 87.45946383476257, 87.38543772697449, 87.45093011856079, 87.41246271133423, 87.42298579216003, 87.45933747291565, 87.40482115745544, 87.47785186767578, 87.44079995155334, 87.45141530036926, 87.40767168998718, 87.47397065162659, 87.34949445724487, 87.46612691879272, 87.40590739250183, 87.40327501296997, 87.39125990867615, 87.3858904838562, 87.42140746116638, 87.41632151603699, 87.45169758796692, 87.40389895439148, 87.37191724777222, 87.40207815170288, 87.43425393104553, 87.37102174758911, 87.44091820716858, 87.40059781074524, 87.45753836631775, 87.4160840511322, 87.42986702919006, 87.39491772651672, 87.42778968811035, 87.39067053794861, 87.36120700836182, 87.42800188064575, 87.40217733383179, 87.43310642242432, 87.43925189971924, 87.33668828010559, 87.42287611961365, 87.42951560020447, 87.41751217842102, 87.432293176651, 87.41098761558533, 87.40531969070435, 87.4077455997467, 87.38660979270935, 87.3752851486206, 87.39319801330566, 87.39454936981201, 87.47725987434387, 87.41679263114929, 87.42247986793518, 87.40049409866333, 87.46871852874756, 87.42068982124329, 87.3875367641449, 87.36985683441162, 87.46708536148071, 87.41499996185303, 87.40882921218872, 87.39505290985107, 87.40816497802734, 87.53079533576965, 87.4138035774231, 87.42725825309753, 87.36750221252441, 87.49331665039062, 87.48426270484924, 87.44605779647827, 87.48195815086365, 87.52300882339478, 87.34145021438599, 87.49772882461548, 87.42203783988953, 87.41863656044006, 87.45065760612488, 87.40339636802673, 87.47394561767578, 87.40619564056396, 87.46198749542236, 87.469233751297, 87.41402292251587, 87.43272423744202, 87.42030334472656, 87.45218348503113, 87.4453821182251, 87.40393829345703, 87.40863084793091, 87.42313575744629, 87.33679986000061, 87.14892363548279, 87.18314719200134, 87.1479914188385, 87.30351614952087, 87.19345116615295, 87.39368844032288, 87.50797724723816, 87.42709398269653, 87.41291213035583, 87.45826721191406, 87.50149130821228, 87.42568111419678, 87.43309164047241, 87.41636347770691, 87.44801712036133, 87.42366933822632, 87.43134355545044, 87.40988397598267, 87.45352101325989, 87.45102095603943, 87.4389877319336, 87.41922402381897, 87.4299726486206, 87.43483209609985, 87.47857546806335, 87.43215656280518, 87.42859411239624, 87.40163803100586, 87.39248728752136, 87.47548341751099, 87.42006421089172, 87.48927903175354, 87.43833208084106, 87.46034002304077, 87.38909196853638, 87.40598392486572, 87.42302203178406, 87.40901684761047, 87.42855930328369, 87.41236186027527]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr0.005-wdecay0.02-seed44.json <==
{"train_acc": [29.46, 44.554, 55.31, 65.004, 70.984, 75.438, 79.092, 81.892, 83.92, 85.51, 86.486, 87.514, 88.238, 89.578, 90.092, 90.582, 91.258, 91.458, 92.014, 92.39, 92.88, 93.034, 93.39, 93.82, 94.026, 94.098, 94.18, 94.478, 94.676, 94.978, 95.164, 95.224, 95.378, 95.378, 95.38, 95.408, 95.804, 95.552, 95.862, 95.866, 95.904, 95.95, 96.148, 95.988, 96.124, 96.116, 96.266, 96.31, 96.452, 96.228, 96.276, 96.572, 96.41, 96.552, 96.406, 96.586, 96.56, 96.654, 96.504, 96.606, 96.868, 96.564, 96.608, 96.788, 96.664, 96.914, 96.8, 96.66, 96.76, 96.69, 96.992, 96.86, 96.794, 96.79, 96.858, 97.076, 96.898, 96.95, 97.046, 96.934, 96.742, 97.072, 97.036, 96.994, 97.024, 97.036, 96.998, 97.09, 97.016, 97.02, 97.014, 97.27, 97.036, 97.028, 97.026, 97.242, 97.054, 97.266, 97.196, 97.088, 97.016, 97.178, 97.156, 97.148, 97.342, 97.062, 97.146, 97.072, 97.24, 97.128, 97.058, 97.072, 97.348, 97.276, 97.208, 97.25, 97.112, 97.196, 97.246, 97.176, 97.26, 97.22, 97.322, 97.322, 97.242, 97.298, 97.256, 97.342, 97.16, 97.242, 97.32, 97.38, 97.212, 97.22, 97.364, 97.232, 97.302, 97.364, 97.294, 97.234, 97.284, 97.232, 97.266, 97.29, 97.338, 97.338, 97.336, 97.458, 97.176, 97.258, 99.086, 99.638, 99.778, 99.794, 99.858, 99.864, 99.87, 99.894, 99.896, 99.894, 99.918, 99.912, 99.908, 99.904, 99.93, 99.918, 99.908, 99.918, 99.916, 99.928, 99.89, 99.91, 99.906, 99.922, 99.924, 99.936, 99.94, 99.956, 99.924, 99.924, 99.95, 99.942, 99.92, 99.928, 99.94, 99.926, 99.924, 99.926, 99.942, 99.926, 99.964, 99.946, 99.954, 99.936, 99.962, 99.954, 99.912, 99.902, 99.894, 99.942], "test_acc": [36.96, 48.99, 62.55, 61.86, 72.64, 71.21, 78.49, 79.61, 78.95, 82.6, 84.98, 84.93, 86.43, 83.11, 86.23, 85.92, 87.75, 88.99, 86.61, 85.75, 89.04, 88.09, 89.01, 89.87, 89.15, 88.13, 90.24, 88.96, 90.22, 89.1, 88.02, 89.7, 88.02, 89.98, 88.67, 89.48, 89.31, 90.39, 90.2, 90.04, 90.0, 90.35, 89.44, 88.96, 88.4, 90.05, 90.11, 91.21, 90.38, 88.77, 90.92, 88.61, 90.37, 88.99, 90.26, 90.66, 90.36, 88.86, 88.32, 88.49, 90.53, 90.05, 87.91, 90.01, 91.54, 89.26, 89.16, 90.11, 91.0, 90.48, 89.77, 88.64, 89.27, 90.49, 90.43, 87.39, 91.51, 90.42, 91.03, 91.27, 89.99, 91.37, 90.91, 90.66, 90.96, 90.0, 90.48, 90.91, 90.13, 91.02, 90.68, 90.44, 90.35, 90.06, 90.85, 91.7, 92.03, 91.37, 90.55, 89.78, 90.1, 90.54, 91.29, 89.86, 88.66, 88.0, 89.69, 91.56, 90.84, 89.92, 91.16, 90.73, 91.12, 91.29, 91.1, 89.76, 89.72, 90.85, 91.35, 90.89, 90.44, 90.25, 90.63, 91.02, 90.42, 91.11, 91.62, 90.62, 90.56, 88.63, 90.82, 90.17, 89.92, 89.41, 89.69, 91.37, 90.89, 90.75, 90.57, 90.26, 90.41, 91.94, 90.86, 89.25, 90.24, 90.63, 90.96, 91.27, 91.42, 91.57, 94.4, 94.5, 94.65, 94.69, 94.31, 94.63, 94.64, 94.63, 94.52, 94.5, 94.72, 94.63, 94.52, 94.52, 94.68, 94.54, 94.33, 94.54, 94.49, 94.47, 94.09, 94.57, 94.5, 94.44, 94.43, 94.76, 94.41, 94.35, 94.39, 94.67, 94.59, 94.48, 94.51, 94.24, 94.51, 94.47, 94.22, 94.64, 94.44, 94.38, 94.43, 94.49, 94.59, 94.35, 94.7, 94.21, 94.32, 94.41, 94.42, 94.57], "train_loss": [746.3500057458878, 585.066549539566, 481.30982929468155, 385.0825963616371, 319.8905458152294, 272.98983576893806, 232.36646127700806, 204.2137967646122, 180.72988122701645, 164.57919293642044, 151.93287149071693, 140.69456885755062, 130.25289392471313, 117.69712223112583, 112.11834049224854, 105.7735466659069, 99.23748882114887, 95.52230609953403, 89.57996050268412, 85.32371743023396, 81.03478756174445, 75.95976473391056, 74.13940257951617, 68.9575847685337, 67.59254071488976, 65.38456062972546, 64.35929203778505, 60.8747157715261, 58.95616824552417, 56.6944246776402, 54.32502734288573, 53.558732103556395, 52.222884107381105, 52.58079004660249, 51.19805632159114, 50.64145942777395, 46.22886704839766, 49.14116791263223, 46.604878621175885, 45.53749880939722, 45.228425443172455, 45.30983358249068, 43.02835937961936, 44.355345798656344, 42.70389131642878, 43.36227394081652, 41.860598197206855, 40.906266095116735, 40.32647287286818, 41.28267119266093, 41.36018969118595, 38.313293378800154, 40.67187914438546, 38.932381039485335, 39.982806637883186, 38.51161537878215, 37.888189570978284, 37.818255136720836, 38.446384605020285, 38.37179919052869, 35.46970616094768, 38.45818685553968, 37.614984184503555, 35.88590155728161, 37.4313231986016, 34.98527774401009, 35.8374278973788, 36.748179136775434, 35.213326022960246, 37.31979842763394, 32.98667477443814, 35.41472862102091, 35.39684528298676, 34.911208130419254, 36.32862498238683, 33.54628560785204, 35.54431584663689, 34.72635100968182, 33.82747425977141, 35.110637289471924, 36.18653902038932, 33.80491949990392, 33.33654107153416, 33.75885246321559, 33.86384400725365, 33.73116273526102, 33.85584346204996, 32.9563754433766, 33.85605713073164, 33.371308595873415, 34.1197903752327, 31.67424968071282, 33.06816079188138, 32.92487251572311, 34.02074450533837, 31.84758561849594, 33.48903296422213, 31.193046299740672, 32.33141028229147, 32.435495253652334, 32.97198991011828, 32.53828477486968, 32.349345840513706, 32.48039067350328, 30.698404800146818, 34.217184683308005, 32.75498428102583, 32.53028020262718, 31.126285335049033, 31.754561884328723, 32.54504910670221, 32.51225179620087, 30.95997037552297, 31.180913883261383, 31.221185422502458, 31.037491396069527, 32.49992359150201, 31.205821114592254, 31.08344233967364, 31.777601655572653, 31.165199623443186, 32.67116784770042, 30.376243232749403, 30.790353605523705, 31.457832290790975, 30.780909525230527, 30.51024418696761, 30.35953635815531, 31.696695785969496, 31.248928602784872, 30.844744093716145, 30.12167170830071, 32.39783814921975, 31.687835989519954, 30.170861238613725, 31.754974065348506, 30.57030495069921, 30.056438656523824, 30.69478788226843, 30.54999396018684, 31.243781339377165, 30.653163647279143, 30.858034619130194, 30.51873521786183, 29.919443052262068, 29.934507054276764, 30.353226071223617, 29.852512602694333, 31.875873145647347, 30.11729758605361, 11.345000306610018, 5.013647670275532, 3.3077344850753434, 2.7789072919113096, 2.0409648584682145, 1.837503546179505, 1.6448249526802101, 1.5462647253953037, 1.302867293383315, 1.5000281639040622, 1.0354911531139805, 1.1727989070059266, 1.0643174502438342, 1.215638875226432, 1.0120373865556758, 1.1096454018043005, 1.3023945033783093, 0.9836574733762973, 1.011174973407833, 0.9698266644609248, 1.2781295902314014, 1.1425889204729174, 1.097235936727884, 0.9639514149484967, 0.8963036748646118, 0.7237551295120284, 0.7609376116874955, 0.6278215051579537, 0.8732619459324269, 0.9910712488426725, 0.5272792011210186, 0.7545043003347018, 0.9124521666208238, 0.8719972468998094, 0.6919237252513994, 0.7689010947779025, 1.110823006724786, 0.9323928482263, 0.7265659008589864, 0.9421275075765152, 0.496764929049732, 0.7365488734048995, 0.6512190017438115, 0.7209379324817746, 0.6062291033497331, 0.6658295771867415, 1.1546956753809354, 1.123058565141946, 0.942899928805673, 0.6722257419833113], "test_loss": [136.165797829628, 110.10581719875336, 85.34890174865723, 88.50958341360092, 63.32459855079651, 65.66628968715668, 49.52801230549812, 48.39812809228897, 50.24614456295967, 43.60926240682602, 34.80808660387993, 35.46493116021156, 32.00323110818863, 41.88389167189598, 32.87960186600685, 34.88087897002697, 29.793251797556877, 26.582951113581657, 32.056033834815025, 35.1585196852684, 27.473775669932365, 30.185566544532776, 26.949248403310776, 25.188398465514183, 30.168949961662292, 32.971113100647926, 25.353225082159042, 28.684109650552273, 25.714174956083298, 27.519428923726082, 34.48312149941921, 27.916846349835396, 34.110421523451805, 28.051279470324516, 33.27845907211304, 28.087631300091743, 30.122970044612885, 26.637189991772175, 28.553344056010246, 27.142174944281578, 29.205369025468826, 26.315822646021843, 31.201153934001923, 31.850922644138336, 34.850505620241165, 29.030822217464447, 27.048224084079266, 25.714919060468674, 28.609771370887756, 33.50955992937088, 26.33307036757469, 34.369675040245056, 28.03069032728672, 33.50125573575497, 28.710008546710014, 27.232884116470814, 28.60616021603346, 32.60915683209896, 37.059030055999756, 33.79009664058685, 27.516623876988888, 28.791424334049225, 36.45998775959015, 28.599930971860886, 25.551232732832432, 35.7258976995945, 32.58990700170398, 29.141761615872383, 25.352491050958633, 27.57972878217697, 32.28204978257418, 35.6237329095602, 31.40673017501831, 28.33796039223671, 28.7191259264946, 38.44724068045616, 25.14126894623041, 29.146063461899757, 27.43273216485977, 25.0958441644907, 27.791701823472977, 25.731582447886467, 27.153693817555904, 28.27476454526186, 27.672840043902397, 32.118527717888355, 29.090193323791027, 25.955299645662308, 29.09456191956997, 27.65041772276163, 29.135822877287865, 27.606968097388744, 29.051710918545723, 31.214254967868328, 26.51140110939741, 23.931300818920135, 24.06675287336111, 24.996745005249977, 30.266927406191826, 31.248409241437912, 29.271547749638557, 29.50080008804798, 25.831231497228146, 29.287573896348476, 38.8693121522665, 36.60355730354786, 29.735312059521675, 26.403650745749474, 28.72904396057129, 28.93563838303089, 27.036525137722492, 27.34729327261448, 27.482467859983444, 27.619588121771812, 26.05696377903223, 33.95159697532654, 31.441242039203644, 28.224958576261997, 26.75454506278038, 27.092613093554974, 28.781516805291176, 30.638717129826546, 28.582986883819103, 25.846610337495804, 29.68978052586317, 25.878801129758358, 25.74294612556696, 28.500910833477974, 29.28175401687622, 37.69353227317333, 29.662024781107903, 31.875700667500496, 30.089966744184494, 33.14869572222233, 32.43124333024025, 26.165408611297607, 28.24612732231617, 27.77818337827921, 31.21794329583645, 28.531815961003304, 30.83805587887764, 25.31517803668976, 29.879835963249207, 33.83940662443638, 30.3988668769598, 30.850236162543297, 27.860809043049812, 26.231338873505592, 25.16056513786316, 23.90445239841938, 17.08933098614216, 17.641309667378664, 18.260094352066517, 18.66450833156705, 19.660736937075853, 19.48917495086789, 19.946371417492628, 21.16683927178383, 21.68270768225193, 22.362571954727173, 22.878342784941196, 22.75102484971285, 23.586210042238235, 23.556946113705635, 24.060225941240788, 23.80259618535638, 25.029671728610992, 24.40449894592166, 24.967578560113907, 24.45556052774191, 25.883769188076258, 24.56777197867632, 24.96587636321783, 25.58364411443472, 26.62685227394104, 24.967283371835947, 25.775105632841587, 26.288429595530033, 26.598628859966993, 24.389792282134295, 26.10152854770422, 26.078334860503674, 26.53754429332912, 28.114465057849884, 26.877087228000164, 26.72203234396875, 27.68503876030445, 25.96598969772458, 27.422972451895475, 26.452565900981426, 27.3545079305768, 26.85530862212181, 27.049910098314285, 28.798224911093712, 26.965083617717028, 29.632134966552258, 27.468233611434698, 27.276110343635082, 26.792138565331697, 26.045263271778822], "epoch_time": [48.08504343032837, 44.33994388580322, 44.39647197723389, 44.19545769691467, 44.456177949905396, 44.437384605407715, 44.23551940917969, 44.571821212768555, 44.226637840270996, 44.42687511444092, 44.36719632148743, 44.431015729904175, 44.565698862075806, 44.53409123420715, 44.229816913604736, 44.454922914505005, 44.389132499694824, 44.381372690200806, 44.315728187561035, 44.518362045288086, 44.32668137550354, 44.54138231277466, 44.33826971054077, 44.52204942703247, 44.410356283187866, 44.59904646873474, 44.36791014671326, 44.284921407699585, 44.582249879837036, 44.37806248664856, 44.364628314971924, 44.49040865898132, 44.418973445892334, 44.36015748977661, 44.376888275146484, 44.200393199920654, 44.29012131690979, 44.35739064216614, 44.481810092926025, 44.393314838409424, 44.517054319381714, 44.46770095825195, 44.64516091346741, 44.36628484725952, 44.53380727767944, 44.35793709754944, 44.43498468399048, 44.378466844558716, 44.655858516693115, 44.32489895820618, 44.47695565223694, 44.3650107383728, 44.40326547622681, 44.42735719680786, 44.358925104141235, 44.44937872886658, 44.561890840530396, 44.465380907058716, 44.481292486190796, 44.251904010772705, 44.71565842628479, 44.456111431121826, 44.349544048309326, 44.338947057724, 44.342345237731934, 44.46352767944336, 44.5953574180603, 44.37152314186096, 44.61540699005127, 44.22214102745056, 44.52434062957764, 44.686819076538086, 44.57419419288635, 44.45316672325134, 44.5456109046936, 44.49661421775818, 44.41562271118164, 44.50220465660095, 44.557645320892334, 44.515926361083984, 44.49591040611267, 44.49565243721008, 44.707685232162476, 44.517054319381714, 44.17611360549927, 44.364129304885864, 44.389195919036865, 44.32265090942383, 44.41356372833252, 44.33007049560547, 44.42924690246582, 44.12659287452698, 44.487560749053955, 44.611655712127686, 44.373990058898926, 44.17495274543762, 44.17499804496765, 44.40316987037659, 44.20247745513916, 44.22341203689575, 44.28777718544006, 44.3431921005249, 44.168824672698975, 44.45342826843262, 44.70194458961487, 44.50851798057556, 44.34570336341858, 44.2324914932251, 44.27449011802673, 44.30524754524231, 44.44588351249695, 44.4379403591156, 44.288421392440796, 44.3626708984375, 44.43360948562622, 44.4695143699646, 44.3963577747345, 44.27895498275757, 44.496153831481934, 44.27555727958679, 44.0814573764801, 44.2649040222168, 44.387595653533936, 44.33720827102661, 44.3458251953125, 44.37353730201721, 44.29337120056152, 44.28372025489807, 44.19374942779541, 44.412903785705566, 44.32367444038391, 44.294044971466064, 44.4658317565918, 44.39610528945923, 44.40968918800354, 44.6520311832428, 44.33754515647888, 44.37789607048035, 44.317020893096924, 44.38362240791321, 44.48568367958069, 44.28143358230591, 44.457032203674316, 44.527104139328, 44.51803731918335, 44.408191204071045, 44.36004948616028, 44.5605251789093, 44.304877519607544, 44.4250602722168, 44.47463870048523, 44.48865509033203, 44.45957922935486, 44.3135302066803, 44.44222593307495, 44.28483200073242, 44.35775136947632, 44.33101797103882, 44.223615646362305, 44.40448260307312, 44.23872971534729, 44.26991844177246, 44.52490210533142, 44.58521842956543, 44.3877649307251, 44.24053621292114, 44.464298725128174, 44.38801193237305, 44.291924715042114, 44.225319385528564, 44.45955538749695, 44.35193085670471, 44.37136507034302, 44.16194486618042, 44.28774571418762, 44.336233615875244, 44.20690870285034, 44.304505586624146, 44.33012819290161, 44.23900818824768, 44.31188488006592, 44.52745604515076, 44.38268733024597, 44.399258613586426, 44.47557544708252, 44.285446882247925, 44.36979103088379, 44.25987672805786, 44.29839062690735, 44.38722324371338, 44.34324264526367, 44.47126364707947, 44.415841579437256, 44.453978061676025, 44.3989098072052, 44.53793549537659, 44.30663752555847, 44.43491816520691, 44.30398678779602, 44.22957158088684]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr1e-05-wdecay10.0-seed42.json <==
{"train_acc": [32.414, 45.058, 50.49, 54.7, 58.234, 60.97, 63.864, 66.186, 68.574, 70.462, 72.138, 73.982, 75.408, 76.78, 78.428, 79.482, 80.632, 81.53, 82.94, 83.516, 84.288, 85.092, 85.552, 86.232, 86.838, 87.696, 88.128, 88.332, 88.854, 89.268, 89.756, 90.146, 90.4, 90.504, 90.964, 91.332, 91.176, 92.076, 91.892, 92.318, 92.464, 92.556, 92.77, 92.776, 93.0, 93.038, 93.234, 93.336, 93.684, 93.588, 93.648, 93.75, 93.68, 94.122, 94.182, 93.998, 94.062, 94.314, 94.21, 94.3, 94.3, 94.382, 94.498, 94.602, 94.624, 94.64, 94.894, 94.76, 94.832, 94.968, 95.03, 94.922, 95.01, 95.194, 95.036, 95.108, 95.354, 95.57, 96.04, 95.81, 95.736, 95.99, 96.052, 96.152, 95.91, 96.066, 96.198, 96.286, 96.214, 96.32, 96.36, 96.244, 96.072, 96.192, 96.32, 96.132, 96.532, 96.248, 96.212, 96.308, 96.32, 96.31, 96.168, 96.202, 96.242, 96.38, 96.178, 96.368, 96.37, 96.066, 96.26, 96.276, 95.928, 96.216, 96.184, 96.224, 96.152, 96.09, 96.142, 96.006, 96.102, 95.996, 96.136, 96.18, 96.056, 96.058, 95.894, 96.148, 95.97, 96.184, 95.794, 95.738, 96.11, 95.906, 96.074, 96.074, 96.068, 95.906, 95.852, 96.044, 95.872, 95.826, 96.014, 95.876, 95.888, 95.852, 96.078, 95.782, 96.046, 95.982, 98.39, 98.926, 99.082, 99.182, 99.292, 99.316, 99.366, 99.424, 99.462, 99.466, 99.474, 99.456, 99.558, 99.528, 99.522, 99.56, 99.554, 99.578, 99.556, 99.58, 99.622, 99.6, 99.558, 99.598, 99.65, 99.632, 99.572, 99.532, 99.584, 99.554, 99.578, 99.636, 99.624, 99.64, 99.578, 99.662, 99.598, 99.57, 99.576, 99.648, 99.606, 99.604, 99.638, 99.598, 99.584, 99.624, 99.622, 99.642, 99.568, 99.512], "test_acc": [43.13, 47.94, 53.43, 57.44, 60.13, 62.53, 62.43, 66.75, 69.36, 70.17, 70.6, 71.75, 74.14, 74.34, 75.99, 77.59, 78.1, 77.1, 77.84, 78.73, 79.73, 79.15, 79.64, 79.4, 80.9, 78.79, 81.3, 81.55, 82.98, 81.33, 81.81, 84.18, 82.24, 83.62, 83.76, 83.93, 82.63, 84.0, 84.17, 84.82, 83.75, 83.56, 83.27, 84.87, 84.72, 83.18, 83.96, 86.06, 86.01, 84.66, 83.93, 86.98, 86.62, 86.42, 86.58, 84.62, 86.91, 88.12, 87.65, 86.5, 86.76, 87.94, 87.39, 87.81, 87.62, 88.11, 87.67, 88.35, 87.9, 88.85, 86.95, 86.67, 88.74, 87.19, 88.68, 89.48, 88.78, 89.56, 88.79, 88.88, 88.73, 89.44, 88.79, 88.42, 89.92, 89.26, 87.17, 86.73, 88.64, 89.13, 88.22, 88.7, 89.77, 89.71, 88.97, 87.6, 87.74, 89.23, 87.58, 88.9, 88.54, 88.51, 85.73, 87.56, 89.29, 89.65, 89.5, 87.53, 89.59, 86.42, 88.56, 88.96, 87.45, 89.34, 89.33, 86.65, 89.56, 88.3, 85.34, 88.71, 86.68, 85.7, 88.52, 88.35, 85.29, 87.27, 86.98, 88.45, 83.62, 87.62, 88.06, 87.94, 86.17, 82.59, 86.15, 88.76, 84.75, 82.5, 84.45, 85.51, 86.87, 85.2, 80.62, 87.47, 85.21, 86.7, 86.05, 88.18, 85.23, 86.38, 91.84, 92.16, 92.16, 92.18, 92.0, 92.13, 92.01, 92.1, 91.93, 91.79, 91.77, 92.02, 92.06, 91.87, 91.73, 92.05, 91.55, 92.04, 91.98, 90.69, 91.65, 91.93, 91.79, 91.97, 91.42, 91.4, 91.41, 90.6, 91.36, 91.43, 91.94, 91.46, 91.81, 91.26, 91.65, 91.42, 91.28, 90.94, 91.38, 90.48, 90.35, 90.96, 90.19, 90.9, 90.81, 91.35, 90.93, 90.76, 91.24, 90.9], "train_loss": [706.7242753505707, 579.8107181787491, 526.5387172698975, 487.2939787507057, 453.94754695892334, 423.43985944986343, 397.1474594473839, 371.41470539569855, 348.3832042813301, 326.5301488637924, 309.9837509393692, 290.8719889521599, 274.26288387179375, 261.26743322610855, 246.16566276550293, 233.74020341038704, 223.57474943995476, 214.7543126642704, 201.59109553694725, 195.29799950122833, 187.42769184708595, 179.38190972805023, 173.80099053680897, 167.0647597014904, 162.02260974049568, 153.55544367432594, 148.10521541535854, 144.24322040379047, 139.3545749038458, 134.85888081789017, 130.35051955282688, 127.54355771839619, 123.2484011799097, 120.63896200060844, 116.54060758650303, 112.4919231981039, 112.69739404320717, 105.77162063121796, 106.62313342094421, 103.23898895084858, 101.4348783865571, 99.59625871479511, 97.63710534572601, 97.55579187721014, 94.17679738253355, 94.8343356847763, 92.93324147164822, 91.87209735810757, 89.01195458322763, 87.81373202055693, 88.31117238104343, 87.74450277537107, 87.55386587232351, 84.02428322285414, 84.71628821641207, 84.13942200690508, 84.04077395051718, 81.88929235190153, 83.29610541462898, 81.1813735216856, 81.71018546819687, 80.96346980333328, 79.05818927288055, 77.88420804589987, 79.13712360709906, 77.23358342051506, 76.24026046693325, 77.0623210221529, 77.20497427135706, 74.56689148396254, 73.6800140067935, 75.29278886318207, 74.03194689750671, 72.65413049608469, 73.73046984523535, 72.93240648508072, 69.60879004001617, 67.93593867868185, 63.458439104259014, 66.60302180796862, 66.15338309109211, 63.78564850240946, 62.49682239443064, 61.14024094492197, 62.85649784654379, 61.92464943230152, 60.09341862797737, 58.98916266858578, 60.41643476486206, 59.67941892147064, 59.505026906728745, 59.08200105279684, 61.51262128353119, 59.629081677645445, 58.5982720553875, 60.38883679360151, 56.77941247820854, 59.89874517917633, 58.89298415929079, 59.09191104769707, 59.34731177613139, 59.31689828261733, 60.35219828039408, 60.09317522495985, 60.5496546253562, 59.40075862407684, 60.69815006107092, 58.75710881501436, 59.31135457754135, 62.20700468868017, 61.07927982509136, 60.63005317002535, 63.77439187467098, 61.709222450852394, 62.195874094963074, 61.517754293978214, 62.32290434092283, 63.14600569009781, 62.85667246580124, 63.275716595351696, 62.912300139665604, 63.85088745504618, 63.1443507745862, 62.66557327657938, 63.94861422479153, 63.78404513001442, 65.20774856209755, 63.03341434150934, 65.20284054428339, 63.094241343438625, 66.6758578196168, 66.89536140114069, 64.10488114506006, 65.80706702172756, 64.41414224356413, 64.6266503855586, 65.37378177791834, 66.6591969281435, 67.07021291553974, 65.24432342499495, 67.06159047782421, 66.50938475131989, 65.96130325645208, 67.28987964987755, 68.24577265232801, 66.8443920314312, 65.43576833605766, 68.92352755367756, 65.86949440836906, 67.52384348213673, 42.02082700282335, 35.82756760716438, 33.62055329233408, 32.64463588222861, 31.192654006183147, 30.569342013448477, 29.768215883523226, 28.896739598363638, 27.906604409217834, 27.49088068678975, 27.325522981584072, 27.052768379449844, 25.75655172020197, 25.510629300028086, 25.319981306791306, 24.920629765838385, 24.51788392290473, 24.186463084071875, 24.00545972213149, 23.67020970955491, 23.251437813043594, 22.76620388776064, 22.98894965276122, 22.581394962966442, 21.951607562601566, 21.99977757409215, 22.37417619675398, 22.389797147363424, 21.868203677237034, 21.826587427407503, 21.731302119791508, 21.028330244123936, 21.201303839683533, 20.763159107416868, 21.228273294866085, 20.37293289974332, 20.958514031022787, 20.7651952393353, 20.848059363663197, 20.160161793231964, 20.371541161090136, 20.381063476204872, 20.02849004790187, 20.670611921697855, 20.504137441515923, 20.034303348511457, 20.087111230939627, 19.669965274631977, 20.340299028903246, 20.686373580247164], "test_loss": [119.53461873531342, 109.66272020339966, 101.03195887804031, 94.05180436372757, 87.30482417345047, 83.0583918094635, 83.12974590063095, 74.85858410596848, 68.49031507968903, 67.55334895849228, 66.41288697719574, 63.85334277153015, 59.84341126680374, 59.706364184617996, 54.75674319267273, 52.010106295347214, 51.48101323843002, 52.60316061973572, 53.02293726801872, 50.02052095532417, 47.23341944813728, 48.49334877729416, 47.54264163970947, 49.553760915994644, 45.23957486450672, 50.58511747419834, 45.50508797168732, 44.59112790226936, 40.887625426054, 45.27962304651737, 44.44778588414192, 39.24492305517197, 42.605885833501816, 40.674421817064285, 40.62848860025406, 39.30498704314232, 43.92459765076637, 39.85143166780472, 39.9862944483757, 38.04678748548031, 39.86505380272865, 41.252845615148544, 42.74596297740936, 38.29704803228378, 39.33876298367977, 42.036293625831604, 41.212673246860504, 35.635848596692085, 35.52198143303394, 39.03189459443092, 42.36634922027588, 33.21670638024807, 34.63234984874725, 35.29582354426384, 34.8705612719059, 39.909755885601044, 34.48093032836914, 31.461978241801262, 32.26372642815113, 35.65530915558338, 34.7294947206974, 31.48845775425434, 33.60464832186699, 32.31107783317566, 32.66462914645672, 30.927950158715248, 32.93914829194546, 31.32308740913868, 32.35268370807171, 30.259353294968605, 34.52509930729866, 35.316820695996284, 30.69492833316326, 34.06383028626442, 30.298884719610214, 28.43750500679016, 30.595443472266197, 28.78052707016468, 30.678730234503746, 31.075751185417175, 31.15755681693554, 28.84251817315817, 30.312449887394905, 32.73094093799591, 27.74964287877083, 29.497121140360832, 36.03933024406433, 35.26451300084591, 30.49746312201023, 29.816720068454742, 32.053045496344566, 31.09478287398815, 28.54397501051426, 28.20735390484333, 29.93543078005314, 33.666346952319145, 33.757159948349, 30.423528149724007, 34.08981618285179, 31.232028394937515, 31.7075133100152, 32.10517030954361, 38.82191815972328, 33.433393850922585, 29.116750180721283, 28.501402333378792, 29.07027843594551, 33.884479343891144, 28.86880972981453, 37.531000316143036, 31.5393678098917, 30.33338087797165, 33.320913940668106, 29.362563803792, 29.278563484549522, 35.745577454566956, 28.731200098991394, 31.561450615525246, 39.20066210255027, 31.46814039349556, 36.722890958189964, 39.38393718004227, 31.679090470075607, 32.82431347668171, 39.31914630532265, 34.447127401828766, 36.08431097865105, 31.688111498951912, 44.41927009820938, 34.72031810879707, 32.40165242552757, 32.364326402544975, 37.94766068458557, 46.37526127696037, 38.232806354761124, 30.666011705994606, 42.73888826370239, 47.89689317345619, 42.451347917318344, 39.55731502175331, 35.03330233693123, 40.04661625623703, 53.24734282493591, 33.85641807317734, 39.90627101063728, 35.66180020570755, 38.221196964383125, 32.161963641643524, 40.72629556059837, 36.85326465964317, 23.230050429701805, 22.97323301434517, 23.284956201910973, 23.088369354605675, 23.545115783810616, 23.40697130560875, 23.671986415982246, 23.5493236631155, 24.186669141054153, 24.313783049583435, 24.43219782412052, 24.22724647819996, 24.301538184285164, 24.415661677718163, 25.04067312180996, 24.053806573152542, 25.776776656508446, 24.372457534074783, 24.498900175094604, 27.78108561038971, 25.44892516732216, 24.743908062577248, 25.119008779525757, 24.71818655729294, 26.228281050920486, 26.45215430855751, 26.15967670083046, 27.996037781238556, 26.25695465505123, 26.771447211503983, 25.347176253795624, 26.598586201667786, 25.398635998368263, 26.763021126389503, 25.67613136768341, 26.74310152232647, 26.413712680339813, 28.147317573428154, 26.357081040740013, 29.274828985333443, 29.731085300445557, 27.458312422037125, 30.65831544995308, 28.474661707878113, 28.352280125021935, 26.363348066806793, 28.06495274603367, 29.064038783311844, 26.746786519885063, 28.629338264465332], "epoch_time": [89.56748557090759, 87.5193383693695, 87.56506156921387, 87.54105973243713, 87.53820133209229, 87.61192893981934, 87.5607795715332, 87.58991265296936, 87.36213421821594, 87.11271953582764, 87.06892848014832, 87.13442420959473, 87.09130072593689, 87.09610772132874, 87.1207115650177, 87.1668393611908, 87.06438136100769, 87.13064479827881, 87.13259243965149, 87.11839938163757, 87.13811564445496, 87.1121084690094, 87.10084056854248, 87.11751627922058, 87.15944790840149, 87.11505007743835, 87.12115573883057, 87.15715599060059, 87.0813148021698, 87.10991430282593, 87.09237766265869, 87.10443329811096, 87.10036897659302, 87.07688593864441, 87.08817601203918, 87.1572437286377, 87.14042639732361, 87.11763572692871, 87.12834000587463, 87.15625023841858, 87.12726211547852, 87.2151825428009, 87.14611148834229, 87.10468459129333, 87.13560724258423, 87.1007068157196, 87.16935133934021, 87.13090062141418, 87.08894515037537, 87.12766766548157, 87.12566900253296, 87.14414882659912, 87.1300539970398, 87.0792396068573, 87.08675837516785, 87.12644696235657, 87.11020708084106, 87.12100553512573, 87.12800145149231, 87.16368865966797, 87.13593029975891, 87.07617521286011, 87.11541366577148, 87.11661386489868, 87.10039758682251, 87.16084694862366, 87.11815023422241, 87.1351900100708, 87.11405777931213, 87.15250492095947, 87.14344191551208, 87.1048572063446, 87.14399433135986, 87.11014175415039, 87.16096329689026, 87.1411452293396, 87.11400604248047, 87.16523265838623, 87.20487451553345, 87.11419749259949, 87.14953851699829, 87.15231561660767, 87.12065482139587, 87.10432267189026, 87.13228297233582, 87.11280918121338, 87.09443187713623, 87.17340469360352, 87.11337018013, 87.12423920631409, 87.13637137413025, 87.1499707698822, 87.16104865074158, 87.16152763366699, 87.11921405792236, 87.09208536148071, 87.10602355003357, 87.14452743530273, 87.13939380645752, 87.15434217453003, 87.1511971950531, 87.13776469230652, 87.1034505367279, 87.13537836074829, 87.12776947021484, 87.15496563911438, 87.14275217056274, 87.1260290145874, 87.13356256484985, 87.08615183830261, 87.11963891983032, 87.12311625480652, 87.14168190956116, 87.12766981124878, 87.09239268302917, 87.17146444320679, 87.17590260505676, 87.05742239952087, 87.13348174095154, 87.11725497245789, 87.10819935798645, 87.12204551696777, 87.13394570350647, 87.18181157112122, 87.14517259597778, 87.14655923843384, 87.14607381820679, 87.09807801246643, 87.15343928337097, 87.11876964569092, 87.13768124580383, 87.14792680740356, 87.09217238426208, 87.1612343788147, 87.14143633842468, 87.11237144470215, 87.12618327140808, 87.14439272880554, 87.12528610229492, 87.18512988090515, 87.14536881446838, 87.13765215873718, 87.17968392372131, 87.13778376579285, 87.13226842880249, 87.1287772655487, 87.18124079704285, 87.1376211643219, 87.13583087921143, 87.12026834487915, 87.10702061653137, 87.10230660438538, 87.08891344070435, 87.14628720283508, 87.13828301429749, 87.0982928276062, 87.11334896087646, 87.119295835495, 87.16188192367554, 87.10006856918335, 87.12515163421631, 87.14090752601624, 87.16911125183105, 87.16767239570618, 87.13694787025452, 87.17063570022583, 87.15600037574768, 87.15615057945251, 87.13189363479614, 87.16230583190918, 87.12004375457764, 87.11095857620239, 87.14102339744568, 87.13034248352051, 87.11155986785889, 87.11495232582092, 87.16484689712524, 87.14594960212708, 87.15597462654114, 87.1087794303894, 87.12840056419373, 87.14356565475464, 87.10315561294556, 87.15684795379639, 87.15207195281982, 87.17698884010315, 87.13380002975464, 87.16000819206238, 87.12207221984863, 87.12041640281677, 87.15362000465393, 87.11304569244385, 87.14336109161377, 87.12781381607056, 87.14341974258423, 87.132972240448, 87.15388298034668, 87.1372504234314, 87.13534021377563, 87.14969539642334]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr1e-05-wdecay10.0-seed43.json <==
{"train_acc": [32.5, 45.378, 51.162, 54.868, 58.718, 61.748, 64.848, 67.196, 69.228, 71.238, 73.298, 74.928, 76.14, 77.672, 78.786, 80.22, 81.0, 82.01, 82.992, 83.568, 84.376, 85.206, 85.868, 86.336, 86.76, 87.37, 88.116, 88.62, 89.002, 89.09, 89.878, 89.976, 90.446, 90.692, 90.896, 91.26, 91.646, 91.668, 91.784, 92.108, 92.326, 92.706, 92.774, 92.844, 93.034, 93.04, 93.338, 93.314, 93.448, 93.526, 93.716, 93.5, 93.814, 93.924, 93.756, 94.198, 93.998, 94.21, 94.018, 94.39, 94.4, 94.39, 94.462, 94.708, 94.534, 94.718, 94.558, 94.822, 94.648, 94.744, 94.894, 94.914, 94.922, 95.238, 94.876, 95.312, 95.504, 95.822, 95.714, 95.894, 95.868, 95.8, 96.028, 95.928, 96.11, 95.948, 96.196, 96.194, 96.054, 95.932, 96.348, 96.158, 96.038, 96.266, 96.254, 96.076, 96.286, 96.32, 96.322, 96.2, 96.35, 96.4, 96.356, 95.984, 96.294, 96.056, 96.304, 96.19, 96.262, 96.18, 95.99, 96.302, 96.088, 95.998, 96.084, 96.036, 96.278, 96.178, 96.006, 95.98, 96.116, 96.096, 95.968, 96.206, 96.054, 95.994, 95.972, 96.072, 95.958, 96.108, 96.046, 95.896, 96.044, 95.872, 96.082, 96.034, 96.208, 95.848, 96.18, 95.774, 96.03, 96.102, 95.824, 95.768, 95.874, 95.878, 96.1, 95.912, 95.886, 96.134, 98.314, 98.978, 99.192, 99.18, 99.296, 99.382, 99.32, 99.418, 99.362, 99.414, 99.452, 99.47, 99.536, 99.53, 99.496, 99.578, 99.57, 99.604, 99.558, 99.59, 99.572, 99.66, 99.532, 99.576, 99.61, 99.538, 99.634, 99.584, 99.61, 99.614, 99.6, 99.54, 99.642, 99.574, 99.598, 99.628, 99.548, 99.584, 99.6, 99.548, 99.57, 99.638, 99.604, 99.528, 99.61, 99.616, 99.648, 99.602, 99.564, 99.564], "test_acc": [44.32, 49.94, 54.55, 57.61, 59.63, 62.99, 64.93, 66.95, 69.27, 71.7, 72.75, 74.13, 74.88, 76.04, 76.63, 77.18, 77.49, 77.34, 78.24, 78.64, 79.67, 80.35, 79.72, 78.86, 78.48, 82.49, 79.66, 81.8, 82.14, 81.83, 82.96, 83.03, 81.5, 80.66, 82.45, 83.39, 83.49, 84.34, 82.68, 84.55, 85.35, 81.58, 84.13, 84.66, 85.5, 87.46, 85.82, 85.94, 87.04, 85.08, 83.84, 86.17, 87.07, 85.2, 86.42, 86.54, 85.36, 84.33, 87.51, 84.29, 86.19, 86.86, 88.39, 87.73, 87.64, 87.28, 87.14, 86.52, 88.11, 88.19, 89.18, 88.24, 88.54, 88.09, 88.37, 88.22, 88.52, 88.68, 89.16, 88.13, 88.66, 89.0, 89.3, 88.66, 88.6, 88.8, 86.96, 88.71, 87.56, 88.6, 89.47, 88.84, 89.02, 89.02, 89.4, 89.1, 89.2, 88.04, 89.7, 89.44, 87.15, 90.11, 89.23, 89.51, 86.79, 88.83, 87.1, 88.05, 88.93, 87.86, 89.73, 89.44, 83.29, 87.54, 89.08, 87.83, 87.71, 85.24, 88.74, 87.76, 87.95, 79.71, 89.8, 88.5, 88.72, 89.89, 87.79, 85.67, 85.96, 87.56, 84.74, 87.36, 85.79, 83.2, 87.34, 86.62, 87.02, 82.64, 88.04, 83.11, 86.13, 86.72, 85.77, 84.99, 86.99, 86.59, 87.72, 84.84, 85.03, 82.29, 91.95, 92.25, 92.21, 92.05, 92.31, 91.79, 92.14, 92.02, 91.68, 91.66, 91.84, 91.57, 91.82, 91.81, 91.92, 92.06, 91.78, 91.78, 91.82, 91.69, 91.24, 91.48, 91.83, 91.87, 91.57, 91.88, 91.53, 91.02, 91.15, 90.55, 91.33, 91.39, 91.39, 91.28, 91.18, 91.29, 91.12, 91.31, 91.24, 91.41, 90.91, 91.38, 90.6, 91.09, 91.04, 90.99, 91.36, 91.12, 90.39, 90.96], "train_loss": [709.3429279327393, 577.0013033151627, 523.9524395465851, 487.3374230861664, 450.13524705171585, 416.6821302175522, 386.44796711206436, 362.25786578655243, 339.49075520038605, 320.0078101158142, 299.3066939711571, 282.7999805212021, 267.88692781329155, 254.24700593948364, 241.47137877345085, 228.4750773012638, 218.7857091128826, 209.00923028588295, 199.85892662405968, 193.0448180437088, 185.02203631401062, 177.8258763551712, 170.4010547697544, 165.3300629556179, 161.04285083711147, 154.5166648477316, 147.9454096853733, 143.34886622428894, 138.25287096202374, 135.23262253403664, 128.76180554926395, 126.95124524831772, 122.12775541841984, 119.40231010317802, 117.50887250900269, 113.58893118798733, 110.05114085227251, 109.15367541462183, 107.20635734498501, 103.70179586112499, 101.66854368150234, 99.06856458634138, 97.91378062963486, 97.51959517598152, 94.52288802713156, 94.46025888621807, 92.00974653661251, 91.84098897129297, 90.24102563410997, 89.42682951688766, 87.85598417371511, 89.57298132777214, 86.90468788146973, 85.71078047156334, 86.05342902243137, 83.75891485065222, 85.08560875803232, 82.80086835473776, 84.13894867151976, 81.22527132183313, 80.09451761841774, 81.32091596722603, 79.43197793513536, 78.50440268218517, 78.90546145290136, 77.23763355612755, 78.88032156974077, 75.27485989034176, 77.90925566852093, 76.28735216706991, 76.26091633737087, 74.69361266493797, 75.32386790215969, 72.17874357104301, 75.20376398414373, 70.8959141895175, 68.79847437888384, 66.36659882217646, 66.97247540205717, 64.81913058459759, 64.96061449497938, 65.08046420663595, 62.49881365895271, 62.850184336304665, 61.494099989533424, 62.28945502638817, 60.533094115555286, 60.71430342644453, 62.02876666933298, 63.57976580411196, 58.90898036956787, 60.75996422767639, 62.01139237731695, 59.19196565449238, 59.618209920823574, 61.652670189738274, 59.65476054698229, 59.523006305098534, 59.848941668868065, 60.55216346681118, 58.77824003249407, 59.28182762861252, 59.61805188655853, 62.71945597231388, 59.42447801679373, 61.61943766474724, 60.4623366817832, 61.30298485606909, 60.55900274217129, 61.00711700320244, 62.998930029571056, 60.632018238306046, 61.810851380228996, 63.6401816084981, 63.18489424884319, 62.784215569496155, 61.56296556442976, 62.62332010269165, 64.00773815065622, 64.21161467581987, 62.603389762341976, 62.97448593378067, 63.9412637129426, 62.834216229617596, 64.04220277070999, 65.08961202949286, 64.75434286147356, 63.869326412677765, 64.46564421802759, 64.24419461935759, 64.16656430065632, 65.37409955263138, 64.45592038333416, 66.63760659843683, 64.46492154151201, 64.47007166594267, 64.2218895405531, 66.08640394359827, 64.63320765644312, 67.68712632358074, 65.59611416608095, 64.92728821188211, 67.84303840249777, 68.34803155064583, 66.95282459259033, 67.39340960979462, 64.53874734044075, 66.87680146843195, 67.32080753147602, 65.50005207955837, 42.30582174658775, 35.00070450082421, 32.66583788767457, 32.25628562271595, 30.984014201909304, 29.722438119351864, 29.4358043782413, 28.245305061340332, 28.451821245253086, 27.91730334609747, 27.107266627252102, 26.380489353090525, 25.717087849974632, 25.59051226079464, 25.27333091944456, 24.60609880834818, 24.077343963086605, 23.803201775997877, 23.730421733111143, 23.62931752204895, 23.035287264734507, 22.212451349943876, 23.23760413005948, 22.70123255625367, 22.160686902701855, 22.64231536909938, 21.612194553017616, 22.09809611737728, 21.528293505311012, 21.38768584281206, 21.121040228754282, 21.57797259092331, 20.714744418859482, 21.012077316641808, 20.718342937529087, 20.276635583490133, 21.088159196078777, 20.78617611527443, 20.639147106558084, 20.87917460501194, 20.76270332187414, 19.967168111354113, 20.247384183108807, 20.782891124486923, 20.264409437775612, 20.02808067947626, 19.89095089584589, 19.768901996314526, 20.147386878728867, 20.380827724933624], "test_loss": [118.37478446960449, 107.17920899391174, 98.77452003955841, 92.20996797084808, 88.04418277740479, 82.19679993391037, 77.72564941644669, 73.44367700815201, 68.37175518274307, 64.79205065965652, 61.394518077373505, 58.10741484165192, 57.45859086513519, 55.33776557445526, 53.388856023550034, 52.43268385529518, 51.36914333701134, 52.067723244428635, 50.102258294820786, 48.78409406542778, 48.171894162893295, 46.62844514846802, 47.53522968292236, 50.91244700551033, 51.404400676488876, 41.87772849202156, 46.450556606054306, 43.71366587281227, 42.285648822784424, 44.215759336948395, 41.641592144966125, 41.52572703361511, 46.179399847984314, 49.50461620092392, 43.21698099374771, 40.54099006950855, 40.86688777804375, 38.375255078077316, 43.425170958042145, 38.37968388199806, 37.1730782687664, 47.30286714434624, 39.52561458945274, 38.57401217520237, 37.00572879612446, 32.729778826236725, 36.06306305527687, 36.60878029465675, 33.68073654174805, 37.90623342990875, 42.08563381433487, 34.8912807404995, 33.44877681881189, 38.55984157323837, 35.07699906826019, 35.09484940767288, 37.428218841552734, 40.66804987192154, 32.520293578505516, 41.27740782499313, 35.79908239841461, 34.80002999305725, 30.178596660494804, 32.07433694601059, 33.678576618433, 33.45234873890877, 33.32790780067444, 35.72773493826389, 31.984271109104156, 31.17095635831356, 29.474795937538147, 30.73393903672695, 31.317681044340134, 31.458297938108444, 30.587843596935272, 31.73336237668991, 31.713237836956978, 30.674141988158226, 29.8655993193388, 32.28094619512558, 30.308646515011787, 29.813937947154045, 29.366917431354523, 31.321543723344803, 31.449370712041855, 30.537051424384117, 35.37864604592323, 31.400692865252495, 33.744878724217415, 31.413065627217293, 28.688264071941376, 30.40715752542019, 30.02565363049507, 30.78516885638237, 29.935595512390137, 30.18252146244049, 30.223735213279724, 32.25673542916775, 28.058384373784065, 29.198320910334587, 35.388728216290474, 27.95687621831894, 30.075641468167305, 28.461602464318275, 36.97467198967934, 29.94918143749237, 34.7523305863142, 33.24899673461914, 30.067069485783577, 34.220068871974945, 27.52088399231434, 28.931751638650894, 44.68958783149719, 34.49317079782486, 30.514544650912285, 33.275972947478294, 33.30517350137234, 40.18995091319084, 30.920145615935326, 32.88889994099736, 33.093745693564415, 56.020662397146225, 27.71241244673729, 31.35767111182213, 30.881712332367897, 27.3819040954113, 34.344863906502724, 39.666912853717804, 37.271740809082985, 34.68545649945736, 40.4940640181303, 34.767894238233566, 38.81033629179001, 45.220757573843, 35.416491001844406, 36.669978588819504, 35.22471368312836, 47.08809322118759, 33.26697289943695, 46.13361641764641, 38.55703395605087, 36.61207950115204, 40.06343752145767, 41.56588760018349, 35.011631578207016, 36.47079411149025, 33.41329504549503, 42.05127191543579, 41.033094853162766, 48.86417198181152, 23.230017602443695, 22.738036185503006, 23.077288389205933, 23.45983850955963, 22.944780841469765, 23.796473398804665, 23.159157142043114, 23.707498848438263, 24.568162694573402, 24.561239168047905, 23.880124673247337, 24.8078700453043, 24.40493907034397, 24.507720842957497, 24.288663163781166, 24.38259766995907, 25.00067861378193, 25.045244678854942, 25.124082893133163, 25.059711828827858, 26.150381058454514, 25.382940098643303, 24.799535006284714, 24.710850432515144, 25.64631722867489, 24.882462307810783, 25.566102534532547, 26.71273535490036, 26.72162637114525, 28.757284462451935, 26.619492188096046, 26.186476290225983, 26.146672651171684, 26.177674904465675, 26.875446423888206, 26.40759490430355, 27.58701168000698, 26.673705488443375, 27.173159450292587, 26.186312690377235, 27.476917698979378, 26.616306111216545, 28.931572511792183, 27.181756034493446, 27.266669064760208, 28.49578346312046, 26.8946436047554, 27.11083523929119, 29.851201996207237, 27.29023139178753], "epoch_time": [47.74109697341919, 44.11878442764282, 43.98797655105591, 44.20422673225403, 44.29162073135376, 44.31497097015381, 44.262773752212524, 44.41322660446167, 44.289031982421875, 44.11285376548767, 44.11689901351929, 44.32380700111389, 44.29399561882019, 44.27875471115112, 44.36789345741272, 44.29474949836731, 44.38151407241821, 44.156890630722046, 43.91393709182739, 44.04927158355713, 44.245627880096436, 44.100380182266235, 44.2104971408844, 44.10133123397827, 44.23794770240784, 44.409796714782715, 44.28371286392212, 44.49275588989258, 44.25948190689087, 44.315959215164185, 44.183099031448364, 44.35669183731079, 44.21687960624695, 44.3209331035614, 44.22940135002136, 44.22545051574707, 44.2768976688385, 44.18098282814026, 44.37334752082825, 44.19255757331848, 44.3420889377594, 44.004271507263184, 44.046260595321655, 44.32209873199463, 44.26403212547302, 44.278844594955444, 44.30777716636658, 44.13300943374634, 44.26986861228943, 44.144033670425415, 44.30330777168274, 44.351712226867676, 44.12767291069031, 44.36588978767395, 44.28853917121887, 44.30605697631836, 44.1172730922699, 44.34889626502991, 44.110907793045044, 44.12140154838562, 44.54910850524902, 44.21440124511719, 44.73165416717529, 44.201916217803955, 44.142093896865845, 44.26914381980896, 44.20947742462158, 44.12020230293274, 44.336811780929565, 44.17997121810913, 44.23142862319946, 44.1732439994812, 44.291845083236694, 44.41912627220154, 44.134222984313965, 44.15932750701904, 44.276190519332886, 44.36322736740112, 44.2289183139801, 44.14853549003601, 44.23209095001221, 44.19547700881958, 44.33138108253479, 44.38971662521362, 44.12709403038025, 44.14622950553894, 44.576117277145386, 44.24701905250549, 44.41045665740967, 44.4711594581604, 44.36381125450134, 44.40010738372803, 44.113381147384644, 44.0869665145874, 44.24055886268616, 44.10006618499756, 44.319729804992676, 44.118789196014404, 44.27331876754761, 44.09462642669678, 44.20068693161011, 44.23131322860718, 44.41181707382202, 44.30133843421936, 44.167126417160034, 44.234253883361816, 44.21220517158508, 44.24784994125366, 44.26156258583069, 44.21406364440918, 44.318683385849, 44.24180054664612, 44.17947030067444, 44.0644805431366, 44.18751525878906, 44.15956783294678, 44.230626821517944, 44.29222512245178, 44.19982361793518, 44.334094762802124, 44.28561234474182, 44.24238920211792, 44.43929696083069, 44.17883014678955, 44.16618728637695, 44.17697715759277, 44.2165150642395, 44.552719831466675, 44.43124198913574, 44.10842537879944, 44.13299870491028, 44.3367338180542, 44.292455196380615, 44.300169467926025, 44.201292276382446, 44.30836319923401, 44.4044668674469, 44.23178243637085, 44.119872093200684, 44.338050842285156, 44.34948921203613, 44.19096088409424, 44.23226499557495, 44.205790996551514, 44.18694281578064, 44.36529874801636, 44.276957273483276, 44.26357126235962, 44.15339422225952, 44.21768260002136, 44.34149241447449, 44.336299657821655, 44.337483167648315, 44.07039666175842, 44.3232696056366, 44.42880153656006, 44.08763790130615, 44.336249589920044, 44.32215094566345, 44.347384452819824, 44.27905988693237, 44.16067409515381, 44.13623785972595, 44.282509326934814, 44.236390352249146, 44.2476921081543, 44.28903937339783, 44.271514892578125, 44.21971535682678, 44.46052837371826, 44.12852334976196, 44.298237800598145, 44.302268266677856, 44.46273922920227, 44.46880626678467, 44.10470175743103, 44.400227069854736, 44.32001972198486, 44.258299589157104, 44.32689452171326, 44.32221460342407, 44.272138595581055, 44.416706562042236, 44.094961166381836, 44.05772066116333, 44.27609825134277, 44.225104331970215, 44.43362736701965, 44.33466362953186, 44.49405002593994, 44.114505767822266, 44.44514799118042, 44.05856657028198, 44.36557745933533, 44.25523042678833, 44.48915481567383, 44.391724586486816, 44.13471817970276, 44.3387451171875, 44.00971961021423]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr1e-05-wdecay10.0-seed44.json <==
{"train_acc": [31.36, 44.104, 50.126, 54.62, 58.47, 61.682, 64.27, 66.584, 68.722, 70.726, 72.346, 74.088, 75.6, 77.366, 78.458, 79.484, 80.588, 81.728, 82.604, 83.4, 84.084, 84.92, 85.638, 86.232, 86.704, 87.568, 88.028, 88.24, 88.844, 89.5, 89.732, 89.814, 90.508, 90.726, 90.926, 91.28, 91.524, 91.904, 91.798, 92.286, 92.084, 92.526, 92.756, 92.84, 93.292, 93.276, 93.176, 93.446, 93.4, 93.614, 93.79, 93.986, 93.8, 93.838, 93.84, 94.062, 94.336, 94.086, 94.148, 94.376, 94.436, 94.52, 94.672, 94.412, 94.668, 94.748, 94.764, 94.882, 94.876, 94.634, 94.794, 95.01, 95.184, 95.064, 94.954, 95.366, 95.512, 95.728, 95.706, 95.982, 96.064, 96.102, 95.802, 95.966, 96.01, 95.924, 96.172, 96.102, 96.368, 96.128, 96.14, 96.21, 96.272, 96.368, 96.2, 96.378, 96.14, 96.368, 96.122, 96.272, 96.164, 96.39, 96.262, 96.27, 96.148, 96.208, 96.288, 96.116, 96.208, 96.21, 96.058, 96.222, 96.226, 96.174, 96.16, 96.076, 96.09, 96.146, 96.102, 96.138, 96.234, 96.182, 96.018, 96.13, 96.084, 96.026, 96.162, 96.016, 95.862, 96.066, 96.132, 96.022, 96.016, 95.902, 96.068, 96.076, 95.996, 96.09, 96.014, 96.116, 96.088, 95.96, 95.95, 95.88, 96.012, 95.73, 96.136, 96.046, 95.916, 95.996, 98.238, 98.95, 99.066, 99.232, 99.316, 99.272, 99.428, 99.344, 99.43, 99.464, 99.474, 99.504, 99.558, 99.506, 99.544, 99.584, 99.548, 99.516, 99.55, 99.532, 99.566, 99.554, 99.636, 99.57, 99.576, 99.586, 99.642, 99.618, 99.61, 99.522, 99.614, 99.628, 99.624, 99.6, 99.644, 99.63, 99.544, 99.572, 99.638, 99.592, 99.612, 99.586, 99.608, 99.516, 99.614, 99.61, 99.59, 99.574, 99.618, 99.562], "test_acc": [40.0, 47.34, 53.28, 57.66, 61.06, 62.77, 65.75, 67.59, 68.59, 69.98, 71.59, 73.4, 75.42, 74.56, 76.25, 74.79, 78.43, 79.14, 79.44, 78.98, 78.34, 80.11, 79.58, 80.93, 81.83, 80.51, 81.1, 81.04, 82.44, 82.13, 82.35, 83.09, 83.57, 81.05, 83.15, 80.63, 82.64, 83.46, 85.51, 84.54, 83.8, 84.54, 83.07, 84.17, 84.91, 85.22, 84.66, 80.56, 85.1, 85.96, 84.43, 86.32, 86.6, 83.51, 84.25, 85.91, 86.93, 81.98, 83.85, 85.13, 87.71, 87.46, 87.12, 86.68, 86.9, 85.92, 87.24, 86.77, 86.87, 88.54, 86.9, 87.04, 88.4, 88.78, 87.69, 85.47, 88.98, 88.16, 90.41, 88.32, 88.05, 87.09, 88.8, 89.53, 89.32, 87.1, 88.93, 89.42, 89.12, 86.09, 89.09, 88.44, 88.77, 89.37, 89.21, 89.99, 89.24, 86.69, 88.99, 86.01, 89.84, 88.94, 89.09, 84.92, 89.19, 87.55, 88.29, 88.89, 89.54, 88.58, 88.86, 88.75, 86.68, 88.32, 87.28, 88.45, 87.96, 87.58, 87.33, 87.5, 87.87, 88.02, 80.69, 87.27, 82.16, 87.2, 88.47, 84.36, 86.2, 86.77, 86.51, 86.1, 84.71, 86.64, 89.25, 87.01, 83.27, 86.47, 87.07, 86.57, 87.0, 88.42, 84.94, 85.79, 84.4, 85.64, 84.61, 86.99, 87.43, 87.88, 92.05, 92.21, 92.26, 92.08, 92.23, 92.2, 91.66, 92.15, 92.02, 92.02, 91.89, 91.63, 92.02, 91.9, 91.93, 91.79, 91.97, 91.49, 91.79, 91.18, 91.63, 91.52, 91.53, 91.44, 91.68, 91.66, 91.57, 91.42, 91.98, 91.88, 90.71, 90.93, 91.55, 90.45, 91.78, 91.43, 91.49, 91.54, 90.88, 91.06, 91.19, 91.28, 90.98, 91.26, 91.23, 91.37, 91.29, 90.48, 90.57, 90.95], "train_loss": [723.2734481096268, 590.263267993927, 533.8121031522751, 489.86118227243423, 452.5398215651512, 421.00129210948944, 392.4590223431587, 368.6859808564186, 346.509339928627, 323.3340108394623, 307.31684696674347, 290.333568751812, 275.55445021390915, 258.42877316474915, 247.97969156503677, 235.18849685788155, 224.66922238469124, 213.92811664938927, 205.89793634414673, 197.07313975691795, 189.59554147720337, 181.31374126672745, 174.39218482375145, 168.3387134373188, 161.96413396298885, 155.01106517016888, 149.00399573147297, 146.2258798032999, 140.60516014695168, 134.54465767741203, 131.8542989641428, 129.2733264863491, 123.00533679127693, 120.78235580027103, 117.7626817971468, 112.67253212630749, 110.88176760077477, 107.80908738076687, 107.61481994390488, 103.0950963422656, 104.70115122199059, 100.74861659109592, 96.99404683709145, 96.98994293808937, 93.31918198615313, 92.78158375620842, 93.6575193181634, 91.83745745569468, 90.72682753950357, 89.18541534245014, 87.4263880699873, 86.5914104655385, 87.03777334094048, 86.77436901628971, 86.60855568945408, 83.95300730317831, 81.86685615032911, 83.27471950650215, 83.53703334182501, 81.13176468759775, 80.46668580919504, 79.53204024583101, 78.47231689840555, 80.16470428556204, 78.43293830007315, 77.14431761950254, 76.6566120237112, 75.81155893206596, 75.89544219523668, 78.1931538656354, 75.884555272758, 74.7269579693675, 73.48502443730831, 73.33736974000931, 73.97602541744709, 71.70750986039639, 69.37460328638554, 67.0323246717453, 66.66164893656969, 63.55042711645365, 63.430443830788136, 61.338189236819744, 65.123695358634, 63.32431199401617, 61.7497513666749, 63.308757584542036, 60.49246883392334, 61.20864029973745, 59.279579259455204, 60.7665948420763, 60.618463292717934, 60.57399743050337, 59.85360299795866, 58.89873951673508, 60.33311469480395, 58.19037026911974, 60.66946545988321, 58.759440422058105, 61.125162824988365, 60.46680164337158, 61.26417611539364, 59.78717614710331, 60.91703572496772, 59.903823643922806, 61.45540611445904, 61.489580042660236, 60.39235486835241, 61.4755142070353, 61.97521961480379, 61.39529287815094, 63.38679001480341, 62.52710957080126, 61.316165797412395, 62.76053613424301, 63.231541730463505, 62.891202345490456, 62.54624290019274, 62.695467971265316, 63.80096497386694, 63.04589053988457, 63.21730317175388, 63.40790604054928, 64.26804709434509, 63.48000422120094, 63.855149641633034, 64.13143710792065, 64.1107405051589, 65.5249410867691, 66.38466200232506, 64.88204869627953, 64.26505195349455, 65.37822929769754, 65.77339977025986, 66.25360509753227, 64.89309144765139, 65.08569911122322, 66.18763665854931, 65.28885073959827, 66.37046968191862, 65.51622915267944, 65.8814541772008, 65.8861778229475, 66.32472321391106, 66.96476136147976, 67.01436951756477, 69.01497145742178, 65.16207458078861, 66.70345141738653, 66.96851558983326, 66.59886490553617, 43.12010744959116, 36.00031381100416, 34.02982730418444, 32.504968859255314, 31.001336343586445, 30.842166867107153, 29.537203766405582, 29.68441389873624, 28.604507517069578, 28.269018936902285, 27.37500609830022, 27.26569089666009, 26.12227852642536, 26.189984515309334, 25.858003586530685, 25.14332215860486, 25.253007151186466, 24.7284473516047, 24.42055607587099, 24.16228510811925, 23.984474558383226, 23.771459337323904, 22.784331899136305, 23.165879245847464, 23.066366255283356, 22.773111272603273, 22.24792594090104, 22.25458065420389, 22.29627276211977, 22.606309726834297, 21.954844050109386, 21.567190643399954, 21.596036791801453, 21.743187237530947, 21.04027108848095, 21.244069896638393, 21.623644448816776, 21.323662273585796, 20.880631491541862, 21.23971761390567, 20.776529747992754, 20.94142783805728, 20.519061096012592, 21.487333465367556, 20.505096714943647, 20.57414434105158, 20.609357614070177, 20.825709011405706, 20.436005905270576, 20.714576344937086], "test_loss": [126.18230140209198, 114.20476996898651, 100.441681265831, 93.75849163532257, 86.13145476579666, 81.77187836170197, 75.89396721124649, 73.34781605005264, 70.1498064994812, 68.18323630094528, 63.850013732910156, 60.176972925662994, 56.82370585203171, 58.23145371675491, 54.48390460014343, 57.77539321780205, 50.52237382531166, 48.49684542417526, 48.75716346502304, 49.101805716753006, 50.22815388441086, 47.44012463092804, 48.22598025202751, 45.2732173204422, 43.3619487285614, 46.3556863963604, 45.50134760141373, 45.4740626513958, 43.05869188904762, 43.30529138445854, 43.22630137205124, 41.47361519932747, 40.38526254892349, 48.0811248421669, 41.83447106182575, 47.39181885123253, 42.343825697898865, 41.21301954984665, 36.1385312974453, 38.692573592066765, 40.76181975007057, 39.126028299331665, 41.75633229315281, 39.932710230350494, 38.259323090314865, 38.52669571340084, 39.385114282369614, 49.842556446790695, 37.87367343902588, 36.41426683962345, 40.08226016163826, 35.46995414048433, 34.40064591169357, 42.34145736694336, 40.643095552921295, 36.10967493057251, 34.09936362504959, 46.60631436109543, 42.1882786154747, 38.03289946913719, 32.181788980960846, 33.587065398693085, 33.700504347682, 35.31575644016266, 33.700926542282104, 36.78931361436844, 33.707213431596756, 34.53269365429878, 35.17042674124241, 30.681293845176697, 34.371438190340996, 34.46395646035671, 31.67100203037262, 30.172173500061035, 31.962978452444077, 39.50522390007973, 30.628613114356995, 32.06056931614876, 27.151886641979218, 31.950337812304497, 32.86536030471325, 35.78742012381554, 30.561961352825165, 29.499678522348404, 29.177986159920692, 35.8511266708374, 30.619755804538727, 29.461743965744972, 29.46303401887417, 37.987925589084625, 30.012178257107735, 32.387831285595894, 30.763954788446426, 28.893212378025055, 28.995533868670464, 27.812753088772297, 28.943710565567017, 36.59940157830715, 29.7108136638999, 38.9836250692606, 28.792876288294792, 31.024675756692886, 30.52550347149372, 41.26847040653229, 29.830498293042183, 34.79682867228985, 32.18299372494221, 30.246073216199875, 28.621893644332886, 30.76258583366871, 30.601385354995728, 29.714705675840378, 36.788191735744476, 32.51845699548721, 35.143513917922974, 31.483847364783287, 32.37112499773502, 33.87941923737526, 34.195497795939445, 35.318820774555206, 33.45151761174202, 32.841005608439445, 52.14856719970703, 33.88045713305473, 48.68450966477394, 34.47738140821457, 32.053987711668015, 42.33486634492874, 36.69388245046139, 35.92216473817825, 37.252182602882385, 37.17641285061836, 42.713204711675644, 35.99487520754337, 29.53321646153927, 35.16763751208782, 44.81588211655617, 37.20659896731377, 34.75587925314903, 36.72681853175163, 35.57963600754738, 31.811272755265236, 41.620488464832306, 38.93132174015045, 41.81109622120857, 38.51922681927681, 43.13091245293617, 36.15893526375294, 34.011734545230865, 33.29285787045956, 23.096942260861397, 22.818321123719215, 23.008232817053795, 23.478479266166687, 22.821908488869667, 22.921933233737946, 24.050047129392624, 23.718675181269646, 23.383803874254227, 24.049638211727142, 24.21780340373516, 24.682042181491852, 23.606932818889618, 23.721532717347145, 24.10676197707653, 24.032877922058105, 24.082864597439766, 25.838381834328175, 24.54986184835434, 26.470357105135918, 24.489023223519325, 25.313365057110786, 25.86402267217636, 25.89129714667797, 25.063726156949997, 25.19546677172184, 25.594464913010597, 26.001436457037926, 24.63665097951889, 24.899615228176117, 27.99992136657238, 27.159075170755386, 25.934842005372047, 28.74876667559147, 25.117182180285454, 25.87834246456623, 25.97189651429653, 25.853836983442307, 27.437142983078957, 26.733417883515358, 26.5977995544672, 26.784958213567734, 27.567653834819794, 26.68683998286724, 26.961217865347862, 26.550906255841255, 26.638779267668724, 29.184800878167152, 28.779537186026573, 27.920254185795784], "epoch_time": [46.67767119407654, 44.36808395385742, 44.26783514022827, 44.19802689552307, 44.347723722457886, 44.286529779434204, 44.312418699264526, 44.53785490989685, 44.24274778366089, 44.500998973846436, 44.280681133270264, 44.47166395187378, 44.28667974472046, 44.35674428939819, 44.3720817565918, 44.35916233062744, 44.17716097831726, 44.490373373031616, 44.296823501586914, 44.29841685295105, 44.37472176551819, 44.24877309799194, 44.4274001121521, 44.30484342575073, 44.44093370437622, 44.41574430465698, 44.345503091812134, 44.57226014137268, 44.275755882263184, 44.42442178726196, 44.246134996414185, 44.22714853286743, 44.24721026420593, 44.62250328063965, 44.392131090164185, 44.415706157684326, 44.436248540878296, 44.353296518325806, 44.368321657180786, 44.47392559051514, 44.355204582214355, 44.33075737953186, 44.29243469238281, 44.466782093048096, 44.254690647125244, 44.32763051986694, 44.356162309646606, 44.342262983322144, 44.53741502761841, 44.33499217033386, 44.31096911430359, 44.318339586257935, 44.40565490722656, 44.387091398239136, 44.35178804397583, 44.35440015792847, 44.33636140823364, 44.32043957710266, 44.330883741378784, 44.467451095581055, 44.587215185165405, 44.33047127723694, 44.354002475738525, 44.29059457778931, 44.27974247932434, 44.26765584945679, 44.426838636398315, 44.52280879020691, 44.38085913658142, 44.45637392997742, 44.41915273666382, 44.23150944709778, 44.161619424819946, 44.452831745147705, 44.46535682678223, 44.26045894622803, 44.342790842056274, 44.30703401565552, 44.281917333602905, 44.4001145362854, 44.34970998764038, 44.25734806060791, 44.46531009674072, 44.343345403671265, 44.4369695186615, 44.370943546295166, 44.30097770690918, 44.40006709098816, 44.513572216033936, 44.19767713546753, 44.267863273620605, 44.163825273513794, 44.42382335662842, 44.2865149974823, 44.54625844955444, 44.444337129592896, 44.30449962615967, 44.35343623161316, 44.21248269081116, 44.448970556259155, 44.263339042663574, 44.3051381111145, 44.305421352386475, 44.24067306518555, 44.248324155807495, 44.309922218322754, 44.16978359222412, 44.231289863586426, 44.27243709564209, 44.34045052528381, 44.456247329711914, 44.348018169403076, 44.492037773132324, 44.4071159362793, 44.58411908149719, 44.28844666481018, 44.42109131813049, 44.26238942146301, 44.368900299072266, 44.430277585983276, 44.445504903793335, 44.25606036186218, 44.61867046356201, 44.454549074172974, 44.37118697166443, 44.32744073867798, 44.36641812324524, 44.44363760948181, 44.377286195755005, 44.25802254676819, 44.40780687332153, 44.462289333343506, 44.46390628814697, 44.426947593688965, 44.38861036300659, 44.46462678909302, 44.434792041778564, 44.41165542602539, 44.358519554138184, 44.306252241134644, 44.530423641204834, 44.54544115066528, 44.55178380012512, 44.41074204444885, 44.383761167526245, 44.277836084365845, 44.57700443267822, 44.29945635795593, 44.22501611709595, 44.57364273071289, 44.389299392700195, 44.35182762145996, 44.374438524246216, 44.37673330307007, 44.409043073654175, 44.29872393608093, 44.40149259567261, 44.41566038131714, 44.53677797317505, 44.49380159378052, 44.52242040634155, 44.3944251537323, 44.6876540184021, 44.36487531661987, 44.56116223335266, 44.47506308555603, 44.53877377510071, 44.40388250350952, 44.46914768218994, 44.502854347229004, 44.2710862159729, 44.33036255836487, 44.458019733428955, 44.430495262145996, 44.694796085357666, 44.34953999519348, 44.46447229385376, 44.31491732597351, 44.29276466369629, 44.36224699020386, 44.51961088180542, 44.492393255233765, 44.526240825653076, 44.54596281051636, 44.37105345726013, 44.33145546913147, 44.53639507293701, 44.46052432060242, 44.505563497543335, 44.326322078704834, 44.425334215164185, 44.530076026916504, 44.33797812461853, 44.36711406707764, 44.483192920684814, 44.40248775482178, 44.45084261894226, 44.344805002212524, 44.632033348083496, 44.38945126533508]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr1e-06-wdecay100.00000000000001-seed42.json <==
{"train_acc": [16.94, 25.032, 30.044, 33.752, 36.516, 38.604, 40.068, 41.772, 43.19, 44.302, 45.852, 46.932, 47.768, 49.072, 49.684, 50.974, 52.086, 52.89, 53.622, 54.248, 55.26, 56.198, 56.732, 57.788, 58.594, 59.236, 59.978, 60.422, 61.404, 62.032, 62.898, 63.396, 64.25, 64.874, 65.596, 66.06, 66.536, 67.386, 67.996, 68.614, 68.918, 69.502, 70.38, 70.786, 71.448, 71.792, 72.138, 72.99, 73.386, 73.842, 74.5, 74.896, 75.53, 75.902, 76.05, 76.756, 77.04, 77.702, 78.19, 78.6, 78.836, 78.878, 79.298, 79.722, 79.082, 79.692, 79.31, 79.196, 78.746, 78.416, 78.17, 77.574, 77.2, 76.57, 76.71, 76.29, 76.174, 75.774, 75.342, 75.272, 75.044, 75.012, 74.426, 74.196, 74.024, 73.5, 73.52, 73.2, 72.81, 72.572, 72.162, 71.814, 71.658, 71.182, 70.926, 70.976, 70.44, 70.138, 69.866, 69.77, 69.516, 69.154, 68.838, 68.688, 68.242, 68.006, 67.894, 67.568, 67.218, 67.058, 66.76, 66.75, 66.21, 65.962, 65.754, 65.08, 65.208, 64.904, 64.526, 64.244, 63.988, 63.844, 63.252, 63.168, 62.908, 62.68, 62.294, 61.608, 61.446, 61.228, 60.752, 60.212, 60.276, 59.834, 59.378, 59.022, 58.816, 58.5, 57.946, 57.622, 57.352, 57.114, 56.65, 56.176, 56.162, 55.466, 55.468, 55.218, 54.754, 54.356, 55.708, 56.16, 56.302, 56.166, 56.326, 56.218, 56.542, 56.408, 56.488, 56.508, 56.458, 56.26, 56.382, 56.412, 56.262, 56.536, 56.232, 56.244, 56.628, 56.32, 56.51, 56.264, 56.494, 56.344, 56.334, 56.45, 56.306, 56.53, 56.22, 56.47, 56.478, 56.518, 56.346, 56.278, 56.312, 56.226, 56.27, 56.476, 56.33, 56.318, 56.256, 56.506, 56.178, 56.066, 56.24, 56.148, 56.092, 56.21, 56.152, 56.196], "test_acc": [20.74, 27.83, 32.74, 37.13, 38.84, 40.31, 42.27, 43.12, 44.88, 45.91, 47.18, 48.86, 49.57, 50.69, 51.63, 52.63, 52.95, 53.95, 55.29, 55.59, 56.57, 57.61, 57.75, 58.37, 59.04, 60.01, 60.51, 61.37, 61.75, 61.52, 62.98, 63.63, 64.72, 65.05, 65.49, 65.98, 66.29, 67.16, 67.91, 68.09, 67.92, 68.36, 68.74, 69.32, 69.46, 70.64, 70.8, 71.32, 71.48, 72.0, 72.01, 72.77, 73.15, 72.65, 72.51, 74.07, 73.42, 75.25, 73.87, 75.43, 75.58, 75.82, 75.88, 75.74, 76.26, 75.84, 75.57, 73.13, 75.04, 75.42, 75.12, 74.15, 74.21, 73.42, 73.48, 74.57, 73.93, 69.89, 72.53, 68.22, 73.07, 71.45, 71.1, 73.3, 72.21, 71.32, 72.38, 72.28, 70.91, 71.35, 66.99, 67.09, 66.7, 67.1, 67.15, 58.77, 62.93, 61.37, 63.77, 67.5, 54.99, 61.76, 59.39, 59.36, 50.76, 46.23, 54.19, 29.38, 57.17, 40.78, 56.65, 26.38, 17.85, 44.91, 25.68, 29.9, 50.22, 30.26, 33.12, 20.74, 10.0, 25.62, 34.38, 32.82, 28.49, 26.88, 10.0, 33.72, 27.52, 28.57, 44.56, 17.08, 14.42, 14.03, 10.8, 10.07, 12.52, 15.68, 16.83, 16.21, 20.08, 19.5, 10.0, 10.0, 10.35, 11.82, 11.38, 10.0, 11.31, 10.8, 52.43, 23.49, 27.04, 18.13, 28.44, 41.3, 26.86, 31.63, 26.65, 24.95, 18.87, 38.55, 20.7, 20.59, 24.03, 20.59, 16.59, 11.5, 22.88, 11.05, 25.4, 35.95, 23.2, 12.37, 25.33, 11.02, 18.15, 17.65, 10.17, 18.89, 10.04, 26.56, 27.59, 23.21, 23.94, 41.33, 10.18, 30.03, 18.56, 26.61, 13.9, 22.61, 15.7, 13.7, 23.06, 10.33, 30.36, 19.63, 24.6, 26.17], "train_loss": [874.6310479640961, 787.4223729372025, 735.9576910734177, 694.4722211360931, 662.6631602048874, 642.6419901847839, 627.2950391769409, 613.2878099679947, 599.222860455513, 587.6096329689026, 576.714072227478, 565.863195180893, 556.8253238201141, 548.4750379323959, 540.2915532588959, 532.8342944383621, 524.2830746173859, 518.9574896097183, 513.0205254554749, 508.3296012878418, 503.2918540239334, 497.86653113365173, 495.64980030059814, 491.59021413326263, 488.71549141407013, 486.71806013584137, 483.536616563797, 483.48610961437225, 480.28556740283966, 479.64229595661163, 478.2147560119629, 478.66762375831604, 478.3579748868942, 478.14805698394775, 478.63569724559784, 479.1858766078949, 480.8119432926178, 481.76393461227417, 483.4480608701706, 485.90606665611267, 488.3819487094879, 490.8652603626251, 493.06460666656494, 496.91705894470215, 499.89481985569, 504.59218537807465, 509.71226608753204, 512.9309208393097, 517.702875494957, 522.5579922199249, 527.2858929634094, 532.5361261367798, 537.2930287122726, 543.2235305309296, 549.563337802887, 554.6231669187546, 560.7228779792786, 565.6888103485107, 571.9115170240402, 578.2686259746552, 584.366577744484, 591.54236972332, 597.879559636116, 604.1092783212662, 612.8663705587387, 619.4334919452667, 627.8711996078491, 636.2607209682465, 645.115514755249, 653.666860461235, 661.7003180980682, 670.0400103330612, 677.4767258167267, 684.9283013343811, 691.1776502132416, 698.1397085189819, 703.6564656496048, 710.0889176130295, 715.9241237640381, 721.1690899133682, 726.4155262708664, 731.3554022312164, 736.4054485559464, 741.0306829214096, 745.6849349737167, 749.9951142072678, 754.105013012886, 758.1536427736282, 762.2370663881302, 765.8227723836899, 769.6893396377563, 773.2379039525986, 776.4714733362198, 779.7303116321564, 782.8181474208832, 785.6853913068771, 788.5393613576889, 791.397655248642, 794.0269985198975, 796.3307545185089, 798.7791664600372, 801.3493251800537, 803.736608505249, 805.6463878154755, 807.9958226680756, 810.0596361160278, 811.89111495018, 813.8294944763184, 815.5754742622375, 817.3530690670013, 819.0606467723846, 820.5648171901703, 822.242865562439, 823.8292043209076, 825.2534227371216, 826.90935587883, 828.2346410751343, 829.5496881008148, 830.813282251358, 832.203807592392, 833.3945770263672, 834.4201407432556, 835.736483335495, 836.8454706668854, 837.6723539829254, 838.6790845394135, 839.729719877243, 840.6703975200653, 841.6527483463287, 842.509786605835, 843.4571332931519, 844.3560764789581, 844.830854177475, 845.6409664154053, 846.5246713161469, 847.1846256256104, 847.8002672195435, 848.4525277614594, 849.1119251251221, 849.8323447704315, 850.306565284729, 850.9430937767029, 851.4379765987396, 852.0593807697296, 852.4448425769806, 852.9370698928833, 853.3070204257965, 853.7176356315613, 854.1481337547302, 854.4937555789948, 853.7721059322357, 853.6427047252655, 853.5433511734009, 853.6349816322327, 853.6193251609802, 853.5874626636505, 853.5464041233063, 853.4823668003082, 853.4499545097351, 853.3989832401276, 853.4241487979889, 853.493269443512, 853.3756098747253, 853.4191253185272, 853.4099907875061, 853.3647603988647, 853.3617744445801, 853.4111063480377, 853.3106677532196, 853.3944983482361, 853.345133304596, 853.3385088443756, 853.3380885124207, 853.3259205818176, 853.3812847137451, 853.3529057502747, 853.356564283371, 853.3647119998932, 853.3931472301483, 853.4066421985626, 853.3664588928223, 853.4527130126953, 853.4106895923615, 853.504919052124, 853.422137260437, 853.4642038345337, 853.4754567146301, 853.4374008178711, 853.4259805679321, 853.4961113929749, 853.5038087368011, 853.4776790142059, 853.5472965240479, 853.566294670105, 853.4742846488953, 853.6063213348389, 853.5682718753815, 853.5327048301697, 853.5769786834717, 853.6468210220337], "test_loss": [166.6369891166687, 152.09790182113647, 142.69566178321838, 133.26309978961945, 128.781982421875, 125.33296823501587, 121.9157772064209, 119.94275760650635, 116.9960925579071, 114.73840892314911, 112.39348149299622, 109.99863457679749, 108.62717771530151, 106.75322449207306, 105.2785291671753, 103.67293965816498, 102.61437225341797, 101.54945015907288, 99.42118883132935, 99.22867119312286, 98.43065536022186, 97.05880272388458, 96.69390988349915, 96.28865540027618, 95.41914331912994, 94.93428027629852, 94.72530001401901, 93.62282913923264, 93.82778835296631, 94.79243230819702, 93.30229699611664, 93.72532987594604, 93.30697894096375, 93.51272249221802, 93.44323921203613, 93.95181000232697, 94.18862104415894, 94.68466579914093, 94.36613345146179, 95.63337361812592, 96.6890686750412, 97.72492623329163, 97.54181456565857, 98.89789295196533, 99.28441882133484, 100.5888946056366, 101.09307062625885, 102.27681839466095, 103.4296258687973, 105.19348680973053, 106.25346755981445, 107.06713342666626, 108.06471788883209, 108.6311502456665, 110.87454569339752, 111.94985544681549, 114.64551830291748, 114.25389873981476, 116.19038391113281, 116.70693695545197, 118.33000779151917, 119.68651354312897, 121.45034682750702, 123.2523387670517, 122.65903007984161, 126.27568566799164, 127.23084771633148, 129.25146663188934, 130.5008680820465, 130.3732453584671, 132.50877177715302, 134.25525152683258, 136.2242078781128, 137.49469983577728, 139.31757521629333, 139.8772395849228, 141.19305443763733, 143.77774286270142, 143.1278202533722, 146.47213506698608, 145.22027575969696, 146.6379474401474, 148.40558195114136, 148.18813002109528, 149.16071093082428, 151.17503905296326, 151.1562397480011, 151.99165618419647, 152.94888758659363, 154.01429510116577, 156.96609115600586, 156.37072658538818, 156.3615894317627, 156.7849383354187, 158.16626369953156, 160.0797724723816, 161.3555507659912, 160.9561755657196, 160.93958461284637, 160.79870915412903, 164.51779770851135, 162.06748008728027, 163.22592496871948, 164.45922350883484, 166.75245332717896, 169.75762629508972, 167.7124707698822, 173.76315355300903, 166.2513279914856, 170.9884536266327, 166.50537490844727, 173.188458442688, 176.69715023040771, 169.54793548583984, 174.63859057426453, 173.5934226512909, 170.26918625831604, 175.24604487419128, 174.95741629600525, 176.73772859573364, 182.2889187335968, 175.27352285385132, 174.62532019615173, 172.76216912269592, 176.3473780155182, 176.4389169216156, 182.6180920600891, 172.7170810699463, 175.0263614654541, 176.84965467453003, 173.3160138130188, 180.07648754119873, 179.63230800628662, 179.33507823944092, 180.9087302684784, 181.38028287887573, 179.9730932712555, 179.60958194732666, 179.91409707069397, 179.4690260887146, 178.23400950431824, 177.71262407302856, 182.0074439048767, 182.1339466571808, 180.9441056251526, 179.50363564491272, 180.625253200531, 181.78283596038818, 180.57090830802917, 180.7023642063141, 172.2655668258667, 177.0068724155426, 174.95613622665405, 177.4316885471344, 176.69228172302246, 173.86942505836487, 176.51795434951782, 175.94881939888, 176.91960906982422, 177.83178782463074, 179.2066192626953, 174.04811334609985, 177.13427448272705, 177.17436242103577, 176.6229956150055, 179.34472918510437, 180.18257069587708, 179.63111758232117, 176.4118630886078, 179.89792275428772, 175.54475283622742, 174.73377513885498, 179.47942423820496, 179.67822670936584, 175.82466435432434, 180.04200649261475, 179.3834092617035, 177.75120782852173, 181.48430848121643, 179.19003653526306, 181.04446721076965, 177.14878845214844, 174.77375102043152, 175.35147356987, 175.80422067642212, 173.66040134429932, 180.6883842945099, 176.0349383354187, 179.5844337940216, 174.87470722198486, 181.02920746803284, 179.0695343017578, 180.65014624595642, 179.67035818099976, 179.41190814971924, 182.43290901184082, 175.21406364440918, 178.858971118927, 176.78477835655212, 176.11154317855835], "epoch_time": [46.872450828552246, 44.34834599494934, 44.312894344329834, 44.45623230934143, 44.302916526794434, 44.46621775627136, 44.40950012207031, 44.52666783332825, 44.38321352005005, 44.620205879211426, 44.472999811172485, 44.312190771102905, 44.58996367454529, 44.45553970336914, 44.651350259780884, 44.54787802696228, 44.653096199035645, 44.50010299682617, 44.38006377220154, 44.329816818237305, 44.42005014419556, 44.1886785030365, 44.16758346557617, 44.2931752204895, 44.348326444625854, 44.190754890441895, 44.43614649772644, 44.410409688949585, 44.401607513427734, 44.181113481521606, 44.25127601623535, 44.263654708862305, 44.292892932891846, 44.09446883201599, 44.25524616241455, 44.15357708930969, 44.36720609664917, 44.30955934524536, 44.31309652328491, 44.20220971107483, 44.20975351333618, 44.29211711883545, 44.27620220184326, 44.17928385734558, 44.31936287879944, 44.26022267341614, 44.286120653152466, 44.2269868850708, 44.39602065086365, 44.12554717063904, 44.193763256073, 44.13450837135315, 44.041972398757935, 44.26895046234131, 44.31057643890381, 44.24913167953491, 44.22439622879028, 44.28483748435974, 44.21858286857605, 44.09354639053345, 44.40276026725769, 44.217397689819336, 44.30179715156555, 44.34739422798157, 44.123671531677246, 44.225680351257324, 44.22193646430969, 44.15874409675598, 44.279659032821655, 44.221081256866455, 44.10707449913025, 44.32815098762512, 44.2193820476532, 44.1753671169281, 44.28009009361267, 44.13687205314636, 44.267441749572754, 44.42539143562317, 44.27436661720276, 44.220362424850464, 44.22326374053955, 44.224135637283325, 44.22864603996277, 44.28423476219177, 44.35229301452637, 44.43529915809631, 44.39070510864258, 44.387301445007324, 44.374003887176514, 44.25782775878906, 44.2758092880249, 44.527589559555054, 44.435242652893066, 44.27392554283142, 44.1499228477478, 44.23062801361084, 44.14008712768555, 44.038429260253906, 44.4499728679657, 44.271427392959595, 44.40258979797363, 44.29770874977112, 44.24683880805969, 44.379053831100464, 44.456106424331665, 44.40630030632019, 44.3574697971344, 44.38348197937012, 44.39906668663025, 44.34692621231079, 44.41430187225342, 44.430702924728394, 44.49301791191101, 44.33346080780029, 44.47605299949646, 44.44001126289368, 44.44391369819641, 44.33629894256592, 44.46787428855896, 44.32541513442993, 44.558815002441406, 44.46259379386902, 44.371872901916504, 44.320374488830566, 44.48210048675537, 44.49789357185364, 44.59676742553711, 44.43169927597046, 44.657674074172974, 44.41277313232422, 44.4289927482605, 44.439011335372925, 44.30956411361694, 44.28237199783325, 44.38290596008301, 44.28282308578491, 44.39919948577881, 44.426087617874146, 44.319525718688965, 44.48931646347046, 44.46586990356445, 44.355998277664185, 44.443697929382324, 44.48450303077698, 44.310481786727905, 44.381826639175415, 44.54180884361267, 44.49190664291382, 44.44072914123535, 44.427104234695435, 44.5059757232666, 44.64349126815796, 44.560341119766235, 44.444984912872314, 44.498767137527466, 44.2966947555542, 44.431511640548706, 44.44717359542847, 44.36476492881775, 44.34497833251953, 44.333324670791626, 44.395376443862915, 44.50861597061157, 44.34857797622681, 44.302876234054565, 44.392839193344116, 44.49947738647461, 44.45292115211487, 44.39294147491455, 44.3273561000824, 44.48632884025574, 44.55229592323303, 44.446659326553345, 44.64375376701355, 44.443058252334595, 44.53130125999451, 44.463547706604004, 44.492485761642456, 44.63483023643494, 44.628209352493286, 44.47481822967529, 44.30428743362427, 44.43051338195801, 44.45912313461304, 44.64587903022766, 44.48750066757202, 44.4068648815155, 44.65958762168884, 44.51870560646057, 44.45364761352539, 44.41093397140503, 44.38955807685852, 44.422685861587524, 44.453484535217285, 44.542251110076904, 44.36212086677551, 44.27958869934082, 44.483442544937134, 44.418097257614136, 44.55245065689087]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr1e-06-wdecay100.00000000000001-seed43.json <==
{"train_acc": [16.762, 25.024, 29.818, 33.108, 36.382, 38.458, 40.14, 42.154, 43.568, 44.84, 45.996, 47.218, 48.198, 49.082, 50.192, 50.884, 51.898, 52.836, 53.956, 54.744, 55.338, 56.26, 56.912, 57.672, 58.512, 59.136, 59.834, 60.748, 61.486, 62.458, 63.088, 63.578, 64.172, 64.738, 65.4, 66.36, 66.794, 67.388, 67.868, 68.628, 69.094, 69.614, 70.114, 70.768, 71.362, 71.786, 72.594, 72.996, 73.51, 74.244, 74.522, 75.154, 75.326, 75.968, 76.602, 76.908, 77.292, 77.892, 78.276, 78.342, 78.614, 78.83, 79.12, 79.36, 79.522, 79.55, 79.346, 79.016, 78.766, 78.188, 77.822, 77.296, 76.95, 76.804, 76.432, 76.1, 75.776, 75.556, 75.308, 74.9, 74.664, 74.364, 74.106, 73.706, 73.458, 73.272, 72.566, 72.358, 72.066, 71.548, 71.402, 71.354, 70.87, 70.718, 70.516, 70.258, 70.088, 69.686, 69.35, 69.308, 69.066, 68.978, 68.868, 68.496, 68.046, 68.168, 67.802, 67.504, 67.23, 66.962, 66.784, 66.48, 66.248, 65.788, 65.626, 65.252, 65.108, 64.754, 64.072, 64.362, 63.656, 63.676, 63.106, 62.948, 62.588, 62.322, 61.686, 61.726, 61.196, 60.87, 60.666, 60.032, 59.908, 59.592, 59.256, 58.936, 58.52, 58.364, 58.128, 57.736, 57.406, 57.268, 56.984, 56.52, 56.532, 55.994, 56.138, 55.39, 55.454, 54.98, 56.13, 56.626, 56.516, 56.882, 56.714, 56.684, 56.694, 56.76, 56.69, 56.842, 56.662, 56.624, 56.71, 56.786, 56.764, 56.786, 56.78, 56.87, 56.792, 56.816, 56.846, 57.04, 56.614, 56.398, 56.688, 56.722, 56.498, 56.436, 56.834, 56.8, 56.84, 56.61, 56.636, 56.61, 56.504, 56.33, 56.434, 56.5, 56.596, 56.71, 56.424, 56.48, 56.668, 56.22, 56.456, 56.4, 56.344, 56.1, 56.386, 56.354], "test_acc": [21.77, 27.88, 32.94, 36.39, 39.29, 41.25, 43.55, 44.72, 46.58, 47.06, 48.42, 49.52, 50.36, 51.02, 52.19, 52.88, 53.54, 54.29, 55.17, 56.19, 56.16, 57.15, 57.96, 58.93, 59.17, 60.1, 60.52, 60.96, 61.42, 62.27, 62.82, 63.29, 63.43, 64.01, 64.31, 65.3, 65.75, 66.12, 66.55, 67.26, 67.84, 68.07, 69.23, 68.33, 69.24, 70.32, 70.89, 71.48, 70.71, 71.96, 72.26, 72.94, 72.48, 73.78, 74.48, 74.91, 74.81, 73.54, 75.22, 76.17, 75.73, 75.96, 75.73, 76.12, 76.03, 76.46, 75.95, 75.14, 72.33, 74.33, 75.28, 73.5, 74.98, 74.33, 73.96, 72.07, 72.61, 73.16, 71.85, 73.03, 70.88, 70.9, 73.04, 70.84, 70.01, 69.46, 67.07, 69.15, 68.98, 65.94, 65.3, 70.79, 67.94, 65.72, 67.25, 66.03, 61.48, 68.09, 51.4, 52.32, 52.73, 61.78, 63.96, 65.05, 62.28, 39.59, 50.93, 55.11, 55.05, 37.75, 51.78, 43.43, 35.19, 46.06, 27.84, 34.64, 56.54, 38.03, 15.86, 29.62, 20.03, 18.48, 14.24, 30.14, 43.21, 30.86, 24.9, 10.04, 11.04, 18.33, 23.56, 26.61, 22.77, 14.58, 19.18, 24.6, 23.65, 25.42, 16.1, 15.73, 11.77, 22.37, 10.0, 11.46, 10.0, 15.66, 12.82, 18.79, 19.56, 11.45, 29.57, 24.28, 22.76, 43.22, 38.74, 39.27, 25.19, 15.19, 19.5, 10.0, 16.55, 10.01, 30.04, 28.14, 12.65, 10.98, 13.25, 31.58, 19.76, 18.41, 25.83, 29.6, 26.89, 12.11, 20.78, 32.16, 24.89, 18.22, 17.04, 29.3, 38.66, 29.92, 19.04, 23.01, 17.49, 13.8, 16.48, 14.93, 17.96, 19.73, 20.38, 11.21, 25.86, 28.71, 14.11, 16.17, 21.09, 15.53, 20.91, 21.79], "train_loss": [866.4188516139984, 789.3043053150177, 741.363485455513, 703.8656755685806, 670.3228772878647, 644.9493614435196, 627.7670669555664, 611.772820353508, 597.3555999994278, 585.7352221012115, 574.0658023357391, 564.316046833992, 555.8275866508484, 547.9477471113205, 540.3772187232971, 532.5549471378326, 525.2726978063583, 519.5468406677246, 512.2098965644836, 507.2316997051239, 502.3860241174698, 497.5480593442917, 493.8928589820862, 489.6236572265625, 486.04695439338684, 484.1462228298187, 481.20120334625244, 478.99318754673004, 476.42024767398834, 474.7312378883362, 473.68270003795624, 474.59613811969757, 473.6530690193176, 475.413187623024, 476.7190111875534, 476.3762629032135, 477.7044258117676, 479.38440346717834, 481.04152286052704, 483.20914018154144, 486.5049066543579, 489.4603396654129, 492.54007828235626, 495.2612155675888, 498.9859039783478, 503.04635977745056, 507.1002639532089, 510.7083076238632, 515.8301628828049, 520.5744870901108, 525.465712428093, 530.2201865911484, 536.7141479253769, 541.6182564496994, 546.8049068450928, 552.5352339744568, 558.6178441047668, 563.8402079343796, 570.3841025829315, 577.209553360939, 583.9458894729614, 590.4382148981094, 597.3772015571594, 603.946592092514, 611.7028088569641, 618.8227509260178, 626.7828906774521, 636.0385043621063, 644.4618029594421, 653.1988772153854, 661.4786262512207, 669.8612631559372, 677.3759235143661, 684.3409340381622, 690.9125159978867, 697.8876011371613, 703.9120409488678, 709.4594136476517, 715.1379953622818, 720.7129632234573, 725.8934088945389, 731.1750934123993, 735.6061497926712, 740.4009529352188, 745.0186915397644, 749.2033848762512, 753.792766213417, 757.4725829362869, 761.7000199556351, 765.4286732673645, 768.8548990488052, 772.1552500724792, 775.6443990468979, 778.8002314567566, 781.9310648441315, 784.9399243593216, 787.6954897642136, 790.6679810285568, 793.3713738918304, 795.888904094696, 798.3152735233307, 800.5834319591522, 802.9617187976837, 805.1594381332397, 807.4199051856995, 809.1137681007385, 811.3458092212677, 813.1346709728241, 815.0982754230499, 816.9116487503052, 818.5231332778931, 820.2949225902557, 821.7051162719727, 823.4105021953583, 824.9505984783173, 826.3553807735443, 827.7002739906311, 829.1832563877106, 830.6895105838776, 831.7793889045715, 833.0983119010925, 834.0700287818909, 835.2825825214386, 836.381744146347, 837.3105113506317, 838.3245413303375, 839.5336606502533, 840.1831011772156, 841.2455565929413, 842.2035517692566, 842.9918394088745, 844.0212996006012, 844.706426858902, 845.3747923374176, 846.2548956871033, 846.7744009494781, 847.5963735580444, 848.0600969791412, 848.6037676334381, 849.3856709003448, 849.9295952320099, 850.4946854114532, 850.8972768783569, 851.5061237812042, 851.686282157898, 852.2134487628937, 852.5703148841858, 853.0775897502899, 853.430023431778, 853.8771777153015, 853.0674738883972, 852.9250066280365, 852.9093129634857, 852.8727653026581, 852.9149491786957, 852.8005948066711, 852.9047348499298, 852.7844243049622, 852.8351829051971, 852.740993976593, 852.7888610363007, 852.7777619361877, 852.810626745224, 852.7773957252502, 852.7667462825775, 852.7289931774139, 852.7553968429565, 852.7006099224091, 852.7269885540009, 852.7953543663025, 852.6720056533813, 852.7255802154541, 852.7762508392334, 852.7888343334198, 852.774573802948, 852.777116060257, 852.8295247554779, 852.8205900192261, 852.7286150455475, 852.7602934837341, 852.8271460533142, 852.8470003604889, 852.8399109840393, 852.777809381485, 852.8682928085327, 852.9058821201324, 852.8437750339508, 852.9240846633911, 852.875091791153, 852.8123800754547, 852.8981940746307, 852.9459235668182, 852.9517486095428, 853.0049998760223, 852.9650421142578, 852.9613308906555, 853.0319125652313, 853.0448641777039, 853.0819458961487, 853.0868995189667], "test_loss": [165.53296947479248, 152.9275313615799, 143.45275366306305, 135.25353121757507, 128.99389803409576, 124.89754331111908, 120.71753525733948, 117.92768907546997, 114.67884850502014, 113.46916270256042, 110.93655467033386, 108.82803726196289, 107.77529883384705, 106.02290570735931, 104.42657911777496, 102.98517489433289, 101.6938865184784, 100.60815668106079, 99.60975635051727, 98.3488519191742, 98.75033783912659, 96.84404873847961, 96.76614892482758, 95.43377161026001, 95.04479706287384, 94.1514356136322, 93.8676266670227, 93.89512461423874, 93.61554455757141, 92.61453783512115, 93.00387907028198, 93.33702182769775, 93.07224380970001, 93.6929235458374, 93.28724586963654, 93.59555387496948, 93.89786899089813, 94.43092834949493, 95.60600209236145, 95.1563800573349, 96.90650260448456, 96.57289958000183, 97.02847993373871, 99.3583288192749, 99.03332388401031, 100.21745157241821, 100.2931979894638, 102.12570428848267, 104.1184241771698, 104.37593042850494, 106.09537553787231, 107.93675625324249, 109.07284486293793, 108.24331367015839, 110.537633061409, 111.21725559234619, 112.61330032348633, 115.16277027130127, 116.48889112472534, 117.02456951141357, 118.9362006187439, 120.26758813858032, 121.70375287532806, 123.25167787075043, 124.08359706401825, 125.14251255989075, 126.49794328212738, 129.37708365917206, 132.1227900981903, 132.3723976612091, 133.01469588279724, 133.90379774570465, 135.772740483284, 136.75866973400116, 138.0623403787613, 139.66543674468994, 140.90122520923615, 142.1880646944046, 144.71219170093536, 144.76628923416138, 147.2442660331726, 146.61506140232086, 148.02581012248993, 149.6682939529419, 149.51293802261353, 150.76662504673004, 152.49000418186188, 153.08042132854462, 153.81547129154205, 155.56776463985443, 156.41079902648926, 154.4566410779953, 155.9734936952591, 156.76097583770752, 157.4715472459793, 158.3114811182022, 160.45596361160278, 159.40734112262726, 165.59927248954773, 163.50307726860046, 165.7987244129181, 162.55746150016785, 162.7854781150818, 162.82996106147766, 163.95985913276672, 168.6834146976471, 165.90389251708984, 166.01185607910156, 166.172954082489, 169.38695168495178, 167.14578890800476, 168.53633403778076, 173.74892854690552, 169.53746676445007, 173.902765750885, 173.07006096839905, 167.5509078502655, 171.213623046875, 178.28461742401123, 173.90433382987976, 177.51961159706116, 176.52932929992676, 179.37141060829163, 175.06746912002563, 171.00751185417175, 176.519460439682, 177.33413696289062, 182.3829107284546, 180.77006435394287, 177.5272982120514, 177.85788893699646, 176.48191356658936, 176.35765290260315, 181.17684817314148, 179.5235939025879, 178.64706301689148, 175.9422163963318, 177.3852424621582, 180.4935576915741, 178.8499755859375, 181.44148135185242, 178.06493210792542, 182.35558819770813, 181.062109708786, 183.12832760810852, 180.83925342559814, 181.39868140220642, 177.82344222068787, 177.2574064731598, 181.09099125862122, 176.49559259414673, 176.64827489852905, 175.28271985054016, 172.80640316009521, 174.04378247261047, 173.97150683403015, 175.13983726501465, 179.49228239059448, 179.10387706756592, 182.18230819702148, 179.81586050987244, 182.06917929649353, 175.893780708313, 175.91963005065918, 179.38514256477356, 180.05242443084717, 180.77063465118408, 175.75698971748352, 178.9632887840271, 179.65737414360046, 175.23422837257385, 175.63785338401794, 175.77088141441345, 180.3992850780487, 177.02283358573914, 175.72185373306274, 177.0926923751831, 179.22974562644958, 179.68977332115173, 174.86273956298828, 173.00811767578125, 174.53402972221375, 176.99238324165344, 177.31876969337463, 177.89445424079895, 179.39370369911194, 180.6889569759369, 181.19767475128174, 179.5067331790924, 177.6980538368225, 178.97731924057007, 180.55499720573425, 175.99803853034973, 175.28613305091858, 182.12199091911316, 180.37255930900574, 175.3225131034851, 182.39158415794373, 178.11604380607605, 176.2496931552887], "epoch_time": [89.77149224281311, 87.82654619216919, 87.44467973709106, 87.19858479499817, 87.38130617141724, 87.71180367469788, 87.8128719329834, 87.71034288406372, 87.44505429267883, 87.66250348091125, 87.25776100158691, 87.49552631378174, 87.26196193695068, 87.2505452632904, 87.413001537323, 87.5790445804596, 87.27359437942505, 87.90538573265076, 87.34545850753784, 87.34124541282654, 87.64456224441528, 87.25109601020813, 87.77140355110168, 87.50711679458618, 87.77881908416748, 87.66414427757263, 87.3776388168335, 87.46900486946106, 87.24071717262268, 87.24862742424011, 87.60185313224792, 87.17256712913513, 87.25463771820068, 87.53863048553467, 87.29811143875122, 87.3339352607727, 87.31103682518005, 87.396160364151, 87.3767318725586, 87.27141761779785, 87.32363700866699, 87.65615820884705, 87.40734672546387, 87.95344281196594, 87.34007501602173, 87.60868000984192, 87.57650423049927, 87.43059659004211, 87.55265927314758, 87.47907066345215, 87.36032152175903, 87.54064989089966, 87.39694666862488, 87.5526978969574, 87.5473096370697, 87.38705229759216, 87.65855097770691, 87.5854275226593, 87.46406483650208, 87.40350341796875, 87.32233262062073, 87.28804016113281, 87.40443396568298, 87.19072413444519, 87.2925443649292, 87.4435601234436, 87.92470335960388, 87.43289566040039, 87.67881965637207, 87.28122186660767, 88.0038013458252, 87.548335313797, 87.19780135154724, 87.2798867225647, 87.24607300758362, 87.23268485069275, 87.37843585014343, 87.19180083274841, 87.84834551811218, 87.38878226280212, 87.82406115531921, 87.2694890499115, 87.75427508354187, 87.65477561950684, 87.78114533424377, 87.95883655548096, 87.46580481529236, 87.26826810836792, 87.305499792099, 87.26550889015198, 87.47466683387756, 87.81455707550049, 87.21983432769775, 87.43920230865479, 87.61707210540771, 87.4724497795105, 87.66103434562683, 87.60011959075928, 87.83320569992065, 87.75023055076599, 87.36359357833862, 87.54165387153625, 87.31714367866516, 87.37943720817566, 87.44912648200989, 87.87199211120605, 87.3095235824585, 87.34916400909424, 87.27027678489685, 87.55014657974243, 87.32066059112549, 87.29505634307861, 87.74706864356995, 87.61486530303955, 87.64569354057312, 87.33892440795898, 87.2949550151825, 87.32996034622192, 87.64758372306824, 87.69240379333496, 87.57632422447205, 87.30998873710632, 87.22004222869873, 87.5926160812378, 87.3942973613739, 87.52080178260803, 87.54391980171204, 88.01207876205444, 87.53212666511536, 87.81180214881897, 87.88218307495117, 87.33734369277954, 87.52046465873718, 87.46433901786804, 87.60592794418335, 87.76382422447205, 87.81919240951538, 87.35401582717896, 87.47919750213623, 87.48999881744385, 87.28566837310791, 87.44490146636963, 87.30720853805542, 87.18522238731384, 87.26067590713501, 87.43264031410217, 87.4422218799591, 87.4421329498291, 87.30901455879211, 87.3460066318512, 87.56352806091309, 87.3145101070404, 87.2389805316925, 87.76590919494629, 87.82701349258423, 87.42532324790955, 87.68636083602905, 87.58609056472778, 87.5249273777008, 88.06323552131653, 87.39221715927124, 87.56889295578003, 87.66155552864075, 87.5879397392273, 87.30201268196106, 87.38798117637634, 87.36578392982483, 87.55949139595032, 87.3163526058197, 87.50326681137085, 87.249920129776, 87.56090664863586, 87.29028987884521, 87.53966212272644, 87.35647368431091, 87.25190734863281, 87.30576992034912, 87.46881294250488, 87.82201671600342, 87.54067635536194, 87.58298444747925, 87.62372946739197, 87.46166706085205, 87.4810528755188, 87.59240317344666, 87.66479063034058, 87.78189945220947, 87.71893548965454, 87.3205041885376, 87.51933526992798, 87.33735847473145, 87.27246284484863, 87.82723355293274, 87.72017788887024, 88.07647562026978, 87.30619382858276, 87.35002446174622, 87.1889910697937, 87.50467419624329, 87.71430253982544]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr1e-06-wdecay100.00000000000001-seed44.json <==
{"train_acc": [15.816, 24.014, 28.902, 32.28, 34.87, 36.724, 38.692, 40.416, 42.148, 43.564, 44.982, 45.992, 47.52, 48.608, 49.544, 50.72, 51.586, 52.624, 53.73, 54.58, 55.288, 56.096, 56.506, 57.502, 58.452, 59.23, 60.106, 60.766, 61.326, 62.03, 62.782, 63.254, 63.86, 64.43, 65.202, 66.008, 66.402, 66.968, 67.524, 68.388, 68.636, 69.422, 70.31, 70.572, 70.916, 71.772, 72.382, 72.808, 73.398, 73.744, 74.398, 74.87, 74.986, 75.92, 76.376, 76.966, 77.388, 77.826, 77.91, 78.524, 78.704, 78.956, 79.056, 79.35, 79.664, 79.536, 79.26, 79.154, 78.822, 78.378, 77.81, 77.754, 77.406, 77.256, 76.822, 76.178, 76.084, 76.02, 75.462, 75.382, 74.962, 75.048, 74.52, 74.34, 73.922, 73.564, 73.298, 73.124, 72.706, 72.36, 72.326, 71.864, 71.496, 71.23, 70.874, 70.694, 70.19, 69.944, 69.826, 69.334, 69.292, 69.09, 68.52, 68.592, 68.222, 67.88, 67.74, 67.182, 66.978, 66.828, 66.468, 66.326, 66.1, 65.744, 65.436, 65.334, 64.674, 64.522, 64.444, 64.11, 63.572, 63.694, 63.076, 62.748, 62.118, 61.97, 61.624, 61.384, 60.992, 60.932, 60.19, 60.05, 59.742, 59.282, 59.412, 59.062, 58.312, 58.422, 57.848, 57.812, 57.224, 56.916, 56.872, 56.56, 55.846, 55.594, 55.146, 55.09, 54.704, 54.244, 55.638, 55.92, 56.014, 56.082, 56.274, 56.176, 56.39, 56.02, 56.148, 56.222, 56.392, 56.316, 56.378, 56.318, 56.31, 56.414, 56.242, 56.214, 56.22, 56.34, 56.386, 56.45, 56.364, 56.382, 56.18, 56.202, 56.132, 56.176, 56.196, 56.306, 56.168, 56.154, 56.362, 56.274, 56.168, 55.984, 56.36, 56.186, 56.028, 56.076, 56.182, 56.214, 56.126, 56.092, 56.252, 56.024, 55.802, 55.84, 55.992, 56.004], "test_acc": [18.81, 25.14, 30.39, 34.66, 37.17, 38.94, 40.86, 42.59, 43.94, 45.27, 46.33, 48.02, 48.73, 50.11, 51.15, 51.85, 52.62, 53.39, 54.07, 55.06, 55.92, 56.46, 57.42, 58.76, 58.04, 59.24, 60.67, 60.9, 61.56, 62.34, 62.3, 63.49, 64.01, 64.63, 64.65, 65.05, 65.73, 66.99, 66.87, 67.8, 68.45, 68.77, 68.32, 69.24, 69.73, 70.43, 71.24, 71.68, 72.02, 72.55, 72.9, 73.34, 73.35, 73.63, 74.32, 74.4, 74.29, 75.36, 73.32, 73.42, 74.61, 75.59, 75.08, 75.95, 75.54, 74.58, 74.05, 75.96, 76.03, 76.16, 75.89, 76.05, 75.54, 73.14, 72.82, 72.8, 73.22, 72.28, 74.04, 72.92, 73.35, 70.95, 71.28, 73.16, 68.14, 71.57, 68.79, 70.92, 68.95, 67.84, 68.65, 69.78, 70.21, 68.03, 66.24, 62.43, 68.78, 67.14, 65.45, 65.7, 58.07, 63.4, 61.75, 66.77, 54.88, 56.08, 39.97, 35.84, 39.31, 36.87, 67.13, 22.88, 55.6, 47.2, 25.98, 21.35, 32.96, 25.03, 34.87, 35.61, 24.24, 27.39, 10.04, 28.87, 39.54, 26.08, 38.08, 25.1, 14.54, 17.2, 18.29, 22.23, 11.96, 11.55, 13.79, 11.49, 13.95, 28.88, 18.69, 10.0, 19.74, 26.02, 24.65, 10.08, 18.03, 19.51, 12.98, 13.2, 10.52, 10.0, 10.37, 32.38, 22.74, 41.47, 36.6, 24.93, 15.36, 18.61, 36.59, 21.04, 14.3, 19.35, 16.41, 13.2, 16.36, 15.66, 13.56, 21.16, 21.07, 11.83, 13.78, 15.55, 27.93, 24.8, 11.66, 26.73, 18.38, 36.5, 14.47, 17.41, 10.53, 18.61, 20.99, 47.3, 26.21, 19.71, 27.8, 21.35, 19.47, 14.58, 23.55, 15.56, 23.22, 36.38, 34.25, 25.51, 24.93, 19.67, 25.1, 25.45], "train_loss": [887.8304245471954, 804.6653264760971, 750.0999835729599, 715.2756186723709, 688.1120727062225, 664.1095877885818, 644.0722275972366, 625.6196957826614, 611.0074074268341, 597.2045375108719, 585.5617750883102, 575.3165937662125, 563.6998999118805, 554.1870050430298, 546.4451305866241, 537.5849288702011, 529.6039931774139, 522.3843624591827, 515.8365092277527, 508.54294764995575, 505.0514557361603, 500.9701223373413, 497.2010085582733, 493.418492436409, 490.09860944747925, 487.77156913280487, 484.70386362075806, 483.8201656341553, 482.00290298461914, 481.0313081741333, 479.61455512046814, 479.3395802974701, 480.06579995155334, 480.2713407278061, 480.80519127845764, 480.8412435054779, 482.96769189834595, 484.43133437633514, 486.3821860551834, 487.6134740114212, 491.2398142814636, 493.0825945138931, 495.2255744934082, 499.083708524704, 503.3752157688141, 506.0265349149704, 510.372167468071, 514.9371695518494, 519.5087774991989, 523.5580190420151, 528.866845369339, 533.899808883667, 539.467321395874, 544.5849297046661, 550.0280510187149, 554.9686321020126, 561.2257237434387, 567.2464336156845, 573.5263783931732, 578.9629021883011, 586.076514005661, 592.6279227733612, 599.184131860733, 605.6476095914841, 612.6490536928177, 620.2828246355057, 628.9620286226273, 636.8876601457596, 645.6840633153915, 654.605478644371, 663.0516573190689, 670.2912174463272, 677.966351389885, 684.8210948705673, 691.5425299406052, 698.6692270040512, 704.7450182437897, 710.2421218156815, 716.3669189214706, 721.1503179073334, 726.9643776416779, 731.554376244545, 736.7091562747955, 741.4287185668945, 745.9956501722336, 750.5627104043961, 754.5629291534424, 758.7291140556335, 762.6595219373703, 766.35526907444, 769.6869992017746, 773.4340629577637, 776.9062268733978, 779.8349640369415, 783.0899671316147, 785.8468554019928, 788.8317518234253, 791.5155816078186, 794.1016198396683, 796.6930594444275, 799.0719697475433, 801.6084620952606, 803.8435707092285, 805.7769527435303, 808.061413526535, 810.0789361000061, 811.9967465400696, 813.9581530094147, 815.7759923934937, 817.437597990036, 819.1899607181549, 820.7420737743378, 822.3033955097198, 823.8686997890472, 825.3969435691833, 826.7330071926117, 828.1877167224884, 829.4749693870544, 830.691698551178, 831.9119689464569, 833.1821568012238, 834.2681951522827, 835.3892624378204, 836.5667643547058, 837.6541230678558, 838.5362758636475, 839.7106232643127, 840.4312047958374, 841.2960286140442, 842.1128413677216, 843.0832419395447, 843.9100878238678, 844.6525869369507, 845.501948595047, 846.098361492157, 846.6718192100525, 847.4462697505951, 847.9591567516327, 848.7519955635071, 849.1929306983948, 849.8506917953491, 850.5183653831482, 850.8493740558624, 851.3738086223602, 851.8957359790802, 852.3725335597992, 852.8523874282837, 853.1985282897949, 853.6270592212677, 854.091406583786, 853.3423709869385, 853.2187333106995, 853.213840007782, 853.236944437027, 853.1232998371124, 853.1105461120605, 853.1339750289917, 853.0751020908356, 853.0893287658691, 852.9643447399139, 853.0149676799774, 853.0396332740784, 852.953884601593, 852.933331489563, 852.9572374820709, 852.9599540233612, 852.9828705787659, 852.9537382125854, 853.0335702896118, 853.0092039108276, 852.957656621933, 852.9996204376221, 852.9665076732635, 852.9981672763824, 853.0390496253967, 852.9465162754059, 852.9464778900146, 853.0839970111847, 853.1123738288879, 853.027247428894, 853.0333533287048, 853.1033489704132, 853.0760064125061, 853.028261423111, 853.110897064209, 853.1172485351562, 853.059063911438, 853.1273875236511, 853.1510708332062, 853.1858541965485, 853.1820495128632, 853.2046885490417, 853.2054765224457, 853.2605767250061, 853.1813321113586, 853.2134644985199, 853.266016960144, 853.3163974285126, 853.2954168319702, 853.3189284801483], "test_loss": [171.76439595222473, 155.0196077823639, 147.30293107032776, 139.7610934972763, 133.42182791233063, 129.1462516784668, 125.30635583400726, 121.84931778907776, 119.38022065162659, 116.30602157115936, 114.4539692401886, 111.91542708873749, 110.15050053596497, 107.62619149684906, 106.18349063396454, 104.61449980735779, 103.56868875026703, 102.39097952842712, 100.99431681632996, 100.32060873508453, 99.5135053396225, 97.97666883468628, 97.58267319202423, 95.93849432468414, 96.69740760326385, 96.20825827121735, 94.51576662063599, 94.97262406349182, 94.44987964630127, 94.21468389034271, 94.95764088630676, 94.60749351978302, 93.82085227966309, 94.31621646881104, 94.73776686191559, 95.8475251197815, 96.00320196151733, 95.33417999744415, 95.97288990020752, 96.24040997028351, 97.07067239284515, 97.64845502376556, 98.59228563308716, 99.42576813697815, 99.95727956295013, 101.65918147563934, 101.32842648029327, 102.5607647895813, 103.87210190296173, 104.56534624099731, 106.02081286907196, 108.1069575548172, 108.01909613609314, 109.66348898410797, 110.70688831806183, 112.18608546257019, 113.67394077777863, 115.22791790962219, 117.75431776046753, 118.01663565635681, 119.36843073368073, 121.14448034763336, 121.3191784620285, 123.55329096317291, 123.75898218154907, 127.90662813186646, 130.46394264698029, 129.01454162597656, 129.88588786125183, 131.17703223228455, 132.71867263317108, 134.5326108932495, 135.79819440841675, 138.0886286497116, 139.0767307281494, 139.87504494190216, 140.81039083003998, 142.63767778873444, 142.68163335323334, 144.74853920936584, 145.65276408195496, 147.0713541507721, 148.7509423494339, 148.5131344795227, 150.4685730934143, 150.35345268249512, 153.44688403606415, 152.1835459470749, 154.0844498872757, 154.0197515487671, 154.96904623508453, 156.1567656993866, 156.1302934885025, 156.66196644306183, 157.85444056987762, 159.4571828842163, 158.79710018634796, 159.56388187408447, 160.19287109375, 159.79274773597717, 163.5430884361267, 162.43412280082703, 162.56480598449707, 162.1049656867981, 165.51346492767334, 165.02233481407166, 169.8261239528656, 171.02058100700378, 170.98618054389954, 169.43091201782227, 164.55465269088745, 175.61455535888672, 166.92294263839722, 170.73122668266296, 176.27575659751892, 174.50824975967407, 172.63007616996765, 176.2552547454834, 173.58736777305603, 173.131760597229, 176.59441614151, 174.53513407707214, 181.92702174186707, 173.36717224121094, 172.71194410324097, 175.78761053085327, 173.00537061691284, 176.22429299354553, 179.20793890953064, 177.915385723114, 177.28350925445557, 178.07730317115784, 180.34733843803406, 180.56572270393372, 181.00346064567566, 182.0706741809845, 181.46427822113037, 176.7185480594635, 177.89769339561462, 183.08165884017944, 177.53255081176758, 176.50333094596863, 176.88401126861572, 181.30336928367615, 179.86437273025513, 178.9808328151703, 179.94205284118652, 179.71003007888794, 182.13228702545166, 182.76416969299316, 180.84984302520752, 174.38100123405457, 178.81542348861694, 174.21310329437256, 174.77955269813538, 176.42458987236023, 179.8576021194458, 177.96818661689758, 173.48287725448608, 176.01606059074402, 179.5905623435974, 177.0714910030365, 179.67723679542542, 180.13145446777344, 177.94276237487793, 180.63101863861084, 179.11273884773254, 178.11643743515015, 177.15880680084229, 180.38680624961853, 180.2384738922119, 180.82055354118347, 174.45458722114563, 176.57723307609558, 180.1771547794342, 176.82166361808777, 179.39768052101135, 172.79123735427856, 179.95057082176208, 179.6105456352234, 181.1686236858368, 178.514230966568, 177.31971526145935, 172.71007299423218, 177.13490104675293, 178.68390583992004, 178.67518401145935, 177.3131947517395, 179.49939966201782, 178.91405582427979, 178.88341617584229, 180.21808767318726, 177.23869585990906, 176.09577322006226, 174.23457646369934, 178.6597876548767, 175.9868540763855, 177.64314126968384, 175.31051182746887, 175.35335445404053], "epoch_time": [47.822277307510376, 45.44063758850098, 45.48414373397827, 45.470959186553955, 45.50585651397705, 45.57597851753235, 45.53784656524658, 45.725454568862915, 45.559810161590576, 45.49113702774048, 45.58769249916077, 45.521843910217285, 45.8478946685791, 45.819015979766846, 45.68269419670105, 45.807270526885986, 45.79444360733032, 45.62750291824341, 45.592995166778564, 45.86133909225464, 45.583778619766235, 45.54590129852295, 45.55278825759888, 45.674177408218384, 45.68830728530884, 45.6611225605011, 45.78688335418701, 45.71370196342468, 45.56133961677551, 45.89964771270752, 45.5856249332428, 45.76634764671326, 45.77862000465393, 45.519201040267944, 45.70211052894592, 45.8445680141449, 45.48862957954407, 45.96792221069336, 45.823092222213745, 45.65601992607117, 45.52651238441467, 45.961865186691284, 45.68403768539429, 45.85521697998047, 45.79120087623596, 45.83921551704407, 45.78303933143616, 45.606003522872925, 45.63371467590332, 45.730579137802124, 45.824241399765015, 45.736584424972534, 45.841296672821045, 45.534977436065674, 45.71601057052612, 45.71003437042236, 45.741132736206055, 45.77122926712036, 45.57687187194824, 45.822169065475464, 45.683773040771484, 45.65425133705139, 45.74702978134155, 45.43873047828674, 45.704047441482544, 45.58197379112244, 45.77050828933716, 45.57823038101196, 45.67027449607849, 45.7382709980011, 45.818779945373535, 45.88138151168823, 45.71727776527405, 45.87314248085022, 45.66374111175537, 45.74890923500061, 45.64240765571594, 45.72099804878235, 45.75377154350281, 45.7264199256897, 45.69793701171875, 45.68877696990967, 45.23735857009888, 45.296682357788086, 45.67396378517151, 45.83443880081177, 45.670536279678345, 45.891613721847534, 45.71228241920471, 46.003071308135986, 45.873992681503296, 45.94725823402405, 45.64883327484131, 45.94177556037903, 45.87157344818115, 45.59585404396057, 45.59202742576599, 45.67915487289429, 45.57107329368591, 45.85050344467163, 45.83140778541565, 45.767863035202026, 45.61798071861267, 45.6838812828064, 45.596070289611816, 45.70158839225769, 45.6184344291687, 45.75601005554199, 45.63654851913452, 45.70997738838196, 46.014466285705566, 45.81727170944214, 45.87522220611572, 45.74008107185364, 45.794331073760986, 45.87261605262756, 45.664212703704834, 45.53016257286072, 45.728768825531006, 45.64179706573486, 45.65745735168457, 45.63542604446411, 45.71278119087219, 45.67362117767334, 45.7875554561615, 45.59778904914856, 45.68562388420105, 45.83913278579712, 45.7386839389801, 45.60931324958801, 45.86250972747803, 45.800212144851685, 45.7372727394104, 45.701876401901245, 45.762734174728394, 45.74802803993225, 45.86375164985657, 45.7060341835022, 45.91528677940369, 45.76098012924194, 45.80873656272888, 45.78617310523987, 45.84188508987427, 45.85457730293274, 45.68455910682678, 45.90404391288757, 45.72033071517944, 45.66300678253174, 45.780609130859375, 45.82027530670166, 45.73245644569397, 45.866090536117554, 45.60287642478943, 45.851508140563965, 46.01710057258606, 45.868279695510864, 45.78381299972534, 45.69858908653259, 45.75130891799927, 45.72330617904663, 45.69687581062317, 45.991626501083374, 45.692991971969604, 45.724751472473145, 45.46877384185791, 45.81097626686096, 45.971548557281494, 45.80226469039917, 45.68120241165161, 45.63635444641113, 45.601592779159546, 45.76805591583252, 45.7822949886322, 45.71158003807068, 45.78559398651123, 45.823973178863525, 45.6840238571167, 45.740283489227295, 45.619680881500244, 45.87868857383728, 45.928163290023804, 45.77079796791077, 45.613572120666504, 45.97315263748169, 45.891069650650024, 45.81232523918152, 45.68774890899658, 45.66596245765686, 45.780863761901855, 45.995505809783936, 45.76848769187927, 45.70295739173889, 45.53550100326538, 45.62519145011902, 45.78936409950256, 46.03087592124939, 45.91290903091431, 45.766300678253174, 45.77675700187683, 45.96926927566528]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr1e-07-wdecay1000.0000000000001-seed42.json <==
{"train_acc": [10.374, 13.318, 15.73, 16.654, 17.134, 17.838, 18.85, 19.804, 21.016, 21.57, 23.008, 23.6, 24.444, 25.548, 26.236, 26.896, 27.834, 28.422, 29.07, 29.772, 30.192, 30.96, 31.464, 32.378, 32.998, 33.57, 34.332, 34.69, 34.984, 35.748, 36.164, 36.78, 36.978, 37.466, 37.844, 38.232, 38.598, 39.046, 39.552, 39.898, 40.088, 40.63, 41.03, 41.222, 41.634, 42.028, 42.506, 42.784, 43.342, 43.642, 43.988, 44.47, 45.11, 45.472, 45.906, 46.41, 46.89, 47.314, 47.386, 47.836, 48.104, 48.35, 48.274, 48.294, 48.28, 47.944, 47.6, 46.988, 46.282, 45.48, 44.878, 44.168, 43.332, 42.916, 42.318, 41.312, 40.832, 39.828, 39.13, 38.142, 36.998, 36.192, 34.966, 33.858, 33.03, 32.24, 31.85, 31.608, 30.99, 30.592, 30.118, 30.016, 29.62, 29.36, 28.996, 28.89, 28.57, 28.054, 28.004, 27.436, 27.028, 26.54, 26.254, 25.646, 24.778, 24.178, 23.508, 22.97, 22.59, 22.156, 21.938, 21.838, 21.47, 21.406, 20.86, 19.82, 18.874, 18.884, 18.634, 18.49, 18.706, 18.55, 18.552, 18.634, 18.54, 18.494, 18.7, 18.706, 18.884, 18.81, 18.95, 18.982, 19.178, 18.92, 18.974, 19.176, 19.032, 19.176, 19.152, 19.246, 19.322, 18.93, 19.238, 19.092, 19.224, 19.02, 19.066, 19.174, 19.162, 19.026, 19.264, 19.326, 19.096, 19.122, 19.206, 19.092, 19.098, 19.006, 19.126, 19.134, 19.214, 19.212, 19.056, 19.172, 19.032, 19.026, 19.006, 19.076, 19.224, 19.096, 19.162, 19.08, 19.062, 19.068, 19.094, 18.998, 19.11, 19.048, 19.004, 19.126, 19.076, 19.082, 19.13, 19.132, 18.832, 18.91, 19.012, 18.85, 18.964, 18.898, 18.92, 18.9, 18.99, 19.0, 19.046, 18.982, 19.052, 18.914, 19.044, 19.028], "test_acc": [12.16, 15.6, 15.84, 16.18, 16.3, 17.07, 18.27, 18.93, 20.74, 21.76, 22.72, 23.49, 24.37, 25.12, 26.11, 26.53, 27.22, 28.08, 28.57, 29.2, 30.09, 30.91, 31.94, 32.3, 33.47, 34.26, 34.28, 35.31, 35.46, 36.1, 36.28, 36.91, 37.65, 38.07, 38.66, 38.9, 39.42, 39.93, 40.57, 40.39, 41.34, 41.81, 42.07, 42.58, 42.87, 43.42, 43.89, 44.2, 44.61, 44.93, 45.22, 45.76, 46.09, 46.57, 47.0, 47.33, 47.49, 47.9, 48.04, 48.64, 48.94, 48.95, 48.62, 49.32, 49.52, 48.94, 48.27, 47.39, 46.86, 46.4, 45.74, 45.33, 44.67, 43.61, 42.26, 41.84, 41.46, 40.13, 39.75, 37.75, 37.13, 35.45, 34.07, 33.56, 32.18, 32.27, 31.49, 30.93, 30.64, 30.17, 29.96, 29.64, 29.13, 29.0, 28.28, 28.46, 28.02, 27.58, 26.87, 26.61, 26.14, 25.61, 24.96, 24.6, 23.43, 23.01, 22.52, 22.04, 22.12, 22.52, 21.99, 21.66, 21.15, 21.29, 21.32, 20.25, 19.8, 17.88, 19.06, 19.71, 18.69, 17.5, 17.47, 17.46, 19.13, 16.74, 15.57, 17.59, 18.82, 16.77, 19.2, 18.79, 18.32, 17.21, 19.25, 18.34, 19.35, 15.9, 19.26, 17.48, 11.36, 16.03, 19.16, 11.9, 15.29, 19.32, 13.33, 19.29, 14.23, 11.85, 19.37, 19.37, 19.15, 19.5, 19.21, 19.23, 19.08, 19.51, 19.48, 19.2, 19.23, 19.29, 19.23, 19.21, 19.16, 19.29, 19.18, 19.18, 19.19, 19.24, 19.31, 19.17, 19.16, 19.13, 19.22, 19.41, 19.15, 19.3, 19.22, 19.23, 19.24, 19.09, 18.95, 19.05, 19.26, 18.96, 19.04, 19.28, 19.19, 19.11, 19.14, 19.16, 19.16, 19.15, 19.28, 19.17, 19.11, 19.0, 19.24, 18.7], "train_loss": [928.0584917068481, 904.7756042480469, 890.1944479942322, 879.0164120197296, 870.1677944660187, 861.31294298172, 852.8749361038208, 843.0932130813599, 832.690591096878, 821.5398211479187, 810.3851529359818, 800.8213748931885, 792.5146790742874, 785.0872491598129, 778.6128536462784, 772.3301060199738, 765.2772452831268, 759.6397644281387, 752.6073200702667, 746.992887377739, 741.7625551223755, 737.5113364458084, 734.1063531637192, 730.7361279726028, 728.3186726570129, 726.7242313623428, 725.1420764923096, 724.119843006134, 724.3904529809952, 724.8663910627365, 726.1619697809219, 728.2488148212433, 730.6814430952072, 733.1501877307892, 736.6454414129257, 740.1676827669144, 743.9952080249786, 748.4555870294571, 752.8326011896133, 757.1229164600372, 762.291274189949, 766.5656274557114, 771.4141011238098, 776.6360900402069, 781.4592320919037, 786.3457243442535, 791.4268363714218, 795.8480890989304, 800.3870247602463, 804.990800857544, 809.66064286232, 813.6623702049255, 817.7954421043396, 821.6823394298553, 825.4179954528809, 829.0149569511414, 832.5445199012756, 835.8754541873932, 839.2909471988678, 842.4893050193787, 845.5177743434906, 848.5438373088837, 851.5150773525238, 854.5069313049316, 857.6672103404999, 860.7891223430634, 863.9469635486603, 867.0458328723907, 869.9871029853821, 872.672580242157, 875.0769550800323, 877.273369550705, 879.2967748641968, 880.9787473678589, 882.5545599460602, 883.9677002429962, 885.1319563388824, 886.2673182487488, 887.2118802070618, 888.1240522861481, 888.955194234848, 889.6579010486603, 890.3551411628723, 890.9712755680084, 891.5315492153168, 892.0542521476746, 892.5332276821136, 892.9899711608887, 893.401867389679, 893.8118450641632, 894.18132853508, 894.5200204849243, 894.8475110530853, 895.1557574272156, 895.4417080879211, 895.7124464511871, 895.9614129066467, 896.1992757320404, 896.4200336933136, 896.6142394542694, 896.8092539310455, 896.982757806778, 897.147479057312, 897.2909078598022, 897.4397983551025, 897.5558953285217, 897.665045261383, 897.765554189682, 897.8613619804382, 897.9492802619934, 898.0336883068085, 898.114520072937, 898.1915128231049, 898.2696809768677, 898.3340148925781, 898.3941793441772, 898.4483067989349, 898.4904131889343, 898.533697605133, 898.5742392539978, 898.6188912391663, 898.6605577468872, 898.7047674655914, 898.7410686016083, 898.7848446369171, 898.8298127651215, 898.8675062656403, 898.908013343811, 898.9445044994354, 898.9823970794678, 899.0207357406616, 899.055303812027, 899.0924851894379, 899.1313827037811, 899.1662082672119, 899.2004156112671, 899.2321825027466, 899.2650849819183, 899.2974174022675, 899.3277931213379, 899.3581962585449, 899.3883543014526, 899.4182734489441, 899.4469745159149, 899.4758133888245, 899.5026886463165, 899.5282070636749, 899.5554382801056, 899.580988407135, 899.6052927970886, 899.6183514595032, 899.6191239356995, 899.6222789287567, 899.623300075531, 899.6267156600952, 899.6264293193817, 899.6288650035858, 899.630339384079, 899.630530834198, 899.6330418586731, 899.6337890625, 899.6342461109161, 899.635956287384, 899.6373307704926, 899.6403381824493, 899.6410143375397, 899.6414391994476, 899.6429007053375, 899.6444320678711, 899.6451706886292, 899.6476676464081, 899.6469111442566, 899.6482901573181, 899.6491522789001, 899.6522750854492, 899.6531457901001, 899.653826713562, 899.6573626995087, 899.6596717834473, 899.6595637798309, 899.6616032123566, 899.6624763011932, 899.663088798523, 899.666121006012, 899.6676087379456, 899.6677329540253, 899.6703462600708, 899.6703338623047, 899.6738550662994, 899.674334526062, 899.6776933670044, 899.6786830425262, 899.6792328357697, 899.6812036037445, 899.6819372177124, 899.6847982406616, 899.6854255199432, 899.6868183612823, 899.6884446144104, 899.6905796527863], "test_loss": [184.40891194343567, 181.02982378005981, 178.90781569480896, 176.6802065372467, 175.23669171333313, 173.5361258983612, 171.41023087501526, 169.5799264907837, 166.26911425590515, 163.96732437610626, 161.838188290596, 159.87556624412537, 158.18232679367065, 156.37480092048645, 155.039977312088, 153.6216527223587, 152.46113073825836, 150.79998314380646, 149.31119787693024, 148.40629088878632, 147.42946600914001, 146.31324422359467, 145.69700515270233, 144.8309279680252, 144.58796560764313, 143.85567831993103, 143.83791780471802, 143.3974882364273, 143.31624472141266, 143.82075428962708, 144.1631510257721, 144.43450224399567, 145.10022747516632, 145.49627459049225, 146.012601852417, 147.1180727481842, 147.639346241951, 148.68887865543365, 149.18162870407104, 150.41304349899292, 151.844522356987, 152.71623277664185, 153.51864194869995, 154.73754930496216, 155.6613347530365, 157.0488818883896, 157.8509167432785, 159.23872768878937, 159.64817416667938, 160.87530648708344, 161.8570032119751, 162.64271187782288, 163.79932403564453, 164.30250334739685, 165.0468144416809, 165.98872637748718, 167.08312225341797, 167.5652813911438, 168.22931432724, 168.86041617393494, 169.65560674667358, 170.2534532546997, 171.07331347465515, 171.70048832893372, 172.5408856868744, 173.17590188980103, 173.8904550075531, 174.522136926651, 175.22419548034668, 175.82134437561035, 176.24029755592346, 176.83993697166443, 177.29411721229553, 177.6783730983734, 178.00677633285522, 178.39433526992798, 178.7250998020172, 178.90184879302979, 179.15738725662231, 179.32183027267456, 179.54937863349915, 179.65798330307007, 179.84137082099915, 179.96915125846863, 180.0807807445526, 180.21393847465515, 180.319180727005, 180.39927792549133, 180.46062803268433, 180.5749955177307, 180.6163830757141, 180.6980106830597, 180.7631959915161, 180.84489464759827, 180.9110143184662, 180.97427606582642, 181.03516554832458, 181.07260060310364, 181.09452939033508, 181.1766495704651, 181.18121099472046, 181.20905828475952, 181.28460478782654, 181.25977683067322, 181.39029145240784, 181.4066722393036, 181.40725779533386, 181.40906763076782, 181.42502355575562, 181.45735883712769, 181.4563262462616, 181.44110131263733, 181.44381093978882, 181.4838206768036, 181.5392942428589, 181.60332345962524, 181.52214241027832, 181.50151872634888, 181.5368046760559, 181.59245419502258, 181.54050278663635, 181.53705477714539, 181.70524311065674, 181.55311632156372, 181.61478185653687, 181.57164907455444, 181.58862733840942, 181.59170031547546, 181.60984110832214, 181.76535654067993, 181.6518304347992, 181.69481825828552, 181.72841095924377, 181.642728805542, 181.6982171535492, 181.65981435775757, 181.7043273448944, 181.80122184753418, 181.7116982936859, 181.77371907234192, 181.76672291755676, 181.8102765083313, 181.72330379486084, 181.7628035545349, 181.73400807380676, 181.73355436325073, 181.85531759262085, 181.75668907165527, 181.76838564872742, 181.7948522567749, 181.7585060596466, 181.75888419151306, 181.7652666568756, 181.7593970298767, 181.76533484458923, 181.7643506526947, 181.75733876228333, 181.76078009605408, 181.76133108139038, 181.76353240013123, 181.75929951667786, 181.76032042503357, 181.76642775535583, 181.76391053199768, 181.76435947418213, 181.76126718521118, 181.76588773727417, 181.76750206947327, 181.7661852836609, 181.76305079460144, 181.7620062828064, 181.7662913799286, 181.76694107055664, 181.7694857120514, 181.76584720611572, 181.76513934135437, 181.7676544189453, 181.7637746334076, 181.76751327514648, 181.76813411712646, 181.76926636695862, 181.768159866333, 181.77397441864014, 181.7729778289795, 181.7688286304474, 181.77605962753296, 181.77322459220886, 181.76846432685852, 181.77036333084106, 181.774245262146, 181.77218961715698, 181.7682647705078, 181.774151802063, 181.77326321601868, 181.7708923816681, 181.77544689178467, 181.77463221549988, 181.77638840675354, 181.7727644443512, 181.78161120414734], "epoch_time": [46.478944063186646, 44.35500693321228, 44.33982968330383, 44.27021527290344, 44.19523477554321, 44.48705053329468, 44.57377886772156, 44.46487355232239, 44.5980703830719, 44.535157918930054, 44.44296097755432, 44.448479413986206, 44.37592339515686, 44.551316261291504, 44.34078240394592, 44.54518127441406, 44.42241644859314, 44.563934087753296, 44.50265336036682, 44.39841437339783, 44.28389310836792, 44.573928117752075, 44.259912729263306, 44.422858476638794, 44.439778089523315, 44.52418041229248, 44.455697536468506, 44.55409049987793, 44.39632558822632, 44.348989486694336, 44.47040319442749, 44.422181844711304, 44.61226797103882, 44.37450456619263, 44.39845132827759, 44.586883544921875, 44.52920198440552, 44.22817420959473, 44.49054288864136, 44.48769760131836, 44.43232321739197, 44.64842772483826, 44.442174673080444, 44.302024364471436, 44.52055287361145, 44.433878660202026, 44.39349389076233, 44.54269528388977, 44.53006434440613, 44.66119432449341, 44.50092577934265, 44.36112976074219, 44.38433265686035, 44.571223974227905, 44.60604810714722, 44.32633185386658, 44.52721905708313, 44.418882846832275, 44.52934169769287, 44.448806047439575, 44.441654920578, 44.464335680007935, 44.343833208084106, 44.49855160713196, 44.31552267074585, 44.5284321308136, 44.54385757446289, 44.41478180885315, 44.56692910194397, 44.67473554611206, 44.33967304229736, 44.440309286117554, 44.39689087867737, 44.387306690216064, 44.493014097213745, 44.499189138412476, 44.47358012199402, 44.45424675941467, 44.53658485412598, 44.49251103401184, 44.46398568153381, 44.49169945716858, 44.53046178817749, 44.41717267036438, 44.46683073043823, 44.46191668510437, 44.56808018684387, 44.4820773601532, 44.54379463195801, 44.494309186935425, 44.45801758766174, 44.600412130355835, 44.53207468986511, 44.663331508636475, 44.402135610580444, 44.414135456085205, 44.67263650894165, 44.473318099975586, 44.48323583602905, 44.43534183502197, 44.61017632484436, 44.390480279922485, 44.5366415977478, 44.57425546646118, 44.52098250389099, 44.5108904838562, 44.528244733810425, 44.64205527305603, 44.63545823097229, 44.377418756484985, 44.47480010986328, 44.38987922668457, 44.671591997146606, 44.527705669403076, 44.39237427711487, 44.55686974525452, 44.447649240493774, 44.459017276763916, 44.49427509307861, 44.3546187877655, 44.54339385032654, 44.71537661552429, 44.695608615875244, 44.669941425323486, 44.55432152748108, 44.38288927078247, 44.312734842300415, 44.24642086029053, 44.55319261550903, 44.667900800704956, 44.41887140274048, 44.56767654418945, 44.489375829696655, 44.52381420135498, 44.33345413208008, 44.378135681152344, 44.48481607437134, 44.67334580421448, 44.35563063621521, 44.410176277160645, 44.4956693649292, 44.385974168777466, 44.46967315673828, 44.471142530441284, 44.44400715827942, 44.36924123764038, 44.46003437042236, 44.776763916015625, 44.42278552055359, 44.60578227043152, 44.42450714111328, 44.509318590164185, 44.62816333770752, 44.314807415008545, 44.74801206588745, 44.43127655982971, 44.619608879089355, 44.509735345840454, 44.40734839439392, 44.59589219093323, 44.599841594696045, 44.50409245491028, 44.454286098480225, 44.47049903869629, 44.559601068496704, 44.30518937110901, 44.51165819168091, 44.39512658119202, 44.48652696609497, 44.529250621795654, 44.409496784210205, 44.60788583755493, 44.47423315048218, 44.641090393066406, 44.67255210876465, 44.6520459651947, 44.49478888511658, 44.56388998031616, 44.56921625137329, 44.70494818687439, 44.68571448326111, 44.50327515602112, 44.60063815116882, 44.38426685333252, 44.61298394203186, 44.49906134605408, 44.440958738327026, 44.681766748428345, 44.4979202747345, 44.66054582595825, 44.521055459976196, 44.37500286102295, 44.287261962890625, 44.63402819633484, 44.38348603248596, 44.39794182777405, 44.61297249794006, 44.44461989402771, 44.33109426498413, 44.31004881858826]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr1e-07-wdecay1000.0000000000001-seed43.json <==
{"train_acc": [11.79, 14.01, 15.298, 15.984, 16.918, 17.69, 18.756, 19.626, 21.068, 22.434, 23.536, 24.608, 25.11, 25.918, 26.468, 27.39, 28.052, 28.764, 29.248, 29.95, 30.784, 31.334, 31.99, 32.598, 32.976, 33.492, 34.098, 34.736, 35.118, 35.644, 36.092, 36.432, 36.99, 37.588, 37.992, 38.402, 38.94, 39.37, 39.532, 39.9, 40.426, 40.664, 40.938, 41.542, 42.106, 42.33, 42.76, 43.53, 43.724, 44.05, 44.854, 45.302, 45.472, 46.114, 46.724, 46.956, 47.462, 47.71, 48.054, 48.338, 48.514, 48.704, 49.08, 48.888, 48.526, 48.512, 48.25, 47.118, 46.636, 45.796, 44.712, 43.842, 43.144, 42.22, 41.654, 40.83, 39.706, 39.034, 38.462, 37.394, 37.01, 36.496, 35.698, 34.978, 34.542, 33.862, 33.098, 32.578, 32.134, 31.67, 31.236, 30.63, 30.294, 29.782, 29.34, 29.392, 29.038, 28.612, 28.502, 28.462, 28.04, 27.628, 28.002, 27.692, 27.688, 27.54, 27.506, 27.48, 27.128, 26.888, 26.818, 26.348, 25.844, 25.21, 24.616, 24.278, 23.686, 23.122, 22.546, 21.232, 20.138, 19.73, 19.498, 19.3, 19.092, 19.086, 18.978, 19.004, 18.97, 18.88, 18.854, 18.906, 18.814, 18.678, 18.854, 18.612, 18.752, 18.7, 18.594, 18.422, 18.588, 18.402, 18.356, 18.294, 18.426, 18.152, 18.064, 18.164, 18.116, 18.092, 18.266, 18.166, 18.262, 18.206, 18.156, 18.216, 18.248, 18.266, 18.23, 18.16, 18.17, 18.282, 18.188, 18.096, 18.09, 18.108, 18.15, 18.158, 18.214, 18.026, 18.116, 18.224, 18.12, 18.116, 18.126, 18.044, 18.134, 18.028, 17.972, 18.086, 18.162, 17.916, 18.014, 18.112, 18.052, 17.998, 17.93, 18.166, 17.884, 17.942, 18.076, 17.996, 18.008, 18.104, 18.114, 17.978, 18.004, 18.026, 17.968, 17.942], "test_acc": [13.2, 14.79, 15.63, 16.63, 17.28, 18.33, 19.69, 20.74, 22.19, 23.37, 23.97, 25.1, 26.07, 26.73, 27.41, 28.4, 29.07, 29.28, 30.27, 31.33, 31.95, 32.73, 33.34, 34.1, 34.7, 35.23, 35.65, 36.24, 36.8, 37.23, 37.6, 38.02, 38.58, 39.16, 39.74, 39.95, 40.49, 40.93, 41.25, 41.72, 42.14, 42.2, 42.85, 43.0, 43.34, 43.98, 44.41, 44.6, 45.51, 45.91, 46.02, 46.94, 47.28, 47.72, 48.08, 48.49, 48.68, 48.76, 49.19, 49.37, 49.65, 49.68, 49.89, 49.39, 49.68, 48.92, 48.63, 47.48, 47.16, 46.52, 45.26, 44.96, 44.12, 43.53, 42.84, 41.71, 40.93, 40.05, 38.81, 38.58, 37.75, 36.91, 35.86, 35.92, 34.27, 34.2, 33.57, 32.21, 32.15, 31.15, 30.59, 29.99, 29.85, 29.25, 29.26, 28.98, 28.74, 28.24, 27.94, 28.1, 27.99, 27.72, 28.07, 27.59, 27.55, 26.78, 26.58, 26.38, 26.66, 26.15, 25.96, 24.64, 23.78, 24.27, 22.52, 23.5, 22.81, 22.68, 21.61, 19.79, 20.09, 18.81, 19.65, 19.66, 19.35, 18.2, 18.48, 16.48, 17.6, 19.05, 15.52, 16.21, 18.12, 19.35, 19.49, 19.61, 14.01, 17.57, 19.6, 17.42, 18.92, 19.46, 17.68, 17.78, 12.12, 16.37, 17.0, 16.76, 17.46, 18.31, 18.33, 18.3, 18.27, 18.21, 18.14, 18.24, 18.29, 18.28, 18.27, 18.11, 18.17, 18.22, 18.21, 18.15, 18.13, 18.18, 18.13, 18.07, 17.88, 18.12, 18.18, 18.25, 18.07, 18.04, 18.05, 18.02, 18.21, 18.08, 18.14, 18.17, 18.0, 18.11, 17.96, 18.18, 18.02, 18.09, 17.96, 18.08, 17.98, 17.95, 17.89, 18.03, 18.03, 17.97, 18.0, 17.97, 17.88, 17.96, 17.67, 18.02], "train_loss": [912.5589716434479, 893.9006221294403, 882.2476027011871, 873.7233393192291, 866.0544683933258, 858.804673910141, 851.2245244979858, 842.874233007431, 832.7448284626007, 822.5055612325668, 811.6842229366302, 802.0356056690216, 794.4227802753448, 787.6716619729996, 781.4075436592102, 775.003210067749, 768.8869112730026, 763.475300192833, 757.7273125648499, 751.9276164770126, 747.4492928981781, 742.9481766223907, 739.1445552110672, 735.6256860494614, 732.8442571163177, 731.0372661352158, 728.8742401599884, 728.7379802465439, 728.1918741464615, 728.4842274188995, 729.0329542160034, 731.2397072315216, 732.8443193435669, 734.937744140625, 737.2249902486801, 740.5486149787903, 744.2427917718887, 747.7392538785934, 752.2641617059708, 756.5298101902008, 760.8372528553009, 765.6225185394287, 770.4254323244095, 775.2087650299072, 779.8450758457184, 784.8789724111557, 789.5596182346344, 794.221448302269, 799.1435561180115, 803.6506049633026, 807.6461737155914, 812.1812207698822, 816.677889585495, 820.2260611057281, 824.142692565918, 827.8858852386475, 831.5608327388763, 835.0537977218628, 838.3872961997986, 841.5485460758209, 844.9082491397858, 848.0012936592102, 850.9697875976562, 853.9675731658936, 857.2556753158569, 860.3195445537567, 863.6157512664795, 866.8806931972504, 869.8306119441986, 872.7230892181396, 875.3425340652466, 877.5425992012024, 879.5790672302246, 881.3437893390656, 882.8605473041534, 884.2813324928284, 885.5424814224243, 886.5915324687958, 887.553172826767, 888.444198846817, 889.2314219474792, 889.971896648407, 890.6124756336212, 891.2466027736664, 891.8139748573303, 892.3171672821045, 892.8240392208099, 893.2547159194946, 893.6735556125641, 894.0359199047089, 894.3801748752594, 894.7037115097046, 895.0089845657349, 895.2892549037933, 895.559684753418, 895.8007097244263, 896.0181014537811, 896.2391264438629, 896.4329040050507, 896.6223962306976, 896.7979145050049, 896.9574863910675, 897.1131267547607, 897.2485733032227, 897.3821129798889, 897.5066275596619, 897.626270532608, 897.7370629310608, 897.8490207195282, 897.9518225193024, 898.0468506813049, 898.142582654953, 898.2286937236786, 898.3114700317383, 898.3883955478668, 898.4551939964294, 898.5176055431366, 898.5778558254242, 898.6261110305786, 898.6667277812958, 898.7055428028107, 898.7475855350494, 898.7768399715424, 898.8185312747955, 898.855297088623, 898.893235206604, 898.9304451942444, 898.9634342193604, 898.999395608902, 899.0372219085693, 899.0691869258881, 899.1022608280182, 899.136608839035, 899.1705203056335, 899.2030298709869, 899.233696937561, 899.2668931484222, 899.2981386184692, 899.3268103599548, 899.3572940826416, 899.3864815235138, 899.4157965183258, 899.4421181678772, 899.4713761806488, 899.4949440956116, 899.5244381427765, 899.5468051433563, 899.5738458633423, 899.5970139503479, 899.6219892501831, 899.632640838623, 899.6348547935486, 899.6380467414856, 899.6391658782959, 899.6420712471008, 899.639479637146, 899.6434133052826, 899.6442034244537, 899.6454794406891, 899.6462624073029, 899.6467757225037, 899.6494400501251, 899.650812625885, 899.6517119407654, 899.652943611145, 899.6520664691925, 899.6544330120087, 899.6564762592316, 899.6569774150848, 899.6590809822083, 899.6589343547821, 899.6614201068878, 899.6615388393402, 899.6634042263031, 899.6659080982208, 899.6661765575409, 899.6668934822083, 899.6697080135345, 899.6694025993347, 899.6698899269104, 899.6742305755615, 899.6743993759155, 899.6759743690491, 899.6763179302216, 899.6785342693329, 899.681248664856, 899.6813995838165, 899.6823251247406, 899.6827149391174, 899.6839575767517, 899.6875207424164, 899.6887621879578, 899.6901803016663, 899.6926317214966, 899.6924722194672, 899.6933863162994, 899.6951758861542, 899.6969277858734, 899.6986787319183, 899.6999292373657], "test_loss": [182.28369188308716, 179.73649644851685, 177.60837578773499, 175.79201436042786, 174.1625907421112, 172.61697006225586, 170.64143466949463, 168.50916051864624, 166.00095105171204, 163.65587854385376, 161.6659553050995, 159.50248968601227, 157.94003295898438, 156.59719252586365, 155.32171547412872, 154.01101434230804, 152.7586705684662, 151.40671360492706, 150.27472841739655, 149.2883094549179, 148.20340538024902, 147.2299324274063, 146.4629888534546, 145.78510427474976, 145.3132494688034, 144.89670598506927, 144.69393932819366, 143.7716031074524, 144.10200095176697, 144.2229746580124, 144.62394309043884, 145.22250699996948, 145.79277765750885, 146.0369839668274, 146.07996094226837, 146.96613991260529, 147.5252034664154, 148.22918319702148, 149.50306034088135, 149.67692732810974, 151.064875125885, 152.12399685382843, 153.16495025157928, 154.67724013328552, 155.40360367298126, 156.3286727666855, 157.27121555805206, 158.4934924840927, 159.41398429870605, 160.4711982011795, 161.26725888252258, 162.3360517024994, 163.0370898246765, 164.17877769470215, 165.31556749343872, 165.79078841209412, 166.58138298988342, 167.67670226097107, 168.19043111801147, 168.68362641334534, 169.49149823188782, 170.46223258972168, 170.9253556728363, 171.7706117630005, 172.47582626342773, 173.19239687919617, 173.8887584209442, 174.83257842063904, 175.3144495487213, 175.8226330280304, 176.4185507297516, 176.8787989616394, 177.39131689071655, 177.92292618751526, 178.2647156715393, 178.5164670944214, 178.79428029060364, 179.04140257835388, 179.3105411529541, 179.48715925216675, 179.61636805534363, 179.77208590507507, 179.89413714408875, 180.0597767829895, 180.10651540756226, 180.25166940689087, 180.37050342559814, 180.45621156692505, 180.52591109275818, 180.62261724472046, 180.6834123134613, 180.742573261261, 180.81643986701965, 180.8727478981018, 180.9159996509552, 180.9462594985962, 180.99022698402405, 181.11259841918945, 181.11832189559937, 181.1564381122589, 181.20381927490234, 181.2269892692566, 181.27648091316223, 181.32213258743286, 181.29158353805542, 181.3509383201599, 181.3679072856903, 181.36564922332764, 181.38680028915405, 181.40278482437134, 181.43712401390076, 181.53976559638977, 181.54982948303223, 181.5010266304016, 181.58078050613403, 181.5007619857788, 181.5020568370819, 181.5799160003662, 181.52665495872498, 181.61259627342224, 181.55682182312012, 181.6242184638977, 181.57357382774353, 181.5766248703003, 181.59282326698303, 181.65347933769226, 181.6502902507782, 181.70450115203857, 181.6773190498352, 181.6222186088562, 181.75425100326538, 181.73762845993042, 181.68494606018066, 181.65499711036682, 181.6637668609619, 181.66892647743225, 181.73118114471436, 181.72344064712524, 181.6882472038269, 181.74014902114868, 181.70780181884766, 181.7093677520752, 181.73891401290894, 181.74161672592163, 181.857323884964, 181.7656319141388, 181.7640895843506, 181.76619911193848, 181.77230715751648, 181.75797748565674, 181.76134061813354, 181.76285815238953, 181.76211953163147, 181.7615201473236, 181.76224899291992, 181.7640986442566, 181.7641146183014, 181.762934923172, 181.76460099220276, 181.76324439048767, 181.76624536514282, 181.76274490356445, 181.76449179649353, 181.76219058036804, 181.7677607536316, 181.76768350601196, 181.7673954963684, 181.76537489891052, 181.77381110191345, 181.77057647705078, 181.76539158821106, 181.76690912246704, 181.77032351493835, 181.76687359809875, 181.77052092552185, 181.77140069007874, 181.76751852035522, 181.77023267745972, 181.76886677742004, 181.76990032196045, 181.77197265625, 181.77007961273193, 181.7738664150238, 181.7680902481079, 181.77235627174377, 181.77252316474915, 181.7742521762848, 181.7719554901123, 181.774028301239, 181.7755105495453, 181.77674841880798, 181.7747404575348, 181.77403926849365, 181.77464318275452, 181.77299618721008, 181.77629494667053, 181.77476525306702, 181.77425074577332, 181.7795810699463, 181.7744436264038], "epoch_time": [89.18413853645325, 87.2462706565857, 87.25202751159668, 87.23561692237854, 87.22914600372314, 87.30321407318115, 87.26071000099182, 87.27754187583923, 87.31732487678528, 87.2654161453247, 87.27069854736328, 87.24864721298218, 87.23099899291992, 87.21337938308716, 87.26866126060486, 87.26608395576477, 87.21959710121155, 87.26283288002014, 87.26240468025208, 87.23662853240967, 87.28964018821716, 87.26025581359863, 87.34858202934265, 87.27477550506592, 87.25199913978577, 87.30744552612305, 87.27466011047363, 87.2560727596283, 87.20728206634521, 87.26234602928162, 87.27844667434692, 87.26414728164673, 87.2486298084259, 87.33224868774414, 87.3060200214386, 87.28341174125671, 87.24470400810242, 87.22509455680847, 87.2607057094574, 87.24876165390015, 87.27290391921997, 87.28012561798096, 87.2559425830841, 87.34136652946472, 87.28505396842957, 87.24301290512085, 87.26487898826599, 87.245352268219, 87.24788165092468, 87.27150440216064, 87.2591609954834, 87.31152176856995, 87.26163744926453, 87.27278852462769, 87.27644610404968, 87.27520155906677, 87.25608348846436, 87.29410767555237, 87.26663708686829, 87.28838849067688, 87.3009819984436, 87.21502661705017, 87.27937936782837, 87.24708986282349, 87.3021194934845, 87.28118181228638, 87.30182528495789, 87.29173803329468, 87.32240557670593, 87.25683856010437, 87.30086779594421, 87.26896739006042, 87.30392861366272, 87.24560642242432, 87.27753210067749, 87.34602236747742, 87.28616714477539, 87.28363585472107, 87.29438948631287, 87.36546516418457, 87.31326842308044, 87.2858018875122, 87.29927492141724, 87.33228516578674, 87.2856752872467, 87.28063583374023, 87.26867699623108, 87.26242852210999, 87.31441569328308, 87.34842538833618, 87.25559759140015, 87.27839136123657, 87.2518105506897, 87.29496502876282, 87.2589361667633, 87.25628066062927, 87.30783081054688, 87.2819516658783, 87.26952838897705, 87.29116439819336, 87.27005910873413, 87.2765302658081, 87.25649929046631, 87.26365089416504, 87.27034735679626, 87.26523852348328, 87.29967975616455, 87.28113460540771, 87.24331498146057, 87.25794696807861, 87.27291107177734, 87.23909211158752, 87.41053819656372, 87.26257586479187, 87.2723970413208, 87.2828049659729, 87.28662323951721, 87.29794001579285, 87.30368876457214, 87.26288986206055, 87.30044722557068, 87.29266309738159, 87.32800507545471, 87.29947853088379, 87.28443217277527, 87.26697111129761, 87.29553866386414, 87.23293828964233, 87.3028085231781, 87.31355404853821, 87.33107137680054, 87.28719115257263, 87.2625195980072, 87.31691241264343, 87.29048013687134, 87.32777309417725, 87.28252577781677, 87.29629945755005, 87.28917598724365, 87.2548930644989, 87.25770950317383, 87.2901177406311, 87.27019762992859, 87.27977418899536, 87.31878066062927, 87.27128744125366, 87.3044273853302, 87.2901201248169, 87.26361560821533, 87.26126790046692, 87.26034188270569, 87.32041907310486, 87.27993512153625, 87.29711699485779, 87.28949069976807, 87.2966628074646, 87.24514079093933, 87.29445099830627, 87.25065016746521, 87.30410480499268, 87.25675868988037, 87.30913662910461, 87.25359869003296, 87.29291892051697, 87.25881814956665, 87.26859641075134, 87.27412629127502, 87.28206706047058, 87.30533862113953, 87.23682880401611, 87.302805185318, 87.2663791179657, 87.30400729179382, 87.26792669296265, 87.2421772480011, 87.26007509231567, 87.12540817260742, 87.10734844207764, 87.12799739837646, 87.15326309204102, 87.1044442653656, 87.13395595550537, 87.1593964099884, 87.30083131790161, 87.34832811355591, 87.38572001457214, 87.41994738578796, 87.42846703529358, 87.3610029220581, 87.39381790161133, 87.38229298591614, 87.41241765022278, 87.38235521316528, 87.39662957191467, 87.40470504760742, 87.39253878593445, 87.3552041053772, 87.39517903327942, 87.39563989639282, 87.3844690322876]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr1e-07-wdecay1000.0000000000001-seed44.json <==
{"train_acc": [13.072, 14.284, 14.398, 14.838, 15.42, 15.836, 16.956, 17.896, 19.07, 20.83, 22.884, 24.112, 24.582, 24.872, 25.374, 25.91, 26.574, 27.43, 28.088, 28.542, 29.072, 30.126, 30.776, 31.17, 31.892, 32.432, 32.876, 33.294, 33.62, 34.064, 34.58, 35.066, 35.744, 36.03, 36.69, 36.648, 37.666, 38.126, 38.438, 39.172, 39.634, 39.988, 40.358, 40.78, 41.352, 41.73, 42.502, 42.768, 43.276, 43.884, 44.318, 44.546, 45.196, 45.402, 46.112, 46.16, 46.95, 47.244, 47.534, 47.888, 48.058, 48.18, 48.53, 48.284, 48.29, 47.89, 47.562, 47.058, 46.462, 45.994, 45.206, 44.28, 43.788, 43.12, 42.248, 41.774, 40.872, 40.042, 39.592, 38.998, 38.252, 37.554, 37.106, 35.922, 35.486, 34.658, 34.34, 33.478, 33.066, 32.486, 31.836, 31.332, 30.908, 30.538, 29.958, 29.386, 28.34, 27.14, 26.006, 25.294, 24.96, 24.768, 24.452, 24.436, 24.256, 24.032, 23.98, 23.896, 23.674, 23.44, 23.372, 23.048, 22.862, 22.3, 21.424, 20.074, 19.514, 19.056, 19.012, 18.894, 18.704, 18.54, 18.56, 18.538, 18.582, 18.494, 18.38, 18.582, 18.47, 18.42, 18.428, 18.352, 18.494, 18.366, 18.36, 18.314, 18.27, 18.246, 18.186, 18.062, 18.176, 18.22, 18.218, 18.054, 17.932, 17.978, 17.956, 17.778, 17.694, 17.618, 17.508, 17.428, 17.462, 17.53, 17.466, 17.5, 17.528, 17.58, 17.414, 17.494, 17.448, 17.474, 17.552, 17.488, 17.424, 17.488, 17.478, 17.552, 17.486, 17.568, 17.35, 17.402, 17.352, 17.472, 17.286, 17.484, 17.446, 17.376, 17.34, 17.436, 17.436, 17.314, 17.416, 17.306, 17.346, 17.336, 17.33, 17.406, 17.276, 17.328, 17.308, 17.314, 17.388, 17.35, 17.414, 17.258, 17.338, 17.248, 17.252, 17.306], "test_acc": [13.23, 13.09, 13.44, 13.76, 14.14, 15.2, 16.53, 17.43, 18.51, 20.13, 21.66, 22.25, 22.63, 23.22, 24.07, 24.54, 25.52, 26.31, 27.15, 27.98, 28.67, 29.92, 31.01, 31.64, 32.23, 33.15, 33.6, 34.1, 34.58, 35.4, 36.07, 36.13, 36.63, 37.35, 37.97, 38.12, 38.77, 39.21, 39.58, 39.96, 40.63, 41.15, 41.63, 42.25, 42.44, 42.87, 43.46, 43.96, 44.59, 44.92, 45.19, 45.52, 45.97, 46.39, 46.75, 47.18, 47.41, 48.08, 48.97, 48.88, 49.26, 48.65, 49.14, 49.33, 48.86, 48.25, 48.23, 47.52, 47.61, 46.48, 45.37, 45.27, 44.83, 43.67, 42.77, 42.21, 41.74, 40.63, 40.12, 39.6, 39.05, 38.32, 37.27, 36.71, 36.16, 35.09, 34.03, 33.41, 33.43, 32.17, 32.29, 31.46, 31.11, 30.84, 30.45, 29.86, 28.01, 26.6, 24.88, 24.58, 24.95, 24.51, 24.38, 23.88, 24.1, 23.49, 23.45, 22.99, 23.37, 23.25, 22.21, 20.81, 22.67, 21.55, 18.69, 18.6, 19.43, 18.69, 16.56, 19.07, 15.77, 17.52, 17.48, 14.69, 18.19, 17.88, 15.63, 18.44, 16.12, 15.55, 18.39, 14.7, 18.45, 14.95, 12.9, 18.09, 13.6, 10.04, 17.79, 18.06, 15.85, 14.91, 14.1, 10.68, 17.36, 17.86, 12.18, 17.77, 17.82, 17.57, 17.49, 17.45, 17.51, 17.55, 17.47, 17.42, 17.56, 17.54, 17.48, 17.56, 17.22, 17.42, 17.54, 17.5, 17.5, 17.44, 17.07, 17.43, 17.43, 17.47, 17.4, 17.33, 17.54, 17.63, 17.39, 17.45, 17.35, 17.4, 17.36, 17.61, 17.02, 17.37, 17.35, 17.4, 17.35, 17.38, 17.41, 17.31, 17.31, 17.33, 17.59, 17.2, 17.37, 17.34, 17.33, 17.26, 17.38, 17.43, 17.38, 17.25], "train_loss": [933.344113111496, 912.4455904960632, 899.3314325809479, 889.0047252178192, 881.1762883663177, 874.7069869041443, 867.8782470226288, 861.8291642665863, 853.365273475647, 844.1494057178497, 831.7448637485504, 817.3432830572128, 803.4675627946854, 793.7155222892761, 786.2725431919098, 779.4503967761993, 773.9913116693497, 768.4438383579254, 763.5243595838547, 758.403641462326, 753.5298396348953, 748.992816567421, 745.2264139652252, 742.7015298604965, 740.7195446491241, 739.0848659276962, 738.1722401380539, 738.5292607545853, 738.4961987733841, 739.5837149620056, 740.5896055698395, 741.9882502555847, 743.8321341276169, 746.3618935346603, 749.2763587236404, 751.6764837503433, 754.4178104400635, 758.1329795122147, 761.7058137655258, 765.4114284515381, 769.6305500268936, 773.6771881580353, 778.1587779521942, 782.3899616003036, 786.8120722770691, 791.1428197622299, 795.2318624258041, 799.5450260639191, 803.7601815462112, 807.8290345668793, 811.8861546516418, 816.1568961143494, 819.8338561058044, 823.7001094818115, 827.1732938289642, 830.8255469799042, 834.0525295734406, 837.2815783023834, 840.5288999080658, 843.5308067798615, 846.689600944519, 849.51522564888, 852.4855651855469, 855.3970940113068, 858.3852009773254, 861.4857726097107, 864.7160844802856, 867.7545480728149, 870.7717649936676, 873.4217388629913, 875.8412809371948, 878.0538539886475, 879.9499499797821, 881.6821026802063, 883.1798975467682, 884.5636644363403, 885.7588968276978, 886.7552816867828, 887.7383146286011, 888.5965261459351, 889.3660321235657, 890.1117050647736, 890.763035774231, 891.3795156478882, 891.9488656520844, 892.4714622497559, 892.9260170459747, 893.3775260448456, 893.7719626426697, 894.1416833400726, 894.4872386455536, 894.8187680244446, 895.1125400066376, 895.3825330734253, 895.6524250507355, 895.8916189670563, 896.1204600334167, 896.3139595985413, 896.4936835765839, 896.6595876216888, 896.8177087306976, 896.9599668979645, 897.0998561382294, 897.2198090553284, 897.3411972522736, 897.4575836658478, 897.5647039413452, 897.662835597992, 897.7701256275177, 897.8597595691681, 897.9543540477753, 898.0436275005341, 898.1263859272003, 898.2007763385773, 898.2629420757294, 898.3181440830231, 898.3667199611664, 898.4173204898834, 898.4699966907501, 898.5180275440216, 898.5661973953247, 898.6154587268829, 898.6637878417969, 898.7109930515289, 898.75461769104, 898.8016333580017, 898.8464002609253, 898.8853702545166, 898.9284088611603, 898.9708003997803, 899.0111787319183, 899.0524263381958, 899.087641954422, 899.1287589073181, 899.167001247406, 899.1996960639954, 899.2346737384796, 899.2686996459961, 899.3060340881348, 899.3388755321503, 899.3669302463531, 899.3997709751129, 899.4304909706116, 899.4594447612762, 899.4865920543671, 899.5151481628418, 899.541140794754, 899.5669367313385, 899.5917913913727, 899.6164057254791, 899.6288459300995, 899.6306321620941, 899.6325085163116, 899.6362295150757, 899.6351218223572, 899.6363079547882, 899.6386542320251, 899.6397025585175, 899.6404502391815, 899.6401302814484, 899.6446802616119, 899.6457228660583, 899.6436080932617, 899.6446664333344, 899.6466581821442, 899.6496353149414, 899.6506855487823, 899.650025844574, 899.6505711078644, 899.6532969474792, 899.6538889408112, 899.6573867797852, 899.6575665473938, 899.6579568386078, 899.6596238613129, 899.6592509746552, 899.6605062484741, 899.6637284755707, 899.6629552841187, 899.6655991077423, 899.6657238006592, 899.667909860611, 899.670033454895, 899.6695003509521, 899.6735472679138, 899.6731567382812, 899.6751508712769, 899.6761205196381, 899.6774401664734, 899.680255651474, 899.6808087825775, 899.6841385364532, 899.6835346221924, 899.6847701072693, 899.6858127117157, 899.6885321140289, 899.6899161338806, 899.6915123462677, 899.692654132843, 899.6936092376709], "test_loss": [185.55159616470337, 182.4167606830597, 180.26181435585022, 178.71061420440674, 177.50891375541687, 176.5063133239746, 175.17592573165894, 173.83006954193115, 172.03616094589233, 169.46560621261597, 165.86882996559143, 162.5331825017929, 160.11080038547516, 158.5807864665985, 157.2252357006073, 156.28525125980377, 155.11675107479095, 153.94764351844788, 152.94606626033783, 152.04223716259003, 151.08061814308167, 149.97210228443146, 148.9405162334442, 148.53485465049744, 148.34352552890778, 147.6992622613907, 147.57413935661316, 147.37520718574524, 147.96884047985077, 147.75081133842468, 148.2447077035904, 148.70015335083008, 148.53953635692596, 148.90831112861633, 149.45963096618652, 150.4105875492096, 150.877903342247, 151.73359608650208, 152.28513300418854, 153.22459602355957, 154.19644689559937, 154.90356838703156, 155.4496111869812, 156.37889409065247, 157.7181977033615, 158.78996169567108, 159.39122354984283, 160.52786695957184, 161.09637832641602, 161.95287895202637, 163.2109296321869, 163.92507767677307, 164.404625415802, 165.49402809143066, 165.91263556480408, 166.49921655654907, 167.61479139328003, 168.11892175674438, 168.65893745422363, 169.49689888954163, 170.08911991119385, 171.08424425125122, 171.2283754348755, 171.9764244556427, 172.37490344047546, 173.23626518249512, 174.13794875144958, 174.87016224861145, 175.44126510620117, 175.9675829410553, 176.72142505645752, 177.2072696685791, 177.49727392196655, 177.91573905944824, 178.22318601608276, 178.6293020248413, 178.831481218338, 179.1014382839203, 179.18697237968445, 179.43307065963745, 179.61801528930664, 179.73202848434448, 179.92098832130432, 180.03011417388916, 180.1712200641632, 180.30695033073425, 180.35648202896118, 180.45934200286865, 180.56446933746338, 180.6614363193512, 180.71569728851318, 180.79916882514954, 180.85866856575012, 180.93197178840637, 180.9780194759369, 181.0131800174713, 181.0427703857422, 181.11895608901978, 181.15228247642517, 181.18907713890076, 181.1425437927246, 181.22103190422058, 181.2429542541504, 181.31425046920776, 181.26153898239136, 181.35390090942383, 181.38012957572937, 181.3976821899414, 181.34246969223022, 181.37597608566284, 181.46924901008606, 181.4248969554901, 181.48235726356506, 181.5193169116974, 181.60107970237732, 181.56448936462402, 181.4755721092224, 181.54270887374878, 181.52435302734375, 181.5209834575653, 181.55677008628845, 181.6167447566986, 181.6277298927307, 181.73307609558105, 181.6042764186859, 181.57139086723328, 181.73030734062195, 181.58887791633606, 181.62143325805664, 181.7434525489807, 181.64893198013306, 181.771555185318, 181.6334412097931, 181.68443608283997, 181.8202908039093, 181.69082617759705, 181.80633068084717, 181.82663202285767, 181.72158527374268, 181.70800757408142, 181.72228860855103, 181.80519247055054, 181.75914907455444, 181.82267427444458, 181.76100397109985, 181.73575043678284, 181.86115407943726, 181.7441384792328, 181.74933314323425, 181.75901675224304, 181.76210808753967, 181.76126837730408, 181.76520943641663, 181.76106071472168, 181.76301836967468, 181.76729345321655, 181.76048374176025, 181.7605800628662, 181.7640507221222, 181.76027607917786, 181.77395224571228, 181.76887464523315, 181.76196765899658, 181.76830220222473, 181.76697158813477, 181.7674639225006, 181.77914261817932, 181.76371216773987, 181.77241134643555, 181.7654049396515, 181.76504397392273, 181.7741937637329, 181.76375007629395, 181.76433873176575, 181.76597046852112, 181.7664396762848, 181.7682557106018, 181.77113723754883, 181.7677125930786, 181.76590013504028, 181.77944016456604, 181.771910905838, 181.76974439620972, 181.7752969264984, 181.7717251777649, 181.7724404335022, 181.76903867721558, 181.77209854125977, 181.77316045761108, 181.77214002609253, 181.768536567688, 181.77961134910583, 181.77271223068237, 181.77338194847107, 181.77548575401306, 181.7745840549469, 181.77646493911743, 181.7723205089569, 181.7748463153839, 181.77731037139893], "epoch_time": [46.900059938430786, 44.687767028808594, 44.8055522441864, 45.02449154853821, 44.99448370933533, 45.04630732536316, 45.259711503982544, 45.11581587791443, 45.016191244125366, 45.04674029350281, 45.14081025123596, 45.09011721611023, 45.228005170822144, 45.361685276031494, 45.078011989593506, 45.15679359436035, 44.97634983062744, 45.16711759567261, 45.17879676818848, 45.089906215667725, 45.11506152153015, 45.128581285476685, 45.12548327445984, 45.20481204986572, 45.23430037498474, 45.339682817459106, 45.17889451980591, 45.35768795013428, 45.152332067489624, 45.24269127845764, 45.32847714424133, 45.15302085876465, 45.15276575088501, 45.12704253196716, 45.05548882484436, 45.12417650222778, 45.27887845039368, 45.18000793457031, 45.01223134994507, 45.205352783203125, 45.100881576538086, 44.947675704956055, 45.04501700401306, 45.151312589645386, 45.01718854904175, 45.26844358444214, 45.2203209400177, 45.11616349220276, 44.9795355796814, 45.03586745262146, 45.049418926239014, 45.08723998069763, 45.08836245536804, 45.0879225730896, 45.085095167160034, 45.23362398147583, 45.11888265609741, 45.151578187942505, 45.13259696960449, 45.07111072540283, 45.15744066238403, 45.02355098724365, 44.96611189842224, 45.08882713317871, 45.090346813201904, 45.13192343711853, 44.98224210739136, 45.12671661376953, 45.12321925163269, 45.06635546684265, 45.05028510093689, 45.19669270515442, 45.133612871170044, 45.134650468826294, 45.10920286178589, 45.20037651062012, 45.034260988235474, 45.13890218734741, 45.14392352104187, 45.2537956237793, 45.11702823638916, 45.05267333984375, 45.113635778427124, 45.07148456573486, 45.14980959892273, 45.19332432746887, 45.03427839279175, 45.25306677818298, 45.23134779930115, 45.180177211761475, 45.178258180618286, 45.06112241744995, 45.17548656463623, 45.145190954208374, 45.25265455245972, 45.08097267150879, 45.20757699012756, 45.23326587677002, 45.17867136001587, 45.26664471626282, 45.02255296707153, 45.10117721557617, 45.30804705619812, 45.17770600318909, 45.078513622283936, 45.25885820388794, 45.13451886177063, 45.11370658874512, 45.26280975341797, 45.069255113601685, 45.26350951194763, 45.13164687156677, 45.088624238967896, 45.26054573059082, 45.22706127166748, 45.228010416030884, 45.31149935722351, 44.98524594306946, 45.09001421928406, 45.221285581588745, 45.226163148880005, 45.069963216781616, 45.20276999473572, 45.00123357772827, 45.055362939834595, 45.13279414176941, 45.23194241523743, 45.26164197921753, 45.1990008354187, 45.06548309326172, 45.11822009086609, 44.96567702293396, 45.029361724853516, 45.135226249694824, 45.25727891921997, 45.00157332420349, 44.998942613601685, 44.93233132362366, 44.95291185379028, 44.95886182785034, 45.193586587905884, 45.141287088394165, 45.11108350753784, 45.3159966468811, 45.05393147468567, 45.00267744064331, 45.07553172111511, 45.14453744888306, 45.14227104187012, 45.04639720916748, 45.20589518547058, 44.986143589019775, 44.981762647628784, 44.86294507980347, 44.905592918395996, 45.0736186504364, 44.975783824920654, 44.9615044593811, 45.07458281517029, 45.11738181114197, 45.01703667640686, 45.12818741798401, 45.03122878074646, 45.01729106903076, 45.239208459854126, 45.08129143714905, 45.07643675804138, 45.013139486312866, 45.11837291717529, 44.97104620933533, 45.05120658874512, 45.02631187438965, 45.06834554672241, 45.036887884140015, 45.12546920776367, 45.170531034469604, 45.18170690536499, 44.9770724773407, 45.10460186004639, 44.92499876022339, 44.911824226379395, 44.929261207580566, 44.91754627227783, 44.9664032459259, 44.966848373413086, 45.00287389755249, 44.96755504608154, 45.19841194152832, 44.943055868148804, 45.041638135910034, 44.88657760620117, 44.9644341468811, 45.10691833496094, 45.036872148513794, 45.02321410179138, 44.966180086135864, 44.956512451171875, 44.904807806015015, 45.02974820137024, 45.118112325668335]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr5e-05-wdecay2.0-seed42.json <==
{"train_acc": [42.328, 57.304, 65.81, 71.6, 76.176, 78.526, 80.71, 82.306, 83.878, 85.354, 86.2, 87.118, 87.988, 88.578, 89.214, 89.898, 90.29, 90.606, 91.208, 91.704, 91.912, 92.05, 92.472, 92.92, 93.022, 93.298, 93.624, 93.554, 93.808, 93.92, 94.034, 94.474, 94.592, 94.696, 94.692, 94.93, 94.802, 95.022, 94.87, 95.138, 95.108, 95.308, 95.29, 95.442, 95.428, 95.626, 95.61, 95.734, 95.82, 95.782, 95.798, 95.74, 96.222, 95.99, 95.964, 96.2, 96.298, 96.066, 96.21, 96.27, 96.49, 96.416, 96.442, 96.422, 96.42, 96.438, 96.598, 96.664, 96.722, 96.504, 96.746, 96.696, 96.626, 96.646, 96.536, 96.886, 96.764, 96.914, 96.768, 97.008, 96.678, 97.232, 97.01, 97.094, 97.036, 97.054, 96.882, 97.004, 97.138, 97.136, 97.086, 96.998, 97.242, 97.072, 97.202, 97.348, 97.138, 97.418, 97.336, 97.386, 97.306, 97.228, 97.444, 97.318, 97.392, 97.402, 97.414, 97.336, 97.562, 97.356, 97.554, 97.5, 97.386, 97.552, 97.544, 97.57, 97.256, 97.47, 97.632, 97.38, 97.556, 97.392, 97.432, 97.604, 97.416, 97.414, 97.648, 97.628, 97.384, 97.626, 97.462, 97.596, 97.52, 97.4, 97.826, 97.672, 97.574, 97.612, 97.52, 97.708, 97.724, 97.554, 97.532, 97.59, 97.626, 97.708, 97.702, 97.808, 97.62, 97.59, 99.236, 99.712, 99.794, 99.824, 99.868, 99.892, 99.894, 99.922, 99.908, 99.938, 99.95, 99.916, 99.898, 99.892, 99.914, 99.898, 99.932, 99.922, 99.924, 99.912, 99.924, 99.898, 99.932, 99.946, 99.936, 99.914, 99.888, 99.912, 99.916, 99.936, 99.932, 99.924, 99.928, 99.898, 99.918, 99.928, 99.916, 99.948, 99.906, 99.916, 99.904, 99.922, 99.902, 99.868, 99.898, 99.946, 99.928, 99.912, 99.898, 99.912], "test_acc": [52.3, 60.18, 68.75, 71.51, 72.94, 77.91, 76.81, 79.36, 80.25, 80.59, 82.7, 81.2, 83.18, 85.01, 85.56, 84.9, 85.11, 85.85, 83.53, 86.1, 86.75, 87.83, 87.28, 86.81, 87.85, 86.66, 87.19, 88.16, 87.13, 88.63, 87.96, 88.25, 85.33, 89.56, 89.37, 88.07, 88.39, 89.7, 88.34, 88.88, 89.54, 88.72, 89.38, 88.29, 89.91, 89.75, 89.91, 90.12, 89.28, 88.6, 88.91, 89.54, 90.29, 90.37, 90.38, 89.88, 89.84, 90.36, 88.2, 89.86, 89.9, 89.98, 90.28, 90.8, 89.98, 90.5, 91.08, 90.67, 89.56, 88.98, 90.16, 91.37, 91.3, 90.63, 91.31, 91.55, 90.87, 90.27, 90.26, 91.04, 90.01, 90.43, 89.98, 90.28, 90.97, 90.04, 90.85, 90.48, 91.18, 89.35, 91.0, 90.95, 88.96, 89.97, 91.4, 91.26, 91.02, 90.49, 91.48, 90.86, 90.94, 89.91, 90.38, 90.63, 91.19, 89.55, 90.79, 91.7, 91.28, 89.83, 91.19, 91.69, 91.04, 90.56, 91.52, 90.65, 91.41, 91.12, 90.34, 92.0, 90.89, 91.02, 89.94, 91.3, 92.04, 91.52, 88.89, 91.64, 90.1, 90.13, 91.32, 91.0, 91.47, 91.04, 91.52, 92.31, 91.15, 90.56, 90.88, 91.57, 90.31, 90.22, 90.0, 89.52, 90.26, 90.97, 90.41, 90.14, 91.28, 91.29, 93.92, 94.26, 94.2, 94.42, 94.31, 94.32, 94.14, 94.17, 94.2, 94.15, 94.39, 94.31, 94.14, 94.48, 94.27, 94.21, 94.53, 94.37, 94.38, 94.36, 94.09, 94.27, 94.37, 94.31, 93.93, 94.13, 94.3, 94.3, 94.31, 94.4, 94.09, 94.31, 93.69, 94.28, 94.39, 94.32, 94.29, 94.21, 94.07, 94.05, 94.43, 94.4, 93.96, 94.14, 93.92, 94.46, 93.92, 94.27, 93.75, 94.37], "train_loss": [608.3924219608307, 461.2509603500366, 377.7064172029495, 315.36151629686356, 268.6652548313141, 240.762152582407, 217.3187474310398, 198.78335836529732, 183.72756357491016, 166.19712840020657, 156.79749281704426, 146.90538896620274, 136.84890328347683, 130.37308563292027, 123.4893936663866, 115.85183762013912, 112.23760667443275, 108.34933340549469, 100.18249335885048, 95.67048685997725, 94.52061657607555, 92.73669404536486, 88.01424784958363, 84.07912746816874, 81.75911980867386, 78.11837213486433, 74.67366672307253, 75.03063873201609, 72.10883872583508, 71.5580100491643, 69.80158559978008, 65.1637001298368, 64.8718067444861, 63.7629849947989, 62.48885300755501, 61.466978557407856, 62.187732581049204, 58.816172536462545, 60.36092873290181, 57.14127114415169, 57.67436359450221, 55.63564694672823, 55.91413717716932, 53.56920037418604, 53.92357208952308, 52.529516626149416, 53.24328566342592, 50.88188744150102, 50.324306670576334, 50.48175198212266, 49.735486432909966, 51.50287127867341, 46.18868477642536, 48.54499610327184, 48.644869862124324, 46.667218029499054, 44.8121448867023, 47.22873793542385, 45.47488638013601, 45.246458588168025, 43.8914554733783, 44.57031494192779, 43.04701033420861, 43.1477171536535, 43.512532932683825, 43.31488834694028, 42.7448260858655, 41.470244988799095, 40.46157304942608, 41.64482136256993, 40.36531398445368, 40.5265893638134, 41.06827752664685, 39.70193761959672, 41.28389196097851, 38.20647685043514, 38.98289114236832, 38.04052958358079, 39.67815674096346, 36.71399671211839, 40.08563523739576, 34.62092622742057, 37.43415757268667, 35.68392520956695, 36.82809881865978, 37.000987108796835, 38.50577583163977, 36.63813642039895, 35.90066232718527, 35.67592237330973, 36.620156675577164, 37.195835618302226, 35.11036307550967, 36.116938618943095, 35.269823893904686, 34.1858228109777, 35.684815840795636, 33.67851620540023, 33.690807916224, 33.26355177350342, 33.62136176787317, 34.06919052544981, 32.16083148680627, 33.047972523607314, 32.24167797714472, 32.4949716757983, 32.79890608228743, 33.031455367803574, 31.049790455028415, 32.3554907143116, 30.95514619909227, 31.98608890734613, 31.983830835670233, 31.217347357422113, 31.560403734445572, 30.33638497069478, 33.707511263899505, 32.031638177111745, 30.44825375266373, 31.962765073403716, 30.984459132887423, 32.24197180196643, 32.47462537698448, 29.61271020025015, 31.809513908810914, 31.68857276532799, 29.597153084352612, 29.768768995068967, 32.636539816856384, 29.388846527785063, 31.86734691169113, 30.206793546676636, 31.39069192390889, 31.959536731243134, 28.551753723993897, 29.236186044290662, 30.138073686510324, 30.426679498516023, 31.058816419914365, 29.01922901906073, 29.31435750424862, 30.413183191791177, 31.36086810193956, 30.16827441379428, 30.368111147545278, 29.677592647261918, 28.885198078118265, 27.458818375132978, 29.80534471012652, 29.112950013019145, 11.237406173720956, 5.974181945901364, 4.652204843703657, 4.088131899014115, 3.4221699805930257, 3.2504361462779343, 2.929145732661709, 2.607924689538777, 2.48862455971539, 2.1121094399131835, 1.941153903491795, 2.2155802128836513, 2.4572205648291856, 2.2732656779699028, 1.9763709048274904, 2.0738466578768566, 1.6930918979924172, 1.703887220355682, 1.6976315409410745, 1.7284648997010663, 1.6404740361031145, 1.778899572789669, 1.4877185431541875, 1.3117143121780828, 1.5528265903703868, 1.6374579047551379, 1.8711037243483588, 1.7824359624646604, 1.4734186838613823, 1.3035921833943576, 1.410174042917788, 1.5227183449314907, 1.4371580630540848, 1.7496827399590984, 1.553385989391245, 1.4261358656222, 1.44275516027119, 1.1069027226185426, 1.6357923147734255, 1.452181912958622, 1.6499060825444758, 1.4485461962176487, 1.698885161895305, 1.938658446772024, 1.6071266857907176, 1.1459983551176265, 1.3922224718844518, 1.5383796246023849, 1.6868398727383465, 1.7374023284064606], "test_loss": [103.25089371204376, 89.15523159503937, 71.21214282512665, 68.2196633219719, 61.870359778404236, 51.64328044652939, 55.215500205755234, 47.70069196820259, 44.57497066259384, 48.27592810988426, 40.88516545295715, 45.05530369281769, 41.030790477991104, 35.375587463378906, 33.66486430168152, 35.163893073797226, 35.81997799873352, 34.49425990879536, 39.96289744973183, 34.71281152963638, 32.70965288579464, 29.038069412112236, 31.702077239751816, 31.451251968741417, 29.906901359558105, 32.833373591303825, 31.766355767846107, 29.15336063504219, 31.709964752197266, 28.84283222258091, 28.881551280617714, 29.674317076802254, 37.29140028357506, 26.04750607907772, 26.92779202014208, 30.35600857436657, 29.571627378463745, 26.418289810419083, 30.259856551885605, 28.798464477062225, 26.5219494253397, 28.784729078412056, 27.03533847630024, 30.256102204322815, 25.724691420793533, 26.041561111807823, 25.714158199727535, 25.34462557733059, 27.45503981411457, 29.89469440281391, 29.15077020227909, 27.73753710091114, 24.875252068042755, 24.53972014039755, 25.051287218928337, 26.72941255569458, 27.239510588347912, 25.671528309583664, 32.543133959174156, 26.306884072721004, 26.538219586014748, 26.378930911421776, 25.755070745944977, 24.646630711853504, 26.56981272995472, 25.226034864783287, 22.909144021570683, 24.6716261357069, 28.161147564649582, 29.532849609851837, 25.83087518811226, 23.208557978272438, 23.785579100251198, 25.14946923404932, 24.12158890813589, 22.543370097875595, 25.25810657441616, 27.17298300564289, 26.19648376107216, 23.78497749567032, 27.158262446522713, 25.72092393785715, 27.375521793961525, 26.695940896868706, 24.133255764842033, 27.147651374340057, 24.609363719820976, 25.98692712187767, 23.589344296604395, 28.8787152916193, 25.32370102405548, 24.85709585249424, 31.697501823306084, 27.555912546813488, 23.837925918400288, 24.879008695483208, 24.86256830394268, 26.656383641064167, 23.111068554222584, 26.716385684907436, 24.866380974650383, 29.03134934604168, 27.642806202173233, 26.351267740130424, 24.52750399708748, 31.417365729808807, 25.781270653009415, 23.082252882421017, 24.29782582819462, 28.670850679278374, 28.8200399056077, 23.035126376897097, 25.42858451604843, 27.300019711256027, 24.694569006562233, 26.564169347286224, 24.540448307991028, 24.821966357529163, 26.867845103144646, 22.016705498099327, 25.63084527850151, 23.518072247505188, 28.97182957828045, 24.32990738004446, 21.51479460299015, 23.7038943618536, 33.00128860771656, 24.350003361701965, 28.547724947333336, 28.852197162806988, 24.19883944094181, 25.805982694029808, 23.266054958105087, 25.54849064350128, 22.508783124387264, 21.929434671998024, 25.024576038122177, 27.065094709396362, 26.21460324525833, 24.128102958202362, 26.57573588192463, 27.40640015155077, 27.531463742256165, 30.437896996736526, 27.748897194862366, 25.22762481868267, 28.043612718582153, 27.59942376613617, 24.692366763949394, 25.42120210081339, 17.479437991976738, 17.18381918594241, 17.43402650207281, 17.449950825423002, 17.613250590860844, 17.953276328742504, 18.60701873153448, 18.791595593094826, 19.26723174750805, 19.407200254499912, 19.208509489893913, 19.19252697378397, 19.878907434642315, 20.11769822984934, 20.255177944898605, 20.00388803333044, 19.66000074893236, 20.122868567705154, 20.695273522287607, 20.714938152581453, 21.527237694710493, 21.678941033780575, 21.16581842303276, 21.980421967804432, 22.751349736005068, 21.992336347699165, 21.34133242070675, 21.848714999854565, 21.84426074847579, 21.71726030856371, 22.362829871475697, 21.80978910252452, 24.68022747337818, 22.23883431404829, 20.790531961247325, 21.365124164149165, 22.443989224731922, 22.63234070315957, 22.124362517148256, 22.866555839776993, 21.256932947784662, 21.98698642104864, 22.535795034840703, 22.129621639847755, 22.47434025257826, 21.596173159778118, 22.55578488484025, 22.24542240332812, 23.610143516212702, 22.727369237691164], "epoch_time": [88.49688458442688, 86.7981469631195, 86.63641166687012, 86.72942471504211, 86.67043733596802, 86.68839406967163, 86.63681435585022, 86.8338143825531, 86.69027662277222, 86.76339602470398, 86.8251142501831, 86.65552878379822, 86.74064946174622, 86.69626021385193, 86.63459515571594, 86.70231771469116, 86.73081469535828, 86.66088271141052, 86.68911647796631, 86.64283084869385, 86.63800168037415, 86.72383213043213, 86.85690450668335, 86.87039732933044, 86.88237142562866, 86.85416460037231, 86.90611171722412, 86.9406225681305, 86.92079329490662, 87.00144028663635, 86.78572487831116, 86.94892382621765, 86.88468623161316, 86.85567331314087, 86.87501788139343, 86.80550527572632, 86.84923553466797, 87.04512524604797, 86.81906771659851, 86.91761064529419, 86.99800944328308, 86.89940881729126, 86.91819477081299, 86.98543238639832, 86.88084530830383, 86.93155145645142, 86.93386650085449, 86.9341242313385, 86.92158222198486, 86.91174077987671, 87.04522633552551, 86.92646598815918, 87.00738954544067, 87.13055205345154, 86.99374890327454, 86.9250705242157, 87.16655564308167, 86.92883729934692, 86.89983630180359, 86.85898351669312, 87.0713005065918, 86.9636881351471, 86.88367986679077, 87.0108630657196, 86.92338037490845, 86.98313760757446, 86.8361964225769, 86.81372284889221, 86.86414051055908, 86.81361246109009, 86.86512064933777, 87.0644805431366, 86.926109790802, 86.91446614265442, 86.97090005874634, 86.90021777153015, 86.87971067428589, 86.8681104183197, 86.84658527374268, 87.07453322410583, 86.9336838722229, 86.97260046005249, 86.95691394805908, 86.8963372707367, 86.9959487915039, 86.9385073184967, 86.99741816520691, 87.09626364707947, 86.94149470329285, 87.08246302604675, 86.92782735824585, 86.95570278167725, 86.92084431648254, 86.96541690826416, 86.9472963809967, 86.85126781463623, 86.8866548538208, 87.00367522239685, 86.89516592025757, 86.99161291122437, 86.95550179481506, 87.00956130027771, 87.01184606552124, 87.00806260108948, 87.10657167434692, 87.05544257164001, 87.05897331237793, 87.02630019187927, 87.03633737564087, 87.18076467514038, 87.0113217830658, 87.05316805839539, 87.05241656303406, 87.05236577987671, 87.07007837295532, 87.09634017944336, 87.07630443572998, 87.08066773414612, 87.06653356552124, 87.0373158454895, 87.04008603096008, 87.02641725540161, 87.00360894203186, 86.98971772193909, 87.12456965446472, 87.14564895629883, 87.11291337013245, 86.98482537269592, 87.01653623580933, 87.07212615013123, 87.12230658531189, 87.00264763832092, 86.9804699420929, 87.03784489631653, 87.05535984039307, 87.06633472442627, 87.0003502368927, 86.99827837944031, 87.04761219024658, 87.00777864456177, 87.05511403083801, 87.09303045272827, 87.02325987815857, 86.96402764320374, 87.02890825271606, 87.00107288360596, 86.9406099319458, 87.06541728973389, 86.87775349617004, 86.88555145263672, 86.84840250015259, 86.91919755935669, 86.97828316688538, 86.87279319763184, 86.87427711486816, 87.01211977005005, 86.90936708450317, 86.97948503494263, 86.87898445129395, 86.84989404678345, 86.9116485118866, 87.02859115600586, 86.87910866737366, 86.8768093585968, 86.82621240615845, 86.85445308685303, 87.03040719032288, 86.92616295814514, 86.90292716026306, 87.02740836143494, 86.95827531814575, 86.86500668525696, 86.83748602867126, 86.90232872962952, 87.06910300254822, 86.87583208084106, 86.8451337814331, 86.85879230499268, 86.8910756111145, 86.93523001670837, 86.86046433448792, 86.87960124015808, 87.04181241989136, 86.8777961730957, 86.89758968353271, 86.91971492767334, 86.84486865997314, 86.9009108543396, 86.88003993034363, 87.0165627002716, 87.0164430141449, 86.98225736618042, 86.95525455474854, 86.98175311088562, 86.94089651107788, 86.93753504753113, 86.99276375770569, 87.01673150062561, 87.01975989341736, 87.16098237037659]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr5e-05-wdecay2.0-seed43.json <==
{"train_acc": [42.17, 57.856, 66.018, 72.014, 75.738, 78.878, 81.032, 82.398, 84.152, 85.178, 86.526, 87.23, 87.974, 88.946, 89.352, 89.992, 90.42, 90.86, 91.06, 91.678, 91.864, 92.148, 92.782, 92.696, 93.124, 93.2, 93.51, 93.602, 93.91, 93.944, 94.106, 94.404, 94.404, 94.496, 94.614, 94.832, 94.938, 94.976, 94.982, 95.006, 95.312, 95.472, 95.266, 95.594, 95.642, 95.516, 95.664, 95.862, 95.8, 95.756, 95.92, 96.136, 95.984, 95.936, 95.944, 96.266, 96.208, 96.262, 95.988, 96.362, 96.52, 96.39, 96.302, 96.462, 96.528, 96.438, 96.67, 96.514, 96.542, 96.592, 96.634, 96.806, 96.63, 96.674, 96.81, 96.736, 96.986, 96.82, 96.978, 96.832, 96.988, 96.858, 97.05, 96.996, 97.058, 97.056, 97.004, 97.134, 96.874, 97.24, 97.078, 97.298, 97.218, 97.332, 97.108, 97.354, 97.194, 97.116, 97.288, 97.488, 97.274, 97.328, 97.436, 97.274, 97.484, 97.26, 97.444, 97.442, 97.508, 97.496, 97.342, 97.37, 97.608, 97.398, 97.316, 97.498, 97.452, 97.508, 97.546, 97.328, 97.496, 97.604, 97.492, 97.606, 97.616, 97.484, 97.502, 97.426, 97.596, 97.54, 97.582, 97.634, 97.68, 97.516, 97.558, 97.682, 97.44, 97.58, 97.742, 97.444, 97.824, 97.53, 97.63, 97.658, 97.548, 97.818, 97.686, 97.81, 97.55, 97.784, 99.148, 99.662, 99.778, 99.842, 99.91, 99.904, 99.934, 99.926, 99.914, 99.894, 99.924, 99.922, 99.886, 99.896, 99.914, 99.898, 99.918, 99.92, 99.934, 99.894, 99.922, 99.912, 99.92, 99.932, 99.9, 99.92, 99.936, 99.926, 99.918, 99.956, 99.904, 99.914, 99.91, 99.944, 99.898, 99.888, 99.904, 99.938, 99.928, 99.934, 99.916, 99.916, 99.86, 99.914, 99.964, 99.918, 99.92, 99.904, 99.898, 99.908], "test_acc": [49.91, 55.42, 67.49, 68.19, 76.64, 78.51, 79.56, 79.68, 81.8, 83.25, 80.76, 84.98, 85.42, 85.88, 85.77, 83.99, 86.65, 85.56, 85.64, 86.95, 87.0, 86.49, 85.11, 86.51, 85.78, 88.45, 88.73, 87.44, 88.59, 88.34, 88.28, 88.51, 87.47, 88.8, 88.65, 87.63, 89.42, 88.88, 88.31, 88.12, 89.92, 90.02, 86.78, 89.7, 88.92, 90.36, 90.41, 89.13, 90.44, 88.88, 89.3, 90.53, 88.7, 89.36, 88.47, 89.89, 90.01, 90.29, 89.1, 89.54, 90.73, 89.93, 89.93, 90.2, 90.37, 90.79, 90.37, 90.19, 90.58, 91.04, 90.8, 90.88, 90.11, 90.93, 91.22, 90.37, 90.46, 89.17, 90.99, 90.51, 90.0, 90.74, 91.06, 90.49, 90.0, 90.42, 89.95, 90.56, 90.47, 90.83, 90.77, 91.05, 90.82, 91.67, 90.86, 91.47, 91.42, 90.88, 90.77, 91.09, 90.88, 90.97, 90.85, 91.09, 90.29, 90.56, 91.35, 91.27, 90.99, 90.85, 91.41, 91.5, 91.18, 91.77, 91.09, 90.6, 90.59, 91.42, 91.42, 90.72, 90.48, 90.2, 91.87, 91.16, 91.0, 90.48, 89.9, 90.26, 89.94, 92.13, 90.55, 91.35, 90.15, 91.35, 91.97, 90.82, 91.53, 91.52, 90.75, 91.97, 90.71, 90.14, 91.07, 87.86, 89.67, 90.77, 91.31, 90.59, 91.59, 91.6, 94.11, 94.2, 94.27, 94.38, 94.33, 94.19, 94.32, 94.28, 94.28, 94.11, 94.37, 94.19, 94.15, 94.3, 94.36, 94.28, 94.32, 94.13, 94.11, 94.18, 94.26, 94.1, 94.31, 94.08, 94.11, 94.23, 94.34, 94.33, 94.34, 94.12, 94.0, 94.11, 94.01, 94.16, 93.74, 93.9, 94.25, 94.29, 94.31, 94.06, 94.01, 93.9, 93.98, 94.16, 94.02, 94.14, 94.01, 93.76, 93.6, 94.02], "train_loss": [612.6282421350479, 457.83146291971207, 374.56485748291016, 313.3260399699211, 271.2943016588688, 238.75425544381142, 214.13751569390297, 197.3261617720127, 179.2244654595852, 167.68778255581856, 154.17185625433922, 146.98556281626225, 137.75877317786217, 127.83698697388172, 122.44373723864555, 115.51551848649979, 109.91601868718863, 105.39593056589365, 102.35175795853138, 95.80434725433588, 94.02885810285807, 90.55254442244768, 83.79586543142796, 84.05640861392021, 81.21763134747744, 79.47786640375853, 76.04390501230955, 74.59585415199399, 71.34541141241789, 69.96943701058626, 68.42849835008383, 66.0753370448947, 65.38707195967436, 64.83742578700185, 64.34290688112378, 61.49003427103162, 58.76443302258849, 59.198898550122976, 58.330961883068085, 58.741573464125395, 55.75543748214841, 54.102401696145535, 55.721745148301125, 52.76931635476649, 52.49653686955571, 53.4050217717886, 52.01941275969148, 49.90185372158885, 49.89319812878966, 50.61309521831572, 49.748304296284914, 47.29558365419507, 47.615089841187, 48.47691783681512, 48.18789071217179, 46.09948488883674, 46.620360190048814, 45.44164510443807, 46.96934671327472, 43.826574048027396, 42.427170941606164, 43.698435477912426, 44.85373535566032, 43.33165280148387, 42.36656675674021, 42.8094083853066, 41.03322890587151, 42.80482023023069, 41.40015062876046, 41.9260481223464, 40.95187894254923, 39.38079645857215, 40.6352857965976, 39.830545699223876, 38.99527202732861, 39.54636486247182, 37.76558430120349, 38.297326697036624, 37.57317778468132, 38.89733002521098, 37.32140589132905, 38.59129207767546, 36.20760315656662, 37.68216158263385, 36.1632121168077, 36.64069227874279, 36.8393548745662, 36.27821475081146, 37.98891984857619, 35.33745785243809, 37.45116672851145, 34.213021747767925, 35.280358308926225, 34.047684133052826, 35.807032469660044, 33.40987558756024, 35.386828802526, 35.64635571837425, 34.138623900711536, 31.949063359759748, 34.404188675805926, 33.34694009460509, 32.48136524949223, 33.72982375510037, 31.14315267279744, 34.43184317275882, 32.67582236137241, 32.104997417889535, 31.52663025725633, 31.356753774918616, 33.53765535727143, 32.72304559499025, 30.535113325342536, 32.03108832426369, 32.81275079213083, 31.1992329582572, 32.31535655353218, 30.34838970284909, 30.724873332306743, 33.40084502287209, 31.073555663228035, 30.854325221851468, 31.246423043310642, 30.87822136282921, 29.54034238681197, 31.899335719645023, 30.933569533750415, 31.379120433703065, 30.318428615108132, 31.35044106654823, 29.929413478821516, 29.734682293608785, 30.62174477800727, 31.379358857870102, 29.653076861985028, 29.36886540055275, 31.760490901768208, 30.903962676413357, 28.33655543345958, 31.342528133653104, 27.952427428215742, 31.238574378192425, 30.630677808076143, 29.14062326774001, 30.476366977207363, 27.89645304530859, 28.86520036868751, 27.859728789888322, 31.068527029827237, 28.035351333208382, 12.972709782421589, 6.642359515186399, 5.041256099008024, 4.180692005902529, 3.361347042489797, 3.0301799897570163, 2.559738272568211, 2.595306421397254, 2.50161585630849, 2.669755656970665, 2.203992882743478, 2.1536372515838593, 2.24606324150227, 2.1640579663217068, 1.9589731083251536, 2.0494646592997015, 1.8879804746247828, 1.7596885362872854, 1.6247238168725744, 1.9989624437876046, 1.589768698089756, 1.6613075353670865, 1.6612531051505357, 1.5675456469180062, 1.7467386885546148, 1.6623588416259736, 1.3555981946410611, 1.5437071733176708, 1.644942332757637, 1.1660750542068854, 1.7960388191277161, 1.6757919043302536, 1.4651900617172942, 1.1976717865327373, 1.7059311001794413, 1.9106085951207206, 1.718858835636638, 1.2894921269034967, 1.3176035559736192, 1.271298591280356, 1.6135258341673762, 1.4169287529075518, 1.9746615384938195, 1.496660700882785, 0.9981725147226825, 1.5637112198164687, 1.5313844286138192, 1.5122736952034757, 1.6219682714436203, 1.5574697924312204], "test_loss": [112.86170274019241, 99.14709031581879, 73.66911667585373, 75.5406282544136, 53.737816512584686, 49.877122312784195, 48.150239408016205, 47.40444007515907, 41.390288293361664, 39.138791650533676, 45.59678182005882, 35.17766538262367, 35.16715705394745, 34.409609884023666, 33.53989477455616, 37.37378244102001, 30.841385886073112, 34.44106185436249, 35.28586068749428, 31.241898432374, 32.92148634791374, 32.64618209004402, 36.856194734573364, 34.411863937973976, 35.4614606872201, 28.718960285186768, 27.66141827404499, 32.13720680773258, 28.171416580677032, 29.665348529815674, 29.91763125360012, 28.534868508577347, 30.958072409033775, 28.620891228318214, 28.84077425301075, 32.13353842496872, 27.10836759209633, 28.211486846208572, 29.393551915884018, 29.989169746637344, 25.85893978178501, 25.172862768173218, 34.950346514582634, 25.660284638404846, 28.416847988963127, 24.094279006123543, 24.598807975649834, 28.127447828650475, 24.631064385175705, 29.324036121368408, 28.338937051594257, 23.291126638650894, 28.47932520508766, 27.591422110795975, 30.56022135913372, 25.86683028936386, 25.622598826885223, 26.025278583168983, 28.519746601581573, 27.468628749251366, 24.908237993717194, 26.435208447277546, 26.093797713518143, 26.163724064826965, 25.107754424214363, 24.457166522741318, 24.77661530673504, 26.554461508989334, 24.903309285640717, 23.87981754541397, 24.36452054232359, 24.68371458351612, 26.48734414577484, 23.986735582351685, 23.28393802791834, 24.398438408970833, 25.802036054432392, 29.08850994706154, 24.300476886332035, 25.56357677280903, 28.132496252655983, 26.026550605893135, 24.689289316534996, 25.811465978622437, 28.42206621170044, 26.356810063123703, 27.751889258623123, 25.238059226423502, 26.69385240972042, 24.994893699884415, 25.353525906801224, 23.593700855970383, 24.84675281494856, 23.551974654197693, 25.465485215187073, 24.060105465352535, 24.09105908870697, 26.14942905306816, 25.398948214948177, 25.1399028301239, 25.226915270090103, 25.476617820560932, 25.78623191639781, 24.785763755440712, 27.78612656891346, 26.25177240371704, 23.890251517295837, 23.948712222278118, 24.903438307344913, 26.21817310899496, 24.463302239775658, 23.988943591713905, 25.848290160298347, 22.80938032269478, 25.081475742161274, 27.44994093477726, 25.83248469978571, 24.693615898489952, 24.301285482943058, 25.401913166046143, 26.225741513073444, 26.797232054173946, 22.551519095897675, 24.352535739541054, 25.66616579145193, 26.914271414279938, 28.640882164239883, 27.308869794011116, 29.062087029218674, 21.893142946064472, 26.006885513663292, 23.72962448000908, 28.763062968850136, 24.825855754315853, 22.42306224256754, 27.411357685923576, 22.7328287884593, 24.0336871445179, 26.763594537973404, 21.917362045496702, 25.51918115466833, 27.573624163866043, 24.798260882496834, 36.36263471841812, 30.03626048564911, 27.868170902132988, 23.870353415608406, 28.757137045264244, 24.002552196383476, 23.38500425964594, 16.40100334584713, 16.525141190737486, 16.587946709245443, 16.71593664959073, 16.958908684551716, 17.855230344459414, 17.613381076604128, 18.441832154989243, 18.66570432856679, 19.032506860792637, 19.201458513736725, 19.889010794460773, 19.614230535924435, 20.149032205343246, 20.185885541141033, 20.170119542628527, 19.834673427045345, 21.38306314870715, 21.197203565388918, 21.811952125281096, 21.551402766257524, 21.00550489127636, 20.704966988414526, 21.53534034267068, 21.60225824639201, 21.03933823108673, 21.10835810005665, 21.93487238138914, 21.33678974956274, 22.402549743652344, 23.022295393049717, 22.530828054994345, 22.829421669244766, 22.783241384197026, 23.593134991824627, 22.703887954354286, 21.33858212083578, 21.936371501535177, 21.974901344627142, 23.3982842694968, 23.069806642830372, 23.276016168296337, 23.37980504333973, 22.783600129187107, 23.22900364547968, 23.072260937653482, 23.499201707541943, 24.767601814121008, 24.164882943034172, 23.769815830513835], "epoch_time": [47.12035894393921, 44.147390604019165, 44.07006573677063, 44.04225039482117, 44.16667652130127, 44.37760615348816, 44.1961236000061, 44.18873953819275, 44.28759837150574, 44.259145975112915, 44.21067929267883, 44.16082167625427, 44.12257432937622, 44.27622032165527, 44.0331072807312, 44.42357158660889, 44.246291399002075, 44.32309341430664, 44.433634519577026, 44.28593897819519, 44.21595335006714, 44.39050769805908, 44.09800982475281, 44.20986890792847, 44.09700107574463, 44.08003306388855, 44.24640679359436, 44.08009624481201, 44.172160148620605, 44.100802183151245, 44.30378818511963, 44.1915066242218, 44.12949800491333, 44.20778846740723, 44.42285752296448, 44.091145038604736, 44.203209400177, 44.314432859420776, 44.14271664619446, 44.36981010437012, 44.21167325973511, 44.18741798400879, 44.26684761047363, 44.19114947319031, 44.00355935096741, 44.323243379592896, 44.214290618896484, 44.27379560470581, 44.306814670562744, 44.093063831329346, 44.07660412788391, 44.34519338607788, 44.25872445106506, 44.302762508392334, 44.108500957489014, 44.304975509643555, 44.15937685966492, 44.223878622055054, 44.47503685951233, 44.34196662902832, 44.159356117248535, 44.40742325782776, 44.27804493904114, 44.240973711013794, 44.212146282196045, 44.33583045005798, 44.34112572669983, 44.12634563446045, 43.99573349952698, 43.89156436920166, 44.222684144973755, 44.119633197784424, 44.16311430931091, 44.10769701004028, 44.22790598869324, 44.31028914451599, 43.97355031967163, 43.97666049003601, 44.32212209701538, 44.05898976325989, 44.116129636764526, 44.195534229278564, 44.22985816001892, 44.23385977745056, 44.0914785861969, 44.1771125793457, 44.16575336456299, 44.22532773017883, 44.29773926734924, 44.25325298309326, 44.201931953430176, 44.146119117736816, 44.18543314933777, 44.264336824417114, 44.44788479804993, 43.99238920211792, 44.24498224258423, 44.10864329338074, 43.96476078033447, 44.19358563423157, 44.28071618080139, 44.12366080284119, 43.93420171737671, 44.28195881843567, 44.32327365875244, 44.05466151237488, 44.22489547729492, 44.141029357910156, 44.329272508621216, 44.23316502571106, 44.20867991447449, 44.148080587387085, 44.25277805328369, 44.090840339660645, 44.164334774017334, 44.146140336990356, 44.19061589241028, 44.349281787872314, 44.05136227607727, 44.1810941696167, 44.2121798992157, 44.384966135025024, 44.2926709651947, 44.23123621940613, 44.09487819671631, 44.21063017845154, 44.21764540672302, 44.056154012680054, 44.1330771446228, 44.12791180610657, 44.16203546524048, 44.202930212020874, 44.0144989490509, 44.29583430290222, 44.10995960235596, 44.03840517997742, 44.196330547332764, 44.438961029052734, 44.022735595703125, 44.1950159072876, 44.196979999542236, 44.20013093948364, 44.22270488739014, 44.14477038383484, 44.040635108947754, 44.198102712631226, 44.27575421333313, 43.99290633201599, 44.07023239135742, 44.21929693222046, 44.239803075790405, 44.10460448265076, 44.23496747016907, 44.40840148925781, 44.01003575325012, 44.31560754776001, 44.1646888256073, 44.226823568344116, 44.32985734939575, 44.30372166633606, 44.24857234954834, 44.22983455657959, 44.181050539016724, 44.10109782218933, 44.28836917877197, 44.10883092880249, 44.231507539749146, 44.14436650276184, 44.195805311203, 44.50435495376587, 44.13469433784485, 44.13471555709839, 44.267958879470825, 44.248440980911255, 44.505918741226196, 44.15401220321655, 44.2750928401947, 44.318453550338745, 44.2719202041626, 44.36436343193054, 44.218666315078735, 44.149892807006836, 43.99546790122986, 44.17294383049011, 44.25279092788696, 44.26909565925598, 43.86925458908081, 44.22968935966492, 44.103338956832886, 44.16462564468384, 44.418970346450806, 44.1753249168396, 44.283249616622925, 44.058672189712524, 44.27389216423035, 44.180819511413574, 44.11921405792236, 43.99798393249512, 44.26697754859924, 44.3564727306366]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr5e-05-wdecay2.0-seed44.json <==
{"train_acc": [41.726, 57.236, 65.212, 70.858, 74.89, 78.12, 80.324, 82.046, 83.654, 85.146, 85.898, 86.828, 87.67, 88.628, 89.096, 89.768, 90.102, 90.754, 91.126, 91.576, 91.932, 92.19, 92.588, 92.786, 93.136, 93.118, 93.382, 93.692, 93.81, 94.006, 94.16, 94.22, 94.462, 94.332, 94.546, 94.716, 94.88, 95.13, 95.014, 94.934, 95.238, 95.318, 95.61, 95.374, 95.504, 95.518, 95.64, 95.8, 95.612, 95.842, 96.012, 95.912, 95.794, 96.064, 96.124, 96.178, 96.114, 96.244, 96.022, 96.572, 96.152, 96.664, 96.38, 96.548, 96.38, 96.538, 96.7, 96.524, 96.804, 96.728, 96.736, 96.718, 96.718, 96.69, 96.842, 96.948, 96.884, 96.894, 96.736, 97.078, 97.012, 97.054, 96.862, 97.098, 97.126, 97.08, 97.04, 96.946, 97.074, 97.08, 97.082, 97.144, 97.35, 97.168, 97.226, 97.244, 97.44, 97.36, 97.412, 97.208, 97.344, 97.406, 97.318, 97.414, 97.424, 97.264, 97.428, 97.466, 97.26, 97.532, 97.44, 97.506, 97.454, 97.386, 97.664, 97.342, 97.528, 97.466, 97.432, 97.43, 97.65, 97.466, 97.572, 97.484, 97.474, 97.682, 97.546, 97.524, 97.472, 97.39, 97.702, 97.536, 97.704, 97.484, 97.564, 97.604, 97.752, 97.52, 97.59, 97.64, 97.688, 97.648, 97.578, 97.706, 97.87, 97.426, 97.628, 97.648, 97.592, 97.668, 99.24, 99.73, 99.792, 99.858, 99.906, 99.888, 99.9, 99.932, 99.916, 99.898, 99.91, 99.9, 99.88, 99.912, 99.92, 99.92, 99.92, 99.908, 99.91, 99.892, 99.914, 99.896, 99.944, 99.916, 99.914, 99.916, 99.916, 99.934, 99.926, 99.908, 99.918, 99.898, 99.934, 99.942, 99.952, 99.904, 99.92, 99.906, 99.94, 99.9, 99.934, 99.95, 99.926, 99.922, 99.874, 99.9, 99.906, 99.91, 99.902, 99.902], "test_acc": [51.08, 59.47, 68.08, 69.93, 75.88, 72.87, 77.77, 78.09, 79.49, 80.2, 82.13, 84.41, 85.6, 84.47, 84.91, 84.34, 86.3, 83.73, 86.76, 86.43, 86.9, 87.31, 88.19, 88.18, 87.7, 85.85, 88.06, 87.54, 87.69, 84.22, 89.37, 87.53, 87.99, 88.22, 88.44, 87.91, 87.09, 88.83, 89.91, 86.97, 88.72, 88.46, 87.89, 87.95, 90.0, 89.09, 90.29, 90.53, 90.45, 89.07, 90.3, 90.07, 90.25, 87.69, 90.67, 90.26, 89.54, 88.04, 90.02, 88.96, 91.49, 89.36, 88.68, 89.79, 89.51, 88.74, 90.45, 90.78, 90.05, 90.93, 90.95, 89.08, 90.07, 90.71, 89.49, 91.4, 91.05, 90.89, 91.42, 90.38, 91.08, 90.56, 90.76, 90.88, 91.56, 90.2, 91.46, 90.47, 91.28, 90.97, 91.01, 90.92, 91.02, 91.16, 90.79, 90.94, 90.89, 91.34, 91.33, 91.16, 91.2, 91.09, 91.06, 90.34, 91.33, 91.18, 91.47, 91.32, 91.31, 91.09, 90.99, 89.93, 90.82, 90.02, 90.49, 89.12, 89.97, 91.24, 91.64, 91.5, 89.98, 91.75, 90.97, 91.59, 91.39, 91.04, 92.11, 90.14, 90.55, 90.83, 91.21, 90.63, 91.44, 90.95, 90.69, 90.07, 88.83, 91.29, 91.2, 90.41, 90.5, 90.94, 91.9, 90.43, 91.25, 90.77, 91.19, 91.65, 90.27, 92.21, 94.03, 94.29, 94.29, 94.32, 94.31, 94.5, 94.49, 94.48, 94.67, 94.46, 94.39, 94.35, 94.55, 94.4, 94.56, 94.33, 94.22, 94.52, 94.56, 94.4, 94.32, 94.45, 94.54, 94.35, 94.56, 94.13, 94.51, 94.45, 94.41, 94.21, 94.09, 94.49, 94.34, 94.66, 94.21, 94.37, 94.17, 94.04, 94.14, 93.95, 94.28, 94.34, 94.38, 94.22, 94.28, 93.94, 93.91, 93.71, 94.07, 94.18], "train_loss": [618.3691291809082, 461.67990905046463, 382.21036398410797, 321.96021258831024, 279.63924419879913, 246.12535893917084, 222.0992373228073, 203.2049761712551, 186.45962741971016, 169.43727365136147, 160.44698163866997, 150.01523305475712, 140.59599404037, 129.89747901260853, 124.92862881720066, 118.22987031936646, 112.95613920688629, 106.25929833203554, 103.94428213685751, 97.0663245394826, 94.01569267362356, 90.02049327641726, 86.46537391096354, 84.38793800771236, 80.92340253293514, 80.19299633055925, 76.41045511513948, 74.02333833277225, 71.96730153262615, 70.30257285386324, 67.11877962201834, 67.9403900578618, 64.85023513808846, 65.47629307210445, 64.8147100545466, 62.050442069768906, 60.33384535461664, 58.208265990018845, 58.210866406559944, 60.22106120362878, 55.967220421880484, 55.85731088742614, 53.45781558007002, 54.79157945886254, 54.31779822334647, 53.56512323021889, 51.97481583431363, 50.25740031898022, 52.05453969910741, 50.22681774571538, 48.38775607198477, 47.844368329271674, 50.14802522212267, 47.59508042410016, 46.418051386252046, 46.36439550668001, 46.954443357884884, 45.60388218984008, 47.25366196781397, 41.40948825888336, 45.72896729595959, 42.11026703938842, 44.58424028381705, 42.86145786009729, 43.106340408325195, 41.716638842597604, 40.633103704079986, 42.9331957064569, 39.708831533789635, 40.404946276918054, 40.28938108868897, 40.05792943574488, 39.32446944527328, 41.078271351754665, 39.044967552646995, 38.387715477496386, 38.42116432264447, 39.02883770689368, 39.453213419765234, 36.31717322021723, 37.68081193603575, 36.66934925504029, 38.155188171193004, 36.05131102539599, 35.94702878780663, 37.08143728412688, 36.61603930220008, 38.02772547863424, 36.526978203095496, 36.050133565440774, 35.78642152249813, 35.402100848034024, 33.505736565217376, 35.48991850577295, 35.189081739634275, 33.65317359846085, 32.196111768484116, 32.47072777431458, 32.41906391084194, 34.2390411067754, 33.47558755800128, 32.86405086517334, 33.75765274465084, 31.538153040222824, 32.01017493195832, 34.06493700109422, 31.7800738979131, 32.44231387041509, 34.43390632607043, 31.41260422207415, 31.82881546393037, 31.623015644028783, 31.571297036483884, 33.29336289688945, 29.99191854055971, 32.66299479547888, 31.092430129647255, 30.371200270950794, 31.856345674023032, 31.92399143986404, 29.77666545379907, 32.03887546621263, 30.388183122500777, 31.41181224770844, 31.667171142995358, 29.274029118940234, 31.43241789098829, 30.637874772772193, 31.522222267463803, 32.21252940874547, 29.389752068556845, 30.82275324128568, 29.925728398375213, 31.48183081485331, 30.25476089399308, 30.15540382359177, 29.875692576169968, 31.594531636685133, 29.55364187248051, 29.42040777206421, 29.58043802343309, 29.52039683237672, 30.666685381904244, 28.885416159406304, 28.070784055627882, 31.368858312256634, 30.04245530348271, 29.65404861792922, 29.20008143596351, 29.354553567245603, 12.050590419676155, 6.137639742810279, 4.975181947927922, 4.011258085258305, 3.3635523254051805, 3.3180765747092664, 2.9264528064522892, 2.626048716250807, 2.4913318753242493, 2.544853736879304, 2.345734169939533, 2.3753871922381222, 2.434410080546513, 1.9659586646594107, 1.9383506487356499, 1.7889697850914672, 1.8281390994088724, 1.7898216373287141, 1.8210887652821839, 1.8757965646218508, 1.7582535379333422, 1.8839395507238805, 1.3867116150213405, 1.6254648166941479, 1.6487609770847484, 1.7311588552547619, 1.6098636436508968, 1.4403828016947955, 1.3907401830656454, 1.7808150937780738, 1.6114288362441584, 1.8565097140381113, 1.4788705023238435, 1.2230878794798627, 1.249046786222607, 1.7622532240347937, 1.408730490365997, 1.610681058256887, 1.3273376069264486, 1.7055415672948584, 1.362496473477222, 1.2047619931399822, 1.3752389688743278, 1.4621736807748675, 2.0136328036896884, 1.8242054185830057, 1.6304911471670493, 1.5837482424685732, 1.5503773629898205, 1.5726477906573564], "test_loss": [106.90459161996841, 90.88553738594055, 70.99328023195267, 66.99772071838379, 55.60864293575287, 62.58028161525726, 51.64653167128563, 49.71443584561348, 47.80580089986324, 49.749098122119904, 42.81852751970291, 36.344492360949516, 34.31633308529854, 36.80563196539879, 36.57480391860008, 37.45452028512955, 33.63496083021164, 40.262518763542175, 32.05488678812981, 32.709420174360275, 31.78672903776169, 30.74472551047802, 29.752777561545372, 28.418602913618088, 29.99321337044239, 34.418887972831726, 28.70596184581518, 30.309620037674904, 30.902245342731476, 39.15074081718922, 26.868903793394566, 30.75755947828293, 30.456763193011284, 29.363350868225098, 28.679597645998, 30.50885011255741, 33.38605289161205, 28.62506230175495, 26.25285217165947, 33.11200673878193, 28.581685453653336, 29.669257298111916, 30.50618666410446, 31.198298543691635, 25.469459019601345, 27.17959989607334, 24.859450668096542, 23.61690002679825, 24.3945934176445, 28.10552839934826, 25.087654292583466, 25.088770490139723, 25.112560257315636, 32.97572322189808, 23.39470073580742, 26.448211438953876, 26.574471414089203, 31.27089884877205, 24.62155218422413, 28.562233299016953, 21.891298964619637, 27.786869168281555, 30.647864148020744, 26.64916729927063, 27.80801869928837, 29.155469670891762, 24.807278588414192, 25.086843982338905, 27.064749374985695, 23.390889048576355, 24.39822382479906, 30.697691276669502, 26.514346964657307, 24.83815259486437, 27.031585037708282, 23.570373699069023, 23.895787872374058, 24.223713494837284, 23.148857295513153, 26.223496466875076, 23.487786926329136, 26.224038541316986, 24.278536267578602, 24.303478449583054, 21.823928078636527, 27.127833798527718, 23.525395587086678, 24.63810834288597, 24.268489383161068, 25.54362202435732, 25.560442715883255, 25.37790295481682, 26.489606946706772, 24.641325637698174, 25.143987730145454, 25.54860547184944, 25.87340258061886, 23.42750844359398, 24.13056557625532, 24.15915921330452, 24.105362087488174, 24.912710309028625, 25.162329092621803, 26.852401219308376, 23.63888880610466, 23.840558163821697, 23.76929539628327, 23.163909286260605, 25.02027779072523, 25.953067004680634, 25.48428302258253, 28.557843923568726, 25.835763916373253, 28.561802998185158, 26.870314806699753, 30.1966650262475, 27.54637123644352, 24.510922372341156, 22.973047882318497, 23.905944474041462, 28.46575127542019, 22.71659105271101, 25.761329531669617, 22.886865586042404, 24.2500851303339, 24.717439755797386, 21.834011025726795, 28.590308636426926, 25.790405243635178, 25.554482996463776, 23.26941541582346, 26.046902865171432, 24.036364555358887, 25.53618748486042, 25.745340183377266, 27.948036931455135, 32.73616997897625, 24.249665074050426, 25.482468396425247, 26.969389617443085, 26.459283374249935, 25.611523024737835, 21.61690702289343, 27.8781156539917, 24.97663688659668, 25.58067836612463, 25.46137511730194, 23.252456918358803, 27.898206919431686, 21.128214687108994, 15.836597379297018, 15.629486167803407, 15.639717523008585, 16.024587269872427, 16.38876463100314, 16.809136517345905, 16.845856085419655, 17.18265836685896, 17.046069525182247, 18.115789409726858, 18.862120565027, 17.998544121161103, 18.236743420362473, 18.843086309731007, 18.820851804688573, 19.427373807877302, 20.216995779424906, 19.491557490080595, 19.628955889493227, 20.071851920336485, 20.008191373199224, 19.830011134967208, 20.181484825909138, 20.677383467555046, 20.117414250969887, 21.019698336720467, 19.915078319609165, 20.34743259102106, 20.856109112501144, 21.265365920960903, 21.85552516952157, 20.26054161787033, 21.389543153345585, 21.234231185168028, 21.930294409394264, 21.272697433829308, 22.495725758373737, 23.148693166673183, 22.15407170727849, 22.585638977587223, 21.792482011020184, 22.58440738171339, 21.605742320418358, 22.663345139473677, 21.69442781805992, 22.808296285569668, 22.5560435205698, 23.98893405497074, 22.46801070868969, 22.27388797700405], "epoch_time": [48.18123412132263, 44.54082632064819, 44.475712060928345, 44.51171159744263, 44.37136173248291, 44.58346700668335, 44.5080509185791, 44.624425649642944, 44.59420895576477, 44.469348192214966, 44.49009108543396, 44.43398308753967, 44.50590133666992, 44.75060176849365, 44.42880415916443, 44.597163438797, 44.534249782562256, 44.64980721473694, 44.484551429748535, 44.538233518600464, 44.387248516082764, 44.65424609184265, 44.387168645858765, 44.4127562046051, 44.500990867614746, 44.55534076690674, 44.369722843170166, 44.499425649642944, 44.31952428817749, 44.593658208847046, 44.382205963134766, 44.43855571746826, 44.377607107162476, 44.44642782211304, 44.421425342559814, 44.42290687561035, 44.36017680168152, 44.394397497177124, 44.523173093795776, 44.51169514656067, 44.56980848312378, 44.716097831726074, 44.47261595726013, 44.44945216178894, 44.47552561759949, 44.58746671676636, 44.544013261795044, 44.48124885559082, 44.42050361633301, 44.28869986534119, 44.57718801498413, 44.5023877620697, 44.59595227241516, 44.411214113235474, 44.39103364944458, 44.51736831665039, 44.554744482040405, 44.51216983795166, 44.42861008644104, 44.49828386306763, 44.36504769325256, 44.45538806915283, 44.44774508476257, 44.56878352165222, 44.466896533966064, 44.38169264793396, 44.509793519973755, 44.44991159439087, 44.42857813835144, 44.2316997051239, 44.423537254333496, 44.40878224372864, 44.45947480201721, 44.416664123535156, 44.57991981506348, 44.55015993118286, 44.36210060119629, 44.572030544281006, 44.452818393707275, 44.41706657409668, 44.54552459716797, 44.56192445755005, 44.49278211593628, 44.51109981536865, 44.57861828804016, 44.430402755737305, 44.50342631340027, 44.35885238647461, 44.382728576660156, 44.55073595046997, 44.33396315574646, 44.27175974845886, 44.389923095703125, 44.38209247589111, 44.19814729690552, 44.15187048912048, 44.32121825218201, 44.31348514556885, 44.481706857681274, 44.53584551811218, 44.22304058074951, 44.36900091171265, 44.42437767982483, 44.65786266326904, 44.42126393318176, 44.42628526687622, 44.46964430809021, 44.52168536186218, 44.46507263183594, 44.580256938934326, 44.54423785209656, 44.554264068603516, 44.475289821624756, 44.33456349372864, 44.598862409591675, 44.372782468795776, 44.582634687423706, 44.50304079055786, 44.47512483596802, 44.52990388870239, 44.2713577747345, 44.84412431716919, 44.6839702129364, 44.454057455062866, 44.46415185928345, 44.53653907775879, 44.463971853256226, 44.50523662567139, 44.441887617111206, 44.48277759552002, 44.35700082778931, 44.53244996070862, 44.35647487640381, 44.60427284240723, 44.33121180534363, 44.61286020278931, 44.65837836265564, 44.40243721008301, 44.3870644569397, 44.43104863166809, 44.11942434310913, 44.499481439590454, 44.33498764038086, 44.32736039161682, 44.37134385108948, 44.49571084976196, 44.70311212539673, 44.4293155670166, 44.528825521469116, 44.48096966743469, 44.42955422401428, 44.5377779006958, 44.546120166778564, 44.48841571807861, 44.59117388725281, 44.33961796760559, 44.69010949134827, 44.39882493019104, 44.54848647117615, 44.35851860046387, 44.32546091079712, 44.35907816886902, 44.20251393318176, 44.77821969985962, 44.522942304611206, 44.64680027961731, 44.29365301132202, 44.3875572681427, 44.60692501068115, 44.24277091026306, 44.37635397911072, 44.29494071006775, 44.37099003791809, 44.20434284210205, 44.40313220024109, 44.23370909690857, 44.317710876464844, 44.34947896003723, 44.6721305847168, 44.36404776573181, 44.46786570549011, 44.27278232574463, 44.29020977020264, 44.74698233604431, 44.53193950653076, 44.46157360076904, 44.41423010826111, 44.4666793346405, 44.38291645050049, 44.44585657119751, 44.47749924659729, 44.629459857940674, 44.343122720718384, 44.39513325691223, 44.45836687088013, 44.394933462142944, 44.40610432624817, 44.42785048484802, 44.49583411216736, 44.310261249542236]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr5e-06-wdecay20.0-seed42.json <==
{"train_acc": [27.016, 39.798, 44.874, 48.302, 51.352, 53.474, 56.082, 58.048, 59.892, 61.774, 63.24, 65.09, 66.38, 67.868, 69.144, 70.642, 71.91, 73.044, 74.27, 75.244, 76.186, 77.358, 77.98, 79.076, 79.728, 80.862, 81.49, 82.06, 82.558, 83.554, 84.278, 84.586, 85.302, 85.416, 86.308, 86.83, 87.204, 87.756, 88.102, 88.436, 88.854, 89.152, 89.334, 89.78, 90.172, 90.248, 90.6, 90.978, 91.146, 91.208, 91.454, 91.49, 91.774, 91.82, 92.12, 92.168, 92.144, 92.5, 92.514, 92.838, 92.578, 92.802, 92.964, 92.996, 93.124, 93.01, 93.2, 93.164, 93.174, 93.246, 93.218, 93.388, 93.376, 93.344, 93.694, 93.578, 93.48, 93.506, 93.494, 93.302, 93.558, 93.476, 93.554, 93.698, 93.374, 93.592, 93.476, 93.43, 93.484, 93.736, 93.698, 93.446, 93.288, 93.544, 93.452, 93.14, 93.564, 93.242, 93.352, 93.312, 93.124, 93.204, 92.946, 93.21, 92.972, 93.116, 93.05, 93.088, 92.85, 92.866, 92.752, 92.78, 92.638, 92.822, 92.698, 92.81, 92.364, 92.5, 92.418, 92.388, 92.356, 92.444, 92.306, 92.364, 92.306, 92.146, 92.18, 92.288, 92.046, 91.916, 91.908, 92.058, 91.932, 91.844, 92.004, 91.774, 91.892, 91.76, 91.878, 91.854, 91.784, 91.592, 91.79, 91.776, 91.786, 91.574, 91.612, 91.434, 91.644, 91.48, 94.368, 95.226, 95.484, 95.608, 95.73, 95.756, 95.72, 96.024, 96.048, 96.02, 96.088, 96.066, 96.264, 96.106, 96.262, 96.31, 96.382, 96.308, 96.496, 96.486, 96.508, 96.454, 96.402, 96.58, 96.562, 96.532, 96.576, 96.718, 96.58, 96.712, 96.616, 96.68, 96.686, 96.776, 96.752, 96.822, 96.77, 96.842, 96.728, 96.81, 96.928, 96.838, 96.922, 96.714, 96.834, 96.838, 96.828, 96.924, 96.864, 96.752], "test_acc": [38.11, 42.99, 47.41, 50.55, 53.32, 55.29, 56.94, 59.29, 61.36, 62.21, 63.73, 64.74, 67.02, 65.72, 68.18, 69.67, 71.26, 71.68, 72.65, 73.82, 74.35, 73.66, 75.6, 74.89, 76.07, 76.84, 78.59, 77.46, 78.81, 78.51, 77.39, 79.28, 79.48, 80.27, 80.68, 80.84, 81.05, 81.69, 80.54, 81.27, 81.55, 80.57, 81.76, 81.79, 81.44, 81.79, 82.06, 83.71, 80.55, 81.59, 83.63, 83.36, 84.16, 83.73, 82.84, 83.36, 82.17, 84.09, 84.46, 82.71, 84.75, 83.38, 85.67, 84.5, 86.03, 85.61, 83.8, 84.86, 86.17, 85.27, 86.78, 84.54, 86.37, 85.17, 85.14, 87.35, 85.75, 85.3, 86.39, 87.79, 84.49, 86.48, 84.36, 86.21, 86.84, 87.15, 85.5, 85.83, 83.74, 85.63, 85.67, 84.31, 82.27, 86.55, 85.48, 86.43, 83.3, 80.92, 85.15, 84.72, 86.53, 83.34, 83.37, 77.96, 83.04, 83.02, 85.86, 86.5, 81.51, 77.14, 85.32, 83.86, 84.58, 81.76, 83.29, 78.6, 85.97, 80.18, 78.98, 79.63, 77.89, 81.64, 83.06, 85.0, 81.23, 73.63, 82.29, 81.62, 79.73, 79.3, 80.87, 79.23, 86.08, 83.31, 75.18, 77.77, 81.38, 74.34, 70.52, 80.32, 82.7, 65.91, 76.29, 78.61, 68.15, 71.22, 72.47, 72.4, 81.12, 75.0, 89.01, 89.4, 89.27, 88.96, 89.02, 88.81, 88.97, 88.94, 89.03, 87.98, 87.81, 88.77, 89.45, 89.49, 89.46, 88.96, 88.82, 89.03, 88.72, 88.25, 88.53, 86.82, 88.42, 87.92, 88.09, 88.44, 87.56, 87.02, 89.2, 89.13, 88.62, 89.05, 88.65, 87.95, 86.79, 88.22, 88.52, 88.63, 86.24, 86.47, 84.55, 86.76, 86.22, 88.26, 87.51, 88.28, 88.14, 88.39, 88.04, 86.89], "train_loss": [762.957040309906, 630.0187078714371, 582.831485748291, 548.8455764055252, 521.4735569953918, 497.67675745487213, 476.11882531642914, 456.0715005993843, 437.6654403209686, 419.2127957344055, 402.69639295339584, 386.7567558288574, 373.2561823129654, 358.56626629829407, 346.6746085882187, 333.0943981409073, 320.4695170521736, 310.1737502217293, 298.0429616570473, 289.631060898304, 281.32675689458847, 270.46999248862267, 263.537204682827, 255.30512672662735, 248.3710217475891, 239.49065923690796, 232.37253838777542, 226.60103330016136, 221.34142199158669, 212.26564583182335, 205.29747289419174, 202.54401740431786, 196.9470703303814, 193.1973356604576, 185.8494874238968, 180.54718524217606, 177.88491266965866, 172.42482179403305, 169.23732571303844, 165.59599488973618, 161.50449600815773, 158.58928662538528, 156.2979410737753, 153.79817053675652, 148.92957590520382, 148.39428025484085, 146.18749643862247, 141.7935370206833, 140.7357262223959, 139.4144093245268, 137.88080778717995, 137.31498098373413, 134.8298830986023, 133.80016267299652, 132.06750264763832, 132.16827489435673, 131.6775848120451, 129.7054133117199, 129.0323193371296, 126.48229369521141, 128.51826706528664, 126.70958152413368, 127.56114122271538, 125.72081542015076, 125.87058541178703, 127.28378662467003, 125.61663487553596, 127.40911969542503, 126.98719409108162, 127.46527177095413, 128.48679852485657, 127.41763152182102, 128.14067190885544, 129.57616671919823, 127.53673382103443, 129.3716486096382, 129.65730202198029, 130.06262914836407, 130.86067879199982, 132.97486789524555, 131.08358247578144, 131.70972587168217, 132.70718170702457, 130.78168931603432, 134.04534609615803, 133.65772189199924, 134.63092805445194, 136.08816236257553, 135.92871257662773, 133.94356732070446, 135.025140568614, 138.6618290990591, 139.50687690079212, 139.10171888768673, 139.74922317266464, 142.6346958875656, 140.4242333471775, 143.22473454475403, 142.92167741060257, 144.53570339083672, 147.053670078516, 146.8840133547783, 148.94515591859818, 148.23778194189072, 150.7362929880619, 150.93774527311325, 152.47095674276352, 152.4338527917862, 154.93093049526215, 155.44954636693, 156.72583544254303, 157.30045932531357, 159.92141646146774, 159.2945166528225, 160.93763348460197, 160.95218363404274, 164.26322102546692, 164.35498550534248, 165.42772313952446, 166.50710678100586, 167.27034711837769, 167.33226710557938, 169.0363190472126, 170.47362288832664, 170.5457320511341, 172.10947996377945, 173.54484993219376, 171.95774415135384, 175.18564692139626, 176.07634794712067, 177.45930778980255, 177.09229242801666, 177.62513700127602, 178.8164282143116, 178.45659944415092, 181.13330149650574, 180.40492689609528, 182.20478731393814, 181.6004340648651, 182.19815656542778, 182.81691148877144, 184.50807005167007, 183.9085079729557, 184.89775630831718, 184.76329013705254, 186.80855298042297, 187.3484835922718, 188.53949090838432, 186.27575075626373, 188.81787857413292, 164.27736142277718, 158.23104026913643, 155.301007270813, 155.26558649539948, 153.94121623039246, 153.92513594031334, 153.49513626098633, 151.80134937167168, 151.13676476478577, 150.7872578203678, 150.48205158114433, 150.5664137005806, 149.2436202466488, 149.95275419950485, 148.2560679912567, 148.17657440900803, 148.16179928183556, 148.34326553344727, 147.1563924252987, 146.78583240509033, 146.48528435826302, 146.21370840072632, 146.57886186242104, 145.63223975896835, 145.7679834663868, 145.77236792445183, 145.97366619110107, 145.29237973690033, 145.73835894465446, 144.87506821751595, 145.30573281645775, 145.20723193883896, 144.690159201622, 144.43955299258232, 144.30349311232567, 143.99684911966324, 144.24029517173767, 143.89090690016747, 144.4053618311882, 143.80417504906654, 143.4536547958851, 143.31927397847176, 142.95401605963707, 144.09734770655632, 143.35840719938278, 143.69494491815567, 143.70114555954933, 142.9451410472393, 142.79578310251236, 143.6814090013504], "test_loss": [131.14778518676758, 119.4203794002533, 111.86948490142822, 107.10164296627045, 101.24171090126038, 98.10872232913971, 93.44840210676193, 88.71193021535873, 85.59680366516113, 84.59740602970123, 81.16238421201706, 78.37080705165863, 73.61739903688431, 77.10033476352692, 71.54827553033829, 68.55216670036316, 65.89207500219345, 64.94553983211517, 62.84389889240265, 60.777735978364944, 58.9518703520298, 61.19924080371857, 56.62659388780594, 58.25646290183067, 56.743278831243515, 54.659276485443115, 52.71793407201767, 54.304493844509125, 51.57859796285629, 53.33829790353775, 53.78693237900734, 50.643980741500854, 50.67468023300171, 49.0436746776104, 47.15496623516083, 48.22893902659416, 47.17432063817978, 46.39487588405609, 49.55923867225647, 46.39715152978897, 48.30689263343811, 49.028245002031326, 47.41737452149391, 47.03874295949936, 48.10376834869385, 46.83946639299393, 46.533688336610794, 42.795141518116, 49.834744453430176, 48.66718876361847, 43.954389572143555, 44.75971120595932, 43.119382321834564, 43.65267975628376, 45.944394052028656, 44.93037259578705, 47.94195444881916, 43.30613175034523, 43.095437079668045, 46.23643884062767, 42.34660670161247, 46.31464049220085, 40.66122677922249, 43.518035382032394, 39.21643413603306, 40.816682398319244, 45.48525860905647, 42.92115178704262, 40.17232042551041, 42.61756274104118, 39.124749571084976, 43.585182785987854, 40.85230341553688, 43.623408138751984, 43.459567219018936, 38.5180347263813, 41.61706608533859, 43.25170111656189, 40.800488978624344, 38.27956601977348, 44.7694388628006, 41.562731474637985, 45.523643016815186, 40.8304181098938, 40.35371747612953, 39.49284693598747, 42.6537544131279, 42.227316081523895, 46.71365225315094, 43.30664870142937, 42.95711871981621, 45.88751921057701, 50.5721415579319, 40.95321521162987, 42.55984282493591, 41.4938163459301, 49.65360713005066, 53.051753282547, 44.87974712252617, 45.142494946718216, 41.64285892248154, 48.49720284342766, 48.38135778903961, 60.21006751060486, 50.07451835274696, 50.42727270722389, 43.153486490249634, 42.18451884388924, 54.498190343379974, 64.94245874881744, 45.60619708895683, 48.71100693941116, 47.39411336183548, 53.36912018060684, 49.82597252726555, 59.96430057287216, 44.78424349427223, 56.60344982147217, 59.76718258857727, 58.183343917131424, 62.62803643941879, 53.371148973703384, 50.13406717777252, 46.840818613767624, 53.66760319471359, 72.98514026403427, 52.93217080831528, 54.72763079404831, 57.99796152114868, 60.22035229206085, 56.217240691185, 60.39855968952179, 45.66756480932236, 51.84549844264984, 69.10625571012497, 63.52884882688522, 54.84395521879196, 70.65282142162323, 80.8608672618866, 57.895383298397064, 53.01897978782654, 90.23917382955551, 65.57488578557968, 59.242569386959076, 83.1516592502594, 78.33164352178574, 76.25448352098465, 76.14910447597504, 56.501743257045746, 69.46993291378021, 40.888065218925476, 40.1816546022892, 40.99318653345108, 40.96381774544716, 40.97244682908058, 41.14614650607109, 40.79945793747902, 41.23249834775925, 41.13183465600014, 43.241849422454834, 43.29668527841568, 41.787602961063385, 40.46309846639633, 40.288616329431534, 40.45154869556427, 41.1466389298439, 41.930597841739655, 41.64166983962059, 41.9957515001297, 42.882129192352295, 42.26908877491951, 45.41602483391762, 41.95033019781113, 43.8152671456337, 43.26125195622444, 42.81694570183754, 44.6300875544548, 45.14120200276375, 41.56527179479599, 41.08598184585571, 42.21222174167633, 41.14286306500435, 42.43585687875748, 43.51849162578583, 45.84027513861656, 43.162624299526215, 42.4146813750267, 42.44450297951698, 46.61386156082153, 46.54196444153786, 50.06349331140518, 45.95222932100296, 46.414001286029816, 42.688422709703445, 44.64498394727707, 42.618329882621765, 42.886873215436935, 43.034145295619965, 43.01082497835159, 45.535258293151855], "epoch_time": [89.07988858222961, 87.10428857803345, 87.11656332015991, 87.15366291999817, 87.17301487922668, 87.12681269645691, 87.11466240882874, 87.06768584251404, 87.15707540512085, 87.14102602005005, 87.1516797542572, 87.13505697250366, 87.13615226745605, 87.13354015350342, 87.11784815788269, 87.15594005584717, 87.14952230453491, 87.1047432422638, 87.11426615715027, 87.05213761329651, 87.07842707633972, 87.13317131996155, 87.17842102050781, 87.10686326026917, 87.09992265701294, 87.0786018371582, 87.10138869285583, 87.12114477157593, 87.12707591056824, 87.15992140769958, 87.11900186538696, 87.12241888046265, 87.12597799301147, 87.14075136184692, 87.12548923492432, 87.050461769104, 87.06148791313171, 87.17662024497986, 87.13891339302063, 87.11530065536499, 87.13828110694885, 87.13284468650818, 87.1303882598877, 87.14038825035095, 87.16413998603821, 87.14314675331116, 87.14549040794373, 87.07284998893738, 87.1195137500763, 87.11197233200073, 87.1267352104187, 87.19344115257263, 87.14629435539246, 87.15742111206055, 87.13007688522339, 87.14305090904236, 87.13388514518738, 87.12044882774353, 87.14408040046692, 87.12801957130432, 87.14039444923401, 87.11239457130432, 87.13345575332642, 87.13523411750793, 87.20954489707947, 87.1509141921997, 87.13487768173218, 87.17974352836609, 87.12727499008179, 87.16106653213501, 87.15647268295288, 87.1705892086029, 87.14660406112671, 87.14015579223633, 87.17114448547363, 87.17725038528442, 87.16820812225342, 87.13790678977966, 87.17102313041687, 87.1632182598114, 87.16721749305725, 87.18358755111694, 87.29761505126953, 87.13136315345764, 87.14857935905457, 87.27102303504944, 87.19199180603027, 87.19142413139343, 87.23334527015686, 87.18309497833252, 87.23770308494568, 87.16457390785217, 87.11828374862671, 87.23569893836975, 87.19796800613403, 87.17188549041748, 87.23515892028809, 87.17025327682495, 87.19227981567383, 87.2198429107666, 87.15020203590393, 87.27228331565857, 87.19065999984741, 87.18362998962402, 87.21521806716919, 87.18941283226013, 87.20900297164917, 87.22199630737305, 87.13492751121521, 87.22585010528564, 87.17695021629333, 87.20277571678162, 87.212486743927, 87.18109130859375, 87.2851722240448, 87.20846676826477, 87.24661040306091, 87.15773320198059, 87.1735417842865, 87.25981903076172, 87.216543674469, 87.17873477935791, 87.24479818344116, 87.15620684623718, 87.21908736228943, 87.18289709091187, 87.18358778953552, 87.16283369064331, 87.1351387500763, 87.1450309753418, 87.13883066177368, 87.12990403175354, 87.11518287658691, 87.15577960014343, 87.15468382835388, 87.13576436042786, 87.1345727443695, 87.11998534202576, 87.12843203544617, 87.1674542427063, 87.14130449295044, 87.17991757392883, 87.16344785690308, 87.16540813446045, 87.14639019966125, 87.11957287788391, 87.15260195732117, 87.15160799026489, 87.160085439682, 87.1184446811676, 87.16238355636597, 87.19014644622803, 87.1759352684021, 87.12690162658691, 87.21181440353394, 87.13851547241211, 87.17362689971924, 87.17838191986084, 87.18266367912292, 87.18007230758667, 87.16874241828918, 87.13896441459656, 87.15781092643738, 87.1395423412323, 87.16184878349304, 87.23283433914185, 87.18206429481506, 87.18653059005737, 87.09684896469116, 87.13968634605408, 87.13869094848633, 87.12831377983093, 87.14217329025269, 87.11654996871948, 87.13746643066406, 87.13808584213257, 87.13927221298218, 87.1204240322113, 87.13248109817505, 87.14430451393127, 87.17599678039551, 87.20989418029785, 87.14550805091858, 87.13160848617554, 87.14790225028992, 87.18339419364929, 87.1529335975647, 87.19440078735352, 87.16477704048157, 87.21154975891113, 87.11575055122375, 87.13003444671631, 87.15842604637146, 87.15939736366272, 87.14208006858826, 87.1531298160553, 87.1444263458252, 87.11095857620239, 87.16580009460449, 87.13487529754639]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr5e-06-wdecay20.0-seed43.json <==
{"train_acc": [27.272, 39.796, 45.41, 48.466, 51.502, 54.204, 56.152, 58.396, 60.536, 62.22, 63.946, 65.69, 67.214, 68.462, 70.032, 71.238, 72.546, 73.682, 74.738, 75.808, 76.99, 77.616, 78.782, 79.362, 80.344, 80.99, 81.742, 82.46, 82.866, 83.498, 84.146, 84.682, 85.31, 85.374, 86.204, 86.642, 87.118, 87.522, 88.068, 88.41, 88.69, 89.066, 89.084, 89.736, 89.82, 90.28, 90.522, 90.834, 91.042, 91.124, 91.288, 91.688, 91.732, 91.846, 92.158, 92.288, 92.26, 92.326, 92.392, 92.542, 92.648, 92.738, 92.75, 92.974, 92.882, 93.182, 93.11, 92.998, 93.142, 93.156, 93.294, 93.36, 93.194, 93.422, 93.454, 93.588, 93.338, 93.416, 93.396, 93.598, 93.424, 93.524, 93.372, 93.536, 93.438, 93.498, 93.604, 93.624, 93.326, 93.384, 93.492, 93.416, 93.268, 93.39, 93.336, 93.216, 93.52, 93.164, 93.27, 93.266, 93.182, 92.966, 93.2, 92.954, 93.07, 92.884, 92.87, 92.822, 92.938, 92.7, 92.902, 92.906, 92.85, 92.41, 92.506, 92.536, 92.438, 92.442, 92.348, 92.284, 92.298, 92.302, 92.494, 92.366, 92.212, 92.192, 92.006, 92.188, 92.014, 92.006, 92.266, 92.202, 91.812, 91.758, 91.86, 92.01, 91.912, 91.684, 91.776, 91.758, 91.902, 91.792, 91.752, 91.366, 91.504, 91.828, 91.712, 91.572, 91.528, 91.768, 94.356, 95.262, 95.516, 95.54, 95.6, 95.78, 95.74, 95.98, 95.976, 95.938, 95.994, 96.056, 96.146, 96.172, 96.186, 96.29, 96.292, 96.354, 96.332, 96.29, 96.46, 96.454, 96.468, 96.474, 96.434, 96.434, 96.508, 96.552, 96.574, 96.658, 96.672, 96.598, 96.706, 96.568, 96.676, 96.642, 96.498, 96.74, 96.752, 96.672, 96.756, 96.768, 96.71, 96.768, 96.776, 96.902, 96.858, 96.902, 96.8, 96.784], "test_acc": [37.99, 44.61, 48.89, 51.01, 53.92, 56.98, 57.87, 60.49, 62.6, 62.81, 64.57, 65.98, 67.21, 68.38, 69.48, 70.93, 71.32, 71.59, 72.41, 72.32, 74.79, 75.21, 74.96, 75.87, 77.24, 77.38, 76.84, 78.6, 78.92, 79.2, 78.64, 80.17, 79.86, 79.57, 79.55, 80.88, 81.34, 81.3, 80.93, 80.97, 79.8, 80.91, 80.2, 82.15, 81.43, 81.46, 81.81, 82.18, 82.23, 82.69, 82.54, 82.81, 82.37, 83.49, 84.08, 82.3, 83.53, 84.55, 84.38, 79.99, 83.05, 84.49, 82.75, 84.74, 86.27, 84.96, 85.35, 84.31, 85.53, 85.22, 84.22, 82.16, 86.01, 86.03, 81.86, 85.5, 87.25, 85.88, 84.87, 84.83, 86.91, 85.56, 86.43, 84.6, 86.91, 87.38, 85.0, 85.61, 86.72, 85.83, 84.87, 86.19, 84.3, 86.92, 86.04, 87.55, 81.51, 82.62, 86.17, 86.59, 83.82, 86.14, 86.23, 87.3, 80.26, 84.99, 81.47, 84.44, 80.76, 86.26, 83.81, 83.53, 79.61, 85.92, 85.15, 87.28, 78.96, 82.62, 85.41, 82.63, 83.94, 73.6, 84.62, 79.01, 82.24, 80.03, 82.51, 75.13, 79.1, 84.68, 78.71, 75.88, 78.24, 73.8, 79.81, 81.22, 75.43, 76.34, 79.55, 81.82, 75.74, 84.21, 74.69, 71.26, 71.74, 75.56, 76.35, 76.55, 81.26, 74.02, 89.24, 89.07, 88.81, 88.64, 88.56, 88.92, 89.24, 89.34, 88.9, 89.19, 89.66, 89.35, 88.19, 88.64, 88.82, 89.42, 88.8, 89.29, 87.39, 89.4, 88.91, 88.1, 89.0, 88.26, 89.16, 89.06, 89.05, 88.8, 88.72, 88.12, 87.96, 88.88, 88.95, 87.97, 89.04, 86.92, 87.78, 89.19, 87.82, 89.48, 87.57, 88.51, 87.27, 88.46, 87.08, 87.11, 88.61, 88.24, 88.83, 88.32], "train_loss": [765.8667197227478, 632.5606378316879, 580.1636891365051, 549.7180783748627, 521.3577873706818, 495.9499050974846, 472.2630981206894, 451.64818346500397, 431.3248029947281, 412.6610162258148, 396.52917194366455, 379.374751329422, 363.750260412693, 351.46977043151855, 339.6440521478653, 327.00554716587067, 314.3507904410362, 303.13575410842896, 292.8539496064186, 283.7536754012108, 273.4259331226349, 265.82302063703537, 257.1114991605282, 250.99868458509445, 243.1389797925949, 236.49354356527328, 229.86935460567474, 223.4275884926319, 218.36364951729774, 212.40675485134125, 205.81746071577072, 200.22692954540253, 195.8317627310753, 194.41730150580406, 186.39675199985504, 182.69995847344398, 178.10694721341133, 173.37943789362907, 170.13278850913048, 166.22895219922066, 163.97682228684425, 160.09850145876408, 158.96438065171242, 153.10228888690472, 152.5474742501974, 149.57006055116653, 145.93566749989986, 143.2620102018118, 141.72520150244236, 141.23412722349167, 138.65713846683502, 135.58187541365623, 136.15881441533566, 134.36715671420097, 132.4186014831066, 130.91459538042545, 132.01395289599895, 130.74461874365807, 131.49751226603985, 129.68017625808716, 128.62634871900082, 129.0389993339777, 128.4943369925022, 127.13444600999355, 127.86046044528484, 125.11371313035488, 127.81133276224136, 128.36958177387714, 127.32819013297558, 128.91551730036736, 127.69259387254715, 129.1048912703991, 130.77308520674706, 129.35352405905724, 129.36466652154922, 130.13545314967632, 131.16581547260284, 131.2156465947628, 131.7478760331869, 130.36670315265656, 132.2871366739273, 132.58602073788643, 134.24898958206177, 133.71817629039288, 134.4013946801424, 134.51973547041416, 134.77544817328453, 135.00136923789978, 138.91166004538536, 137.96877971291542, 138.34944841265678, 139.1434234380722, 141.0145607292652, 140.02921169996262, 142.35599476099014, 143.50636273622513, 141.72741404175758, 145.8198918402195, 145.96815410256386, 145.52596399188042, 147.18436577916145, 149.34680798649788, 148.43410122394562, 151.3408995270729, 151.00745898485184, 152.35902124643326, 153.8711251616478, 155.35943698883057, 156.37926971912384, 157.54010698199272, 158.0028152167797, 157.94878122210503, 159.22871667146683, 163.90953758358955, 162.82036310434341, 164.02274417877197, 165.0051107108593, 165.80986160039902, 167.09040197730064, 168.40658792853355, 168.57968512177467, 169.04655581712723, 169.6470361351967, 170.1111862361431, 172.28826436400414, 172.96513280272484, 174.87933215498924, 173.98381745815277, 175.23883220553398, 175.93757700920105, 175.0769304037094, 176.4648162126541, 178.6628081202507, 180.88830024003983, 181.18228510022163, 180.09528335928917, 179.99531799554825, 182.58381417393684, 181.9883593916893, 183.8044971525669, 182.7600584924221, 184.06626027822495, 184.8007631599903, 187.9158447086811, 186.60907146334648, 185.62899774312973, 186.81966003775597, 187.38821199536324, 188.31284734606743, 187.57403457164764, 164.4408476650715, 157.45124319195747, 155.5825386941433, 155.5625188946724, 155.11275282502174, 153.23271399736404, 153.66269356012344, 151.78098165988922, 151.94189622998238, 151.73092061281204, 151.23700341582298, 150.62250155210495, 150.11914539337158, 149.89496657252312, 149.85973444581032, 148.90380784869194, 148.58662515878677, 148.25155699253082, 148.00833812355995, 148.6823229789734, 147.0651049911976, 147.18321841955185, 146.96432384848595, 146.84715381264687, 146.6634457409382, 146.7419095635414, 146.37326037883759, 146.21586528420448, 145.8304918408394, 145.35406297445297, 145.14083486795425, 145.60661554336548, 145.09467127919197, 145.58157736063004, 144.45600938796997, 144.72717082500458, 146.1634095609188, 144.96887305378914, 144.67698547244072, 145.08028715848923, 144.6493417918682, 144.2140046954155, 145.24390932917595, 144.54065710306168, 144.4829982817173, 143.47044956684113, 143.92649161815643, 143.4002350270748, 144.16900131106377, 144.59630519151688], "test_loss": [131.9309195280075, 117.6431132555008, 109.0021151304245, 104.3158951997757, 99.36064040660858, 95.24078071117401, 91.2833878993988, 87.34929120540619, 83.48727095127106, 83.14001268148422, 79.14569944143295, 75.92658978700638, 73.47295647859573, 70.56782031059265, 69.29735100269318, 67.31365251541138, 65.62114214897156, 65.10208648443222, 63.23520117998123, 63.6820370554924, 59.440044581890106, 57.66292041540146, 58.28692001104355, 56.91444045305252, 54.58710324764252, 54.39761099219322, 56.200723230838776, 52.424780517816544, 51.4722084403038, 51.109320878982544, 52.22196561098099, 49.5577457845211, 49.86724206805229, 51.157558381557465, 50.11724889278412, 48.24970868229866, 46.916240215301514, 47.48546999692917, 47.639649122953415, 49.099301010370255, 51.34497445821762, 49.56908196210861, 50.64714860916138, 46.35423246026039, 47.30585454404354, 48.02795994281769, 47.120244204998016, 46.388210117816925, 46.99768403172493, 45.67712950706482, 47.11795616149902, 46.00023430585861, 47.19773510098457, 45.03826826810837, 43.80741894245148, 47.98153814673424, 44.51389244198799, 42.69688454270363, 42.80567014217377, 54.43844971060753, 47.782312363386154, 42.89022046327591, 47.46294170618057, 42.93682849407196, 40.25160109996796, 42.58356395363808, 41.097031980752945, 44.248432755470276, 41.84722879528999, 42.2959630638361, 45.17984241247177, 51.023853838443756, 41.44338709115982, 40.336143523454666, 51.875548392534256, 42.967018604278564, 38.78338211774826, 42.408759862184525, 44.03740122914314, 43.81128793954849, 39.092494159936905, 42.59308785200119, 40.19998413324356, 45.18319329619408, 39.96827295422554, 38.92600226402283, 43.9345066845417, 42.41588044166565, 40.496553510427475, 42.90822061896324, 44.943965405225754, 41.7951155602932, 46.16152694821358, 40.29553288221359, 42.01797938346863, 38.51573434472084, 52.15156099200249, 50.07319813966751, 42.23348516225815, 41.87085899710655, 47.26142591238022, 42.422022342681885, 42.14381688833237, 40.279308676719666, 56.928592920303345, 45.373283326625824, 53.479033410549164, 47.519299030303955, 54.63375613093376, 42.901624381542206, 48.99719479680061, 49.16630530357361, 57.23575979471207, 43.86273741722107, 45.8099984228611, 42.0853465795517, 59.603523910045624, 51.58011421561241, 46.679392993450165, 51.43977349996567, 48.157895654439926, 71.89414513111115, 47.849249452352524, 60.46661162376404, 53.71730789542198, 58.56303656101227, 52.451112270355225, 70.07323980331421, 60.70689898729324, 48.47880661487579, 59.119761288166046, 67.99256300926208, 62.89751756191254, 72.74756395816803, 58.973000049591064, 55.688679695129395, 67.6255601644516, 64.60378694534302, 59.71795576810837, 53.9048615694046, 69.48341459035873, 49.61716616153717, 71.03744697570801, 79.68075972795486, 77.07451498508453, 68.86352980136871, 66.24066656827927, 66.81586170196533, 56.77240169048309, 73.53892928361893, 40.37575364112854, 40.731849521398544, 41.50589519739151, 41.521592408418655, 41.85331580042839, 41.21276715397835, 40.76573821902275, 40.60895696282387, 41.332912504673004, 41.14846730232239, 40.4593648314476, 40.91211846470833, 43.279646307229996, 42.062366247177124, 41.83330163359642, 40.509709656238556, 41.64976519346237, 41.046451449394226, 44.377427756786346, 40.38788968324661, 41.55148845911026, 42.86933195590973, 41.60659795999527, 43.09180250763893, 41.34837293624878, 41.24623289704323, 41.15229395031929, 41.94160410761833, 42.56810638308525, 43.13332751393318, 43.244411796331406, 41.55879530310631, 41.24614995718002, 43.28685265779495, 41.624011516571045, 44.74257892370224, 43.53409144282341, 41.052432864904404, 43.72576314210892, 41.02381590008736, 44.364037573337555, 42.75349214673042, 45.44173601269722, 42.52693298459053, 45.051067888736725, 45.38484877347946, 42.40188908576965, 43.22553130984306, 41.9808574616909, 42.74968883395195], "epoch_time": [89.03825569152832, 87.09121799468994, 87.10282444953918, 87.1047945022583, 87.07434439659119, 87.10108923912048, 87.09275674819946, 87.10601902008057, 87.15755271911621, 87.1192147731781, 87.07501578330994, 87.12746691703796, 87.10091924667358, 87.06662702560425, 87.14424633979797, 87.10593318939209, 87.11234784126282, 87.11000180244446, 87.1295919418335, 87.09843373298645, 87.11847519874573, 87.14231038093567, 87.1627607345581, 87.14770865440369, 87.09427404403687, 87.09140753746033, 87.18526482582092, 87.12045359611511, 87.10966372489929, 87.10785126686096, 87.14028525352478, 87.14947557449341, 87.11355137825012, 87.1240782737732, 87.089519739151, 87.09778714179993, 87.14307427406311, 87.11732578277588, 87.10145163536072, 87.0894033908844, 87.14052057266235, 87.11378240585327, 87.1414737701416, 87.13617658615112, 87.1457154750824, 87.1081371307373, 87.07265973091125, 87.15585565567017, 87.08560681343079, 87.1116373538971, 87.13514018058777, 87.10095548629761, 87.13841247558594, 87.13250756263733, 87.1622986793518, 87.12582921981812, 87.07297921180725, 87.06862449645996, 87.07308292388916, 87.08653950691223, 87.05101776123047, 87.08255934715271, 87.08165526390076, 87.07010746002197, 87.04064679145813, 87.07566809654236, 87.06791639328003, 87.06825685501099, 87.05561828613281, 87.03463578224182, 87.09758186340332, 87.09297323226929, 87.0614845752716, 87.07054734230042, 87.16382026672363, 87.06619596481323, 87.07525849342346, 87.04982280731201, 87.00288510322571, 87.03450536727905, 87.05780911445618, 87.04345417022705, 86.97984218597412, 87.04232835769653, 87.0120017528534, 87.01011729240417, 87.05736231803894, 87.02770137786865, 87.0351824760437, 87.02946472167969, 87.05841374397278, 87.02933835983276, 87.03690814971924, 87.01781630516052, 87.0124499797821, 87.03201866149902, 87.02244186401367, 87.02244162559509, 87.0300362110138, 87.07986044883728, 87.01670551300049, 87.27201247215271, 87.01906871795654, 87.03499579429626, 87.0241186618805, 87.02300763130188, 87.00675082206726, 86.99445509910583, 87.05322861671448, 87.07455539703369, 87.01063466072083, 87.09293127059937, 87.02223825454712, 87.03686285018921, 87.02964854240417, 87.10943651199341, 87.30709886550903, 87.32368206977844, 87.31789803504944, 87.3643171787262, 87.25126910209656, 87.33764958381653, 87.28968787193298, 87.34186506271362, 87.30079698562622, 87.32412600517273, 87.31382822990417, 87.31187868118286, 87.25916337966919, 87.31084990501404, 87.32662510871887, 87.30939626693726, 87.3121292591095, 87.32210516929626, 87.29229164123535, 87.34011507034302, 87.35109448432922, 87.3110818862915, 87.31629610061646, 87.3578851222992, 87.28971076011658, 87.3688485622406, 87.2866461277008, 87.33987617492676, 87.35662531852722, 87.31402635574341, 87.32090640068054, 87.35168409347534, 87.3864688873291, 87.36163830757141, 87.31869101524353, 87.36523652076721, 87.32066249847412, 87.3307147026062, 87.35428380966187, 87.28429818153381, 87.32550263404846, 87.3138964176178, 87.32307243347168, 87.33080697059631, 87.36135935783386, 87.32541489601135, 87.3516800403595, 87.32638144493103, 87.34833455085754, 87.35662508010864, 87.37097144126892, 87.332022190094, 87.21631240844727, 87.33515334129333, 87.35881686210632, 87.34395360946655, 87.3556137084961, 87.32159948348999, 87.30288219451904, 87.34027361869812, 87.29070138931274, 87.31247138977051, 87.30197262763977, 87.29444432258606, 87.33149719238281, 87.302250623703, 87.33257842063904, 87.30997729301453, 87.32274198532104, 87.35064625740051, 87.34534907341003, 87.34457588195801, 87.34792518615723, 87.31505680084229, 87.33988451957703, 87.3277657032013, 87.29021549224854, 87.32686567306519, 87.29487991333008, 87.35892152786255, 87.34344124794006, 87.33581852912903, 87.32286095619202, 87.32370257377625]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr5e-06-wdecay20.0-seed44.json <==
{"train_acc": [26.24, 38.162, 43.894, 48.048, 51.308, 53.706, 56.144, 58.332, 60.25, 62.42, 63.71, 65.328, 66.78, 68.308, 69.48, 70.878, 71.968, 73.176, 74.146, 75.446, 76.39, 77.342, 78.076, 78.994, 79.788, 80.904, 81.592, 82.216, 82.878, 83.462, 84.014, 84.586, 85.224, 85.858, 86.272, 86.712, 87.344, 87.74, 87.72, 88.496, 88.634, 89.06, 89.598, 89.656, 89.922, 90.192, 90.614, 90.594, 90.888, 91.28, 91.454, 91.296, 91.828, 91.874, 91.972, 92.316, 92.342, 92.496, 92.842, 92.832, 92.658, 92.742, 92.906, 92.978, 92.994, 93.182, 93.218, 92.916, 93.396, 93.142, 93.452, 93.41, 93.354, 93.324, 93.502, 93.39, 93.754, 93.418, 93.6, 93.602, 93.362, 93.55, 93.59, 93.536, 93.58, 93.582, 93.414, 93.564, 93.412, 93.448, 93.458, 93.478, 93.428, 93.532, 93.502, 93.484, 93.236, 93.446, 93.206, 93.432, 93.15, 93.296, 93.222, 93.086, 93.158, 92.976, 93.082, 92.918, 92.82, 92.894, 92.922, 92.742, 92.68, 92.736, 92.56, 92.518, 92.514, 92.768, 92.61, 92.328, 92.27, 92.588, 92.334, 92.144, 92.304, 92.39, 92.286, 92.208, 91.986, 91.96, 91.958, 91.954, 92.094, 91.904, 92.07, 91.978, 91.916, 91.896, 91.66, 91.694, 91.856, 91.544, 91.63, 91.778, 91.636, 91.304, 91.568, 91.504, 91.6, 91.38, 94.49, 95.062, 95.298, 95.672, 95.704, 95.66, 95.822, 95.87, 95.782, 96.024, 96.062, 95.996, 96.086, 96.206, 96.16, 96.306, 96.312, 96.296, 96.286, 96.382, 96.44, 96.456, 96.586, 96.478, 96.422, 96.518, 96.626, 96.458, 96.568, 96.65, 96.544, 96.59, 96.642, 96.722, 96.604, 96.664, 96.768, 96.692, 96.778, 96.776, 96.856, 96.776, 96.768, 96.75, 96.806, 96.818, 96.872, 96.69, 96.904, 96.93], "test_acc": [34.62, 42.4, 46.65, 50.5, 53.9, 55.79, 57.39, 59.37, 61.08, 62.88, 63.7, 65.87, 67.53, 67.78, 69.23, 69.82, 71.68, 71.85, 72.65, 74.01, 73.18, 75.45, 75.11, 75.32, 76.72, 76.58, 78.31, 77.52, 77.2, 79.06, 79.61, 79.75, 79.5, 79.73, 80.67, 80.08, 79.49, 80.53, 81.94, 79.74, 80.86, 80.39, 79.88, 82.39, 80.02, 80.26, 82.44, 81.52, 83.53, 83.32, 82.22, 84.41, 82.32, 81.74, 83.45, 82.01, 83.25, 84.92, 84.03, 83.57, 82.88, 84.84, 83.07, 84.42, 84.74, 84.32, 85.98, 85.27, 86.2, 86.0, 86.52, 83.69, 85.61, 86.2, 84.62, 83.24, 87.04, 87.41, 85.65, 87.2, 83.37, 86.61, 84.97, 86.94, 87.17, 85.38, 83.39, 86.55, 84.72, 84.05, 84.84, 85.15, 86.75, 85.25, 87.42, 84.72, 85.44, 83.94, 83.05, 86.16, 84.1, 84.28, 83.49, 85.67, 84.1, 85.63, 86.06, 81.1, 86.18, 84.41, 79.59, 79.04, 86.33, 83.96, 78.8, 85.32, 81.82, 81.73, 81.06, 77.98, 76.33, 83.31, 75.61, 81.6, 80.68, 73.44, 82.02, 73.73, 78.05, 75.6, 73.44, 82.21, 78.31, 63.58, 82.65, 84.96, 80.66, 76.23, 76.66, 72.37, 77.37, 76.88, 78.66, 69.69, 80.28, 77.59, 75.0, 75.7, 81.44, 77.42, 88.45, 88.78, 88.34, 89.14, 89.17, 89.04, 88.41, 89.03, 88.42, 88.07, 88.83, 88.5, 89.2, 88.19, 88.43, 89.05, 89.01, 89.23, 89.38, 88.93, 89.0, 86.0, 88.8, 88.7, 89.05, 89.08, 88.24, 85.78, 89.07, 87.62, 87.81, 87.96, 89.14, 87.96, 87.17, 88.26, 88.94, 86.84, 88.48, 87.75, 87.75, 87.06, 88.55, 88.7, 88.15, 87.45, 88.47, 87.82, 87.01, 83.69], "train_loss": [777.9640443325043, 648.7445819377899, 592.92640376091, 555.4377225637436, 524.0705041885376, 499.81500947475433, 474.4998388290405, 453.4638287425041, 434.7064337134361, 413.7018132805824, 399.1159675717354, 383.1289600133896, 369.6122277379036, 354.6603593826294, 345.21170699596405, 331.7086013555527, 320.87608528137207, 309.546646296978, 299.8140097260475, 289.23150384426117, 281.68629425764084, 272.0916014909744, 265.40345591306686, 255.72835528850555, 247.78749400377274, 239.2829126417637, 232.02435323596, 226.60460829734802, 219.58364951610565, 213.69790068268776, 207.96257042884827, 203.5224528312683, 197.77626019716263, 191.85994151234627, 186.94133058190346, 181.69671431183815, 177.10632154345512, 173.29322549700737, 171.87818440794945, 165.91436699032784, 164.52603851258755, 160.59484812617302, 155.43678304553032, 154.40175247192383, 151.6655682772398, 148.9276469796896, 146.07508289813995, 146.22923977673054, 143.53367444872856, 140.1739865243435, 138.02819149196148, 139.7923458069563, 136.58113178610802, 135.03972592949867, 134.4028271883726, 131.17021964490414, 131.53079003095627, 129.38339425623417, 127.68667940795422, 126.70124201476574, 129.02670380473137, 128.79666444659233, 127.14830729365349, 127.43586538732052, 126.72829122841358, 125.91388583183289, 125.90292097628117, 128.78226451575756, 126.47032594680786, 127.76095581054688, 126.48262217640877, 127.48701828718185, 129.42604714632034, 129.8583736270666, 128.94110742211342, 130.3022093474865, 128.18889126181602, 130.74340252578259, 129.97852370142937, 130.67873100936413, 133.24768261611462, 131.51896613836288, 132.69166561961174, 133.44899813830853, 132.73428647220135, 133.8027170598507, 135.56889088451862, 135.1958743482828, 137.68117970228195, 137.32203218340874, 137.16175158321857, 138.59235724806786, 139.83068315684795, 139.25166073441505, 139.96729366481304, 140.32029449939728, 143.42452484369278, 142.84885488450527, 144.7995839715004, 145.13442906737328, 147.1607265174389, 146.93893797695637, 148.47481748461723, 150.4226249754429, 150.3417175412178, 152.42553824186325, 151.79177862405777, 153.56627002358437, 156.45326274633408, 155.91840744018555, 157.0200675725937, 159.38990223407745, 159.93378576636314, 160.43257290124893, 162.2557882964611, 163.3816817700863, 164.15117526054382, 163.85961148142815, 165.02969208359718, 167.48190358281136, 168.32006323337555, 166.70285204052925, 169.74795708060265, 171.39321273565292, 171.25704419612885, 171.20774087309837, 172.9457606971264, 174.56380215287209, 176.18491476774216, 176.95612505078316, 176.74779623746872, 178.6960048377514, 177.339723020792, 179.72172608971596, 179.41270342469215, 179.76412478089333, 181.02012640237808, 181.77848291397095, 184.01265680789948, 184.26095724105835, 184.25648340582848, 185.97474923729897, 185.65500316023827, 184.68019232153893, 186.39633578062057, 189.13191312551498, 188.02025827765465, 188.34209510684013, 187.78703701496124, 190.26392057538033, 164.53472822904587, 159.75324407219887, 157.95831087231636, 155.77826857566833, 154.80127334594727, 154.61092761158943, 154.02084282040596, 153.5779060125351, 153.1932149529457, 152.2892303466797, 151.2752166390419, 151.75749707221985, 150.73600563406944, 150.34153559803963, 150.29254257678986, 149.82100680470467, 149.6540535390377, 149.41393968462944, 149.1451985836029, 149.15855556726456, 148.30695351958275, 148.2299624979496, 146.82624396681786, 147.60593283176422, 147.8585680127144, 146.90777006745338, 146.57761430740356, 147.41630271077156, 146.8580343425274, 146.83616277575493, 146.41431340575218, 146.46790689229965, 146.5523561835289, 145.93070036172867, 145.80541428923607, 146.02849280834198, 145.46337428689003, 145.33971425890923, 145.59394937753677, 145.40687745809555, 144.64828726649284, 145.37779945135117, 144.65709781646729, 145.7860687673092, 144.8340772986412, 144.8786841928959, 144.59574809670448, 145.36968877911568, 144.57427006959915, 144.2327492237091], "test_loss": [138.12982153892517, 122.02108180522919, 113.84314370155334, 106.4855979681015, 99.78775954246521, 97.26729720830917, 92.43020963668823, 89.11602056026459, 85.9496483206749, 81.81099373102188, 79.90749514102936, 76.32527548074722, 73.49010372161865, 72.40889364480972, 69.67911702394485, 68.97639685869217, 65.33777683973312, 64.96157568693161, 63.096101462841034, 60.81958794593811, 61.46936625242233, 58.89110165834427, 58.67040002346039, 58.15357393026352, 55.96450865268707, 55.527595937252045, 52.44547298550606, 54.25068920850754, 55.30935055017471, 51.698722034692764, 50.20155346393585, 50.66273361444473, 50.36301305890083, 50.06092068552971, 48.636351585388184, 49.398305743932724, 51.56456711888313, 49.52121701836586, 46.84886631369591, 50.37725433707237, 48.764600455760956, 49.3923037648201, 50.149998277425766, 45.381122410297394, 50.969433069229126, 51.04868847131729, 46.68543955683708, 48.60717076063156, 43.738325625658035, 44.22179991006851, 47.27287811040878, 42.822436422109604, 46.841474145650864, 48.586329370737076, 45.20159408450127, 48.58231970667839, 44.57211607694626, 41.65979787707329, 44.51230448484421, 45.01881983876228, 46.886066526174545, 42.34158244729042, 47.01557856798172, 43.846437841653824, 42.79211100935936, 44.7315636575222, 40.55013898015022, 42.66954326629639, 40.37945935130119, 39.78717219829559, 40.29204049706459, 46.112968266010284, 41.776129841804504, 40.78656908869743, 43.84707996249199, 46.898891627788544, 39.71142452955246, 38.924563229084015, 42.6654634475708, 38.70832923054695, 47.94610983133316, 40.08943027257919, 43.94959571957588, 40.000987857580185, 39.36036482453346, 43.72374430298805, 47.59459036588669, 41.18856516480446, 44.636518120765686, 46.81861439347267, 45.63438266515732, 43.95427322387695, 40.873309046030045, 44.13790640234947, 39.34058263897896, 45.09193938970566, 43.61744037270546, 47.677501887083054, 49.20828515291214, 42.52192181348801, 48.13954970240593, 47.02780357003212, 47.675529807806015, 43.557092636823654, 47.15350732207298, 43.91854929924011, 42.786346435546875, 53.65140610933304, 44.11031925678253, 46.602289617061615, 56.81520837545395, 58.25686627626419, 42.67589405179024, 47.88848719000816, 61.18471521139145, 46.04645064473152, 52.67036509513855, 53.48128253221512, 55.28202971816063, 61.188386648893356, 66.63039445877075, 50.336966931819916, 66.30610275268555, 54.328197598457336, 56.888877630233765, 73.45927023887634, 52.954844534397125, 70.5445825457573, 61.865389466285706, 66.63743966817856, 72.50941449403763, 53.84607285261154, 61.91306972503662, 98.23837453126907, 52.895022451877594, 47.66154292225838, 57.852463603019714, 67.9726665019989, 65.27984112501144, 75.50203335285187, 63.65362310409546, 63.98637121915817, 60.905283749103546, 82.20286881923676, 58.084293484687805, 63.252873718738556, 69.78272545337677, 68.28454518318176, 55.03290551900864, 64.12736403942108, 41.641617089509964, 41.42440444231033, 42.318694949150085, 40.76168993115425, 41.08327051997185, 41.04409700632095, 42.26368245482445, 41.48832178115845, 42.226741164922714, 42.62410092353821, 41.59151580929756, 41.856230676174164, 41.0359126329422, 42.393009811639786, 41.823772341012955, 41.34294295310974, 41.379399210214615, 40.991756439208984, 40.83499151468277, 41.64722275733948, 41.46767023205757, 47.56414458155632, 41.40552505850792, 41.58981838822365, 41.526002168655396, 41.1453643143177, 42.91408905386925, 48.010676592588425, 41.67185264825821, 44.47686716914177, 43.98384431004524, 43.79882836341858, 41.407166659832, 43.80876079201698, 45.00863736867905, 42.46061459183693, 41.560622066259384, 45.91447553038597, 42.79165354371071, 43.39370632171631, 43.93727567791939, 45.540388613939285, 42.31832638382912, 41.90803536772728, 42.997961938381195, 44.98168274760246, 42.6548593044281, 44.06591710448265, 45.10369163751602, 52.872466295957565], "epoch_time": [47.29847502708435, 44.61000418663025, 44.7203483581543, 44.70555782318115, 44.75572657585144, 44.708306550979614, 44.59523797035217, 44.561928033828735, 44.937793254852295, 44.94382190704346, 45.069276094436646, 45.00735306739807, 44.85083770751953, 44.79800772666931, 44.86102533340454, 44.98769736289978, 44.764761447906494, 44.803077936172485, 44.8839168548584, 44.894362926483154, 44.83076214790344, 44.954631090164185, 44.7885959148407, 44.93361568450928, 45.06999230384827, 44.85595989227295, 44.700222969055176, 44.770140171051025, 45.02835297584534, 44.85985016822815, 44.737348318099976, 44.88056015968323, 44.96160531044006, 44.85984945297241, 44.854093074798584, 44.7864990234375, 44.87578225135803, 44.91471266746521, 44.804208517074585, 44.799989461898804, 44.79081702232361, 45.00501346588135, 45.05141091346741, 44.77766227722168, 45.036314487457275, 44.90634322166443, 44.57500624656677, 44.56269955635071, 44.6202871799469, 44.8410861492157, 44.884575605392456, 45.03471088409424, 44.82777261734009, 44.92944312095642, 44.71551179885864, 44.92769193649292, 44.731064558029175, 44.90431046485901, 44.953696727752686, 44.928650856018066, 44.85563254356384, 44.80667805671692, 44.98666787147522, 44.874714612960815, 44.902785778045654, 45.05853819847107, 44.95340347290039, 45.16123342514038, 44.867345571517944, 44.92909574508667, 44.812028646469116, 44.9036078453064, 44.779130697250366, 44.80049538612366, 45.00329399108887, 44.94346785545349, 45.071757316589355, 44.98850393295288, 44.841760873794556, 44.98138189315796, 45.111056327819824, 45.060636043548584, 45.1478545665741, 44.928980112075806, 45.0526397228241, 45.102426052093506, 44.9013307094574, 45.02830362319946, 44.61113619804382, 44.73100018501282, 44.620463371276855, 44.84130001068115, 45.372658252716064, 44.93711447715759, 44.851938247680664, 44.999420166015625, 45.0720739364624, 44.828970432281494, 44.81860113143921, 44.88161301612854, 45.123209953308105, 45.04540157318115, 44.79863500595093, 44.834046840667725, 44.960708141326904, 44.79309344291687, 44.78889870643616, 44.89192819595337, 44.85446262359619, 45.059040784835815, 44.89448046684265, 44.855717182159424, 44.885178089141846, 45.03348660469055, 44.96117639541626, 44.903032302856445, 45.18843078613281, 45.17165279388428, 45.16431164741516, 45.16372346878052, 45.16308379173279, 45.23687028884888, 44.956376791000366, 45.093981981277466, 45.133156061172485, 45.09448528289795, 45.10462260246277, 44.988542318344116, 45.00919771194458, 44.814478635787964, 44.80163621902466, 44.864877462387085, 44.552847385406494, 44.42514491081238, 44.63705229759216, 44.71967649459839, 44.851582765579224, 44.894572257995605, 44.984261989593506, 45.10321402549744, 44.80534768104553, 44.94150424003601, 44.82644963264465, 44.849077463150024, 45.01965689659119, 44.685875415802, 44.90887761116028, 44.890068769454956, 45.01070833206177, 44.88703536987305, 44.8488290309906, 44.82656216621399, 44.82296824455261, 45.102742433547974, 44.786004066467285, 44.96628999710083, 44.966379165649414, 44.77961778640747, 45.03063178062439, 45.10067653656006, 45.22242307662964, 44.9589684009552, 45.05360245704651, 45.16719722747803, 45.281416177749634, 45.057432889938354, 45.14168739318848, 45.32352948188782, 45.05032706260681, 45.00220608711243, 45.11919379234314, 44.98330354690552, 44.81182265281677, 45.072957038879395, 45.18243169784546, 45.00020885467529, 45.05618214607239, 44.89550828933716, 44.949836015701294, 44.75976538658142, 44.93962478637695, 44.80072331428528, 44.82590293884277, 45.07439923286438, 45.07532715797424, 44.75765109062195, 44.9943425655365, 44.87494468688965, 45.02606129646301, 44.835120677948, 44.95179867744446, 44.85385298728943, 44.79263472557068, 44.98277735710144, 44.765758752822876, 44.7996027469635, 44.852980852127075, 44.90159320831299, 45.024543046951294, 44.957170486450195]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr5e-07-wdecay200.00000000000003-seed42.json <==
{"train_acc": [14.59, 19.61, 23.66, 26.886, 29.53, 31.648, 33.374, 35.342, 36.48, 37.936, 38.738, 40.09, 40.738, 41.968, 42.69, 43.648, 44.79, 45.448, 46.216, 46.988, 47.564, 48.526, 48.854, 49.856, 50.502, 50.954, 51.692, 52.166, 53.3, 53.282, 54.124, 54.69, 55.204, 56.01, 56.476, 56.916, 57.596, 58.224, 58.612, 59.51, 59.762, 59.948, 60.798, 61.358, 61.99, 62.48, 62.574, 63.234, 63.826, 64.292, 64.554, 65.238, 65.432, 65.844, 66.352, 66.66, 67.32, 67.576, 67.994, 68.138, 68.594, 68.712, 69.214, 68.926, 68.72, 68.616, 68.152, 67.8, 67.108, 66.478, 65.72, 64.948, 64.536, 63.882, 63.792, 62.9, 62.952, 62.48, 62.084, 61.812, 61.538, 60.746, 60.638, 60.226, 59.962, 59.402, 59.278, 58.884, 58.708, 58.26, 57.568, 57.434, 57.106, 56.94, 56.652, 56.17, 56.144, 55.894, 55.558, 55.314, 55.258, 54.874, 54.642, 54.458, 54.092, 53.852, 53.324, 52.876, 52.594, 52.166, 52.016, 51.334, 50.784, 50.236, 49.92, 49.496, 48.904, 48.14, 47.57, 47.216, 46.372, 46.166, 45.516, 45.284, 44.818, 44.01, 43.842, 43.5, 42.81, 42.688, 42.266, 41.716, 41.932, 41.42, 40.71, 40.46, 39.69, 39.488, 38.642, 38.66, 37.874, 37.24, 36.272, 35.286, 34.412, 33.022, 31.68, 30.596, 29.928, 29.274, 29.288, 29.27, 29.494, 29.21, 29.446, 29.282, 29.298, 29.414, 29.196, 29.256, 29.418, 29.35, 29.034, 29.152, 29.3, 29.416, 29.178, 29.288, 29.18, 29.142, 29.084, 29.178, 29.176, 29.05, 29.068, 28.856, 28.85, 28.902, 29.084, 28.754, 28.956, 28.968, 28.896, 28.964, 28.788, 28.722, 28.882, 28.746, 28.802, 28.98, 28.798, 28.814, 28.608, 28.746, 28.776, 28.706, 28.548, 28.65, 28.692, 28.514], "test_acc": [16.37, 21.05, 24.93, 28.27, 30.7, 32.77, 35.17, 37.08, 38.6, 39.51, 40.18, 41.19, 42.37, 43.36, 44.17, 45.43, 45.72, 46.94, 47.98, 48.68, 49.33, 49.63, 50.4, 50.76, 51.45, 52.28, 52.76, 53.1, 53.81, 54.41, 54.98, 55.54, 55.98, 56.6, 57.12, 57.34, 58.37, 58.52, 59.78, 59.66, 59.42, 60.63, 61.25, 61.91, 62.0, 62.73, 62.88, 63.02, 63.45, 64.35, 63.83, 64.65, 64.66, 65.79, 65.4, 66.71, 66.71, 67.09, 67.32, 67.42, 66.55, 67.03, 67.13, 67.28, 68.01, 68.42, 67.31, 66.6, 66.36, 64.53, 65.51, 63.8, 62.24, 61.66, 63.59, 63.06, 62.11, 62.4, 60.88, 60.4, 60.45, 60.59, 60.55, 59.82, 59.63, 59.28, 56.93, 57.73, 57.66, 55.92, 56.13, 56.47, 56.1, 51.43, 49.84, 52.18, 52.27, 43.82, 45.28, 51.97, 36.66, 48.04, 34.02, 40.2, 34.01, 29.61, 33.6, 32.32, 22.03, 41.61, 35.75, 45.81, 19.37, 41.7, 18.02, 24.94, 19.46, 25.22, 25.26, 25.89, 15.48, 11.09, 29.02, 22.39, 10.32, 22.76, 10.0, 21.29, 10.31, 14.08, 10.51, 10.0, 16.92, 10.02, 10.0, 19.26, 10.51, 14.42, 10.08, 10.0, 10.02, 9.98, 10.75, 10.0, 19.33, 13.86, 10.0, 10.0, 10.04, 10.03, 24.78, 19.62, 10.34, 20.49, 16.36, 18.37, 11.23, 11.81, 13.02, 10.0, 10.0, 10.03, 18.99, 12.64, 17.53, 14.01, 11.72, 10.0, 24.93, 12.38, 10.0, 10.04, 15.58, 12.72, 19.54, 10.55, 10.49, 11.97, 10.07, 10.99, 22.25, 10.88, 10.0, 27.59, 19.98, 13.97, 18.48, 10.36, 10.24, 16.9, 13.47, 19.99, 10.0, 18.32, 10.0, 20.34, 10.07, 21.01, 10.41, 12.64], "train_loss": [898.8362755775452, 847.8657381534576, 801.9851607084274, 768.3702374696732, 743.5900243520737, 720.7880812883377, 697.6308119297028, 677.9427680969238, 661.9171696901321, 649.7410570383072, 640.2301588058472, 630.4776457548141, 623.7223483324051, 615.6346192359924, 608.5022331476212, 601.9068021774292, 594.0293061733246, 589.2644150257111, 583.130634188652, 579.9120851755142, 575.8479408025742, 571.7266159057617, 570.77317070961, 568.5174837112427, 567.3841259479523, 566.7786458730698, 566.7660465240479, 567.6688780784607, 567.1106599569321, 569.9036945104599, 570.6991956233978, 573.0653654336929, 576.0661351680756, 578.6424342393875, 582.7518941164017, 586.5537350177765, 590.6571455001831, 595.2983822822571, 600.3026908636093, 604.5217419862747, 610.281173825264, 615.8387231826782, 620.4984332323074, 626.5902744531631, 631.8742498159409, 638.6357938051224, 645.340050816536, 650.8765820264816, 656.9303253889084, 663.3036139011383, 669.6575149297714, 675.4231486320496, 681.9557790756226, 687.969943523407, 694.0848625898361, 699.9472485780716, 705.919916510582, 711.5707737207413, 717.1218705177307, 723.2045373916626, 728.7876757383347, 734.3427300453186, 739.7683258056641, 745.5474653244019, 751.6117663383484, 757.4890468120575, 763.9117114543915, 770.2375292778015, 776.7377917766571, 782.6118969917297, 788.4957901239395, 793.8789110183716, 798.930577993393, 803.5070149898529, 807.6039316654205, 812.0681374073029, 815.6003806591034, 819.2848002910614, 822.739089012146, 826.0572609901428, 829.1592812538147, 832.0827519893646, 835.0032114982605, 837.6960165500641, 840.2041547298431, 842.775931596756, 845.0867547988892, 847.3035852909088, 849.4116780757904, 851.5376720428467, 853.5560503005981, 855.3870210647583, 857.1658186912537, 858.7278954982758, 860.2896037101746, 861.7676734924316, 863.149623632431, 864.4812455177307, 865.741348028183, 866.8451783657074, 867.9537980556488, 869.076287984848, 870.1487169265747, 871.0033836364746, 872.0267918109894, 872.8339924812317, 873.6715376377106, 874.4862244129181, 875.2349653244019, 875.9149117469788, 876.545557975769, 877.1695470809937, 877.766684293747, 878.3894634246826, 878.9000244140625, 879.4213311672211, 879.9166347980499, 880.3867654800415, 880.8287134170532, 881.2300052642822, 881.6399722099304, 882.016028881073, 882.4426181316376, 882.7558209896088, 883.1066629886627, 883.4688971042633, 883.7594482898712, 884.0450541973114, 884.3513903617859, 884.644623041153, 884.9288010597229, 885.146909236908, 885.3704583644867, 885.589017868042, 885.8520102500916, 886.0475702285767, 886.2170262336731, 886.3771920204163, 886.5707266330719, 886.7223315238953, 886.8534920215607, 886.9646091461182, 887.0755581855774, 887.2027316093445, 887.2794334888458, 887.3718659877777, 887.4440472126007, 887.5024282932281, 887.5661053657532, 887.614541053772, 887.4985949993134, 887.4685568809509, 887.4468598365784, 887.4593949317932, 887.446483373642, 887.4383981227875, 887.429639339447, 887.3953311443329, 887.3955218791962, 887.3833303451538, 887.3715951442719, 887.3767416477203, 887.3556928634644, 887.3430449962616, 887.3601651191711, 887.3600769042969, 887.3402833938599, 887.3401362895966, 887.3254721164703, 887.3353404998779, 887.3253848552704, 887.315226316452, 887.3069312572479, 887.3082938194275, 887.308189868927, 887.3036606311798, 887.2984404563904, 887.3094937801361, 887.3070077896118, 887.3116583824158, 887.2947623729706, 887.323837518692, 887.2885870933533, 887.311779499054, 887.2918388843536, 887.2956697940826, 887.3009009361267, 887.2810249328613, 887.270574092865, 887.2863790988922, 887.3028788566589, 887.2970373630524, 887.3101091384888, 887.2878067493439, 887.282516002655, 887.2993905544281, 887.2825782299042, 887.3010900020599, 887.2976880073547, 887.3209443092346], "test_loss": [175.88220691680908, 165.80377280712128, 157.55420684814453, 151.13524639606476, 146.44685196876526, 141.3123289346695, 135.9319875240326, 132.6542501449585, 129.24052727222443, 127.27043294906616, 125.65821981430054, 123.85204112529755, 122.18554508686066, 120.59954249858856, 119.09354519844055, 117.86130809783936, 116.78063452243805, 115.50079822540283, 113.87382650375366, 113.10196733474731, 112.26030051708221, 111.74267530441284, 110.8113226890564, 111.092120885849, 110.65367662906647, 110.32658267021179, 110.49515283107758, 110.13977229595184, 110.24539077281952, 111.09215319156647, 110.97716867923737, 112.04917168617249, 112.88961887359619, 112.81811952590942, 113.55467021465302, 114.85801613330841, 114.82919597625732, 116.7007304430008, 116.52763986587524, 118.38397204875946, 120.68824255466461, 121.29882323741913, 121.81643402576447, 123.89123106002808, 124.9025616645813, 126.64250814914703, 127.57335531711578, 128.95610582828522, 129.70030319690704, 131.7006036043167, 133.61991393566132, 134.44697546958923, 136.11461317539215, 136.02690279483795, 138.1445415019989, 140.17163801193237, 141.024440407753, 142.74883449077606, 143.04171931743622, 143.87216329574585, 145.83209788799286, 147.44724690914154, 148.51407635211945, 149.40307199954987, 150.59000086784363, 151.81788516044617, 153.12810099124908, 154.52052307128906, 155.44198441505432, 156.37509167194366, 157.82162368297577, 158.82357740402222, 160.30819880962372, 160.67168390750885, 162.05403470993042, 163.03842115402222, 163.77975153923035, 164.42225217819214, 165.15419578552246, 165.7959315776825, 166.73624777793884, 167.37387132644653, 167.55604910850525, 168.7383315563202, 168.9969186782837, 169.4268617630005, 170.01644611358643, 171.02724170684814, 171.1228165626526, 171.66823077201843, 172.46645975112915, 172.3398470878601, 173.02064728736877, 173.26181054115295, 174.17837738990784, 173.66412901878357, 174.49683237075806, 174.47268414497375, 174.99962162971497, 174.67174196243286, 177.7099266052246, 175.12481570243835, 177.60283780097961, 176.60677003860474, 178.2772514820099, 179.01552367210388, 178.95664882659912, 178.3805215358734, 178.74245500564575, 176.88836693763733, 178.74580240249634, 177.88504362106323, 178.80300402641296, 177.23966789245605, 179.2925877571106, 178.67302703857422, 179.1849102973938, 180.37258386611938, 180.72030568122864, 178.39457321166992, 180.39246201515198, 180.93741130828857, 179.15353512763977, 181.17232751846313, 180.74969482421875, 179.93499660491943, 182.2905375957489, 180.21675753593445, 181.52117276191711, 181.6530158519745, 181.7632155418396, 182.2983033657074, 181.2421498298645, 181.66149616241455, 181.90288734436035, 179.7398920059204, 181.5146884918213, 181.7297990322113, 181.2982840538025, 181.94143986701965, 181.8412959575653, 182.00580501556396, 181.8311402797699, 181.75725102424622, 179.99851274490356, 179.6600227355957, 181.9122335910797, 181.90265083312988, 181.7836754322052, 182.07438945770264, 179.7522919178009, 179.61160898208618, 180.81139588356018, 179.81903433799744, 181.4757559299469, 180.9202561378479, 181.4909999370575, 180.22941136360168, 180.4201672077179, 181.88986325263977, 181.76548957824707, 181.754163980484, 179.55432391166687, 181.8390350341797, 181.0171401500702, 181.21212887763977, 181.83322286605835, 182.00172424316406, 179.3140754699707, 181.6265037059784, 181.92689990997314, 181.930029630661, 180.71103405952454, 181.36562943458557, 179.89388155937195, 181.65884065628052, 181.80125498771667, 181.56606316566467, 181.84559679031372, 181.603045463562, 180.37195873260498, 181.66071486473083, 181.76329135894775, 179.21182417869568, 179.49170780181885, 181.37707543373108, 180.72820568084717, 181.83664417266846, 180.88154935836792, 180.85104060173035, 181.70359683036804, 179.9485592842102, 182.04546546936035, 179.37071776390076, 181.9021258354187, 180.44386100769043, 181.860981464386, 179.98019313812256, 181.82568740844727, 181.65820789337158], "epoch_time": [46.78112745285034, 44.35550928115845, 44.18696403503418, 44.38159966468811, 44.505507946014404, 44.43050503730774, 44.3229455947876, 44.47573781013489, 44.537590742111206, 44.569953203201294, 44.322999477386475, 44.57924818992615, 44.413371086120605, 44.4562726020813, 44.46002721786499, 44.46437478065491, 44.35565781593323, 44.371827602386475, 44.462138175964355, 44.58819270133972, 44.409889221191406, 44.450143814086914, 44.52866578102112, 44.380632400512695, 44.52169322967529, 44.45718002319336, 44.44213366508484, 44.386183738708496, 44.42343521118164, 44.30193305015564, 44.45868110656738, 44.45294189453125, 44.37620759010315, 44.42479944229126, 44.44326901435852, 44.50905203819275, 44.334280252456665, 44.45751690864563, 44.28159141540527, 44.49356460571289, 44.33571100234985, 44.449745893478394, 44.50441527366638, 44.4329674243927, 44.48440670967102, 44.41546368598938, 44.45091414451599, 44.382970094680786, 44.517242431640625, 44.500333309173584, 44.427897214889526, 44.40282893180847, 44.46998715400696, 44.50670409202576, 44.324806690216064, 44.41155648231506, 44.43369150161743, 44.4608952999115, 44.41414260864258, 44.379608154296875, 44.293662548065186, 44.4661123752594, 44.47722864151001, 44.408162355422974, 44.432353496551514, 44.22423267364502, 44.41104531288147, 44.40263557434082, 44.58005738258362, 44.37822914123535, 44.29013514518738, 44.410067558288574, 44.39286470413208, 44.31444048881531, 44.36550807952881, 44.45400357246399, 44.49278974533081, 44.27648377418518, 44.376766204833984, 44.50338864326477, 44.380403995513916, 44.477195024490356, 44.39114332199097, 44.39126658439636, 44.44131851196289, 44.35191297531128, 44.375370502471924, 44.55917716026306, 44.44499063491821, 44.41006016731262, 44.394699573516846, 44.419952630996704, 44.39762258529663, 44.44509530067444, 44.36832928657532, 44.42258167266846, 44.446338176727295, 44.438106298446655, 44.44256281852722, 44.499764919281006, 44.446693897247314, 44.41496992111206, 44.35025763511658, 44.34600257873535, 44.56873607635498, 44.482874631881714, 44.50873112678528, 44.38087272644043, 44.639324426651, 44.435730934143066, 44.390480279922485, 44.53482484817505, 44.5580370426178, 44.53889608383179, 44.4280149936676, 44.62547516822815, 44.23991250991821, 44.53222870826721, 44.32324528694153, 44.594935178756714, 44.51128387451172, 44.4453866481781, 44.338499784469604, 44.24621844291687, 44.35983753204346, 44.36796975135803, 44.49675965309143, 44.3844838142395, 44.64415979385376, 44.35074734687805, 44.442654609680176, 44.37107062339783, 44.47441530227661, 44.43036985397339, 44.49923372268677, 44.25949048995972, 44.506643295288086, 44.40351414680481, 44.591365575790405, 44.530285120010376, 44.549461126327515, 44.50321316719055, 44.45587396621704, 44.41383099555969, 44.48153758049011, 44.475122690200806, 44.23914074897766, 44.47600173950195, 44.321393966674805, 44.33753442764282, 44.48617219924927, 44.355703592300415, 44.48594903945923, 44.21103644371033, 44.553975105285645, 44.59733200073242, 44.409733295440674, 44.67878842353821, 44.21399545669556, 44.45643329620361, 44.40140652656555, 44.650158166885376, 44.50546860694885, 44.369616746902466, 44.481008529663086, 44.613529443740845, 44.48241996765137, 44.315977334976196, 44.30729293823242, 44.45736360549927, 44.448638916015625, 44.438815116882324, 44.35926342010498, 44.53560209274292, 44.328508615493774, 44.429282426834106, 44.53283166885376, 44.427793741226196, 44.48097085952759, 44.4896137714386, 44.51496171951294, 44.41877722740173, 44.45225548744202, 44.49872636795044, 44.39759564399719, 44.558021783828735, 44.391639947891235, 44.327154874801636, 44.32032513618469, 44.57960748672485, 44.45748257637024, 44.33304738998413, 44.49574637413025, 44.61192345619202, 44.4119291305542, 44.42591381072998, 44.510711669921875, 44.40004014968872, 44.42558550834656, 44.371156215667725]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr5e-07-wdecay200.00000000000003-seed43.json <==
{"train_acc": [14.548, 19.198, 24.048, 26.876, 29.338, 31.2, 32.456, 34.746, 36.134, 37.564, 38.956, 39.838, 40.778, 41.896, 43.126, 44.104, 44.834, 45.786, 46.744, 47.256, 47.902, 48.476, 49.218, 49.816, 50.324, 51.034, 51.508, 52.23, 53.022, 53.616, 54.188, 54.89, 55.35, 55.806, 56.292, 57.248, 57.412, 58.132, 58.608, 59.078, 59.766, 60.0, 60.704, 61.134, 61.562, 62.098, 62.518, 62.902, 63.4, 63.808, 64.11, 64.832, 64.892, 65.374, 65.832, 66.204, 66.624, 66.788, 67.162, 67.418, 67.47, 67.684, 67.608, 67.926, 67.74, 67.56, 67.02, 66.506, 66.062, 65.39, 64.952, 64.184, 63.722, 63.23, 62.992, 62.572, 62.142, 61.574, 61.222, 60.908, 60.67, 60.204, 59.928, 59.758, 59.046, 58.694, 58.322, 58.25, 57.708, 57.516, 57.23, 57.146, 56.796, 56.584, 56.166, 56.052, 55.644, 55.364, 55.258, 55.066, 54.384, 54.294, 54.238, 53.908, 53.66, 53.13, 53.056, 52.346, 52.282, 51.866, 51.49, 50.81, 50.772, 50.154, 49.862, 49.468, 48.978, 48.07, 47.424, 47.26, 46.526, 46.21, 45.768, 45.07, 44.672, 44.418, 43.784, 43.494, 42.92, 42.628, 42.438, 42.004, 41.488, 41.056, 40.726, 40.398, 39.902, 39.482, 38.82, 38.174, 37.618, 36.726, 35.318, 34.244, 33.452, 32.522, 31.852, 31.352, 30.54, 29.872, 30.086, 30.288, 30.178, 30.152, 30.284, 30.304, 30.212, 30.314, 30.412, 30.362, 30.386, 30.358, 30.198, 30.204, 30.29, 30.084, 30.086, 30.158, 30.354, 30.056, 30.296, 30.286, 30.116, 30.098, 29.984, 30.2, 29.83, 30.02, 29.932, 30.004, 29.986, 29.926, 29.814, 29.794, 29.77, 29.73, 29.744, 29.558, 29.432, 29.522, 29.554, 29.44, 29.416, 29.36, 29.266, 29.28, 29.206, 29.25, 29.054, 29.076], "test_acc": [17.25, 22.41, 25.67, 28.4, 31.18, 33.93, 35.41, 36.86, 38.53, 39.86, 40.65, 41.89, 43.07, 44.52, 45.29, 46.05, 46.82, 47.3, 48.34, 49.17, 49.77, 50.31, 50.64, 51.29, 51.75, 52.64, 53.13, 53.52, 54.19, 54.51, 55.2, 55.2, 56.11, 56.64, 57.38, 57.72, 58.07, 58.87, 59.16, 59.81, 60.13, 60.67, 60.83, 60.71, 60.89, 61.81, 61.81, 62.96, 62.73, 63.16, 63.43, 63.87, 63.88, 64.51, 64.56, 65.48, 65.27, 65.05, 66.15, 65.53, 66.15, 65.47, 66.77, 66.28, 66.32, 64.5, 66.38, 64.7, 65.1, 64.57, 63.49, 64.22, 62.67, 62.3, 62.26, 61.44, 61.46, 60.6, 59.96, 59.33, 59.24, 59.98, 58.94, 58.86, 57.66, 55.81, 58.48, 57.49, 55.81, 56.05, 56.57, 53.84, 50.3, 56.11, 55.66, 54.16, 51.91, 48.29, 55.36, 50.31, 30.53, 41.95, 49.88, 45.38, 50.68, 48.69, 33.17, 36.65, 35.4, 45.69, 42.42, 33.61, 32.43, 12.09, 22.02, 30.51, 23.36, 16.21, 14.82, 18.03, 21.97, 10.58, 10.02, 11.79, 12.31, 26.78, 21.24, 10.0, 10.0, 11.96, 15.82, 10.0, 13.4, 12.94, 26.8, 10.0, 17.46, 11.49, 10.0, 10.0, 10.0, 22.44, 10.0, 10.0, 10.0, 10.0, 16.08, 10.02, 10.82, 10.0, 19.25, 25.08, 11.08, 28.46, 10.18, 10.35, 10.0, 10.0, 11.13, 10.0, 18.38, 10.0, 28.75, 12.56, 10.0, 28.0, 10.0, 20.95, 25.18, 10.0, 10.0, 12.56, 21.56, 10.0, 10.0, 11.54, 14.01, 10.0, 12.53, 11.96, 19.26, 13.05, 10.06, 28.7, 10.14, 10.0, 12.26, 16.65, 10.08, 14.13, 10.05, 15.17, 13.17, 10.0, 10.01, 10.9, 23.38, 15.23, 16.4, 10.0], "train_loss": [887.8153562545776, 843.597158908844, 801.4163348674774, 772.0160217285156, 748.2429490089417, 726.1913088560104, 705.8379266262054, 686.3298437595367, 669.3407626152039, 655.6969579458237, 642.5167987346649, 632.3153547048569, 623.4725164175034, 615.2827035188675, 607.6310720443726, 599.0902323722839, 592.907010436058, 587.2976315021515, 581.5419368743896, 578.2365213632584, 574.7802829742432, 572.2222422361374, 571.0055046081543, 568.0340350866318, 567.327253818512, 566.6510622501373, 566.457477927208, 566.5080653429031, 566.0816603899002, 567.3220505714417, 568.3815070390701, 570.4783908128738, 573.2959200143814, 576.7054300308228, 580.0765784978867, 583.27166223526, 587.6474459171295, 592.1601257324219, 596.6336051225662, 601.4662811756134, 606.9003118276596, 612.7834821939468, 618.5098093748093, 623.7453457117081, 630.0183638334274, 635.9591737985611, 642.2265231609344, 648.3803491592407, 654.7445704936981, 661.1884815692902, 667.012798666954, 673.2371151447296, 680.5608330965042, 686.1233556270599, 692.169642329216, 698.048180937767, 703.9300286769867, 709.9640843868256, 716.0240603685379, 721.7512543201447, 727.8884457349777, 733.6193746328354, 739.5386542081833, 744.981524348259, 751.1265878677368, 757.1810977458954, 763.6550503969193, 770.2997781038284, 776.4890191555023, 782.692607998848, 788.4897725582123, 793.9452457427979, 798.9557039737701, 803.8276181221008, 807.9033203125, 812.1273119449615, 816.0552928447723, 819.7209668159485, 823.1503720283508, 826.4262909889221, 829.6011667251587, 832.6333558559418, 835.229264497757, 837.9459969997406, 840.604974269867, 843.0234417915344, 845.5239500999451, 847.5844860076904, 849.8331575393677, 851.7699060440063, 853.6086895465851, 855.4609968662262, 857.139107465744, 858.7853782176971, 860.3726274967194, 861.799994468689, 863.1614181995392, 864.5693011283875, 865.7688610553741, 866.9307217597961, 868.0752925872803, 869.1394765377045, 870.183224439621, 871.1115815639496, 871.9732348918915, 872.8095412254333, 873.6784181594849, 874.4329245090485, 875.1364433765411, 875.8194234371185, 876.4280343055725, 877.0638992786407, 877.6407816410065, 878.1847348213196, 878.7496099472046, 879.2435028553009, 879.7240777015686, 880.2002384662628, 880.6612794399261, 881.0600914955139, 881.5073494911194, 881.8268158435822, 882.1960754394531, 882.5761892795563, 882.9362697601318, 883.2467057704926, 883.5923337936401, 883.8996493816376, 884.208545923233, 884.4967195987701, 884.7681701183319, 885.0522034168243, 885.2684419155121, 885.5487353801727, 885.8247706890106, 885.9828758239746, 886.2023293972015, 886.4272565841675, 886.5654385089874, 886.7725512981415, 886.9435088634491, 887.0581204891205, 887.187860250473, 887.2782936096191, 887.3426895141602, 887.4518785476685, 887.4989845752716, 887.5497846603394, 887.5906457901001, 887.6750056743622, 887.538388967514, 887.5001842975616, 887.4961507320404, 887.4909300804138, 887.500768661499, 887.4497907161713, 887.487096786499, 887.4521768093109, 887.4556016921997, 887.4353694915771, 887.4341864585876, 887.4132544994354, 887.4286499023438, 887.4204037189484, 887.4086410999298, 887.3787732124329, 887.387579202652, 887.3762099742889, 887.3677604198456, 887.3805687427521, 887.3531782627106, 887.3607301712036, 887.3657109737396, 887.3750793933868, 887.3786749839783, 887.3607490062714, 887.3554091453552, 887.3668539524078, 887.3320350646973, 887.3340411186218, 887.3753879070282, 887.3392658233643, 887.3560552597046, 887.3304488658905, 887.3550295829773, 887.3592312335968, 887.3338565826416, 887.3508415222168, 887.3299732208252, 887.3161551952362, 887.3503155708313, 887.3394031524658, 887.3532223701477, 887.3567805290222, 887.3363354206085, 887.3532519340515, 887.3491115570068, 887.3417267799377, 887.3633511066437, 887.3666126728058], "test_loss": [174.57902193069458, 165.2017011642456, 157.21461749076843, 152.0944492816925, 146.95945060253143, 141.85992741584778, 137.52559065818787, 133.56206333637238, 130.26694095134735, 127.43579721450806, 125.38491380214691, 122.95228612422943, 120.97880494594574, 118.90986371040344, 117.43876528739929, 115.79122698307037, 114.60319662094116, 113.96210360527039, 112.67894089221954, 112.33351564407349, 111.68239212036133, 110.84852695465088, 110.82038748264313, 110.30687057971954, 110.16177546977997, 110.0517942905426, 109.98209953308105, 109.59313988685608, 110.36307549476624, 110.27422368526459, 110.42987596988678, 112.08130300045013, 111.98020327091217, 112.51014482975006, 112.8516173362732, 113.91890943050385, 114.56790721416473, 115.68273496627808, 117.26266384124756, 117.44127333164215, 119.11550605297089, 119.58928179740906, 121.59427440166473, 123.11698567867279, 123.63560581207275, 125.43777287006378, 126.01421391963959, 128.4502613544464, 129.2747027873993, 130.8595644235611, 132.21155500411987, 133.9902366399765, 135.2141271829605, 135.95515036582947, 138.74374628067017, 138.6593860387802, 140.29731237888336, 141.81021988391876, 143.02865040302277, 144.5660914182663, 145.55321729183197, 147.75575721263885, 148.24362182617188, 150.2547503709793, 151.08287298679352, 151.80202639102936, 153.47135818004608, 154.58340418338776, 155.4442582130432, 156.6383776664734, 158.58495020866394, 158.56985342502594, 159.8806221485138, 161.57871627807617, 162.5859613418579, 163.37780332565308, 163.75601387023926, 164.94457745552063, 165.80003237724304, 166.49467134475708, 167.79364490509033, 168.11790084838867, 168.02968168258667, 169.66615557670593, 169.30211782455444, 169.76643562316895, 170.2092056274414, 170.82942700386047, 171.5820598602295, 171.69024538993835, 172.15806984901428, 172.2886724472046, 172.79077696800232, 173.4114224910736, 173.66355729103088, 173.62304878234863, 174.29634857177734, 175.38750767707825, 174.78535985946655, 174.73626136779785, 178.52820134162903, 177.26898908615112, 176.10296535491943, 177.0363631248474, 175.85489082336426, 176.65262246131897, 177.49293208122253, 177.44281435012817, 176.91817164421082, 176.85729265213013, 177.00605535507202, 178.83074736595154, 178.82377767562866, 181.02863264083862, 178.8848855495453, 179.6486213207245, 180.7704644203186, 180.0663936138153, 179.85291266441345, 180.95453095436096, 179.17385268211365, 181.61780738830566, 181.66794395446777, 180.363511800766, 180.29679584503174, 178.91608929634094, 180.01447677612305, 182.43168950080872, 182.15736722946167, 180.8326654434204, 181.32899451255798, 181.3868544101715, 181.5520374774933, 181.7885777950287, 179.22988319396973, 182.1753749847412, 180.02880859375, 181.46942234039307, 181.9162139892578, 181.93730330467224, 181.7572546005249, 179.61229872703552, 181.92174673080444, 182.2101821899414, 181.8400104045868, 181.74377179145813, 181.78712034225464, 181.06350231170654, 181.91176414489746, 181.91209483146667, 180.21445202827454, 180.25507926940918, 180.50363445281982, 179.57631516456604, 181.74783945083618, 181.8578474521637, 181.83127784729004, 181.81646466255188, 180.57651662826538, 181.98183965682983, 179.6544234752655, 181.9132661819458, 179.08537530899048, 180.98880577087402, 181.8631055355072, 179.35055708885193, 181.99600076675415, 180.14342594146729, 179.70657444000244, 181.82148218154907, 181.74878239631653, 180.36723494529724, 180.04371190071106, 181.83836317062378, 182.0078785419464, 181.35872292518616, 180.0189802646637, 181.80841970443726, 181.28453254699707, 181.6213617324829, 179.51868629455566, 179.91570734977722, 181.21887493133545, 179.15795063972473, 181.3477053642273, 181.78716731071472, 181.2194139957428, 181.05567479133606, 181.7058846950531, 180.91839408874512, 181.37910890579224, 179.7723240852356, 181.30780005455017, 181.85999369621277, 181.47058391571045, 181.79748392105103, 179.71451878547668, 181.4198341369629, 179.97558450698853, 181.8755567073822], "epoch_time": [89.20758438110352, 87.33345484733582, 87.4448356628418, 87.38265895843506, 87.23264026641846, 87.59413075447083, 87.40152359008789, 87.3167519569397, 87.40563583374023, 87.48768210411072, 87.34949398040771, 87.34515810012817, 87.37331366539001, 87.28175854682922, 87.28459048271179, 87.42330265045166, 87.33000612258911, 87.27874732017517, 87.47993421554565, 87.33976459503174, 87.24357533454895, 87.58410453796387, 87.25810718536377, 87.4394805431366, 87.28624033927917, 87.38275790214539, 87.32104110717773, 87.34976100921631, 87.42580533027649, 87.44379186630249, 87.34869074821472, 87.28669810295105, 87.26401948928833, 87.41778135299683, 87.58564710617065, 87.283376455307, 87.43671083450317, 87.27453422546387, 87.39444875717163, 87.2638533115387, 87.44631910324097, 87.37513542175293, 87.33355975151062, 87.46063566207886, 87.31961846351624, 87.3430688381195, 87.20226216316223, 87.2509412765503, 87.38267040252686, 87.30111837387085, 87.30660581588745, 87.22373175621033, 87.26075148582458, 87.34577751159668, 87.33907508850098, 87.41854190826416, 87.52923583984375, 87.46226191520691, 87.37439966201782, 87.40843462944031, 87.26247596740723, 87.34276866912842, 87.31843972206116, 87.39632844924927, 87.35712766647339, 87.37869787216187, 87.43223309516907, 87.39016127586365, 87.43385076522827, 87.33764886856079, 87.48548340797424, 87.3139476776123, 87.30530977249146, 87.47384762763977, 87.26017189025879, 87.281414270401, 87.49570846557617, 87.41605377197266, 87.50166320800781, 87.33102536201477, 87.6269793510437, 87.34793734550476, 87.47227072715759, 87.31663846969604, 87.36189198493958, 87.40864062309265, 87.2383165359497, 87.42083549499512, 87.37729692459106, 87.55587220191956, 87.28884387016296, 87.46789002418518, 87.49469304084778, 87.30930280685425, 87.28932785987854, 87.50008773803711, 87.34623217582703, 87.27787280082703, 87.30187940597534, 87.47276401519775, 87.28449273109436, 87.44994115829468, 87.3669261932373, 87.2642457485199, 87.47311043739319, 87.33062171936035, 87.42872405052185, 87.46305251121521, 87.55676794052124, 87.39181733131409, 87.30306887626648, 87.29266881942749, 87.49526834487915, 87.24395656585693, 87.3294849395752, 87.57980537414551, 87.38206553459167, 87.44575309753418, 87.71085906028748, 87.3094208240509, 87.49255871772766, 87.27435183525085, 87.40036129951477, 87.30281567573547, 87.40502643585205, 87.34629106521606, 87.30873942375183, 87.47543025016785, 87.691077709198, 87.45334362983704, 87.26129269599915, 87.32378625869751, 87.46583199501038, 87.33057475090027, 87.27335214614868, 87.51240539550781, 87.47595357894897, 87.35241532325745, 87.5333878993988, 87.65413331985474, 87.5042724609375, 87.35226678848267, 87.36577796936035, 87.48611211776733, 87.58147406578064, 87.4924008846283, 87.29266214370728, 87.40707612037659, 87.3267252445221, 87.43167018890381, 87.4021327495575, 87.34472036361694, 87.27993583679199, 87.31665372848511, 87.44057965278625, 87.3758978843689, 87.27443218231201, 87.38229632377625, 87.44120240211487, 87.47505259513855, 87.30861377716064, 87.44165420532227, 87.28873491287231, 87.39749574661255, 87.37247133255005, 87.61544680595398, 87.36698246002197, 87.33013677597046, 87.4010968208313, 87.32436633110046, 87.39976382255554, 87.2995400428772, 87.45876669883728, 87.38036131858826, 87.41042160987854, 87.43902802467346, 87.49862146377563, 87.53483939170837, 87.47216010093689, 87.45450258255005, 87.38870525360107, 87.41779685020447, 87.50761222839355, 87.383056640625, 87.32960247993469, 87.26204586029053, 87.45530962944031, 87.33367252349854, 87.37962126731873, 87.46401286125183, 87.43814396858215, 87.52089095115662, 87.04886603355408, 87.06803798675537, 87.05941843986511, 87.04689574241638, 87.05132246017456, 90.31619691848755, 87.12658476829529, 87.31708025932312]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-adamw-lr5e-07-wdecay200.00000000000003-seed44.json <==
{"train_acc": [14.214, 17.84, 22.766, 25.494, 28.036, 30.008, 32.294, 33.636, 34.818, 36.25, 37.126, 38.258, 39.446, 40.776, 41.532, 42.554, 43.46, 44.59, 45.328, 46.484, 46.862, 47.66, 48.268, 49.15, 49.84, 50.602, 51.29, 51.852, 52.492, 53.174, 53.938, 54.358, 55.154, 55.596, 56.234, 56.788, 57.402, 57.874, 58.376, 58.708, 59.21, 59.826, 60.612, 60.73, 61.254, 62.014, 62.368, 62.898, 63.346, 63.828, 64.062, 64.758, 64.994, 65.648, 66.186, 66.28, 66.948, 67.104, 67.624, 67.782, 68.03, 68.33, 68.32, 68.184, 68.574, 68.406, 67.874, 67.436, 66.99, 66.14, 65.174, 64.772, 64.22, 63.798, 63.466, 62.914, 62.446, 62.026, 61.662, 61.298, 60.854, 60.356, 60.124, 59.792, 59.536, 59.01, 58.946, 58.418, 58.192, 57.874, 57.714, 57.55, 57.338, 57.11, 56.56, 56.452, 55.978, 55.774, 55.894, 55.666, 55.396, 54.892, 55.028, 54.56, 54.344, 54.018, 53.69, 53.158, 53.136, 52.424, 51.96, 51.534, 50.948, 50.396, 49.81, 49.596, 48.87, 48.244, 47.306, 46.862, 46.48, 45.888, 45.464, 44.868, 44.386, 44.062, 43.416, 43.238, 42.978, 42.792, 42.558, 42.228, 42.174, 41.382, 41.118, 40.918, 40.41, 39.618, 39.03, 38.244, 37.45, 36.418, 35.944, 35.272, 34.054, 32.932, 31.992, 30.322, 29.264, 28.656, 28.498, 28.522, 28.674, 28.508, 28.694, 28.51, 28.518, 28.518, 28.488, 28.584, 28.654, 28.346, 28.466, 28.386, 28.326, 28.338, 28.388, 28.378, 28.308, 28.306, 28.13, 28.452, 28.202, 28.186, 28.26, 28.108, 28.436, 28.04, 28.038, 28.11, 28.034, 28.01, 28.148, 28.056, 28.154, 28.158, 27.95, 27.876, 27.888, 28.002, 27.798, 27.796, 27.818, 28.002, 27.718, 27.716, 27.88, 27.686, 27.872, 27.746], "test_acc": [14.56, 19.03, 22.61, 25.05, 28.52, 31.05, 33.04, 35.43, 36.57, 37.93, 39.0, 40.22, 41.3, 42.57, 42.88, 43.82, 44.37, 45.55, 46.74, 47.27, 48.06, 49.08, 49.98, 50.29, 50.88, 51.02, 52.09, 52.85, 53.43, 53.86, 54.2, 54.42, 55.37, 56.4, 56.58, 56.49, 57.87, 58.25, 58.87, 58.61, 59.74, 60.13, 60.7, 61.01, 61.39, 61.78, 62.67, 63.27, 63.68, 63.44, 64.2, 63.56, 65.0, 65.13, 65.01, 66.2, 65.72, 66.69, 66.78, 66.92, 66.92, 67.83, 68.53, 68.4, 67.5, 66.44, 65.39, 66.77, 65.76, 65.19, 64.04, 64.09, 63.7, 62.5, 62.16, 61.58, 61.73, 60.45, 61.9, 60.59, 60.59, 58.35, 59.33, 59.4, 57.5, 56.34, 57.9, 57.52, 58.54, 52.74, 54.93, 55.88, 55.67, 54.22, 53.95, 55.77, 52.61, 50.16, 49.15, 52.37, 40.15, 46.68, 50.21, 48.76, 41.42, 42.86, 50.43, 26.41, 31.76, 48.25, 42.21, 30.86, 21.93, 21.18, 35.07, 35.46, 24.41, 17.58, 26.59, 25.55, 20.29, 32.49, 16.45, 11.68, 17.48, 24.37, 18.95, 10.0, 34.63, 23.05, 18.76, 10.38, 11.78, 13.39, 16.31, 10.0, 19.39, 10.0, 10.0, 10.02, 10.0, 10.98, 11.43, 26.72, 10.0, 10.0, 10.0, 19.48, 10.01, 10.0, 11.76, 10.6, 14.98, 11.1, 17.07, 10.0, 11.27, 22.11, 11.7, 16.23, 18.42, 10.0, 14.75, 21.07, 13.03, 13.2, 10.66, 16.45, 17.61, 10.51, 10.24, 20.91, 16.71, 10.03, 12.99, 15.37, 10.02, 10.06, 10.02, 20.03, 10.04, 19.15, 10.06, 28.21, 26.15, 11.56, 9.79, 11.42, 13.57, 13.4, 9.74, 11.15, 19.81, 15.14, 9.77, 21.04, 12.36, 10.67, 9.99, 14.49], "train_loss": [907.985701084137, 865.6606621742249, 822.9400494098663, 780.5403026342392, 756.4930588006973, 736.9335517883301, 718.1286283731461, 700.6807651519775, 684.5478583574295, 670.2016711235046, 659.3014781475067, 648.4253417253494, 637.4490447044373, 628.2189639806747, 620.3351929187775, 612.7776765823364, 605.3138097524643, 598.5819897651672, 593.4204366207123, 587.2362331151962, 583.9321855306625, 580.2000539302826, 577.5210590362549, 574.5674443244934, 572.9807465076447, 572.1217567920685, 571.6641892194748, 571.9178771972656, 571.680118560791, 573.3378252983093, 574.0325329303741, 576.200400352478, 578.7735249996185, 582.2055330276489, 585.404033780098, 588.5643289089203, 592.7120575904846, 596.9272881746292, 601.478989481926, 606.562056183815, 611.7956414222717, 616.9798872470856, 622.0348575115204, 628.4237920045853, 634.0275118350983, 639.6634353399277, 645.7735910415649, 651.8694508075714, 657.8750764131546, 663.7734279632568, 670.5224732160568, 676.3014483451843, 682.8650057315826, 688.7038998603821, 694.4827498197556, 700.6538065671921, 706.4188628196716, 712.391698718071, 718.0895438194275, 723.8158593177795, 729.7826693058014, 735.3328284025192, 741.1228314638138, 746.7095888853073, 752.5287438631058, 758.393926024437, 764.7859842777252, 770.9276570081711, 777.2414642572403, 783.3058422803879, 789.2194894552231, 794.4076149463654, 799.2953877449036, 803.9110345840454, 808.1858458518982, 812.4586226940155, 816.1565148830414, 819.6576399803162, 823.2376444339752, 826.3253486156464, 829.5413970947266, 832.6034407615662, 835.3067526817322, 838.1281788349152, 840.5549325942993, 843.1704494953156, 845.313099861145, 847.6471395492554, 849.7264218330383, 851.7134582996368, 853.565806388855, 855.3994388580322, 857.0494086742401, 858.6292448043823, 860.2809057235718, 861.6966857910156, 863.0990443229675, 864.4158997535706, 865.6235618591309, 866.8340079784393, 867.9586081504822, 869.0629291534424, 870.0239062309265, 870.9926264286041, 871.9046895503998, 872.7697005271912, 873.5979189872742, 874.3724217414856, 875.1518874168396, 875.8517274856567, 876.5387568473816, 877.1708629131317, 877.7862873077393, 878.3602318763733, 878.9270265102386, 879.3982689380646, 879.8718595504761, 880.335414648056, 880.7887501716614, 881.1788947582245, 881.5817720890045, 881.9510669708252, 882.3143756389618, 882.7091245651245, 883.0199177265167, 883.3760178089142, 883.6934773921967, 883.9746191501617, 884.2781102657318, 884.5234427452087, 884.7676956653595, 885.0758891105652, 885.2924356460571, 885.5607206821442, 885.7664647102356, 885.9528515338898, 886.1322507858276, 886.3124060630798, 886.5540068149567, 886.7418620586395, 886.8303444385529, 886.9942610263824, 887.114875793457, 887.1861138343811, 887.3024005889893, 887.4195697307587, 887.4689564704895, 887.579270362854, 887.6334216594696, 887.6674127578735, 887.5464446544647, 887.5056819915771, 887.4932992458344, 887.4896340370178, 887.455495595932, 887.4408619403839, 887.4428241252899, 887.4149775505066, 887.4117534160614, 887.3818962574005, 887.408189535141, 887.4200422763824, 887.3541011810303, 887.3594136238098, 887.348197221756, 887.3608376979828, 887.35604596138, 887.3417444229126, 887.3284769058228, 887.3348128795624, 887.3294386863708, 887.3359317779541, 887.3079702854156, 887.309079170227, 887.3038892745972, 887.2838423252106, 887.2700686454773, 887.3032772541046, 887.3008060455322, 887.289715051651, 887.2747638225555, 887.291855096817, 887.2841584682465, 887.2653295993805, 887.2877886295319, 887.2737770080566, 887.2612252235413, 887.272323846817, 887.2586410045624, 887.2786657810211, 887.2598097324371, 887.2948818206787, 887.2711992263794, 887.268580198288, 887.2476737499237, 887.2722864151001, 887.2575380802155, 887.2638940811157, 887.2604322433472, 887.2667336463928], "test_loss": [178.2675323486328, 171.10466384887695, 159.95320904254913, 154.9233536720276, 150.223268866539, 145.92510855197906, 141.96906638145447, 137.89357256889343, 134.8988516330719, 131.88342666625977, 129.30801105499268, 126.98425304889679, 125.37142372131348, 122.90498125553131, 121.5418449640274, 120.29300057888031, 119.56325232982635, 117.55347967147827, 116.03290581703186, 115.53382241725922, 114.71846401691437, 113.3006980419159, 112.88280642032623, 112.17210483551025, 112.30986964702606, 112.38934659957886, 111.3691908121109, 111.78148996829987, 111.9177383184433, 112.54009568691254, 112.9236958026886, 113.94024586677551, 113.51119208335876, 113.85626316070557, 114.50341820716858, 117.19202721118927, 116.63803207874298, 117.5353776216507, 118.1833587884903, 119.66647553443909, 120.8018673658371, 121.86193823814392, 122.04883801937103, 123.73598182201385, 125.54004144668579, 127.18695044517517, 128.0717875957489, 129.00723505020142, 131.06584191322327, 132.69860219955444, 133.7587594985962, 135.60732090473175, 135.64010620117188, 137.86806428432465, 138.67875695228577, 140.0878666639328, 141.2971853017807, 142.47419464588165, 143.59337842464447, 145.07316982746124, 146.54805660247803, 148.5019016265869, 148.43181800842285, 149.9699251651764, 150.63406252861023, 152.99090611934662, 154.74027574062347, 154.54441046714783, 156.3716117143631, 156.93056297302246, 158.29442238807678, 159.27811539173126, 160.00330984592438, 161.48275017738342, 162.24041748046875, 162.65255856513977, 163.86784195899963, 164.83185720443726, 165.2329068183899, 166.20137095451355, 166.3891739845276, 167.30098152160645, 168.71949195861816, 169.28309845924377, 169.3022165298462, 169.6820023059845, 170.55364847183228, 171.26151871681213, 170.9117021560669, 171.41346049308777, 171.8989975452423, 172.25185823440552, 172.78432059288025, 172.8938546180725, 173.24172353744507, 173.67106080055237, 174.77583861351013, 174.75943636894226, 174.89303612709045, 174.50976872444153, 176.05290508270264, 175.7185356616974, 175.51005220413208, 176.03400087356567, 177.49458718299866, 176.4833059310913, 176.3157320022583, 179.41099190711975, 177.63484835624695, 176.73685240745544, 178.05740809440613, 177.75867581367493, 178.66214156150818, 179.99661922454834, 179.33758997917175, 177.89232444763184, 180.0745985507965, 180.58938026428223, 178.8782286643982, 179.49930810928345, 179.4112582206726, 179.62171292304993, 179.26945734024048, 181.26444625854492, 181.09702849388123, 180.3306839466095, 180.5481984615326, 182.06164002418518, 179.1303894519806, 180.27763605117798, 181.2955560684204, 181.6900224685669, 181.53271532058716, 179.81145882606506, 181.72364139556885, 181.81515550613403, 180.43062496185303, 181.88772439956665, 181.94855499267578, 181.5967013835907, 181.91106510162354, 181.49923133850098, 181.48258423805237, 180.6376929283142, 181.82208514213562, 181.9432394504547, 182.15314269065857, 179.85821795463562, 181.73836755752563, 182.4582154750824, 181.71314358711243, 181.31542992591858, 181.05977320671082, 181.68591499328613, 180.74085640907288, 181.82982850074768, 181.74063920974731, 179.3975474834442, 181.6356816291809, 179.5946352481842, 179.55189180374146, 181.84787273406982, 180.96574664115906, 180.46265029907227, 181.05240726470947, 181.60828113555908, 181.8725883960724, 180.90995383262634, 180.3444788455963, 181.60074925422668, 181.69673323631287, 179.66340851783752, 180.46995854377747, 181.92029666900635, 180.8706338405609, 181.36196041107178, 181.9408621788025, 181.74579906463623, 181.91574478149414, 179.34716868400574, 181.8825023174286, 180.36483120918274, 181.79315280914307, 179.13947749137878, 179.2383918762207, 181.54072904586792, 181.91062664985657, 181.6578962802887, 180.03300380706787, 181.0976595878601, 181.9078676700592, 181.89372038841248, 179.26170110702515, 181.07617950439453, 181.83456087112427, 180.50144505500793, 181.59772658348083, 181.87610912322998, 181.93194723129272, 181.55498456954956], "epoch_time": [46.44051504135132, 44.02577996253967, 43.92170071601868, 43.99930953979492, 44.31940269470215, 44.064220905303955, 44.24275493621826, 44.29488182067871, 44.05060315132141, 44.24669623374939, 44.33250379562378, 44.16805696487427, 44.36131286621094, 44.38396501541138, 44.06497311592102, 44.37760877609253, 44.245428800582886, 44.18936848640442, 44.29227066040039, 44.24717473983765, 44.2696533203125, 44.394675731658936, 44.24486541748047, 44.13766026496887, 44.188767433166504, 44.16399097442627, 44.27974009513855, 44.412264347076416, 44.34192132949829, 44.39341711997986, 44.48476004600525, 44.661404609680176, 44.16659212112427, 43.994396924972534, 44.153310775756836, 44.323241233825684, 44.292311906814575, 44.45413565635681, 44.1773476600647, 44.03733229637146, 45.64588761329651, 44.08458948135376, 44.14470148086548, 44.265618324279785, 44.275710344314575, 44.07569742202759, 44.20225405693054, 44.306047201156616, 44.10642337799072, 44.10041332244873, 44.217562198638916, 44.1777503490448, 44.068331718444824, 44.20382332801819, 44.269774198532104, 44.24434542655945, 44.07474946975708, 44.016396045684814, 44.12531280517578, 44.283855676651, 44.061065912246704, 44.225202322006226, 44.20930004119873, 44.20842885971069, 44.17127466201782, 44.34972310066223, 44.16117453575134, 43.89148569107056, 44.226930379867554, 43.9586226940155, 43.99105978012085, 44.2571702003479, 44.2413170337677, 44.25198268890381, 44.11597728729248, 44.224830865859985, 44.18425917625427, 44.214943408966064, 44.244866132736206, 43.97385621070862, 44.27379083633423, 44.4163703918457, 44.336854696273804, 44.187819719314575, 44.30448079109192, 44.3312349319458, 44.317946910858154, 44.05634021759033, 44.34090065956116, 44.253249645233154, 44.13312125205994, 44.22755837440491, 44.194976806640625, 44.015268087387085, 44.23034119606018, 44.027623414993286, 44.02305316925049, 44.034319162368774, 44.202452182769775, 44.27260088920593, 43.96707558631897, 44.141228675842285, 44.112411975860596, 44.07762384414673, 44.22172689437866, 44.175883293151855, 44.06411147117615, 44.27422785758972, 44.37761330604553, 44.34803223609924, 44.02970743179321, 44.317429542541504, 44.28316593170166, 44.3126699924469, 44.08925938606262, 44.28517389297485, 44.29795551300049, 44.09855127334595, 44.2027370929718, 44.230058431625366, 44.13319110870361, 44.17192006111145, 44.225866079330444, 44.27661633491516, 44.250513792037964, 44.17541766166687, 44.147318601608276, 44.216681241989136, 44.18891882896423, 44.09612584114075, 44.419724225997925, 44.33380675315857, 44.22080969810486, 44.256096601486206, 44.275487661361694, 44.042121171951294, 44.35816931724548, 44.21179509162903, 44.10579752922058, 44.201030254364014, 44.152363300323486, 44.285141706466675, 44.156790256500244, 44.34240388870239, 44.10732960700989, 44.10733914375305, 44.3108549118042, 43.98989677429199, 44.10222554206848, 44.51880741119385, 44.16106200218201, 44.32168483734131, 44.33271360397339, 44.20823383331299, 44.293593645095825, 44.110718965530396, 44.23826742172241, 44.23785710334778, 44.343146562576294, 44.24785232543945, 44.09067678451538, 44.102479457855225, 44.35712552070618, 44.267133712768555, 44.15731620788574, 44.174423933029175, 44.25287175178528, 44.32124423980713, 44.216973066329956, 44.30122947692871, 44.3555691242218, 44.31390929222107, 44.13553071022034, 44.027724266052246, 44.33638048171997, 44.46825289726257, 44.576578855514526, 44.51689910888672, 44.46806979179382, 44.36238741874695, 44.4236273765564, 44.006093978881836, 44.20217847824097, 44.051631450653076, 44.15770721435547, 44.22498106956482, 44.19690155982971, 44.1245322227478, 44.170719146728516, 43.99636268615723, 44.27805304527283, 44.30953311920166, 44.22764039039612, 44.16302514076233, 44.03608202934265, 44.16624188423157, 44.26327061653137, 44.05938386917114, 44.35372042655945, 44.1344268321991]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr0.0001-wdecay1.0-eps1e-08-seed42.json <==
{"train_acc": [35.706, 53.128, 62.418, 69.16, 74.416, 77.808, 80.286, 81.692, 83.408, 84.894, 85.816, 86.85, 87.718, 88.018, 89.068, 89.57, 90.136, 90.442, 91.158, 91.358, 91.846, 91.862, 92.384, 92.754, 92.916, 93.302, 93.538, 93.736, 93.8, 93.944, 94.22, 94.26, 94.556, 94.744, 94.816, 94.844, 95.302, 95.18, 95.33, 95.304, 95.404, 95.608, 95.846, 95.826, 95.892, 95.974, 96.004, 96.144, 95.96, 96.234, 96.11, 96.362, 96.506, 96.466, 96.42, 96.662, 96.55, 96.624, 96.756, 96.596, 96.744, 96.726, 96.952, 96.698, 96.902, 96.93, 97.006, 96.916, 96.86, 96.876, 97.116, 97.222, 97.06, 97.086, 97.148, 97.178, 97.128, 97.158, 97.25, 97.024, 97.282, 97.312, 97.1, 97.482, 97.216, 97.144, 97.422, 97.42, 97.206, 97.258, 97.324, 97.194, 97.398, 97.36, 97.238, 97.322, 97.324, 97.466, 97.392, 97.232, 97.406, 97.444, 97.368, 97.446, 97.278, 97.422, 97.356, 97.166, 97.39, 97.378, 97.468, 97.336, 97.44, 97.306, 97.426, 97.26, 97.336, 97.4, 97.326, 97.326, 97.474, 97.508, 97.382, 97.418, 97.41, 97.25, 97.462, 97.444, 97.354, 97.408, 97.346, 97.358, 97.478, 97.452, 97.516, 97.316, 97.66, 97.498, 97.41, 97.386, 97.416, 97.554, 97.378, 97.414, 97.452, 97.572, 97.568, 97.62, 97.484, 97.468, 99.054, 99.71, 99.788, 99.814, 99.854, 99.882, 99.902, 99.928, 99.902, 99.93, 99.954, 99.916, 99.892, 99.896, 99.894, 99.908, 99.94, 99.916, 99.918, 99.906, 99.918, 99.932, 99.926, 99.932, 99.916, 99.91, 99.922, 99.948, 99.94, 99.928, 99.904, 99.944, 99.924, 99.924, 99.926, 99.95, 99.9, 99.92, 99.956, 99.928, 99.938, 99.932, 99.912, 99.97, 99.912, 99.92, 99.92, 99.914, 99.928, 99.89], "test_acc": [46.48, 53.69, 64.37, 67.17, 71.16, 73.4, 78.69, 72.87, 76.42, 75.13, 82.19, 81.25, 84.9, 85.56, 86.16, 85.4, 86.52, 85.48, 87.25, 84.25, 87.7, 88.55, 88.63, 86.21, 88.95, 88.42, 89.0, 88.55, 90.17, 88.06, 88.19, 88.85, 89.77, 88.95, 89.23, 89.05, 89.19, 89.82, 89.46, 89.39, 90.37, 90.02, 89.65, 90.66, 89.89, 91.19, 90.68, 90.96, 90.25, 89.3, 90.81, 90.71, 90.5, 90.56, 89.9, 90.7, 90.91, 90.38, 91.47, 91.37, 89.95, 90.24, 91.54, 91.16, 90.61, 91.36, 88.93, 88.92, 89.7, 90.32, 91.82, 90.92, 91.6, 90.85, 90.77, 91.41, 90.45, 90.68, 91.36, 91.09, 90.6, 91.39, 90.61, 91.43, 91.41, 91.38, 91.17, 91.12, 91.25, 92.13, 91.33, 91.46, 91.19, 90.64, 91.69, 90.84, 90.02, 91.74, 90.07, 91.61, 92.21, 91.22, 90.88, 90.75, 90.97, 90.8, 91.22, 91.15, 90.9, 91.08, 90.88, 90.91, 90.23, 91.22, 90.61, 88.61, 90.92, 89.44, 90.89, 88.94, 91.35, 89.75, 91.41, 91.62, 91.26, 90.87, 89.51, 90.88, 90.3, 89.41, 90.9, 90.52, 91.5, 90.87, 91.7, 92.23, 90.94, 92.01, 91.23, 91.16, 90.5, 90.77, 91.6, 90.08, 91.29, 90.86, 90.04, 90.2, 90.64, 89.45, 94.31, 94.48, 94.71, 94.73, 94.84, 94.72, 94.59, 94.69, 94.52, 94.64, 94.64, 94.68, 94.51, 94.38, 94.6, 94.49, 94.57, 94.57, 94.62, 94.64, 94.54, 94.55, 94.46, 94.44, 94.45, 94.47, 94.46, 94.51, 94.49, 94.52, 94.4, 94.49, 94.46, 94.52, 94.65, 94.49, 94.26, 94.45, 94.45, 94.55, 94.54, 94.24, 94.35, 94.34, 94.16, 94.4, 94.24, 94.09, 94.67, 94.27], "train_loss": [675.5608528852463, 504.8325215578079, 411.9973511695862, 340.98827481269836, 287.0312480330467, 250.6672447025776, 224.5691881775856, 205.42135658860207, 187.79472813010216, 172.71117301285267, 161.74067002534866, 148.93114599585533, 139.6115111708641, 136.15043194592, 125.00151932239532, 119.23121549189091, 113.27073194086552, 110.59784151613712, 101.3008444160223, 99.13502614200115, 93.7087360471487, 92.01627979427576, 87.31506042927504, 83.60025638341904, 81.18614398688078, 77.61009722948074, 74.40552638471127, 71.00487538427114, 71.75539632886648, 69.27732326462865, 65.80994265526533, 64.93981606140733, 62.33697401732206, 60.02004102617502, 59.694397911429405, 58.2490477450192, 55.145132165402174, 56.21026560291648, 53.926603354513645, 54.85073506459594, 52.68455037288368, 49.74038529023528, 49.120310094207525, 48.95219170674682, 47.799533385783434, 46.93889930844307, 46.19244644790888, 44.945690209046006, 46.238377736881375, 43.61649013310671, 45.137825939804316, 42.95641175657511, 40.88478743843734, 41.94304287619889, 41.71474566496909, 39.61034687422216, 40.16902879998088, 40.615648448467255, 38.02378582023084, 40.05223095417023, 38.53533819317818, 38.62605182081461, 36.51224638521671, 38.454246923327446, 37.295932564884424, 36.86079328507185, 35.556895703077316, 36.640525821596384, 37.296820770949125, 36.0357212536037, 35.34651407971978, 33.141345757991076, 35.71153071708977, 34.72257777303457, 34.180100202560425, 33.62741888873279, 34.040613952092826, 34.05901964008808, 33.08766323141754, 34.35217612236738, 32.530806463211775, 32.0482481578365, 34.84679792076349, 30.661216986365616, 33.46519231516868, 34.13355039060116, 31.265148227103055, 31.377181485295296, 33.43191286176443, 32.46374215558171, 31.83803828433156, 33.1143366927281, 32.16317323409021, 31.530283860862255, 32.66632764134556, 32.62814710661769, 32.353872577659786, 31.410566094331443, 31.367437640205026, 33.358116143383086, 30.82720796018839, 30.542013655416667, 33.19727848097682, 31.12669240310788, 32.6447980273515, 31.394498477689922, 32.0037643648684, 33.08014356717467, 31.713835173286498, 31.33289314992726, 30.670312490314245, 31.519922396168113, 30.458022388629615, 31.596909302286804, 30.880415813997388, 32.174362041056156, 31.804530810564756, 31.00653326883912, 32.02594297751784, 32.10976941976696, 30.81534744706005, 30.591395209543407, 31.957755616866052, 30.75832348037511, 32.20357770845294, 32.53546032495797, 31.72271623555571, 31.371025405824184, 31.572310058400035, 30.806683755479753, 32.491638571955264, 32.193818647414446, 31.596250923350453, 31.01490553840995, 30.771899921819568, 31.803907590918243, 28.77288180217147, 30.78668398875743, 31.007368742488325, 31.283904536627233, 31.51430407911539, 29.660670030862093, 30.78068218473345, 31.397621300071478, 30.548940907232463, 29.531195616349578, 30.42738415300846, 29.816164759919047, 31.019590068608522, 31.206855387426913, 12.551061653066427, 5.267617919715121, 3.875170229235664, 3.250357669778168, 2.7888119815615937, 2.3015923937782645, 2.020547211053781, 1.6634138574590907, 1.9923498906427994, 1.5705585839459673, 1.267975460505113, 1.5788611322059296, 1.7292383987805806, 1.658192680333741, 1.6562934433459304, 1.5039525152533315, 1.030156807275489, 1.3206907294224948, 1.461184045940172, 1.3787748363683932, 1.403363046119921, 0.989385127555579, 1.1016766003449447, 1.034738153393846, 1.3439190444187261, 1.3323707281961106, 1.2638821767177433, 0.9455124035594054, 0.8636625329672825, 1.1140001645544544, 1.528502066328656, 0.9210822333698161, 1.2967898772913031, 1.0655161849281285, 1.097315651451936, 0.8156861280731391, 1.4369234864716418, 1.1551358898868784, 0.7617728441546205, 1.0390693077933975, 0.9656290648272261, 0.9382427032105625, 1.2580412930692546, 0.6424519264546689, 1.3281571095867548, 1.1668457676132675, 1.1030999300419353, 1.2729343544051517, 0.9079548119334504, 1.3244945473852567], "test_loss": [115.2988873720169, 102.0287538766861, 82.11461400985718, 75.02188718318939, 66.61469674110413, 63.059388637542725, 49.515369176864624, 68.88846725225449, 54.485178768634796, 62.13437521457672, 42.371630027890205, 45.68034300208092, 36.68036797642708, 34.11002665758133, 32.476447969675064, 34.92448711395264, 32.59631974995136, 34.6109127253294, 30.68652731180191, 40.06526702642441, 30.180170699954033, 27.65563355386257, 28.258394464850426, 34.42609103024006, 28.05234430730343, 28.580685928463936, 26.790623016655445, 29.36225363612175, 24.001375757157803, 30.074741572141647, 29.3766351044178, 27.894989788532257, 25.543358236551285, 28.489073917269707, 28.225853458046913, 27.44055487215519, 27.11197230219841, 25.402972899377346, 28.524941936135292, 27.71899224817753, 25.1923189163208, 26.105284079909325, 26.950939282774925, 24.507663652300835, 26.223900452256203, 23.039029389619827, 23.565884076058865, 23.60846184939146, 24.56066009029746, 27.701617181301117, 24.122418507933617, 24.208340883255005, 25.454587392508984, 25.356707639992237, 26.846067123115063, 24.81310199201107, 24.739572748541832, 26.173131689429283, 22.88716296106577, 24.099485896527767, 26.648682348430157, 27.278315886855125, 23.88896794617176, 23.73487064987421, 24.957099497318268, 22.858088590204716, 30.274648159742355, 30.422415286302567, 27.94483032822609, 26.48466084897518, 21.56115857884288, 23.993258908391, 22.38919649273157, 25.161963254213333, 25.82223042845726, 24.204355463385582, 26.587449855171144, 25.86723031103611, 23.99870103597641, 24.657899037003517, 25.84641370177269, 24.019581466913223, 25.168153434991837, 23.931033667176962, 24.740359745919704, 23.14723533205688, 23.86098973453045, 25.013914570212364, 25.474854059517384, 21.963730953633785, 24.399888440966606, 23.284791186451912, 24.787562251091003, 26.41798770427704, 23.00515665113926, 25.41935396194458, 28.217973366379738, 22.9186886921525, 28.269014179706573, 23.39652904868126, 20.572629541158676, 25.005529440939426, 25.54930119216442, 27.09700347483158, 26.704062059521675, 25.80007817596197, 24.839150980114937, 26.009826228022575, 26.616248905658722, 25.340499833226204, 24.97795397043228, 24.341087520122528, 26.82644931972027, 24.388157792389393, 26.236082389950752, 33.56263247132301, 26.783543832600117, 28.875075414776802, 25.075283154845238, 30.21391148865223, 24.481521517038345, 29.643818616867065, 23.705789983272552, 23.715968519449234, 25.168137788772583, 25.641898840665817, 31.167076468467712, 24.166973162442446, 26.354069091379642, 31.401501297950745, 24.89796284586191, 27.80049492418766, 23.09689338505268, 26.202351585030556, 23.188284873962402, 21.147560007870197, 25.426711037755013, 22.234914612025023, 24.11189778894186, 23.428771451115608, 27.418665289878845, 25.75861184298992, 23.284210614860058, 28.27483717352152, 24.020730689167976, 26.013148918747902, 28.199652060866356, 27.120529606938362, 27.680958285927773, 29.563232451677322, 16.042147386819124, 16.31376203149557, 16.30635232105851, 16.523011218756437, 16.65985580906272, 17.090618301182985, 17.995672397315502, 18.04793805256486, 18.11837498098612, 18.547404170036316, 18.8503080829978, 19.332583874464035, 20.1130409874022, 20.293299481272697, 20.615220863372087, 20.83572167530656, 20.434978619217873, 20.67749860882759, 21.113523226231337, 20.801987938582897, 21.520152812823653, 21.393688049167395, 21.44352751970291, 21.637343391776085, 21.78943757712841, 21.65747943893075, 21.826036050915718, 22.23432071134448, 22.657725650817156, 21.909190729260445, 22.465022064745426, 21.982885237783194, 22.36981689184904, 21.98738305270672, 20.957713637501, 22.28895605355501, 22.35210680961609, 21.62694614008069, 22.565684519708157, 22.97949181497097, 22.666082199662924, 22.87366870418191, 22.370111845433712, 22.743296056985855, 23.08048625290394, 21.924398064613342, 23.103907100856304, 22.24616366252303, 21.993082789704204, 23.853853441774845], "epoch_time": [46.64368510246277, 44.34445571899414, 44.038907289505005, 44.385377645492554, 44.43189573287964, 44.10645914077759, 44.29707360267639, 44.40372633934021, 44.3263258934021, 44.3336718082428, 44.344247341156006, 44.25086522102356, 44.40704607963562, 44.2839035987854, 44.475645542144775, 44.30738306045532, 44.3952739238739, 44.26097249984741, 44.300053358078, 44.30504822731018, 44.20803904533386, 44.416176557540894, 44.331875801086426, 44.49179291725159, 44.36535716056824, 44.57498097419739, 44.35142421722412, 44.49405217170715, 44.468547344207764, 44.4194061756134, 44.35530114173889, 44.408183097839355, 44.74746584892273, 44.506436347961426, 44.46975612640381, 44.47552227973938, 44.42192459106445, 44.45373272895813, 44.24475646018982, 44.48168897628784, 44.46307110786438, 44.28622245788574, 44.050060749053955, 44.378600120544434, 44.24929094314575, 44.44732999801636, 44.33611345291138, 44.48126840591431, 44.43149924278259, 44.53010892868042, 44.65146541595459, 44.53425931930542, 44.47949290275574, 44.66465783119202, 44.32440423965454, 44.34492230415344, 44.19872307777405, 44.344537019729614, 44.30605745315552, 44.21995306015015, 44.239245891571045, 44.305405378341675, 44.25861692428589, 44.41935396194458, 44.28263020515442, 44.62208819389343, 44.43378925323486, 44.18335485458374, 44.30387592315674, 44.464804887771606, 44.41029930114746, 44.27467703819275, 44.347394704818726, 44.39247441291809, 44.420350790023804, 44.26770067214966, 44.309346437454224, 44.29562783241272, 44.378239154815674, 44.35305213928223, 44.142797231674194, 44.34147357940674, 44.33467626571655, 44.22716403007507, 44.45779800415039, 44.429832220077515, 44.31994342803955, 44.50247931480408, 44.163734674453735, 44.44260382652283, 44.2926082611084, 44.235424518585205, 44.392413854599, 44.51224660873413, 44.56892776489258, 44.30338191986084, 44.51566028594971, 44.42430257797241, 44.28004503250122, 44.52166390419006, 44.342076778411865, 44.20314812660217, 44.17898201942444, 44.377530336380005, 44.22148323059082, 44.64981961250305, 44.30473518371582, 44.226818561553955, 44.5929799079895, 44.121814250946045, 44.33393573760986, 44.48262429237366, 44.59184241294861, 44.38090252876282, 44.55831050872803, 44.28980350494385, 44.30538368225098, 44.326350927352905, 44.08638906478882, 44.11976647377014, 44.21692156791687, 44.25995659828186, 44.280882835388184, 44.244272232055664, 44.42549276351929, 44.49546432495117, 44.509095191955566, 44.40172505378723, 44.347535848617554, 44.652538537979126, 44.37148070335388, 44.35320687294006, 44.64894986152649, 44.18622446060181, 44.374269247055054, 44.022082805633545, 44.21893620491028, 44.22672653198242, 44.484477519989014, 44.30347275733948, 44.530680894851685, 44.37210154533386, 44.655197858810425, 44.33185148239136, 44.32252597808838, 44.28945565223694, 44.32941222190857, 44.086345911026, 44.259700536727905, 44.25354862213135, 44.43585228919983, 44.492746114730835, 44.28619742393494, 44.28408694267273, 44.31901478767395, 44.529300689697266, 44.407397508621216, 44.34813094139099, 44.29789972305298, 44.29684805870056, 44.414023637771606, 44.3866446018219, 44.880006074905396, 44.297266721725464, 44.44124150276184, 44.32121682167053, 44.30902814865112, 44.542962074279785, 44.51506805419922, 44.461058616638184, 44.4195511341095, 44.391125440597534, 44.33726382255554, 44.563552141189575, 44.57764458656311, 44.40377330780029, 44.69838571548462, 44.459718465805054, 44.57956337928772, 44.80581259727478, 44.3346483707428, 44.38861966133118, 44.42161750793457, 44.434189796447754, 44.413628816604614, 44.63225483894348, 44.39908695220947, 44.65859770774841, 44.50571656227112, 44.46268892288208, 44.46749782562256, 44.50094962120056, 44.317649841308594, 44.495463371276855, 44.41980528831482, 44.46071910858154, 44.36186909675598, 44.62330889701843, 44.31681752204895, 44.44283175468445]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr0.0001-wdecay1.0-eps1e-08-seed43.json <==
{"train_acc": [35.556, 53.132, 63.012, 70.15, 74.774, 78.194, 80.362, 82.308, 83.93, 85.292, 86.286, 87.046, 87.718, 88.794, 89.324, 89.858, 90.338, 90.722, 91.204, 91.678, 91.814, 92.138, 92.494, 92.976, 92.924, 93.3, 93.726, 93.722, 93.968, 94.234, 94.382, 94.48, 94.726, 94.582, 94.948, 95.1, 95.248, 95.278, 95.434, 95.524, 95.71, 95.746, 95.58, 95.78, 95.95, 96.042, 96.06, 96.168, 96.218, 96.254, 96.35, 96.336, 96.31, 96.476, 96.588, 96.472, 96.734, 96.608, 96.664, 96.726, 96.848, 96.744, 96.904, 96.932, 96.666, 97.102, 96.908, 96.974, 97.174, 96.838, 97.026, 97.24, 97.146, 97.212, 97.058, 97.182, 97.234, 97.16, 97.186, 97.254, 97.322, 97.22, 97.238, 97.352, 97.202, 97.284, 97.226, 97.314, 97.31, 97.154, 97.38, 97.486, 97.398, 97.45, 97.378, 97.238, 97.296, 97.554, 97.338, 97.38, 97.328, 97.538, 97.142, 97.47, 97.55, 97.316, 97.404, 97.316, 97.454, 97.368, 97.416, 97.45, 97.454, 97.372, 97.248, 97.334, 97.622, 97.256, 97.386, 97.412, 97.43, 97.308, 97.534, 97.254, 97.34, 97.376, 97.504, 97.334, 97.322, 97.436, 97.4, 97.3, 97.56, 97.458, 97.314, 97.658, 97.524, 97.242, 97.634, 97.372, 97.54, 97.488, 97.42, 97.414, 97.288, 97.662, 97.53, 97.5, 97.58, 97.354, 99.138, 99.686, 99.81, 99.838, 99.88, 99.896, 99.898, 99.944, 99.912, 99.924, 99.92, 99.902, 99.896, 99.894, 99.88, 99.904, 99.95, 99.928, 99.894, 99.894, 99.914, 99.916, 99.95, 99.916, 99.926, 99.936, 99.902, 99.922, 99.952, 99.934, 99.928, 99.924, 99.93, 99.936, 99.926, 99.942, 99.898, 99.912, 99.914, 99.928, 99.93, 99.948, 99.926, 99.904, 99.94, 99.922, 99.924, 99.918, 99.908, 99.938], "test_acc": [48.54, 54.9, 59.7, 69.1, 74.96, 77.66, 80.14, 79.82, 82.19, 82.9, 82.02, 85.14, 84.83, 84.42, 85.37, 87.24, 85.39, 85.52, 87.55, 87.53, 86.91, 87.04, 86.82, 88.64, 87.19, 87.62, 88.89, 88.06, 88.51, 88.12, 87.8, 88.52, 87.65, 89.34, 90.31, 88.79, 89.74, 90.91, 88.39, 90.91, 90.0, 89.71, 88.93, 89.45, 90.84, 90.58, 90.57, 90.44, 90.61, 90.78, 85.18, 90.63, 89.05, 89.05, 90.13, 89.24, 90.66, 90.95, 90.85, 90.04, 90.45, 89.43, 90.55, 90.46, 90.76, 91.13, 91.26, 90.91, 88.87, 90.15, 91.27, 91.12, 91.54, 90.3, 91.53, 91.38, 91.16, 89.98, 91.18, 90.94, 91.14, 91.26, 91.0, 91.08, 90.43, 91.07, 91.13, 92.01, 90.14, 91.34, 92.15, 90.98, 92.17, 92.01, 91.18, 90.35, 91.56, 91.17, 91.45, 91.91, 91.36, 90.34, 92.07, 91.54, 89.64, 90.68, 91.25, 89.16, 90.67, 91.58, 91.49, 91.65, 89.46, 91.56, 91.23, 90.65, 91.67, 90.56, 91.35, 89.52, 90.53, 87.99, 91.93, 91.49, 91.54, 91.63, 92.19, 89.5, 89.81, 91.84, 89.84, 90.96, 90.12, 90.98, 91.44, 91.22, 90.92, 90.9, 91.52, 90.93, 91.61, 91.35, 91.4, 90.44, 91.33, 90.64, 90.54, 90.53, 90.06, 90.92, 94.1, 94.24, 94.47, 94.55, 94.45, 94.7, 94.65, 94.56, 94.43, 94.46, 94.36, 94.43, 94.64, 94.54, 94.46, 94.49, 94.46, 94.45, 94.48, 94.37, 94.46, 94.61, 94.52, 94.56, 94.5, 94.14, 94.67, 94.53, 94.47, 94.6, 94.3, 94.28, 94.39, 94.02, 94.43, 94.44, 94.48, 94.2, 94.47, 94.44, 94.6, 94.38, 94.61, 94.37, 94.45, 94.52, 94.41, 94.48, 94.74, 94.79], "train_loss": [677.8227242231369, 503.4028487801552, 404.6237124800682, 332.3764009475708, 283.45271971821785, 247.254974514246, 221.02375376224518, 201.1442249417305, 182.00127938389778, 169.61564737558365, 156.15994864702225, 147.5235063135624, 138.84399266541004, 128.75137104094028, 122.46259348094463, 116.1654093414545, 111.18315960466862, 105.31094160676003, 101.46464487165213, 95.79807534068823, 93.45153059065342, 90.18508195877075, 84.99476382136345, 81.45869262516499, 80.3970901593566, 77.72736141830683, 73.35708837211132, 70.70827550813556, 69.63398313522339, 66.11743260920048, 64.475701443851, 63.11162298172712, 60.23157298564911, 61.47524228692055, 59.31119239330292, 56.72977213561535, 55.04243642091751, 54.1735013872385, 52.99627120792866, 51.98018108680844, 50.212405759841204, 48.8064797334373, 50.86916523426771, 48.061736322939396, 46.856784181669354, 46.28657786548138, 45.58187194541097, 44.612568048760295, 43.5090553201735, 43.652409913018346, 43.10601403936744, 43.229435324668884, 42.89361619018018, 41.05477020889521, 39.687526289373636, 40.806016851216555, 38.949895549565554, 39.50636927783489, 39.2823277041316, 37.8716771826148, 37.79543273150921, 38.287343652918935, 37.27317960001528, 36.030744237825274, 38.778589298948646, 34.62623751908541, 36.76433113403618, 35.83350881934166, 34.150590226985514, 37.66823524888605, 35.29673656821251, 33.07506159413606, 33.88839948642999, 33.49981480650604, 34.644998762756586, 33.822126025334, 32.76027021277696, 33.57437755167484, 34.17934235557914, 33.365203803405166, 31.923029555007815, 33.65976813528687, 33.55805234890431, 31.64632818195969, 33.064098986797035, 32.004133159294724, 32.832622995600104, 32.400713982991874, 32.695448947139084, 33.233023365959525, 32.053654813207686, 30.216077357530594, 31.07971972413361, 30.646587469615042, 31.973377665504813, 32.39346465840936, 32.53389232233167, 30.78405152261257, 32.274296020157635, 32.27413671743125, 31.237249601632357, 30.20939410943538, 33.71551369968802, 30.69465243536979, 30.45619139727205, 31.959244267083704, 31.413753224536777, 31.13189393095672, 31.14029460400343, 31.73676266334951, 31.742643680423498, 30.981805650517344, 30.97754717618227, 31.30164826940745, 31.865039541386068, 31.78703101631254, 29.91806557122618, 32.8424810282886, 32.42393005080521, 32.29577868338674, 30.921645240858197, 32.732216597534716, 30.44519419502467, 32.94825235567987, 32.14571062568575, 32.148168480955064, 30.150316851213574, 30.662924336269498, 32.64233752340078, 31.0583976469934, 32.11091021634638, 31.931480079889297, 30.2494032420218, 31.14798024762422, 32.00015259813517, 28.320628152228892, 30.398754812777042, 33.2820797432214, 28.42960507236421, 31.76880502514541, 29.33551774546504, 29.33609498338774, 31.282644507475197, 31.108961432240903, 32.610806023702025, 28.54316624160856, 30.378608202561736, 30.51775376033038, 29.33311736676842, 31.03495867922902, 12.001179157290608, 5.5023059451486915, 3.8362014631275088, 3.1225605397485197, 2.5482697795378044, 2.2951265724841505, 2.0721521236700937, 1.6606395186390728, 1.7628257311880589, 1.627125014201738, 1.4471134371124208, 1.5952211660915054, 1.6779357472551055, 1.5575332012376748, 1.8034499826608226, 1.5745297628454864, 0.9754103560117073, 1.1821329620433971, 1.5075464292895049, 1.599809638573788, 1.2786877859616652, 1.3974364838795736, 0.9554351516417228, 1.3727969902101904, 1.1343050402938388, 1.0753134607221, 1.5073503887979314, 1.1086542359553277, 0.9144014762132429, 1.0005371132865548, 1.0783581747673452, 1.1274524208565708, 1.124187383626122, 1.046091509226244, 1.0840491291019134, 0.9527784243691713, 1.4969046156911645, 1.1761118338035885, 1.5393504157837015, 0.9986314823618159, 0.9259054356080014, 0.8121772775775753, 1.0200762927124742, 1.3442861516668927, 0.9145431394863408, 1.0941820671432652, 1.1277320252265781, 1.1636807808827143, 1.3719816556258593, 1.0659899373422377], "test_loss": [111.56854808330536, 98.6482185125351, 96.3651995062828, 71.63446694612503, 56.898192673921585, 50.65678322315216, 45.38842034339905, 48.16346725821495, 41.14734070003033, 39.69178885221481, 42.224439829587936, 35.75195515155792, 36.646739810705185, 38.04631498456001, 34.32082088291645, 30.77226632833481, 35.61335964500904, 34.525573402643204, 29.532971382141113, 29.72141781449318, 32.08659243583679, 32.35631313920021, 31.784302309155464, 28.976555287837982, 31.474426984786987, 31.281304121017456, 27.076602563261986, 29.217633813619614, 28.928418785333633, 29.582697719335556, 31.09344206750393, 29.035965755581856, 31.59623819589615, 26.86191985756159, 24.653063245117664, 28.550713941454887, 25.87515613436699, 23.582446292042732, 29.949954628944397, 22.57994295656681, 25.198713414371014, 27.731368884444237, 29.07488328963518, 26.595446541905403, 23.712387762963772, 24.938346192240715, 25.13020494580269, 24.367575958371162, 24.061952024698257, 25.593938052654266, 43.625755310058594, 24.576809614896774, 28.628272585570812, 28.739143177866936, 25.922405034303665, 30.342727839946747, 24.436938382685184, 23.337845358997583, 23.86220522224903, 27.081287190318108, 25.096954971551895, 27.477897241711617, 26.04619002342224, 25.8621237128973, 24.932904466986656, 24.197745129466057, 23.571982972323895, 24.727142363786697, 31.17297738790512, 26.80069574713707, 23.736021034419537, 25.943228155374527, 22.489727895706892, 26.604350715875626, 22.47234332561493, 24.3347105756402, 24.805545389652252, 27.934358671307564, 25.341072902083397, 24.66623740643263, 25.31438034772873, 25.00496655702591, 24.48785959929228, 25.160643100738525, 27.290526285767555, 23.757081165909767, 24.66998788714409, 22.49080052226782, 27.77029374241829, 23.86034894734621, 22.843363352119923, 25.556418880820274, 21.997038178145885, 22.093670919537544, 25.196494162082672, 27.447571352124214, 22.49371676146984, 25.289679117500782, 24.413237303495407, 22.69810898974538, 25.148972749710083, 27.9607195854187, 21.711746245622635, 23.63200056552887, 29.7042468637228, 26.48932171612978, 23.983458302915096, 30.59494236111641, 27.12811116874218, 24.718250080943108, 23.65676512569189, 22.59235755354166, 29.630703702569008, 23.74103943258524, 24.47784362733364, 25.25186823308468, 22.965592712163925, 26.658842906355858, 24.055038824677467, 29.627569422125816, 26.997859105467796, 36.45698882639408, 23.83467084914446, 24.1740735322237, 23.70502493530512, 23.26519226282835, 22.735680416226387, 29.07453116774559, 28.501211680471897, 24.555208936333656, 27.33219187706709, 25.456932239234447, 27.75362330675125, 24.995266810059547, 25.043031699955463, 24.830556616187096, 25.736977234482765, 25.881111800670624, 24.612120293080807, 25.99356197193265, 23.029934123158455, 25.29645438492298, 24.49436254054308, 26.132080152630806, 24.751742497086525, 26.59541517496109, 28.117124155163765, 27.208296574652195, 28.344982743263245, 26.648162804543972, 17.13510019890964, 16.934457145631313, 17.035661607980728, 17.31380868703127, 17.66985035687685, 17.74745467491448, 18.462820820510387, 18.601427018642426, 19.7739730887115, 19.76699623838067, 20.776425413787365, 20.710275165736675, 20.269191787578166, 20.041934724897146, 20.580468010157347, 20.33702513203025, 20.51180482003838, 21.113019284792244, 21.89062830246985, 22.00997170805931, 21.619177734479308, 21.386258609592915, 21.909553345292807, 21.034416157752275, 21.787833841517568, 21.540288890711963, 20.748869735747576, 21.113443955779076, 21.917135966941714, 21.64773304760456, 21.913054633885622, 22.218980185687542, 22.28900643903762, 23.511750110425055, 22.405754735693336, 21.545298881828785, 21.81458757072687, 23.03825530037284, 22.436482609715313, 22.41259309835732, 22.329000652767718, 22.829038492403924, 21.97186617925763, 22.63086890242994, 22.523051414638758, 23.794949561357498, 22.311424296349287, 22.36645106598735, 20.923750972375274, 21.20061818510294], "epoch_time": [89.26230454444885, 86.66110825538635, 86.73189234733582, 86.72357249259949, 86.68343567848206, 86.63405990600586, 86.6901228427887, 86.68260788917542, 86.70719861984253, 86.6715886592865, 86.68926525115967, 86.69295525550842, 86.67612934112549, 86.66058802604675, 86.69650554656982, 86.69936442375183, 86.71404838562012, 86.66012120246887, 86.66374349594116, 86.6861002445221, 86.66836643218994, 86.75355553627014, 86.72637414932251, 86.72972536087036, 86.75979995727539, 86.67401719093323, 86.7349100112915, 86.7138135433197, 86.67630362510681, 86.72958564758301, 86.71619009971619, 86.71560192108154, 86.71107578277588, 86.72940731048584, 86.70345711708069, 86.69563746452332, 86.71071743965149, 86.72775912284851, 86.6993293762207, 86.73592925071716, 86.7656819820404, 86.71505308151245, 86.69060802459717, 86.68522191047668, 86.7366361618042, 86.77568626403809, 86.67460227012634, 86.70292615890503, 86.70305681228638, 86.76309442520142, 86.7493257522583, 86.73168015480042, 86.7454731464386, 86.71296000480652, 86.73808145523071, 86.73312330245972, 86.75930690765381, 86.69574236869812, 86.69836902618408, 86.69674944877625, 86.68693661689758, 86.6744019985199, 86.71708750724792, 86.76817178726196, 86.70452451705933, 86.70846128463745, 86.69878458976746, 86.71882367134094, 86.69106340408325, 86.71842646598816, 86.74588561058044, 86.67973160743713, 86.72080397605896, 86.74969458580017, 86.73462295532227, 86.73919725418091, 86.72598624229431, 86.7894241809845, 86.66938877105713, 86.73713946342468, 86.73928642272949, 86.76705193519592, 86.78791332244873, 86.72211623191833, 86.73047018051147, 86.73155117034912, 86.72793698310852, 86.74707794189453, 86.74991798400879, 86.7710485458374, 86.69867587089539, 86.70025587081909, 86.72827458381653, 86.79996728897095, 86.69265866279602, 86.78189301490784, 86.74404811859131, 86.73209762573242, 86.74093914031982, 86.72849321365356, 86.7338376045227, 86.8068253993988, 86.77748203277588, 86.75300645828247, 86.73990678787231, 86.72767519950867, 86.76739645004272, 86.7763159275055, 86.75434494018555, 86.72915768623352, 86.80230522155762, 86.70929098129272, 86.7255482673645, 86.7052674293518, 86.79229784011841, 86.68657207489014, 86.75357127189636, 86.73654460906982, 86.7584319114685, 86.7581627368927, 86.77983522415161, 86.77721047401428, 86.72569227218628, 86.80737400054932, 86.7968385219574, 86.76586413383484, 86.77961683273315, 86.77917814254761, 86.78641986846924, 86.74838662147522, 86.77401161193848, 86.79333209991455, 86.77972197532654, 86.8079571723938, 86.77693152427673, 86.80196070671082, 86.85433006286621, 86.70799350738525, 86.78830623626709, 86.73314905166626, 86.76984858512878, 86.8224139213562, 86.75644564628601, 86.80597162246704, 86.78535628318787, 86.8181369304657, 86.79353451728821, 86.79263472557068, 86.75182771682739, 86.72469234466553, 86.8067798614502, 86.7456066608429, 86.82040643692017, 86.7803373336792, 86.8542058467865, 86.78564071655273, 86.71491575241089, 86.80658626556396, 86.78507351875305, 86.80998373031616, 86.78887104988098, 86.79866003990173, 86.75293707847595, 86.79170823097229, 86.86719131469727, 86.75956130027771, 86.77128767967224, 86.77245950698853, 86.84209537506104, 86.74122190475464, 86.86396527290344, 86.78043723106384, 86.87513327598572, 86.74335956573486, 86.74907374382019, 86.75227475166321, 86.70986986160278, 86.7648229598999, 86.85223913192749, 86.8239529132843, 86.77428984642029, 86.76961088180542, 86.79032897949219, 86.8622534275055, 86.86661005020142, 86.78401732444763, 86.84093904495239, 86.84877824783325, 86.75492024421692, 86.80643248558044, 86.75619411468506, 86.81238508224487, 86.75554180145264, 86.73619604110718, 86.7303397655487, 86.7640700340271, 86.76619243621826, 86.66934561729431, 86.63115453720093, 86.72061371803284]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr0.0001-wdecay1.0-eps1e-08-seed44.json <==
{"train_acc": [34.356, 52.886, 62.648, 69.572, 74.16, 77.664, 80.232, 81.744, 83.366, 84.954, 85.686, 86.788, 87.696, 88.336, 89.022, 89.638, 90.032, 90.554, 91.012, 91.434, 91.764, 92.0, 92.628, 92.83, 93.012, 93.304, 93.556, 93.658, 93.948, 94.124, 94.348, 94.388, 94.67, 94.844, 94.99, 95.026, 95.15, 95.158, 95.29, 95.496, 95.486, 95.48, 95.898, 95.63, 96.01, 95.904, 96.086, 96.136, 96.074, 96.198, 96.344, 96.458, 96.192, 96.598, 96.514, 96.498, 96.628, 96.52, 96.838, 96.642, 96.736, 96.998, 96.72, 96.838, 96.932, 96.884, 97.03, 96.99, 96.954, 97.036, 97.032, 97.05, 97.03, 97.098, 97.118, 97.204, 97.138, 97.088, 97.292, 97.082, 97.208, 97.282, 97.326, 97.354, 97.278, 97.126, 97.444, 97.218, 97.488, 97.292, 97.35, 97.24, 97.34, 97.432, 97.412, 97.28, 97.41, 97.396, 97.304, 97.406, 97.45, 97.414, 97.224, 97.508, 97.454, 97.214, 97.392, 97.302, 97.256, 97.338, 97.478, 97.414, 97.37, 97.424, 97.316, 97.288, 97.21, 97.494, 97.278, 97.37, 97.38, 97.488, 97.376, 97.354, 97.448, 97.472, 97.338, 97.45, 97.454, 97.226, 97.51, 97.444, 97.334, 97.35, 97.574, 97.396, 97.376, 97.546, 97.29, 97.53, 97.528, 97.504, 97.436, 97.436, 97.434, 97.412, 97.546, 97.574, 97.552, 97.532, 99.068, 99.678, 99.796, 99.846, 99.882, 99.872, 99.916, 99.912, 99.91, 99.904, 99.916, 99.916, 99.906, 99.904, 99.904, 99.916, 99.924, 99.922, 99.924, 99.94, 99.934, 99.898, 99.922, 99.934, 99.924, 99.918, 99.944, 99.93, 99.95, 99.902, 99.9, 99.942, 99.958, 99.934, 99.908, 99.914, 99.914, 99.93, 99.928, 99.952, 99.914, 99.88, 99.936, 99.936, 99.922, 99.92, 99.914, 99.91, 99.972, 99.898], "test_acc": [45.1, 57.96, 65.68, 69.64, 74.56, 73.0, 77.42, 74.77, 75.6, 78.03, 82.2, 82.81, 84.77, 84.17, 86.1, 83.59, 85.4, 86.93, 86.67, 86.86, 88.28, 87.4, 88.13, 89.09, 89.11, 88.31, 88.44, 89.2, 88.74, 87.38, 87.73, 88.97, 88.77, 89.42, 85.05, 89.94, 87.82, 88.67, 89.21, 89.88, 89.46, 90.12, 89.91, 90.84, 89.29, 89.99, 89.92, 90.55, 91.77, 91.24, 88.5, 89.52, 89.95, 90.82, 91.0, 89.49, 91.15, 89.39, 90.91, 90.57, 91.37, 90.28, 90.16, 89.92, 90.37, 90.8, 91.54, 90.59, 90.09, 91.49, 90.36, 89.71, 90.54, 90.83, 91.72, 91.89, 91.1, 90.81, 90.9, 91.39, 90.45, 91.19, 91.34, 91.42, 90.87, 91.12, 91.37, 90.5, 91.24, 90.65, 90.87, 90.56, 91.91, 90.75, 90.1, 91.14, 90.11, 90.32, 91.42, 90.39, 91.11, 91.56, 90.01, 91.66, 91.23, 90.45, 91.17, 91.43, 91.02, 89.59, 90.87, 90.02, 90.3, 90.88, 91.35, 91.5, 90.46, 91.44, 92.17, 91.54, 91.37, 91.27, 89.1, 91.05, 90.63, 90.09, 90.09, 90.44, 90.0, 90.86, 91.33, 91.03, 91.0, 90.65, 91.21, 90.81, 89.92, 92.1, 91.62, 90.75, 90.65, 91.79, 90.94, 90.66, 89.84, 90.75, 90.26, 92.41, 89.34, 90.84, 94.3, 94.64, 94.53, 94.7, 94.77, 94.82, 94.79, 94.84, 94.6, 94.64, 94.52, 94.3, 94.67, 94.61, 94.49, 94.9, 94.68, 94.7, 94.57, 94.78, 94.71, 94.64, 94.45, 94.66, 94.41, 94.72, 94.77, 94.5, 94.87, 94.3, 94.67, 94.49, 94.75, 94.71, 94.66, 94.45, 94.6, 94.38, 94.58, 94.67, 94.27, 94.56, 94.76, 94.81, 94.29, 94.73, 94.54, 94.47, 94.42, 93.77], "train_loss": [689.3859312534332, 507.76186072826385, 410.21679747104645, 337.0582727789879, 288.54286044836044, 251.27206951379776, 225.0236506164074, 205.8212175667286, 188.23910742998123, 172.767303109169, 162.21560822427273, 150.89076632261276, 141.31267760694027, 131.37771013379097, 126.07378655672073, 118.8509056866169, 113.68584126234055, 107.90755014121532, 102.67844797670841, 98.15094766765833, 95.08198585361242, 90.77022836357355, 85.62588193267584, 81.08871970325708, 80.52349811047316, 77.23106310889125, 73.91572073847055, 71.90714620053768, 68.88523463904858, 67.34087042883039, 64.65020522475243, 65.0531276166439, 61.40611909329891, 60.07093005627394, 58.470208398997784, 57.9323700889945, 55.69962518289685, 55.69774764031172, 54.591505747288465, 51.76632725074887, 52.070725094527006, 51.649229262024164, 48.30387403070927, 49.896137565374374, 45.65013590455055, 47.164046943187714, 45.82670193351805, 44.22745285741985, 45.106267269700766, 43.76013348996639, 42.67410693503916, 41.97884470410645, 43.80575811676681, 40.35735389217734, 40.61848496645689, 40.8760547824204, 40.46257873438299, 40.33876379579306, 37.53031204454601, 39.34927680157125, 38.86420560255647, 35.77782838791609, 38.61965367384255, 37.60221239551902, 36.329270642250776, 36.09231830202043, 35.04701445437968, 36.62477589584887, 36.129909072071314, 36.206767773255706, 34.77421775646508, 34.96063809096813, 35.54834732506424, 34.30204496346414, 34.51975405588746, 33.724218839779496, 33.826154205948114, 33.869193935766816, 32.221432480961084, 34.27638132497668, 33.0266250083223, 32.61381853930652, 32.76982101518661, 31.67539713997394, 32.55950544960797, 33.61808551289141, 30.99676495604217, 33.846229762770236, 30.17446129117161, 32.495408209972084, 32.48055746406317, 33.26135910488665, 31.886224155314267, 30.58609841670841, 31.372737755067647, 33.0132672470063, 31.05069260764867, 31.10903884563595, 32.755336239002645, 31.103201909922063, 30.73740340024233, 31.93553316220641, 33.16229425556958, 30.290192731656134, 30.664998088032007, 33.70870926883072, 31.356104927137494, 33.03434819355607, 32.7128592133522, 31.705691382288933, 31.414931706152856, 30.76745730638504, 31.785659938119352, 31.450540809892118, 32.71087987255305, 32.15359192993492, 33.33124607428908, 30.409767355769873, 31.591631073504686, 31.7936591533944, 31.361643715761602, 30.59229486901313, 30.937079501338303, 31.547716308385134, 31.122124723158777, 31.276516451500356, 31.90388490911573, 31.16095557808876, 30.793936894275248, 33.253990180790424, 31.069276676513255, 30.73695712350309, 32.181300120428205, 31.360328601673245, 29.6080942414701, 31.43766846973449, 31.885395059362054, 30.433663961477578, 32.05600646045059, 29.693997093476355, 29.884974343702197, 30.31901859305799, 31.245006629265845, 31.133379503153265, 30.696677388623357, 31.141272803768516, 29.759276872500777, 29.62876485195011, 29.715049169957638, 29.909404241479933, 12.135736726690084, 5.294247241690755, 3.8493880121968687, 3.1003235292155296, 2.5153861708240584, 2.3668368050130084, 1.8637339413398877, 1.7278413953026757, 1.774687659344636, 1.736347620608285, 1.6953557651722804, 1.4760091707576066, 1.6442209209199063, 1.6195355177042075, 1.6519579265732318, 1.348212506622076, 1.1572304841247387, 1.2441261298954487, 1.241154414427001, 1.1902208272949792, 1.2176247537718154, 1.6364921348867938, 1.2751100933528505, 1.0561353538068943, 1.1492717660148628, 1.16557816445129, 0.9739935036050156, 1.2361342348740436, 0.8722177867894061, 1.220068943395745, 1.4216291918419302, 1.0121918810764328, 0.8389257203380112, 0.8834957016224507, 1.3440457207907457, 1.215293049463071, 1.2400807564845309, 0.9805976226634812, 1.1666825665161014, 0.8726581174414605, 1.281756866403157, 1.676488753495505, 0.987674708099803, 1.0117904767976142, 1.1874582401360385, 1.1857106131210458, 1.125436295493273, 1.2457789844484068, 0.6713234521448612, 1.414295045833569], "test_loss": [119.1488174200058, 92.1372498869896, 76.67192935943604, 69.3803882598877, 59.11782741546631, 62.25463134050369, 52.95698061585426, 57.41836443543434, 58.37189123034477, 53.49704873561859, 40.73764896392822, 40.819087624549866, 36.66417881846428, 38.016861975193024, 33.57714456319809, 40.017385214567184, 35.7900158315897, 31.050418332219124, 31.51784999668598, 30.49397897720337, 29.32506515085697, 30.528987422585487, 29.817336678504944, 26.78713010251522, 26.830838546156883, 28.744022324681282, 27.764696568250656, 26.32934121787548, 27.970709174871445, 31.614248603582382, 30.38745091855526, 27.104559510946274, 28.30011223256588, 26.695796437561512, 40.47872605919838, 25.53259739279747, 30.941154941916466, 28.380696825683117, 27.93171088397503, 25.80755938589573, 26.808974765241146, 25.773161217570305, 27.24556516855955, 23.770798981189728, 27.59563109278679, 25.125802919268608, 27.07735762000084, 25.1260953694582, 21.712988525629044, 23.632875382900238, 31.202506974339485, 28.363636404275894, 26.889923930168152, 23.855853103101254, 24.254461586475372, 27.292397901415825, 24.072321593761444, 28.79429043829441, 24.476787894964218, 25.12690781056881, 22.57319140434265, 26.505944058299065, 26.25419994816184, 28.03621855378151, 26.19153007864952, 24.26363291591406, 22.40909542888403, 25.4986385256052, 26.678105540573597, 23.21833462268114, 26.050422504544258, 28.29007998108864, 25.84231386333704, 25.56078739464283, 22.58224729448557, 22.900264866650105, 25.5048942938447, 24.3701094686985, 25.78567224740982, 23.779524631798267, 25.469038248062134, 25.48229392617941, 24.04119434952736, 23.964477345347404, 26.52361399680376, 24.23095803707838, 24.21859584748745, 26.596931993961334, 25.596701681613922, 27.250507548451424, 26.939438611268997, 26.490730613470078, 21.767804250121117, 25.938801057636738, 27.34969688951969, 25.065079912543297, 27.793321043252945, 26.150661379098892, 23.411226235330105, 27.01978290081024, 24.595300659537315, 23.616144955158234, 27.989209815859795, 23.179207645356655, 23.919023044407368, 25.226499922573566, 24.59184481203556, 23.166816473007202, 24.845080323517323, 29.6547060161829, 25.136800214648247, 27.787460520863533, 27.02138291299343, 25.49384154379368, 24.188115902245045, 23.359821632504463, 27.244715318083763, 23.919426508247852, 21.99319464713335, 23.306928545236588, 24.192487828433514, 23.643234319984913, 31.056675970554352, 24.923782140016556, 27.05511550605297, 26.837485566735268, 27.821180626749992, 26.35165323317051, 28.56093692779541, 24.546971835196018, 24.976350009441376, 24.981948174536228, 26.1088784635067, 26.37634728848934, 23.162418097257614, 26.307120606303215, 28.64399155974388, 21.979253761470318, 22.65519779920578, 26.64170691370964, 25.117041498422623, 23.20539379864931, 25.626174598932266, 25.06040746718645, 29.29257145524025, 25.486514531075954, 27.343153074383736, 21.482709996402264, 30.747574895620346, 25.378214225172997, 16.161455925554037, 16.032679937779903, 16.291989840567112, 16.458161313086748, 16.979421803727746, 16.714440310373902, 17.02485938742757, 17.341224174946547, 18.06853276118636, 18.22316644527018, 18.882305581122637, 20.04145658016205, 19.322665736079216, 19.037981811910868, 19.64258516393602, 18.547069516032934, 19.944601610302925, 19.506932474672794, 20.64909164607525, 19.711276475340128, 20.783638797700405, 20.44181890040636, 20.733468126505613, 20.333060711622238, 21.218600541353226, 20.536872804164886, 20.585172433406115, 21.75584840029478, 20.689642898738384, 22.099189929664135, 21.27929086983204, 21.432054791599512, 20.978156127035618, 21.648077681660652, 21.301563076674938, 22.058708332479, 21.232670910656452, 21.80908127501607, 22.188195154070854, 21.231689516454935, 23.461196556687355, 21.06016732752323, 20.810760606080294, 20.86480851471424, 22.834078527987003, 21.028606116771698, 21.979636520147324, 21.825346767902374, 22.08002035319805, 23.845587708055973], "epoch_time": [46.4052631855011, 44.15462398529053, 44.382163286209106, 44.250818490982056, 44.3828809261322, 44.48125410079956, 44.262044191360474, 44.44692373275757, 44.525798320770264, 44.404481172561646, 44.250861406326294, 44.387314796447754, 44.493560791015625, 44.29244899749756, 44.40077233314514, 44.56694269180298, 44.32601284980774, 44.677812814712524, 44.53950786590576, 44.53232526779175, 44.63302683830261, 44.36910533905029, 44.49164605140686, 44.25308656692505, 44.40343928337097, 44.634087324142456, 44.58912897109985, 44.46215057373047, 44.437124252319336, 44.27576303482056, 44.470205545425415, 44.35404443740845, 44.20168876647949, 44.31212902069092, 44.66536831855774, 44.40798807144165, 44.36546039581299, 44.37486028671265, 44.35552787780762, 44.28400278091431, 44.40868902206421, 44.57870268821716, 44.23507523536682, 44.30570912361145, 44.28824591636658, 44.39139938354492, 44.33192157745361, 44.29378867149353, 44.5628936290741, 44.332852840423584, 44.45945143699646, 44.27306532859802, 44.38246703147888, 44.3777551651001, 44.42902398109436, 44.39647555351257, 44.427353858947754, 44.479713916778564, 44.39765453338623, 44.33293032646179, 44.56150817871094, 44.50642013549805, 44.62645769119263, 44.239020586013794, 44.3198139667511, 44.300721883773804, 44.31920766830444, 44.088881969451904, 44.42999076843262, 44.31594371795654, 44.50695824623108, 44.29744338989258, 44.621588468551636, 44.32743978500366, 44.40511178970337, 44.31242108345032, 44.428948402404785, 44.328803300857544, 44.222930908203125, 44.294225215911865, 44.125041484832764, 44.342092990875244, 44.45493936538696, 44.448928117752075, 44.18911361694336, 44.22550392150879, 44.165170192718506, 44.042633056640625, 44.23062992095947, 44.26305961608887, 44.220879793167114, 44.287485122680664, 44.10768365859985, 44.23670315742493, 44.40590047836304, 44.38480615615845, 44.313366651535034, 44.26063513755798, 44.312702655792236, 44.291945934295654, 44.23339653015137, 44.209228515625, 44.09763741493225, 44.18976640701294, 44.07271480560303, 44.30816435813904, 44.21873664855957, 44.46837520599365, 44.25083661079407, 44.15615749359131, 44.31146550178528, 44.15420174598694, 44.34431529045105, 44.40803670883179, 44.134265422821045, 44.31414175033569, 44.17614245414734, 44.44282054901123, 44.358274936676025, 44.14288115501404, 44.32818293571472, 44.27470541000366, 44.2493109703064, 44.370341539382935, 44.286001205444336, 44.160101652145386, 44.393718242645264, 44.05963611602783, 44.22145318984985, 44.12030100822449, 44.356828927993774, 44.319116830825806, 44.45204424858093, 44.192464113235474, 44.13697290420532, 44.02783942222595, 44.54428243637085, 44.49821925163269, 44.38601613044739, 44.24599552154541, 44.28183388710022, 44.3327054977417, 44.3015410900116, 44.21013593673706, 44.41253209114075, 44.24166202545166, 44.20157814025879, 44.13149976730347, 44.19508457183838, 44.2220675945282, 44.410003662109375, 44.323760747909546, 44.194483518600464, 44.421441078186035, 44.20446705818176, 44.23433971405029, 44.37769269943237, 44.371376276016235, 44.41633176803589, 44.3864803314209, 44.18572807312012, 44.10651230812073, 44.32977914810181, 44.3205783367157, 43.94156098365784, 44.22305870056152, 44.043973445892334, 44.37941265106201, 44.10881423950195, 44.23746609687805, 44.183701276779175, 44.2145311832428, 44.285818099975586, 44.33219313621521, 44.324294090270996, 44.32424354553223, 44.356324195861816, 44.259525299072266, 44.216288566589355, 44.3386754989624, 44.28351306915283, 44.21901321411133, 44.25350284576416, 44.08034372329712, 44.13148641586304, 44.12979793548584, 44.16782355308533, 44.0326714515686, 44.37613081932068, 44.385714292526245, 44.1647732257843, 44.11364030838013, 44.19162964820862, 44.236138343811035, 44.05780029296875, 44.09400773048401, 44.29917311668396, 44.2403039932251, 44.30109643936157, 44.048627853393555]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr0.0005-wdecay0.2-eps1e-08-seed42.json <==
{"train_acc": [42.398, 61.924, 71.626, 76.882, 80.218, 82.144, 83.788, 84.798, 86.092, 86.988, 87.752, 88.398, 89.176, 89.572, 90.26, 90.888, 91.132, 91.444, 92.15, 92.428, 92.84, 92.88, 93.448, 93.616, 93.822, 94.56, 94.45, 94.734, 94.822, 95.094, 95.186, 95.488, 95.588, 95.862, 96.018, 95.738, 96.174, 96.2, 96.298, 96.428, 96.378, 96.564, 96.622, 96.54, 96.79, 96.684, 96.888, 96.768, 96.932, 96.816, 97.002, 96.848, 97.0, 97.132, 96.946, 97.15, 96.986, 97.196, 97.14, 97.152, 97.08, 97.014, 97.186, 97.22, 97.074, 97.24, 97.154, 97.392, 97.222, 97.22, 97.398, 97.26, 97.17, 97.236, 97.196, 97.198, 97.384, 97.156, 97.346, 97.392, 97.292, 97.27, 97.22, 97.488, 97.276, 97.182, 97.29, 97.168, 97.368, 97.3, 97.308, 97.428, 97.112, 97.402, 97.116, 97.446, 97.398, 97.274, 97.36, 97.292, 97.364, 97.268, 97.386, 97.324, 97.274, 97.26, 97.436, 97.31, 97.344, 97.328, 97.288, 97.322, 97.326, 97.4, 97.418, 97.426, 97.474, 97.22, 97.366, 97.378, 97.356, 97.536, 97.438, 97.348, 97.496, 97.466, 97.374, 97.416, 97.404, 97.616, 97.414, 97.326, 97.542, 97.37, 97.374, 97.554, 97.378, 97.404, 97.564, 97.578, 97.424, 97.572, 97.4, 97.546, 97.47, 97.508, 97.45, 97.284, 97.646, 97.392, 99.116, 99.692, 99.762, 99.84, 99.878, 99.9, 99.922, 99.904, 99.938, 99.922, 99.912, 99.88, 99.922, 99.918, 99.9, 99.926, 99.936, 99.92, 99.91, 99.934, 99.916, 99.924, 99.946, 99.926, 99.916, 99.938, 99.924, 99.948, 99.924, 99.928, 99.93, 99.944, 99.952, 99.952, 99.942, 99.942, 99.952, 99.91, 99.942, 99.924, 99.95, 99.938, 99.912, 99.912, 99.912, 99.928, 99.928, 99.95, 99.922, 99.952], "test_acc": [52.56, 66.01, 63.52, 76.29, 78.88, 80.02, 82.23, 79.82, 81.93, 81.79, 84.74, 85.33, 86.28, 87.26, 85.81, 87.44, 82.62, 85.85, 88.28, 88.91, 89.72, 85.77, 89.82, 87.45, 88.27, 89.8, 89.07, 90.31, 90.38, 89.82, 90.76, 90.24, 90.38, 90.98, 91.06, 91.14, 90.33, 89.92, 90.82, 89.04, 91.18, 91.4, 90.79, 91.31, 91.45, 90.77, 91.28, 90.68, 90.78, 90.69, 90.87, 91.54, 91.12, 90.68, 92.01, 89.99, 91.43, 91.27, 90.94, 90.38, 89.83, 88.56, 91.1, 91.78, 90.67, 91.02, 90.0, 90.37, 91.51, 90.76, 90.23, 89.78, 91.38, 91.36, 90.21, 91.32, 90.73, 91.57, 90.15, 91.52, 90.87, 90.51, 91.3, 91.18, 91.3, 88.75, 88.72, 89.94, 91.44, 91.45, 91.08, 90.76, 91.25, 89.08, 90.47, 90.84, 91.64, 91.09, 89.96, 90.8, 90.33, 91.82, 90.45, 90.45, 88.31, 90.96, 91.11, 90.32, 90.36, 90.0, 91.54, 91.45, 91.11, 92.06, 90.33, 89.95, 92.1, 90.33, 90.98, 91.4, 91.85, 91.78, 90.99, 91.41, 91.42, 90.64, 89.91, 91.45, 90.53, 92.1, 91.42, 91.36, 87.73, 91.85, 90.92, 91.07, 90.77, 91.48, 90.21, 91.08, 91.34, 91.61, 90.62, 91.0, 91.63, 91.17, 90.25, 91.69, 90.4, 89.88, 94.37, 94.64, 94.7, 94.91, 95.02, 94.93, 94.94, 94.97, 94.73, 94.78, 94.84, 94.72, 94.65, 94.73, 94.78, 94.79, 94.79, 94.53, 94.71, 94.76, 94.61, 94.82, 94.58, 94.62, 94.7, 94.47, 94.61, 94.68, 94.86, 94.77, 94.95, 94.63, 94.95, 94.98, 94.66, 94.66, 94.5, 94.73, 94.65, 94.31, 94.77, 94.84, 94.65, 94.48, 94.47, 94.8, 94.75, 94.69, 94.54, 94.91], "train_loss": [609.6539191007614, 417.9817178249359, 315.5831768512726, 260.07402524352074, 223.5709463953972, 203.63665768504143, 184.29772746562958, 173.0775492042303, 158.7857700586319, 148.9028528481722, 139.23801465332508, 131.15961910784245, 122.18285451829433, 117.59152007102966, 110.37930883467197, 104.19681452959776, 100.62085396051407, 96.85854955017567, 88.32659642398357, 86.23801423609257, 80.72505047544837, 79.44073963910341, 73.97326875478029, 72.08651886507869, 68.38513735309243, 61.685894429683685, 62.63434740528464, 58.997470535337925, 58.350799448788166, 55.72511387988925, 53.83318269997835, 50.414106445387006, 50.538202077150345, 47.50194900855422, 43.95613017864525, 47.86603054217994, 43.53707133047283, 42.502652153372765, 41.78187979012728, 41.07520580291748, 41.001246554777026, 39.066415074281394, 38.844920286908746, 39.06268694996834, 35.74440754763782, 37.520267406478524, 36.08942919969559, 36.7276275921613, 34.253370866179466, 36.179105122573674, 33.942613809369504, 35.463849648833275, 33.87526800017804, 32.584477064199746, 34.77188118733466, 32.23858558293432, 34.26399695314467, 31.873127134516835, 32.88170428015292, 31.95272572617978, 33.35800070129335, 33.69549205433577, 31.795497263781726, 31.656500048935413, 32.30332218296826, 31.476066226139665, 32.43948399461806, 29.52977166045457, 31.831201622262597, 31.674782170914114, 30.17793251108378, 31.562679706141353, 32.25839182827622, 31.245582406409085, 32.53576970472932, 31.76047153864056, 30.592075508087873, 32.45778491348028, 30.842896351590753, 30.08509499207139, 31.13934607245028, 31.24275244679302, 31.545756610110402, 28.694846553262323, 31.44767707120627, 32.07339117862284, 30.284963520243764, 31.777946058660746, 30.825511402450502, 30.84823403088376, 30.97745340038091, 29.99882309138775, 32.36446244083345, 30.261851246468723, 32.09891447238624, 29.608623697422445, 30.29357356764376, 30.952980859205127, 30.124201368540525, 31.08095993101597, 30.53171923942864, 31.146245799027383, 29.855863520875573, 30.33163319155574, 30.675586573779583, 30.429675484076142, 29.668170833028853, 30.605546420440078, 30.04586443118751, 30.396731236949563, 30.65660211071372, 30.522180642932653, 30.413858648389578, 29.38651209510863, 29.475617721676826, 30.136401684954762, 29.615168726071715, 31.096403940580785, 30.307919174432755, 29.619085281156003, 30.888360116630793, 28.241842382587492, 29.23166383896023, 30.283220594283193, 28.074599879793823, 29.319703808054328, 30.006279301829636, 29.469907538965344, 30.143936898559332, 27.89270209427923, 29.704048236832023, 30.958936309441924, 27.959510101936758, 29.942841458134353, 30.35292230080813, 27.932074890471995, 30.234025592915714, 29.542917693033814, 28.190642070956528, 28.60361943859607, 29.393155000172555, 28.128305327147245, 29.43297542165965, 28.494374588131905, 30.17350788693875, 28.77024839539081, 28.610684332437813, 31.54481455218047, 26.119855044875294, 29.927470942027867, 11.26063312846236, 4.696429182309657, 3.286661764665041, 2.645439825486392, 1.9584113785240334, 1.6564375014859252, 1.216268653224688, 1.347549304322456, 1.1155045994382817, 1.0564063748897752, 1.1705955421712133, 1.4241126357737812, 1.0423668624280253, 1.1567288573278347, 1.125106724066427, 0.9999762116858619, 0.9238376078428701, 0.9652976467987173, 1.1008854179963237, 0.8414496357218013, 0.9373882404761389, 1.0043952210035059, 0.7905684681718412, 0.924949798223679, 0.9613314305934182, 0.9043099259397422, 1.0725930888293078, 0.6920086569261912, 0.8290355410099437, 0.8749710856936872, 0.9432277322048321, 0.6334499941112881, 0.7052502119076962, 0.7025422963943129, 0.7751691010489594, 0.6971496472069703, 0.6826186906655494, 1.0084560963332478, 0.7867786493770836, 0.9906984379922505, 0.7180776592576876, 0.7210129214981862, 0.8802103236885159, 1.0892659794008068, 1.0353964013847872, 0.7845679030688189, 0.7935606888640905, 0.5290953209023428, 0.8376063375726517, 0.6001023851713398], "test_loss": [106.85740578174591, 76.94825571775436, 86.47520518302917, 58.14650210738182, 50.43724602460861, 46.54660639166832, 41.769221156835556, 48.284161895513535, 42.79241332411766, 45.62516587972641, 36.120414942502975, 35.27261617779732, 33.94768053293228, 29.600050657987595, 34.15530914068222, 31.13020458817482, 45.820286363363266, 35.548900961875916, 29.077010348439217, 28.314523056149483, 25.865504167973995, 38.09056156873703, 26.16323873400688, 32.01595138013363, 30.310982257127762, 26.100637555122375, 27.976391434669495, 24.383184790611267, 24.579107716679573, 26.349627682939172, 24.528264582157135, 25.77643582224846, 26.797142148017883, 24.206678584218025, 24.012013897299767, 23.208751246333122, 26.64962647855282, 27.402056977152824, 24.719285547733307, 31.763229474425316, 24.384139865636826, 23.67468100041151, 25.14894989132881, 23.791974924504757, 24.3117220653221, 26.11925795674324, 25.011727798730135, 25.484753400087357, 25.933883905410767, 26.955450519919395, 26.195344552397728, 23.458409510552883, 24.384024016559124, 27.321511045098305, 22.68046635761857, 28.881509333848953, 23.303301617503166, 25.866694774478674, 26.46062148362398, 28.4713351726532, 29.056690722703934, 35.32771745324135, 25.357747182250023, 21.651470005512238, 26.317988008260727, 26.665978029370308, 29.48689517378807, 27.76735919713974, 25.207980036735535, 26.75118701159954, 28.522556580603123, 29.760779045522213, 24.52526382356882, 25.1685513779521, 29.7551067173481, 25.441026635468006, 26.85829171538353, 24.659288950264454, 28.63463068008423, 25.000287786126137, 26.317554600536823, 28.32888650894165, 25.670202873647213, 26.961008995771408, 25.65241862088442, 31.812327206134796, 33.33917632699013, 28.607266545295715, 23.998342096805573, 24.073704347014427, 25.29572656750679, 27.88290349394083, 25.646700955927372, 32.378794595599174, 27.890926405787468, 27.202657654881477, 25.744772225618362, 27.23455759882927, 30.493167743086815, 26.028369188308716, 28.84379781782627, 23.49940100312233, 28.600660026073456, 26.532706156373024, 34.7758114784956, 26.337319277226925, 26.509557396173477, 28.78736887872219, 28.836943849921227, 28.480014488101006, 25.534762382507324, 24.562234595417976, 27.201751366257668, 23.807090885937214, 30.28284253180027, 29.128993555903435, 22.453205417841673, 27.593557968735695, 26.231370754539967, 24.904532335698605, 22.695313349366188, 24.09088508039713, 26.862749680876732, 24.4139673858881, 26.157209314405918, 27.41028581559658, 29.933429807424545, 25.21789924055338, 28.187205001711845, 22.67865128815174, 25.781697303056717, 24.752475887537003, 41.02545614540577, 24.002889059484005, 27.397040531039238, 29.010481297969818, 26.260797595605254, 25.875733859837055, 28.86248078197241, 27.068368643522263, 24.633885115385056, 24.385589687153697, 27.7561821565032, 27.391811430454254, 24.575516030192375, 25.847818978130817, 29.721213221549988, 24.432539017871022, 29.809580251574516, 31.53197206556797, 16.712220311164856, 16.762528125196695, 17.045679435133934, 17.15024261176586, 17.06886108778417, 18.60401612892747, 18.656661946326494, 19.293735519051552, 20.708883956074715, 20.723651226609945, 20.680049926042557, 21.04166344180703, 22.8545089289546, 21.39058691263199, 21.86268751323223, 22.28036393597722, 22.33530203998089, 23.120260439813137, 22.835353013128042, 22.501771226525307, 23.660447757691145, 23.011011719703674, 23.305079229176044, 23.732496522367, 23.458875328302383, 23.79349467717111, 24.082471881061792, 23.810998365283012, 23.69597045518458, 23.736763305962086, 23.209693578537554, 23.693315140902996, 23.49888206180185, 23.059121882542968, 24.203563686460257, 24.262425113469362, 26.12576850876212, 23.710323505103588, 24.54098125733435, 26.587337139993906, 23.56632862985134, 23.681073307991028, 23.764629907906055, 24.893366871401668, 24.104400945827365, 23.990786170586944, 23.476772502064705, 23.660298142582178, 24.242422565817833, 23.153168462216854], "epoch_time": [47.97625541687012, 44.2459819316864, 44.124311685562134, 44.27423977851868, 44.187577962875366, 44.12452292442322, 44.36225700378418, 44.29482650756836, 44.24966621398926, 44.31919860839844, 44.24886131286621, 44.227914810180664, 44.14032983779907, 44.16960549354553, 44.301103353500366, 44.2439169883728, 44.29226231575012, 44.1988205909729, 44.225342750549316, 44.21616220474243, 44.168909788131714, 44.090365171432495, 44.1594660282135, 44.199002742767334, 44.40522837638855, 44.26161074638367, 44.251118421554565, 44.443766832351685, 44.17551326751709, 44.309956073760986, 44.20226287841797, 44.36684989929199, 44.2153103351593, 44.10702180862427, 44.175708532333374, 44.13973784446716, 44.21940994262695, 44.236698389053345, 44.232038736343384, 44.09600567817688, 43.9949836730957, 44.12968611717224, 44.200692653656006, 44.219430923461914, 44.10716104507446, 44.143669843673706, 44.10434055328369, 44.16065430641174, 44.12350034713745, 44.309189319610596, 44.20349097251892, 44.30453443527222, 44.154253244400024, 44.19770836830139, 44.285664558410645, 44.13211989402771, 44.282317876815796, 44.39873743057251, 44.21078896522522, 44.388890743255615, 44.211689710617065, 44.220853328704834, 44.2555365562439, 44.30000424385071, 44.20560002326965, 44.31034326553345, 44.36388921737671, 44.31717371940613, 44.172664642333984, 44.2439181804657, 44.25579237937927, 44.25499105453491, 44.26265239715576, 44.37164258956909, 44.33799600601196, 44.52091979980469, 44.274197578430176, 44.23748326301575, 44.075013637542725, 44.198981285095215, 44.243103981018066, 44.164337396621704, 44.13042640686035, 44.04429841041565, 44.37277889251709, 44.034574031829834, 44.23362398147583, 44.268131256103516, 44.00571036338806, 44.182132959365845, 44.07993745803833, 44.1703679561615, 44.051268339157104, 44.138739585876465, 44.40988206863403, 44.155030727386475, 44.31294918060303, 44.22930574417114, 44.04854464530945, 44.07361364364624, 44.02987551689148, 44.098501443862915, 44.286951780319214, 44.12978553771973, 44.20902442932129, 44.4156391620636, 44.18077611923218, 44.132620334625244, 44.180076599121094, 44.27165246009827, 44.20443034172058, 44.30505180358887, 44.36246943473816, 44.251240491867065, 44.288705587387085, 44.05961751937866, 43.939093351364136, 44.124518632888794, 44.097044706344604, 44.03158211708069, 44.10270667076111, 44.051313161849976, 44.0246422290802, 44.19617486000061, 43.96523356437683, 43.90190005302429, 43.941845417022705, 43.9803147315979, 44.01173496246338, 43.96322298049927, 43.97590470314026, 44.08276891708374, 44.11650800704956, 44.19991755485535, 44.260958194732666, 44.162336349487305, 43.96773862838745, 44.1092414855957, 44.06019878387451, 44.264872312545776, 44.057748794555664, 43.99996614456177, 44.13049364089966, 44.19576716423035, 44.07771825790405, 44.02620482444763, 44.039283752441406, 44.15027093887329, 44.083112955093384, 44.055174827575684, 44.153281927108765, 44.014312982559204, 44.06841158866882, 44.19775128364563, 44.22790718078613, 44.002933502197266, 44.313947916030884, 44.270776987075806, 44.085747957229614, 44.035399436950684, 44.20341753959656, 44.45504021644592, 44.35702061653137, 44.12097716331482, 44.24352478981018, 44.260576486587524, 44.219337463378906, 44.37392258644104, 44.33463144302368, 44.18182730674744, 44.14398813247681, 44.143604040145874, 44.19106650352478, 44.27944993972778, 44.30637049674988, 44.17835450172424, 44.36694383621216, 44.17916011810303, 44.195509910583496, 44.2325234413147, 44.197307109832764, 44.153162717819214, 44.35240697860718, 44.262328147888184, 44.20000767707825, 44.340057373046875, 44.29275631904602, 44.376060009002686, 44.27348303794861, 44.25906562805176, 44.43686270713806, 44.25035810470581, 44.27021670341492, 44.173455476760864, 44.26057434082031, 44.20403170585632, 44.32969856262207, 44.16560983657837, 44.14708089828491, 44.337507009506226]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr0.0005-wdecay0.2-eps1e-08-seed43.json <==
{"train_acc": [42.382, 62.526, 72.448, 77.25, 80.362, 82.306, 84.272, 85.128, 86.404, 86.998, 88.192, 88.786, 89.198, 90.084, 90.322, 90.876, 91.428, 91.902, 92.084, 92.77, 92.988, 93.114, 93.682, 93.622, 94.068, 94.208, 94.722, 94.808, 94.94, 95.232, 95.238, 95.33, 95.734, 95.8, 95.664, 95.882, 96.262, 96.25, 96.286, 96.328, 96.566, 96.486, 96.486, 96.632, 96.816, 96.812, 96.876, 96.888, 96.882, 96.89, 97.01, 96.94, 97.1, 97.1, 97.158, 97.16, 97.308, 96.986, 97.174, 97.06, 97.116, 97.246, 97.04, 97.284, 97.23, 97.264, 97.248, 97.234, 97.288, 97.346, 97.08, 97.264, 97.21, 97.238, 97.196, 97.316, 97.328, 97.208, 97.268, 97.346, 97.278, 97.234, 97.268, 97.24, 97.122, 97.442, 97.242, 97.24, 97.096, 97.226, 97.334, 97.43, 97.262, 97.464, 97.282, 97.252, 97.502, 97.286, 97.362, 97.322, 97.388, 97.176, 97.426, 97.154, 97.172, 97.294, 97.474, 97.266, 97.406, 97.156, 97.234, 97.614, 97.396, 97.432, 97.378, 97.374, 97.342, 97.352, 97.342, 97.382, 97.398, 97.462, 97.372, 97.28, 97.342, 97.378, 97.546, 97.378, 97.366, 97.642, 97.334, 97.33, 97.474, 97.524, 97.396, 97.476, 97.478, 97.474, 97.538, 97.462, 97.502, 97.458, 97.482, 97.49, 97.434, 97.382, 97.426, 97.41, 97.45, 97.426, 99.054, 99.676, 99.784, 99.878, 99.89, 99.898, 99.926, 99.914, 99.92, 99.896, 99.91, 99.942, 99.912, 99.94, 99.926, 99.928, 99.92, 99.932, 99.958, 99.946, 99.922, 99.904, 99.946, 99.968, 99.904, 99.926, 99.966, 99.948, 99.942, 99.938, 99.938, 99.932, 99.926, 99.938, 99.954, 99.93, 99.934, 99.916, 99.94, 99.96, 99.918, 99.956, 99.956, 99.934, 99.914, 99.936, 99.914, 99.944, 99.952, 99.906], "test_acc": [50.56, 65.36, 64.25, 77.54, 77.42, 81.07, 81.41, 81.29, 81.79, 81.81, 85.65, 86.46, 84.68, 85.23, 87.68, 88.53, 87.75, 87.63, 89.71, 88.19, 87.69, 90.55, 88.49, 90.25, 87.86, 89.35, 90.32, 89.65, 90.68, 89.26, 90.89, 90.45, 90.11, 89.52, 91.09, 90.7, 88.99, 91.49, 90.53, 90.82, 89.23, 90.89, 90.56, 91.24, 91.6, 91.52, 91.07, 91.5, 91.72, 91.49, 90.4, 90.14, 91.51, 91.34, 90.7, 92.05, 91.25, 91.85, 90.49, 90.72, 91.0, 91.01, 90.75, 89.59, 91.86, 90.97, 91.42, 91.95, 90.5, 91.67, 90.08, 89.19, 90.83, 91.26, 91.76, 91.75, 91.69, 89.3, 91.36, 91.11, 91.52, 91.91, 90.64, 91.58, 90.03, 91.27, 90.27, 89.45, 89.7, 90.45, 92.22, 91.08, 91.07, 90.35, 90.12, 91.3, 91.21, 91.02, 90.87, 90.96, 90.66, 90.3, 90.9, 91.84, 89.83, 91.24, 90.48, 91.07, 90.35, 91.19, 91.15, 88.59, 91.37, 89.95, 91.88, 91.2, 92.38, 91.64, 91.91, 91.61, 92.13, 90.04, 91.88, 91.68, 91.43, 91.33, 90.37, 90.73, 90.72, 91.53, 89.61, 91.61, 90.11, 89.54, 91.52, 88.85, 90.71, 91.74, 91.86, 91.04, 91.97, 90.92, 91.23, 91.52, 88.41, 91.08, 92.11, 91.16, 89.74, 91.23, 94.46, 94.76, 94.89, 94.81, 94.95, 94.95, 95.1, 94.89, 94.71, 94.58, 94.68, 94.85, 94.85, 94.65, 94.45, 94.65, 94.72, 94.65, 94.74, 94.47, 94.58, 94.72, 94.78, 94.68, 94.59, 94.88, 94.89, 94.91, 94.7, 94.61, 94.81, 94.73, 94.64, 94.56, 94.55, 94.76, 94.63, 94.49, 94.93, 94.82, 94.52, 94.61, 94.62, 94.65, 94.64, 94.77, 94.83, 94.79, 94.91, 94.4], "train_loss": [613.1283304691315, 409.91898888349533, 309.7323160171509, 257.0860517024994, 225.06854993104935, 201.3096907734871, 178.88478711247444, 169.76775412261486, 154.89194463193417, 146.90912763774395, 134.9904616996646, 128.87795814871788, 122.74273581802845, 113.64953564107418, 109.52073834836483, 103.46292078495026, 97.54134753346443, 92.05907861888409, 88.87141830474138, 83.37987557798624, 80.59278613328934, 77.88720610365272, 71.83986591547728, 71.61287035793066, 67.50839653238654, 64.5413984246552, 60.9531367123127, 59.12469271197915, 56.59146837890148, 53.9741989672184, 52.641640190035105, 52.08680957183242, 49.24487844854593, 46.98299183137715, 48.142411556094885, 46.739296805113554, 42.27113690972328, 42.90191125124693, 42.18743574805558, 42.23523628897965, 39.627200081944466, 38.45525276474655, 39.80378684587777, 37.68405598774552, 36.19383738655597, 36.74540678970516, 36.17384323477745, 35.38387989997864, 34.99841315858066, 35.091363625600934, 34.603649048134685, 33.840275725349784, 32.97681086137891, 33.43183314986527, 32.74919964373112, 33.207540293224156, 31.930145423859358, 33.56897339690477, 32.21123890951276, 33.38378796353936, 32.795517548918724, 30.470833158120513, 33.52732878923416, 30.955283203162253, 32.31658659782261, 31.292893797159195, 31.440369406715035, 32.81062580831349, 31.27914381865412, 30.528658707626164, 32.628054399974644, 31.14029460027814, 31.89721706043929, 31.377062044106424, 31.785357251763344, 30.82911795563996, 30.862708975560963, 32.22978376969695, 31.061758087947965, 30.594850993715227, 31.406551836058497, 30.88781113922596, 31.534886995330453, 31.30391986295581, 32.141587416641414, 29.637287597171962, 31.579717901535332, 31.327444372698665, 32.738499047234654, 31.898882299661636, 30.207544269040227, 29.62552996724844, 31.24428044538945, 29.452087574638426, 31.228868112899363, 31.226793259382248, 29.344349646475166, 30.46843537967652, 30.755522090941668, 30.988775053061545, 29.713488593697548, 31.64640621189028, 29.514261726289988, 32.24869401194155, 31.978214187547565, 30.120306277647614, 29.20858198031783, 31.114258509129286, 30.016943292692304, 31.097012764774263, 31.616980869323015, 27.737710366025567, 30.376023433171213, 30.400212677195668, 30.18628721125424, 29.884395759552717, 30.393953648395836, 30.634894283488393, 29.817241138778627, 29.85404970124364, 29.984285166487098, 28.633786264806986, 30.27339581027627, 30.778540053404868, 30.14323882944882, 29.660597856156528, 28.607040318660438, 29.555106051266193, 30.474892978556454, 27.712133972905576, 29.879071928560734, 29.81939352117479, 29.14549037348479, 28.849747439846396, 29.809906693175435, 28.42558492347598, 28.703286860138178, 28.940624034032226, 29.288415639661252, 29.051633197814226, 28.414464206434786, 29.369132498744875, 28.683971633203328, 29.209485630504787, 29.738599304109812, 29.539881797507405, 29.29104456026107, 29.414980925619602, 28.334438155405223, 29.24581492971629, 11.77402113052085, 4.847881621913984, 3.368422904983163, 2.3308451920747757, 1.9426731706771534, 1.6507436538522597, 1.3320808241842315, 1.1883891614852473, 1.1963261651835637, 1.3467011291504605, 1.1582106511923485, 0.9732437333150301, 1.0985333223070484, 0.8334576731940615, 1.1346516811681795, 0.8736241958104074, 1.0178959872137057, 0.8884257360150514, 0.7082138255464088, 0.7685032262415916, 0.9932169330168108, 1.2597041452681879, 0.833957087037561, 0.6351244161087379, 1.1023922529129777, 1.0660691513694474, 0.589617801229906, 0.6919681743202091, 0.8259191159741022, 0.8919369371906214, 0.984902571013663, 0.8456432428210974, 1.023681708942604, 0.7108964186372759, 0.7574387012209627, 0.8583412771804433, 0.8214232320315205, 1.1240683631585853, 0.7940023955852666, 0.592115976705827, 1.0977975863243046, 0.6133559713416616, 0.5973591418787692, 0.8533143998010928, 1.1635179886689002, 0.6974915758473799, 0.9066770963108866, 0.7055933528899914, 0.7049905917738215, 1.0066534936813696], "test_loss": [115.80431818962097, 76.97514361143112, 91.76473158597946, 54.028652012348175, 53.88675421476364, 45.50142300128937, 45.23189651966095, 43.82180297374725, 43.306835293769836, 44.67169368267059, 33.634968757629395, 32.266598135232925, 39.100037932395935, 36.66864916682243, 28.714128002524376, 28.013407796621323, 30.020406931638718, 29.97542203962803, 25.150691360235214, 29.9295092523098, 30.09581334888935, 22.574450239539146, 28.339981451630592, 26.01098334789276, 32.70955713093281, 27.12514305114746, 23.85126904398203, 27.165915459394455, 22.862310759723186, 29.15493469685316, 24.313614204525948, 24.75536724179983, 27.043365739285946, 30.455977514386177, 23.22699113190174, 24.45782646536827, 30.480411924421787, 22.94502218812704, 27.063836112618446, 24.37966877222061, 30.3003191947937, 25.429315358400345, 26.064463891088963, 24.254818804562092, 21.829670026898384, 24.307935178279877, 25.149962812662125, 24.260457269847393, 23.493461154401302, 24.106526643037796, 26.545538768172264, 27.41104082763195, 23.16928455233574, 25.215211436152458, 27.025663048028946, 21.923567108809948, 24.29922802746296, 23.019447155296803, 27.617286905646324, 27.109729520976543, 24.505095198750496, 24.54923289269209, 26.78732218593359, 31.67055520415306, 23.93104286491871, 27.427149780094624, 23.404098115861416, 22.538886286318302, 27.446545518934727, 25.336933195590973, 29.261179745197296, 33.54855880141258, 27.096823051571846, 24.920125797390938, 23.659385815262794, 23.192516922950745, 23.562211833894253, 30.99969209730625, 26.019559174776077, 24.906935952603817, 24.210067078471184, 22.27267212420702, 25.962873123586178, 25.34618455171585, 29.61904840171337, 24.229602083563805, 28.220843620598316, 29.307736486196518, 31.038474544882774, 28.021953143179417, 23.569256722927094, 25.798037990927696, 26.601668752729893, 28.82929091155529, 28.654377102851868, 25.545517846941948, 27.66109348833561, 28.252357311546803, 27.89049918949604, 26.389010965824127, 28.546431809663773, 27.730333149433136, 27.62023536860943, 24.530938118696213, 29.225752219557762, 26.814912378787994, 27.779670551419258, 26.123487159609795, 29.704962208867073, 27.15419526398182, 25.92999079078436, 36.31736299395561, 24.081833332777023, 29.178895100951195, 22.22775900363922, 26.522338576614857, 22.235095657408237, 24.728683680295944, 23.48928238451481, 24.061979226768017, 22.874500766396523, 30.65966185927391, 24.89462798833847, 23.690063383430243, 25.69750990718603, 25.323708176612854, 29.2503404840827, 28.11547814309597, 25.534430861473083, 25.145857982337475, 30.630471870303154, 25.17157555371523, 29.41700606048107, 31.812954381108284, 25.04291668534279, 34.77105523645878, 26.99641639739275, 24.166631922125816, 23.46408484876156, 26.768130995333195, 22.09536351263523, 28.30510765314102, 27.193152144551277, 24.504648655653, 34.680778458714485, 27.994852274656296, 23.361226316541433, 26.198504507541656, 31.179352171719074, 26.333005011081696, 16.229080943390727, 16.20139665249735, 16.51361407339573, 16.989901676774025, 17.929502613842487, 18.165910229086876, 18.488155487924814, 19.306183982640505, 20.554973944090307, 21.23366450332105, 21.971811309456825, 21.0144975297153, 21.00365826219786, 22.364189391955733, 23.628816658630967, 23.20620994642377, 23.10349925979972, 23.092197781428695, 22.5261473916471, 23.18451353535056, 24.07787162438035, 23.35979488119483, 23.1372004840523, 23.185900520533323, 23.76356879621744, 22.681803235784173, 22.602387061342597, 22.467989553697407, 23.137679143808782, 24.893757853657007, 23.844109856057912, 24.61470541637391, 25.522694720886648, 24.10595137346536, 24.49728100374341, 24.39241142012179, 23.978007324039936, 24.66215467453003, 22.842970069497824, 23.23483593389392, 23.901337634772062, 24.104941323399544, 24.225509703159332, 25.959578324109316, 24.677127989009023, 24.479719880968332, 23.789669893682003, 24.952589362859726, 24.372958578169346, 25.538708195090294], "epoch_time": [88.55491900444031, 86.80089712142944, 86.85469555854797, 86.89655208587646, 86.89176273345947, 86.8385169506073, 86.8554322719574, 86.88238310813904, 86.83379888534546, 86.8289566040039, 86.82871222496033, 86.79175400733948, 86.90031170845032, 86.87101411819458, 86.83857536315918, 86.91630625724792, 86.91224551200867, 86.86043310165405, 86.83262896537781, 86.91257214546204, 86.87082242965698, 86.88065004348755, 86.91797494888306, 86.81064772605896, 86.83356070518494, 86.84265160560608, 86.84286570549011, 86.89246892929077, 86.88048553466797, 86.86037921905518, 86.92602682113647, 86.84493136405945, 86.90843176841736, 86.87596106529236, 86.86204409599304, 86.85883259773254, 86.87619972229004, 86.86173510551453, 86.84884428977966, 86.85412263870239, 86.86083626747131, 86.89243197441101, 86.86614179611206, 86.83848452568054, 86.8428566455841, 86.88018822669983, 86.86750268936157, 86.90552401542664, 86.91644144058228, 86.88495063781738, 86.83009219169617, 86.89516282081604, 86.86276650428772, 86.85934591293335, 86.86437439918518, 86.90515279769897, 86.87777781486511, 86.88458585739136, 86.92208409309387, 86.83776259422302, 86.9303674697876, 86.86831903457642, 86.86298775672913, 86.88063049316406, 86.85173296928406, 86.89550423622131, 86.90005421638489, 86.90835309028625, 86.89800763130188, 86.87150430679321, 86.88468909263611, 86.85421991348267, 86.95881772041321, 86.89493012428284, 86.8383400440216, 86.91127181053162, 86.90772271156311, 86.90785837173462, 86.91726112365723, 86.86441254615784, 86.88968396186829, 86.91465902328491, 86.88274955749512, 86.90034365653992, 86.85304999351501, 86.84487271308899, 86.9193389415741, 86.89793038368225, 86.88262963294983, 86.88065218925476, 86.9099063873291, 86.88405323028564, 86.86779069900513, 86.90213632583618, 86.91153240203857, 86.88088750839233, 86.91249513626099, 86.91708874702454, 86.88948655128479, 86.93006205558777, 86.99995160102844, 86.98346376419067, 86.92824959754944, 86.91168141365051, 86.94390273094177, 86.90158700942993, 86.90258526802063, 86.90342903137207, 86.87759733200073, 86.89197731018066, 86.92768836021423, 86.87764120101929, 86.92735695838928, 86.93166041374207, 86.93004822731018, 86.88183808326721, 86.89101099967957, 86.90030670166016, 86.86217069625854, 86.94475364685059, 86.88540387153625, 86.89969611167908, 86.91763496398926, 86.93615555763245, 86.93522191047668, 86.89394474029541, 86.89765977859497, 86.87897825241089, 86.87967157363892, 86.89037823677063, 86.95044898986816, 86.87238645553589, 86.88408517837524, 86.9099531173706, 86.94524765014648, 86.95167803764343, 86.9560751914978, 86.93200397491455, 86.91359162330627, 86.87792658805847, 86.91761922836304, 86.91686511039734, 86.94505786895752, 86.94825100898743, 86.9292402267456, 86.89475417137146, 86.92651128768921, 86.91259336471558, 86.84553146362305, 86.9044930934906, 86.94023633003235, 86.90194010734558, 86.89492845535278, 86.95841908454895, 86.90028119087219, 86.91336750984192, 86.92345023155212, 86.91445803642273, 86.94294786453247, 86.93232035636902, 86.92723631858826, 86.92292070388794, 86.9771032333374, 86.8897659778595, 86.92287850379944, 86.86991238594055, 86.93220567703247, 86.89558720588684, 86.90691328048706, 86.9417622089386, 86.97373032569885, 86.91301822662354, 86.93465781211853, 86.92272877693176, 86.92002820968628, 86.90333843231201, 86.92496228218079, 86.88234567642212, 86.91322922706604, 86.94395852088928, 86.9459912776947, 86.88187885284424, 86.91193747520447, 86.96658754348755, 86.92277479171753, 86.89278078079224, 86.88156199455261, 86.90131163597107, 86.928395986557, 86.91120791435242, 86.89774346351624, 86.93706345558167, 86.90835404396057, 86.94913029670715, 86.92464113235474, 86.91603255271912, 86.90005540847778, 86.88833737373352, 86.88431286811829, 86.91667604446411]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr0.0005-wdecay0.2-eps1e-08-seed44.json <==
{"train_acc": [42.234, 62.778, 71.93, 77.36, 80.128, 81.922, 83.758, 85.062, 86.066, 87.34, 87.854, 88.552, 88.95, 90.12, 90.236, 90.846, 91.336, 91.448, 92.048, 92.362, 92.77, 93.056, 93.486, 93.758, 94.036, 94.174, 94.466, 94.554, 94.99, 95.024, 95.312, 95.246, 95.62, 95.59, 95.742, 96.084, 96.102, 96.138, 96.2, 96.306, 96.474, 96.384, 96.574, 96.62, 96.54, 96.736, 96.676, 96.754, 96.88, 96.948, 96.754, 96.98, 96.92, 97.026, 96.926, 97.114, 97.11, 96.84, 97.204, 97.096, 97.156, 97.134, 97.156, 97.192, 97.118, 97.298, 97.152, 97.214, 97.184, 97.22, 97.224, 97.188, 97.25, 97.22, 97.24, 97.23, 97.294, 97.392, 97.154, 97.228, 97.262, 97.188, 97.374, 97.212, 97.186, 97.29, 97.192, 97.408, 97.31, 97.216, 97.444, 97.232, 97.39, 97.32, 97.272, 97.386, 97.286, 97.282, 97.294, 97.274, 97.254, 97.306, 97.346, 97.388, 97.314, 97.226, 97.5, 97.448, 97.186, 97.248, 97.31, 97.49, 97.304, 97.454, 97.394, 97.266, 97.38, 97.446, 97.298, 97.484, 97.444, 97.358, 97.33, 97.304, 97.514, 97.292, 97.334, 97.312, 97.492, 97.324, 97.288, 97.548, 97.588, 97.356, 97.474, 97.494, 97.298, 97.526, 97.38, 97.632, 97.422, 97.306, 97.51, 97.41, 97.494, 97.482, 97.604, 97.396, 97.374, 97.588, 99.062, 99.676, 99.768, 99.842, 99.824, 99.87, 99.898, 99.896, 99.922, 99.926, 99.932, 99.932, 99.922, 99.87, 99.93, 99.948, 99.926, 99.934, 99.942, 99.93, 99.922, 99.91, 99.936, 99.928, 99.93, 99.896, 99.936, 99.96, 99.95, 99.948, 99.926, 99.934, 99.92, 99.916, 99.916, 99.946, 99.952, 99.95, 99.962, 99.922, 99.948, 99.92, 99.952, 99.926, 99.942, 99.932, 99.938, 99.934, 99.958, 99.958], "test_acc": [52.14, 60.14, 70.6, 69.55, 75.32, 74.83, 82.69, 78.94, 80.78, 81.58, 82.93, 85.93, 84.82, 84.87, 87.27, 88.0, 86.82, 87.99, 88.97, 84.92, 88.08, 89.63, 88.5, 89.29, 89.07, 89.3, 89.9, 89.76, 90.68, 89.22, 89.64, 88.81, 88.69, 90.14, 89.58, 90.74, 89.04, 90.52, 91.0, 90.4, 91.55, 89.94, 91.0, 91.0, 90.73, 89.99, 91.03, 91.28, 91.84, 91.13, 90.48, 91.13, 90.72, 90.06, 90.98, 90.42, 91.19, 89.7, 91.01, 91.23, 90.73, 91.63, 89.37, 91.2, 91.24, 90.46, 90.61, 88.92, 91.56, 90.81, 90.52, 87.94, 90.13, 90.6, 90.81, 90.27, 91.37, 91.43, 89.36, 91.92, 90.2, 91.36, 91.58, 91.48, 91.76, 88.0, 91.5, 91.22, 89.45, 89.41, 91.6, 90.92, 90.84, 91.09, 91.36, 89.47, 90.35, 92.18, 91.06, 92.03, 90.79, 90.58, 92.41, 90.76, 91.75, 90.9, 91.41, 90.8, 88.89, 91.47, 91.12, 89.6, 91.1, 90.95, 91.16, 92.63, 91.05, 90.42, 90.17, 89.88, 91.35, 90.14, 90.67, 91.58, 90.59, 90.01, 90.83, 89.99, 91.41, 90.09, 91.7, 91.65, 90.67, 91.96, 91.82, 89.48, 90.33, 91.64, 91.61, 89.29, 91.33, 90.99, 90.66, 91.16, 92.21, 91.59, 90.4, 90.69, 91.43, 90.68, 94.51, 94.88, 94.9, 95.03, 94.91, 95.07, 95.02, 95.08, 95.12, 94.99, 95.09, 94.97, 94.87, 94.68, 94.89, 94.96, 94.93, 94.98, 94.88, 94.77, 94.8, 94.87, 94.88, 94.9, 94.94, 94.84, 94.95, 94.97, 95.18, 94.75, 94.89, 94.89, 94.85, 94.87, 94.98, 94.98, 94.98, 94.82, 94.98, 94.93, 95.03, 95.03, 94.88, 94.72, 94.66, 94.81, 94.86, 94.81, 94.72, 94.87], "train_loss": [614.7817244529724, 412.3256231546402, 313.9524607658386, 257.91669020056725, 226.45490086078644, 203.75616106390953, 186.4205963909626, 171.0655262172222, 158.28619591891766, 145.80134351551533, 140.6576291322708, 130.8240845054388, 124.85612674057484, 114.13339041173458, 111.08147795498371, 105.62694215774536, 98.95118603110313, 95.35118629783392, 90.36120533943176, 86.21687722206116, 82.25076468288898, 77.9227130189538, 72.84830848127604, 70.29021263867617, 67.13972187042236, 66.00857377052307, 62.49477558210492, 60.60151496902108, 56.20994671434164, 55.93395672738552, 53.34154252335429, 53.64194878563285, 49.720855724066496, 49.398801028728485, 47.85457086190581, 44.83842494525015, 44.76852454058826, 44.13449207507074, 43.40091706812382, 41.45233390107751, 40.25859645195305, 40.76652844436467, 39.50922039709985, 38.886261189356446, 38.19616797566414, 37.14558435045183, 37.16735398210585, 36.841252917423844, 35.76217213831842, 35.01318988390267, 36.40595497004688, 33.97180476319045, 35.03215276170522, 33.82527387700975, 34.9122804608196, 32.376949730329216, 32.39399548340589, 35.2011237423867, 32.38057076744735, 33.33347657509148, 33.182634501717985, 32.3985534273088, 32.570640358142555, 31.392053531482816, 33.10483565321192, 30.976495502516627, 31.85708492808044, 32.09944973513484, 32.154591457918286, 32.30377478804439, 31.18852443061769, 32.19256844557822, 32.0418144185096, 31.312743926420808, 31.94270282331854, 32.43795290775597, 31.106779627501965, 30.125397505238652, 33.16709227859974, 31.15431354381144, 31.27443539723754, 31.902258035726845, 30.279023823328316, 31.418473806232214, 32.66296366043389, 30.53538975259289, 32.543481200933456, 30.02077498845756, 29.944801226258278, 31.68465298600495, 29.819379889406264, 32.024584346450865, 30.33941096998751, 30.1608114996925, 31.721050067339092, 30.335054924711585, 30.746842560358346, 31.69082945212722, 31.924751579761505, 29.92750063817948, 31.052719896659255, 31.050579315051436, 30.269885456189513, 29.80710481479764, 31.740416610613465, 32.11665154527873, 28.941273140721023, 29.71999032329768, 31.365140319801867, 32.03002818021923, 30.825135422870517, 29.565737299621105, 31.061806367710233, 29.828321346081793, 30.255812149494886, 30.993211725726724, 29.78279059752822, 29.691825173795223, 31.276462850160897, 28.400424402207136, 29.73850222211331, 30.1811568653211, 29.904904326424003, 30.19632178451866, 28.64189171604812, 31.34330854844302, 29.730430440045893, 30.36869434453547, 29.302369283512235, 30.788380061276257, 30.381819454021752, 28.299118971452117, 27.631071656011045, 29.994029292836785, 29.051593181677163, 28.472160266712308, 30.508653121069074, 28.458304662257433, 29.349143099039793, 27.140224304050207, 30.116574527695775, 29.828782592900097, 28.90838591568172, 29.509480718523264, 29.158987204544246, 29.26292408350855, 28.169288813136518, 30.22268703766167, 29.525549800135195, 28.0698856767267, 11.425115030258894, 4.926398684503511, 3.5310144264949486, 2.3695215219049715, 2.3186184326186776, 1.9131204498116858, 1.3527743004378863, 1.4475439270900097, 1.1615104286029236, 1.1019022314139875, 1.0347505892350455, 0.8695953725400614, 1.0935868986343849, 1.7197024420675007, 0.9429728176182834, 0.8629788625257788, 1.0757597866395372, 0.9537913101084996, 0.7806450496900652, 0.9620299992384389, 0.9416238370758947, 1.1013343308368349, 0.8860382377097267, 0.9127100990408508, 0.9094475106212485, 1.2766757334320573, 0.9223791972181061, 0.73733855125829, 0.5641239057476923, 0.7783802536105213, 0.9024309445194376, 0.8406375715167087, 0.9620966840193432, 1.048406344754767, 1.0650160038640024, 0.804472853342304, 0.734326377929392, 0.6793634306995955, 0.5968266525414947, 0.8671436342701782, 0.6632028106141661, 1.0011686992656905, 0.6937863463535905, 0.817904122020991, 0.886548250393389, 0.8313506874474115, 0.8566535827048938, 0.8129821051479666, 0.6107506227817794, 0.528618244221434], "test_loss": [103.53425097465515, 95.75735211372375, 67.68830037117004, 81.46299976110458, 58.42992627620697, 60.16008698940277, 41.59054383635521, 48.01162260770798, 47.12614053487778, 45.55111399292946, 40.65841791033745, 35.107076331973076, 37.07545202970505, 37.951092809438705, 30.71241796016693, 28.823840603232384, 31.349661350250244, 28.542204946279526, 26.358156576752663, 36.85611405968666, 29.400454342365265, 25.879491865634918, 28.776203855872154, 26.843469724059105, 27.95009718835354, 26.299040973186493, 26.924019381403923, 25.439417250454426, 24.1924167573452, 27.771440848708153, 27.724153757095337, 28.77684259414673, 31.44916708767414, 25.98969941586256, 28.034675985574722, 25.367117896676064, 29.946884840726852, 25.295045860111713, 25.087591148912907, 25.825484693050385, 22.310549810528755, 29.725790172815323, 24.64420722424984, 24.953890934586525, 25.281842693686485, 28.90445265173912, 24.728854537010193, 25.937703281641006, 23.270585775375366, 24.950919598340988, 28.7630170956254, 24.332490166649222, 26.831922069191933, 30.10430806875229, 25.281493306159973, 27.64785350114107, 24.99055816233158, 29.16497652232647, 25.9628968834877, 24.536443948745728, 26.29896777868271, 23.81474308669567, 31.604661598801613, 24.90024445205927, 25.852815553545952, 27.6273642629385, 24.869826190173626, 32.20862977206707, 23.512449122965336, 28.322049040347338, 27.903306752443314, 37.69888690114021, 30.39995899051428, 27.53150872886181, 25.089103132486343, 26.97404845058918, 25.351036965847015, 25.388934314250946, 32.643578827381134, 23.63006914407015, 28.527429312467575, 23.978912696242332, 22.958347640931606, 24.610755898058414, 22.99394403398037, 39.207955211400986, 23.5406798645854, 25.041380994021893, 30.59228002652526, 31.221879929304123, 24.98127429932356, 26.328447729349136, 27.418561436235905, 27.42444595694542, 24.841188296675682, 31.204463377594948, 30.308637276291847, 21.962269783951342, 26.369536578655243, 23.174548096954823, 26.9020337164402, 27.345084853470325, 21.070741415023804, 26.426073268055916, 23.843988172709942, 26.520926669239998, 25.67373783700168, 25.98401864618063, 34.446059852838516, 25.06934303045273, 27.643981888890266, 31.47245003283024, 25.782132126390934, 25.245406299829483, 25.68571998924017, 21.301940627396107, 27.96322637796402, 29.120587393641472, 30.143156319856644, 30.143930032849312, 25.300657764077187, 29.011206701397896, 28.400702603161335, 24.51076889038086, 29.67145909368992, 28.277569346129894, 27.708784930408, 29.793822824954987, 24.52758453041315, 29.30970996618271, 24.538041077554226, 24.30461010336876, 27.90212880074978, 25.03371162712574, 24.77318500354886, 33.92253838479519, 28.75980567932129, 24.433350075036287, 24.88837642967701, 33.94021591544151, 25.723568808753043, 26.861480236053467, 27.3534277677536, 24.156964246183634, 22.31689167767763, 24.97395732998848, 30.07573813199997, 27.540485344827175, 25.16063505411148, 25.722729459404945, 16.300602719187737, 16.55425925552845, 16.647765818983316, 16.463315695524216, 17.166581597179174, 17.575361367315054, 17.945415530353785, 18.693242717534304, 18.905658159404993, 19.797673281282187, 19.858888912945986, 21.132011979818344, 21.064708441495895, 21.650226525962353, 20.650564894080162, 21.399960108101368, 20.601842291653156, 20.66263669822365, 21.24660336971283, 21.775689639151096, 22.316551318392158, 21.995044257491827, 22.07865623012185, 21.89513159543276, 23.515138890594244, 22.688859291374683, 21.80100292339921, 21.509931679815054, 21.847372338175774, 23.528580151498318, 23.49101497977972, 24.225553415715694, 22.75655011390336, 23.657635882496834, 22.4763695448637, 22.667396254837513, 22.297848418354988, 24.39579474925995, 23.59971772134304, 23.734441623091698, 23.60347767919302, 23.060571242123842, 23.700171482749283, 23.66942368261516, 23.622845374047756, 23.280172236263752, 23.066194208338857, 23.105374112725258, 22.81313931569457, 23.185044262558222], "epoch_time": [46.61522698402405, 44.2079176902771, 44.173272132873535, 44.29292559623718, 44.24280381202698, 44.23326134681702, 44.40681338310242, 44.26314353942871, 44.24318599700928, 44.34551405906677, 44.29395604133606, 44.366671562194824, 44.20371341705322, 44.48152780532837, 44.322405099868774, 44.384284257888794, 44.32426428794861, 44.31894302368164, 44.11690950393677, 44.340526819229126, 44.06607961654663, 44.21026158332825, 44.151169538497925, 44.38466215133667, 44.19617748260498, 44.27870440483093, 44.32969355583191, 44.32741665840149, 44.29763865470886, 44.43127155303955, 44.250845193862915, 44.07617521286011, 44.406487226486206, 44.20830178260803, 44.467782735824585, 44.32400465011597, 44.332191944122314, 44.34979438781738, 44.23195457458496, 44.33978581428528, 44.23511004447937, 44.251874923706055, 44.20760464668274, 44.179972648620605, 44.43499445915222, 44.1845428943634, 44.28228569030762, 44.30811524391174, 44.490678548812866, 44.20576810836792, 44.251577615737915, 44.34905409812927, 44.29295539855957, 44.545159578323364, 44.384567737579346, 44.28306865692139, 44.32077670097351, 44.35959506034851, 44.359633922576904, 44.321390867233276, 44.267662525177, 44.519168853759766, 44.346240758895874, 44.41335344314575, 44.42896223068237, 44.26141929626465, 44.41816735267639, 44.19365382194519, 44.255650997161865, 44.37695574760437, 44.51066017150879, 44.37664842605591, 44.45520782470703, 44.41991400718689, 44.208993673324585, 44.33515381813049, 44.45654273033142, 44.294312953948975, 44.394142866134644, 44.456148862838745, 44.356616735458374, 44.366206645965576, 44.352211475372314, 44.2683219909668, 44.32579588890076, 44.41214680671692, 44.48084282875061, 44.511462926864624, 44.410130977630615, 44.32137656211853, 44.442925691604614, 44.270506858825684, 44.25116777420044, 44.33961796760559, 44.43138265609741, 44.54743528366089, 44.599610567092896, 44.4455680847168, 44.39972949028015, 44.24963665008545, 44.622172355651855, 44.301767349243164, 44.57096266746521, 44.33814787864685, 44.41188049316406, 44.46934986114502, 44.25488829612732, 44.21262741088867, 44.37083315849304, 44.33837699890137, 44.43440365791321, 44.351611852645874, 44.393850803375244, 44.361369132995605, 44.328222036361694, 44.2896249294281, 44.37087893486023, 44.390360593795776, 44.40916562080383, 44.24521255493164, 44.49102306365967, 44.237117528915405, 44.376534938812256, 44.36227011680603, 44.416167974472046, 44.41896176338196, 44.41530251502991, 44.41636276245117, 44.21733260154724, 44.25472927093506, 44.48009514808655, 44.32471323013306, 44.37299704551697, 44.49313521385193, 44.32684350013733, 44.27979588508606, 44.218796730041504, 44.46910619735718, 44.39347815513611, 44.47759747505188, 44.332008838653564, 44.37047576904297, 44.42607116699219, 44.371121406555176, 44.15415358543396, 44.257920265197754, 44.28009271621704, 44.392038106918335, 44.18302655220032, 44.47995567321777, 44.249157190322876, 44.32943534851074, 44.4362154006958, 44.500715494155884, 44.138439416885376, 44.3018217086792, 44.3136682510376, 44.54315638542175, 44.214672327041626, 44.273165225982666, 44.50463557243347, 44.44139862060547, 44.518882274627686, 44.445547580718994, 44.255603313446045, 44.28278350830078, 44.33469843864441, 44.446208000183105, 44.48725700378418, 44.26853036880493, 44.43364381790161, 44.34159541130066, 44.27504515647888, 44.330878257751465, 44.41208100318909, 44.456337451934814, 44.3880352973938, 44.3217990398407, 44.21515679359436, 44.2545211315155, 44.32629656791687, 44.357879877090454, 44.45734214782715, 44.1995894908905, 44.203880071640015, 44.23677921295166, 44.19869947433472, 44.39907956123352, 44.447498083114624, 44.16832208633423, 44.46793055534363, 44.35119605064392, 44.43939447402954, 44.366443157196045, 44.454450368881226, 44.218255043029785, 44.60646462440491, 44.27897930145264, 44.28558921813965, 44.23125433921814]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr0.001-wdecay0.1-eps1e-08-seed42.json <==
{"train_acc": [44.316, 64.562, 73.236, 77.886, 80.654, 82.524, 83.868, 85.162, 86.31, 87.3, 88.038, 88.868, 89.452, 89.596, 90.602, 91.094, 91.534, 91.814, 92.482, 92.646, 93.18, 93.4, 93.598, 94.116, 94.382, 94.622, 94.696, 95.162, 95.176, 95.274, 95.572, 95.922, 95.684, 96.044, 96.072, 96.038, 96.346, 96.174, 96.364, 96.546, 96.532, 96.71, 96.588, 96.75, 96.724, 96.706, 96.762, 96.892, 96.816, 96.996, 97.028, 96.914, 97.036, 96.926, 97.19, 97.098, 96.91, 97.08, 97.14, 97.038, 96.976, 97.208, 97.138, 97.158, 97.08, 97.242, 97.194, 97.094, 97.154, 97.172, 97.176, 97.256, 97.0, 97.182, 97.214, 97.294, 97.132, 97.152, 97.176, 97.254, 97.204, 97.284, 97.296, 97.258, 97.15, 97.348, 97.28, 97.238, 97.248, 97.538, 97.29, 97.458, 97.176, 97.36, 97.398, 97.186, 97.348, 97.496, 97.236, 97.312, 97.414, 97.318, 97.298, 97.338, 97.452, 97.204, 97.526, 97.182, 97.434, 97.352, 97.546, 97.382, 97.468, 97.478, 97.314, 97.486, 97.51, 97.316, 97.428, 97.338, 97.404, 97.418, 97.454, 97.492, 97.516, 97.186, 97.376, 97.394, 97.456, 97.558, 97.45, 97.396, 97.53, 97.512, 97.386, 97.438, 97.558, 97.476, 97.564, 97.326, 97.616, 97.522, 97.516, 97.548, 97.42, 97.444, 97.656, 97.398, 97.67, 97.502, 99.158, 99.69, 99.782, 99.84, 99.88, 99.886, 99.898, 99.9, 99.904, 99.942, 99.908, 99.906, 99.896, 99.918, 99.928, 99.958, 99.918, 99.908, 99.904, 99.94, 99.95, 99.952, 99.95, 99.94, 99.918, 99.944, 99.936, 99.962, 99.958, 99.95, 99.906, 99.928, 99.938, 99.934, 99.968, 99.928, 99.916, 99.988, 99.95, 99.924, 99.922, 99.942, 99.936, 99.924, 99.938, 99.938, 99.94, 99.922, 99.958, 99.948], "test_acc": [51.56, 67.96, 62.09, 76.13, 78.5, 82.47, 82.16, 77.41, 82.19, 81.93, 84.81, 84.87, 86.51, 86.24, 87.63, 88.0, 87.35, 87.89, 88.67, 89.57, 89.89, 89.29, 89.19, 88.89, 89.1, 90.28, 90.94, 90.77, 90.62, 91.01, 90.1, 91.09, 91.74, 90.05, 90.67, 90.43, 90.57, 90.52, 90.08, 91.2, 91.04, 90.61, 90.55, 90.67, 91.89, 91.0, 91.54, 91.28, 91.6, 90.44, 90.71, 91.64, 91.11, 91.41, 90.65, 90.18, 90.35, 90.86, 89.84, 91.81, 90.9, 90.56, 90.8, 91.52, 89.8, 91.16, 90.36, 90.59, 91.11, 90.3, 89.9, 90.58, 91.28, 90.93, 91.64, 91.72, 91.61, 90.34, 88.75, 89.61, 89.58, 90.5, 90.99, 90.73, 86.75, 91.33, 91.01, 90.61, 90.48, 91.15, 90.93, 90.31, 90.51, 90.74, 88.64, 91.05, 91.2, 90.26, 91.52, 90.94, 89.46, 90.54, 90.59, 91.75, 91.63, 90.69, 90.9, 90.42, 90.67, 90.14, 90.77, 91.4, 90.82, 90.36, 90.87, 90.01, 91.06, 89.75, 88.02, 91.1, 90.93, 90.46, 92.02, 90.58, 90.57, 91.04, 90.79, 90.57, 89.06, 91.03, 91.53, 90.66, 92.0, 92.03, 91.57, 91.59, 90.52, 90.49, 90.93, 90.19, 91.1, 90.84, 91.25, 90.82, 87.98, 91.23, 91.55, 92.09, 91.03, 90.58, 94.55, 94.55, 94.59, 94.71, 95.06, 94.98, 95.03, 94.72, 94.98, 95.01, 94.99, 94.61, 94.82, 94.92, 94.85, 95.16, 94.79, 94.87, 94.79, 94.93, 95.0, 94.99, 95.11, 94.85, 94.73, 94.9, 94.86, 94.84, 94.8, 94.73, 94.63, 94.83, 94.77, 94.9, 94.87, 94.77, 94.66, 94.92, 94.94, 94.77, 95.11, 95.03, 95.02, 94.97, 94.87, 94.74, 94.96, 94.78, 95.05, 94.91], "train_loss": [591.9309961795807, 390.60002785921097, 299.6449708342552, 250.9623509645462, 220.89217990636826, 199.8842657804489, 182.35779139399529, 168.96436020731926, 156.0863031744957, 144.38870488107204, 136.1934434324503, 126.83211426436901, 119.26316620409489, 116.37567028403282, 106.54707210510969, 101.04567124694586, 95.71635188162327, 91.93981772661209, 83.90449073910713, 82.22364437580109, 77.57226639986038, 75.2246523424983, 71.3063223361969, 67.01588274538517, 62.63157355412841, 59.428307972848415, 58.672032322734594, 54.78048934414983, 54.49428655952215, 52.29192302376032, 50.14506093785167, 47.04992357827723, 48.422878401353955, 45.018681006506085, 43.33549232408404, 43.40495650842786, 41.508900444954634, 42.61299052834511, 40.32603452168405, 39.12779132463038, 38.54447222314775, 37.59305429272354, 37.96132022701204, 36.80076137371361, 35.8810003362596, 36.475212902761996, 36.5870095603168, 35.49549393542111, 36.08968484401703, 33.88548947125673, 33.83765587769449, 34.635651387274265, 34.29441163409501, 34.60102687589824, 32.10784602724016, 33.17219102010131, 34.70926793664694, 32.08774639386684, 33.17340112198144, 33.55317564122379, 33.72419148683548, 32.413339640013874, 31.79266176559031, 32.11074556503445, 32.597171323373914, 32.2121649030596, 31.90669397637248, 33.57755530625582, 31.911390028893948, 31.605001281946898, 31.915853994898498, 31.033291617408395, 33.16565505415201, 32.786186346784234, 31.43777594715357, 30.77362785115838, 32.193235874176025, 32.26551762688905, 32.023201189003885, 30.94266588240862, 31.875378517434, 31.691469796933234, 31.2207766212523, 30.50951076671481, 31.870563849806786, 30.17137292958796, 30.428198551759124, 31.47425743425265, 31.252683420665562, 28.606028709560633, 30.92114229919389, 29.636734967119992, 31.59667664859444, 30.61692437250167, 29.03674019407481, 31.914420682936907, 30.374017152003944, 28.757899743504822, 31.155229879543185, 30.71417237818241, 30.008585257455707, 30.34162292815745, 30.399384256452322, 30.13222512882203, 28.914355664514005, 31.64311548974365, 28.6272055497393, 31.583435071632266, 29.1106380764395, 30.85126875154674, 27.99566636607051, 30.0588250705041, 29.17013111989945, 28.921073033474386, 30.55604632757604, 28.76900657545775, 28.705782962962985, 30.55321677494794, 29.137411083094776, 30.272885583806783, 28.958118447102606, 29.23055111337453, 28.66962492838502, 28.581700870767236, 28.55992843210697, 31.347658317536116, 29.31922608241439, 29.132266467437148, 28.519177209585905, 27.62800480145961, 28.894274540245533, 30.115132506005466, 27.599008263088763, 27.902194312773645, 29.57255961932242, 29.14206900447607, 28.18727303855121, 28.9119740948081, 27.63296822551638, 30.697028535418212, 27.812725579366088, 28.548000503331423, 28.362795296125114, 28.712332230992615, 29.26473974622786, 28.6374188689515, 27.509898697026074, 29.285588865168393, 26.953863768838346, 28.78704041102901, 10.512747284490615, 4.586748985690065, 3.172177945554722, 2.3006527770194225, 1.8787546481762547, 1.6799858329177368, 1.5606153886183165, 1.3781354475067928, 1.3111327566366526, 0.9119167682656553, 1.1312868871173123, 1.1302635601678048, 1.2076416807612986, 1.1902163813028892, 1.2330597629515978, 0.698171983458451, 1.0100811323645758, 1.1543221592764894, 1.02747958335749, 0.693312123808937, 0.6557948974786996, 0.6598161559868458, 0.6226829733659542, 0.837970862074144, 1.0544910413173056, 0.7330057310937264, 0.7196894187873113, 0.6157366171792091, 0.6435643082822935, 0.5609833209673525, 0.9482446250121939, 1.003170819261868, 0.7265397663741169, 0.7233347992641939, 0.4179126491781062, 0.7421296268785227, 1.037193959693468, 0.33408749172031094, 0.6325903595507043, 1.0164782675810784, 0.8762287107401789, 0.7194500258665357, 0.7611557188411098, 0.9267584883637028, 0.6772206591558643, 0.7957015532629157, 0.7455263541924069, 0.8791365972683707, 0.5388715829376451, 0.6621968875842867], "test_loss": [104.23983860015869, 73.25472319126129, 93.43698173761368, 56.34008228778839, 51.718524515628815, 41.346660137176514, 42.16361901164055, 55.65357646346092, 40.54279685020447, 45.070297464728355, 36.58835211396217, 34.78457415103912, 33.233483992516994, 33.73079690337181, 30.186529129743576, 29.880774065852165, 31.423023477196693, 29.722173914313316, 28.133084133267403, 25.580434158444405, 25.06318698823452, 28.487551510334015, 27.0991889834404, 28.758708477020264, 29.022218003869057, 24.638210780918598, 24.148268789052963, 24.513206407427788, 24.92761066555977, 24.141339048743248, 26.52050842344761, 24.637060329318047, 22.11280070990324, 28.115802377462387, 24.66095495969057, 25.1277077794075, 25.351278567686677, 25.745117351412773, 27.989402130246162, 24.23588114976883, 26.18718776665628, 26.860299725085497, 27.343054711818695, 25.60810186713934, 23.257810205221176, 27.380659118294716, 24.408097185194492, 25.386433959007263, 23.233652330935, 26.91131590306759, 27.045236498117447, 25.425507247447968, 25.941948600113392, 24.093258932232857, 27.9838281981647, 29.906433328986168, 29.979558989405632, 28.271526783704758, 32.378963112831116, 23.92869022488594, 26.740661673247814, 28.30582921206951, 29.18558944761753, 26.270095601677895, 30.70661798119545, 25.47098756954074, 30.03968784213066, 28.054015427827835, 25.407080754637718, 29.478511482477188, 29.478105194866657, 29.478967644274235, 25.35130225867033, 26.225045286118984, 24.42835082858801, 24.565588638186455, 23.991942897439003, 29.64467230439186, 33.2933793887496, 30.87976685166359, 30.71727691590786, 27.903063029050827, 24.925098657608032, 27.997344873845577, 44.275199964642525, 25.281864516437054, 25.36059369146824, 29.48720409721136, 29.399210900068283, 27.413148663938046, 27.35346446931362, 32.06568992137909, 29.821899313479662, 28.361009195446968, 36.37160775065422, 26.188569247722626, 27.691971711814404, 29.45391346514225, 26.114636316895485, 28.003757786005735, 33.095443926751614, 28.32054155319929, 28.79863990843296, 24.839845672249794, 25.176835674792528, 27.35111052542925, 28.172715812921524, 29.759176447987556, 27.971557945013046, 30.211883321404457, 28.473359376192093, 24.664256244897842, 27.596976801753044, 29.738139510154724, 27.139696955680847, 32.39795236289501, 27.590518847107887, 33.579376474022865, 37.77481631934643, 27.697349473834038, 27.15913912653923, 29.310139648616314, 25.337521329522133, 27.9201677814126, 32.2806134223938, 26.560503900051117, 27.45583512634039, 29.383271545171738, 33.573151007294655, 26.9456619694829, 26.261656522750854, 27.7626935839653, 23.654233154840767, 24.13185343146324, 24.697937339544296, 25.348436020314693, 28.384478509426117, 28.744597509503365, 28.975251011550426, 30.607717141509056, 25.935638803988695, 27.37161912024021, 25.899752229452133, 26.756576992571354, 37.45733326300979, 25.12340898811817, 26.04518160969019, 23.149633310735226, 26.121934846043587, 29.157472424209118, 16.529966577887535, 16.814837953075767, 17.308925235643983, 17.498613696545362, 17.89420174388215, 18.487468415754847, 18.972698078490794, 20.42951912805438, 19.95957844890654, 20.43330671824515, 21.36856386810541, 21.92849734472111, 22.216553896665573, 22.190784640144557, 22.657134376466274, 22.06980362534523, 22.536665626510512, 22.705887265503407, 22.990565944463015, 23.410997396335006, 22.371544413268566, 22.990899591706693, 22.938460055738688, 23.241957265418023, 23.81632853206247, 23.25715707615018, 24.351907225325704, 23.67327995225787, 24.613887107931077, 25.004836909472942, 26.38277201069286, 24.5177720207721, 25.155265359178884, 24.1166052990593, 25.443194535560906, 24.613194873090833, 26.249261127413774, 24.57908190166927, 25.52240529408664, 24.134890118068142, 23.63010507247236, 24.02180250643869, 24.799185334704816, 25.109129022806883, 24.95186796039343, 25.916705586016178, 25.144200943410397, 24.969698660075665, 23.99721895158291, 26.001150146126747], "epoch_time": [49.37261199951172, 47.09090042114258, 45.50058603286743, 46.51444220542908, 47.014105558395386, 46.7917320728302, 48.34506440162659, 45.71528744697571, 45.476083278656006, 46.79710412025452, 46.26439046859741, 46.13738799095154, 46.06841588020325, 46.40506839752197, 46.17208957672119, 45.521345376968384, 45.37168622016907, 45.24971413612366, 45.66921281814575, 46.69071078300476, 46.97477316856384, 46.64806604385376, 47.03923511505127, 47.777637243270874, 47.40954232215881, 46.65897083282471, 45.50087881088257, 46.21571946144104, 45.24400806427002, 47.948474645614624, 47.74279737472534, 49.08678913116455, 46.96263909339905, 47.02626824378967, 48.12157082557678, 51.42193055152893, 46.70482397079468, 46.795557260513306, 47.50403904914856, 46.2310733795166, 46.83086109161377, 46.9078905582428, 46.52952003479004, 48.516857862472534, 47.08312273025513, 49.60231685638428, 47.687857151031494, 48.779335498809814, 46.51048231124878, 45.918946266174316, 46.27022576332092, 47.351054430007935, 45.92941403388977, 46.9462456703186, 46.2053108215332, 46.87601351737976, 46.10106301307678, 46.594701290130615, 46.54886221885681, 46.85450863838196, 47.97661018371582, 45.625492095947266, 45.3141655921936, 46.05621361732483, 46.48751378059387, 46.88197088241577, 46.035614013671875, 45.93931198120117, 47.17551875114441, 45.97629642486572, 46.02884578704834, 47.54786443710327, 46.37788701057434, 45.34274768829346, 46.31097054481506, 46.511634349823, 45.47221899032593, 45.4248743057251, 45.67214012145996, 47.039700984954834, 46.123260498046875, 46.001564264297485, 47.31801676750183, 46.02827453613281, 46.89514684677124, 45.881115674972534, 45.54703998565674, 44.973158836364746, 47.661301136016846, 45.28240251541138, 46.317301511764526, 48.96010112762451, 46.90891098976135, 46.643869161605835, 46.587504863739014, 44.603583574295044, 44.61479163169861, 45.85362195968628, 44.507630348205566, 45.675102949142456, 45.83554792404175, 44.798842906951904, 44.667529821395874, 44.868452310562134, 44.57453799247742, 45.07271718978882, 46.236061334609985, 47.63032674789429, 45.02513360977173, 44.78654670715332, 47.940301179885864, 48.78141975402832, 47.70222353935242, 46.49602270126343, 47.1642792224884, 45.72125554084778, 45.80730175971985, 47.99272561073303, 46.27301073074341, 47.3117995262146, 47.004719972610474, 47.30497193336487, 46.144753217697144, 46.14562702178955, 46.588019132614136, 45.48515224456787, 44.600825548172, 44.88536858558655, 44.93796110153198, 44.69848561286926, 46.11482095718384, 45.69103646278381, 45.0271532535553, 44.839269399642944, 44.84033679962158, 45.37432599067688, 45.02851223945618, 44.776034116744995, 45.41728591918945, 45.10292601585388, 45.37907910346985, 45.351022720336914, 44.622501850128174, 45.25780129432678, 45.15512657165527, 44.52639555931091, 44.405884981155396, 45.2262818813324, 45.385072469711304, 44.71851205825806, 45.587937116622925, 45.84368371963501, 45.01244854927063, 45.08762192726135, 45.96851396560669, 45.10983443260193, 45.33869743347168, 46.237224102020264, 45.497599363327026, 44.95346283912659, 45.791218519210815, 45.86740159988403, 46.92731213569641, 46.61522388458252, 45.732619762420654, 46.38923621177673, 45.349026918411255, 45.22346758842468, 45.11681270599365, 46.201027154922485, 46.8660569190979, 45.48710346221924, 45.226046085357666, 46.05245018005371, 46.49778723716736, 45.23841977119446, 46.23455286026001, 45.90257382392883, 47.07664203643799, 45.822163343429565, 44.63361597061157, 47.626447677612305, 45.215818881988525, 45.84597396850586, 45.711679220199585, 44.91255187988281, 44.81848406791687, 45.40159368515015, 45.5239942073822, 47.721741676330566, 44.982138872146606, 46.11848521232605, 45.33164739608765, 46.92503571510315, 47.136985301971436, 45.205461263656616, 44.845643281936646, 45.46355414390564, 45.46784734725952, 45.601418018341064]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr0.001-wdecay0.1-eps1e-08-seed43.json <==
{"train_acc": [44.614, 65.124, 73.6, 77.722, 80.682, 82.594, 84.346, 85.118, 86.436, 87.12, 88.104, 88.838, 89.368, 89.98, 90.61, 91.076, 91.594, 92.042, 92.256, 92.826, 93.204, 93.51, 93.876, 94.056, 94.448, 94.422, 94.762, 95.04, 95.352, 95.344, 95.526, 95.702, 95.836, 96.026, 95.924, 96.054, 96.45, 96.264, 96.516, 96.458, 96.574, 96.734, 96.556, 96.81, 96.81, 96.788, 96.818, 96.886, 96.858, 96.96, 97.098, 96.942, 97.154, 97.024, 97.154, 97.036, 97.12, 96.988, 97.242, 97.212, 97.286, 97.088, 97.168, 97.284, 97.188, 97.196, 97.32, 97.058, 97.02, 97.174, 97.278, 97.144, 97.314, 97.32, 97.182, 97.222, 97.318, 97.044, 97.312, 97.38, 97.336, 97.26, 97.302, 97.332, 97.37, 97.422, 97.314, 97.178, 97.334, 97.176, 97.47, 97.418, 97.304, 97.218, 97.108, 97.488, 97.246, 97.43, 97.356, 97.454, 97.244, 97.388, 97.482, 97.346, 97.428, 97.582, 97.396, 97.542, 97.518, 97.184, 97.378, 97.462, 97.604, 97.368, 97.458, 97.336, 97.578, 97.532, 97.386, 97.346, 97.496, 97.572, 97.444, 97.57, 97.462, 97.486, 97.382, 97.714, 97.422, 97.546, 97.426, 97.556, 97.428, 97.52, 97.516, 97.638, 97.552, 97.468, 97.57, 97.464, 97.6, 97.482, 97.554, 97.704, 97.524, 97.512, 97.51, 97.518, 97.694, 97.582, 99.096, 99.684, 99.772, 99.832, 99.856, 99.906, 99.922, 99.91, 99.886, 99.906, 99.918, 99.9, 99.916, 99.922, 99.928, 99.936, 99.936, 99.928, 99.932, 99.916, 99.954, 99.938, 99.938, 99.954, 99.928, 99.948, 99.916, 99.944, 99.94, 99.948, 99.94, 99.91, 99.938, 99.958, 99.948, 99.92, 99.946, 99.962, 99.964, 99.936, 99.948, 99.93, 99.918, 99.924, 99.97, 99.946, 99.964, 99.974, 99.922, 99.924], "test_acc": [53.55, 60.87, 57.89, 77.01, 71.44, 82.57, 81.49, 83.95, 83.8, 84.92, 84.17, 86.75, 86.12, 87.0, 88.61, 87.94, 87.36, 88.45, 89.19, 88.61, 88.8, 89.59, 89.0, 89.94, 88.3, 89.78, 89.0, 90.24, 90.98, 90.09, 90.35, 90.77, 91.63, 90.42, 91.58, 91.01, 90.46, 91.04, 90.67, 90.34, 90.39, 91.25, 91.18, 91.17, 90.89, 91.82, 91.04, 90.67, 90.86, 91.95, 91.98, 91.54, 89.31, 91.14, 91.36, 90.88, 90.95, 91.11, 91.08, 89.64, 90.59, 90.93, 91.18, 91.53, 91.07, 90.86, 91.09, 90.49, 89.33, 92.29, 90.63, 90.54, 89.89, 89.43, 90.98, 91.0, 91.54, 91.83, 91.29, 91.5, 91.93, 90.15, 91.78, 89.63, 90.95, 91.19, 90.86, 90.29, 90.98, 90.47, 91.35, 90.35, 87.95, 90.45, 91.2, 90.66, 89.83, 90.99, 90.61, 90.62, 89.99, 91.65, 90.52, 90.29, 91.33, 89.35, 91.47, 90.6, 89.23, 91.83, 91.19, 90.14, 90.99, 91.67, 90.06, 89.13, 91.33, 91.43, 90.78, 90.04, 92.1, 87.58, 91.76, 90.84, 90.07, 90.43, 92.85, 91.65, 90.25, 91.06, 91.32, 89.84, 91.29, 91.36, 90.86, 90.11, 91.95, 92.15, 90.51, 90.91, 89.65, 91.75, 92.13, 91.52, 91.06, 89.46, 91.72, 91.58, 90.71, 91.62, 94.5, 94.68, 94.86, 94.89, 95.01, 95.0, 95.05, 94.95, 94.97, 94.93, 95.1, 94.73, 95.12, 94.71, 94.73, 94.66, 94.68, 94.58, 94.71, 94.71, 94.62, 95.05, 94.63, 94.78, 94.78, 94.66, 94.61, 94.74, 94.67, 94.91, 94.72, 94.6, 94.96, 94.83, 94.92, 94.87, 94.58, 95.01, 95.01, 94.73, 94.65, 94.71, 94.84, 94.89, 94.79, 94.92, 95.05, 94.89, 94.79, 94.97], "train_loss": [592.6893352270126, 384.1487576365471, 298.92043966054916, 250.93329438567162, 220.33589404821396, 199.12766706943512, 178.93210242688656, 168.64443019032478, 153.87324517965317, 146.4019032716751, 134.6942602545023, 128.48904038965702, 121.00326812267303, 112.88346689939499, 107.8067920729518, 102.15150516480207, 95.16430017352104, 89.81565321236849, 85.93633031100035, 81.0981560498476, 77.7260632738471, 73.55460629984736, 69.30194365978241, 67.21238945424557, 62.38373242691159, 62.68475281074643, 58.83320964500308, 55.67398627474904, 52.848543498665094, 51.77880958467722, 49.50882756896317, 48.82050151377916, 46.54353200271726, 44.48460087552667, 45.434003142639995, 43.970035845413804, 40.15030873566866, 41.269025994464755, 39.64175573177636, 39.91692918539047, 38.43528859317303, 36.3660375457257, 38.82902222312987, 36.74093572422862, 36.3063487354666, 35.346314303576946, 36.31771156564355, 35.05187604948878, 34.369202891364694, 34.73813929595053, 32.68540884740651, 34.09787574596703, 32.54491725936532, 34.16852165386081, 32.83261330425739, 33.02339124120772, 32.62819557078183, 33.85503686591983, 30.93881450779736, 31.717118341475725, 31.458708743564785, 33.33664797153324, 32.57722109835595, 30.456120220012963, 31.990317918360233, 31.65056204702705, 30.56463140528649, 33.53920593298972, 32.19844340905547, 32.50929059274495, 30.89240543358028, 32.53264565579593, 30.526290736161172, 30.55445410590619, 31.32059446722269, 31.58126009069383, 30.4323197491467, 33.23079519160092, 30.24059940688312, 30.39856007974595, 30.422979931347072, 30.86987264174968, 31.464472955092788, 29.890001475811005, 30.778950636275113, 29.239786261692643, 30.558553917333484, 31.340251119807363, 30.457095840014517, 32.108787111938, 29.485961942002177, 29.37173747178167, 30.083003831095994, 30.800237582996488, 32.226591508835554, 28.85818835813552, 30.920050162822008, 29.10593909677118, 30.251020460389555, 29.518410125747323, 31.273363871499896, 30.017003673128784, 28.607461844570935, 29.941920468583703, 29.822310759685934, 27.787955480627716, 30.116177467629313, 28.357455549761653, 29.01993164420128, 32.06433466076851, 30.09406102448702, 28.777626044116914, 27.484961139969528, 29.899462167173624, 28.84853148739785, 30.194446176290512, 27.838501998223364, 28.31734459940344, 30.28802118357271, 29.4499865854159, 28.92127312347293, 27.632442709058523, 28.907875440083444, 27.134326111525297, 29.082206358201802, 28.813072744756937, 29.79128243494779, 27.181006455793977, 29.22095359582454, 27.46963337622583, 28.77815051097423, 27.706492899917066, 28.93601149506867, 28.160955486819148, 27.864336042664945, 27.2050616228953, 27.80314661283046, 28.47543953731656, 27.665693355724216, 29.186504643410444, 27.062562159262598, 28.498044388368726, 28.339331718161702, 26.881274040788412, 28.90558533836156, 28.50251633953303, 27.880047437734902, 28.214394729584455, 26.92625465989113, 27.750334659591317, 11.02765358821489, 4.755484629131388, 3.2970399286714382, 2.4624174007039983, 2.1133506463083904, 1.420556046970887, 1.1879906070971629, 1.3350081574099022, 1.5212956481409492, 1.2527526507765288, 1.0655687038452015, 1.2724827837628254, 1.0102624821520294, 1.054169540577277, 0.9885776944065583, 0.9911543846938002, 0.8269299020648759, 1.0265378297735879, 0.8677578678707505, 0.9466171729673079, 0.6348148240540468, 0.7952138041691796, 0.8378093589126365, 0.6363749980428111, 0.8817136048592147, 0.635939942103505, 1.0795087845490343, 0.6514008043213835, 0.78534039625265, 0.7153241838404938, 0.7095007100851944, 1.0486958049823443, 0.7711618247376464, 0.5584890905429347, 0.697324033922996, 1.0170838188687412, 0.6774362250598642, 0.5675720757899398, 0.5178297137144909, 0.7610258577669811, 0.6504374132600788, 0.8927143628334306, 0.8877545591767557, 0.8992713754214492, 0.5194336321847004, 0.7808052524032973, 0.45667721041354525, 0.35074036146033905, 0.9310489543076983, 0.9491372234060691], "test_loss": [116.76790225505829, 96.07559156417847, 121.03311556577682, 54.85407644510269, 73.8313518166542, 41.577763110399246, 45.498779594898224, 37.240239694714546, 36.05014783143997, 35.7457392513752, 36.89522263407707, 31.901730000972748, 32.87049312889576, 30.74243001639843, 26.535183399915695, 29.675041403621435, 29.746237590909004, 28.544213078916073, 26.60451216250658, 28.28499648720026, 27.92257611453533, 26.80955073237419, 26.89236268401146, 26.83761104941368, 30.889621146023273, 26.69801525771618, 27.503742650151253, 25.324795931577682, 22.58089756220579, 26.172869503498077, 26.33555617928505, 24.343783393502235, 22.453978799283504, 27.262270241975784, 23.220696792006493, 25.559381753206253, 25.313391357660294, 25.30308611690998, 25.853129670023918, 27.000729091465473, 26.42011208832264, 25.28938714414835, 25.191684991121292, 24.313037738204002, 25.189216807484627, 23.99019129574299, 25.959111265838146, 26.17833763360977, 26.80298539996147, 22.26890929788351, 22.82022388279438, 25.507339369505644, 32.01037898287177, 26.16477981209755, 24.74058672785759, 26.977049611508846, 26.309795256704092, 24.200900577008724, 25.88182307779789, 32.30570812523365, 26.69078566133976, 25.87813501805067, 26.139335855841637, 25.564045935869217, 26.16360502690077, 26.795272633433342, 26.685561642050743, 27.806832537055016, 32.95736864209175, 23.070047184824944, 28.25345752388239, 27.539340186864138, 31.45715968310833, 33.877219796180725, 27.56245283037424, 25.901692606508732, 25.2126674503088, 23.595628827810287, 25.01427686959505, 26.750967167317867, 22.669672086834908, 29.487862333655357, 23.16248209029436, 32.6232982724905, 28.60671764612198, 25.970024064183235, 28.220245108008385, 29.253044560551643, 25.87387914210558, 29.099650338292122, 27.15826442092657, 27.508410289883614, 39.77479200065136, 29.62752528488636, 25.51607371866703, 27.435965809971094, 32.24430724978447, 27.826624147593975, 29.208939015865326, 28.153472907841206, 31.119145184755325, 24.188988015055656, 27.47189298272133, 31.599115304648876, 27.91080977022648, 33.257913678884506, 26.171747867017984, 28.81164089590311, 32.947444293648005, 24.903239883482456, 25.196917466819286, 30.462890535593033, 27.281546384096146, 25.204580679535866, 30.266556970775127, 32.625718384981155, 27.106355115771294, 25.29539378732443, 28.115054555237293, 30.672170117497444, 23.17366113513708, 41.226476326584816, 25.73094092309475, 28.835180073976517, 31.772406071424484, 28.46817959845066, 21.000385131686926, 25.047633849084377, 29.70707219094038, 26.84155859798193, 27.68425463140011, 32.99905154109001, 25.945947721600533, 26.570236563682556, 29.723836854100227, 31.46110999584198, 25.194191001355648, 24.548380866646767, 28.750092536211014, 27.84919710457325, 32.31914073228836, 24.78430999070406, 23.460009947419167, 26.15173053741455, 26.667219791561365, 33.04026489704847, 26.061640329658985, 26.127137362957, 30.454187095165253, 25.81169157475233, 16.686234652996063, 17.05388118699193, 17.23527256026864, 18.0804993994534, 18.155208276584744, 18.678688699379563, 19.23076803982258, 20.30311901681125, 21.104894891381264, 20.601449651643634, 21.52335279248655, 21.581384631805122, 21.46195627003908, 22.67609191685915, 22.425347005948424, 23.360699392855167, 24.290408885106444, 24.436637468636036, 24.46453157439828, 24.626977302134037, 24.342777870595455, 22.976845195516944, 24.247373616322875, 25.02857132256031, 24.286849677562714, 24.050515949726105, 26.299048397690058, 24.56690970994532, 25.451876623556018, 24.859750602394342, 24.600485295057297, 26.03080514445901, 25.264739183709025, 25.442601257935166, 25.02985962294042, 24.713718127459288, 26.02328803949058, 24.94937484152615, 24.337802412861492, 25.578998887562193, 25.976988837122917, 25.48861773312092, 24.791415229439735, 24.296052910387516, 24.427737437188625, 24.129899733699858, 23.170537900179625, 23.85018363595009, 26.388751776888967, 24.699688207358122], "epoch_time": [88.89775609970093, 87.04717636108398, 86.74481248855591, 86.96178388595581, 86.75166749954224, 86.73479843139648, 86.70706701278687, 86.75385022163391, 86.6729531288147, 86.70633697509766, 86.7366030216217, 86.76986193656921, 86.73273539543152, 86.73210978507996, 86.94512510299683, 86.69511485099792, 86.73415017127991, 86.71393918991089, 86.7378146648407, 86.73573565483093, 86.77662062644958, 86.93383479118347, 86.72971558570862, 86.94792795181274, 86.74258708953857, 86.74893450737, 86.95448160171509, 86.76047253608704, 86.87231683731079, 86.79846715927124, 86.96401596069336, 86.93504118919373, 86.79991340637207, 86.72712874412537, 86.72342228889465, 86.74183130264282, 86.88475203514099, 86.92552304267883, 86.73924446105957, 86.83409690856934, 86.75261306762695, 86.96899700164795, 86.8519811630249, 86.98983263969421, 86.71038317680359, 86.74449586868286, 86.70435070991516, 86.71381378173828, 86.8669548034668, 87.13454270362854, 86.75901365280151, 86.73381567001343, 86.8392174243927, 86.79291033744812, 86.7283124923706, 86.95089483261108, 87.03362917900085, 86.76380014419556, 86.80014514923096, 86.72207283973694, 86.77162837982178, 86.88987731933594, 86.74259090423584, 86.76394701004028, 86.78630137443542, 86.79677867889404, 86.77764868736267, 86.72840285301208, 86.78783798217773, 86.9798276424408, 86.97495651245117, 86.7599310874939, 86.99042010307312, 86.88688635826111, 86.80363821983337, 86.79592943191528, 92.01670956611633, 86.75547337532043, 86.79232549667358, 87.00013589859009, 86.75685739517212, 86.80532264709473, 86.99518513679504, 86.99415278434753, 86.78278350830078, 86.79750108718872, 86.79665279388428, 86.790354013443, 86.87720084190369, 86.78184819221497, 86.8082902431488, 86.7797019481659, 86.78965616226196, 86.81063342094421, 86.89099621772766, 86.78551125526428, 86.71836066246033, 86.84062147140503, 86.83245849609375, 86.79215407371521, 86.80478501319885, 86.8541886806488, 86.83747100830078, 86.77237486839294, 86.8074779510498, 86.76844024658203, 86.76883029937744, 86.96455478668213, 86.80152034759521, 86.80747056007385, 86.77953696250916, 86.83922171592712, 86.82931876182556, 86.79763150215149, 86.86189937591553, 86.75680017471313, 86.77835464477539, 86.79795169830322, 86.8035089969635, 87.01284074783325, 86.78329014778137, 87.00261998176575, 86.94818782806396, 86.77300262451172, 86.78825235366821, 86.7680287361145, 87.01064920425415, 86.80806756019592, 86.80273723602295, 86.82045197486877, 86.81969475746155, 86.78719663619995, 86.81629991531372, 86.8291244506836, 87.02451586723328, 86.99898719787598, 86.83023381233215, 86.82179522514343, 86.80588245391846, 87.04637885093689, 86.83853054046631, 86.92496800422668, 86.7718858718872, 86.84817957878113, 86.78890943527222, 86.78716850280762, 86.81756591796875, 86.81182098388672, 87.04182863235474, 86.7909460067749, 86.80200386047363, 86.81553316116333, 86.7850112915039, 86.80316138267517, 86.79170107841492, 86.81636929512024, 86.80866289138794, 86.80995440483093, 86.80959439277649, 87.0535101890564, 86.77164959907532, 86.76829886436462, 86.77510809898376, 86.76223731040955, 86.92022728919983, 86.78487634658813, 86.9485731124878, 86.80790185928345, 86.79282069206238, 86.85940742492676, 86.91447019577026, 86.80309677124023, 86.81069326400757, 86.97607707977295, 86.9848256111145, 86.93239283561707, 86.82082605361938, 86.99894618988037, 86.81172561645508, 86.76051354408264, 86.79461789131165, 86.77718782424927, 86.79645848274231, 86.79605150222778, 86.97299766540527, 86.78628468513489, 86.78639149665833, 87.02918148040771, 86.77557587623596, 86.87668657302856, 86.92171263694763, 86.80198240280151, 86.75943922996521, 86.76969981193542, 86.7957055568695, 86.76792860031128, 86.77419114112854, 86.7999918460846, 87.00687623023987, 86.80926132202148]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr0.001-wdecay0.1-eps1e-08-seed44.json <==
{"train_acc": [43.98, 63.85, 72.814, 77.52, 80.184, 82.3, 83.79, 85.18, 86.176, 87.184, 87.814, 88.692, 89.146, 90.14, 90.394, 91.098, 91.434, 91.818, 92.188, 92.686, 93.036, 93.36, 93.71, 94.108, 94.422, 94.35, 94.712, 95.008, 95.232, 95.386, 95.62, 95.648, 95.818, 95.818, 95.998, 96.288, 96.2, 96.214, 96.208, 96.516, 96.646, 96.46, 96.762, 96.736, 96.798, 96.91, 96.676, 96.936, 96.928, 96.812, 97.066, 96.744, 97.046, 96.868, 96.996, 96.912, 97.07, 97.042, 97.032, 97.044, 97.134, 97.206, 97.036, 97.07, 97.12, 97.232, 97.174, 96.982, 97.302, 97.098, 97.288, 97.174, 97.236, 97.09, 97.276, 97.326, 97.338, 97.12, 97.12, 97.288, 97.316, 97.248, 97.126, 97.37, 97.05, 97.338, 97.26, 97.364, 97.3, 97.268, 97.282, 97.332, 97.408, 97.342, 97.432, 97.288, 97.184, 97.386, 97.352, 97.224, 97.486, 97.312, 97.352, 97.47, 97.464, 97.388, 97.378, 97.504, 97.37, 97.386, 97.334, 97.57, 97.33, 97.154, 97.508, 97.228, 97.328, 97.528, 97.386, 97.542, 97.55, 97.448, 97.534, 97.452, 97.378, 97.458, 97.506, 97.44, 97.458, 97.5, 97.496, 97.464, 97.394, 97.648, 97.32, 97.642, 97.412, 97.48, 97.608, 97.566, 97.482, 97.36, 97.42, 97.398, 97.638, 97.424, 97.592, 97.486, 97.596, 97.49, 99.072, 99.67, 99.782, 99.882, 99.86, 99.916, 99.926, 99.912, 99.924, 99.888, 99.916, 99.936, 99.92, 99.926, 99.902, 99.946, 99.956, 99.926, 99.906, 99.908, 99.914, 99.946, 99.96, 99.936, 99.922, 99.94, 99.932, 99.96, 99.918, 99.926, 99.94, 99.938, 99.928, 99.926, 99.94, 99.912, 99.958, 99.938, 99.956, 99.944, 99.936, 99.902, 99.932, 99.942, 99.956, 99.952, 99.95, 99.95, 99.948, 99.948], "test_acc": [48.41, 58.85, 72.67, 69.39, 79.19, 77.57, 79.73, 78.35, 82.17, 84.0, 86.08, 84.75, 85.03, 87.41, 89.04, 87.35, 87.78, 86.54, 89.09, 87.73, 87.15, 89.6, 89.04, 90.12, 89.16, 89.37, 88.75, 89.96, 90.73, 91.1, 90.83, 90.39, 90.42, 90.23, 90.15, 89.19, 89.75, 90.73, 91.3, 91.0, 89.7, 91.39, 90.55, 90.62, 91.08, 90.45, 90.73, 90.6, 91.33, 90.88, 91.1, 91.33, 90.87, 89.27, 90.95, 89.46, 89.65, 90.23, 91.69, 91.7, 91.18, 90.5, 90.79, 91.77, 90.54, 91.05, 90.61, 90.55, 91.9, 91.62, 89.41, 90.17, 91.39, 91.17, 90.27, 89.31, 88.91, 91.85, 90.91, 90.5, 90.42, 89.36, 90.62, 91.11, 90.43, 91.43, 89.62, 91.4, 90.27, 90.93, 91.83, 88.53, 88.85, 91.32, 89.65, 89.93, 91.33, 89.31, 90.91, 89.85, 92.41, 90.69, 92.26, 89.66, 90.09, 90.73, 91.48, 90.07, 91.43, 91.27, 91.86, 90.22, 90.96, 90.13, 89.19, 90.59, 88.99, 91.48, 91.59, 91.62, 91.47, 90.3, 90.47, 90.31, 90.67, 90.24, 91.78, 89.79, 90.95, 91.34, 91.29, 90.75, 90.42, 91.25, 91.29, 90.28, 91.42, 92.2, 88.77, 90.07, 91.2, 91.1, 91.15, 91.96, 91.84, 91.56, 90.99, 92.09, 90.31, 88.99, 94.28, 94.53, 94.56, 94.65, 94.72, 94.76, 94.73, 94.74, 94.76, 95.01, 94.93, 94.85, 95.0, 94.97, 95.03, 95.16, 94.69, 94.83, 94.82, 94.72, 94.73, 95.16, 95.09, 94.91, 94.86, 95.01, 94.91, 94.9, 95.05, 94.99, 94.94, 94.92, 94.97, 94.92, 94.81, 94.86, 94.94, 94.79, 94.78, 94.89, 94.96, 95.01, 94.92, 94.82, 94.98, 95.18, 94.78, 94.9, 94.72, 94.76], "train_loss": [596.9277304410934, 396.55985432863235, 306.4696554541588, 253.8854774236679, 224.74026402831078, 201.4225745499134, 184.26090483367443, 168.9739224612713, 156.90441645681858, 146.49812804162502, 138.90958677232265, 128.99358794093132, 122.53165155649185, 112.51421964168549, 108.37729869782925, 100.8939139842987, 97.14009042084217, 91.07868409901857, 87.95195206999779, 82.72954767942429, 78.67725329101086, 74.30785997956991, 70.93905731290579, 66.2584720775485, 63.1642294190824, 63.20271533355117, 59.44902081415057, 55.53121614456177, 53.94064963981509, 52.302957221865654, 49.56082261353731, 49.19000690057874, 47.68495649844408, 46.98040647804737, 45.7178141400218, 42.19849391654134, 43.295618707314134, 41.17172591947019, 41.81212295591831, 40.047880278900266, 37.3857631329447, 40.08395300619304, 36.67407217435539, 36.283709647133946, 36.79630483966321, 35.49526725523174, 37.65508490987122, 35.04275308735669, 35.768008194863796, 36.234125547111034, 34.21632591076195, 36.191135535016656, 34.3421092024073, 34.13711627665907, 34.59495609626174, 33.81015516258776, 33.76709914859384, 33.32557973545045, 33.4185793697834, 33.06983318552375, 32.06605174206197, 31.637454555369914, 32.79961110185832, 33.541863535530865, 32.50048376340419, 31.09979128651321, 31.35114557435736, 33.92540217097849, 30.727106722071767, 33.48418715503067, 30.425796275027096, 31.730111561715603, 31.78279507625848, 32.629082491621375, 30.79685467388481, 30.856938091106713, 30.268852684646845, 32.47913807723671, 32.92798328585923, 30.72351215593517, 29.74949902575463, 31.031694545410573, 31.81462775915861, 30.125413509085774, 32.28496547602117, 29.714209139347076, 31.656513930298388, 30.70427670981735, 30.527181514538825, 30.8259068839252, 31.034163963980973, 30.52269052620977, 29.851180308498442, 30.36440087389201, 29.46626499015838, 31.455614814534783, 31.63947330415249, 29.532508513424546, 30.162245271727443, 30.87456749100238, 29.321067390963435, 30.361650672741234, 30.512845121324062, 28.700047104619443, 29.415416355244815, 29.627248094417155, 29.77718123048544, 29.098639715462923, 29.92882946599275, 29.837049805559218, 30.536378149408847, 27.62978243175894, 30.43471240438521, 32.00947824213654, 28.241661460138857, 31.027701483108103, 30.069889436475933, 28.382502612657845, 29.67558967601508, 28.4543534591794, 28.514026744291186, 29.140077589079738, 28.301083280704916, 29.54017103370279, 29.870166648179293, 29.509782934561372, 28.009212006814778, 28.862874274142087, 29.036508104763925, 28.251270132139325, 28.554383045993745, 28.271074812859297, 29.9081665398553, 27.44350460730493, 30.20558982156217, 26.40757408645004, 29.570059053599834, 28.23003680910915, 27.317112277261913, 27.725239512510598, 28.90000512637198, 29.53897870052606, 28.97143900115043, 28.34565274324268, 27.101104251109064, 29.72414260916412, 27.503773618489504, 28.1573075838387, 27.633276918902993, 28.42943016346544, 12.108199714915827, 4.844546421198174, 3.300753833842464, 2.2381765387253836, 2.04382199011161, 1.4517360476456815, 1.240300126330112, 1.2448276674185763, 1.0738354131171945, 1.4879811501305085, 1.2631046988608432, 0.9448322341922903, 0.9726110564733972, 0.9681493685347959, 1.2132134255589335, 0.753394147639483, 0.6282935014933173, 0.8984966900534346, 1.0829178513013176, 1.1984392577833205, 1.0402951464093348, 0.7057135859286063, 0.6305174662356876, 0.7853971880322206, 0.9222427145705296, 0.7580449851593585, 0.8567688843249925, 0.5302623369461799, 0.9332681422602036, 0.8894582185475883, 0.7806436250266415, 0.745873865815156, 0.8178265188998921, 0.9367824932451185, 0.884207534176312, 0.9343299165866483, 0.616491710061382, 0.694817248995605, 0.5959398493232584, 0.7519376909003768, 0.89258096820231, 1.0791093597017607, 0.8998644457842602, 0.7382290817813555, 0.6183558489192365, 0.6106104901373328, 0.6193403840097744, 0.5560000504710843, 0.6029493397327315, 0.7041427962722082], "test_loss": [118.70422720909119, 101.04163575172424, 63.20913678407669, 80.71111261844635, 48.10344013571739, 52.43185132741928, 49.78484144806862, 53.36152932047844, 42.37065476179123, 39.770362704992294, 33.0463053137064, 37.12034124135971, 37.426020324230194, 29.870685756206512, 26.90655390918255, 31.248685106635094, 29.542423143982887, 35.07480226457119, 25.80677631497383, 31.353512704372406, 34.350306659936905, 25.878896981477737, 26.997987642884254, 24.485241666436195, 29.239929541945457, 28.35714030265808, 28.970862232148647, 25.394347086548805, 24.558000773191452, 23.173214614391327, 23.573763757944107, 25.3095506131649, 26.001062385737896, 26.41336115449667, 27.152846917510033, 30.010632380843163, 29.086961217224598, 25.987560972571373, 24.65646841004491, 24.378881290555, 30.156008198857307, 25.076344214379787, 28.046117529273033, 26.458572313189507, 26.136556707322598, 28.233278080821037, 28.781096540391445, 26.35120252519846, 25.088271282613277, 25.179548658430576, 24.770689979195595, 24.321722477674484, 26.325255870819092, 31.947544403374195, 26.229480408132076, 32.24782330542803, 29.524500995874405, 29.763739570975304, 23.707954093813896, 23.52350552380085, 25.386330358684063, 27.480565421283245, 27.718637347221375, 24.920096032321453, 27.08743242919445, 28.831816241145134, 26.9329416975379, 27.70417834073305, 24.822485126554966, 24.266896978020668, 33.879546239972115, 30.056684523820877, 25.62871176749468, 25.584376618266106, 31.355126217007637, 31.440672025084496, 36.09687649458647, 22.52073895931244, 27.49914290010929, 28.227846428751945, 30.295350953936577, 35.0176106095314, 28.13790087401867, 28.706481836736202, 27.0400547683239, 25.44210108369589, 29.68237730115652, 25.55986960977316, 29.801256731152534, 28.58205422013998, 25.094988875091076, 38.13067090511322, 35.97293011844158, 25.685935527086258, 32.30717791616917, 32.667166747152805, 25.605226531624794, 33.50192664563656, 27.868969812989235, 31.315285682678223, 23.147726319730282, 26.835047334432602, 23.50800832360983, 33.111867375671864, 31.692486494779587, 28.841403543949127, 24.982469275593758, 30.617237316444516, 26.505788318812847, 26.44537079334259, 23.662316597998142, 30.094336852431297, 28.48349442332983, 31.73909044265747, 35.79265484213829, 27.373879328370094, 34.319875955581665, 25.9422951862216, 25.046371668577194, 24.940453976392746, 25.532367706298828, 28.968234211206436, 29.838046193122864, 27.644776612520218, 28.909499667584896, 30.60968269407749, 24.079313345253468, 32.675239495933056, 28.415285512804985, 27.29874497652054, 25.98207826167345, 28.82727448642254, 29.78838260471821, 26.729382164776325, 26.404657281935215, 30.393922448158264, 24.232319965958595, 22.660454209893942, 38.45829530060291, 32.140236139297485, 26.351324513554573, 26.950789250433445, 25.816890500485897, 22.354357697069645, 24.776800513267517, 26.655925542116165, 27.88740885257721, 24.0762272849679, 28.77075545489788, 32.58393660187721, 16.723858907818794, 16.974717430770397, 17.356924772262573, 18.316105768084526, 18.960066329687834, 19.198022857308388, 19.82708141952753, 20.356223456561565, 20.991945140063763, 21.007735297083855, 20.8197367079556, 21.71620298177004, 22.227391205728054, 22.739270970225334, 22.172126062214375, 22.20902944728732, 23.623442448675632, 23.320376977324486, 24.069838747382164, 23.675935991108418, 24.21157718449831, 22.520308665931225, 22.940378915518522, 25.017076939344406, 25.027587462216616, 24.30376923829317, 23.95681046321988, 24.483502626419067, 24.605221278965473, 23.682389996945858, 24.210692666471004, 24.42263973876834, 24.83940316364169, 24.71912308782339, 23.895443957298994, 23.537253759801388, 23.980090707540512, 24.45787480659783, 25.137197732925415, 24.611385487020016, 24.566814500838518, 24.431861626915634, 24.082352245226502, 24.757392082363367, 23.523016568273306, 22.80022414214909, 24.5598180629313, 24.331854160875082, 25.36894118413329, 26.068612828850746], "epoch_time": [46.442524433135986, 44.07801580429077, 44.075364112854004, 44.143768310546875, 44.144758224487305, 44.29280114173889, 44.29256200790405, 44.32547068595886, 44.364766359329224, 44.350592851638794, 44.26336932182312, 44.45931601524353, 44.49014902114868, 44.05042743682861, 44.28242230415344, 44.2850124835968, 44.245521545410156, 44.27920985221863, 44.29039168357849, 44.25444173812866, 44.24241352081299, 44.348224401474, 44.48035931587219, 44.344847202301025, 44.34101748466492, 44.40359663963318, 44.23021721839905, 44.31533718109131, 44.219939947128296, 44.113282203674316, 44.70475101470947, 44.31469702720642, 44.18014669418335, 44.41960024833679, 44.161640644073486, 44.36428618431091, 44.201558351516724, 44.26075863838196, 44.30370283126831, 44.129841566085815, 44.091596841812134, 44.39653944969177, 44.278149366378784, 44.05762195587158, 44.23065233230591, 44.33130693435669, 44.26104974746704, 44.212419509887695, 44.33412575721741, 44.1844277381897, 44.289037227630615, 44.40432119369507, 44.50692367553711, 44.23921585083008, 44.475414752960205, 44.26519751548767, 44.242318868637085, 44.262434005737305, 44.25174260139465, 44.30079793930054, 44.27651047706604, 44.31624674797058, 44.3530375957489, 44.415507555007935, 44.349817752838135, 44.240211725234985, 44.3757004737854, 44.11404848098755, 44.2248010635376, 44.44804048538208, 44.3917760848999, 44.31654930114746, 44.517189741134644, 44.51986074447632, 44.15322828292847, 44.43690586090088, 44.186763048172, 44.55415368080139, 44.34485149383545, 44.35198163986206, 44.26969790458679, 44.23569869995117, 44.19345307350159, 44.33453917503357, 44.41552495956421, 44.41110348701477, 44.531330585479736, 44.43964433670044, 44.34499979019165, 44.46519351005554, 44.439945697784424, 44.38778614997864, 44.225518465042114, 44.487598180770874, 44.43346667289734, 44.135000228881836, 44.33752107620239, 44.23524236679077, 44.18905472755432, 44.43101239204407, 44.26580500602722, 44.33347702026367, 44.28405046463013, 44.42436480522156, 44.36461091041565, 44.37876844406128, 44.423243284225464, 44.530038595199585, 44.26502203941345, 44.56480574607849, 44.11907386779785, 44.520217418670654, 44.224770069122314, 44.36961627006531, 44.27609062194824, 44.23715853691101, 44.36152005195618, 44.37321496009827, 44.242695331573486, 44.122639417648315, 44.41543483734131, 44.36025905609131, 44.56595325469971, 44.42058992385864, 44.25239872932434, 44.358642578125, 44.38314127922058, 44.4449508190155, 44.45995879173279, 44.361244916915894, 44.37830686569214, 44.36155676841736, 44.3894944190979, 44.30097699165344, 44.33930945396423, 44.469910860061646, 44.46235275268555, 44.3096067905426, 44.20111417770386, 44.1550772190094, 44.41681432723999, 44.46492314338684, 44.37533497810364, 44.25705003738403, 44.1285445690155, 44.2627215385437, 44.277347564697266, 44.282270431518555, 44.36605906486511, 44.3417227268219, 44.40801119804382, 44.209935665130615, 44.289289712905884, 44.34003758430481, 44.24566650390625, 44.429895639419556, 44.425636768341064, 44.32232713699341, 44.30946588516235, 44.249775409698486, 44.54399371147156, 44.30024981498718, 44.550679445266724, 44.47163414955139, 44.418516397476196, 44.118953227996826, 44.54627299308777, 44.213181018829346, 44.34992837905884, 44.27059817314148, 44.15281414985657, 44.300405502319336, 44.26165509223938, 44.294148445129395, 44.178305864334106, 44.42990803718567, 44.291656255722046, 44.35134267807007, 44.288196086883545, 44.265596866607666, 44.26039242744446, 44.200990200042725, 44.31869196891785, 44.23446249961853, 44.36209416389465, 44.354339599609375, 44.36838960647583, 44.413477659225464, 44.27946758270264, 44.2797110080719, 44.37690472602844, 44.35769200325012, 44.16741418838501, 44.567482471466064, 44.21640396118164, 44.310662508010864, 44.30345439910889, 44.51695966720581, 44.30165410041809, 44.25494313240051]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr0.005-wdecay0.02-eps1e-08-seed42.json <==
{"train_acc": [44.012, 63.136, 71.244, 76.438, 79.878, 81.874, 83.614, 85.0, 86.158, 87.008, 88.108, 88.758, 89.278, 89.832, 90.198, 90.96, 91.47, 91.652, 92.018, 92.35, 92.674, 92.83, 93.472, 93.512, 93.78, 94.216, 94.194, 94.558, 94.78, 94.874, 95.114, 95.024, 95.222, 95.434, 95.656, 95.658, 95.648, 95.702, 95.764, 96.148, 96.098, 96.108, 96.2, 96.108, 96.358, 96.342, 96.392, 96.448, 96.346, 96.43, 96.592, 96.574, 96.672, 96.53, 96.586, 96.776, 96.622, 96.86, 96.732, 96.866, 96.89, 96.83, 96.92, 96.576, 96.85, 97.038, 96.974, 96.956, 96.9, 97.012, 97.046, 97.026, 96.734, 97.124, 97.148, 97.03, 97.204, 96.996, 97.082, 97.096, 97.066, 97.048, 97.374, 97.124, 97.118, 97.028, 97.172, 97.16, 97.18, 97.234, 97.216, 96.764, 96.648, 97.4, 97.26, 97.342, 97.298, 97.118, 97.38, 97.094, 97.24, 97.404, 97.112, 97.298, 97.192, 97.438, 97.338, 97.178, 97.22, 97.348, 97.268, 97.316, 97.372, 97.35, 97.494, 97.388, 97.222, 97.224, 97.042, 97.408, 97.266, 97.486, 97.32, 97.294, 97.19, 97.346, 97.272, 97.43, 97.4, 97.334, 97.444, 97.31, 97.388, 97.338, 97.358, 97.49, 97.598, 97.554, 97.11, 97.524, 97.346, 97.484, 97.404, 97.518, 97.422, 97.064, 97.514, 97.494, 97.516, 97.382, 99.114, 99.642, 99.81, 99.82, 99.85, 99.866, 99.882, 99.924, 99.904, 99.898, 99.91, 99.902, 99.884, 99.892, 99.914, 99.932, 99.926, 99.934, 99.934, 99.908, 99.944, 99.92, 99.92, 99.93, 99.9, 99.928, 99.938, 99.936, 99.934, 99.936, 99.938, 99.926, 99.908, 99.938, 99.956, 99.93, 99.916, 99.948, 99.952, 99.934, 99.92, 99.942, 99.962, 99.94, 99.936, 99.922, 99.922, 99.922, 99.928, 99.94], "test_acc": [48.11, 65.22, 63.25, 78.81, 79.12, 78.42, 82.22, 81.88, 83.52, 82.58, 85.72, 85.03, 87.39, 87.2, 86.14, 87.47, 86.11, 88.06, 89.51, 88.35, 90.27, 88.28, 90.08, 88.29, 88.99, 89.07, 89.79, 89.16, 89.97, 91.03, 90.54, 90.27, 88.47, 90.63, 88.97, 90.85, 89.98, 90.26, 89.93, 88.65, 90.95, 90.48, 90.3, 90.13, 91.42, 89.88, 90.09, 90.06, 91.56, 90.86, 90.77, 88.9, 91.27, 89.18, 91.42, 90.64, 89.47, 90.57, 91.53, 89.73, 90.62, 89.86, 90.44, 90.78, 91.17, 89.83, 89.71, 91.06, 90.91, 90.2, 90.36, 89.96, 90.11, 89.93, 90.43, 92.19, 90.34, 90.46, 90.84, 90.55, 88.66, 90.98, 91.8, 90.72, 91.93, 89.12, 90.74, 91.24, 91.44, 89.98, 89.99, 87.85, 90.39, 89.81, 91.73, 91.13, 91.69, 86.68, 90.57, 91.4, 91.06, 88.43, 91.43, 90.96, 90.04, 90.4, 92.23, 91.69, 89.21, 91.13, 90.53, 90.54, 91.39, 91.61, 90.86, 90.92, 91.69, 90.69, 91.63, 91.49, 91.52, 90.27, 91.51, 92.16, 91.67, 91.65, 90.39, 91.02, 91.4, 88.8, 91.05, 90.35, 92.02, 92.14, 91.08, 92.61, 90.8, 90.83, 91.91, 91.66, 92.27, 89.95, 90.97, 88.62, 91.2, 90.66, 90.59, 91.09, 91.39, 90.21, 94.43, 94.54, 94.76, 94.64, 94.85, 94.77, 94.71, 94.79, 94.77, 94.69, 94.56, 94.53, 94.81, 94.83, 94.91, 94.57, 94.79, 94.69, 94.85, 94.9, 94.98, 94.84, 95.06, 94.66, 94.4, 94.92, 94.75, 94.8, 95.09, 94.9, 94.74, 94.87, 94.73, 94.97, 95.1, 94.81, 94.77, 94.96, 94.8, 94.82, 94.75, 94.68, 94.9, 94.74, 94.91, 95.01, 94.59, 94.85, 94.94, 94.76], "train_loss": [593.6570377349854, 404.3702083826065, 318.6069326400757, 265.8468567728996, 228.0659009218216, 206.635173112154, 186.73160311579704, 171.56043741106987, 157.01866027712822, 145.84788727760315, 135.86047318577766, 128.70130214095116, 121.37437953054905, 115.35467286407948, 111.08113242685795, 102.38319746404886, 97.66273306310177, 94.43680308759212, 89.12763719260693, 85.64864092320204, 81.85843169689178, 79.08623004704714, 73.63108044117689, 72.49576638266444, 69.77519640699029, 64.08693371340632, 65.38135242834687, 60.568819995969534, 58.50431239232421, 57.92780615761876, 55.40808270685375, 54.596100971102715, 54.2253407984972, 51.061727955937386, 49.13761448673904, 48.98540668748319, 49.38173650205135, 48.174829088151455, 46.20985696464777, 44.53764561191201, 43.71893809735775, 44.113533241674304, 42.66758515127003, 44.01847319677472, 42.25326579250395, 41.176494827494025, 40.69465830735862, 38.94043720141053, 39.87623463943601, 39.254380233585835, 38.08659562468529, 38.80965242348611, 36.76946919597685, 38.38065737299621, 37.937460268847644, 36.448374630883336, 38.78905349597335, 36.151153539307415, 36.55518886633217, 35.6001913882792, 35.22155945003033, 36.48127073422074, 34.497316205874085, 38.19356368854642, 34.91077404282987, 34.04651081748307, 34.17497432976961, 33.85251444391906, 35.19125648215413, 34.24314673990011, 33.28930754214525, 33.28208674676716, 37.35177503712475, 32.63829994946718, 32.53042989503592, 32.597842920571566, 31.914085868746042, 33.72332768328488, 32.96895455941558, 32.629716974683106, 33.25254426617175, 33.33873777836561, 30.09144614264369, 31.941753323189914, 32.09079391043633, 32.589843133464456, 32.63918051868677, 31.842324616387486, 31.820094680413604, 31.439914875663817, 31.71904989145696, 36.56902505084872, 39.210651154629886, 29.267164099030197, 30.28071544971317, 30.402261082082987, 30.256838757544756, 32.62410094682127, 29.87517236499116, 32.31355820596218, 31.316571380011737, 29.602682444266975, 31.838175520300865, 30.796353336423635, 32.65350822918117, 28.890257081016898, 30.34440374467522, 31.402595138177276, 31.586911304853857, 29.920691679231822, 30.920874325558543, 30.605399953201413, 30.823543622158468, 30.13173376210034, 29.016653540544212, 30.451564820483327, 30.831567630171776, 31.361098179593682, 32.78403578419238, 28.818699788302183, 30.45601024851203, 28.921450200490654, 30.40252889506519, 29.648890068754554, 30.763527142815292, 29.706393728032708, 30.261040574871004, 28.870785227045417, 29.959619807079434, 29.82569064758718, 29.65948260575533, 30.286926015280187, 29.572015704587102, 30.040037222206593, 29.860398991964757, 28.576176024973392, 27.787223334424198, 28.631165239959955, 31.55558384768665, 28.37323007453233, 30.283432060852647, 28.694807139225304, 29.97278613038361, 29.20001673977822, 29.857210304122418, 33.276309348642826, 27.90213541314006, 27.89736530929804, 28.02821093518287, 30.140119679272175, 10.696590153384022, 4.747483697894495, 2.6555647126515396, 2.3189111127576325, 1.8743998040954466, 1.6901051750173792, 1.6094397317065159, 1.065356438222807, 1.2793665649951436, 1.3507512461546867, 1.1771966967644403, 1.238897491559328, 1.2064634609487257, 1.2281159798458248, 1.0969810109659193, 0.8249145490690353, 0.9112304593372755, 0.756906786633408, 0.8407406886562967, 1.0589697933683055, 0.80532675030463, 0.8538057176674556, 0.8602447170142113, 0.9902166234987817, 1.0510359891559347, 0.8065658091963996, 0.7529437000976031, 0.8309817654503604, 0.9128279817841758, 0.840719144511695, 0.6974038158687108, 0.8619937535686404, 0.92451967141551, 0.8603921054732382, 0.5344498672279769, 0.8065985685284431, 0.9931229504136354, 0.743477409739171, 0.6823202558653065, 0.7519763832242461, 0.8802112958578618, 0.6328339054889511, 0.5234177765373715, 0.8053573180554849, 0.7549154697080667, 0.9547369261945278, 0.8518038760776108, 1.0022183738396961, 0.8256299869372015, 0.6121997966497474], "test_loss": [131.82486283779144, 79.27171927690506, 96.7726703286171, 49.81344997882843, 50.19854095578194, 50.49674987792969, 42.231811702251434, 43.32958656549454, 38.07544702291489, 44.17363566160202, 35.20124909281731, 37.12740784883499, 30.284324809908867, 30.37217055261135, 33.550446808338165, 30.123921170830727, 35.25105011463165, 29.67865499854088, 26.023056209087372, 30.76774126291275, 24.7926394790411, 30.32354500889778, 25.29291495680809, 29.896191745996475, 29.469266667962074, 27.75538992881775, 26.3122189193964, 29.946658469736576, 26.059206381440163, 22.404276996850967, 23.811542198061943, 27.039979100227356, 33.4533581584692, 25.829261422157288, 30.468654066324234, 23.44619657844305, 26.905070386826992, 25.825906187295914, 28.54592552781105, 32.03081442415714, 26.702269911766052, 26.176640912890434, 27.46255514025688, 29.512603104114532, 22.99392151972279, 27.658400259912014, 28.692658692598343, 27.065319560468197, 24.093825548887253, 25.044835820794106, 26.378382816910744, 32.787786692380905, 26.025472037494183, 31.129297137260437, 24.417741261422634, 28.11000744998455, 30.434329144656658, 28.632289975881577, 24.468720220029354, 31.919919587671757, 28.383712135255337, 29.752912670373917, 28.762599751353264, 28.09648984670639, 25.352089807391167, 30.195933893322945, 28.19092769920826, 25.218880835920572, 25.130704388022423, 28.695148650556803, 27.524453576654196, 31.214193046092987, 28.72902348637581, 27.53338097780943, 27.607081562280655, 24.063623815774918, 26.726923778653145, 27.708840385079384, 25.651907801628113, 28.735309407114983, 34.76474843919277, 25.52752908319235, 24.206507232040167, 26.390249624848366, 23.385611839592457, 32.47283244878054, 26.560297198593616, 26.046835765242577, 24.885479263961315, 30.832183614373207, 32.57435937970877, 38.4270915389061, 29.934386745095253, 34.044859156012535, 24.578036807477474, 25.7167609333992, 24.05863758176565, 40.78579206764698, 28.181728020310402, 26.240663565695286, 25.87055206298828, 35.01370745152235, 23.63510448485613, 27.295784637331963, 30.044603422284126, 28.568140231072903, 21.899323359131813, 24.387301430106163, 31.588338010013103, 27.562451131641865, 29.965539127588272, 29.048505932092667, 26.64242424815893, 24.546822641044855, 27.73384766280651, 26.970825880765915, 24.304130114614964, 28.01577111147344, 24.66665917634964, 25.994378527626395, 22.980537958443165, 30.953065291047096, 24.48860491812229, 24.78629434108734, 25.259671695530415, 27.068290658295155, 29.295274451375008, 28.8924617767334, 24.691463166847825, 36.61763422191143, 27.611519634723663, 30.814075276255608, 23.08918147534132, 24.680014066398144, 26.726896293461323, 22.65415251068771, 27.314821422100067, 29.377093747258186, 22.849445536732674, 27.00312177836895, 22.692480573430657, 31.966216698288918, 26.332081019878387, 34.35065659880638, 28.170914351940155, 26.83451134711504, 27.660225830972195, 26.96534340828657, 26.36474346369505, 29.877306327223778, 17.359272805973887, 17.80555835738778, 18.417922170832753, 18.696737928315997, 19.327926261350513, 20.54315370693803, 20.599516715854406, 20.647055875044316, 21.29210000205785, 21.771068304777145, 23.292408691719174, 22.667644860222936, 22.396778889000416, 22.53828782401979, 22.92279291059822, 24.24763484671712, 23.212017502635717, 25.66664126701653, 24.01242616213858, 25.132644574623555, 23.668629474472255, 23.82750127837062, 24.048170630354434, 24.931172141165007, 25.763391576358117, 23.90232918295078, 24.573669016128406, 24.664817513665184, 23.827610436826944, 24.356687298510224, 25.590973540209234, 25.100069501495454, 25.32676481147064, 24.143809482106008, 23.287971702811774, 25.147678044624627, 25.16595197026618, 24.511462372087408, 25.98489851085469, 25.422407630831003, 26.071052025072277, 26.53374676965177, 27.448796121403575, 26.485023330897093, 26.62677975744009, 25.281747061759233, 27.475026289001107, 26.057689759880304, 25.03591515123844, 25.870918449014425], "epoch_time": [46.89501333236694, 44.672224283218384, 44.348787784576416, 44.90941572189331, 44.752148151397705, 44.88054299354553, 44.68578910827637, 44.71118450164795, 44.65882658958435, 44.78176522254944, 44.59813332557678, 44.80950450897217, 44.73329210281372, 44.78956747055054, 44.89326786994934, 44.71712827682495, 44.7003607749939, 44.78658580780029, 44.71044397354126, 44.589548110961914, 44.55660891532898, 44.568321228027344, 44.527114391326904, 44.720096826553345, 44.46481132507324, 44.5284366607666, 44.70795297622681, 44.62950801849365, 44.6619758605957, 44.59315466880798, 44.8015673160553, 44.69921040534973, 44.86413908004761, 44.76147818565369, 44.63534951210022, 44.65185785293579, 44.573127031326294, 44.426740407943726, 44.54142498970032, 44.513861656188965, 44.5470495223999, 44.66554617881775, 44.564440965652466, 44.67990565299988, 44.56275916099548, 44.552072286605835, 44.59690713882446, 44.5049831867218, 44.640891790390015, 44.57053303718567, 44.5221586227417, 44.518282890319824, 44.658082008361816, 44.73173499107361, 44.53965735435486, 44.70210242271423, 44.51823830604553, 44.547269344329834, 44.566399335861206, 44.71710705757141, 44.65764021873474, 44.761391401290894, 44.497196674346924, 44.69657492637634, 44.64038610458374, 44.67569041252136, 44.42190361022949, 44.861318588256836, 44.52511787414551, 44.79562735557556, 44.55409574508667, 44.67671084403992, 44.694981813430786, 44.70513415336609, 44.55192565917969, 44.472373247146606, 44.54759860038757, 44.594693183898926, 44.60648488998413, 44.38400626182556, 44.72275137901306, 44.517308473587036, 44.44619560241699, 44.50786304473877, 44.48972463607788, 44.468313455581665, 44.508384466171265, 44.553383111953735, 44.375691652297974, 44.59305024147034, 44.56484937667847, 44.426833629608154, 44.347901582717896, 44.53943943977356, 44.339836835861206, 44.348204374313354, 44.50449562072754, 44.43471884727478, 44.297611713409424, 44.59185433387756, 44.65881633758545, 44.395060300827026, 44.41492676734924, 44.517266511917114, 44.65768361091614, 44.6657190322876, 44.276896476745605, 44.51011562347412, 44.48986101150513, 44.534688234329224, 44.30427122116089, 44.32280349731445, 44.309020042419434, 44.38708019256592, 44.44158697128296, 44.377694845199585, 44.397380352020264, 44.531481981277466, 44.375587701797485, 44.29275417327881, 44.33653950691223, 44.22003388404846, 44.28528094291687, 44.557913064956665, 44.4310667514801, 44.67838454246521, 44.352667808532715, 44.280343770980835, 44.50654435157776, 44.33264994621277, 44.43581748008728, 44.39041805267334, 44.468557357788086, 44.427597522735596, 44.6224160194397, 44.288928508758545, 44.565457582473755, 44.444331884384155, 44.63761281967163, 44.367350816726685, 44.4176344871521, 44.56733155250549, 44.59436368942261, 44.658438205718994, 44.642664670944214, 44.5786406993866, 44.617971897125244, 44.582109212875366, 44.60118794441223, 44.54208183288574, 44.45520567893982, 44.44300317764282, 44.49294424057007, 44.50179481506348, 44.66487455368042, 44.51801800727844, 44.58196687698364, 44.222275495529175, 44.44038677215576, 44.570549964904785, 44.497084617614746, 44.66404962539673, 44.64624071121216, 44.55470156669617, 44.50144672393799, 44.584418535232544, 44.60072660446167, 44.75328969955444, 44.627971172332764, 44.56713080406189, 44.63894701004028, 44.61714839935303, 44.73027539253235, 44.48858022689819, 44.742013454437256, 44.55491805076599, 44.47897934913635, 44.69794297218323, 44.60202097892761, 44.48836660385132, 44.65408635139465, 44.85122537612915, 44.7148175239563, 44.52313852310181, 44.537919998168945, 44.70634317398071, 44.428027868270874, 44.65859389305115, 44.47884559631348, 44.62991237640381, 44.44724941253662, 44.496865034103394, 44.62022542953491, 44.630300998687744, 44.45295977592468, 44.44309592247009, 44.50299787521362, 44.72239303588867, 44.627235651016235, 44.660197019577026]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr0.005-wdecay0.02-eps1e-08-seed43.json <==
{"train_acc": [44.224, 62.918, 71.654, 76.472, 79.602, 81.85, 83.806, 84.914, 86.188, 86.954, 87.966, 88.718, 89.108, 89.968, 90.314, 90.768, 91.416, 91.756, 92.178, 92.482, 92.796, 93.02, 93.412, 93.72, 94.144, 93.916, 94.464, 94.49, 94.834, 94.942, 95.322, 95.192, 95.3, 95.466, 95.508, 95.698, 95.806, 95.83, 96.046, 96.03, 95.948, 96.116, 96.168, 96.342, 96.312, 96.236, 96.526, 96.35, 96.58, 96.54, 96.656, 96.7, 96.836, 96.662, 96.708, 96.758, 96.83, 96.958, 96.784, 96.91, 96.92, 96.934, 96.908, 96.856, 96.954, 96.992, 96.978, 97.092, 96.992, 96.934, 97.054, 97.036, 96.934, 97.198, 97.118, 97.06, 97.214, 97.012, 97.092, 97.102, 97.006, 97.356, 97.24, 97.236, 97.118, 97.4, 97.398, 97.066, 97.262, 97.168, 97.156, 97.498, 97.312, 97.372, 97.132, 97.254, 97.234, 97.228, 97.176, 97.462, 97.424, 97.124, 97.482, 97.336, 97.304, 97.404, 97.192, 97.36, 97.328, 97.344, 97.318, 97.456, 97.286, 97.336, 97.32, 97.45, 97.254, 97.398, 97.426, 97.44, 97.342, 97.442, 97.432, 97.364, 97.598, 97.284, 97.302, 97.542, 97.338, 97.464, 97.296, 97.446, 97.386, 97.492, 97.474, 97.568, 97.514, 97.252, 97.448, 97.57, 97.392, 97.344, 97.506, 97.362, 97.538, 97.408, 97.374, 97.542, 97.448, 97.466, 99.058, 99.662, 99.778, 99.842, 99.858, 99.88, 99.894, 99.922, 99.9, 99.88, 99.904, 99.92, 99.918, 99.94, 99.898, 99.956, 99.912, 99.92, 99.888, 99.898, 99.932, 99.938, 99.938, 99.9, 99.924, 99.942, 99.922, 99.934, 99.926, 99.94, 99.904, 99.94, 99.93, 99.904, 99.946, 99.95, 99.904, 99.922, 99.92, 99.956, 99.93, 99.938, 99.928, 99.914, 99.948, 99.95, 99.954, 99.95, 99.924, 99.944], "test_acc": [45.91, 57.46, 72.11, 76.97, 66.28, 81.3, 79.5, 81.52, 83.57, 83.62, 82.55, 85.93, 85.57, 86.84, 87.95, 88.38, 87.91, 86.42, 88.06, 86.86, 88.18, 88.04, 87.47, 89.18, 88.02, 89.6, 89.12, 89.5, 91.21, 87.45, 90.2, 89.11, 88.95, 89.39, 89.21, 90.51, 90.99, 91.18, 89.75, 90.24, 89.18, 88.16, 89.83, 92.1, 90.79, 91.48, 91.01, 91.21, 90.43, 91.72, 90.44, 90.72, 89.27, 90.4, 91.03, 90.9, 90.18, 91.5, 90.99, 89.51, 91.07, 91.15, 90.58, 91.45, 91.67, 91.21, 91.84, 89.9, 89.34, 91.24, 90.06, 91.46, 90.97, 90.51, 90.81, 91.06, 89.97, 91.49, 90.83, 90.19, 90.74, 89.87, 92.36, 91.38, 91.08, 91.71, 88.5, 91.62, 91.75, 89.41, 91.69, 90.96, 90.87, 90.86, 91.13, 91.35, 90.63, 91.53, 91.4, 90.81, 91.4, 90.73, 91.2, 91.13, 89.9, 90.94, 90.99, 89.94, 91.23, 91.74, 90.99, 90.48, 90.32, 90.3, 91.15, 91.67, 91.17, 91.72, 91.86, 91.05, 91.41, 89.28, 91.97, 92.36, 90.58, 91.93, 91.92, 91.12, 90.52, 90.66, 90.59, 91.17, 91.27, 91.93, 90.89, 91.52, 92.02, 89.79, 91.52, 91.16, 90.97, 91.35, 91.79, 92.27, 89.8, 89.97, 91.58, 91.48, 90.77, 88.66, 94.49, 94.61, 94.72, 94.8, 94.82, 94.78, 94.93, 94.7, 94.84, 94.91, 94.89, 94.88, 95.02, 94.9, 94.91, 94.91, 94.86, 94.81, 94.86, 94.8, 95.0, 94.92, 94.96, 95.23, 94.75, 94.98, 94.86, 94.85, 94.81, 95.03, 94.91, 94.87, 94.6, 94.83, 95.06, 94.93, 94.85, 94.83, 94.34, 94.83, 94.62, 94.82, 94.83, 94.57, 94.8, 94.86, 94.81, 94.92, 94.63, 94.82], "train_loss": [592.3524813055992, 406.89384329319, 318.972657084465, 265.611277282238, 230.13776302337646, 207.4651762843132, 184.75881412625313, 172.1137789338827, 156.3212693631649, 147.26668943464756, 136.18803423643112, 129.10922661423683, 124.0288183093071, 114.24882759153843, 109.34862999618053, 103.72901550680399, 97.34308797866106, 92.75777595490217, 89.7626545354724, 85.11317174881697, 80.62689638137817, 78.38073495775461, 73.00414490699768, 71.49821414798498, 66.66122832149267, 67.94959759712219, 62.9681980535388, 60.97391948476434, 59.094064224511385, 57.161977387964725, 53.75729823485017, 54.45001372694969, 52.907029662281275, 50.55653057619929, 50.05874202772975, 49.3429517429322, 47.122214410454035, 46.38629328273237, 44.739041551947594, 44.97832548711449, 44.5810074005276, 42.872688023373485, 42.66490416415036, 41.85087050870061, 41.23807445168495, 41.576017126441, 39.32612065318972, 39.87315394356847, 38.08001082483679, 38.76844936981797, 38.168306685984135, 37.179984452202916, 35.84049935080111, 37.98054555431008, 37.1049254052341, 36.029124044813216, 36.66459492966533, 34.85217089764774, 35.753149974159896, 34.552950635552406, 35.27072483487427, 35.222241420298815, 35.36319865472615, 35.75751850940287, 34.38668506871909, 34.42859390564263, 34.28908049874008, 33.602917306590825, 34.25844568107277, 34.77413984388113, 32.877999966964126, 33.52637813054025, 34.16733890213072, 31.831975706852973, 32.91288838069886, 32.995060581713915, 31.407365050166845, 33.46617820300162, 32.90075116744265, 31.764579044654965, 33.31011203676462, 30.19303480628878, 32.14957671798766, 31.527037298306823, 32.686536679044366, 29.756330695934594, 29.918551201932132, 33.74071114137769, 31.488069992512465, 31.897666656412184, 31.71983729209751, 28.63351397868246, 31.47665881086141, 29.896969562396407, 31.767617531120777, 31.55474564433098, 30.95534877339378, 30.990020029246807, 31.21969216596335, 28.835237649269402, 29.837853488512337, 33.23145152442157, 29.106371524278075, 30.121139680035412, 30.68821337353438, 29.835281493142247, 30.988789612427354, 29.713500914163888, 29.80270979879424, 29.598642509430647, 30.387994492426515, 28.934463939629495, 30.26649669650942, 30.094281051307917, 30.343686202540994, 28.875775213353336, 31.068968850187957, 29.391787324100733, 30.105451648589224, 29.34947231411934, 30.18253676686436, 29.428337299264967, 29.721803599968553, 29.779186858795583, 27.583826432935894, 31.28414304088801, 30.447243681177497, 27.737309881486, 29.62567772064358, 28.833120602183044, 29.820207086391747, 28.608212247490883, 29.41831493191421, 29.122286735102534, 28.762381142005324, 28.045800898689777, 28.55654548574239, 30.336979766376317, 27.81017931830138, 28.232177699916065, 29.494205369614065, 29.090358872897923, 28.35744833946228, 29.08606480434537, 28.95451945718378, 29.74224521499127, 29.353718791157007, 28.094494408462197, 28.593292138073593, 28.12952130753547, 11.322764638462104, 4.38414983736584, 2.8904516950715333, 2.027250627055764, 1.999773636489408, 1.7384858268269454, 1.3793335518566892, 1.0881709820714605, 1.3610986908170162, 1.4220403014587646, 1.2390720569128462, 1.1092745910818849, 0.9487994645078288, 0.8825884987800237, 1.1642790387923014, 0.651481781235816, 1.0595170137530658, 0.8795007711223661, 1.1140777425471242, 1.0987732201165272, 0.8185282817785264, 0.800954402654952, 0.6444052626770826, 1.117390756930945, 0.9871905685286038, 0.8013752591643879, 0.8819289787593334, 0.82132455134888, 0.7799796515191701, 0.6864799612530987, 1.1203067770939015, 0.7030328905839269, 0.7955544051492325, 1.043947305052825, 0.669437034672228, 0.5958639277032489, 0.9499463861457116, 0.8605135016427994, 0.8356079372006207, 0.6942382186689429, 0.7774695617215457, 0.6929978134917292, 0.8120165663121952, 0.9076299991975247, 0.7013976547714265, 0.7080097818989088, 0.5504338970699791, 0.6545017262355941, 0.8711129476635051, 0.5881304126296527], "test_loss": [156.82927656173706, 103.83556014299393, 66.56939202547073, 52.10026925802231, 86.6360052227974, 44.38526278734207, 50.444474041461945, 43.83071872591972, 38.02670353651047, 39.024027317762375, 42.26169092953205, 34.93642070889473, 35.35413211584091, 32.16957604885101, 29.31754543632269, 27.754642978310585, 28.743146926164627, 34.26543566584587, 29.282025158405304, 32.478804260492325, 29.140759378671646, 33.36723093688488, 32.519779697060585, 28.13777458667755, 31.92325523495674, 26.29867373406887, 27.43734645843506, 26.878705382347107, 23.682483658194542, 34.04208178818226, 24.706741251051426, 28.485875755548477, 31.041886769235134, 28.98992945998907, 30.66159452497959, 25.22996274381876, 24.832005862146616, 23.68041479587555, 28.290082283318043, 27.27027068287134, 31.645933270454407, 36.00744095444679, 29.204334780573845, 21.96897006034851, 24.956116773188114, 26.048041000962257, 24.802521586418152, 24.110778532922268, 28.141779601573944, 22.900907799601555, 29.33536706864834, 27.538814648985863, 32.13876274228096, 28.492819294333458, 25.20620410144329, 27.692919991910458, 29.318943038582802, 26.142194896936417, 25.429811276495457, 33.11906182765961, 25.508758544921875, 24.2788647711277, 28.024032294750214, 23.1482412815094, 24.504694305360317, 26.28079015761614, 22.9161903783679, 31.00772687792778, 34.16269212961197, 25.42489582300186, 29.491655878722668, 25.34818545728922, 27.646767914295197, 29.275403276085854, 27.48864732682705, 26.410297602415085, 31.397548601031303, 26.33480966463685, 27.905161783099174, 31.077209025621414, 25.325866013765335, 31.81652147322893, 22.231717325747013, 25.84128564596176, 25.12907525897026, 24.413380652666092, 37.27127689123154, 25.137342110276222, 26.191562846302986, 34.340326085686684, 25.78854066133499, 26.837310366798192, 27.848724633455276, 28.160900995135307, 26.06915010511875, 24.552552580833435, 28.884674951434135, 25.853659190237522, 25.38640970736742, 27.834077432751656, 26.510298877954483, 28.014164686203003, 25.161409467458725, 26.80778171122074, 31.5835867151618, 27.75736416876316, 27.617312520742416, 31.1426972001791, 25.814899384975433, 25.272523805499077, 27.382189705967903, 29.392173022031784, 30.583657205104828, 30.684025213122368, 28.213454335927963, 25.322018891572952, 27.400227069854736, 24.322036258876324, 24.858705833554268, 25.93377983570099, 24.840443938970566, 33.061933889985085, 23.951407596468925, 22.77055285871029, 30.38483438640833, 22.92282087355852, 24.705607764422894, 28.377606824040413, 29.2367045879364, 30.61317053437233, 27.971287846565247, 26.98470889776945, 24.515887431800365, 26.446002908051014, 27.041374653577805, 26.72213288396597, 23.992401018738747, 30.68277781456709, 25.23110780119896, 26.893456645309925, 28.415756188333035, 25.29622794687748, 25.052254647016525, 23.918718561530113, 32.11522236838937, 32.75827483832836, 23.81441956013441, 24.89705292880535, 28.123063176870346, 40.06582450866699, 17.77803331427276, 18.256498135626316, 18.790095694363117, 19.736419919878244, 19.766710000112653, 20.57210948318243, 20.535974353551865, 21.611212845891714, 21.760100781917572, 21.391828902065754, 21.27500155568123, 22.170818902552128, 22.34189125150442, 23.648106947541237, 23.28282831609249, 24.04664573445916, 23.867226853966713, 24.861754920333624, 24.77344092912972, 24.448507945984602, 24.163417655974627, 24.10608597099781, 24.149069249629974, 24.61910687200725, 26.108657125383615, 24.78719585761428, 24.919295083731413, 25.537261940538883, 26.040740244090557, 25.298588875681162, 24.387030512094498, 26.120671570301056, 26.426916416734457, 24.751409489661455, 24.836702406406403, 25.370144605636597, 26.30282761156559, 26.11212900094688, 27.401593327522278, 25.50473554432392, 27.347236216068268, 26.958199489861727, 26.319822877645493, 26.45832248404622, 25.891952354460955, 26.880548752844334, 27.579464614391327, 26.980173036456108, 27.48043292015791, 28.380318969488144], "epoch_time": [88.7718596458435, 86.94814467430115, 86.93085789680481, 86.94606637954712, 86.96064472198486, 86.96057057380676, 86.95659065246582, 86.95807528495789, 86.95905375480652, 86.94331622123718, 86.9470443725586, 86.98589849472046, 86.93198919296265, 86.94220209121704, 86.95185017585754, 86.96415305137634, 86.99495196342468, 86.96070265769958, 86.98415923118591, 86.9713306427002, 86.97689461708069, 86.95773243904114, 86.93800926208496, 86.97811436653137, 87.00173211097717, 87.00060510635376, 87.01585817337036, 87.0202739238739, 86.99071860313416, 86.96128797531128, 87.00180006027222, 86.97228121757507, 87.00999426841736, 87.00819611549377, 86.97313237190247, 87.00516414642334, 86.9849944114685, 86.9774239063263, 86.96365809440613, 86.97473669052124, 86.98677110671997, 87.02587819099426, 86.9993999004364, 87.00275707244873, 87.0617561340332, 87.01597046852112, 87.03025078773499, 87.02129483222961, 87.03481221199036, 87.02228879928589, 87.05052375793457, 86.9873993396759, 86.99470162391663, 86.9847993850708, 86.99230647087097, 86.99420142173767, 87.0399980545044, 86.99006128311157, 87.03611993789673, 87.01584100723267, 87.01121306419373, 87.00690603256226, 87.02078175544739, 87.04914855957031, 87.0243330001831, 87.03312921524048, 87.0238733291626, 86.97219467163086, 87.04123306274414, 87.04171586036682, 87.02359700202942, 87.06466269493103, 87.02926635742188, 87.01864075660706, 87.02935409545898, 87.0292558670044, 87.04739427566528, 87.00444531440735, 87.04677176475525, 86.98389744758606, 87.01055145263672, 87.05461692810059, 87.01789426803589, 87.02018165588379, 87.02535200119019, 87.01372003555298, 87.02657794952393, 87.00044226646423, 87.05561828613281, 87.03239965438843, 87.00529837608337, 87.0313949584961, 86.98722124099731, 87.06972694396973, 86.97147679328918, 87.04510498046875, 87.06407618522644, 87.02822303771973, 87.00280714035034, 87.00065326690674, 87.08200120925903, 87.00726366043091, 87.01083540916443, 87.05455446243286, 86.96939945220947, 87.00810623168945, 87.04074788093567, 87.07869505882263, 87.01348185539246, 87.01933217048645, 87.02462673187256, 87.0208477973938, 87.026202917099, 87.00864124298096, 87.0168023109436, 87.04163217544556, 87.02476263046265, 87.03877139091492, 87.01662969589233, 87.05152440071106, 87.03879690170288, 87.05887126922607, 87.0442361831665, 87.08074021339417, 87.02407431602478, 87.04114961624146, 87.03211236000061, 87.03570795059204, 86.99163961410522, 87.05497813224792, 87.05687856674194, 86.98527812957764, 87.05414581298828, 87.04624319076538, 87.02370119094849, 87.02060842514038, 87.04703116416931, 87.00470900535583, 87.00331258773804, 87.03952693939209, 87.04737186431885, 87.0600917339325, 87.0773823261261, 87.03340196609497, 87.03786897659302, 87.04791331291199, 87.0298342704773, 87.02519249916077, 87.06946635246277, 87.0203948020935, 87.05703163146973, 87.0567467212677, 87.05074691772461, 87.02037286758423, 87.02043271064758, 86.99924683570862, 87.05303001403809, 87.03686571121216, 87.06907033920288, 87.02723455429077, 87.05361795425415, 87.08669328689575, 87.05637383460999, 87.07400488853455, 87.05087995529175, 87.01507377624512, 87.04630255699158, 86.98256468772888, 87.01982593536377, 87.06606006622314, 87.07404851913452, 87.05155324935913, 87.0188946723938, 87.03321194648743, 87.01467823982239, 87.00531959533691, 87.01216793060303, 87.07504677772522, 87.04150152206421, 87.03178715705872, 87.05594873428345, 87.02639675140381, 87.0573661327362, 87.05597019195557, 87.01939725875854, 87.03985977172852, 87.03865385055542, 86.97750449180603, 87.04156804084778, 87.03762102127075, 87.05443477630615, 87.07079291343689, 87.01785969734192, 87.09187865257263, 87.0338306427002, 87.02892732620239, 87.02218842506409, 87.00372529029846, 87.07298445701599, 87.05169486999512]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr0.005-wdecay0.02-eps1e-08-seed44.json <==
{"train_acc": [43.474, 63.166, 71.72, 77.006, 80.26, 82.656, 84.226, 85.186, 86.49, 87.662, 88.148, 89.04, 89.472, 90.372, 90.51, 91.246, 91.372, 91.778, 92.222, 92.552, 93.14, 93.016, 93.396, 94.004, 93.796, 94.078, 94.112, 94.098, 94.888, 94.882, 95.204, 95.194, 95.276, 95.492, 95.484, 95.706, 95.826, 95.938, 95.9, 96.058, 96.028, 96.126, 96.326, 96.25, 96.404, 96.434, 96.322, 96.482, 96.498, 96.616, 96.532, 96.736, 96.64, 96.752, 96.666, 96.73, 96.804, 96.692, 97.03, 96.906, 96.704, 96.902, 96.982, 96.912, 96.914, 97.012, 96.988, 96.872, 97.014, 97.092, 97.032, 96.96, 96.812, 97.232, 97.17, 97.202, 97.128, 96.978, 96.976, 97.052, 97.164, 97.052, 97.218, 97.076, 97.198, 97.204, 97.25, 97.106, 97.214, 97.076, 97.37, 97.19, 97.414, 97.368, 97.156, 97.426, 97.27, 97.354, 97.37, 97.244, 97.224, 97.394, 97.386, 97.28, 97.358, 97.342, 97.25, 97.412, 97.298, 97.194, 97.45, 97.298, 97.39, 97.366, 97.304, 97.446, 97.194, 97.458, 97.488, 97.32, 97.496, 97.39, 97.26, 97.442, 97.242, 97.446, 97.388, 97.492, 97.438, 97.32, 97.486, 97.584, 97.468, 97.484, 97.544, 97.38, 97.5, 97.384, 97.644, 97.576, 97.342, 97.398, 97.616, 97.152, 97.534, 97.506, 97.434, 97.304, 97.504, 97.492, 99.008, 99.622, 99.764, 99.82, 99.924, 99.874, 99.886, 99.9, 99.894, 99.924, 99.892, 99.894, 99.926, 99.938, 99.93, 99.918, 99.904, 99.932, 99.928, 99.932, 99.928, 99.92, 99.924, 99.942, 99.94, 99.938, 99.944, 99.95, 99.928, 99.96, 99.94, 99.95, 99.93, 99.942, 99.954, 99.914, 99.956, 99.946, 99.96, 99.958, 99.93, 99.93, 99.95, 99.93, 99.958, 99.928, 99.916, 99.914, 99.952, 99.946], "test_acc": [56.17, 61.46, 67.8, 73.61, 79.52, 80.89, 83.25, 77.89, 82.29, 85.56, 86.96, 86.05, 86.6, 87.35, 88.58, 87.68, 85.32, 87.67, 87.49, 86.47, 89.14, 89.69, 89.18, 88.67, 89.19, 87.78, 89.6, 89.02, 89.96, 90.28, 90.83, 87.88, 87.94, 88.73, 88.64, 90.2, 89.6, 90.01, 90.48, 90.26, 90.62, 89.98, 89.66, 90.33, 88.21, 90.43, 91.33, 90.82, 91.52, 91.45, 88.61, 91.1, 89.17, 91.76, 91.03, 88.68, 91.6, 89.79, 90.02, 89.22, 90.9, 91.18, 90.5, 90.92, 91.12, 90.74, 89.86, 90.22, 90.21, 91.49, 90.89, 88.73, 89.29, 91.72, 90.96, 89.3, 91.02, 91.43, 90.6, 91.2, 90.07, 90.03, 88.15, 89.69, 91.76, 89.57, 89.61, 90.34, 91.32, 90.68, 91.2, 91.1, 90.37, 91.23, 90.51, 90.77, 90.0, 91.34, 91.27, 90.1, 90.63, 91.05, 91.15, 90.48, 91.37, 91.36, 91.61, 90.26, 90.81, 90.91, 91.25, 91.05, 90.55, 91.06, 91.55, 90.25, 90.87, 91.32, 90.92, 92.16, 90.89, 91.46, 90.5, 89.76, 89.97, 90.9, 91.25, 89.75, 90.79, 91.18, 90.76, 90.79, 90.41, 91.18, 90.53, 91.44, 91.31, 91.44, 91.25, 91.35, 90.99, 91.89, 90.43, 91.31, 91.33, 91.42, 90.53, 91.25, 91.35, 89.67, 94.22, 94.67, 94.59, 94.6, 94.61, 94.76, 94.73, 94.55, 94.58, 94.73, 94.54, 94.75, 94.8, 94.45, 94.66, 94.79, 94.79, 94.96, 94.85, 94.82, 94.53, 94.64, 94.65, 94.66, 94.67, 94.7, 94.48, 94.56, 94.85, 94.82, 94.49, 94.52, 94.68, 94.38, 94.44, 94.44, 94.4, 94.33, 94.45, 94.58, 94.56, 94.4, 94.48, 94.45, 94.75, 94.55, 94.5, 94.42, 94.61, 94.55], "train_loss": [601.5884546041489, 406.38947743177414, 315.76700508594513, 260.07494354248047, 225.14061531424522, 199.32365477085114, 179.52427773177624, 166.8786559253931, 154.71517761051655, 140.75666388869286, 134.8033148497343, 124.96348138153553, 120.41355925798416, 110.76256294548512, 107.03953698277473, 99.36943727731705, 95.79917334765196, 92.39702700823545, 87.52274166047573, 83.96780250966549, 78.21819807961583, 77.56267331540585, 73.51167482510209, 68.26597305387259, 68.65096409618855, 65.8884156011045, 65.07698912918568, 67.09626249223948, 57.14460865408182, 57.946155324578285, 54.3777662217617, 53.62342806905508, 52.39982270821929, 50.291268134489655, 50.35769616253674, 48.5388979613781, 47.07009057700634, 45.99975083209574, 46.319671884179115, 43.444504488259554, 44.543208034709096, 43.23268852941692, 40.92529872711748, 42.430474534630775, 40.29715530201793, 40.37481060810387, 41.61582305468619, 38.28773727081716, 39.714522793889046, 37.85062685236335, 39.192239969968796, 36.70898252353072, 37.59869518317282, 36.46898143645376, 36.76415131241083, 37.159333650022745, 35.89886174444109, 37.854425945319235, 33.75466572586447, 35.05139169190079, 36.38630482368171, 34.73541946336627, 33.879668939858675, 34.424328435212374, 34.8101745005697, 33.70993603207171, 33.82070473395288, 34.798401061445475, 33.17525490419939, 33.60362480208278, 33.602938532829285, 34.30263361521065, 35.8401669152081, 31.618112575262785, 31.898845647461712, 32.20465810177848, 32.517699035815895, 33.871768972836435, 33.7990189390257, 32.790781133808196, 32.41211660951376, 32.4225679859519, 31.405642960220575, 32.34918887820095, 31.94323445018381, 31.543021824210882, 31.125718503259122, 31.702749334275723, 31.418771097436547, 32.607711432501674, 29.936383318156004, 31.263275168836117, 29.54486624803394, 30.087077234871686, 32.76427958160639, 29.523842856753618, 31.583790568634868, 30.27908373530954, 29.750951445661485, 32.10669402964413, 31.35349695570767, 30.64069114252925, 29.763432862237096, 31.607101153582335, 30.341588206589222, 30.004233732819557, 31.023055187426507, 29.981767321005464, 30.647967977449298, 31.468972771428525, 28.92627898324281, 30.2854506354779, 29.472311169840395, 30.152898501604795, 29.92459119670093, 28.700179238803685, 30.336148214526474, 29.33432992734015, 28.172313593328, 30.33443379541859, 28.32632151711732, 29.461979490704834, 30.641116970218718, 29.671524598263204, 30.98838682891801, 29.35412410646677, 29.491475520655513, 28.912557991221547, 29.018638415262103, 31.052634958177805, 29.317502729594707, 27.87004115898162, 28.864518261048943, 29.35757148079574, 28.102976049296558, 30.336719932965934, 28.219886819832027, 30.254540919326246, 27.771702856291085, 28.160047031007707, 29.702045815996826, 30.3301841346547, 27.093011396937072, 31.22903964202851, 28.355473439209163, 28.445534301921725, 28.565909018740058, 29.877866139635444, 27.844781229738146, 28.55912744347006, 11.851404860848561, 4.940690606425051, 3.1943591553426813, 2.3417823309719097, 1.390391949476907, 1.607631253235013, 1.4736870319175068, 1.2556365740892943, 1.2492415181550314, 1.0150702437713335, 1.2763689775365492, 1.2138428379730613, 1.0011618681410255, 0.8353600636664851, 0.848840504263535, 1.0431639576554517, 1.2250502001488712, 0.7900598238356906, 0.838555086267661, 0.9587862635535203, 0.9901351105700087, 0.9135687184661947, 0.8784494386318329, 0.752216707941443, 0.7363596447048621, 0.7802215498932128, 0.6864558062811739, 0.7021289176541359, 0.8901830853210413, 0.4893968657024743, 0.8021217212185547, 0.6515694834547503, 0.8375046973769713, 0.8536120628159551, 0.6765757151720209, 1.0544442309824262, 0.5910484011565131, 0.7715019314675828, 0.5119905713772823, 0.5136365360108357, 0.8812272711692231, 0.7948178960718906, 0.68728562301294, 0.729307801480445, 0.6086138148739337, 0.7478115217259074, 1.0550466049376155, 0.967054865161117, 0.5361986746502225, 0.6020237402149178], "test_loss": [96.88858938217163, 92.5196071267128, 78.8859144449234, 65.20100855827332, 48.45522040128708, 45.08546933531761, 39.24292816221714, 54.58152863383293, 41.97322025895119, 35.798837035894394, 30.25184415280819, 33.198343098163605, 33.61159133911133, 30.63785234093666, 27.28014449775219, 30.981529496610165, 39.669862031936646, 31.135181471705437, 30.71235205233097, 35.12728649377823, 26.65930040180683, 26.427675396203995, 27.606716111302376, 30.324841246008873, 29.189146384596825, 31.09528538584709, 25.887281343340874, 28.939666002988815, 26.599770069122314, 24.381955735385418, 25.561831414699554, 32.360303565859795, 34.3328261077404, 30.907028034329414, 32.84848816692829, 26.833447322249413, 29.83264807611704, 27.9647022113204, 26.348746774718165, 26.982574373483658, 25.821809887886047, 29.285409718751907, 31.434726931154728, 27.64594641327858, 35.81762832403183, 25.66605570912361, 24.937003925442696, 26.516284622251987, 24.70334968715906, 24.973637983202934, 35.509827703237534, 26.12360316514969, 33.176892668008804, 24.618340626358986, 25.162556275725365, 34.414917796850204, 23.771823585033417, 30.81681764125824, 29.59730976819992, 33.246851190924644, 27.82392208278179, 26.205777876079082, 26.83929632604122, 26.93437422811985, 25.723764300346375, 27.251989647746086, 30.556874379515648, 29.24743366241455, 31.741474896669388, 25.952681183815002, 26.671840734779835, 36.34138086438179, 33.07428626716137, 25.307643473148346, 27.47061961889267, 31.156039729714394, 27.562986955046654, 24.822451516985893, 27.45577523112297, 26.875973217189312, 30.58171208947897, 32.804776445031166, 38.98059716820717, 31.046222366392612, 24.989797115325928, 31.925172120332718, 32.52886025607586, 29.628992334008217, 27.03989265859127, 30.421497493982315, 28.992017224431038, 29.216806560754776, 33.339985236525536, 25.986133962869644, 28.09114345908165, 28.58295325934887, 30.73569594323635, 24.9880448281765, 25.833784490823746, 33.411016285419464, 27.98075683414936, 27.796623542904854, 25.797706991434097, 27.546369396150112, 26.79534623026848, 26.624646455049515, 24.360082551836967, 29.322657451033592, 29.793356597423553, 28.16609638929367, 27.01000915467739, 26.962619081139565, 28.62639617919922, 27.308120287954807, 26.350787311792374, 30.380030184984207, 27.403580516576767, 26.091426864266396, 26.65096479654312, 22.174506843090057, 29.026161640882492, 25.58480480313301, 31.32512068748474, 31.423881217837334, 29.472352534532547, 26.716353744268417, 25.079448983073235, 31.224151626229286, 28.194000393152237, 25.777084067463875, 28.458471193909645, 27.77322745323181, 28.597243316471577, 26.414516359567642, 27.806144759058952, 25.391432851552963, 25.02265217155218, 25.080636059865355, 26.05154948681593, 28.008660167455673, 26.50252940505743, 23.979922398924828, 30.38929957151413, 25.000005528330803, 25.552516095340252, 25.434749081730843, 28.678090646862984, 27.924768552184105, 26.321020431816578, 32.9061326533556, 17.233484711498022, 17.74678834527731, 17.91963491588831, 18.552715938538313, 19.347902432084084, 19.393400356173515, 19.55427411943674, 21.003599643707275, 21.35615272447467, 21.390824746340513, 21.819134008139372, 22.324989840388298, 21.960913598537445, 23.977939762175083, 23.869517631828785, 22.427247814834118, 22.292437337338924, 22.404073391109705, 22.303647685796022, 22.805552035570145, 24.567210115492344, 23.821397826075554, 24.981772385537624, 24.64494552090764, 24.04388788342476, 24.513621143996716, 24.90160419791937, 25.519740153104067, 25.43793471902609, 24.421216510236263, 26.132641930133104, 27.239841490983963, 27.192912507802248, 26.83745003119111, 27.801795572042465, 26.3014817237854, 26.629495315253735, 26.352640867233276, 26.347638212144375, 26.6281573548913, 27.15903962403536, 28.478405691683292, 26.658613361418247, 26.973860204219818, 26.371446132659912, 26.200017414987087, 25.990508679300547, 25.134014416486025, 25.010077126324177, 25.43887286633253], "epoch_time": [46.84594106674194, 44.04318618774414, 44.14424014091492, 44.24578666687012, 44.35361576080322, 44.394415855407715, 44.31749248504639, 44.291247606277466, 44.33062958717346, 44.25206685066223, 44.120906829833984, 44.26771283149719, 44.147913217544556, 44.216824531555176, 44.43990349769592, 44.338860750198364, 44.40214419364929, 44.201157569885254, 44.32642436027527, 44.256216049194336, 44.10399103164673, 44.359968423843384, 44.34949326515198, 44.2805278301239, 44.3684196472168, 44.31533479690552, 44.27497172355652, 44.381476640701294, 44.484190225601196, 44.35679054260254, 44.341726303100586, 44.261839628219604, 44.437838077545166, 44.27696514129639, 44.63041090965271, 44.12563967704773, 44.1887321472168, 44.12457323074341, 44.45976114273071, 44.46251940727234, 44.17256259918213, 44.333351135253906, 44.18601322174072, 44.26861000061035, 44.03302550315857, 44.466522455215454, 44.572115421295166, 44.381738901138306, 44.32540965080261, 44.37502455711365, 44.53697681427002, 44.38701248168945, 44.287649154663086, 44.24139595031738, 44.29509234428406, 44.338170289993286, 44.31098175048828, 44.37370252609253, 44.334497690200806, 44.3769257068634, 44.358338594436646, 44.29586482048035, 44.38403058052063, 44.39926052093506, 44.609970569610596, 44.35433077812195, 44.24766683578491, 44.22040247917175, 44.48947334289551, 44.25279498100281, 44.43175745010376, 44.537325382232666, 44.67237973213196, 44.465527296066284, 44.43639516830444, 44.27688479423523, 44.32786250114441, 44.40419864654541, 44.28030204772949, 44.43959331512451, 44.50861644744873, 44.39482593536377, 44.201698780059814, 44.349730253219604, 44.30124044418335, 44.3231737613678, 44.3288037776947, 44.4714469909668, 44.39613151550293, 44.38982033729553, 44.335681200027466, 44.43000340461731, 44.43064641952515, 44.51158833503723, 44.62975335121155, 44.487876892089844, 44.13783073425293, 44.363837242126465, 44.29277205467224, 44.49489188194275, 44.44995594024658, 44.61443328857422, 44.24778389930725, 44.44884490966797, 44.30548906326294, 44.44593811035156, 44.41231846809387, 44.32765531539917, 44.34471416473389, 44.508766412734985, 44.41571664810181, 44.35618185997009, 44.314499378204346, 44.557151794433594, 44.52320051193237, 44.317500591278076, 44.40296030044556, 44.38138747215271, 44.3878276348114, 44.4451425075531, 44.39412331581116, 44.42105031013489, 44.265838384628296, 44.6172399520874, 44.520195722579956, 44.268710136413574, 44.39676332473755, 44.43307304382324, 44.37469696998596, 44.23303842544556, 44.31874871253967, 44.408647775650024, 44.211456060409546, 44.34797644615173, 44.502108335494995, 44.38433790206909, 44.314003229141235, 44.20308995246887, 44.26915001869202, 44.27126598358154, 44.39599585533142, 44.36068630218506, 44.5818247795105, 44.29305148124695, 44.193683385849, 44.34282445907593, 44.32182240486145, 44.51797270774841, 44.32328248023987, 44.34857439994812, 44.45350790023804, 44.272329330444336, 44.40033745765686, 44.48965382575989, 44.60849857330322, 44.288299798965454, 44.29548120498657, 44.29904389381409, 44.17730498313904, 44.23354744911194, 44.21871829032898, 44.67485594749451, 44.46991682052612, 44.3906352519989, 44.44917035102844, 44.48869514465332, 44.311397314071655, 44.33348369598389, 44.31598901748657, 44.36492037773132, 44.368759870529175, 44.237476110458374, 44.45194935798645, 44.25377941131592, 44.490031242370605, 44.275729179382324, 44.70361614227295, 44.30277419090271, 44.2167387008667, 44.31293559074402, 44.29287672042847, 44.174646615982056, 44.486910820007324, 44.36098790168762, 44.430182218551636, 44.23327374458313, 44.29101586341858, 44.45122313499451, 44.48588800430298, 44.33304810523987, 44.5079619884491, 44.53844714164734, 44.15453338623047, 44.320650815963745, 44.38670063018799, 44.26206135749817, 44.38049292564392, 44.35151934623718, 44.47363543510437, 44.29584288597107]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr1e-05-wdecay10.0-eps1e-08-seed42.json <==
{"train_acc": [20.762, 36.474, 43.624, 48.234, 52.47, 55.534, 58.624, 61.528, 64.1, 66.64, 68.584, 70.83, 72.676, 74.23, 76.088, 77.41, 78.724, 79.796, 81.272, 81.996, 82.896, 83.722, 84.408, 85.166, 85.902, 86.626, 87.28, 87.872, 88.034, 88.602, 89.128, 89.47, 89.814, 90.278, 90.512, 90.898, 91.05, 91.49, 91.596, 91.794, 92.258, 92.214, 92.228, 92.618, 92.954, 92.828, 92.894, 93.238, 93.374, 93.376, 93.662, 93.306, 93.792, 93.76, 93.938, 93.954, 93.894, 94.176, 94.07, 94.176, 94.334, 94.204, 94.564, 94.43, 94.396, 94.596, 94.614, 94.588, 94.666, 94.99, 94.806, 94.594, 95.056, 94.94, 94.974, 95.158, 95.436, 95.664, 95.72, 95.662, 96.03, 95.836, 95.848, 95.994, 95.928, 96.272, 96.084, 95.996, 95.98, 96.282, 96.29, 96.198, 96.182, 96.132, 96.118, 96.28, 96.362, 96.206, 96.182, 96.272, 96.368, 96.36, 96.218, 96.138, 96.05, 96.246, 96.226, 96.326, 96.046, 96.068, 96.166, 96.13, 95.994, 96.15, 96.236, 96.104, 96.076, 95.956, 96.06, 96.056, 96.032, 96.15, 95.992, 96.08, 96.13, 96.042, 95.972, 96.072, 96.296, 95.92, 95.912, 95.95, 96.012, 96.182, 96.018, 96.068, 95.882, 96.146, 95.984, 95.976, 95.814, 96.094, 95.94, 95.772, 95.912, 95.794, 96.096, 96.056, 95.906, 95.714, 98.442, 98.956, 99.174, 99.172, 99.31, 99.29, 99.39, 99.412, 99.47, 99.524, 99.478, 99.486, 99.554, 99.566, 99.54, 99.524, 99.586, 99.558, 99.574, 99.54, 99.604, 99.544, 99.566, 99.618, 99.612, 99.622, 99.61, 99.628, 99.556, 99.612, 99.572, 99.624, 99.518, 99.638, 99.63, 99.672, 99.604, 99.592, 99.568, 99.652, 99.528, 99.586, 99.596, 99.462, 99.582, 99.554, 99.594, 99.62, 99.632, 99.602], "test_acc": [30.78, 40.86, 46.17, 50.66, 54.83, 57.67, 59.09, 62.99, 65.56, 66.68, 68.35, 69.36, 72.05, 72.24, 74.67, 76.33, 77.68, 76.25, 76.48, 78.04, 77.96, 77.57, 79.98, 79.88, 79.73, 78.47, 82.53, 81.75, 83.25, 82.32, 81.32, 82.87, 80.79, 83.19, 84.19, 82.68, 82.94, 84.92, 81.47, 84.65, 83.78, 84.32, 85.65, 84.98, 84.38, 83.91, 85.09, 86.13, 86.27, 83.5, 86.08, 87.68, 84.61, 85.42, 84.3, 86.14, 87.61, 86.83, 86.95, 84.68, 86.4, 86.66, 87.94, 87.76, 87.4, 88.1, 87.01, 87.79, 87.45, 87.59, 87.16, 87.92, 87.16, 87.43, 89.45, 89.31, 87.84, 88.16, 88.69, 89.18, 89.17, 89.01, 87.64, 89.18, 89.68, 88.78, 87.43, 88.29, 89.22, 89.77, 88.19, 87.72, 87.69, 88.08, 90.14, 89.04, 88.94, 88.48, 86.99, 89.15, 89.18, 87.77, 87.16, 88.94, 88.94, 87.32, 87.02, 89.38, 87.47, 88.97, 88.71, 87.78, 87.03, 88.59, 88.78, 85.91, 88.42, 88.35, 85.57, 87.77, 86.7, 89.13, 88.02, 88.73, 88.42, 84.24, 87.75, 85.75, 86.45, 88.51, 88.2, 84.43, 85.61, 86.1, 76.5, 85.65, 86.51, 84.9, 84.19, 86.41, 86.98, 80.45, 78.37, 87.96, 81.77, 82.37, 87.27, 87.11, 81.18, 86.95, 91.57, 91.95, 92.03, 91.96, 92.17, 91.63, 91.8, 92.11, 91.93, 91.77, 91.96, 91.45, 91.62, 91.91, 91.78, 92.02, 91.47, 91.52, 91.21, 91.36, 91.51, 91.97, 91.76, 91.57, 91.54, 91.49, 91.65, 91.38, 91.7, 91.1, 91.46, 91.54, 91.08, 91.42, 91.23, 90.99, 90.97, 90.74, 91.28, 91.28, 91.45, 90.62, 90.59, 91.2, 90.73, 91.08, 91.17, 89.58, 90.49, 89.93], "train_loss": [831.1864874362946, 665.7738419771194, 593.8165917396545, 548.2665301561356, 510.80557429790497, 477.4421224594116, 449.3931561112404, 419.79595041275024, 393.7405588030815, 368.9776060581207, 346.22791665792465, 325.3450922071934, 305.8798139691353, 289.940951526165, 272.70416060090065, 256.4558471441269, 243.83667039871216, 233.50678727030754, 219.42833822965622, 212.09279346466064, 202.80069789290428, 192.97193455696106, 187.25017604231834, 178.11393070220947, 172.63147251307964, 164.0976686477661, 157.009297773242, 151.38751101493835, 147.73356379568577, 142.67348657548428, 137.02898754179478, 134.82533204555511, 130.0324498564005, 124.9682168662548, 121.85099539160728, 118.54278594255447, 116.06923870742321, 111.9348005503416, 110.18502141535282, 108.05787731707096, 103.61768136173487, 102.70642600953579, 102.83936829864979, 99.54450105130672, 96.31010592728853, 96.78203809261322, 95.91742595285177, 93.58530060201883, 91.6890138015151, 91.34646159410477, 89.15832839906216, 91.96341026574373, 87.34546770900488, 87.77705780416727, 86.29309495538473, 84.76912297308445, 86.13152004033327, 82.806511759758, 84.80178794264793, 82.55013927072287, 81.67475876957178, 82.28629407286644, 78.79817432165146, 78.89168287068605, 80.46678116172552, 77.94801156967878, 77.26590789109468, 77.75467018038034, 76.45083732903004, 74.57089827209711, 75.12009194493294, 77.63215175271034, 73.87532310932875, 74.2823809236288, 74.22358724474907, 73.22974337637424, 69.84836611896753, 67.91501408815384, 66.31837302446365, 66.1130556538701, 62.866688661277294, 64.34056899696589, 63.6618587821722, 62.98429521918297, 63.52883481234312, 59.99602419137955, 61.288328260183334, 61.40835631638765, 61.40074273943901, 58.947283908724785, 58.87461084872484, 60.82565887272358, 60.031325444579124, 61.072223745286465, 60.57695896923542, 59.50422444194555, 58.06738621741533, 59.673160545527935, 59.81447271257639, 59.14492228627205, 59.194541819393635, 58.943399645388126, 60.05136984586716, 61.0570330619812, 61.394245989620686, 60.43722125887871, 60.57059723138809, 59.76004569232464, 62.23974701017141, 61.95899490267038, 60.813948169350624, 61.2048157453537, 63.6056682318449, 61.276754416525364, 60.92375725507736, 62.240532010793686, 62.57579547166824, 63.56841453164816, 62.958008624613285, 62.44198655337095, 63.214686408638954, 62.14909768849611, 64.70259966701269, 63.516750395298004, 63.68274907767773, 64.1735400930047, 64.17571696639061, 63.84864430874586, 62.18409671634436, 65.08779215067625, 65.43349182605743, 64.99895007163286, 64.5900092497468, 63.55031776428223, 65.23185989260674, 64.49650502949953, 65.45976608246565, 63.84109961241484, 64.67893224954605, 65.85695385187864, 67.18571576476097, 64.32482486218214, 65.5944813862443, 66.96726068854332, 66.30828491598368, 67.37741070240736, 64.90373683720827, 65.53235029429197, 65.78753557801247, 68.43087098002434, 40.99502994865179, 35.13592506572604, 32.420026406645775, 32.053441528230906, 30.348716020584106, 29.999664399772882, 28.719477210193872, 27.921673357486725, 27.131839390844107, 26.41653649136424, 26.215583130717278, 25.845777221024036, 24.93190437927842, 24.794768501073122, 24.1227880269289, 24.278747588396072, 23.466002985835075, 23.38941441103816, 22.89943154156208, 22.95722956582904, 22.328492671251297, 22.545368507504463, 22.28219750151038, 21.592421796172857, 21.456716157495975, 21.280401222407818, 21.313420306891203, 20.924002312123775, 21.468959148973227, 20.73929964378476, 21.169051080942154, 20.496238365769386, 21.341230005025864, 20.206152863800526, 20.110839907079935, 19.512120820581913, 20.272625382989645, 20.301699742674828, 20.257891166955233, 19.364486064761877, 20.19895325228572, 19.56449180096388, 19.77725474908948, 20.676518488675356, 19.65817178785801, 20.00267466902733, 19.411609068512917, 19.149115301668644, 19.241837538778782, 19.72277197614312], "test_loss": [145.82629311084747, 123.64612400531769, 113.98812305927277, 107.96556448936462, 98.35798418521881, 93.94916534423828, 88.75329858064651, 82.59756433963776, 77.24199450016022, 75.35499811172485, 70.65194660425186, 68.99385350942612, 62.90186834335327, 63.37724030017853, 57.55513620376587, 54.17862808704376, 52.44137632846832, 54.657368659973145, 55.935817271471024, 51.23315644264221, 51.14495387673378, 52.04477974772453, 46.15460976958275, 48.79783311486244, 49.338959991931915, 50.994525864720345, 42.1855543255806, 44.32433457672596, 40.83749474585056, 43.967410296201706, 45.44923371076584, 42.07962894439697, 46.73074361681938, 41.638361901044846, 38.53653982281685, 42.562339663505554, 41.98322606086731, 37.704103238880634, 47.2994941174984, 38.82090747356415, 40.69185730814934, 39.75809524953365, 35.69683834910393, 39.14441177248955, 39.28992056846619, 40.403367802500725, 37.89257138967514, 35.76455497741699, 35.0138655602932, 42.531946033239365, 35.97105096280575, 31.825019240379333, 40.188999235630035, 37.48146902024746, 41.026970118284225, 36.165740951895714, 32.47820295393467, 33.78926691412926, 33.950764924287796, 40.3076836168766, 34.71608683466911, 35.28001372516155, 32.51335081458092, 32.679224178195, 32.31345938146114, 30.58816958963871, 34.1465974599123, 32.26531481742859, 33.40405777096748, 32.68830332159996, 34.028070747852325, 31.77030172944069, 34.84658336639404, 33.774842128157616, 28.48953466117382, 27.926477536559105, 32.983164340257645, 33.26637913286686, 30.846018001437187, 29.405057102441788, 29.76069214940071, 29.314506217837334, 33.7649671882391, 29.092226162552834, 28.217765897512436, 30.699824064970016, 34.45245622098446, 31.98788446933031, 29.84035737812519, 29.343537896871567, 33.131097599864006, 33.952673986554146, 33.59392134845257, 33.26540878415108, 26.73266389966011, 30.01308962702751, 30.179644241929054, 31.475824058055878, 36.10787317156792, 30.107981100678444, 28.966194078326225, 33.93689322471619, 35.60011678934097, 30.128061458468437, 29.982908979058266, 34.77384772896767, 35.062215596437454, 29.223043859004974, 34.32201126217842, 31.070675179362297, 31.67267408967018, 34.02984234690666, 34.77856594324112, 30.80986526608467, 30.390845149755478, 38.26471880078316, 31.82334989309311, 31.30591568350792, 37.92532077431679, 32.775079160928726, 37.29134300351143, 29.010222241282463, 31.919358611106873, 29.782433331012726, 31.9790258705616, 42.636042416095734, 35.09988796710968, 38.750109791755676, 37.74170309305191, 31.90894766151905, 32.0912014991045, 41.92019334435463, 40.097233951091766, 38.83502846956253, 68.52902388572693, 39.906403601169586, 36.182222217321396, 41.88920393586159, 43.01957634091377, 37.52786794304848, 34.488125041127205, 54.24570518732071, 58.10344523191452, 32.48942922055721, 50.9109063744545, 47.64101442694664, 35.44836686551571, 34.98144316673279, 52.44459956884384, 35.36785274744034, 23.391767904162407, 23.037780448794365, 23.087118417024612, 23.409462466835976, 23.042626827955246, 24.232791230082512, 23.998192742466927, 23.814124032855034, 24.02321794629097, 24.20915859937668, 24.35877549648285, 25.068485781550407, 25.33244416117668, 24.657115325331688, 24.8089020550251, 24.56042656302452, 25.693230628967285, 25.314615353941917, 26.030735537409782, 26.09235617518425, 25.368246629834175, 24.576919823884964, 25.316769406199455, 25.30656599998474, 25.539067789912224, 25.473351061344147, 25.390450552105904, 26.2216667085886, 25.721095100045204, 26.77296218276024, 26.07109859585762, 26.274771347641945, 27.070944845676422, 26.444257527589798, 26.60968817770481, 27.16257156431675, 27.787399411201477, 28.482309207320213, 27.044179528951645, 27.34332937002182, 26.413598507642746, 27.791893795132637, 29.619894295930862, 27.303448379039764, 28.572127863764763, 28.13423617184162, 27.015966296195984, 32.094353303313255, 29.851011008024216, 31.897960886359215], "epoch_time": [46.7531681060791, 44.28484225273132, 44.05259943008423, 44.457324743270874, 44.6382622718811, 44.45201516151428, 44.05098485946655, 44.35454773902893, 44.3386709690094, 44.266443729400635, 44.258774757385254, 44.36710572242737, 44.476372480392456, 44.28746938705444, 44.24208331108093, 44.2995400428772, 44.27559542655945, 44.38993692398071, 44.22104215621948, 44.4008994102478, 44.43269371986389, 44.23871922492981, 44.264415979385376, 44.5376763343811, 44.287588596343994, 44.42269682884216, 44.409908294677734, 44.32311701774597, 44.22468304634094, 44.39641094207764, 44.23126578330994, 44.35774254798889, 44.455424070358276, 44.221898317337036, 44.48652386665344, 44.31824207305908, 44.41055774688721, 44.21094274520874, 44.37797164916992, 44.357077836990356, 44.304460763931274, 44.51223826408386, 44.312809467315674, 44.358808279037476, 44.45624852180481, 44.314300298690796, 44.49130439758301, 44.3308219909668, 44.47205638885498, 44.43881893157959, 44.492292404174805, 44.580618381500244, 44.48050904273987, 44.333439350128174, 44.60158729553223, 44.35150909423828, 44.178122997283936, 44.5649094581604, 44.399513721466064, 44.44874906539917, 44.39907503128052, 44.37300181388855, 44.293347120285034, 44.29186797142029, 44.23982238769531, 44.47073292732239, 44.449857234954834, 44.20889210700989, 44.21362066268921, 44.537301540374756, 44.297309160232544, 44.21822786331177, 44.453532218933105, 44.40875554084778, 44.417728900909424, 44.485280990600586, 44.263641357421875, 44.38947296142578, 44.47916221618652, 44.1841995716095, 44.116313219070435, 44.08235836029053, 44.3333306312561, 44.22290277481079, 44.407819509506226, 44.27450156211853, 44.29626989364624, 44.36653804779053, 44.267138957977295, 44.29670715332031, 44.31597566604614, 44.24152684211731, 44.36391353607178, 44.494242906570435, 44.426507234573364, 44.24967050552368, 44.33596134185791, 44.37755012512207, 44.34665489196777, 44.36831712722778, 44.25998377799988, 44.18026041984558, 44.32177400588989, 44.228612184524536, 44.25771903991699, 44.45986580848694, 44.25005578994751, 44.66640853881836, 44.20603275299072, 44.327800035476685, 44.342981576919556, 44.358668088912964, 44.5044264793396, 44.346800088882446, 44.34416151046753, 44.317402601242065, 44.7111976146698, 44.40628528594971, 44.3297803401947, 44.237369537353516, 44.238911151885986, 44.12555909156799, 44.42857599258423, 44.24883317947388, 44.40571904182434, 44.25602197647095, 44.31309962272644, 44.28143620491028, 44.33776044845581, 44.15882849693298, 44.31804847717285, 44.32822227478027, 44.57135629653931, 44.18536329269409, 44.35821342468262, 44.37457036972046, 44.225892543792725, 44.445825815200806, 44.2894651889801, 44.32509732246399, 44.269001960754395, 44.39766263961792, 44.38646721839905, 44.41169285774231, 44.35731267929077, 44.43696928024292, 44.26278233528137, 44.193548917770386, 44.300209760665894, 44.18438959121704, 44.39313507080078, 44.316959381103516, 44.43883967399597, 44.488250732421875, 44.34637641906738, 44.478760719299316, 44.40948462486267, 44.47069430351257, 44.54967713356018, 44.366912603378296, 44.40494251251221, 44.472845792770386, 44.35976791381836, 44.683576822280884, 44.51979303359985, 44.45637321472168, 44.56377124786377, 44.56207203865051, 44.29045367240906, 44.53272485733032, 44.572537899017334, 44.37580323219299, 44.51296377182007, 44.43617916107178, 44.59999108314514, 44.548794984817505, 44.45777201652527, 44.38990831375122, 44.53845238685608, 44.69093298912048, 44.37225604057312, 44.630271911621094, 44.3188910484314, 44.374083042144775, 44.53254246711731, 44.37296438217163, 44.32967162132263, 44.36227226257324, 44.31063532829285, 44.52020859718323, 44.42435073852539, 44.588154792785645, 44.55558133125305, 44.51016902923584, 44.32093596458435, 44.479546546936035, 44.31499361991882, 44.64891338348389, 44.64670181274414, 44.53015160560608]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr1e-05-wdecay10.0-eps1e-08-seed43.json <==
{"train_acc": [20.898, 35.852, 43.82, 48.628, 52.46, 55.99, 59.238, 62.326, 64.934, 67.378, 69.684, 71.638, 73.198, 74.878, 76.62, 78.02, 79.142, 80.33, 81.356, 82.214, 83.244, 83.848, 84.782, 85.132, 86.004, 86.65, 87.306, 87.762, 88.378, 88.602, 89.348, 89.49, 89.882, 90.182, 90.47, 90.888, 91.402, 91.486, 91.532, 91.928, 92.024, 92.586, 92.466, 92.658, 92.714, 92.988, 93.122, 93.188, 93.48, 93.396, 93.702, 93.656, 93.744, 93.768, 93.986, 94.166, 94.04, 94.336, 94.136, 94.21, 94.458, 94.44, 94.326, 94.588, 94.578, 94.552, 94.672, 94.71, 94.938, 94.896, 94.846, 94.802, 94.952, 95.014, 94.962, 95.266, 95.492, 95.682, 95.472, 95.91, 95.93, 95.882, 95.906, 95.982, 96.102, 96.036, 96.206, 96.188, 95.95, 96.066, 96.306, 96.332, 96.124, 96.456, 96.282, 96.094, 96.33, 96.376, 96.146, 96.432, 96.308, 96.228, 96.146, 96.136, 96.224, 96.144, 96.29, 96.074, 96.198, 96.102, 96.132, 96.142, 96.284, 96.046, 96.08, 96.284, 96.11, 96.142, 96.072, 96.072, 96.06, 96.158, 96.06, 96.032, 96.246, 95.912, 96.048, 95.974, 96.078, 96.09, 96.042, 96.008, 96.054, 96.018, 95.902, 96.05, 96.122, 95.914, 96.034, 95.87, 95.98, 96.062, 96.082, 95.65, 95.886, 96.01, 95.942, 96.018, 96.014, 95.92, 98.238, 98.928, 99.126, 99.156, 99.274, 99.354, 99.368, 99.438, 99.406, 99.376, 99.458, 99.48, 99.53, 99.53, 99.548, 99.47, 99.566, 99.57, 99.622, 99.532, 99.55, 99.588, 99.61, 99.582, 99.564, 99.542, 99.532, 99.588, 99.554, 99.566, 99.668, 99.582, 99.63, 99.574, 99.566, 99.564, 99.598, 99.598, 99.578, 99.536, 99.6, 99.63, 99.514, 99.622, 99.59, 99.602, 99.612, 99.584, 99.528, 99.572], "test_acc": [31.95, 42.3, 48.17, 51.95, 54.78, 57.73, 61.3, 63.03, 65.93, 67.62, 70.16, 71.25, 72.26, 74.12, 74.67, 75.59, 77.01, 76.16, 77.35, 79.27, 78.43, 78.74, 79.33, 80.1, 80.27, 81.51, 79.52, 81.45, 82.44, 81.92, 82.65, 83.33, 81.45, 81.55, 83.48, 84.24, 83.25, 83.7, 83.34, 84.32, 85.54, 81.43, 84.89, 85.45, 85.87, 85.55, 85.89, 85.57, 84.75, 84.46, 85.55, 86.07, 86.63, 85.34, 86.41, 85.56, 86.94, 86.38, 86.39, 85.31, 87.35, 87.13, 86.98, 87.3, 86.34, 86.5, 86.27, 86.36, 87.0, 88.65, 88.22, 88.57, 88.38, 85.73, 88.12, 86.85, 88.26, 87.95, 88.04, 88.54, 88.61, 89.14, 89.46, 88.97, 88.51, 88.07, 88.57, 89.98, 89.33, 88.14, 89.82, 88.03, 90.1, 89.22, 88.56, 89.58, 86.93, 86.93, 86.22, 89.23, 87.35, 88.67, 89.23, 89.53, 87.54, 87.07, 87.94, 86.31, 88.72, 88.75, 86.78, 87.83, 83.38, 88.88, 89.33, 87.43, 88.02, 88.19, 88.08, 87.21, 88.63, 81.49, 84.19, 84.65, 86.42, 86.16, 84.16, 81.62, 87.8, 86.39, 86.75, 87.84, 85.75, 85.07, 87.75, 88.0, 88.76, 87.56, 88.91, 85.21, 86.58, 86.86, 88.06, 87.66, 83.85, 87.39, 85.41, 86.68, 85.22, 82.32, 92.27, 92.06, 92.13, 91.82, 91.84, 91.96, 92.16, 92.15, 91.97, 91.91, 91.9, 91.62, 91.92, 91.66, 92.0, 91.95, 91.61, 91.92, 91.89, 91.4, 91.69, 91.89, 91.42, 91.67, 91.09, 91.57, 91.73, 91.16, 91.6, 91.3, 91.41, 91.45, 91.56, 91.45, 91.5, 91.3, 91.52, 91.32, 91.33, 91.58, 91.39, 91.49, 90.93, 91.49, 91.12, 90.28, 90.13, 91.43, 90.27, 91.45], "train_loss": [828.0437421798706, 671.0004127025604, 592.3470888137817, 549.1298444271088, 510.88592314720154, 475.88150149583817, 443.7972927093506, 413.35501503944397, 385.4683991074562, 360.94017535448074, 337.6270943284035, 316.06346839666367, 299.5372659564018, 281.947439044714, 266.63388308882713, 251.3617861866951, 240.15493640303612, 227.75217297673225, 217.26796144247055, 208.65037694573402, 199.95228973031044, 192.49200004339218, 183.62230178713799, 179.18381968140602, 170.3022687137127, 164.5460374057293, 156.96627509593964, 152.37522980570793, 146.39584755897522, 142.6571989506483, 136.7270943671465, 132.61051370203495, 128.74620221555233, 125.65994794666767, 122.15545181930065, 118.36951786279678, 113.56060768663883, 112.98462224006653, 110.69774395227432, 107.0419807434082, 105.83308230340481, 101.07387638092041, 100.74907565116882, 99.0005644634366, 98.20847783982754, 95.24792512506247, 94.18770882487297, 92.57287139445543, 90.46926974505186, 90.86929562687874, 88.02711391448975, 88.24190331995487, 87.20492158830166, 87.69401171058416, 85.03080575913191, 82.97098018974066, 84.97978243976831, 81.99978666007519, 82.8954411894083, 81.86175562441349, 79.01221402734518, 80.92994470149279, 81.16451469063759, 78.87409801781178, 78.81843937188387, 78.6449130102992, 76.89674016833305, 77.45853288471699, 74.29203736782074, 75.54563266038895, 76.34491211920977, 76.00217586010695, 74.1970170661807, 73.63491738587618, 73.8809663951397, 72.25593818724155, 68.36635734885931, 66.61438684165478, 68.84925121814013, 64.34859345853329, 64.09022081643343, 64.07692588865757, 63.645042940974236, 62.529738157987595, 61.06304128468037, 61.74283820390701, 60.318521834909916, 60.49509881436825, 63.155744194984436, 61.942977361381054, 59.41312179714441, 59.28175953030586, 60.44026476889849, 57.79348749667406, 58.591356068849564, 61.261144913733006, 59.37717803567648, 58.12401673197746, 61.07216890156269, 58.35583771765232, 58.79179131612182, 59.91682177782059, 60.356491811573505, 61.839231826364994, 60.03372015804052, 60.77378781884909, 59.348883517086506, 61.67091488838196, 60.43644867092371, 61.28783805668354, 61.88100025802851, 61.73212710022926, 60.04895670711994, 62.01598501205444, 62.7653089389205, 60.79926323145628, 62.99535972625017, 62.24470801651478, 62.55622532963753, 63.43690689653158, 63.650142185389996, 62.9474825412035, 63.69756403565407, 63.80122511088848, 62.79677885770798, 64.81075569242239, 63.66550010442734, 65.06427244096994, 63.6195518001914, 63.67014138400555, 64.05345982313156, 64.37642392516136, 65.14082404971123, 65.50434743613005, 66.03977397829294, 63.96543054282665, 63.85341367125511, 66.18353868275881, 64.54032012075186, 66.90696978569031, 66.5205851495266, 65.00166940689087, 65.1537104472518, 68.69525507092476, 66.41314209252596, 65.96207707375288, 66.28273583948612, 65.11048740148544, 65.22266535460949, 67.24620987474918, 42.213058564811945, 35.22036650776863, 32.74263209477067, 32.34441115707159, 30.897216517478228, 29.4878064468503, 29.28953142464161, 27.992879405617714, 27.788982901722193, 27.77682314440608, 26.691155780106783, 26.177266485989094, 25.517533361911774, 25.170063342899084, 24.96918746083975, 24.882896970957518, 24.141365967690945, 23.569965459406376, 23.01392712444067, 23.594743445515633, 22.971824303269386, 22.621372655034065, 22.228069487959146, 22.358513079583645, 22.073053441941738, 22.181891974061728, 22.04309916123748, 21.346060946583748, 21.523407608270645, 21.52072549238801, 20.42022816464305, 20.937020365148783, 20.480863492935896, 20.930392041802406, 20.796606112271547, 20.627546180039644, 20.62426495552063, 20.585379265248775, 20.546529341489077, 20.959271851927042, 20.279206432402134, 19.590993456542492, 20.64611256122589, 19.682877775281668, 19.93743422999978, 19.840142719447613, 19.62193140387535, 19.926016230136156, 20.2740785703063, 20.032334476709366], "test_loss": [146.56287324428558, 121.2349351644516, 110.81308925151825, 103.06936776638031, 97.89763557910919, 93.1975125670433, 85.7554960846901, 81.43085873126984, 75.8811126947403, 73.09858965873718, 67.54338097572327, 65.71865749359131, 62.672621071338654, 58.36814361810684, 58.41030591726303, 55.95271921157837, 53.34244313836098, 55.10882616043091, 52.56808277964592, 48.59298622608185, 51.83910617232323, 50.00339424610138, 48.215575844049454, 47.99722221493721, 47.32361310720444, 44.51719909906387, 48.34604153037071, 44.32489047944546, 42.60946622490883, 42.95232582092285, 41.184729248285294, 41.89189890027046, 45.31602421402931, 46.76230335235596, 40.76159393787384, 38.96021655201912, 41.7262801527977, 39.877669245004654, 41.54706671833992, 39.231274634599686, 36.865174889564514, 48.536580085754395, 37.180726140737534, 36.60066317021847, 35.84196215867996, 36.58626946806908, 35.45940572023392, 36.91467699408531, 38.69170640408993, 39.328364223241806, 36.88998191803694, 35.42008510231972, 34.10614965856075, 38.0037986189127, 34.46277925372124, 37.3134418874979, 33.82856146991253, 34.90543672442436, 34.811127573251724, 37.80331411957741, 32.42071882635355, 33.33397056162357, 34.53418058156967, 33.69630314409733, 37.4226750433445, 34.68200574815273, 35.67192406952381, 35.47509577870369, 34.78446500003338, 29.939140111207962, 31.620085820555687, 29.824643939733505, 31.29667194187641, 38.97252605855465, 30.62950985133648, 34.48693035542965, 31.8252175450325, 32.95749220252037, 31.92462183535099, 30.28659152984619, 31.214275300502777, 29.781691014766693, 29.71452571451664, 30.257659137248993, 31.5674978941679, 33.045079097151756, 30.880776911973953, 27.424325615167618, 30.123031944036484, 32.866730347275734, 28.68783776462078, 32.93923819065094, 27.35587503015995, 29.585439175367355, 31.752986133098602, 28.54556503891945, 35.27173367142677, 35.74746689200401, 37.63163921236992, 29.79244004189968, 34.06768909096718, 30.414453521370888, 29.988351240754128, 28.504272148013115, 33.7722609937191, 34.811538726091385, 34.22346380352974, 37.12514379620552, 30.781111985445023, 31.32829360663891, 35.84517315030098, 32.91822391748428, 45.82867735624313, 29.897691279649734, 30.04485583305359, 34.71744793653488, 32.64501069486141, 32.04663336277008, 32.35567085444927, 34.36011812090874, 30.656773254275322, 50.37279024720192, 42.531137228012085, 42.98232156038284, 37.214222609996796, 38.56190603971481, 41.796391040086746, 49.23421995341778, 32.80206461250782, 36.777696400880814, 36.0196418762207, 33.654476925730705, 38.25268843770027, 39.99649780988693, 33.90386627614498, 33.145740270614624, 31.22612138092518, 34.00807082653046, 30.336002811789513, 41.24176403880119, 36.7493122369051, 35.64066165685654, 33.49765411019325, 33.35175773501396, 43.47930282354355, 35.48171856999397, 40.006155133247375, 36.21014256775379, 40.45496043562889, 47.893031030893326, 22.5014588534832, 22.748383477330208, 22.879086419939995, 23.668401539325714, 23.389352798461914, 23.211449682712555, 23.197855085134506, 23.402218535542488, 23.995917290449142, 24.338540971279144, 24.063364565372467, 24.738079324364662, 24.18718895316124, 24.727797999978065, 24.662530571222305, 24.41174054145813, 25.153551146388054, 24.342750146985054, 25.103343337774277, 26.306103348731995, 25.08368767797947, 24.901865035295486, 25.756686568260193, 25.75743620097637, 26.517363905906677, 25.173652067780495, 25.446600928902626, 26.673054039478302, 25.58961695432663, 26.505927368998528, 26.28660798072815, 26.251937091350555, 26.08173267543316, 26.196881666779518, 25.358657851815224, 26.665765538811684, 26.415447399020195, 27.606650546193123, 26.611278474330902, 25.635458275675774, 26.484849750995636, 26.27504363656044, 28.12065762281418, 26.596712946891785, 27.350618705153465, 29.986122101545334, 30.429474011063576, 26.517926916480064, 30.665251523256302, 26.535564616322517], "epoch_time": [46.380640268325806, 44.176598072052, 43.90406942367554, 44.14295029640198, 44.194477796554565, 44.058563470840454, 43.981674671173096, 44.12464118003845, 44.007354974746704, 44.377822160720825, 44.2850444316864, 44.08310651779175, 44.23348784446716, 44.3970160484314, 44.08753299713135, 44.19031810760498, 44.41892051696777, 44.06974816322327, 44.19628977775574, 44.1257700920105, 43.96740221977234, 44.29148888587952, 44.235162019729614, 44.21277213096619, 44.21731090545654, 44.12191557884216, 43.94075083732605, 44.25416660308838, 44.241849184036255, 44.195345640182495, 44.248443841934204, 44.06245446205139, 44.10951328277588, 44.29210305213928, 43.91216802597046, 44.18919920921326, 44.381516218185425, 44.15052628517151, 44.03996682167053, 44.19396615028381, 44.1821665763855, 44.08439755439758, 43.97842788696289, 44.000818967819214, 44.05467176437378, 44.116485357284546, 44.2072217464447, 44.18182110786438, 44.24827980995178, 44.09879183769226, 44.264254570007324, 44.22773885726929, 44.14572620391846, 44.18514537811279, 44.27334904670715, 44.06358456611633, 44.14703011512756, 44.26432418823242, 44.5467426776886, 44.15582847595215, 44.10467600822449, 44.07096886634827, 44.394251346588135, 44.23620009422302, 44.25436210632324, 44.064279317855835, 44.20038914680481, 44.05657243728638, 44.324451208114624, 44.06897044181824, 44.042378425598145, 44.1129412651062, 44.189709424972534, 44.06469249725342, 44.1785945892334, 44.262168169021606, 44.15497612953186, 44.18132281303406, 44.11110281944275, 44.14030575752258, 44.1816611289978, 44.06836986541748, 44.13863706588745, 44.07547569274902, 44.07979726791382, 44.105387449264526, 44.219348669052124, 44.039867639541626, 44.117501974105835, 44.2193968296051, 44.28594470024109, 44.23914909362793, 44.33305501937866, 44.09125828742981, 44.11426782608032, 44.100868701934814, 44.117610931396484, 44.194825410842896, 44.15802884101868, 44.43123149871826, 44.04607439041138, 44.19414949417114, 44.101768493652344, 43.990813970565796, 44.30848979949951, 44.18555045127869, 44.09710097312927, 44.12302017211914, 44.05119061470032, 44.15178298950195, 44.041680097579956, 44.44138550758362, 44.09181761741638, 44.118295669555664, 44.228599548339844, 44.23132109642029, 44.15749669075012, 44.20283818244934, 44.08386778831482, 44.08692669868469, 44.1517231464386, 44.205899477005005, 44.22380995750427, 44.12918734550476, 44.33650588989258, 44.25122427940369, 44.191771268844604, 44.32902693748474, 44.1468505859375, 44.13997030258179, 44.1041305065155, 44.38565540313721, 44.14298439025879, 44.36224293708801, 44.25755286216736, 44.08301401138306, 44.2016327381134, 44.0797221660614, 44.02839946746826, 44.12053155899048, 44.2170147895813, 44.13662266731262, 44.50076174736023, 44.22437572479248, 44.25604796409607, 44.31727838516235, 44.408119678497314, 44.20057392120361, 44.24870705604553, 44.27273368835449, 44.085540771484375, 44.094480752944946, 44.179627418518066, 44.24833059310913, 44.18636894226074, 44.2121376991272, 44.240750551223755, 44.07851839065552, 44.32125425338745, 44.08641028404236, 44.107603549957275, 44.012324810028076, 43.93635177612305, 44.09115433692932, 44.00464129447937, 44.261618852615356, 44.41392922401428, 44.42665195465088, 44.18005061149597, 44.11807322502136, 44.116275787353516, 44.18418741226196, 44.10993552207947, 44.15884327888489, 44.19419860839844, 44.0399010181427, 44.19479584693909, 44.00731563568115, 44.17691111564636, 44.21666932106018, 44.103354930877686, 44.124269008636475, 44.28658080101013, 44.277525186538696, 44.30019497871399, 44.115071058273315, 44.321927547454834, 44.147573709487915, 44.22240471839905, 44.1809401512146, 44.0604350566864, 43.86170220375061, 44.20915198326111, 44.333977460861206, 44.228896141052246, 44.14939737319946, 44.30926752090454, 44.02279782295227, 44.25075626373291, 44.364670276641846]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr1e-05-wdecay10.0-eps1e-08-seed44.json <==
{"train_acc": [19.95, 34.522, 42.476, 48.07, 52.356, 55.574, 59.194, 62.104, 64.378, 67.022, 68.716, 70.896, 72.714, 74.562, 75.918, 77.706, 78.5, 80.12, 80.998, 82.118, 82.906, 83.95, 84.604, 85.328, 85.858, 86.738, 87.14, 87.466, 88.378, 88.66, 89.122, 89.532, 90.052, 90.312, 90.822, 91.006, 91.174, 91.522, 91.518, 92.064, 91.956, 92.24, 92.662, 92.624, 92.99, 92.942, 92.838, 93.326, 93.306, 93.38, 93.728, 93.71, 93.598, 93.684, 93.918, 93.882, 94.104, 94.102, 94.228, 94.494, 94.322, 94.26, 94.616, 94.454, 94.592, 94.676, 94.758, 94.748, 94.886, 94.832, 94.882, 95.31, 94.818, 95.062, 94.956, 95.198, 95.494, 95.716, 95.662, 95.824, 96.056, 95.962, 95.944, 95.934, 96.058, 95.976, 96.236, 96.224, 96.1, 96.206, 96.27, 96.098, 96.42, 96.364, 96.376, 96.278, 96.252, 96.37, 96.316, 96.324, 96.25, 96.224, 96.278, 96.338, 96.012, 96.16, 96.302, 96.248, 96.152, 96.174, 96.2, 96.156, 96.054, 96.208, 96.24, 96.13, 96.22, 96.26, 96.196, 95.968, 96.046, 96.232, 96.18, 96.034, 95.958, 96.072, 96.192, 96.076, 95.9, 96.148, 96.042, 96.052, 96.154, 96.164, 96.024, 96.052, 96.048, 95.878, 95.86, 96.002, 96.21, 96.05, 96.042, 95.944, 96.028, 95.892, 96.238, 96.042, 95.918, 96.068, 98.326, 98.924, 99.142, 99.268, 99.282, 99.296, 99.424, 99.404, 99.43, 99.428, 99.516, 99.496, 99.574, 99.526, 99.498, 99.546, 99.532, 99.52, 99.55, 99.584, 99.59, 99.572, 99.65, 99.566, 99.564, 99.592, 99.616, 99.608, 99.588, 99.568, 99.574, 99.624, 99.546, 99.566, 99.604, 99.576, 99.584, 99.616, 99.596, 99.608, 99.604, 99.552, 99.656, 99.564, 99.616, 99.552, 99.636, 99.592, 99.598, 99.576], "test_acc": [28.73, 39.57, 45.7, 51.3, 54.94, 58.34, 61.89, 63.5, 64.75, 67.41, 68.75, 70.71, 73.23, 72.58, 74.98, 73.71, 77.16, 78.38, 78.51, 78.83, 78.32, 80.11, 80.68, 80.49, 80.88, 80.69, 81.81, 79.64, 83.52, 83.67, 81.44, 83.24, 82.25, 81.92, 81.89, 83.23, 83.1, 84.37, 83.4, 82.03, 84.16, 82.59, 83.51, 84.01, 84.41, 85.06, 85.0, 84.3, 86.19, 85.09, 84.13, 86.33, 85.15, 83.74, 84.65, 85.87, 84.47, 83.78, 85.96, 86.78, 86.06, 87.56, 88.08, 86.68, 86.2, 87.64, 88.8, 88.09, 87.67, 88.79, 87.41, 88.19, 88.56, 88.55, 88.6, 88.49, 88.31, 89.69, 89.76, 89.92, 88.56, 89.13, 88.4, 89.27, 89.04, 88.79, 88.21, 88.66, 88.25, 88.39, 89.26, 88.79, 89.31, 90.06, 89.59, 88.99, 89.27, 88.58, 89.16, 86.91, 89.78, 89.83, 89.48, 88.14, 88.95, 88.78, 89.75, 88.89, 87.51, 89.62, 89.05, 88.87, 88.71, 88.35, 87.46, 88.37, 87.68, 87.77, 88.79, 85.41, 88.13, 86.57, 86.85, 82.27, 86.45, 86.03, 87.14, 77.85, 87.18, 82.13, 84.7, 87.31, 86.35, 87.89, 87.34, 87.57, 84.56, 85.68, 86.62, 85.2, 88.56, 87.98, 79.62, 85.13, 84.16, 86.93, 82.21, 87.16, 87.5, 87.26, 92.06, 92.17, 92.04, 92.12, 92.05, 92.08, 91.74, 92.19, 91.5, 91.86, 92.08, 91.74, 91.64, 91.91, 91.88, 91.66, 91.68, 91.72, 91.73, 91.4, 91.78, 91.85, 91.86, 91.56, 91.49, 91.56, 91.89, 90.89, 91.08, 91.58, 91.58, 91.49, 91.67, 90.82, 91.41, 91.37, 91.48, 91.0, 91.12, 91.28, 91.46, 91.38, 91.19, 90.24, 91.16, 90.68, 91.3, 90.96, 91.05, 89.05], "train_loss": [844.9043231010437, 686.2524566650391, 606.6282278299332, 555.6426054239273, 513.3556280136108, 478.92813378572464, 445.0872310400009, 416.73309844732285, 390.1801715493202, 363.3167246580124, 344.7317026257515, 324.15574502944946, 306.3346736431122, 286.150140106678, 273.9144082069397, 256.3065809607506, 245.56851401925087, 231.75024238228798, 222.74985134601593, 212.063580930233, 202.77259320020676, 193.25672534108162, 185.6212584078312, 178.61785089969635, 171.9909469783306, 164.22202284634113, 158.70495519042015, 153.4293605685234, 146.2378307878971, 141.69969807565212, 137.93400667607784, 133.94003614783287, 128.2461546510458, 125.12860888242722, 121.4828383475542, 117.40414601564407, 115.6266089528799, 112.1802265420556, 110.40979887545109, 106.09150816500187, 106.04542815685272, 104.11862003803253, 98.59915702044964, 99.59379417449236, 96.68001075834036, 96.0927045866847, 96.81976975500584, 92.8342277854681, 92.67891734093428, 91.34898489713669, 88.35908855497837, 88.45709673315287, 89.03214033693075, 87.98910593241453, 86.74421636015177, 85.09527280926704, 83.96540378779173, 83.81292817741632, 81.88430772721767, 79.17726372927427, 81.5682578459382, 81.42418374866247, 79.03189510852098, 78.76928936690092, 78.10401157289743, 78.30991227179766, 76.69029514491558, 76.58374016731977, 75.75199217349291, 77.11898928880692, 75.37712789326906, 71.64073747396469, 76.29770642518997, 73.85848643630743, 73.9208515509963, 72.21842029690742, 68.45482523739338, 67.68130637705326, 67.05473243445158, 65.11292167752981, 64.03344436734915, 63.638678185641766, 63.96589881926775, 63.72239277511835, 61.874745316803455, 62.162437096238136, 60.28454299271107, 60.47792400419712, 61.06067092716694, 60.105047948658466, 60.022721353918314, 61.01890008896589, 58.74602162092924, 59.690815798938274, 59.65203831344843, 59.34509237855673, 59.36891329288483, 58.53999900817871, 59.26419860124588, 58.53309244289994, 59.45663192868233, 59.729893282055855, 59.438127517700195, 59.95644052326679, 62.155347779393196, 60.84157952666283, 60.00154796987772, 60.2149633616209, 61.346324779093266, 61.50497578829527, 60.92669054865837, 61.8680744022131, 61.99300895631313, 62.20966427028179, 61.2593432366848, 62.500328339636326, 62.08881609886885, 61.75006565451622, 62.240545354783535, 64.40683550387621, 63.50591253489256, 61.68972500413656, 62.32946542650461, 63.01190581917763, 64.26434292644262, 63.86828248202801, 63.04615727066994, 64.51499634236097, 65.55919476598501, 63.61721394956112, 64.36750862747431, 65.00153239071369, 63.7345579713583, 63.87939830124378, 64.74929128587246, 64.48115397244692, 65.26044914126396, 66.5140244141221, 66.41188304126263, 64.96574995666742, 63.71963249146938, 64.97907487303019, 65.96040477603674, 65.85927844792604, 65.88399905711412, 67.08809519559145, 64.72639453411102, 65.71131505072117, 65.12264031916857, 65.61487754434347, 42.345547653734684, 35.497697819024324, 33.42849415913224, 31.546350460499525, 30.948077734559774, 30.270669914782047, 29.124791640788317, 28.78494678810239, 28.109944369643927, 27.643459890037775, 26.506523724645376, 26.586311362683773, 25.46223919466138, 25.47309099137783, 25.426439881324768, 24.61297571286559, 24.51117295026779, 24.335814025253057, 24.002890657633543, 23.397101391106844, 23.233717884868383, 23.324806097894907, 22.2392885312438, 22.839708879590034, 22.57329397648573, 22.409352779388428, 21.849854346364737, 21.847153142094612, 22.046508114784956, 21.97121189534664, 21.784756891429424, 21.10766265168786, 21.541766848415136, 21.51618144288659, 20.983839210122824, 21.03423622995615, 21.063129790127277, 20.894405510276556, 20.976818311959505, 20.554277427494526, 20.36484330892563, 20.9100599065423, 19.937347304075956, 20.61320112273097, 20.205011673271656, 20.660489168018103, 20.093130256980658, 20.05898157134652, 20.34293081983924, 20.164396051317453], "test_loss": [150.21897113323212, 126.6937655210495, 114.90620839595795, 104.86531126499176, 96.68363344669342, 91.15681594610214, 83.93678057193756, 81.28766041994095, 77.91651630401611, 73.46382969617844, 69.5236776471138, 66.04095900058746, 61.47672200202942, 62.23652285337448, 57.4121960401535, 60.43044304847717, 53.870963364839554, 50.59007918834686, 50.87557798624039, 49.42116451263428, 50.585947036743164, 46.62950125336647, 46.499425917863846, 46.46252751350403, 45.783628433942795, 46.58849394321442, 42.9543736577034, 48.514822989702225, 40.52921086549759, 40.19335472583771, 45.86773192882538, 40.89161190390587, 43.12332162261009, 45.25815284252167, 45.05842113494873, 41.17043849825859, 42.07483461499214, 38.66617438197136, 40.77079251408577, 45.77147600054741, 38.96527522802353, 43.59534481167793, 40.70560276508331, 40.71784350275993, 40.00634208321571, 38.21901395916939, 38.17860954999924, 40.98973870277405, 35.439866945147514, 38.20770397782326, 40.47281676530838, 35.51547837257385, 37.7246296107769, 42.386512249708176, 40.332703828811646, 36.66657465696335, 40.57696133852005, 42.71195188164711, 37.71615758538246, 34.66031178832054, 36.79644960165024, 32.10173290967941, 31.697323843836784, 35.03450195491314, 36.013687044382095, 33.06151780486107, 30.477121964097023, 31.486678153276443, 33.31850391626358, 30.208921805024147, 33.370759680867195, 32.01530905067921, 30.099895417690277, 31.239173620939255, 30.329228222370148, 30.61232054233551, 31.90459544956684, 28.26162153482437, 27.858935683965683, 27.63089744746685, 31.007479399442673, 29.968063607811928, 31.587607726454735, 29.298368334770203, 29.14807353913784, 31.41389587521553, 31.46372538805008, 31.617648914456367, 31.542609825730324, 31.93782939016819, 29.72223836183548, 31.09214946627617, 30.054758980870247, 27.58569745719433, 28.696253210306168, 29.643641635775566, 29.72866602241993, 31.01028737425804, 30.004093021154404, 37.31207558512688, 29.669557631015778, 28.106444254517555, 28.003829017281532, 32.6613055318594, 30.22128215432167, 30.79231157898903, 28.63272373378277, 29.497447595000267, 34.30020049214363, 28.564092501997948, 30.992045417428017, 30.2305915504694, 30.957970306277275, 31.84261627495289, 35.41176734864712, 32.42189519107342, 32.722570061683655, 34.21440880000591, 30.31143793463707, 39.75050173699856, 33.024170875549316, 36.02112105488777, 35.92142078280449, 48.73487284779549, 36.170478999614716, 37.60154254734516, 34.221665754914284, 60.133419156074524, 35.1370370388031, 48.7445031106472, 41.064101070165634, 34.640335097908974, 38.72622999548912, 33.62945398688316, 34.96292398869991, 34.035111010074615, 41.3527252972126, 39.76173681020737, 37.123421877622604, 40.07503804564476, 31.683446869254112, 32.30904448032379, 55.94500681757927, 40.53306272625923, 42.984632074832916, 35.76351401209831, 48.56498968601227, 34.8624412715435, 35.22730341553688, 35.390910893678665, 22.822466373443604, 22.887346640229225, 23.264702662825584, 23.221440479159355, 23.470073640346527, 23.481687918305397, 24.55617082118988, 23.244506761431694, 25.25476936995983, 24.264174714684486, 23.853283911943436, 24.720400735735893, 24.781939297914505, 24.472422301769257, 24.487421795725822, 24.823432832956314, 24.61824968457222, 24.985077500343323, 24.76680101454258, 25.827810525894165, 24.8265832811594, 24.969249978661537, 25.137417644262314, 25.387159258127213, 25.53285378217697, 26.248289704322815, 25.003058224916458, 27.75293204188347, 27.406181827187538, 26.076482087373734, 25.937870174646378, 26.18927574157715, 25.815145537257195, 28.076364144682884, 26.230150386691093, 26.76460389792919, 26.351854592561722, 27.95129083096981, 27.593667790293694, 26.66279163956642, 25.92168180644512, 26.421533524990082, 27.32754372060299, 29.316058844327927, 27.39487448334694, 28.726912081241608, 27.09706375002861, 27.845919102430344, 28.198820859193802, 33.45989607274532], "epoch_time": [84.08760690689087, 82.04731750488281, 82.1455225944519, 82.12449073791504, 82.2240080833435, 82.18310832977295, 82.22394728660583, 82.13733863830566, 82.09678959846497, 82.08231329917908, 81.9547061920166, 82.10087394714355, 82.06761121749878, 82.09623742103577, 82.10307741165161, 82.05316591262817, 82.05282521247864, 82.1277506351471, 82.08572888374329, 82.11648964881897, 82.10167694091797, 82.13404154777527, 82.09026455879211, 82.07280945777893, 82.10341548919678, 82.0811858177185, 82.12206745147705, 82.12417149543762, 82.11935114860535, 82.08991050720215, 82.09061169624329, 82.13224720954895, 82.1273934841156, 82.12245726585388, 82.08264470100403, 82.15795946121216, 82.07939600944519, 82.09374046325684, 82.07092356681824, 82.08086800575256, 82.13559865951538, 82.12325668334961, 82.08495712280273, 82.12274503707886, 82.13791251182556, 82.11145877838135, 82.1037175655365, 82.02580285072327, 82.01612854003906, 82.10854530334473, 82.07415342330933, 82.10082578659058, 82.14295744895935, 81.98592209815979, 82.06147933006287, 82.05748343467712, 82.11638021469116, 82.15133213996887, 82.09861373901367, 81.98598265647888, 82.13466286659241, 82.05504846572876, 82.11621928215027, 82.15483713150024, 82.2128758430481, 82.0193133354187, 82.10898089408875, 82.10974073410034, 82.04035925865173, 82.08990907669067, 82.03990697860718, 82.08921837806702, 82.09519338607788, 82.11962056159973, 82.10959458351135, 82.1051025390625, 82.12447047233582, 82.13100719451904, 82.06530094146729, 82.13152360916138, 82.12167072296143, 82.15324902534485, 82.10428738594055, 82.0986897945404, 82.13571572303772, 82.09186434745789, 82.04136514663696, 82.14124608039856, 82.1126184463501, 82.08712720870972, 82.11070013046265, 82.12239098548889, 82.12572646141052, 82.07734370231628, 82.1061463356018, 82.07380270957947, 82.14181756973267, 82.09361410140991, 82.0706799030304, 82.03320622444153, 82.09757685661316, 82.08112478256226, 82.0821282863617, 82.12792301177979, 82.10623669624329, 82.06870245933533, 82.08700108528137, 82.11536288261414, 82.12332725524902, 82.14744687080383, 82.01584362983704, 82.10655617713928, 82.09861421585083, 82.06949949264526, 82.08412408828735, 82.1559669971466, 82.0902910232544, 82.09579348564148, 82.12576270103455, 82.12232255935669, 82.11739039421082, 82.09625768661499, 82.05777645111084, 82.07319521903992, 82.15479183197021, 82.12340188026428, 82.09129095077515, 82.12717914581299, 82.12175726890564, 82.12455892562866, 82.09655833244324, 82.07283306121826, 82.11354446411133, 82.09533619880676, 82.07999777793884, 82.06456232070923, 82.13921117782593, 82.12405300140381, 82.15623569488525, 82.11851811408997, 82.15017700195312, 82.1107234954834, 82.0848696231842, 82.1171441078186, 82.13639712333679, 82.13843703269958, 82.12180757522583, 82.09520888328552, 82.09574913978577, 82.104825258255, 82.1314971446991, 82.10199165344238, 82.13293647766113, 82.13245129585266, 82.14713931083679, 82.108327627182, 82.13358306884766, 82.13133573532104, 82.1391396522522, 82.08792042732239, 82.11326718330383, 82.14847755432129, 82.11576080322266, 82.06792712211609, 82.13441133499146, 82.10425329208374, 82.12796449661255, 82.12241411209106, 82.13945055007935, 82.13093090057373, 82.11905980110168, 82.04327154159546, 82.09610629081726, 82.11390399932861, 82.06172609329224, 82.08608078956604, 82.13498997688293, 82.1025640964508, 82.13096213340759, 82.07905197143555, 82.11727690696716, 82.16254496574402, 82.18260455131531, 82.18597435951233, 82.2021095752716, 82.19083595275879, 82.23405742645264, 82.25378894805908, 82.2595226764679, 82.18066000938416, 82.15865802764893, 82.24358439445496, 82.1973659992218, 82.22816109657288, 82.20333433151245, 82.20985841751099, 82.16284370422363, 82.18634796142578, 82.12796664237976, 82.16845345497131]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr1e-06-wdecay100.00000000000001-eps1e-08-seed42.json <==
{"train_acc": [12.352, 17.734, 22.418, 27.102, 30.762, 34.074, 36.5, 38.61, 40.138, 41.75, 43.55, 44.988, 45.78, 47.504, 48.144, 49.616, 50.86, 51.824, 52.352, 53.478, 54.176, 55.326, 55.752, 56.888, 57.826, 58.416, 59.36, 59.766, 60.756, 61.496, 62.374, 62.924, 63.842, 64.198, 65.114, 65.55, 66.116, 67.12, 67.594, 68.116, 68.712, 69.036, 69.95, 70.636, 71.2, 71.612, 72.052, 72.65, 73.014, 73.736, 74.08, 74.596, 75.292, 75.566, 75.9, 76.69, 76.966, 77.626, 78.03, 78.336, 78.776, 79.016, 79.26, 79.596, 79.194, 79.618, 79.372, 79.24, 78.794, 78.494, 77.986, 77.662, 77.114, 76.694, 76.586, 76.234, 76.23, 75.888, 75.454, 75.194, 74.992, 74.886, 74.368, 74.174, 73.954, 73.514, 73.482, 73.168, 72.732, 72.488, 72.242, 71.884, 71.578, 71.088, 70.828, 70.93, 70.438, 69.942, 69.838, 69.736, 69.584, 69.084, 68.868, 68.726, 68.212, 67.934, 67.822, 67.68, 67.248, 67.126, 66.762, 66.71, 66.242, 65.986, 65.752, 65.098, 65.242, 64.964, 64.45, 64.252, 63.942, 63.872, 63.224, 63.136, 63.012, 62.872, 62.072, 61.726, 61.394, 61.224, 60.552, 60.182, 60.338, 59.754, 59.342, 59.046, 58.728, 58.602, 58.04, 57.958, 57.338, 57.024, 56.762, 56.318, 56.116, 55.352, 55.388, 55.166, 55.224, 54.5, 55.856, 56.162, 56.288, 56.074, 56.214, 56.14, 56.496, 56.342, 56.414, 56.458, 56.26, 56.216, 56.364, 56.434, 56.146, 56.396, 56.112, 56.194, 56.464, 56.174, 56.452, 56.084, 56.458, 56.258, 56.192, 56.326, 56.24, 56.324, 56.004, 56.41, 56.342, 56.318, 56.134, 56.266, 56.154, 55.994, 56.138, 56.252, 56.136, 56.108, 56.174, 56.428, 55.992, 55.954, 56.18, 55.952, 55.954, 56.184, 56.12, 55.848], "test_acc": [15.84, 18.91, 24.69, 29.18, 32.97, 36.23, 38.9, 40.3, 42.13, 43.62, 44.99, 46.72, 47.54, 49.35, 50.31, 51.43, 52.28, 53.0, 54.38, 54.83, 55.73, 56.78, 57.11, 57.63, 58.53, 59.27, 60.05, 60.83, 61.28, 61.42, 62.59, 63.4, 64.31, 64.66, 65.2, 65.86, 66.22, 66.87, 67.57, 67.6, 67.63, 68.12, 68.67, 69.18, 69.75, 70.55, 71.27, 71.39, 71.21, 71.92, 71.72, 73.09, 72.76, 72.7, 71.95, 73.94, 74.09, 75.27, 73.38, 74.95, 74.99, 75.34, 76.86, 75.89, 76.59, 74.66, 76.26, 74.04, 75.81, 74.95, 76.52, 72.04, 74.22, 73.2, 73.41, 74.32, 74.07, 71.89, 73.51, 68.77, 72.59, 71.43, 70.94, 73.43, 71.71, 71.46, 72.22, 72.4, 70.76, 71.85, 66.77, 66.86, 67.34, 65.86, 67.19, 59.96, 63.58, 60.71, 64.6, 66.82, 56.34, 60.2, 60.12, 59.75, 50.93, 44.28, 56.44, 32.25, 59.58, 42.26, 54.56, 27.35, 18.99, 40.72, 36.11, 31.67, 49.14, 29.43, 27.26, 24.86, 10.05, 31.32, 32.87, 40.03, 24.04, 36.01, 10.0, 32.59, 15.26, 15.64, 24.79, 20.81, 10.05, 18.93, 12.99, 31.73, 12.9, 16.04, 11.93, 29.31, 24.72, 18.46, 10.66, 11.14, 20.35, 11.66, 10.08, 10.0, 21.29, 19.28, 47.14, 25.4, 27.29, 19.45, 25.82, 44.25, 28.54, 27.33, 25.45, 19.35, 15.47, 40.62, 15.5, 20.11, 25.13, 18.97, 20.01, 11.56, 26.65, 11.13, 33.04, 26.47, 19.48, 25.25, 12.17, 10.29, 16.1, 13.94, 10.13, 17.86, 11.45, 35.85, 24.9, 21.27, 25.86, 43.62, 15.13, 26.26, 18.55, 33.08, 13.4, 28.72, 15.16, 18.62, 21.93, 10.35, 19.3, 19.41, 20.82, 18.07], "train_loss": [917.4376907348633, 867.6758599281311, 814.4713032245636, 765.8076622486115, 728.9636037349701, 692.5858750343323, 662.6848602294922, 643.3287740945816, 626.3059386014938, 611.9700365066528, 598.4857149124146, 584.7274661064148, 574.3366187810898, 563.87777531147, 554.5256226062775, 545.619950056076, 535.7570930719376, 529.5681565999985, 523.0295329093933, 517.3018114566803, 511.61392092704773, 505.5390992164612, 502.77908289432526, 498.129261136055, 494.6793364286423, 492.4500571489334, 488.6909955739975, 488.3743690252304, 484.8665064573288, 483.99511075019836, 482.2972946166992, 482.413715839386, 481.8331127166748, 481.5027211904526, 481.9441602230072, 482.4486731290817, 483.86119759082794, 484.2781500816345, 486.1643217802048, 488.56185388565063, 490.88023817539215, 493.20134818553925, 495.4746062755585, 498.77006793022156, 501.94355022907257, 506.51159501075745, 511.54636800289154, 514.6506711244583, 519.8071795701981, 524.0795676708221, 528.9215762615204, 534.1253370046616, 538.6290527582169, 544.3045912981033, 550.6263575553894, 555.5948078632355, 561.806544303894, 566.5087193250656, 572.5276675224304, 578.9378103017807, 585.0455431938171, 591.6222342252731, 598.0735319852829, 604.3360838890076, 612.735350728035, 619.594818353653, 627.8407700061798, 636.163260102272, 645.0171957015991, 653.3087559938431, 661.720972776413, 669.6389901638031, 677.3872411251068, 684.3972066640854, 690.9258185625076, 697.8385382890701, 703.4598114490509, 709.5683118104935, 715.5432428121567, 720.7678483724594, 726.0826731920242, 730.9515763521194, 735.938349366188, 740.6519479751587, 745.303856253624, 749.6436948776245, 753.8023822307587, 757.7585064172745, 761.9032390117645, 765.5291211605072, 769.2793811559677, 772.8551740646362, 776.1392372846603, 779.4409781694412, 782.5395478010178, 785.3764522075653, 788.2739486694336, 791.175096988678, 793.7665972709656, 796.0869243144989, 798.5539767742157, 801.1435780525208, 803.5071396827698, 805.4316773414612, 807.7769901752472, 809.8514292240143, 811.7335522174835, 813.6042280197144, 815.3968558311462, 817.13134598732, 818.8555021286011, 820.358945608139, 822.0200443267822, 823.6633369922638, 825.0810916423798, 826.7407686710358, 828.0684852600098, 829.3764367103577, 830.689756155014, 831.9933156967163, 833.2330169677734, 834.2523005008698, 835.5563004016876, 836.6217036247253, 837.4980697631836, 838.4560334682465, 839.5576248168945, 840.4760608673096, 841.4417324066162, 842.3483374118805, 843.2547707557678, 844.1228399276733, 844.6129670143127, 845.4234132766724, 846.2865107059479, 846.9843354225159, 847.5943675041199, 848.1105220317841, 848.8191118240356, 849.5048887729645, 850.059713602066, 850.6539990901947, 851.1429798603058, 851.8857624530792, 852.2380902767181, 852.7689366340637, 853.1617081165314, 853.5365037918091, 853.8495497703552, 854.3421275615692, 853.6231861114502, 853.4960680007935, 853.3878421783447, 853.4905323982239, 853.4812054634094, 853.449375629425, 853.4062170982361, 853.3432867527008, 853.311628818512, 853.2714564800262, 853.2947726249695, 853.3646638393402, 853.246386051178, 853.2882146835327, 853.2879340648651, 853.2449450492859, 853.2358014583588, 853.2891235351562, 853.1883146762848, 853.266045331955, 853.2233724594116, 853.225001335144, 853.2106375694275, 853.2126016616821, 853.2661383152008, 853.2422423362732, 853.2450430393219, 853.2589147090912, 853.2795827388763, 853.2855064868927, 853.255987405777, 853.3429710865021, 853.2972784042358, 853.3976471424103, 853.3087530136108, 853.3544719219208, 853.3689918518066, 853.3363049030304, 853.3155443668365, 853.3882644176483, 853.4039301872253, 853.3716638088226, 853.4453015327454, 853.4546854496002, 853.3594534397125, 853.498871088028, 853.4636101722717, 853.4348139762878, 853.463659286499, 853.5440294742584], "test_loss": [179.61929059028625, 170.10947108268738, 158.360697388649, 149.32723212242126, 141.6569471359253, 134.0279952287674, 128.44605672359467, 125.7810411453247, 122.10292100906372, 119.36724185943604, 116.60018587112427, 113.83398687839508, 112.11461758613586, 109.92263841629028, 108.14634191989899, 106.20248663425446, 104.71413469314575, 103.77151453495026, 101.28894078731537, 100.87555193901062, 99.97424530982971, 98.53629279136658, 98.02409994602203, 97.37355720996857, 96.71332132816315, 96.09171044826508, 95.75271213054657, 94.59010934829712, 94.48099482059479, 95.42222213745117, 94.24415457248688, 94.49486887454987, 93.96992695331573, 94.20126032829285, 94.00197541713715, 94.37645673751831, 94.43299734592438, 95.11805319786072, 94.81885468959808, 96.30737709999084, 97.00712442398071, 98.08191013336182, 98.03591132164001, 99.05399668216705, 99.46005988121033, 100.51474225521088, 101.2255642414093, 102.51216948032379, 103.28373575210571, 105.24634408950806, 106.39302563667297, 107.02856111526489, 108.3601245880127, 109.1641925573349, 111.042351603508, 112.31172215938568, 113.81525409221649, 114.34636902809143, 116.56794345378876, 117.51034963130951, 118.18985450267792, 120.01540005207062, 121.09036195278168, 122.87468433380127, 122.75104260444641, 127.22851288318634, 126.16822576522827, 129.42716228961945, 129.58114612102509, 130.84133780002594, 131.6802703142166, 135.5475858449936, 135.99417161941528, 137.37660121917725, 139.25959491729736, 139.83227717876434, 140.9639698266983, 142.78174757957458, 142.55613803863525, 146.2318445444107, 145.21973586082458, 146.5777176618576, 148.26456832885742, 147.97853791713715, 149.3381748199463, 150.8174546957016, 151.06154608726501, 152.04766929149628, 152.99033308029175, 153.7077398300171, 156.77150452136993, 156.28270959854126, 156.1274275779724, 157.02587747573853, 158.18546867370605, 159.9747724533081, 160.98244285583496, 160.9733226299286, 160.5440411567688, 160.76700401306152, 164.06773018836975, 162.57912707328796, 162.88006472587585, 164.3210940361023, 166.64358282089233, 170.18758249282837, 167.35051918029785, 173.5481629371643, 165.92373061180115, 170.30820417404175, 167.17640948295593, 172.96852350234985, 176.540447473526, 170.17581272125244, 171.15182852745056, 173.11700463294983, 170.38014459609985, 176.3020224571228, 175.9199719429016, 175.63616371154785, 181.8612458705902, 172.78887009620667, 174.86983156204224, 171.7289583683014, 177.21333503723145, 174.69580745697021, 182.548259973526, 172.85296201705933, 178.43313646316528, 179.21276473999023, 175.66893887519836, 178.89176511764526, 181.37530732154846, 178.0775911808014, 180.48025250434875, 175.47500205039978, 180.30155611038208, 179.8862283229828, 180.8254644870758, 178.4658648967743, 176.083176612854, 178.94068479537964, 180.74429631233215, 179.96973299980164, 177.00336074829102, 179.5248773097992, 181.37225556373596, 182.39543890953064, 180.37657833099365, 176.45099639892578, 172.7524540424347, 177.18040251731873, 174.81929349899292, 176.54590511322021, 177.4725911617279, 173.42047595977783, 176.23554515838623, 177.15978240966797, 176.96923971176147, 179.73049592971802, 180.00333213806152, 173.6006133556366, 178.31697988510132, 177.2530460357666, 176.63933730125427, 179.4302623271942, 179.61791348457336, 179.81432032585144, 175.8355996608734, 179.87065935134888, 174.9049654006958, 176.11496448516846, 179.21342658996582, 177.6081509590149, 179.57480263710022, 180.46936225891113, 179.4844889640808, 178.7211091518402, 181.50417852401733, 179.5939540863037, 179.73283767700195, 174.22129106521606, 175.4553792476654, 176.2720856666565, 176.04091119766235, 173.53394079208374, 178.7706618309021, 175.61443400382996, 179.39733338356018, 173.96500492095947, 181.15412878990173, 176.81633877754211, 180.55914664268494, 178.8563528060913, 179.83372950553894, 182.45993971824646, 178.15640950202942, 178.7396433353424, 178.0119013786316, 178.52839469909668], "epoch_time": [46.29000449180603, 44.36954736709595, 44.57434558868408, 44.43621110916138, 44.466715574264526, 44.52323389053345, 44.51303839683533, 44.489607095718384, 44.34439516067505, 44.43208456039429, 44.42833137512207, 44.44086694717407, 44.54817032814026, 44.58906030654907, 44.36977171897888, 44.671788930892944, 44.40945839881897, 44.341917276382446, 44.452641248703, 44.38702654838562, 44.325982093811035, 44.50168228149414, 44.19389033317566, 44.75694441795349, 44.38471794128418, 44.455259799957275, 44.44103407859802, 44.323071002960205, 44.32674288749695, 44.4077250957489, 44.332683801651, 44.371941566467285, 44.500736236572266, 44.36027979850769, 44.57961654663086, 44.55509090423584, 44.48295593261719, 44.419699907302856, 44.54541778564453, 44.37251257896423, 44.457709312438965, 44.45939350128174, 44.23372459411621, 44.491013526916504, 44.55445146560669, 44.36754536628723, 44.28523850440979, 44.58009099960327, 44.256073236465454, 44.54512643814087, 44.457934856414795, 44.54206109046936, 44.74472379684448, 44.48035717010498, 44.37622928619385, 44.27662515640259, 44.56399583816528, 44.40062165260315, 44.34521961212158, 44.49846863746643, 44.3521249294281, 44.604453563690186, 44.64721179008484, 44.376811265945435, 44.42294359207153, 44.3702974319458, 44.38222575187683, 44.493566274642944, 44.32856488227844, 44.381648778915405, 44.257078647613525, 44.479349851608276, 44.519429445266724, 44.246586084365845, 44.48839783668518, 44.40478873252869, 44.39680504798889, 44.18725061416626, 44.305519580841064, 44.316680669784546, 44.35738229751587, 44.3120059967041, 44.48666858673096, 44.32785701751709, 44.56014680862427, 44.28877568244934, 44.408746004104614, 44.48626089096069, 44.349422454833984, 44.484992265701294, 44.56432485580444, 44.523473262786865, 44.37631607055664, 44.33076810836792, 44.424561977386475, 44.50173091888428, 44.42011070251465, 44.638092279434204, 44.40098977088928, 44.32376313209534, 44.28323149681091, 44.28744578361511, 44.25077438354492, 44.36861252784729, 44.33687400817871, 44.36126375198364, 44.06593632698059, 44.24384093284607, 44.14334774017334, 44.31301474571228, 44.492183208465576, 44.27887749671936, 44.31440567970276, 44.29633545875549, 44.358691930770874, 44.253727436065674, 44.41537094116211, 44.31495451927185, 44.25468730926514, 44.210482358932495, 44.087626218795776, 44.18918538093567, 44.25844860076904, 44.504969358444214, 44.165613889694214, 44.265477657318115, 44.13199520111084, 44.21091055870056, 44.148019552230835, 44.184014558792114, 44.23912572860718, 44.29278922080994, 44.35353755950928, 44.06859254837036, 44.20953321456909, 44.11110830307007, 44.22017693519592, 44.22220158576965, 44.18862462043762, 44.208714962005615, 44.17252707481384, 44.20797371864319, 44.52653622627258, 44.3488929271698, 44.266990423202515, 44.27888298034668, 44.24172806739807, 44.016812562942505, 44.333842277526855, 44.1658616065979, 44.169533491134644, 44.167046546936035, 44.47856855392456, 44.24507117271423, 44.23663592338562, 44.50473070144653, 44.274492502212524, 44.37919020652771, 44.53100109100342, 44.44389867782593, 44.391642332077026, 44.32282853126526, 44.54604458808899, 44.38875198364258, 44.34952425956726, 44.50062942504883, 44.25465726852417, 44.64418315887451, 44.26453495025635, 44.464295625686646, 44.3605694770813, 44.26775312423706, 44.47073745727539, 44.42569136619568, 44.286412477493286, 44.36626148223877, 44.407248735427856, 44.492717027664185, 44.379865884780884, 44.39647889137268, 44.26980924606323, 44.36153030395508, 44.24709892272949, 44.641910791397095, 44.42510962486267, 44.35683584213257, 44.41116786003113, 44.35136437416077, 44.36328458786011, 44.253241300582886, 44.32800650596619, 44.27751350402832, 44.294668674468994, 44.48843288421631, 44.22826361656189, 44.34288954734802, 44.31822323799133, 44.24910068511963, 44.606327295303345, 44.44206738471985]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr1e-06-wdecay100.00000000000001-eps1e-08-seed43.json <==
{"train_acc": [12.888, 17.322, 22.786, 27.098, 30.85, 33.29, 35.644, 38.404, 40.282, 41.898, 43.656, 45.118, 46.396, 47.498, 48.666, 49.686, 50.736, 51.614, 52.764, 53.528, 54.36, 55.182, 56.042, 56.772, 57.794, 58.344, 59.188, 59.952, 60.896, 61.966, 62.538, 62.834, 63.814, 64.366, 65.058, 65.92, 66.298, 66.996, 67.598, 68.248, 68.724, 69.322, 69.896, 70.596, 71.234, 71.482, 72.282, 72.748, 73.398, 73.936, 74.244, 75.086, 75.204, 75.926, 76.468, 76.864, 77.264, 77.892, 77.98, 78.27, 78.508, 78.944, 79.096, 79.252, 79.184, 79.484, 79.366, 78.908, 78.572, 78.234, 77.888, 77.222, 76.798, 76.75, 76.262, 75.932, 75.594, 75.452, 75.19, 74.768, 74.674, 74.158, 73.964, 73.618, 73.196, 73.088, 72.418, 72.182, 72.0, 71.28, 71.328, 71.226, 70.822, 70.69, 70.566, 70.176, 70.062, 69.604, 69.176, 69.086, 68.916, 68.928, 68.722, 68.414, 67.888, 67.932, 67.646, 67.358, 67.05, 66.852, 66.568, 66.396, 66.07, 65.58, 65.522, 65.122, 64.86, 64.666, 63.99, 64.024, 63.462, 63.502, 62.866, 62.638, 62.46, 61.998, 61.544, 61.652, 60.932, 60.588, 60.524, 59.952, 59.956, 59.342, 59.3, 58.796, 58.678, 58.33, 58.042, 57.578, 57.352, 57.03, 57.024, 56.616, 56.546, 56.004, 56.216, 55.594, 55.142, 55.058, 56.024, 56.558, 56.348, 56.598, 56.524, 56.508, 56.564, 56.654, 56.506, 56.522, 56.56, 56.538, 56.632, 56.684, 56.772, 56.588, 56.67, 56.748, 56.562, 56.82, 56.786, 56.872, 56.484, 56.28, 56.6, 56.554, 56.368, 56.382, 56.722, 56.696, 56.644, 56.362, 56.462, 56.572, 56.428, 56.236, 56.276, 56.38, 56.476, 56.656, 56.2, 56.448, 56.506, 56.188, 56.364, 56.174, 56.28, 56.006, 56.086, 56.236], "test_acc": [15.51, 20.15, 25.32, 29.35, 33.57, 36.26, 39.26, 41.1, 43.45, 44.48, 46.2, 47.47, 48.59, 49.88, 50.68, 51.64, 52.47, 53.49, 54.3, 55.13, 55.6, 56.68, 57.07, 58.3, 58.68, 59.6, 60.15, 60.3, 60.88, 61.51, 62.55, 62.85, 63.21, 63.89, 64.38, 65.18, 65.66, 66.24, 66.54, 67.02, 67.39, 67.75, 68.57, 68.48, 69.23, 70.0, 70.48, 71.41, 70.59, 71.92, 72.5, 73.08, 72.41, 74.25, 74.74, 74.89, 74.45, 74.09, 74.73, 75.92, 75.48, 75.4, 75.98, 76.14, 76.36, 76.29, 75.0, 74.47, 71.86, 74.52, 75.4, 72.61, 75.06, 74.18, 74.0, 71.75, 72.94, 72.59, 72.82, 73.53, 70.96, 71.16, 72.5, 71.54, 69.57, 69.53, 67.13, 68.76, 68.6, 65.7, 65.59, 70.06, 67.73, 65.0, 67.88, 65.82, 60.78, 67.87, 49.14, 55.05, 51.15, 62.27, 63.02, 65.14, 60.96, 40.46, 51.99, 56.01, 54.16, 40.83, 50.13, 46.33, 35.33, 46.36, 27.08, 35.88, 58.88, 49.21, 20.88, 31.67, 19.02, 16.01, 13.0, 25.99, 43.25, 26.79, 15.82, 10.07, 15.96, 12.66, 21.11, 22.41, 21.1, 11.14, 18.75, 15.79, 33.55, 15.95, 10.96, 12.46, 11.14, 21.03, 10.0, 14.18, 10.83, 15.05, 11.28, 10.13, 10.0, 13.8, 34.06, 24.88, 21.83, 52.84, 31.54, 34.78, 25.9, 22.09, 17.58, 10.0, 11.86, 10.0, 25.14, 32.28, 15.92, 12.85, 20.51, 28.59, 19.35, 15.65, 37.43, 30.58, 23.74, 12.6, 28.4, 32.16, 23.81, 20.95, 20.43, 51.96, 32.84, 32.51, 16.54, 28.66, 25.59, 10.8, 16.34, 15.18, 14.14, 16.79, 16.0, 11.75, 27.9, 33.27, 12.05, 15.83, 25.27, 15.03, 14.85, 15.01], "train_loss": [903.7292239665985, 861.7740697860718, 812.302304983139, 769.2004597187042, 733.7956941127777, 700.5033358335495, 671.401508808136, 646.3632971048355, 627.3151069879532, 611.9450093507767, 596.1801508665085, 583.2410358190536, 572.2246525287628, 562.9476490020752, 553.9023184776306, 545.151393532753, 536.9631885290146, 530.2339500188828, 522.2416729927063, 516.700116276741, 511.2173960208893, 505.5751087665558, 501.35723173618317, 496.62210857868195, 492.2156910896301, 490.18050515651703, 486.6508581638336, 484.22950053215027, 481.6028114557266, 479.38845098018646, 477.9860223531723, 478.81090474128723, 477.51982820034027, 479.1777375936508, 480.0670247077942, 479.6214302778244, 480.8132790327072, 482.15234661102295, 483.7017767429352, 485.783043384552, 488.72999477386475, 491.52294659614563, 494.60614454746246, 496.9943196773529, 500.89710080623627, 504.7959717512131, 508.5834469795227, 512.1829271316528, 516.9160151481628, 521.7249020338058, 526.667854309082, 531.2244112491608, 537.7201036214828, 542.7240422964096, 547.6043835878372, 553.3479670286179, 559.2735097408295, 564.4561810493469, 571.4604367017746, 577.8050782680511, 584.7202521562576, 590.9553847312927, 597.8386509418488, 604.3182654380798, 612.0668677091599, 619.4219423532486, 627.2709290981293, 636.2825871706009, 644.7976484298706, 653.4965815544128, 661.5033277273178, 669.9483294487, 677.5654590129852, 684.4223003387451, 691.0861464738846, 697.9624744653702, 704.012512922287, 709.4109132289886, 715.01342689991, 720.5739386081696, 725.8129149675369, 731.0451601743698, 735.5197719335556, 740.3014115095139, 744.8805060386658, 749.0770783424377, 753.6002876758575, 757.3182108402252, 761.557735323906, 765.2798879146576, 768.7304836511612, 772.0184220075607, 775.5012265443802, 778.6532602310181, 781.7701634168625, 784.8393610715866, 787.6137263774872, 790.6086584329605, 793.3183903694153, 795.8355596065521, 798.2952270507812, 800.5436110496521, 802.9490468502045, 805.1321618556976, 807.4333262443542, 809.109138250351, 811.3581185340881, 813.168646812439, 815.0957884788513, 816.9222025871277, 818.5637528896332, 820.3191113471985, 821.7469897270203, 823.4275221824646, 824.9933099746704, 826.3909537792206, 827.6921591758728, 829.1944797039032, 830.6438739299774, 831.7965514659882, 833.1135685443878, 834.078414440155, 835.3340041637421, 836.4460139274597, 837.3598413467407, 838.3961589336395, 839.5698335170746, 840.1826264858246, 841.3459801673889, 842.2068247795105, 843.0560300350189, 843.9420735836029, 844.6686880588531, 845.4075698852539, 846.1862208843231, 846.7235155105591, 847.512996673584, 848.0857632160187, 848.5911717414856, 849.3436093330383, 849.9042634963989, 850.417566537857, 850.8490612506866, 851.409526348114, 851.6157393455505, 852.1181931495667, 852.5186386108398, 852.9124577045441, 853.4213769435883, 853.8156640529633, 853.0545134544373, 852.9079341888428, 852.8898589611053, 852.8654062747955, 852.9047281742096, 852.7936322689056, 852.8844630718231, 852.7674915790558, 852.8178877830505, 852.7205491065979, 852.757208108902, 852.7521903514862, 852.7893631458282, 852.746910572052, 852.7278437614441, 852.6876769065857, 852.7218441963196, 852.6570346355438, 852.694744348526, 852.7420647144318, 852.6224300861359, 852.6846566200256, 852.7343604564667, 852.7533376216888, 852.7315719127655, 852.7363750934601, 852.7845249176025, 852.7777998447418, 852.6836748123169, 852.7226176261902, 852.790013551712, 852.8238592147827, 852.8047444820404, 852.7359738349915, 852.8301830291748, 852.8620183467865, 852.7961478233337, 852.8860442638397, 852.8368735313416, 852.7775473594666, 852.8665525913239, 852.9077482223511, 852.9193878173828, 852.9572765827179, 852.9235906600952, 852.9189534187317, 852.9981601238251, 853.0051016807556, 853.0373384952545, 853.0460975170135], "test_loss": [178.2746706008911, 169.24603462219238, 157.79452550411224, 150.29130697250366, 142.2896478176117, 135.2031968832016, 128.94062280654907, 124.60943591594696, 120.84878027439117, 118.39068627357483, 114.9472713470459, 112.25081610679626, 110.8252671957016, 108.63028490543365, 106.74688172340393, 105.08509612083435, 103.7739725112915, 102.55536723136902, 101.33509993553162, 99.94835090637207, 99.92996907234192, 98.28915596008301, 97.7999963760376, 96.51153337955475, 95.91473460197449, 95.10958242416382, 94.7891297340393, 94.71040689945221, 94.3562947511673, 93.26047360897064, 93.6125613451004, 93.90457701683044, 93.72233867645264, 94.07945477962494, 93.53506696224213, 93.98162281513214, 94.59226846694946, 94.92055916786194, 96.05520629882812, 95.43497967720032, 97.56068575382233, 97.11411225795746, 97.45405995845795, 99.37177872657776, 99.38392996788025, 100.76815831661224, 100.42201936244965, 102.13083708286285, 104.1704773902893, 104.74661552906036, 105.83015644550323, 107.64213132858276, 108.87926506996155, 108.37466883659363, 110.40699553489685, 111.06535363197327, 112.60686945915222, 114.83714354038239, 117.22824704647064, 117.20336949825287, 119.21710741519928, 120.62771940231323, 121.4818103313446, 123.40987348556519, 123.86744594573975, 125.39339423179626, 127.279141664505, 129.57784855365753, 132.36753475666046, 131.81230556964874, 132.72184574604034, 134.51125633716583, 135.95974600315094, 136.59193587303162, 138.18756902217865, 139.46836471557617, 140.90344166755676, 142.69293677806854, 143.8456506729126, 144.4625347852707, 147.0085425376892, 146.9103001356125, 148.1011779308319, 149.26977050304413, 149.51362669467926, 150.59055185317993, 152.33298659324646, 153.17050504684448, 153.7466435432434, 155.6014176607132, 155.9816564321518, 154.40768575668335, 156.00261116027832, 156.80618524551392, 157.4831166267395, 158.3159863948822, 160.66128766536713, 159.4607379436493, 166.08054447174072, 162.902663230896, 166.2788746356964, 162.38077998161316, 162.65083765983582, 162.46680092811584, 163.78430581092834, 168.5551953315735, 165.80469727516174, 165.81262516975403, 166.15328812599182, 168.65968084335327, 167.2773633003235, 167.9402630329132, 173.78798484802246, 169.5334632396698, 173.74741387367249, 172.17297077178955, 167.03048157691956, 168.9753725528717, 176.58489751815796, 173.21894764900208, 177.9626579284668, 178.0187885761261, 179.96887683868408, 176.13234305381775, 171.8941626548767, 176.82181549072266, 181.2425253391266, 182.2333061695099, 178.83136987686157, 179.77465271949768, 178.62973642349243, 176.68536925315857, 176.79114079475403, 181.2687964439392, 179.5590808391571, 178.39228463172913, 175.08935284614563, 178.86307907104492, 181.06956815719604, 179.88936185836792, 181.51500248908997, 178.7055287361145, 181.96341514587402, 180.43304181098938, 181.89575004577637, 181.46000027656555, 181.3974301815033, 180.96246337890625, 181.69919753074646, 181.2103250026703, 175.208265542984, 176.74553966522217, 175.59880828857422, 172.5671968460083, 173.7371518611908, 174.06900835037231, 174.9021279811859, 176.58859157562256, 179.1320240497589, 182.20827674865723, 180.50023365020752, 182.25280356407166, 176.5534029006958, 175.1666920185089, 178.17589044570923, 179.04468631744385, 179.65392088890076, 176.35103702545166, 178.70278120040894, 180.12205862998962, 174.31359958648682, 175.57110357284546, 176.1099030971527, 180.29303860664368, 174.96592950820923, 175.32888627052307, 176.6949338912964, 179.4717881679535, 178.68139696121216, 172.53702330589294, 174.42083930969238, 174.37738752365112, 178.42436480522156, 174.9548306465149, 176.8844714164734, 180.31281089782715, 180.22571516036987, 180.97434759140015, 179.84027647972107, 178.19950985908508, 180.10602021217346, 180.28721237182617, 175.3091902732849, 175.0912299156189, 182.27000641822815, 180.3818874359131, 174.4849398136139, 182.31462812423706, 178.99844241142273, 178.43182039260864], "epoch_time": [88.25208282470703, 86.49260449409485, 86.46984481811523, 86.40923833847046, 86.39598774909973, 86.59241199493408, 86.43534278869629, 86.46799182891846, 86.49538159370422, 86.45190834999084, 86.45629525184631, 86.57370471954346, 86.6371545791626, 86.50748634338379, 86.39533257484436, 86.46073341369629, 86.51583075523376, 86.45590019226074, 86.61316990852356, 86.51731657981873, 86.63786005973816, 86.45972347259521, 86.45678615570068, 86.40412521362305, 86.42329144477844, 86.47073411941528, 86.41936039924622, 86.66036033630371, 86.41996645927429, 86.42465472221375, 86.44602918624878, 86.44213628768921, 86.5864782333374, 86.42099595069885, 86.57262802124023, 86.49019479751587, 86.54551649093628, 86.41444492340088, 86.54383683204651, 86.4527542591095, 86.50897550582886, 86.42629289627075, 86.58018970489502, 86.46595430374146, 86.44879460334778, 86.5931990146637, 86.62227940559387, 86.63316297531128, 86.44191241264343, 86.6265127658844, 86.4730703830719, 86.49146246910095, 86.65754652023315, 86.58369874954224, 86.47888851165771, 86.49242186546326, 86.4916262626648, 86.4858615398407, 86.62076377868652, 86.49972081184387, 86.47008442878723, 86.59671092033386, 86.48803281784058, 86.44199752807617, 86.43475127220154, 86.4142575263977, 86.4796097278595, 86.5211980342865, 86.46416306495667, 86.54251766204834, 86.50210237503052, 86.47264981269836, 86.45203018188477, 86.50129461288452, 86.40133452415466, 86.47510838508606, 86.67112898826599, 86.46961092948914, 86.5028977394104, 86.55507349967957, 86.63677048683167, 86.47985196113586, 86.64767622947693, 86.44211196899414, 86.4849681854248, 86.43534541130066, 86.64735674858093, 86.4503562450409, 86.44065880775452, 86.46774172782898, 86.61181592941284, 86.50643062591553, 86.45558619499207, 86.55002236366272, 86.64638137817383, 86.50938487052917, 86.52225422859192, 86.48757886886597, 86.50741529464722, 86.49489736557007, 86.46153473854065, 86.67461776733398, 86.51331543922424, 86.46219253540039, 86.50398755073547, 86.45288181304932, 86.55236268043518, 86.47515845298767, 86.50714612007141, 86.49015188217163, 86.6659004688263, 86.52331757545471, 86.43642926216125, 86.52991318702698, 86.46243023872375, 86.49099850654602, 86.46511745452881, 86.62383460998535, 86.48104119300842, 86.50795769691467, 86.47838568687439, 86.50122308731079, 86.55296587944031, 86.5316960811615, 86.50272130966187, 86.52917313575745, 86.65333223342896, 86.47623062133789, 86.49541425704956, 86.49706554412842, 86.48973178863525, 86.63955092430115, 86.49185991287231, 86.46405148506165, 86.5152575969696, 86.4952175617218, 86.53887104988098, 86.44735956192017, 86.46241307258606, 86.49952411651611, 86.49582862854004, 86.50434637069702, 86.48937368392944, 86.46610403060913, 86.50591611862183, 86.52584147453308, 86.48912596702576, 86.49191784858704, 86.55056715011597, 86.45454931259155, 86.51587653160095, 86.61718440055847, 86.58460474014282, 86.50182366371155, 86.60394430160522, 86.51182413101196, 86.52394938468933, 86.49666833877563, 86.50141835212708, 86.49013757705688, 86.68627786636353, 86.59500694274902, 86.50908041000366, 86.48685908317566, 86.49527549743652, 86.55288791656494, 86.59656357765198, 86.49055457115173, 86.51884293556213, 86.63417959213257, 86.65147876739502, 86.50499081611633, 86.5304024219513, 86.50913381576538, 86.5983943939209, 86.67630863189697, 86.47169423103333, 86.48859691619873, 86.51917886734009, 86.51887536048889, 86.55997610092163, 86.51514768600464, 86.49448013305664, 86.47461533546448, 86.52396631240845, 86.49519634246826, 86.50141668319702, 86.51539993286133, 86.48568344116211, 86.60238528251648, 86.54279327392578, 86.65398955345154, 86.69723510742188, 86.47113013267517, 86.50400972366333, 86.55993366241455, 86.51782250404358, 86.58639597892761, 86.4698634147644, 86.51062107086182]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr1e-06-wdecay100.00000000000001-eps1e-08-seed44.json <==
{"train_acc": [13.484, 15.998, 21.406, 25.836, 29.494, 32.118, 34.668, 36.754, 38.648, 40.538, 42.472, 43.682, 45.42, 46.51, 47.682, 49.076, 49.984, 51.162, 52.304, 53.146, 54.18, 55.116, 55.716, 56.68, 57.594, 58.386, 59.498, 59.906, 60.684, 61.452, 62.276, 62.896, 63.312, 64.088, 64.712, 65.466, 65.984, 66.532, 67.074, 68.126, 68.342, 69.034, 69.89, 70.374, 70.65, 71.592, 72.07, 72.622, 73.246, 73.618, 74.126, 74.642, 74.964, 75.62, 76.186, 76.708, 77.218, 77.528, 77.908, 78.422, 78.698, 78.92, 79.076, 79.374, 79.548, 79.532, 79.296, 79.416, 79.024, 78.496, 78.008, 77.756, 77.336, 77.46, 76.994, 76.408, 75.952, 76.202, 75.63, 75.532, 75.152, 74.988, 74.71, 74.47, 74.016, 73.762, 73.584, 73.256, 72.828, 72.466, 72.618, 72.086, 71.556, 71.404, 70.944, 70.86, 70.288, 70.11, 69.946, 69.528, 69.38, 69.154, 68.55, 68.604, 68.274, 67.902, 67.646, 67.178, 66.93, 66.832, 66.516, 66.198, 66.032, 65.656, 65.358, 65.13, 64.582, 64.518, 64.336, 63.94, 63.486, 63.5, 62.936, 62.508, 61.886, 61.65, 61.422, 61.13, 60.85, 60.92, 60.112, 59.818, 59.652, 59.256, 59.052, 58.854, 58.486, 58.664, 57.878, 57.772, 57.098, 56.868, 56.904, 56.742, 56.11, 55.778, 55.188, 55.198, 54.564, 54.162, 55.746, 56.024, 56.08, 56.086, 56.336, 56.158, 56.284, 55.992, 56.102, 56.426, 56.432, 56.28, 56.314, 56.338, 56.262, 56.546, 56.21, 56.332, 56.23, 56.328, 56.364, 56.4, 56.28, 56.442, 56.176, 56.282, 56.212, 56.132, 56.212, 56.278, 56.23, 56.326, 56.26, 56.168, 56.038, 55.952, 56.146, 56.258, 56.03, 56.106, 56.046, 56.194, 56.07, 56.032, 56.378, 55.892, 55.852, 55.798, 55.984, 56.0], "test_acc": [13.5, 17.35, 22.43, 26.11, 31.45, 34.05, 36.68, 38.96, 40.83, 42.46, 43.92, 45.36, 46.63, 48.17, 49.04, 50.26, 51.3, 51.91, 52.89, 53.93, 54.61, 55.45, 55.95, 57.85, 57.22, 58.26, 59.71, 60.01, 60.93, 61.79, 61.39, 62.61, 63.58, 63.65, 64.26, 64.49, 65.27, 66.68, 66.64, 67.11, 68.27, 68.87, 68.2, 68.77, 70.15, 70.4, 70.72, 71.7, 72.04, 72.33, 72.65, 72.78, 73.37, 73.62, 74.03, 74.0, 74.06, 75.34, 73.22, 74.66, 75.09, 75.29, 74.68, 75.83, 77.15, 74.88, 73.4, 75.92, 75.28, 75.27, 75.85, 75.57, 74.92, 72.68, 72.8, 72.44, 73.1, 72.68, 73.48, 73.57, 73.22, 69.61, 72.02, 72.86, 68.03, 70.78, 68.85, 70.23, 68.64, 66.32, 68.69, 69.25, 70.42, 68.23, 65.43, 62.76, 69.14, 67.42, 66.42, 65.25, 59.75, 65.13, 63.56, 66.15, 55.64, 59.3, 45.15, 29.26, 40.08, 36.34, 65.89, 22.94, 50.8, 43.22, 23.7, 22.61, 31.8, 25.61, 36.44, 40.19, 14.67, 46.03, 10.34, 28.24, 41.0, 30.51, 22.66, 20.87, 13.74, 13.48, 15.04, 14.87, 14.35, 20.53, 17.23, 14.23, 10.01, 21.88, 35.84, 10.0, 12.95, 10.98, 15.88, 10.75, 12.13, 17.15, 21.33, 19.64, 12.05, 10.0, 11.8, 36.1, 20.98, 39.05, 39.39, 26.06, 14.33, 16.53, 36.24, 23.19, 15.47, 19.34, 16.42, 11.63, 10.47, 13.82, 10.65, 39.03, 14.17, 13.75, 14.85, 11.26, 29.36, 20.56, 14.32, 16.86, 17.25, 38.12, 16.55, 16.4, 11.4, 14.16, 14.22, 37.34, 29.77, 14.69, 25.91, 16.4, 25.59, 18.15, 27.68, 14.14, 24.03, 36.2, 28.36, 19.77, 32.23, 14.82, 22.96, 16.02], "train_loss": [924.1524193286896, 881.0062651634216, 836.1353297233582, 778.1211723089218, 743.6901422739029, 714.6463745832443, 686.9973849058151, 663.0493738651276, 642.9025423526764, 624.664717912674, 609.4626128673553, 596.6916182041168, 583.0556597709656, 571.5853332281113, 562.4236991405487, 552.2560298442841, 543.346431851387, 535.072661280632, 527.6349852085114, 519.8682825565338, 515.1139026880264, 509.8280700445175, 505.3673139810562, 501.11324882507324, 497.1754448413849, 494.04642510414124, 490.5254318714142, 489.0785359144211, 487.1621530056, 485.4886647462845, 483.78869342803955, 483.06317389011383, 483.66419792175293, 483.8295773267746, 484.49110996723175, 484.159211397171, 486.1389174461365, 487.15240228176117, 488.862392783165, 490.3934928178787, 493.8782204389572, 495.57086277008057, 497.51219391822815, 501.20387625694275, 505.4156059026718, 507.76183474063873, 512.0752658843994, 516.6151645183563, 521.0292991399765, 524.663722038269, 530.519186258316, 535.1607856750488, 540.8044835329056, 545.9275121688843, 551.1491601467133, 556.1287612915039, 562.2181895971298, 568.1968520879745, 574.1064801216125, 579.7182564735413, 586.7040250301361, 593.168599486351, 599.7194435596466, 606.084471821785, 613.2894152402878, 620.6128157377243, 629.1540118455887, 636.8182903528214, 645.5071097612381, 654.4245122671127, 662.7392345666885, 670.286661863327, 677.6837403774261, 684.6585913896561, 691.3318728208542, 698.297704577446, 704.447318315506, 709.8147174119949, 715.9875444173813, 720.8309707641602, 726.6314191818237, 731.2759265899658, 736.3074107170105, 741.017143368721, 745.645953297615, 750.1777765750885, 754.2093780040741, 758.4003752470016, 762.326783657074, 766.116623878479, 769.391691327095, 773.0933510065079, 776.6255693435669, 779.5936101675034, 782.8768876791, 785.6197121143341, 788.6316138505936, 791.2849260568619, 793.9201877117157, 796.4786517620087, 798.910135269165, 801.4583032131195, 803.6880497932434, 805.6512129306793, 807.9162926673889, 809.9764556884766, 811.9254341125488, 813.8442842960358, 815.6863718032837, 817.3751530647278, 819.127491235733, 820.7044739723206, 822.2374308109283, 823.823163986206, 825.3873429298401, 826.7211890220642, 828.1495494842529, 829.4928133487701, 830.7294743061066, 831.910215139389, 833.2194800376892, 834.3218302726746, 835.4128828048706, 836.656512260437, 837.7605895996094, 838.6618492603302, 839.7626314163208, 840.4924807548523, 841.3117363452911, 842.0588970184326, 843.0736985206604, 843.9282081127167, 844.6783292293549, 845.5263800621033, 846.1117076873779, 846.736227273941, 847.3471863269806, 847.8421354293823, 848.7163708209991, 849.1970710754395, 849.7909512519836, 850.396892786026, 850.8062534332275, 851.2315628528595, 851.7424275875092, 852.1995482444763, 852.7591550350189, 853.1300673484802, 853.566577911377, 854.0119292736053, 853.2231268882751, 853.091490983963, 853.0835628509521, 853.1111876964569, 852.9888291358948, 852.9737310409546, 853.0077757835388, 852.961507320404, 852.9829661846161, 852.8633222579956, 852.909441947937, 852.9344823360443, 852.8409326076508, 852.8295683860779, 852.841527223587, 852.8435218334198, 852.8757812976837, 852.8351819515228, 852.9157757759094, 852.8962998390198, 852.8421511650085, 852.8808760643005, 852.8548920154572, 852.8795108795166, 852.9267864227295, 852.831538438797, 852.8221561908722, 852.9525880813599, 852.9877302646637, 852.8985896110535, 852.9062855243683, 852.9770195484161, 852.9487164020538, 852.8988311290741, 852.9795806407928, 852.9836668968201, 852.9261977672577, 852.9890608787537, 853.0182752609253, 853.0528810024261, 853.0437753200531, 853.0676691532135, 853.0594046115875, 853.1230311393738, 853.0403780937195, 853.070814371109, 853.1268689632416, 853.1679263114929, 853.1612713336945, 853.1752135753632], "test_loss": [181.34939742088318, 174.3215353488922, 160.94301903247833, 153.41710209846497, 146.1811466217041, 139.54361581802368, 134.26962840557098, 129.05560505390167, 125.19788336753845, 121.60962176322937, 119.11389577388763, 116.26389122009277, 114.2393878698349, 111.06163382530212, 109.34360671043396, 107.45323538780212, 106.09871006011963, 104.6997059583664, 103.2738995552063, 102.51435923576355, 101.60092067718506, 99.83770060539246, 99.49739062786102, 97.50236630439758, 98.11776351928711, 97.56139409542084, 95.6770349740982, 95.982351064682, 95.40855360031128, 95.0915961265564, 95.94118905067444, 95.64949715137482, 94.5296790599823, 95.18108630180359, 95.36558425426483, 96.61683785915375, 96.53940391540527, 95.91295456886292, 96.31358516216278, 96.72618794441223, 97.62503898143768, 97.91000854969025, 98.99576306343079, 99.78087222576141, 100.43117690086365, 102.10958683490753, 101.60870349407196, 102.98423254489899, 104.09678637981415, 104.61898422241211, 106.24469935894012, 108.49794638156891, 108.09964120388031, 110.05370438098907, 111.09632861614227, 112.53591561317444, 113.92982077598572, 114.97205007076263, 117.62115836143494, 117.15496098995209, 119.4302190542221, 121.36180830001831, 121.39216017723083, 123.77201795578003, 123.36508107185364, 128.31056702136993, 130.7760750055313, 128.79873716831207, 130.06092166900635, 131.64668440818787, 132.91275298595428, 134.79249787330627, 136.00717997550964, 138.53994369506836, 139.30846738815308, 140.0215198993683, 140.63356006145477, 142.60600769519806, 142.70387613773346, 144.60870742797852, 145.72198009490967, 147.34075736999512, 148.7199306488037, 148.61931359767914, 150.5009388923645, 150.56233370304108, 153.54047524929047, 152.30998980998993, 153.9358208179474, 154.6256467103958, 155.11301255226135, 156.20216298103333, 156.16726779937744, 156.71182823181152, 157.9452610015869, 159.36320328712463, 158.54434823989868, 159.60466957092285, 159.7976315021515, 160.0239715576172, 162.95619463920593, 162.10477995872498, 162.2811839580536, 162.12367630004883, 165.0633511543274, 164.19373989105225, 168.47974967956543, 172.84755444526672, 170.77018404006958, 169.5418939590454, 164.6312906742096, 175.47990441322327, 167.93320202827454, 172.11055207252502, 176.79243445396423, 174.1722481250763, 172.74083256721497, 175.54865860939026, 173.34020566940308, 171.3712751865387, 179.49358797073364, 170.792986869812, 181.30444312095642, 172.9526481628418, 172.5621521472931, 174.96413135528564, 175.14502906799316, 178.04587078094482, 179.29004907608032, 179.84078073501587, 177.6997983455658, 179.84381437301636, 179.75992679595947, 177.28311204910278, 179.72517848014832, 182.00086545944214, 181.07060050964355, 178.30315446853638, 174.0778570175171, 182.66998744010925, 179.55369400978088, 180.09049558639526, 178.4889566898346, 180.54602789878845, 181.0461905002594, 180.0844337940216, 177.28618097305298, 175.978755235672, 181.83076000213623, 183.10263085365295, 180.28928542137146, 173.93273162841797, 179.07078051567078, 174.56182217597961, 174.36565113067627, 175.6629090309143, 179.95941042900085, 178.70265936851501, 173.4344732761383, 175.5045166015625, 179.40382885932922, 177.03662633895874, 179.50119256973267, 180.23578071594238, 180.34140586853027, 180.6981019973755, 180.28319144248962, 175.2435908317566, 178.8223979473114, 179.7713189125061, 180.25227642059326, 181.0364167690277, 175.28155899047852, 178.0632619857788, 179.47763228416443, 180.16283178329468, 179.08155298233032, 172.83958458900452, 179.59084153175354, 180.1235067844391, 180.67156267166138, 178.80260968208313, 179.15125370025635, 174.1978304386139, 176.04250121116638, 178.37034487724304, 179.02678561210632, 177.8274803161621, 177.55107069015503, 178.26627707481384, 178.4019637107849, 180.44654273986816, 176.97977781295776, 175.11838245391846, 175.5717649459839, 179.03405928611755, 174.90376043319702, 179.28268027305603, 176.4402575492859, 178.2170693874359], "epoch_time": [89.4027636051178, 87.38293242454529, 87.04652738571167, 87.13169503211975, 87.47047996520996, 87.38437366485596, 87.37529492378235, 87.42756462097168, 87.25173449516296, 87.44150185585022, 87.06715846061707, 87.20198440551758, 87.31868076324463, 87.05332446098328, 87.23044729232788, 87.28586173057556, 87.21416902542114, 87.10801315307617, 87.46726608276367, 87.27456378936768, 87.30814456939697, 87.26299977302551, 87.10696029663086, 87.06444883346558, 87.05834460258484, 87.42679357528687, 87.41786980628967, 87.26851797103882, 87.81110692024231, 87.34380102157593, 87.42858862876892, 87.34330797195435, 86.94263100624084, 86.9015600681305, 87.24252891540527, 87.38776588439941, 87.24399995803833, 86.99773526191711, 87.32649898529053, 87.26081132888794, 87.33484148979187, 87.70978021621704, 87.38343644142151, 87.52736020088196, 87.27623319625854, 87.41166400909424, 87.2309021949768, 87.01410722732544, 87.08646130561829, 87.54567503929138, 87.22821092605591, 87.13878273963928, 87.61897420883179, 87.06412553787231, 87.05319356918335, 87.0453565120697, 87.37136697769165, 87.31244897842407, 87.15796184539795, 87.21741509437561, 87.13241410255432, 87.42762613296509, 87.20727634429932, 86.9833436012268, 86.85199284553528, 87.17363262176514, 87.44481158256531, 87.15336394309998, 87.11918997764587, 87.02250742912292, 87.37778973579407, 87.73246431350708, 87.18005990982056, 87.32191300392151, 87.46072697639465, 87.42831206321716, 87.26107239723206, 87.22248005867004, 87.18957161903381, 87.40723395347595, 87.01748013496399, 87.4014322757721, 87.02849578857422, 87.25068140029907, 87.16212892532349, 87.01471424102783, 87.3613862991333, 86.97862887382507, 87.29585647583008, 87.02298521995544, 87.32541704177856, 87.39474511146545, 87.26945185661316, 87.00571990013123, 87.38393020629883, 87.43676972389221, 87.3766303062439, 87.06519627571106, 87.5402843952179, 87.1944055557251, 87.39311385154724, 87.54847311973572, 87.49652457237244, 87.27324676513672, 87.14524388313293, 87.38691329956055, 87.30778193473816, 87.42682123184204, 87.33521771430969, 87.12125205993652, 87.43093347549438, 87.28543329238892, 87.09201550483704, 87.36302423477173, 87.37625360488892, 87.51577973365784, 87.14430260658264, 87.33118271827698, 87.54207754135132, 87.37069368362427, 87.08199977874756, 87.37219858169556, 87.36661291122437, 87.35998940467834, 87.1475396156311, 87.62009119987488, 87.37323069572449, 87.52838444709778, 87.4363272190094, 87.21182537078857, 87.31090211868286, 87.52585124969482, 87.47110080718994, 87.18146824836731, 87.49110889434814, 87.19959473609924, 87.12427473068237, 87.41030240058899, 87.55350422859192, 87.54623913764954, 87.57202816009521, 87.14665079116821, 87.44283866882324, 87.26054406166077, 87.11764025688171, 87.01711773872375, 87.28468608856201, 87.81496095657349, 87.20633459091187, 87.10708475112915, 87.41367983818054, 87.01012873649597, 87.42182850837708, 87.62395405769348, 87.74150037765503, 87.17723822593689, 87.42978048324585, 87.40930891036987, 86.94646120071411, 87.52425932884216, 87.61447954177856, 87.2028067111969, 87.14455032348633, 87.34989500045776, 86.90350413322449, 87.20316791534424, 87.00998783111572, 87.13850593566895, 87.11220383644104, 86.95803260803223, 87.04511976242065, 87.14604592323303, 87.44110870361328, 87.37097692489624, 87.23913812637329, 87.31445860862732, 87.34974884986877, 87.32477855682373, 87.34441304206848, 87.04459261894226, 87.48919868469238, 87.43239235877991, 87.17953681945801, 87.29672980308533, 87.75864887237549, 87.58201742172241, 87.5396888256073, 86.99327731132507, 87.93308520317078, 87.70279479026794, 87.54979515075684, 87.59692144393921, 87.19089150428772, 87.43029141426086, 87.64124417304993, 87.42956137657166, 87.47645568847656, 87.58046269416809, 87.51716446876526, 87.60713410377502]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr1e-07-wdecay1000.0000000000001-eps1e-08-seed42.json <==
{"train_acc": [9.97, 10.3, 12.01, 14.684, 15.906, 16.544, 17.26, 17.73, 18.558, 19.408, 20.678, 21.794, 22.768, 24.036, 24.748, 25.54, 26.422, 27.274, 27.93, 28.778, 29.212, 29.96, 30.6, 31.506, 32.028, 32.638, 33.496, 34.096, 34.546, 35.142, 35.672, 36.316, 36.38, 36.936, 37.49, 37.862, 38.218, 38.732, 39.15, 39.586, 39.788, 40.348, 40.742, 40.898, 41.314, 41.704, 42.242, 42.506, 43.036, 43.316, 43.692, 44.138, 44.832, 45.144, 45.584, 46.064, 46.654, 46.932, 47.208, 47.514, 47.9, 48.112, 48.006, 48.134, 48.08, 47.744, 47.372, 46.77, 46.142, 45.38, 44.73, 44.038, 43.172, 42.726, 42.056, 41.154, 40.612, 39.6, 38.766, 37.658, 36.482, 35.65, 34.454, 33.376, 32.702, 31.956, 31.7, 31.444, 30.872, 30.504, 30.074, 29.956, 29.628, 29.312, 28.994, 28.886, 28.698, 28.058, 28.09, 27.498, 27.116, 26.646, 26.426, 25.69, 24.87, 24.37, 23.668, 23.246, 22.896, 22.496, 22.268, 22.106, 21.692, 21.752, 20.998, 19.99, 19.118, 19.036, 18.8, 18.63, 18.892, 18.636, 18.75, 18.79, 18.644, 18.624, 18.782, 18.786, 18.968, 18.904, 19.1, 19.166, 19.372, 19.092, 19.156, 19.242, 19.138, 19.23, 19.118, 19.222, 19.188, 18.838, 19.14, 19.106, 19.052, 18.966, 19.114, 19.126, 19.034, 18.962, 19.302, 19.33, 19.212, 19.194, 19.21, 19.084, 19.088, 19.04, 19.118, 19.1, 19.276, 19.218, 19.044, 19.144, 19.074, 19.078, 19.048, 19.094, 19.286, 19.128, 19.214, 19.086, 19.18, 19.134, 19.134, 19.024, 19.24, 19.06, 19.036, 19.178, 19.112, 19.102, 19.124, 19.236, 18.85, 19.014, 19.028, 18.888, 19.036, 18.998, 18.972, 18.95, 19.042, 19.066, 19.16, 19.034, 19.11, 18.994, 19.108, 19.048], "test_acc": [9.87, 11.2, 14.52, 15.91, 15.79, 15.59, 15.96, 16.45, 17.9, 19.01, 20.18, 21.63, 22.8, 23.53, 24.44, 25.32, 26.06, 26.81, 27.33, 28.13, 28.77, 29.5, 30.72, 31.13, 32.33, 33.03, 33.92, 34.77, 34.88, 35.86, 35.79, 36.15, 37.0, 37.48, 38.3, 38.35, 39.05, 39.69, 40.31, 40.23, 41.05, 41.59, 41.82, 42.28, 42.6, 43.2, 43.48, 43.95, 44.26, 44.74, 44.92, 45.53, 45.84, 46.25, 46.72, 46.98, 47.37, 47.56, 47.88, 48.48, 48.73, 48.82, 48.38, 48.94, 49.22, 48.78, 47.98, 47.43, 46.66, 46.2, 45.57, 45.02, 44.46, 43.52, 42.11, 41.8, 41.39, 39.77, 39.11, 37.14, 36.32, 34.73, 33.51, 32.92, 31.68, 31.88, 31.33, 30.8, 30.4, 30.21, 29.92, 29.72, 29.15, 29.07, 28.33, 28.54, 28.06, 27.61, 27.13, 26.78, 26.11, 25.83, 25.06, 24.83, 23.31, 22.86, 22.6, 22.63, 22.62, 22.89, 22.31, 21.89, 21.32, 21.34, 21.51, 20.14, 19.92, 17.94, 19.24, 19.68, 18.61, 17.52, 17.21, 17.65, 19.2, 16.73, 15.79, 17.66, 18.88, 16.48, 19.25, 18.72, 18.33, 17.24, 19.35, 18.67, 19.43, 15.81, 19.13, 17.58, 11.16, 15.99, 19.3, 11.81, 15.32, 19.22, 13.33, 19.18, 14.15, 11.88, 19.49, 19.5, 19.17, 19.51, 19.21, 19.34, 19.16, 19.47, 19.43, 19.23, 19.28, 19.31, 19.24, 19.26, 19.3, 19.31, 19.23, 19.19, 19.23, 19.21, 19.23, 19.17, 19.21, 19.21, 19.27, 19.55, 19.18, 19.27, 19.23, 19.28, 19.23, 19.17, 19.09, 19.26, 19.32, 19.02, 19.2, 19.39, 19.15, 19.17, 19.2, 19.13, 19.25, 19.25, 19.34, 19.29, 19.2, 19.09, 19.36, 18.74], "train_loss": [938.495710849762, 921.9681248664856, 907.3710114955902, 895.3762590885162, 886.053382396698, 877.4954993724823, 870.035355091095, 862.1469612121582, 854.0008738040924, 844.361902475357, 833.6506035327911, 821.5609774589539, 810.0440548658371, 800.0857232809067, 792.2049728631973, 785.076496720314, 777.5047007799149, 771.2299536466599, 763.8384780883789, 757.5662016868591, 751.5476438999176, 746.2692190408707, 742.0548924207687, 738.0753017663956, 735.2747102975845, 733.3218703269958, 731.2888983488083, 729.7978994846344, 729.5418336391449, 729.3749120235443, 730.1581183671951, 731.7748214006424, 733.7045030593872, 735.8310624361038, 739.0297679901123, 742.2429552078247, 745.8083381652832, 750.0468026399612, 754.2545418739319, 758.3948341608047, 763.394581079483, 767.5596834421158, 772.2943580150604, 777.4200435876846, 782.1684247255325, 786.9743251800537, 792.0040156841278, 796.3634124994278, 800.8670847415924, 805.435375213623, 810.0577111244202, 814.0441551208496, 818.1487023830414, 822.0095965862274, 825.7063755989075, 829.2782454490662, 832.7793815135956, 836.0920860767365, 839.477302312851, 842.6565039157867, 845.6518454551697, 848.656259059906, 851.6086046695709, 854.5768320560455, 857.7248892784119, 860.8270318508148, 863.9652547836304, 867.0497419834137, 869.9772717952728, 872.6469345092773, 875.0425117015839, 877.2316529750824, 879.2500309944153, 880.9260745048523, 882.4989123344421, 883.9078052043915, 885.0706346035004, 886.2032454013824, 887.145192861557, 888.0539698600769, 888.8813896179199, 889.5798327922821, 890.2725591659546, 890.8871641159058, 891.4468739032745, 891.97145819664, 892.4541692733765, 892.9154322147369, 893.3323431015015, 893.7473633289337, 894.1219499111176, 894.465024471283, 894.7970299720764, 895.1095979213715, 895.39959192276, 895.6740770339966, 895.9269168376923, 896.168395280838, 896.3925883769989, 896.5896353721619, 896.7873458862305, 896.9630122184753, 897.12921833992, 897.2731840610504, 897.4222478866577, 897.5379889011383, 897.6472768783569, 897.7483141422272, 897.8450317382812, 897.9339151382446, 898.0192246437073, 898.1009738445282, 898.1787242889404, 898.257538318634, 898.322069644928, 898.3818736076355, 898.4357883930206, 898.4784185886383, 898.5225405693054, 898.563905954361, 898.6093547344208, 898.6516356468201, 898.6964626312256, 898.7332079410553, 898.7774198055267, 898.8227982521057, 898.8608133792877, 898.9016616344452, 898.9384648799896, 898.9766504764557, 899.0152740478516, 899.0500984191895, 899.0875329971313, 899.1266169548035, 899.1616699695587, 899.1960940361023, 899.2280788421631, 899.261191368103, 899.2936916351318, 899.324291229248, 899.3548626899719, 899.3851943016052, 899.4152972698212, 899.4441421031952, 899.4731457233429, 899.5001466274261, 899.525764465332, 899.553129196167, 899.5787653923035, 899.6031758785248, 899.6162631511688, 899.6170251369476, 899.6201536655426, 899.621169090271, 899.6245765686035, 899.6242611408234, 899.6266877651215, 899.6281299591064, 899.6283073425293, 899.6308023929596, 899.631519317627, 899.63196849823, 899.6336641311646, 899.6350276470184, 899.6380195617676, 899.6387002468109, 899.6390919685364, 899.640540599823, 899.6420471668243, 899.6427755355835, 899.6452393531799, 899.6444699764252, 899.6458296775818, 899.6466975212097, 899.6497902870178, 899.6506543159485, 899.6513192653656, 899.6548504829407, 899.6571500301361, 899.6570241451263, 899.6590483188629, 899.6598963737488, 899.6605033874512, 899.6635122299194, 899.6650016307831, 899.6651093959808, 899.667724609375, 899.6676957607269, 899.6711790561676, 899.6716423034668, 899.6749980449677, 899.6759905815125, 899.6765365600586, 899.6785025596619, 899.6792256832123, 899.6820778846741, 899.6826910972595, 899.684098482132, 899.6856973171234, 899.6878347396851], "test_loss": [187.49010586738586, 184.42856168746948, 182.11109447479248, 179.91933751106262, 178.43248987197876, 177.00266289710999, 175.3919358253479, 174.06782364845276, 171.5778830051422, 169.4517149925232, 166.97529411315918, 164.17908942699432, 161.71933686733246, 159.42519223690033, 157.78238987922668, 156.1763585805893, 154.8975044488907, 153.24581444263458, 151.68164670467377, 150.61676454544067, 149.37914490699768, 148.0465646982193, 147.2867978811264, 146.32168817520142, 146.05628740787506, 145.24121189117432, 145.1543971300125, 144.58077549934387, 144.39690899848938, 144.76647758483887, 145.01794862747192, 145.17084288597107, 145.76153647899628, 146.08073163032532, 146.53597104549408, 147.58262932300568, 148.05342018604279, 149.0343096256256, 149.49830150604248, 150.69855618476868, 152.09738206863403, 152.95385885238647, 153.74043560028076, 154.92993128299713, 155.84288847446442, 157.2268226146698, 158.0012835264206, 159.39476609230042, 159.77179491519928, 160.99927008152008, 161.9663370847702, 162.73664712905884, 163.89150476455688, 164.38969612121582, 165.10771107673645, 166.0530562400818, 167.13687705993652, 167.6034119129181, 168.26009345054626, 168.87056756019592, 169.67253756523132, 170.27221059799194, 171.08528447151184, 171.70714044570923, 172.55256390571594, 173.18193864822388, 173.89281821250916, 174.5128858089447, 175.22031235694885, 175.8150269985199, 176.2316553592682, 176.83172392845154, 177.28364157676697, 177.66666674613953, 177.99474334716797, 178.38271045684814, 178.71478295326233, 178.8896448612213, 179.14607977867126, 179.3085536956787, 179.5354242324829, 179.64192986488342, 179.82529282569885, 179.95206141471863, 180.06370162963867, 180.19706654548645, 180.30537343025208, 180.38388657569885, 180.44663453102112, 180.563640832901, 180.60539841651917, 180.68613839149475, 180.752756357193, 180.83542013168335, 180.90255331993103, 180.96769452095032, 181.02837562561035, 181.06799983978271, 181.0894136428833, 181.17350554466248, 181.17845153808594, 181.2032561302185, 181.282151222229, 181.25533366203308, 181.38792634010315, 181.40696001052856, 181.40648794174194, 181.40856647491455, 181.42269730567932, 181.45352458953857, 181.45521712303162, 181.43870759010315, 181.44012451171875, 181.48097252845764, 181.53960967063904, 181.60266661643982, 181.52038717269897, 181.49815344810486, 181.53570294380188, 181.592755317688, 181.537602186203, 181.5336310863495, 181.70877265930176, 181.55076456069946, 181.6164186000824, 181.56932830810547, 181.58540415763855, 181.58939361572266, 181.6086347103119, 181.77198386192322, 181.65256571769714, 181.69691920280457, 181.73030591011047, 181.6405792236328, 181.69795060157776, 181.6593587398529, 181.70512986183167, 181.8015637397766, 181.7121205329895, 181.77188658714294, 181.770366191864, 181.81271982192993, 181.72404146194458, 181.7641146183014, 181.73331332206726, 181.73234152793884, 181.85550689697266, 181.75675129890442, 181.767352104187, 181.79305148124695, 181.7581946849823, 181.75838232040405, 181.76514315605164, 181.75895476341248, 181.7651288509369, 181.76396131515503, 181.75671672821045, 181.76038694381714, 181.7607901096344, 181.76299166679382, 181.75869822502136, 181.75971937179565, 181.76598858833313, 181.76351642608643, 181.7639660835266, 181.7607457637787, 181.76540660858154, 181.76698970794678, 181.76590585708618, 181.76249718666077, 181.7613787651062, 181.76578879356384, 181.76645827293396, 181.76905870437622, 181.76541924476624, 181.76456451416016, 181.7670750617981, 181.76314854621887, 181.76699924468994, 181.7677812576294, 181.76884150505066, 181.76768517494202, 181.7735800743103, 181.77279591560364, 181.76838994026184, 181.77561736106873, 181.7727313041687, 181.767893075943, 181.76981711387634, 181.77381706237793, 181.77163553237915, 181.76759457588196, 181.77354621887207, 181.77266597747803, 181.77022981643677, 181.77488112449646, 181.77411937713623, 181.7758891582489, 181.77219367027283, 181.78147315979004], "epoch_time": [46.43192410469055, 44.337491512298584, 44.617533445358276, 44.59923028945923, 44.60552644729614, 44.51839780807495, 44.495415925979614, 44.51895761489868, 44.57828426361084, 44.46962857246399, 44.423442125320435, 44.57183766365051, 44.43063306808472, 44.589285135269165, 44.717742919921875, 44.552629470825195, 44.87513041496277, 44.74030804634094, 44.85428524017334, 44.40993618965149, 44.45174026489258, 44.756293535232544, 44.586758613586426, 44.60495901107788, 44.696922063827515, 44.65392231941223, 44.675636529922485, 44.87109923362732, 44.6511173248291, 44.63933730125427, 44.61872744560242, 44.495869159698486, 44.557530879974365, 44.61229753494263, 44.68996810913086, 44.61881899833679, 44.54977631568909, 44.70337533950806, 44.60497689247131, 44.48467040061951, 44.397690534591675, 44.606160402297974, 44.29049754142761, 44.492048501968384, 44.52379393577576, 44.59018015861511, 45.139946937561035, 44.716500997543335, 44.76794219017029, 44.73041272163391, 44.997517108917236, 44.69788694381714, 44.59686064720154, 44.75403809547424, 44.72502613067627, 44.88021516799927, 44.82026481628418, 44.575522899627686, 44.730957984924316, 44.50958061218262, 44.6321005821228, 44.58596086502075, 44.52140164375305, 44.75972080230713, 44.658618211746216, 44.43449592590332, 44.72982454299927, 44.548100233078, 44.592841148376465, 44.74042224884033, 44.629310131073, 44.58355188369751, 44.72828125953674, 44.63960552215576, 44.65070867538452, 44.81466031074524, 44.848806381225586, 44.761067628860474, 44.67801880836487, 44.847769260406494, 44.478047132492065, 44.56197547912598, 44.65312743186951, 44.598307609558105, 44.587886333465576, 44.98408246040344, 45.01826190948486, 44.46772789955139, 44.581732511520386, 44.478668212890625, 44.857707262039185, 44.59489297866821, 44.56705904006958, 44.61646389961243, 44.654456615448, 44.589799642562866, 44.859806537628174, 44.76789140701294, 44.75527215003967, 44.64169001579285, 44.700727224349976, 44.53650712966919, 44.51743173599243, 44.863444328308105, 44.91451096534729, 44.57684826850891, 44.535038232803345, 44.77399253845215, 44.5466148853302, 44.64209842681885, 44.68379044532776, 44.430614709854126, 44.76936364173889, 45.16359066963196, 44.76138162612915, 44.487653970718384, 44.62907028198242, 44.50030326843262, 44.18005299568176, 44.83901643753052, 44.75392174720764, 44.780744314193726, 44.58367323875427, 44.691547870635986, 44.569669008255005, 44.52806901931763, 44.49788570404053, 44.329200983047485, 44.652732610702515, 44.49864864349365, 44.80929946899414, 44.53633379936218, 44.48905801773071, 44.52849888801575, 44.52937912940979, 44.53154516220093, 44.77283549308777, 44.681666135787964, 44.518064737319946, 44.836634397506714, 44.5260329246521, 44.29963660240173, 44.204854011535645, 44.45696568489075, 44.39636850357056, 44.39687395095825, 44.69199728965759, 44.30722689628601, 44.59449243545532, 44.159334659576416, 44.314849853515625, 44.490641832351685, 44.589460134506226, 44.675148248672485, 44.455522537231445, 44.580626249313354, 44.61637544631958, 44.78481388092041, 44.63075852394104, 44.67345094680786, 44.301042318344116, 44.805126428604126, 44.69796538352966, 44.73852610588074, 44.67298245429993, 44.55856156349182, 44.66205954551697, 44.58444285392761, 44.800137519836426, 44.6762433052063, 44.69824743270874, 44.58574843406677, 44.62202477455139, 44.68422532081604, 44.636738777160645, 44.83254623413086, 44.69951128959656, 44.74078130722046, 44.615394115448, 44.735008239746094, 44.700340270996094, 44.58016562461853, 44.6328866481781, 44.62782597541809, 44.51209616661072, 44.664347648620605, 44.79891347885132, 44.691436529159546, 44.731369733810425, 44.62181806564331, 44.54003024101257, 44.78101134300232, 44.692774057388306, 44.72207069396973, 44.70510816574097, 44.55392622947693, 44.478893756866455, 44.74150371551514, 44.534313917160034, 44.69695711135864]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr1e-07-wdecay1000.0000000000001-eps1e-08-seed43.json <==
{"train_acc": [10.72, 11.746, 13.464, 14.564, 15.43, 16.2, 16.958, 17.548, 18.274, 19.56, 20.732, 22.068, 23.63, 24.572, 25.366, 26.266, 26.852, 27.622, 28.172, 28.958, 29.75, 30.356, 31.206, 31.896, 32.39, 32.97, 33.566, 34.276, 34.52, 35.214, 35.726, 36.04, 36.532, 37.096, 37.554, 38.05, 38.53, 38.964, 39.23, 39.598, 40.25, 40.438, 40.75, 41.324, 41.954, 42.122, 42.566, 43.258, 43.51, 43.828, 44.606, 44.972, 45.252, 45.912, 46.496, 46.72, 47.33, 47.466, 47.928, 48.194, 48.364, 48.55, 48.954, 48.736, 48.44, 48.372, 48.13, 47.03, 46.502, 45.674, 44.624, 43.754, 43.066, 42.094, 41.498, 40.616, 39.522, 38.846, 38.246, 37.268, 36.864, 36.4, 35.636, 34.928, 34.534, 33.818, 33.134, 32.636, 32.14, 31.686, 31.282, 30.62, 30.346, 29.856, 29.444, 29.466, 29.062, 28.646, 28.58, 28.518, 28.098, 27.682, 28.044, 27.754, 27.75, 27.624, 27.56, 27.516, 27.214, 26.992, 26.88, 26.458, 25.936, 25.374, 24.718, 24.462, 23.768, 23.202, 22.614, 21.376, 20.186, 19.73, 19.476, 19.382, 19.182, 19.13, 19.11, 19.086, 19.042, 19.012, 18.96, 19.016, 19.006, 18.866, 18.932, 18.778, 18.96, 18.772, 18.77, 18.63, 18.552, 18.48, 18.424, 18.448, 18.526, 18.19, 18.192, 18.27, 18.28, 18.292, 18.258, 18.178, 18.202, 18.13, 18.13, 18.178, 18.218, 18.224, 18.2, 18.128, 18.126, 18.24, 18.14, 18.092, 18.142, 18.07, 18.132, 18.11, 18.092, 18.002, 18.044, 18.22, 18.106, 18.098, 18.028, 17.996, 18.058, 17.994, 18.012, 17.97, 18.15, 17.85, 18.032, 18.028, 17.934, 17.976, 17.93, 18.126, 17.886, 17.936, 18.056, 17.966, 17.962, 18.038, 18.094, 17.9, 18.002, 17.86, 17.93, 17.856], "test_acc": [10.96, 12.85, 14.35, 15.17, 15.79, 16.43, 17.08, 18.16, 19.34, 20.43, 21.69, 23.35, 24.69, 25.56, 26.36, 27.18, 27.83, 28.41, 29.06, 29.99, 31.04, 32.06, 32.55, 33.28, 34.22, 34.54, 34.93, 35.45, 36.24, 36.67, 37.04, 37.47, 38.03, 38.75, 39.38, 39.55, 40.11, 40.58, 40.77, 41.42, 41.93, 41.98, 42.72, 42.75, 43.26, 43.89, 44.39, 44.38, 45.32, 45.85, 45.82, 46.95, 47.19, 47.65, 47.83, 48.37, 48.43, 48.7, 48.99, 49.35, 49.46, 49.71, 49.95, 49.45, 49.73, 48.89, 48.5, 47.36, 47.17, 46.51, 45.22, 44.81, 44.03, 43.55, 42.71, 41.57, 40.65, 39.74, 38.62, 38.42, 37.5, 36.82, 35.89, 35.93, 34.2, 34.23, 33.44, 32.39, 32.32, 31.32, 30.63, 29.94, 29.92, 29.32, 29.31, 28.97, 28.82, 28.21, 28.01, 28.22, 28.03, 27.94, 28.01, 27.71, 27.52, 26.71, 26.55, 26.53, 26.76, 26.4, 26.02, 24.7, 23.67, 24.3, 22.5, 23.59, 22.9, 22.73, 21.83, 19.87, 20.14, 18.75, 19.6, 19.63, 19.48, 18.39, 18.6, 16.66, 18.02, 19.07, 15.57, 16.25, 18.44, 19.21, 19.4, 19.5, 13.97, 17.76, 19.28, 17.58, 19.06, 19.05, 17.91, 17.93, 12.18, 16.13, 16.51, 16.52, 17.92, 18.2, 18.25, 18.24, 18.24, 18.21, 18.21, 18.14, 18.17, 18.2, 18.22, 18.09, 18.1, 18.18, 18.15, 18.19, 18.1, 18.1, 18.09, 18.12, 17.81, 17.97, 18.09, 18.11, 17.98, 18.0, 17.95, 17.92, 18.06, 18.02, 18.04, 18.1, 17.9, 18.05, 17.8, 18.01, 17.97, 17.95, 17.77, 18.05, 17.79, 17.75, 17.68, 17.79, 17.94, 17.84, 17.9, 17.77, 17.88, 17.96, 17.71, 17.94], "train_loss": [922.9715263843536, 908.5255098342896, 896.1594045162201, 887.306423664093, 880.0223190784454, 873.4070298671722, 867.2003755569458, 860.7476608753204, 853.2949452400208, 845.4829471111298, 835.098738193512, 823.344190120697, 812.3486803770065, 802.5549695491791, 794.4087193012238, 786.7129309177399, 779.9261944293976, 774.1648225784302, 767.9858459234238, 761.691709280014, 756.579575419426, 751.416269659996, 747.0187398195267, 742.8324707746506, 739.4690066576004, 737.0941148996353, 734.4547898769379, 733.6912677288055, 732.6381947994232, 732.3734984397888, 732.5827697515488, 734.4365675449371, 735.8477163314819, 737.7058099508286, 739.7852767705917, 742.8486250638962, 746.2749761343002, 749.5354353189468, 753.8714983463287, 757.9190965890884, 762.0565519332886, 766.6969316005707, 771.3885675668716, 776.0527056455612, 780.6008400917053, 785.5388370752335, 790.1456505060196, 794.7586579322815, 799.6239911317825, 804.0863182544708, 808.0270071029663, 812.5259277820587, 816.969393491745, 820.4895079135895, 824.3877773284912, 828.0916016101837, 831.7498989105225, 835.214465379715, 838.5398700237274, 841.6728827953339, 845.023344039917, 848.1002814769745, 851.0568172931671, 854.0375323295593, 857.3085012435913, 860.3542790412903, 863.6309056282043, 866.8832674026489, 869.8208904266357, 872.7132465839386, 875.3247165679932, 877.5225219726562, 879.5570440292358, 881.3176372051239, 882.8325202465057, 884.2505793571472, 885.5104877948761, 886.5580427646637, 887.5177233219147, 888.4074482917786, 889.1931211948395, 889.9324421882629, 890.5721619129181, 891.2055323123932, 891.7727704048157, 892.2764675617218, 892.7835943698883, 893.215071439743, 893.6345484256744, 893.9979946613312, 894.34326171875, 894.6685400009155, 894.975175857544, 895.2570838928223, 895.5288314819336, 895.7715334892273, 895.9902768135071, 896.213131904602, 896.4084272384644, 896.5995490550995, 896.7766711711884, 896.937952041626, 897.0953652858734, 897.2322995662689, 897.3672559261322, 897.4930472373962, 897.6139047145844, 897.725821018219, 897.8387758731842, 897.9425082206726, 898.0383765697479, 898.1349167823792, 898.2218523025513, 898.3055241107941, 898.3833622932434, 898.4509310722351, 898.5139951705933, 898.575031042099, 898.6240854263306, 898.6652829647064, 898.7042691707611, 898.7463006973267, 898.7754943370819, 898.8171675205231, 898.853866815567, 898.8917305469513, 898.9289286136627, 898.9618933200836, 898.997775554657, 899.035454750061, 899.0674674510956, 899.1005506515503, 899.1349241733551, 899.1688811779022, 899.201376914978, 899.2320280075073, 899.265230178833, 899.296463727951, 899.3251330852509, 899.355678319931, 899.3849055767059, 899.4142243862152, 899.4405300617218, 899.4698204994202, 899.4933879375458, 899.5228941440582, 899.5452592372894, 899.572282075882, 899.5955295562744, 899.6205585002899, 899.6311509609222, 899.6333749294281, 899.6365396976471, 899.6376304626465, 899.6405403614044, 899.6379182338715, 899.6418635845184, 899.6426281929016, 899.6438775062561, 899.6446559429169, 899.6451523303986, 899.6478016376495, 899.6491594314575, 899.6500496864319, 899.651275396347, 899.650360584259, 899.6527183055878, 899.654757976532, 899.6552488803864, 899.6573348045349, 899.6571514606476, 899.6596224308014, 899.6597371101379, 899.661584854126, 899.6640973091125, 899.6643395423889, 899.6650488376617, 899.6678462028503, 899.667515039444, 899.6679975986481, 899.6723382472992, 899.6724977493286, 899.6740601062775, 899.6743743419647, 899.6765773296356, 899.679295539856, 899.6794164180756, 899.6803460121155, 899.6807057857513, 899.6819403171539, 899.6855068206787, 899.6867246627808, 899.6881120204926, 899.6905822753906, 899.6904189586639, 899.6913175582886, 899.6930992603302, 899.6948363780975, 899.6965885162354, 899.6978363990784], "test_loss": [184.89172387123108, 182.51793098449707, 180.4827423095703, 178.76396703720093, 177.3316147327423, 176.06061792373657, 174.61495327949524, 173.07361316680908, 171.2373549938202, 169.06849431991577, 166.7506983280182, 163.43860530853271, 161.19364500045776, 159.33845055103302, 157.8030526638031, 156.37369549274445, 155.0234032869339, 153.64698731899261, 152.4019500017166, 151.22350442409515, 150.02679359912872, 148.92130267620087, 147.99333035945892, 147.2395304441452, 146.63277912139893, 146.14137852191925, 145.85884070396423, 144.85734641551971, 145.03955364227295, 145.03926765918732, 145.37858486175537, 145.90063178539276, 146.45525562763214, 146.64230453968048, 146.63504695892334, 147.46245181560516, 147.98867905139923, 148.6292748451233, 149.84677076339722, 149.98111033439636, 151.34809148311615, 152.35708558559418, 153.37842917442322, 154.87711131572723, 155.56462013721466, 156.4790335893631, 157.40474390983582, 158.59533858299255, 159.51793217658997, 160.57612872123718, 161.33296763896942, 162.40679907798767, 163.10613989830017, 164.2248237133026, 165.36056876182556, 165.84956049919128, 166.62314248085022, 167.71161103248596, 168.2255506515503, 168.71587777137756, 169.50808763504028, 170.4846374988556, 170.94376873970032, 171.77145504951477, 172.48242115974426, 173.19666481018066, 173.89027762413025, 174.83979272842407, 175.31438446044922, 175.81827926635742, 176.41372990608215, 176.87757110595703, 177.3892240524292, 177.92334032058716, 178.261559009552, 178.5117220878601, 178.791179895401, 179.03616499900818, 179.30640363693237, 179.48306131362915, 179.61027264595032, 179.76477217674255, 179.8875217437744, 180.05410432815552, 180.09900760650635, 180.24577617645264, 180.36343908309937, 180.4490327835083, 180.51877188682556, 180.61568427085876, 180.67657089233398, 180.7353982925415, 180.81032419204712, 180.86587572097778, 180.90886569023132, 180.9401297569275, 180.98419523239136, 181.10956358909607, 181.11272168159485, 181.15239238739014, 181.20069432258606, 181.2241551876068, 181.27405714988708, 181.31898140907288, 181.28865385055542, 181.34851717948914, 181.3645441532135, 181.36209344863892, 181.38389015197754, 181.4012005329132, 181.43485689163208, 181.53739142417908, 181.55110573768616, 181.49835085868835, 181.58196210861206, 181.49946451187134, 181.50061297416687, 181.57941699028015, 181.52549052238464, 181.61179900169373, 181.55623054504395, 181.6237497329712, 181.57230496406555, 181.57609009742737, 181.59139013290405, 181.65261793136597, 181.6502947807312, 181.70501971244812, 181.6773180961609, 181.6210024356842, 181.75376868247986, 181.73974895477295, 181.6846649646759, 181.65392684936523, 181.66306614875793, 181.66810393333435, 181.7287859916687, 181.72285532951355, 181.68744349479675, 181.739764213562, 181.70691299438477, 181.70871663093567, 181.7385594844818, 181.7413523197174, 181.85717797279358, 181.76507210731506, 181.76369786262512, 181.7652506828308, 181.77317810058594, 181.75732922554016, 181.76111793518066, 181.76259922981262, 181.76191544532776, 181.76121878623962, 181.76191806793213, 181.76376175880432, 181.76385617256165, 181.76271796226501, 181.76436352729797, 181.7628529071808, 181.76590204238892, 181.76233792304993, 181.76409578323364, 181.76170420646667, 181.7676773071289, 181.76736092567444, 181.76717400550842, 181.7649691104889, 181.77374935150146, 181.77038669586182, 181.76502203941345, 181.7665455341339, 181.77010297775269, 181.76636600494385, 181.77026772499084, 181.7711877822876, 181.76708555221558, 181.7699272632599, 181.76849913597107, 181.76955485343933, 181.77165460586548, 181.76969981193542, 181.77363467216492, 181.7676272392273, 181.77198815345764, 181.77215576171875, 181.7739233970642, 181.77155995368958, 181.77363848686218, 181.7753255367279, 181.7764220237732, 181.77432537078857, 181.7736644744873, 181.77422785758972, 181.77257919311523, 181.77592062950134, 181.7742862701416, 181.7738118171692, 181.77927255630493, 181.77397656440735], "epoch_time": [46.435641288757324, 44.12103843688965, 44.08755540847778, 44.11806654930115, 44.258185148239136, 44.21582508087158, 44.05128526687622, 44.44784879684448, 44.428534507751465, 44.164376735687256, 44.31148171424866, 44.52041053771973, 44.254563093185425, 44.28861999511719, 44.256492376327515, 44.14443278312683, 44.28039765357971, 44.368850231170654, 44.3966178894043, 44.29997372627258, 44.21495079994202, 44.34408354759216, 44.36679744720459, 44.4000346660614, 44.44301199913025, 44.272231340408325, 44.48475217819214, 44.318328619003296, 44.256325483322144, 44.26754808425903, 44.25227975845337, 44.43762922286987, 44.136414766311646, 44.39721870422363, 44.248658895492554, 44.251967906951904, 44.392130851745605, 44.291475772857666, 44.3232216835022, 44.39527916908264, 44.132468700408936, 44.24252104759216, 44.18260455131531, 44.11766076087952, 44.30461549758911, 44.24689841270447, 44.34804558753967, 44.22857356071472, 44.522311210632324, 44.211644411087036, 44.249141216278076, 44.19878005981445, 44.16464114189148, 44.35454487800598, 44.20747709274292, 44.268805503845215, 44.39838361740112, 44.119725465774536, 44.031195640563965, 44.12965250015259, 44.22501087188721, 44.25940227508545, 44.33602285385132, 44.21649241447449, 44.25106716156006, 44.169628620147705, 44.26372814178467, 44.2335729598999, 44.30224585533142, 44.20659136772156, 44.23792743682861, 44.18538784980774, 44.29801630973816, 44.11700129508972, 44.48145413398743, 44.343098878860474, 44.17656373977661, 44.24319005012512, 44.30291295051575, 44.1604208946228, 44.32824349403381, 44.47438883781433, 44.22504782676697, 44.86441397666931, 44.12591791152954, 44.1781005859375, 44.52399158477783, 44.33318471908569, 44.19738817214966, 44.19334316253662, 44.453357458114624, 44.20847201347351, 44.44730806350708, 44.398478746414185, 44.36108207702637, 44.44278693199158, 44.19757676124573, 44.27623224258423, 44.328622817993164, 44.349098443984985, 44.40818214416504, 44.36450719833374, 44.389395236968994, 44.233373165130615, 44.413557052612305, 44.43719983100891, 44.32590436935425, 44.29180908203125, 44.39323115348816, 44.39099931716919, 44.37169575691223, 44.36616086959839, 44.48035383224487, 44.48725748062134, 44.51604747772217, 44.193389892578125, 44.37161707878113, 44.61267113685608, 44.240596771240234, 44.32642602920532, 44.28523325920105, 44.44009041786194, 44.46794033050537, 44.33893275260925, 44.34299874305725, 44.04960632324219, 44.36638045310974, 44.194040298461914, 44.1185667514801, 43.991339921951294, 44.16518974304199, 44.13516092300415, 44.07362961769104, 44.14441418647766, 43.98024773597717, 44.4358549118042, 44.16510605812073, 44.3286497592926, 44.13066124916077, 44.14421343803406, 43.97293734550476, 44.03544807434082, 44.25109910964966, 43.956374406814575, 44.09419798851013, 44.06332182884216, 44.13209795951843, 43.98153591156006, 44.05921697616577, 44.09192967414856, 44.03132104873657, 44.02500367164612, 44.125316858291626, 44.116703033447266, 44.07501721382141, 44.04607796669006, 44.19761347770691, 44.04506039619446, 44.06082034111023, 44.443902254104614, 44.042317152023315, 44.192840576171875, 44.18740367889404, 44.058250188827515, 44.08555269241333, 44.38719582557678, 44.10186409950256, 44.390127420425415, 44.03157019615173, 43.935595989227295, 44.120498180389404, 44.18957209587097, 44.07670331001282, 44.127262592315674, 44.04200339317322, 43.91445255279541, 44.16547513008118, 44.050543546676636, 44.180601596832275, 44.167959213256836, 44.10042667388916, 44.16281270980835, 43.95261836051941, 44.090871810913086, 44.07872200012207, 44.123923540115356, 44.14041066169739, 44.02803444862366, 44.11086821556091, 44.014479637145996, 44.17511010169983, 44.03237724304199, 44.05927038192749, 44.058178663253784, 44.25249719619751, 44.24923372268677, 44.22341513633728, 44.33071494102478, 44.11887264251709, 44.09954881668091]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr1e-07-wdecay1000.0000000000001-eps1e-08-seed44.json <==
{"train_acc": [12.18, 13.636, 13.836, 14.35, 14.594, 14.738, 15.23, 15.724, 16.296, 17.51, 18.956, 20.772, 23.004, 24.284, 24.628, 24.968, 25.448, 26.408, 27.102, 27.516, 28.206, 29.152, 29.946, 30.338, 31.244, 31.796, 32.19, 32.778, 33.106, 33.504, 34.068, 34.68, 35.196, 35.606, 36.22, 36.27, 37.316, 37.856, 38.184, 38.856, 39.298, 39.72, 40.038, 40.474, 41.052, 41.494, 42.344, 42.478, 43.048, 43.608, 44.004, 44.226, 45.002, 45.162, 45.906, 45.882, 46.694, 47.048, 47.404, 47.678, 47.928, 48.112, 48.376, 48.138, 48.192, 47.846, 47.436, 46.986, 46.31, 45.914, 45.074, 44.248, 43.728, 43.102, 42.206, 41.668, 40.814, 39.958, 39.532, 38.876, 38.128, 37.294, 36.878, 35.73, 35.316, 34.534, 34.212, 33.468, 32.948, 32.47, 31.712, 31.28, 30.888, 30.424, 29.854, 29.236, 27.966, 26.578, 25.864, 25.22, 24.96, 24.702, 24.494, 24.504, 24.348, 24.016, 24.012, 23.832, 23.642, 23.492, 23.414, 23.068, 22.868, 22.318, 21.656, 20.202, 19.52, 19.166, 18.97, 18.94, 18.688, 18.478, 18.646, 18.504, 18.618, 18.51, 18.408, 18.626, 18.504, 18.438, 18.432, 18.402, 18.356, 18.24, 18.342, 18.324, 18.212, 18.28, 18.218, 18.148, 18.132, 18.234, 18.164, 18.098, 17.942, 17.97, 17.972, 17.792, 17.714, 17.62, 17.532, 17.422, 17.44, 17.564, 17.44, 17.512, 17.516, 17.588, 17.424, 17.488, 17.428, 17.482, 17.536, 17.458, 17.46, 17.52, 17.476, 17.578, 17.478, 17.532, 17.382, 17.394, 17.364, 17.444, 17.318, 17.468, 17.428, 17.392, 17.336, 17.446, 17.434, 17.35, 17.422, 17.336, 17.386, 17.38, 17.328, 17.392, 17.278, 17.322, 17.346, 17.302, 17.416, 17.348, 17.422, 17.308, 17.34, 17.268, 17.288, 17.326], "test_acc": [12.92, 12.85, 13.19, 13.27, 13.26, 13.31, 13.94, 14.88, 16.01, 17.24, 18.6, 20.19, 21.78, 22.59, 23.11, 23.17, 24.15, 25.37, 26.08, 26.67, 27.68, 28.72, 29.78, 30.51, 31.11, 32.46, 33.05, 33.69, 33.98, 34.79, 35.47, 35.43, 36.43, 36.92, 37.36, 37.63, 38.43, 38.94, 39.29, 39.68, 40.06, 40.82, 41.28, 41.74, 42.18, 42.58, 43.19, 43.56, 44.33, 44.71, 44.92, 45.36, 45.94, 46.18, 46.62, 47.07, 47.37, 47.81, 48.77, 48.59, 49.2, 48.57, 48.91, 49.35, 48.93, 48.08, 48.04, 47.3, 47.53, 46.48, 45.46, 45.24, 44.62, 43.59, 42.63, 42.21, 41.71, 40.61, 39.97, 39.43, 39.01, 38.1, 37.0, 36.5, 35.9, 34.88, 34.03, 33.45, 33.36, 32.14, 32.14, 31.54, 31.04, 30.88, 30.38, 29.26, 27.46, 26.4, 25.15, 24.83, 24.82, 24.65, 24.57, 24.05, 24.24, 23.59, 23.5, 22.99, 23.37, 23.39, 22.22, 20.87, 22.64, 21.59, 18.82, 18.54, 19.51, 18.6, 17.03, 19.02, 15.74, 17.52, 17.41, 14.17, 17.99, 17.93, 15.62, 18.71, 16.63, 15.4, 18.26, 14.71, 18.57, 15.1, 13.1, 18.15, 13.53, 10.05, 17.7, 17.98, 16.03, 14.54, 14.03, 10.69, 17.42, 17.86, 12.12, 17.72, 17.76, 17.53, 17.62, 17.49, 17.56, 17.55, 17.6, 17.48, 17.57, 17.59, 17.56, 17.62, 17.25, 17.4, 17.55, 17.49, 17.54, 17.54, 17.05, 17.42, 17.43, 17.52, 17.43, 17.36, 17.53, 17.6, 17.39, 17.4, 17.43, 17.44, 17.38, 17.55, 17.05, 17.44, 17.36, 17.38, 17.41, 17.41, 17.42, 17.37, 17.39, 17.39, 17.54, 17.23, 17.4, 17.39, 17.41, 17.41, 17.47, 17.38, 17.35, 17.31], "train_loss": [941.9838266372681, 926.9392333030701, 913.9756147861481, 902.8961873054504, 894.1284947395325, 887.102480173111, 880.2730414867401, 875.1150076389313, 868.4841163158417, 862.5594415664673, 854.8859729766846, 844.9114010334015, 830.586181640625, 815.1801161766052, 802.1931874752045, 792.262802362442, 785.0831164121628, 778.4505287408829, 772.6985031366348, 767.1662204265594, 761.9337688684464, 756.8839546442032, 752.4187963008881, 749.0613865852356, 746.1056524515152, 743.7469421625137, 742.2796792984009, 742.2328715324402, 741.9268202781677, 742.7417271137238, 743.5357638597488, 744.7489283084869, 746.4011425971985, 748.7642230987549, 751.5136978626251, 753.7314031124115, 756.3350471258163, 759.8505766391754, 763.2508245706558, 766.7681355476379, 770.8579748868942, 774.7907593250275, 779.1296923160553, 783.2681604623795, 787.6074542999268, 791.849699139595, 795.8695675134659, 800.1290397644043, 804.2876485586166, 808.301807641983, 812.3033094406128, 816.5427799224854, 820.1862106323242, 824.010764837265, 827.4578449726105, 831.0850956439972, 834.2891983985901, 837.4810523986816, 840.7015900611877, 843.6874384880066, 846.8305141925812, 849.6259806156158, 852.5826125144958, 855.4779632091522, 858.4471955299377, 861.528261423111, 864.7407681941986, 867.7686128616333, 870.7730932235718, 873.4090375900269, 875.8240437507629, 878.0313761234283, 879.9231679439545, 881.6516768932343, 883.1465578079224, 884.5288624763489, 885.7249402999878, 886.7212600708008, 887.7050139904022, 888.5635578632355, 889.3325598239899, 890.0774040222168, 890.7261340618134, 891.3383204936981, 891.9048070907593, 892.4247014522552, 892.8776571750641, 893.3293347358704, 893.7242140769958, 894.0948994159698, 894.4415607452393, 894.7741596698761, 895.0693211555481, 895.3411252498627, 895.6123285293579, 895.8525357246399, 896.0815913677216, 896.273980140686, 896.4530742168427, 896.6204643249512, 896.7810933589935, 896.9260621070862, 897.0689470767975, 897.1913182735443, 897.3148005008698, 897.4333696365356, 897.5422782897949, 897.641970872879, 897.7508108615875, 897.8418502807617, 897.937783241272, 898.0281739234924, 898.1121773719788, 898.188146352768, 898.2519693374634, 898.3083620071411, 898.3576855659485, 898.408819437027, 898.4620091915131, 898.5104169845581, 898.5589232444763, 898.6085019111633, 898.657164812088, 898.7046129703522, 898.7485120296478, 898.7956411838531, 898.8405663967133, 898.8797495365143, 898.9228730201721, 898.9654612541199, 899.005978345871, 899.0474479198456, 899.0828206539154, 899.1242024898529, 899.162624835968, 899.1954531669617, 899.2306282520294, 899.2647931575775, 899.302362203598, 899.3352925777435, 899.3634724617004, 899.3964407444, 899.4272789955139, 899.4563281536102, 899.4835870265961, 899.5122742652893, 899.538343667984, 899.5643026828766, 899.5892565250397, 899.6139369010925, 899.6264481544495, 899.6282296180725, 899.6301040649414, 899.6338307857513, 899.6327114105225, 899.6338903903961, 899.6362402439117, 899.637256860733, 899.6380105018616, 899.6376905441284, 899.6422386169434, 899.6432745456696, 899.6411383152008, 899.6421873569489, 899.6441612243652, 899.6471383571625, 899.6481840610504, 899.6474852561951, 899.6480271816254, 899.6507611274719, 899.6513442993164, 899.6548490524292, 899.6550335884094, 899.6554217338562, 899.657045841217, 899.65669298172, 899.6579265594482, 899.6611642837524, 899.6603593826294, 899.663027048111, 899.6631414890289, 899.6653151512146, 899.667441368103, 899.6669008731842, 899.6709461212158, 899.6705656051636, 899.6725580692291, 899.6735064983368, 899.6748492717743, 899.6776428222656, 899.6782166957855, 899.6815555095673, 899.6809265613556, 899.6821496486664, 899.6832156181335, 899.685916185379, 899.6872980594635, 899.6888988018036, 899.6900472640991, 899.69096326828], "test_loss": [188.18562483787537, 185.44030141830444, 183.0847029685974, 181.2235610485077, 179.82750177383423, 178.7714648246765, 177.62786602973938, 176.67361187934875, 175.6243782043457, 174.19371795654297, 172.10034894943237, 169.38025736808777, 165.5824830532074, 162.14349400997162, 159.72378540039062, 158.46636950969696, 157.0842878818512, 155.85846960544586, 154.76226317882538, 153.81871855258942, 152.82464838027954, 151.5841829776764, 150.39328813552856, 149.80625820159912, 149.40525126457214, 148.6508105993271, 148.42544639110565, 148.13094532489777, 148.7038938999176, 148.40451335906982, 148.88060653209686, 149.25903069972992, 149.06677114963531, 149.42934346199036, 149.9391574859619, 150.84956324100494, 151.2559813261032, 152.07391846179962, 152.5942554473877, 153.5044527053833, 154.4327518939972, 155.12274718284607, 155.64581549167633, 156.57500863075256, 157.89547514915466, 158.9472278356552, 159.5311073064804, 160.67963206768036, 161.22336220741272, 162.06830501556396, 163.3193860054016, 164.0019280910492, 164.49817848205566, 165.58498311042786, 165.97791147232056, 166.5503363609314, 167.66950678825378, 168.1534333229065, 168.69063425064087, 169.52279376983643, 170.1042561531067, 171.10367107391357, 171.23839664459229, 171.9798355102539, 172.37931871414185, 173.24087929725647, 174.13917565345764, 174.87822914123535, 175.44346642494202, 175.97097039222717, 176.72331285476685, 177.20506501197815, 177.49333906173706, 177.91065382957458, 178.21654796600342, 178.62344789505005, 178.82779955863953, 179.09601545333862, 179.1798233985901, 179.42722272872925, 179.61182761192322, 179.72592568397522, 179.91416931152344, 180.02188563346863, 180.16261911392212, 180.29860520362854, 180.34681725502014, 180.45004296302795, 180.55562162399292, 180.65231084823608, 180.70677661895752, 180.79197001457214, 180.8521409034729, 180.92399501800537, 180.9716956615448, 181.00286555290222, 181.03549027442932, 181.1123914718628, 181.1448974609375, 181.18157863616943, 181.13455605506897, 181.21622610092163, 181.23414039611816, 181.3099377155304, 181.2558364868164, 181.35084867477417, 181.37558937072754, 181.3986611366272, 181.3373692035675, 181.37131929397583, 181.46924257278442, 181.42072820663452, 181.4791808128357, 181.5204999446869, 181.59918212890625, 181.56661868095398, 181.47411799430847, 181.53748297691345, 181.51919054985046, 181.51666641235352, 181.55294966697693, 181.6140387058258, 181.63536047935486, 181.74138021469116, 181.60102677345276, 181.5691840648651, 181.72707200050354, 181.58705520629883, 181.61279463768005, 181.73947954177856, 181.64585089683533, 181.76739239692688, 181.63102531433105, 181.67948365211487, 181.81310629844666, 181.68937516212463, 181.8090374469757, 181.8245768547058, 181.72250294685364, 181.70671105384827, 181.71985411643982, 181.80745100975037, 181.75684905052185, 181.82054090499878, 181.75975823402405, 181.73446702957153, 181.86215496063232, 181.74331879615784, 181.74827408790588, 181.75794863700867, 181.76161193847656, 181.76076245307922, 181.76484966278076, 181.76049733161926, 181.7624590396881, 181.76681995391846, 181.7599594593048, 181.75995779037476, 181.76357126235962, 181.75970602035522, 181.7736496925354, 181.76838612556458, 181.7614142894745, 181.76778316497803, 181.76643419265747, 181.7671251296997, 181.77884101867676, 181.76313614845276, 181.7720775604248, 181.76482629776, 181.7645616531372, 181.77382969856262, 181.7631061077118, 181.76371598243713, 181.7654333114624, 181.7659466266632, 181.7677047252655, 181.77080941200256, 181.76717448234558, 181.7653353214264, 181.77914547920227, 181.77145171165466, 181.76928663253784, 181.77504897117615, 181.77133417129517, 181.77187514305115, 181.76851105690002, 181.7716245651245, 181.772691488266, 181.77160930633545, 181.76792287826538, 181.77917432785034, 181.77211928367615, 181.7728669643402, 181.77501583099365, 181.77405095100403, 181.77607107162476, 181.77166986465454, 181.77431082725525, 181.7768678665161], "epoch_time": [47.25558924674988, 44.341405153274536, 44.4949471950531, 44.73139977455139, 44.377768993377686, 44.61068367958069, 44.44077754020691, 44.393067836761475, 44.538941383361816, 44.572707414627075, 44.493958950042725, 44.36171269416809, 44.48526668548584, 44.55700159072876, 44.47716021537781, 44.375325441360474, 44.55318999290466, 44.439696311950684, 44.61398673057556, 44.62988257408142, 44.49720883369446, 44.61731934547424, 44.52105164527893, 44.53350329399109, 44.67491126060486, 44.38818597793579, 44.37095093727112, 44.55303645133972, 44.39856219291687, 44.47237682342529, 44.44519257545471, 44.59637975692749, 44.5849175453186, 44.33848595619202, 44.5004301071167, 44.60871434211731, 44.5056037902832, 44.31864595413208, 44.6032292842865, 44.4881534576416, 44.55856442451477, 44.471091747283936, 44.43440103530884, 44.30320119857788, 44.30898976325989, 44.27613592147827, 44.45377206802368, 44.55172038078308, 44.47317171096802, 44.4154007434845, 44.503037452697754, 44.52382850646973, 44.42923331260681, 44.47783970832825, 44.52696180343628, 44.475274085998535, 44.48000121116638, 44.65539598464966, 44.67737102508545, 44.47729468345642, 44.527976274490356, 44.360512256622314, 44.57526421546936, 44.430941343307495, 44.509830474853516, 44.40661358833313, 44.2861111164093, 44.308616161346436, 44.368613958358765, 44.56841254234314, 44.57293629646301, 44.791367053985596, 44.21800923347473, 44.49590015411377, 44.49885034561157, 44.70628809928894, 44.52835726737976, 44.12366247177124, 44.06687092781067, 44.14134407043457, 44.17645740509033, 44.170772552490234, 44.127737045288086, 44.50204944610596, 44.1476149559021, 44.377809286117554, 44.1877715587616, 44.33951163291931, 44.24836349487305, 44.26409435272217, 44.2359881401062, 44.31776237487793, 44.24466156959534, 44.082375049591064, 44.35241222381592, 44.126471281051636, 44.22325849533081, 44.266016721725464, 44.676679611206055, 44.37328910827637, 44.37358856201172, 44.326146364212036, 44.40708065032959, 44.279378175735474, 44.507483959198, 44.28472852706909, 44.26618146896362, 44.43988561630249, 44.30654954910278, 44.587162733078, 44.138431549072266, 44.336004972457886, 44.295255184173584, 44.35583972930908, 44.29205656051636, 44.45238757133484, 44.24875354766846, 44.594690799713135, 44.291303396224976, 44.16056823730469, 44.25677990913391, 44.43382978439331, 44.27640390396118, 44.36126637458801, 44.38397550582886, 44.31946778297424, 44.44567656517029, 44.34598684310913, 44.34501099586487, 44.39060950279236, 44.41752338409424, 44.13484501838684, 44.56844425201416, 44.24243116378784, 44.242242097854614, 44.25087785720825, 44.188666582107544, 44.39383673667908, 44.312536001205444, 44.4877233505249, 44.53453516960144, 44.171260833740234, 44.232155084609985, 44.050753355026245, 44.22722268104553, 44.284146547317505, 44.20494198799133, 44.11694049835205, 44.32460594177246, 44.13239645957947, 44.15427923202515, 44.39619159698486, 44.23092579841614, 44.18710494041443, 44.11534404754639, 44.3024480342865, 44.404672622680664, 44.235190629959106, 44.442970514297485, 44.06107425689697, 44.13592171669006, 44.1501305103302, 44.240407943725586, 44.27928447723389, 44.05694389343262, 44.35190463066101, 44.214168071746826, 44.28552603721619, 44.427781105041504, 44.302395820617676, 44.34591293334961, 44.18228626251221, 44.58083772659302, 44.47718286514282, 44.243528842926025, 44.106823682785034, 44.380783557891846, 44.26064205169678, 44.22143530845642, 44.31182861328125, 44.55181622505188, 44.3202543258667, 44.23960208892822, 44.30540370941162, 44.41644287109375, 44.393598794937134, 44.302074670791626, 44.24455451965332, 44.19181752204895, 44.305405616760254, 44.37659168243408, 44.2650465965271, 44.23644685745239, 44.1453332901001, 44.33581805229187, 44.51077675819397, 44.414154052734375, 44.15018081665039, 44.1619017124176, 44.18570899963379]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr5e-05-wdecay2.0-eps1e-08-seed42.json <==
{"train_acc": [31.354, 48.528, 56.338, 62.718, 68.474, 72.726, 75.834, 78.502, 80.508, 82.434, 83.396, 84.778, 85.76, 86.58, 87.334, 88.382, 88.97, 89.368, 90.126, 90.49, 90.79, 91.274, 91.788, 91.972, 92.332, 92.686, 92.814, 93.096, 93.342, 93.526, 93.648, 94.14, 94.18, 94.298, 94.338, 94.562, 94.554, 94.666, 94.67, 94.906, 94.934, 95.33, 94.966, 95.25, 95.486, 95.268, 95.412, 95.538, 95.552, 95.844, 95.674, 95.9, 95.826, 95.964, 95.856, 96.332, 96.05, 96.282, 96.366, 96.074, 96.334, 96.34, 96.37, 96.402, 96.524, 96.414, 96.694, 96.668, 96.512, 96.888, 96.68, 96.666, 96.66, 96.818, 96.782, 96.834, 96.94, 96.78, 97.062, 96.932, 96.616, 97.004, 97.226, 96.844, 96.99, 97.072, 97.072, 97.086, 97.11, 97.076, 97.04, 97.092, 97.126, 97.344, 97.288, 97.284, 97.272, 97.214, 97.36, 97.398, 97.266, 97.382, 97.46, 97.52, 97.25, 97.496, 97.222, 97.45, 97.538, 97.52, 97.456, 97.43, 97.306, 97.526, 97.436, 97.446, 97.548, 97.396, 97.458, 97.466, 97.552, 97.442, 97.436, 97.394, 97.498, 97.654, 97.45, 97.458, 97.534, 97.602, 97.402, 97.618, 97.542, 97.758, 97.48, 97.664, 97.366, 97.738, 97.556, 97.462, 97.882, 97.69, 97.466, 97.464, 97.75, 97.654, 97.69, 97.688, 97.636, 97.638, 99.204, 99.7, 99.814, 99.9, 99.902, 99.894, 99.92, 99.912, 99.942, 99.904, 99.898, 99.896, 99.904, 99.946, 99.87, 99.86, 99.892, 99.918, 99.926, 99.932, 99.936, 99.912, 99.916, 99.948, 99.906, 99.89, 99.928, 99.924, 99.894, 99.914, 99.938, 99.936, 99.894, 99.916, 99.908, 99.94, 99.916, 99.906, 99.9, 99.938, 99.944, 99.948, 99.904, 99.904, 99.914, 99.904, 99.91, 99.89, 99.918, 99.916], "test_acc": [43.14, 52.8, 59.69, 64.55, 66.93, 72.25, 74.82, 76.49, 75.96, 76.25, 80.06, 76.83, 81.5, 81.74, 84.07, 83.79, 84.28, 85.79, 85.59, 85.82, 86.34, 86.67, 87.48, 87.0, 86.57, 87.67, 88.79, 88.02, 87.6, 87.49, 88.71, 88.46, 87.79, 89.84, 88.11, 89.9, 89.42, 88.06, 89.31, 86.81, 89.67, 88.12, 87.56, 90.35, 89.31, 89.69, 89.84, 90.47, 90.29, 90.54, 90.92, 88.96, 90.25, 89.88, 89.92, 90.77, 90.35, 90.48, 90.23, 90.26, 89.72, 89.8, 90.4, 91.24, 90.42, 89.59, 88.65, 90.23, 90.91, 88.67, 90.07, 89.89, 90.11, 90.75, 90.6, 92.0, 89.28, 90.53, 90.34, 91.42, 89.41, 91.84, 91.16, 91.27, 91.48, 90.64, 90.34, 91.05, 91.42, 91.31, 91.31, 91.21, 91.06, 89.25, 90.78, 91.51, 90.24, 90.81, 91.33, 90.92, 90.44, 90.52, 91.68, 90.88, 91.24, 89.61, 90.57, 90.53, 90.89, 90.82, 91.06, 91.5, 91.34, 91.66, 91.25, 89.91, 90.01, 90.14, 90.59, 89.79, 90.87, 90.81, 91.99, 88.85, 90.87, 91.51, 90.48, 92.02, 90.38, 91.37, 90.91, 90.12, 91.97, 91.6, 90.22, 91.99, 91.03, 90.11, 89.9, 92.03, 91.16, 90.22, 89.06, 90.92, 90.49, 91.2, 90.87, 90.78, 91.2, 89.01, 93.78, 94.09, 94.03, 94.47, 94.33, 94.27, 94.5, 94.15, 94.42, 94.34, 94.52, 94.24, 94.36, 94.08, 93.78, 93.97, 94.32, 94.37, 94.49, 94.29, 94.4, 94.01, 94.02, 94.29, 94.08, 94.1, 94.11, 93.87, 93.82, 94.13, 94.06, 94.38, 93.71, 94.46, 94.05, 94.44, 94.11, 94.28, 94.19, 94.12, 94.46, 94.5, 94.3, 93.9, 93.96, 94.07, 93.91, 94.2, 93.88, 94.34], "train_loss": [717.1539380550385, 549.7235696315765, 470.61633545160294, 406.7649649977684, 349.19765132665634, 302.33582973480225, 268.97731959819794, 241.3565504848957, 220.94670024514198, 200.8699767291546, 187.3183412849903, 173.77720350027084, 161.16437174379826, 153.2506676763296, 143.748289629817, 133.9162372201681, 127.41476801037788, 122.66995415091515, 112.7664725035429, 110.07477875053883, 106.28922919929028, 102.46928509324789, 95.68394147604704, 92.97272644937038, 89.58608079701662, 84.92900832742453, 83.42398925125599, 79.10416183248162, 77.68747568875551, 75.79004542529583, 73.48784644901752, 69.90923240035772, 69.05457961559296, 67.870909281075, 66.35850641131401, 63.84272263199091, 63.53969802334905, 62.41361464187503, 62.50228828191757, 59.623262371867895, 59.94791495800018, 56.54729713872075, 58.68434914946556, 55.35797065123916, 53.71196188591421, 56.30601041391492, 53.87195222452283, 53.05516066029668, 52.09748653694987, 49.01231670379639, 50.82399308308959, 49.4898117557168, 49.71124033629894, 48.16554915904999, 49.49035710841417, 44.588554475456476, 47.59712090715766, 45.49096170440316, 44.26507626473904, 47.338541900739074, 44.60791739448905, 43.935721788555384, 44.370337372645736, 43.22992718592286, 42.25832087174058, 43.23872150480747, 40.85677661560476, 41.36797463707626, 43.17022454366088, 38.77483909204602, 41.19774838536978, 40.30497365258634, 40.9517029793933, 39.43752928823233, 39.47506649047136, 38.62080484256148, 37.7239653468132, 39.45429213158786, 36.66903848387301, 37.726948166266084, 41.43482721783221, 36.89536280371249, 35.28331368789077, 38.40348177310079, 37.580260606482625, 36.38738783635199, 36.11607439443469, 36.35602260008454, 35.818437445908785, 35.97306119464338, 36.3616105299443, 35.85941577889025, 35.96627440676093, 33.565133936703205, 34.540906708687544, 34.168911933898926, 34.47123320773244, 35.15946730226278, 33.302281100302935, 32.45898315589875, 34.81123857945204, 32.74271874129772, 33.19136721082032, 30.990804424509406, 34.44200430251658, 31.612369446083903, 34.95468665845692, 31.289550071582198, 31.015672566369176, 31.826515211723745, 31.51840913668275, 32.7515752017498, 33.5525961574167, 31.283228458836675, 32.05045605264604, 31.96951146237552, 31.357506135478616, 32.616427313536406, 31.761348301544785, 31.729995664209127, 31.01489447057247, 32.576476419344544, 31.860341051593423, 31.675266340374947, 31.472290868870914, 30.27735009882599, 31.762500638142228, 31.028871523216367, 31.210595715790987, 30.143357768654823, 32.60966331418604, 30.010960415937006, 31.460904063656926, 28.618486031889915, 31.300069151446223, 29.940648475661874, 32.39816268719733, 29.196809766814113, 30.29717608448118, 31.4048071783036, 27.298548314720392, 29.12194916419685, 30.890873444266617, 31.531266474165022, 28.290189321152866, 29.95258346479386, 29.557306139729917, 29.406531403772533, 28.528915252536535, 29.799872837029397, 11.978143306449056, 6.0144058600999415, 4.6099260919727385, 3.686644681263715, 3.24460103479214, 3.256823808187619, 2.786487126490101, 2.5952987044584006, 2.2773315652739257, 2.334173119161278, 2.5126454376149923, 2.3867293011862785, 2.1237489578779787, 1.7236798761878163, 2.380963886040263, 2.430754214990884, 2.1649680137634277, 1.8833548376569524, 1.6057385333115235, 1.601770206936635, 1.4897845912491903, 1.6695080681238323, 1.5673192732501775, 1.3707427053013816, 1.6568552545504645, 1.8277231066022068, 1.4971872747410089, 1.5361464008456096, 1.6821703083114699, 1.4497649270342663, 1.4218380161328241, 1.3041118048131466, 1.9216773958178237, 1.4877556085120887, 1.6034455060726032, 1.210036854376085, 1.4473125417716801, 1.6531904032453895, 1.6366046137409285, 1.338656980660744, 1.279941362212412, 1.1404722577426583, 1.7834522324847057, 1.5529709364054725, 1.4793525952845812, 1.7004095802549273, 1.6762241577962413, 1.822258368250914, 1.4627649940084666, 1.5762435517972335], "test_loss": [121.19801735877991, 103.35829746723175, 88.90701639652252, 81.13703894615173, 74.37250131368637, 62.8548184633255, 58.66665622591972, 56.01949116587639, 54.26923447847366, 57.04282593727112, 47.340701043605804, 57.38800063729286, 43.149032443761826, 42.38336779177189, 36.92091539502144, 38.60063374042511, 37.563103169202805, 33.63264140486717, 34.50070038437843, 34.097815185785294, 33.59986901283264, 32.461793169379234, 30.687826231122017, 32.25550253689289, 33.45463037490845, 29.746202755719423, 27.890115454792976, 30.446984514594078, 30.427652180194855, 29.956365764141083, 27.288956359028816, 28.38794618844986, 30.91971330344677, 25.35337708890438, 30.058756425976753, 25.450938880443573, 26.962515711784363, 29.744445234537125, 27.725439429283142, 33.54124802350998, 25.980529382824898, 30.06436473876238, 32.39062075316906, 25.27066819369793, 26.82968282699585, 26.195345014333725, 25.877883732318878, 24.187865734100342, 24.62909422069788, 23.903903171420097, 23.466447919607162, 28.50390961766243, 24.99272172898054, 26.14297340810299, 26.547513142228127, 24.355449080467224, 25.008218988776207, 25.544661849737167, 25.83298633992672, 25.896450996398926, 27.044907182455063, 27.405318334698677, 25.317297086119652, 23.240621112287045, 25.986273273825645, 28.035423904657364, 29.48979017138481, 26.009844221174717, 24.698872700333595, 28.90434178709984, 25.85223564505577, 26.490652486681938, 27.017804570496082, 25.04847377538681, 25.147076591849327, 21.217991523444653, 29.786175817251205, 25.44492031633854, 26.260809756815434, 23.081363290548325, 29.87002667784691, 21.909552052617073, 23.75754088163376, 23.23444053530693, 23.887317650020123, 25.90361101925373, 26.81721018254757, 23.920013427734375, 23.592537060379982, 23.531675443053246, 23.345611095428467, 23.389808148145676, 24.720594957470894, 30.345647260546684, 26.10306543111801, 24.18244941532612, 27.40780743956566, 25.97807052731514, 25.154249757528305, 25.64720720797777, 26.30810485780239, 26.465975299477577, 23.57225815206766, 25.5560457482934, 24.111226439476013, 28.537928119301796, 25.87220872193575, 26.28330847620964, 26.0706639662385, 25.400962114334106, 24.47721128165722, 23.89535965770483, 23.797715410590172, 23.224124811589718, 24.181833267211914, 28.18807828426361, 29.02057945728302, 27.323273211717606, 26.746986120939255, 30.00572496652603, 25.7975170686841, 24.912647150456905, 21.604168996214867, 32.70481425523758, 24.57651273906231, 23.39605149626732, 28.925297006964684, 22.006721034646034, 26.317855551838875, 24.831015691161156, 26.367676347494125, 27.96065367758274, 21.980399817228317, 24.433915987610817, 25.866880536079407, 21.849136613309383, 24.88655063509941, 27.351935535669327, 28.511420994997025, 22.479415580630302, 26.220971569418907, 27.64646489918232, 31.64946222305298, 24.39696429669857, 26.764246180653572, 24.24799931049347, 26.084025651216507, 26.47199387103319, 25.67747065424919, 31.00465802848339, 17.4148059040308, 17.163087584078312, 17.38414989411831, 17.331589072942734, 17.531372986733913, 18.173277251422405, 18.330670922994614, 18.94053430110216, 18.7642402946949, 19.034284584224224, 19.37101274728775, 20.079386606812477, 20.08063132315874, 21.04487879574299, 21.800030656158924, 21.28383656591177, 21.20975896716118, 20.486247800290585, 20.7411347925663, 21.0144736841321, 21.001311607658863, 22.062477260828018, 22.22305754944682, 21.62932238727808, 22.61514925956726, 22.562893711030483, 21.86113192886114, 22.373919166624546, 23.83064679056406, 22.406603634357452, 22.793001025915146, 22.254042200744152, 23.393995128571987, 21.315620101988316, 21.917640045285225, 21.471630945801735, 22.083136186003685, 21.758358389139175, 22.43560814112425, 23.498564779758453, 21.07906912267208, 21.653883054852486, 21.187893837690353, 23.067290417850018, 23.06134382635355, 23.17009088397026, 22.805405780673027, 22.73329023271799, 23.723267175257206, 22.04091653972864], "epoch_time": [46.55179977416992, 44.10117793083191, 44.23231029510498, 44.08875322341919, 44.129639625549316, 44.387179374694824, 44.37673473358154, 44.426915884017944, 44.31631541252136, 44.406678676605225, 44.283828020095825, 44.17340302467346, 44.12621593475342, 44.104517221450806, 44.257258892059326, 44.28402233123779, 44.334890365600586, 44.1786892414093, 44.30975365638733, 44.443134784698486, 44.251280546188354, 44.349828243255615, 44.11780905723572, 44.40568232536316, 44.421956300735474, 44.6305296421051, 44.38613557815552, 44.31863832473755, 44.25673580169678, 44.26939105987549, 44.39847230911255, 44.22708177566528, 44.31586217880249, 44.40882205963135, 44.325047731399536, 44.52632808685303, 44.329585552215576, 44.139554023742676, 44.43747091293335, 44.286635398864746, 44.2739360332489, 44.179853200912476, 44.265305519104004, 44.11339569091797, 44.16192412376404, 44.441786766052246, 44.359317779541016, 44.17017936706543, 44.39844608306885, 44.40005350112915, 44.24305534362793, 44.36235737800598, 44.214234590530396, 44.51654863357544, 44.182552099227905, 44.27636933326721, 44.26012897491455, 44.26217865943909, 44.406389474868774, 44.12778162956238, 44.32937669754028, 44.255860328674316, 44.12062978744507, 44.31614398956299, 44.37467122077942, 44.32715439796448, 44.24326300621033, 44.08523726463318, 44.27197599411011, 44.414811849594116, 44.35512661933899, 44.34927582740784, 44.32080817222595, 44.72471761703491, 44.331278562545776, 44.37544512748718, 44.19592833518982, 44.36025094985962, 44.55139517784119, 44.22562289237976, 44.17852282524109, 44.3697988986969, 44.302993297576904, 44.09759545326233, 44.398786783218384, 44.31957149505615, 44.220916986465454, 44.30291509628296, 44.24691462516785, 44.21824264526367, 44.34109950065613, 44.2154746055603, 44.21606659889221, 44.45082426071167, 44.24018979072571, 44.33584380149841, 44.295934200286865, 44.36674451828003, 44.238691329956055, 44.29073214530945, 44.33552122116089, 44.221153259277344, 44.22001314163208, 44.43724966049194, 44.3305401802063, 44.22718858718872, 44.343507289886475, 44.395856618881226, 44.393343687057495, 44.24595642089844, 44.232123613357544, 44.32792901992798, 44.21820521354675, 44.64209461212158, 44.39443397521973, 44.38424849510193, 44.48983359336853, 44.28418684005737, 44.27298665046692, 44.19077491760254, 44.29510235786438, 44.22617506980896, 44.36387920379639, 44.198771238327026, 44.27296471595764, 44.112077713012695, 44.422773361206055, 44.34232831001282, 44.13933801651001, 44.28220582008362, 44.27946329116821, 44.182207107543945, 44.26541543006897, 44.125823974609375, 44.18725109100342, 44.278732776641846, 44.46089506149292, 44.24783182144165, 44.429648637771606, 44.4461236000061, 44.2341194152832, 44.11763048171997, 44.3319935798645, 44.27727651596069, 44.24143099784851, 44.234232664108276, 44.3569610118866, 44.10007095336914, 44.26177787780762, 44.39352011680603, 44.16990566253662, 44.3578200340271, 44.47909426689148, 44.40072846412659, 44.31261706352234, 44.34409475326538, 44.30919790267944, 44.24655795097351, 44.23048782348633, 44.369526624679565, 44.36917233467102, 44.32387137413025, 44.35598850250244, 44.44580340385437, 44.42809772491455, 44.479756355285645, 44.41164255142212, 44.563679456710815, 44.29801154136658, 44.35159683227539, 44.435601472854614, 44.19035220146179, 44.341543674468994, 44.29004216194153, 44.355682611465454, 44.26697564125061, 44.43816256523132, 44.348743200302124, 44.32695913314819, 44.38931679725647, 44.355132818222046, 44.24781131744385, 44.54406452178955, 44.250996112823486, 44.10252547264099, 44.416970014572144, 44.4393572807312, 44.45395517349243, 44.505658864974976, 44.591543197631836, 44.60122084617615, 44.52989935874939, 44.34045958518982, 44.38599157333374, 44.316962480545044, 44.312397956848145, 44.42492127418518, 44.43531847000122, 44.456945180892944, 44.4128577709198]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr5e-05-wdecay2.0-eps1e-08-seed43.json <==
{"train_acc": [31.296, 48.728, 56.578, 63.638, 68.592, 73.072, 76.348, 78.332, 80.704, 82.05, 83.882, 84.688, 85.756, 86.862, 87.762, 88.22, 89.06, 89.674, 90.05, 90.27, 91.112, 91.186, 91.868, 91.818, 92.276, 92.526, 92.792, 93.236, 93.076, 93.298, 93.728, 93.886, 94.07, 94.182, 94.36, 94.596, 94.674, 94.614, 94.8, 94.946, 94.888, 95.308, 95.086, 95.458, 95.178, 95.596, 95.574, 95.638, 95.754, 95.642, 95.982, 95.776, 95.824, 96.126, 95.958, 96.042, 95.954, 96.126, 96.194, 96.344, 96.444, 96.28, 96.468, 96.414, 96.454, 96.436, 96.578, 96.628, 96.55, 96.54, 96.642, 96.746, 96.906, 96.644, 97.022, 96.696, 97.048, 96.954, 96.866, 97.228, 97.042, 96.894, 97.012, 97.07, 97.068, 97.08, 97.082, 97.128, 97.066, 96.974, 97.18, 97.254, 97.138, 97.202, 97.208, 97.244, 97.264, 97.368, 97.304, 97.412, 97.414, 97.154, 97.53, 97.192, 97.51, 97.448, 97.494, 97.394, 97.442, 97.438, 97.382, 97.462, 97.586, 97.25, 97.554, 97.624, 97.482, 97.422, 97.63, 97.508, 97.438, 97.622, 97.366, 97.754, 97.652, 97.506, 97.482, 97.63, 97.516, 97.638, 97.726, 97.568, 97.618, 97.614, 97.476, 97.704, 97.688, 97.712, 97.544, 97.772, 97.756, 97.534, 97.526, 97.552, 97.606, 97.588, 97.848, 97.79, 97.708, 97.72, 99.234, 99.766, 99.83, 99.848, 99.88, 99.904, 99.916, 99.9, 99.908, 99.896, 99.93, 99.95, 99.934, 99.892, 99.894, 99.878, 99.91, 99.932, 99.904, 99.94, 99.896, 99.926, 99.934, 99.946, 99.932, 99.902, 99.95, 99.912, 99.9, 99.922, 99.94, 99.888, 99.916, 99.916, 99.94, 99.922, 99.9, 99.928, 99.902, 99.896, 99.888, 99.94, 99.898, 99.946, 99.942, 99.922, 99.898, 99.886, 99.932, 99.888], "test_acc": [46.24, 51.58, 60.21, 65.87, 69.72, 70.47, 76.96, 75.29, 78.74, 81.6, 80.37, 82.46, 82.44, 83.7, 81.65, 85.02, 86.03, 84.66, 85.34, 84.28, 86.87, 85.1, 85.42, 87.96, 87.0, 87.16, 86.33, 88.13, 86.66, 86.2, 88.33, 88.2, 86.59, 87.99, 88.69, 87.67, 89.27, 89.47, 89.26, 87.14, 89.2, 88.82, 89.68, 87.72, 88.44, 88.37, 89.77, 90.61, 89.76, 90.27, 89.6, 89.56, 89.97, 89.99, 88.57, 89.92, 90.48, 90.07, 88.75, 88.99, 90.34, 89.31, 89.95, 90.55, 90.9, 90.14, 90.89, 90.06, 89.95, 91.1, 90.09, 90.4, 91.25, 90.11, 89.65, 90.53, 90.48, 89.89, 91.09, 91.59, 91.41, 90.88, 91.41, 91.04, 90.21, 91.1, 90.64, 91.87, 90.6, 91.46, 91.11, 91.34, 90.79, 91.55, 91.19, 90.77, 90.93, 91.24, 91.65, 90.77, 90.63, 91.63, 91.41, 91.69, 91.75, 90.8, 91.1, 91.46, 91.65, 91.27, 90.91, 90.36, 89.94, 90.39, 90.98, 91.66, 90.12, 91.32, 90.36, 90.22, 91.02, 89.18, 90.94, 91.01, 89.92, 89.61, 91.06, 90.33, 91.41, 91.43, 88.72, 88.82, 91.16, 91.46, 91.97, 90.64, 91.03, 91.88, 91.12, 90.64, 90.24, 90.01, 92.12, 90.46, 90.79, 91.52, 91.08, 90.0, 90.55, 91.12, 93.88, 94.23, 94.52, 94.46, 94.32, 94.21, 94.51, 94.34, 94.21, 94.33, 94.36, 94.24, 94.18, 94.46, 94.07, 94.14, 94.18, 94.04, 94.46, 93.97, 94.12, 94.26, 94.19, 94.36, 94.18, 94.06, 94.03, 94.25, 94.14, 94.05, 93.92, 94.02, 93.97, 93.91, 94.18, 94.1, 93.85, 93.83, 93.63, 94.09, 93.91, 94.1, 94.03, 94.09, 94.22, 94.18, 94.24, 93.9, 93.85, 93.79], "train_loss": [719.1377265453339, 546.8206675052643, 466.2639117836952, 398.61423003673553, 345.242748439312, 299.2320704460144, 265.48417100310326, 241.1000548005104, 217.96799209713936, 202.11746028065681, 184.6874756515026, 174.94678743183613, 161.01929311454296, 151.0531525760889, 141.58707953989506, 135.30430756509304, 127.82762742042542, 119.6640308201313, 114.7663918286562, 110.3456115424633, 104.52651266008615, 101.70700626075268, 95.52027445286512, 94.26746282726526, 89.85426212847233, 86.66866866499186, 83.65681485831738, 80.21670246869326, 79.1894882209599, 76.682114161551, 73.14232461899519, 71.73027273267508, 69.0569039285183, 68.12630127370358, 66.95499639958143, 64.67471781745553, 63.12193655222654, 62.980734437704086, 61.10957996919751, 60.14631064981222, 60.27692937105894, 55.66210609674454, 58.35046274214983, 54.63900686055422, 57.14431758224964, 51.857742408290505, 52.06271752715111, 52.776125974953175, 51.18779866024852, 52.55895169824362, 48.27711318619549, 51.22385425493121, 49.18267293460667, 47.19017930328846, 48.11167944222689, 46.4269892424345, 48.50888777151704, 46.134290881454945, 46.076269526034594, 44.198758605867624, 42.760964626446366, 44.24531997740269, 44.26207143813372, 43.190110597759485, 43.039785942062736, 43.07561267539859, 41.508939212188125, 42.50101711973548, 41.56122922897339, 41.69200650602579, 41.15686411038041, 40.31848758272827, 38.57005177810788, 41.04726854711771, 36.94059696607292, 41.035144314169884, 37.34863737784326, 37.677696730941534, 38.88472302816808, 35.76841390877962, 37.478356294333935, 38.67453678138554, 37.127038160339, 36.65533824265003, 36.26169819757342, 36.07191800326109, 35.82960974611342, 36.12952117994428, 36.68711900897324, 37.51227282732725, 35.09629061911255, 34.52495349757373, 35.43080738186836, 35.455185857601464, 34.57267197035253, 34.49575920589268, 35.08372871950269, 33.890919397585094, 34.26504294201732, 32.55687240883708, 33.32133090682328, 35.24413683824241, 31.106381681747735, 34.21469469554722, 31.18471813760698, 31.886718187481165, 31.593826934695244, 32.69128796830773, 31.739814058877528, 31.412857587449253, 33.3551371358335, 31.69718926306814, 30.41217037755996, 33.35031100176275, 30.664132921025157, 30.454542288556695, 30.979520649649203, 32.57565158046782, 30.27423688210547, 31.76118702813983, 32.061867143027484, 30.760043090209365, 33.20955073274672, 28.85268945991993, 30.340491259470582, 31.363151621073484, 31.674698181450367, 30.162393713369966, 30.89077959768474, 30.880572204478085, 29.441063845530152, 30.481171641498804, 30.77954179327935, 29.943999943323433, 31.336774789728224, 29.18065529409796, 29.60180818103254, 28.906943985261023, 30.341687578707933, 28.88923271279782, 29.331947971135378, 30.93529437482357, 30.463801380246878, 29.3172934865579, 30.587499648332596, 29.80641639791429, 27.418720782734454, 28.499303191900253, 28.96926655806601, 29.18599601648748, 11.34553826553747, 5.514009091537446, 4.298722525127232, 3.761323932558298, 3.369017453631386, 3.0664420486427844, 2.5662565948441625, 2.595343451714143, 2.475463558919728, 2.431689418386668, 2.027210374828428, 1.8999748115893453, 1.911794193321839, 2.2680172759573907, 2.0694873952306807, 2.3467267964733765, 1.8334110928699374, 1.6201595324091613, 1.949628469767049, 1.5267638573423028, 1.7444518895354122, 1.597162052989006, 1.524906813283451, 1.3309585576644167, 1.5698940777219832, 1.598378489492461, 1.189831972355023, 1.711229842971079, 1.6764022633433342, 1.5200264318846166, 1.390177930239588, 1.8321761379484087, 1.6192071425030008, 1.5738289133878425, 1.4414413591148332, 1.4103668777970597, 1.8566872220253572, 1.3416634845780209, 1.7371365159051493, 1.7100874487077817, 1.7656562440097332, 1.3767819360364228, 1.6269916674355045, 1.2741708380635828, 1.2276948237558827, 1.5168486830079928, 1.7798392275581136, 1.8607393939746544, 1.3096080941613764, 1.8267970898887143], "test_loss": [115.9771237373352, 103.21570312976837, 87.74843114614487, 77.11038327217102, 67.6215769648552, 68.73609340190887, 52.0370816886425, 58.697742223739624, 47.409174144268036, 41.98034003376961, 45.852926298975945, 40.333081528544426, 40.29572981595993, 37.96741211414337, 43.565601885318756, 34.97513906657696, 32.810302063822746, 36.86287620663643, 35.727717995643616, 37.459903210401535, 31.73752850294113, 36.04122903943062, 35.20324759185314, 30.77276860177517, 31.564017072319984, 31.676303669810295, 33.38365803658962, 30.062343016266823, 32.123289719223976, 34.80566477775574, 29.96394380927086, 28.90900218486786, 33.504925429821014, 31.243832305073738, 28.16013103723526, 31.630501955747604, 27.052289567887783, 26.375659257173538, 26.65927255153656, 32.54155774414539, 27.577419012784958, 28.24450509250164, 26.626531451940536, 31.23902954161167, 30.06894713640213, 30.391007140278816, 25.343242317438126, 23.889825277030468, 26.54480531811714, 24.882078751921654, 27.40124623477459, 25.574789002537727, 25.92959862947464, 27.0854709148407, 30.09117128700018, 26.37581254541874, 24.130891852080822, 25.980189114809036, 29.909403026103973, 30.06794311106205, 25.862600475549698, 27.90280558168888, 26.103270046412945, 24.919705897569656, 24.361138217151165, 25.37480192631483, 24.241865821182728, 27.244910910725594, 27.219879284501076, 22.762224942445755, 27.6084243953228, 25.79548943042755, 22.573794201016426, 25.257147938013077, 27.463944494724274, 25.225214827805758, 24.718439526855946, 27.582021981477737, 23.32851155847311, 21.65109074115753, 23.391054064035416, 24.933805257081985, 23.782360196113586, 24.64085602760315, 27.689438298344612, 23.682607032358646, 26.38979292474687, 22.775659907609224, 26.609523370862007, 24.217262536287308, 24.315772980451584, 24.468022391200066, 25.268599927425385, 23.95405526459217, 24.316895969212055, 26.199096590280533, 24.983364671468735, 23.561890199780464, 22.584227792918682, 27.27620178461075, 25.820291854441166, 23.125631093978882, 24.61068471521139, 23.35367251932621, 23.515295013785362, 26.14981873333454, 26.467167496681213, 25.00865837931633, 22.32865373790264, 24.93830744922161, 25.969873756170273, 27.230766370892525, 29.26776224374771, 25.727821364998817, 25.679959699511528, 23.355391584336758, 29.15778172761202, 23.28800857067108, 26.62236550450325, 28.899859055876732, 24.40379010140896, 32.76634807884693, 25.60604687780142, 25.116594851017, 28.374121591448784, 29.61969356238842, 25.604795664548874, 29.054103195667267, 23.787165254354477, 24.73351890593767, 33.825208470225334, 33.46003891527653, 24.69259975850582, 25.78580503165722, 23.14630702137947, 26.62118412554264, 24.980383351445198, 22.782959036529064, 25.98625423014164, 27.439607083797455, 27.33677087724209, 28.5145014077425, 21.46167042851448, 27.49062855541706, 25.189708195626736, 24.26616518944502, 25.804966270923615, 29.324062809348106, 27.389164060354233, 25.755054250359535, 16.782073579728603, 16.617728628218174, 16.61278146877885, 16.877112042158842, 17.279171576723456, 17.993190247565508, 17.80729185976088, 18.683898515999317, 19.024782992899418, 18.692928060889244, 19.24212078563869, 19.62317665759474, 19.571962031535804, 19.939773857593536, 21.313193418085575, 21.25039602071047, 21.037099860608578, 21.753152165561914, 20.237651206552982, 22.855079598724842, 21.684486161917448, 20.928475182503462, 21.59155481122434, 21.105960503220558, 22.11035207659006, 22.429610893130302, 22.48484130203724, 22.05032167583704, 22.29686315357685, 22.693479858338833, 22.67139471322298, 22.45248956978321, 22.303858034312725, 22.827642342075706, 22.097532738931477, 23.453233025968075, 23.339260037988424, 23.29661962389946, 23.64265263825655, 21.782539904117584, 23.305443324148655, 22.01902946829796, 23.200957596302032, 22.145909778773785, 22.02975556254387, 22.599425986409187, 23.64939893782139, 23.084963783621788, 23.049325473606586, 23.555996783077717], "epoch_time": [46.57634162902832, 43.87918949127197, 44.26663613319397, 44.19522953033447, 44.26297926902771, 44.19793701171875, 44.08150863647461, 44.20777368545532, 44.32119846343994, 44.52164888381958, 44.25859975814819, 44.48913908004761, 44.46707797050476, 44.26155662536621, 44.40356755256653, 44.20068383216858, 44.3810019493103, 44.16433238983154, 44.510615825653076, 44.501253604888916, 44.386350870132446, 44.30046606063843, 44.664560317993164, 44.34385013580322, 44.356088638305664, 44.477248668670654, 44.42087650299072, 44.27475452423096, 44.390060901641846, 44.13560628890991, 44.464624643325806, 44.40429496765137, 44.374008893966675, 44.17068696022034, 44.22144103050232, 44.512473821640015, 44.137186765670776, 44.177645206451416, 44.280314207077026, 44.264431953430176, 44.34807848930359, 44.37178564071655, 44.6148099899292, 44.44580316543579, 44.317705392837524, 44.23278331756592, 44.189650535583496, 44.36105155944824, 44.24563908576965, 44.25910568237305, 44.39856743812561, 44.34996199607849, 44.40170907974243, 44.279481649398804, 44.334441900253296, 44.20994520187378, 44.586708784103394, 44.337602376937866, 44.1475715637207, 44.3192503452301, 44.27418327331543, 44.324198961257935, 44.249125242233276, 44.20350623130798, 44.43203258514404, 44.269418239593506, 44.14773106575012, 44.18946814537048, 44.44723153114319, 44.16710615158081, 44.409077167510986, 44.26012182235718, 44.26556944847107, 44.4625928401947, 44.345611810684204, 44.44439959526062, 44.17413306236267, 44.32571792602539, 44.14589476585388, 44.17376708984375, 44.45214819908142, 44.329843521118164, 44.249316453933716, 44.103392601013184, 44.16721153259277, 44.30950117111206, 44.13013744354248, 44.379908323287964, 44.19596028327942, 44.298240423202515, 44.35405135154724, 44.19096660614014, 44.32681488990784, 44.0952467918396, 44.30377674102783, 44.20424842834473, 44.255611181259155, 44.22470569610596, 44.26647138595581, 44.19660758972168, 44.47024393081665, 44.067786693573, 44.3834068775177, 44.427480697631836, 44.256587743759155, 44.53637909889221, 44.15175199508667, 44.1877121925354, 44.49367642402649, 44.29728960990906, 44.395790338516235, 44.25436520576477, 44.31444549560547, 44.21800780296326, 44.2525372505188, 44.10925555229187, 44.19851589202881, 44.25493884086609, 44.42065906524658, 44.30115079879761, 44.12336325645447, 44.26671051979065, 44.29637265205383, 44.32573866844177, 44.382248878479004, 44.13595628738403, 44.0644371509552, 44.047622203826904, 44.17077827453613, 44.364967584609985, 44.311992168426514, 44.38387846946716, 44.58311057090759, 44.30755376815796, 44.36164045333862, 44.40393662452698, 44.25932812690735, 44.30754733085632, 44.219603061676025, 44.36652207374573, 44.23628854751587, 44.398319244384766, 44.33729910850525, 44.24835824966431, 44.18857431411743, 44.24402046203613, 44.16110110282898, 44.23719382286072, 44.09215235710144, 44.15862226486206, 44.24123954772949, 44.47321319580078, 44.35763120651245, 44.000163078308105, 44.46633052825928, 44.33574891090393, 44.15183782577515, 44.27869439125061, 44.29022741317749, 44.30213785171509, 44.27774977684021, 44.187880516052246, 44.304744720458984, 44.389281034469604, 44.279592514038086, 44.242830991744995, 44.37259387969971, 44.38956046104431, 44.37811756134033, 44.2264199256897, 44.246700048446655, 44.22208380699158, 44.37418794631958, 44.51598381996155, 44.407408237457275, 44.272642612457275, 44.20662307739258, 44.56730389595032, 44.188536405563354, 44.374829053878784, 44.25195503234863, 44.269596338272095, 44.23249101638794, 44.267433166503906, 44.30310416221619, 44.30493783950806, 44.403969287872314, 44.27254891395569, 44.28397226333618, 44.21719551086426, 43.98358678817749, 44.15232539176941, 44.25263214111328, 44.350547313690186, 44.10878658294678, 44.16177582740784, 44.24782729148865, 44.46774888038635, 44.28870630264282, 44.00600838661194]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr5e-05-wdecay2.0-eps1e-08-seed44.json <==
{"train_acc": [30.598, 48.144, 56.91, 63.824, 68.282, 72.266, 75.696, 78.296, 80.304, 82.134, 83.278, 84.454, 85.584, 86.656, 87.314, 88.338, 88.564, 89.384, 90.004, 90.21, 90.954, 91.476, 91.806, 91.854, 92.394, 92.358, 92.994, 92.948, 93.198, 93.504, 93.776, 93.756, 94.16, 94.012, 94.23, 94.438, 94.466, 94.638, 94.608, 95.0, 94.82, 95.028, 95.328, 95.348, 95.26, 95.358, 95.518, 95.584, 95.562, 95.572, 95.956, 95.988, 95.752, 96.012, 95.824, 96.074, 96.196, 96.266, 96.402, 96.282, 96.05, 96.324, 96.456, 96.266, 96.472, 96.496, 96.652, 96.59, 96.508, 96.628, 96.658, 96.512, 96.752, 96.734, 97.056, 96.842, 96.874, 96.9, 96.882, 96.892, 96.872, 97.072, 96.794, 97.066, 97.048, 97.062, 97.08, 96.962, 97.152, 97.128, 97.128, 97.088, 97.132, 97.196, 97.222, 97.188, 97.352, 97.102, 97.492, 97.362, 97.356, 97.396, 97.36, 97.496, 97.234, 97.698, 97.568, 97.4, 97.268, 97.53, 97.446, 97.49, 97.5, 97.412, 97.542, 97.462, 97.304, 97.676, 97.356, 97.686, 97.434, 97.422, 97.354, 97.642, 97.534, 97.448, 97.71, 97.47, 97.608, 97.474, 97.396, 97.672, 97.592, 97.684, 97.554, 97.352, 97.802, 97.55, 97.548, 97.614, 97.75, 97.662, 97.658, 97.576, 97.73, 97.566, 97.76, 97.56, 97.9, 97.524, 99.24, 99.712, 99.814, 99.884, 99.912, 99.884, 99.946, 99.92, 99.906, 99.896, 99.914, 99.918, 99.922, 99.93, 99.938, 99.932, 99.896, 99.952, 99.928, 99.888, 99.93, 99.918, 99.928, 99.928, 99.936, 99.924, 99.934, 99.918, 99.916, 99.914, 99.934, 99.902, 99.9, 99.888, 99.926, 99.914, 99.928, 99.914, 99.924, 99.924, 99.92, 99.94, 99.934, 99.916, 99.9, 99.906, 99.926, 99.888, 99.916, 99.92], "test_acc": [43.03, 50.72, 61.98, 64.69, 66.58, 71.39, 73.92, 76.35, 77.62, 79.16, 80.64, 79.09, 83.68, 80.72, 84.52, 79.83, 84.58, 83.22, 85.65, 85.41, 86.67, 86.59, 86.9, 87.87, 88.09, 85.19, 87.8, 86.34, 86.02, 87.74, 87.37, 88.21, 86.72, 87.39, 86.7, 87.57, 87.91, 89.02, 87.19, 89.88, 89.48, 86.84, 88.78, 88.44, 88.84, 88.96, 89.85, 88.5, 89.71, 89.86, 89.05, 89.69, 89.13, 88.28, 90.15, 88.88, 89.91, 89.4, 89.65, 89.81, 90.79, 90.86, 90.52, 90.04, 89.22, 89.02, 90.82, 90.46, 90.44, 90.05, 89.42, 89.6, 91.36, 90.86, 90.4, 89.32, 90.18, 91.42, 91.22, 90.68, 89.11, 89.99, 91.08, 91.35, 91.54, 90.97, 90.88, 90.2, 90.12, 91.33, 91.77, 90.87, 91.36, 91.52, 90.05, 91.7, 90.6, 90.5, 91.38, 90.44, 91.55, 90.1, 91.04, 89.92, 90.5, 90.51, 90.94, 90.49, 91.94, 90.96, 91.73, 89.81, 90.39, 90.64, 90.16, 90.14, 91.5, 91.43, 91.15, 92.01, 90.29, 90.98, 91.1, 90.83, 91.16, 90.79, 90.95, 90.55, 90.99, 90.95, 89.09, 89.62, 90.31, 90.77, 91.18, 91.22, 90.71, 90.76, 88.91, 90.4, 90.84, 91.95, 91.15, 91.73, 90.96, 89.9, 89.54, 91.06, 90.67, 90.76, 93.78, 94.07, 94.26, 94.38, 94.26, 94.42, 94.49, 94.43, 94.29, 94.37, 94.35, 94.27, 94.19, 94.31, 94.19, 94.31, 93.81, 94.08, 94.28, 94.06, 94.36, 94.17, 94.25, 94.48, 94.62, 94.34, 94.5, 94.43, 94.32, 94.36, 94.17, 94.16, 93.94, 94.25, 94.3, 94.39, 94.24, 94.24, 94.07, 94.26, 94.27, 94.35, 94.4, 94.43, 94.02, 94.16, 94.52, 94.3, 94.45, 94.28], "train_loss": [731.4293625354767, 553.9261597394943, 467.307289481163, 397.7809355854988, 349.9294310808182, 307.215611577034, 269.90644934773445, 245.62010860443115, 222.09093457460403, 203.0116171836853, 189.37508529424667, 175.3851594030857, 164.18006244301796, 152.17482754588127, 144.47746141254902, 135.08526015281677, 129.5647227615118, 122.30589689314365, 116.02680058777332, 111.66598527133465, 104.8067841231823, 101.25332701206207, 95.88515916466713, 94.16463486105204, 88.49086580425501, 88.37235401570797, 82.6208670809865, 82.06962575763464, 79.20167104154825, 76.35996694117785, 73.4003227353096, 72.99526346474886, 68.83057617023587, 70.16785544902086, 68.20711908489466, 65.26373327895999, 64.26878364756703, 63.38515288755298, 62.529481671750546, 58.97330701351166, 60.46404408663511, 58.99004252627492, 56.64390755817294, 55.80848855897784, 55.9081579297781, 55.802557714283466, 53.53286620602012, 52.227301985025406, 52.46881045401096, 52.38409638777375, 49.566183257848024, 47.93669430539012, 50.96085616201162, 48.585939325392246, 50.50606648623943, 46.718642719089985, 46.24233032390475, 46.626711435616016, 44.879874059930444, 45.35215087234974, 47.585098545998335, 44.199973575770855, 42.612744910642505, 44.94921166077256, 42.9772869348526, 42.164641462266445, 41.164198176935315, 41.941766649484634, 42.66158749908209, 40.92612930946052, 40.356583293527365, 41.39523340202868, 39.70748253725469, 40.114880464971066, 37.16020025126636, 39.42278975062072, 39.12776474095881, 38.340256391093135, 38.197340968996286, 37.80607647076249, 38.162065144628286, 36.21895789168775, 38.67043792270124, 36.55825953558087, 36.774954656139016, 36.6521855276078, 35.8876635171473, 37.23837267421186, 35.67012872174382, 35.79483635723591, 35.53810970671475, 35.94971649348736, 35.92898148111999, 34.23028704896569, 35.39293829537928, 35.18749917205423, 33.4204689078033, 35.210072454065084, 31.839527824893594, 33.251229983754456, 33.794817021116614, 32.47290512174368, 33.2206711191684, 31.939642210491, 34.92997346445918, 30.472050013020635, 31.435583820566535, 33.497780004516244, 33.01776668429375, 32.030480788089335, 31.796234898269176, 32.19544937647879, 31.25069641135633, 32.19371115230024, 30.930027172900736, 31.82971115782857, 33.61986785195768, 29.50728349853307, 32.38110166415572, 29.27458748407662, 32.01159020420164, 31.87973496131599, 32.41115447692573, 30.16538900695741, 30.867467235773802, 32.11423947662115, 29.033982248045504, 31.697413325309753, 30.797879261896014, 32.128307873383164, 31.5504267225042, 28.740969840437174, 30.535599902272224, 28.58558186609298, 31.37406532652676, 32.317518608644605, 28.62753094919026, 30.654357748106122, 30.802051095291972, 29.48552232608199, 28.56952791661024, 30.037935470230877, 30.087274942547083, 30.633042575791478, 29.318402882665396, 30.676368908956647, 28.2962008677423, 30.89125483110547, 26.769407387822866, 31.232310398481786, 11.919698567595333, 6.1576696475967765, 4.765864131506532, 3.854415448848158, 3.273613673169166, 3.263770691351965, 2.558229668298736, 2.7140280581079423, 2.572557154810056, 2.783555113710463, 2.331540480721742, 2.2919940298888832, 2.0451416827272624, 2.0081264923792332, 1.7301989295519888, 1.732847058097832, 2.1243255409644917, 1.527950900956057, 1.702655925648287, 1.9107120820553973, 1.607677067629993, 1.7832700229482725, 1.5536154421279207, 1.604524149443023, 1.4972448567859828, 1.4649571422487497, 1.4041037956485525, 1.7151263704290614, 1.5631070861127228, 1.6492854999378324, 1.4508848381228745, 1.6607161618303508, 1.6125126326223835, 1.5801169446203858, 1.3048787098377943, 1.5368923310888931, 1.3886051333975047, 1.5591448838822544, 1.3553690251428634, 1.4835494166472927, 1.4390726967249066, 1.4230618801666424, 1.3445661476580426, 1.5394596748519689, 1.823972132988274, 1.602161317365244, 1.373030895832926, 1.7286975512979552, 1.3682161410106346, 1.502773679094389], "test_loss": [121.50144243240356, 108.23247539997101, 84.26173895597458, 80.02152246236801, 77.75378334522247, 64.26888912916183, 60.02396073937416, 54.579221934080124, 51.86395013332367, 48.84898290038109, 46.400206193327904, 48.96009027957916, 37.78450956940651, 45.060436964035034, 36.17636504769325, 49.46483129262924, 36.68330970406532, 41.13479894399643, 34.198786810040474, 34.856182888150215, 32.50045043230057, 32.0105956941843, 31.75603173673153, 29.05475750565529, 28.802910402417183, 36.184251844882965, 29.35404908657074, 33.34835743904114, 35.16227523982525, 30.2703105956316, 32.230958476662636, 28.104863986372948, 32.80960130691528, 31.37767243385315, 32.36158946156502, 31.28925794363022, 31.23817205429077, 26.47489233314991, 33.56482204794884, 26.653196319937706, 26.269327223300934, 34.21083611249924, 28.408229008316994, 31.145782709121704, 28.298625737428665, 27.69753560423851, 25.919516682624817, 29.84879930317402, 26.192462608218193, 26.639185801148415, 27.783892065286636, 25.958779379725456, 28.19394487142563, 28.652614250779152, 25.700641825795174, 28.285232231020927, 27.009363770484924, 27.702345564961433, 27.813486948609352, 26.540890634059906, 24.381665602326393, 23.81906968355179, 25.224636927247047, 26.030100032687187, 27.685333743691444, 29.076202273368835, 23.774608835577965, 25.212048418819904, 25.257308952510357, 25.429250225424767, 28.058851897716522, 27.70822264254093, 23.6437206864357, 24.018593728542328, 25.334058232605457, 27.913099989295006, 26.498498633503914, 23.300397783517838, 23.588177658617496, 24.715495347976685, 31.22211781144142, 27.46539255976677, 24.774127826094627, 23.254159420728683, 22.846897929906845, 25.57130928337574, 24.6038648635149, 25.865325525403023, 26.46733063273132, 22.8897124864161, 23.24877466261387, 24.858031660318375, 23.849677972495556, 23.532642148435116, 28.42378717660904, 21.85147248953581, 25.76603202521801, 25.89144030213356, 23.713635444641113, 26.3943355306983, 22.85806280374527, 27.374107494950294, 24.088960092514753, 28.97395846247673, 26.034675769507885, 26.272219143807888, 25.284052185714245, 26.65773694962263, 23.11309989541769, 26.08674279600382, 22.620849192142487, 27.956131860613823, 27.912651047110558, 25.305874563753605, 29.368604511022568, 27.793846935033798, 23.09874725341797, 23.90531352162361, 24.92824373394251, 23.38499066233635, 26.935900926589966, 24.661210499703884, 24.842644587159157, 25.837264947593212, 24.471722312271595, 23.843803450465202, 26.171486476436257, 26.219702273607254, 25.856243386864662, 26.40652532875538, 30.995506659150124, 29.252882827073336, 27.768970847129822, 25.89981894940138, 24.48520228266716, 24.36403815448284, 27.87422700226307, 26.903324127197266, 31.922122344374657, 28.945468574762344, 25.617251090705395, 23.17181023210287, 25.72818586975336, 22.879083700478077, 26.929475381970406, 28.03897987306118, 30.248748242855072, 25.13280914723873, 26.813004583120346, 26.17764926701784, 16.744925893843174, 16.679528698325157, 16.563239440321922, 16.707437206059694, 16.99368391931057, 17.203746303915977, 17.168714229017496, 17.96247997507453, 18.267833590507507, 18.44909931346774, 19.232994195073843, 19.326044838875532, 20.03304060548544, 19.724872589111328, 19.892737183719873, 19.856001015752554, 22.55611750483513, 20.632407769560814, 20.586519241333008, 21.039716933853924, 20.49409117922187, 20.758063092827797, 21.505378432571888, 20.477054204791784, 20.01574842259288, 20.960723934695125, 20.98036928474903, 21.431847497820854, 20.535026982426643, 21.092291213572025, 21.38390946947038, 21.555444091558456, 23.153721872717142, 21.428014554083347, 22.47729942202568, 22.062313172966242, 22.00081169605255, 22.05551489442587, 22.395371928811073, 22.475504957139492, 22.063340291380882, 21.822195827960968, 21.89126317575574, 21.242349356412888, 23.05889956653118, 21.759548030793667, 20.726591382175684, 21.621289970353246, 22.365907944738865, 23.37675331532955], "epoch_time": [46.84866976737976, 43.89635610580444, 44.033257484436035, 43.99589800834656, 44.074156522750854, 44.07098460197449, 44.077942848205566, 44.138670682907104, 44.30453324317932, 44.11487174034119, 44.11471199989319, 44.11906456947327, 44.15791726112366, 44.16130065917969, 44.02016472816467, 43.93344187736511, 44.01678204536438, 44.113704681396484, 44.18609046936035, 44.15359807014465, 44.214186906814575, 44.19143629074097, 44.0796160697937, 44.265233516693115, 44.19291090965271, 44.160322427749634, 44.291908740997314, 44.085933446884155, 44.26007580757141, 44.129782915115356, 44.260396003723145, 44.311728715896606, 44.207109451293945, 44.09896779060364, 44.09255290031433, 44.12841582298279, 44.3486647605896, 44.02174401283264, 43.984588384628296, 44.24396896362305, 44.28947830200195, 44.16334533691406, 43.995673179626465, 44.12073802947998, 44.332529067993164, 43.985124588012695, 44.10454225540161, 44.285683393478394, 43.97328281402588, 44.303102254867554, 44.14583230018616, 44.21281671524048, 44.13385772705078, 44.25369048118591, 44.03544807434082, 44.371527910232544, 44.15008878707886, 44.08633852005005, 44.32227373123169, 44.187413454055786, 44.18464660644531, 44.143521308898926, 44.09390091896057, 44.32012462615967, 44.25741410255432, 43.92532658576965, 44.174680948257446, 44.27377247810364, 44.24256777763367, 44.21066856384277, 44.14343333244324, 44.25770807266235, 43.94861197471619, 44.1696035861969, 44.41967701911926, 44.10127806663513, 44.240466356277466, 44.298816204071045, 44.13575601577759, 44.17861366271973, 44.058454275131226, 43.931838035583496, 44.24050688743591, 44.12177014350891, 43.97256684303284, 44.079580545425415, 44.1432421207428, 43.98847031593323, 44.35584616661072, 44.103461027145386, 44.291704177856445, 44.243067502975464, 44.06393623352051, 44.124072551727295, 44.3699791431427, 44.247336864471436, 44.46624302864075, 44.01455879211426, 43.99986124038696, 44.05627179145813, 44.133305072784424, 44.018168210983276, 44.07455611228943, 44.14728355407715, 43.97628855705261, 44.063761472702026, 44.234352827072144, 44.15217733383179, 44.17880320549011, 44.09522271156311, 43.82250094413757, 44.067474603652954, 44.202619552612305, 44.204851388931274, 44.165321826934814, 44.35786247253418, 44.075857400894165, 44.41337013244629, 44.132604360580444, 43.936620473861694, 44.191869020462036, 44.18412470817566, 44.02490162849426, 44.12873935699463, 44.419755697250366, 44.099568605422974, 44.3526074886322, 44.4056670665741, 44.143447160720825, 44.140936613082886, 44.38482451438904, 44.17806959152222, 44.092289686203, 44.194194316864014, 44.128291606903076, 44.33171010017395, 44.45566463470459, 44.14577841758728, 44.11924076080322, 44.29213356971741, 44.234662771224976, 44.061323404312134, 44.142900705337524, 44.10865807533264, 44.05780029296875, 44.24498009681702, 44.18376636505127, 44.263582944869995, 44.09007930755615, 44.08293700218201, 44.010164976119995, 44.27583885192871, 44.17266368865967, 44.29104781150818, 44.088658571243286, 44.17960071563721, 44.11910128593445, 44.09008598327637, 44.169564962387085, 44.09320521354675, 44.225170612335205, 44.2367479801178, 44.27314257621765, 44.18260073661804, 44.1787109375, 44.231592416763306, 44.25958490371704, 44.213419675827026, 44.22914934158325, 44.087648153305054, 44.26482343673706, 44.22344350814819, 44.202457427978516, 44.14745903015137, 44.24045991897583, 44.19655919075012, 44.0913188457489, 44.496626138687134, 44.225470542907715, 44.14588737487793, 44.09049844741821, 44.36340928077698, 43.96729040145874, 43.918874740600586, 44.01344156265259, 44.18348264694214, 44.25618505477905, 44.09429383277893, 44.10902523994446, 44.09737157821655, 43.94746923446655, 44.17699861526489, 43.9743549823761, 44.07929182052612, 44.01005029678345, 44.21986961364746, 44.15260553359985, 44.13471698760986, 44.04729652404785, 43.98249936103821]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr5e-06-wdecay20.0-eps1e-08-seed42.json <==
{"train_acc": [17.2, 29.704, 37.64, 42.448, 46.24, 48.926, 51.688, 54.158, 56.328, 58.468, 60.22, 61.93, 63.578, 65.228, 66.786, 68.26, 70.024, 70.902, 72.558, 73.788, 74.876, 75.82, 76.85, 77.852, 78.62, 79.79, 80.542, 81.208, 81.824, 82.834, 83.552, 83.956, 84.516, 84.826, 85.716, 86.36, 86.518, 87.21, 87.508, 87.932, 88.44, 88.888, 89.024, 89.46, 89.694, 89.922, 90.11, 90.526, 90.598, 91.07, 91.244, 91.344, 91.408, 91.888, 91.644, 92.162, 92.054, 92.462, 92.128, 92.802, 92.628, 92.86, 92.828, 93.038, 93.138, 92.918, 92.966, 93.072, 93.138, 93.298, 93.254, 93.24, 93.404, 93.402, 93.566, 93.272, 93.266, 93.44, 93.318, 93.416, 93.418, 93.332, 93.448, 93.494, 93.496, 93.458, 93.584, 93.392, 93.48, 93.45, 93.514, 93.41, 93.21, 93.31, 93.552, 93.276, 93.508, 93.212, 93.192, 93.298, 93.154, 93.15, 93.152, 93.234, 92.928, 93.08, 93.138, 93.064, 92.754, 92.836, 92.696, 92.822, 92.59, 92.64, 92.548, 92.816, 92.472, 92.452, 92.446, 92.396, 92.464, 92.496, 92.432, 92.218, 92.39, 92.254, 92.304, 92.442, 92.114, 92.124, 92.058, 92.038, 92.18, 91.942, 92.092, 91.814, 91.798, 91.938, 91.988, 91.706, 91.854, 91.812, 91.846, 91.814, 91.682, 91.58, 91.444, 91.644, 91.812, 91.332, 94.294, 95.27, 95.526, 95.596, 95.764, 95.742, 95.784, 96.036, 96.066, 96.164, 96.184, 96.16, 96.252, 96.184, 96.39, 96.258, 96.432, 96.346, 96.5, 96.562, 96.572, 96.61, 96.49, 96.59, 96.644, 96.724, 96.572, 96.76, 96.62, 96.692, 96.64, 96.692, 96.78, 96.778, 96.822, 96.792, 96.924, 96.85, 96.81, 96.972, 96.912, 96.874, 96.956, 96.886, 96.94, 96.848, 96.884, 96.894, 96.956, 96.904], "test_acc": [24.12, 35.05, 41.57, 45.35, 48.34, 51.21, 53.59, 56.01, 58.39, 58.83, 61.52, 62.85, 65.08, 63.56, 67.2, 68.06, 69.81, 70.58, 71.49, 72.88, 73.5, 71.77, 74.38, 74.33, 74.88, 75.27, 77.08, 76.72, 77.68, 78.3, 76.11, 78.94, 79.1, 79.99, 79.91, 80.46, 80.18, 81.1, 79.67, 81.12, 80.72, 80.5, 81.97, 79.79, 80.94, 80.75, 82.75, 83.11, 80.85, 82.49, 83.21, 81.99, 82.72, 84.01, 83.62, 82.63, 82.98, 84.82, 83.75, 82.47, 81.75, 85.2, 84.18, 85.85, 85.65, 82.84, 83.31, 85.29, 84.83, 84.98, 85.45, 84.99, 86.33, 86.49, 84.35, 86.45, 84.58, 85.42, 86.86, 86.18, 84.91, 86.66, 86.54, 86.18, 87.0, 86.83, 83.49, 86.1, 85.73, 85.01, 86.32, 85.05, 86.12, 87.59, 86.32, 86.08, 85.03, 83.12, 85.73, 84.29, 86.34, 85.66, 77.33, 77.74, 85.3, 80.29, 83.33, 85.01, 81.8, 72.25, 82.94, 83.98, 82.91, 79.0, 79.81, 77.72, 83.55, 83.34, 83.55, 79.25, 80.8, 77.08, 77.39, 83.21, 80.64, 76.44, 76.97, 83.66, 76.7, 76.54, 77.35, 77.52, 83.31, 80.95, 73.59, 78.76, 82.33, 68.96, 73.79, 73.2, 74.91, 73.78, 71.91, 76.76, 79.74, 74.79, 71.78, 80.61, 82.33, 66.07, 89.14, 89.08, 88.79, 88.51, 89.16, 88.31, 89.43, 89.25, 89.73, 87.86, 88.03, 88.63, 89.24, 88.86, 89.25, 88.95, 88.55, 88.32, 88.54, 88.24, 88.6, 86.77, 88.38, 87.74, 87.85, 88.31, 87.92, 87.68, 88.66, 88.85, 88.7, 88.8, 87.63, 88.89, 87.62, 87.95, 88.03, 88.59, 86.56, 87.74, 87.39, 85.33, 87.02, 86.92, 86.74, 84.77, 87.89, 87.8, 87.26, 87.48], "train_loss": [870.7892723083496, 735.8884671926498, 650.3837237358093, 604.4218412637711, 569.8656612634659, 542.1547317504883, 517.3077867031097, 493.93399918079376, 472.69951820373535, 451.715491771698, 434.65724831819534, 417.0928638577461, 400.6488616466522, 383.8876209259033, 370.28730368614197, 355.9835740327835, 341.0394860506058, 330.46416079998016, 315.95085376501083, 306.6391151547432, 296.91947358846664, 285.18241745233536, 277.48236951231956, 267.8827987611294, 260.19192934036255, 250.8544285595417, 242.11810088157654, 235.78179770708084, 229.74302971363068, 221.18284755945206, 213.59324529767036, 210.7625342309475, 203.89441215991974, 199.75862410664558, 192.9028950035572, 186.59680804610252, 184.07992857694626, 177.1001274138689, 174.6353569328785, 170.55837124586105, 166.1521691083908, 162.68563663959503, 160.5900870412588, 157.16488420963287, 153.67762160301208, 152.41606624424458, 150.50197453796864, 145.93608844280243, 145.0880707204342, 141.91536439955235, 139.51087905466557, 139.93473291397095, 138.56953686475754, 134.80971002578735, 136.666325122118, 132.80160376429558, 132.63149997591972, 130.74991869926453, 132.9346381276846, 127.39049510657787, 129.43785019218922, 128.31765793263912, 128.61224207282066, 126.31176459789276, 126.17550118267536, 127.80187729001045, 128.27753069996834, 127.72419218719006, 127.00652492046356, 126.85970941185951, 127.61582835018635, 128.20763652026653, 128.37090601027012, 128.90767860412598, 128.3399588316679, 131.63420814275742, 130.75640757381916, 130.53813663125038, 132.08346581459045, 131.07662664353848, 131.65219397842884, 133.5741165280342, 132.53453309834003, 132.52494443953037, 133.936945900321, 134.31008951365948, 134.2409776300192, 135.81249587237835, 135.68712827563286, 136.47801692783833, 136.69675347208977, 138.50892324745655, 140.71834060549736, 140.09779378771782, 139.04084396362305, 142.47172474861145, 141.30506598949432, 144.21555280685425, 144.62460443377495, 144.66543996334076, 146.45172357559204, 146.90376560389996, 147.98151704669, 148.00969645380974, 151.24130460619926, 150.64557886123657, 151.2864196896553, 152.92609947919846, 155.02421247959137, 155.2383888065815, 157.18496471643448, 156.80089265108109, 159.39527195692062, 160.003722012043, 161.08864519000053, 160.98664903640747, 162.6021956205368, 164.36212500929832, 164.78326550126076, 166.262590020895, 166.2918744981289, 166.33864384889603, 168.8200192451477, 170.14999172091484, 169.7649526000023, 171.86344265937805, 171.0607606768608, 170.84556233882904, 174.57353952527046, 174.30260363221169, 175.9914409518242, 175.74544814229012, 176.21684747934341, 178.05461192131042, 177.5571074783802, 179.92581325769424, 179.62049984931946, 180.59766444563866, 180.2484827041626, 182.816640406847, 181.2552681863308, 182.67914286255836, 183.46737596392632, 183.43364289402962, 185.17116340994835, 186.1114705502987, 187.30744031071663, 187.00184100866318, 185.68058371543884, 189.166081905365, 164.18966326117516, 157.66090083122253, 154.91050112247467, 154.57138097286224, 153.25891295075417, 153.31953185796738, 152.50488355755806, 150.86663630604744, 150.5931452214718, 149.8021738231182, 149.41693982481956, 149.4226462841034, 148.09812691807747, 148.59429919719696, 147.37915667891502, 147.67632326483727, 146.9967043697834, 147.325383156538, 146.05762746930122, 145.6314709186554, 145.8095683157444, 145.34218800067902, 145.79120329022408, 145.00785672664642, 144.85239511728287, 144.3419550061226, 144.9663868546486, 144.06240785121918, 144.28361585736275, 144.04476135969162, 144.04587385058403, 143.86095044016838, 143.7378130555153, 143.4439927637577, 143.02185571193695, 142.93400585651398, 142.52455306053162, 142.53252771496773, 143.0831833779812, 142.14651799201965, 142.2981678545475, 142.19922855496407, 141.7009433209896, 142.8598739206791, 141.83983612060547, 142.3525904417038, 142.46081906557083, 141.79032984375954, 141.7706679701805, 142.20150727033615], "test_loss": [159.44833040237427, 136.1529026031494, 123.21511316299438, 116.41784942150116, 109.752392411232, 105.42249715328217, 100.02146553993225, 96.1251151561737, 92.00744289159775, 90.22501546144485, 85.89680755138397, 82.6365618109703, 77.87773263454437, 81.39119559526443, 73.77270185947418, 72.07873219251633, 68.89345860481262, 67.29271191358566, 65.48536324501038, 63.134375274181366, 61.715195655822754, 65.92910134792328, 59.58081138134003, 60.21462392807007, 59.14983797073364, 57.96458292007446, 55.95521196722984, 55.82058307528496, 53.84789338707924, 53.329866111278534, 57.00941851735115, 51.45555046200752, 51.014089703559875, 49.789272874593735, 50.09599182009697, 48.97032427787781, 49.1688432097435, 47.665073066949844, 51.142665445804596, 47.503161400556564, 49.66600289940834, 49.1661231815815, 46.47247105836868, 51.18493568897247, 49.10613760352135, 48.74186563491821, 45.59103190898895, 44.58813887834549, 49.853135138750076, 45.429074823856354, 45.200767040252686, 47.29430192708969, 46.62463650107384, 43.64520272612572, 44.3253109306097, 47.26416343450546, 46.46317631006241, 42.51245665550232, 44.65447002649307, 47.94670867919922, 50.14368116855621, 41.18155190348625, 43.800419837236404, 40.72865968942642, 40.727730333805084, 48.12389633059502, 46.62382060289383, 42.1007474064827, 43.20181632041931, 43.39025491476059, 42.418877094984055, 43.481559336185455, 40.60234388709068, 40.41905936598778, 44.20620545744896, 40.28346562385559, 44.683546125888824, 42.753973454236984, 39.74971920251846, 40.97811785340309, 44.411017417907715, 39.980724066495895, 40.922197103500366, 40.87711128592491, 39.45861878991127, 39.58377066254616, 47.04344403743744, 41.909841030836105, 43.30203437805176, 43.716088980436325, 40.961016952991486, 43.83726105093956, 41.98029172420502, 38.439858824014664, 41.198469430208206, 42.19548311829567, 45.40921613574028, 48.7566742002964, 43.01409360766411, 45.74892711639404, 42.29607683420181, 43.57815173268318, 63.11711949110031, 61.45436865091324, 43.97677767276764, 55.9864856004715, 48.91625729203224, 45.223347187042236, 53.65898486971855, 76.62007457017899, 50.065968334674835, 48.52742022275925, 50.81933522224426, 60.129247546195984, 57.70431745052338, 62.92212414741516, 49.49055835604668, 49.66925382614136, 49.64247253537178, 58.95818221569061, 54.583243668079376, 63.48978289961815, 63.28680342435837, 50.06775036454201, 56.13051629066467, 66.9706147313118, 63.976546823978424, 48.79125756025314, 65.07408511638641, 67.15937370061874, 62.485752284526825, 62.14050841331482, 50.506052166223526, 56.931068897247314, 72.75821328163147, 61.24727523326874, 53.742206275463104, 82.42924845218658, 73.15679287910461, 74.2218229174614, 70.8485159277916, 71.83144760131836, 74.3557471036911, 64.97270262241364, 58.92483204603195, 68.63381803035736, 75.86377894878387, 57.99102425575256, 52.24394065141678, 89.08053284883499, 40.73645669221878, 40.345965564250946, 41.29392036795616, 41.59881913661957, 40.74497154355049, 41.93957781791687, 40.29090744256973, 40.92622831463814, 40.32553753256798, 43.64549848437309, 42.74066707491875, 41.84678441286087, 40.87431564927101, 41.500953018665314, 40.56056988239288, 41.149547815322876, 41.51066538691521, 43.19779622554779, 42.29666447639465, 42.77161890268326, 42.03110420703888, 46.463570445775986, 42.66947492957115, 43.84300485253334, 43.53653031587601, 42.73221483826637, 43.442362159490585, 43.709063559770584, 42.38349497318268, 41.39526355266571, 41.91897493600845, 41.49575358629227, 43.94889876246452, 41.68447223305702, 44.36169829964638, 43.9616042971611, 42.94836840033531, 42.32491457462311, 46.22211170196533, 44.09736579656601, 44.496259450912476, 49.20718055963516, 45.24557521939278, 45.377954453229904, 46.23868131637573, 48.194262117147446, 43.467908173799515, 43.7061388194561, 44.78164687752724, 44.80800172686577], "epoch_time": [46.35214352607727, 44.10567593574524, 44.25727200508118, 44.391820669174194, 44.349289655685425, 44.205337047576904, 44.45348834991455, 44.20703649520874, 44.49166297912598, 44.37265992164612, 44.52718162536621, 44.39621329307556, 44.425108432769775, 44.44803547859192, 44.260809898376465, 44.34974145889282, 44.391761302948, 44.54338812828064, 44.52560257911682, 44.331382513046265, 44.23607587814331, 44.312584400177, 44.23616671562195, 44.38661313056946, 44.46036386489868, 44.45891261100769, 44.421361446380615, 44.45826840400696, 44.311012744903564, 44.489755153656006, 44.26159596443176, 44.182557344436646, 44.38599419593811, 44.32743740081787, 44.279024600982666, 44.20993709564209, 44.2202787399292, 44.32197690010071, 44.226821422576904, 44.22443628311157, 44.179558753967285, 44.37787914276123, 44.32869791984558, 44.28695321083069, 44.387813329696655, 44.15696120262146, 44.274487018585205, 44.416351556777954, 44.22588229179382, 44.297348976135254, 44.353410959243774, 44.166080951690674, 44.36287450790405, 44.163833141326904, 44.21718740463257, 44.39109015464783, 44.322166204452515, 44.22118139266968, 44.12628364562988, 44.30734372138977, 44.25644111633301, 44.24701237678528, 44.24177622795105, 44.18568801879883, 43.95397138595581, 44.25506663322449, 44.08497881889343, 44.34718084335327, 44.19956421852112, 44.52580976486206, 44.407004594802856, 44.2099494934082, 44.22678351402283, 44.31873559951782, 44.36604905128479, 44.1142475605011, 44.21307826042175, 44.04269504547119, 44.16797232627869, 44.182218074798584, 44.28845763206482, 44.151790142059326, 44.242337703704834, 44.2171151638031, 44.22049593925476, 44.22871208190918, 44.36529016494751, 44.18515729904175, 44.4861524105072, 44.18502140045166, 44.15569734573364, 44.01662635803223, 44.39242696762085, 44.16878318786621, 44.4221396446228, 44.05494213104248, 44.29084229469299, 44.28835415840149, 44.37110447883606, 44.09332489967346, 44.14046835899353, 44.29756736755371, 44.30268716812134, 44.20679068565369, 44.3176965713501, 44.32745909690857, 43.90703296661377, 43.980427980422974, 44.128036975860596, 43.922834157943726, 44.179224729537964, 43.84422826766968, 44.08381962776184, 44.13228392601013, 43.99635601043701, 44.03557586669922, 44.05794715881348, 44.057520627975464, 44.07599973678589, 43.87533211708069, 43.95537829399109, 43.81931757926941, 44.12768745422363, 44.18646311759949, 44.430551528930664, 44.15106439590454, 44.24850273132324, 44.02966547012329, 44.0077223777771, 44.17302131652832, 44.1931414604187, 44.212167501449585, 44.206154584884644, 44.305259704589844, 44.2237503528595, 43.9730019569397, 44.33764600753784, 44.210036754608154, 43.93341255187988, 44.22073149681091, 44.310959577560425, 44.159605741500854, 44.07904386520386, 44.241692543029785, 44.258960485458374, 44.00178909301758, 44.433586835861206, 43.92617177963257, 44.01690340042114, 43.83589220046997, 44.09910202026367, 43.87607192993164, 44.122076749801636, 44.167333126068115, 44.26067590713501, 44.057987689971924, 44.41631889343262, 44.14614486694336, 44.3227813243866, 44.161932945251465, 44.3809494972229, 44.28501892089844, 44.21305251121521, 44.23368048667908, 44.13845658302307, 44.29553174972534, 44.191017866134644, 44.27615571022034, 44.188695192337036, 44.23876881599426, 44.41276788711548, 44.2710907459259, 44.18617129325867, 44.52587676048279, 44.338820695877075, 44.24260878562927, 44.37980365753174, 44.356520652770996, 44.38068747520447, 44.46868062019348, 44.511972427368164, 44.09962606430054, 44.12723183631897, 44.24866247177124, 44.15068960189819, 44.324389696121216, 44.51526594161987, 44.39474439620972, 44.42066144943237, 44.13829064369202, 44.37073802947998, 44.29832935333252, 44.347472190856934, 44.26253867149353, 44.19227695465088, 44.06742310523987, 44.08332681655884, 44.297099351882935, 44.377856731414795, 44.03444194793701]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr5e-06-wdecay20.0-eps1e-08-seed43.json <==
{"train_acc": [17.31, 29.57, 37.402, 42.65, 46.336, 49.192, 52.034, 54.318, 56.488, 58.518, 60.538, 62.512, 64.436, 65.898, 67.688, 69.206, 70.546, 71.944, 73.208, 74.294, 75.572, 76.302, 77.476, 78.168, 79.28, 79.97, 80.95, 81.402, 82.268, 82.832, 83.608, 84.266, 84.596, 84.92, 85.786, 86.348, 86.992, 87.202, 87.69, 88.086, 88.336, 88.8, 89.158, 89.422, 89.824, 89.906, 90.526, 90.762, 90.89, 90.98, 91.65, 91.37, 91.604, 91.794, 91.858, 92.274, 92.344, 92.21, 92.55, 92.566, 92.772, 92.572, 92.906, 92.94, 92.91, 93.076, 93.2, 92.97, 93.276, 93.082, 93.2, 93.386, 93.358, 93.364, 93.52, 93.568, 93.41, 93.548, 93.498, 93.442, 93.554, 93.266, 93.466, 93.428, 93.518, 93.332, 93.42, 93.564, 93.27, 93.276, 93.446, 93.418, 93.264, 93.274, 93.286, 93.308, 93.456, 93.062, 93.166, 93.238, 93.07, 93.11, 93.082, 92.854, 93.156, 93.17, 92.888, 92.806, 92.92, 92.758, 92.596, 92.79, 92.86, 92.596, 92.448, 92.492, 92.548, 92.308, 92.398, 92.258, 92.086, 92.472, 92.57, 92.274, 92.086, 92.108, 92.192, 92.222, 92.096, 92.09, 92.176, 91.958, 91.792, 91.752, 91.954, 91.944, 91.992, 91.678, 91.828, 91.554, 91.61, 91.518, 91.764, 91.282, 91.664, 91.462, 91.668, 91.582, 91.422, 91.598, 94.478, 95.1, 95.488, 95.488, 95.502, 95.8, 95.676, 95.898, 95.966, 95.93, 96.026, 95.942, 96.06, 96.146, 96.114, 96.222, 96.342, 96.344, 96.322, 96.21, 96.48, 96.418, 96.45, 96.448, 96.478, 96.446, 96.514, 96.456, 96.482, 96.578, 96.682, 96.566, 96.648, 96.464, 96.674, 96.648, 96.514, 96.6, 96.672, 96.59, 96.592, 96.67, 96.646, 96.802, 96.734, 96.846, 96.714, 96.756, 96.732, 96.734], "test_acc": [24.83, 35.66, 42.14, 45.99, 49.33, 51.66, 54.33, 56.03, 58.91, 59.8, 61.74, 62.75, 64.63, 65.62, 67.69, 68.81, 69.43, 69.61, 70.83, 72.76, 73.35, 74.35, 74.27, 74.57, 76.6, 76.73, 76.7, 78.63, 77.83, 78.61, 78.09, 79.72, 80.38, 79.74, 80.06, 80.31, 80.69, 81.36, 81.07, 82.28, 80.28, 80.17, 80.37, 81.81, 81.72, 81.43, 81.23, 81.28, 83.36, 79.93, 82.56, 81.66, 83.45, 81.56, 84.12, 83.04, 85.09, 81.17, 83.9, 80.89, 84.0, 85.4, 84.83, 84.3, 84.39, 85.66, 84.63, 85.74, 86.33, 85.55, 86.48, 86.72, 84.78, 84.27, 85.02, 86.73, 84.21, 85.86, 86.84, 86.9, 87.57, 85.44, 85.69, 85.95, 86.01, 84.71, 84.46, 87.52, 86.11, 85.73, 86.59, 86.61, 86.94, 86.27, 86.44, 86.08, 83.11, 85.39, 86.03, 86.56, 86.07, 85.85, 85.24, 86.72, 78.86, 86.86, 82.04, 84.18, 86.23, 84.57, 84.41, 80.24, 81.3, 84.53, 85.0, 87.39, 84.0, 81.1, 82.2, 83.8, 84.53, 79.04, 81.26, 72.73, 81.48, 82.85, 81.91, 77.1, 78.65, 81.09, 75.92, 77.29, 80.23, 79.29, 81.31, 84.72, 79.12, 73.5, 80.62, 82.05, 72.01, 73.74, 78.39, 79.52, 80.89, 76.62, 79.17, 79.88, 78.78, 72.2, 89.0, 88.95, 88.99, 88.89, 88.3, 88.87, 89.43, 89.16, 88.62, 88.8, 89.07, 88.96, 88.81, 88.58, 88.05, 89.59, 89.28, 89.19, 87.95, 89.0, 88.89, 88.73, 88.63, 88.33, 88.43, 89.11, 87.92, 87.95, 88.44, 87.57, 88.64, 88.81, 88.76, 88.67, 88.4, 88.24, 87.3, 88.71, 88.19, 88.57, 85.91, 89.19, 87.17, 88.36, 86.89, 88.23, 87.92, 86.85, 88.73, 86.7], "train_loss": [862.9767030477524, 741.9033023118973, 654.5668811798096, 606.4609518051147, 570.6528326272964, 541.9777790307999, 515.5284203290939, 493.2828904390335, 469.58552265167236, 450.20731288194656, 430.77431708574295, 410.5744312405586, 392.9292103648186, 378.2840854525566, 363.8290172815323, 348.7204855084419, 334.3463819026947, 322.15367752313614, 310.8825149536133, 299.9996066093445, 289.18761348724365, 280.3562176823616, 270.30896523594856, 263.2843325138092, 254.23591178655624, 247.18693056702614, 239.32567676901817, 233.68233561515808, 225.46499428153038, 220.0002624988556, 212.67716094851494, 206.90945449471474, 202.63685142993927, 198.76280423998833, 192.22831124067307, 186.93725317716599, 181.88977003097534, 179.0226711332798, 173.39142790436745, 170.52066832780838, 167.5724285542965, 162.2073704302311, 159.83425056934357, 156.40977838635445, 153.36725430190563, 152.02295972406864, 147.85075917840004, 145.09159287810326, 144.30527755618095, 143.32602490484715, 137.8084690272808, 139.0963619798422, 136.61932614445686, 136.05095121264458, 134.77071967720985, 131.9805418252945, 131.356953561306, 131.77750001847744, 129.68249256908894, 130.2848219126463, 127.72430066764355, 129.50105759501457, 128.0450803041458, 127.0556390285492, 129.19965961575508, 127.06560635566711, 126.92342013120651, 128.37365889549255, 127.1623850017786, 129.0708591490984, 128.9824384301901, 128.32999648153782, 129.71663244068623, 130.42998395860195, 129.17614464461803, 129.6314100921154, 130.92063273489475, 129.29466550052166, 131.4303614795208, 131.2609073072672, 132.26324674487114, 135.0899960398674, 133.64898937940598, 134.05569046735764, 134.0462311655283, 135.47081170976162, 135.51656053960323, 134.47296944260597, 139.0821310132742, 139.4495968669653, 137.9934929162264, 139.2818242609501, 141.32119549810886, 140.84203615784645, 142.07847210764885, 142.14221757650375, 142.03006249666214, 145.78806559741497, 146.15380376577377, 146.0389677286148, 148.47402054071426, 148.97102373838425, 149.07569688558578, 152.00997391343117, 151.20105749368668, 151.19850569963455, 154.30652683973312, 156.15410369634628, 155.50583654642105, 157.5540071427822, 159.08671987056732, 158.7552126944065, 158.96515253186226, 162.25445699691772, 164.0349468588829, 163.71808555722237, 163.9465487599373, 166.1978139281273, 167.08392292261124, 167.95103254914284, 170.55322641134262, 168.64503639936447, 168.6791109740734, 170.9380379319191, 173.43879076838493, 173.5071639418602, 173.66370517015457, 174.06098678708076, 175.23277547955513, 176.4097020626068, 176.23130759596825, 177.63639810681343, 179.45152074098587, 181.24268129467964, 180.01744559407234, 180.17345476150513, 181.28877088427544, 182.88957026600838, 183.01974257826805, 184.42874431610107, 184.70375484228134, 185.67232751846313, 185.62484753131866, 189.5397963821888, 186.17437782883644, 188.30341961979866, 188.12659388780594, 188.24714508652687, 189.88323107361794, 189.22358465194702, 165.13118359446526, 159.22778171300888, 156.84176924824715, 157.41063606739044, 156.39100182056427, 154.36314210295677, 154.9937348663807, 153.22445699572563, 152.84044471383095, 152.9841411113739, 152.34432020783424, 152.3367889225483, 151.74057945609093, 150.8408886194229, 151.17126831412315, 150.14673161506653, 149.79184886813164, 149.15764674544334, 149.1486355662346, 149.8141066133976, 148.2366819679737, 148.22490453720093, 148.625155210495, 148.26683881878853, 147.6604407429695, 147.99043941497803, 147.545696079731, 147.7051517367363, 147.4606672525406, 146.66777873039246, 146.30027663707733, 146.6523641049862, 146.49013286828995, 146.79108279943466, 145.75071635842323, 145.85861817002296, 147.22498926520348, 146.60025224089622, 146.01620534062386, 146.22414973378181, 146.77051371335983, 145.93316796422005, 146.03039556741714, 145.515664935112, 145.35654932260513, 144.73192089796066, 145.44603726267815, 145.36735394597054, 145.71539342403412, 145.85588651895523], "test_loss": [159.29533410072327, 136.62483060359955, 122.44168531894684, 115.63494265079498, 108.70252406597137, 103.7501449584961, 98.38499283790588, 94.76272118091583, 90.27901238203049, 88.90808767080307, 85.21873778104782, 82.76040214300156, 78.66236823797226, 75.69759064912796, 73.03594672679901, 70.80659168958664, 69.677255153656, 68.99870586395264, 65.8903825879097, 62.956289768218994, 62.233762085437775, 59.835289657115936, 60.14366191625595, 59.03821021318436, 56.155382454395294, 55.746540665626526, 55.63670760393143, 52.7164831161499, 53.50971019268036, 52.20634749531746, 53.57430857419968, 50.6561037003994, 49.574234902858734, 51.05321550369263, 48.586144119501114, 48.907319128513336, 49.039881855249405, 47.56836301088333, 47.86140039563179, 45.38133788108826, 49.46204522252083, 50.857250303030014, 50.208513498306274, 47.02466180920601, 47.47653856873512, 48.777660727500916, 48.178735584020615, 49.73476466536522, 44.28152775764465, 51.18210342526436, 45.63326299190521, 47.98464608192444, 44.36690932512283, 49.263627737760544, 42.85327687859535, 45.860852628946304, 41.27664493024349, 51.14798015356064, 44.55307850241661, 51.724482357501984, 44.90355461835861, 40.876510471105576, 43.399666517972946, 43.3615839779377, 44.27629780769348, 41.42854571342468, 43.9022254049778, 41.45105567574501, 40.35641077160835, 41.10236927866936, 39.536275655031204, 39.56630203127861, 43.574364989995956, 44.883900195360184, 43.54315048456192, 39.668631225824356, 45.943750619888306, 42.05390194058418, 39.840222626924515, 39.39840352535248, 38.510892421007156, 42.70454999804497, 42.80775198340416, 41.823977410793304, 41.42504781484604, 44.91037091612816, 45.17058354616165, 38.70543983578682, 42.02884405851364, 42.42566737532616, 40.95048287510872, 41.033523350954056, 39.899975180625916, 41.38578736782074, 40.700379490852356, 41.67688462138176, 48.97848752140999, 43.899810284376144, 42.9614714384079, 41.8342482149601, 42.78052270412445, 42.40678724646568, 44.25472605228424, 41.929557740688324, 59.59483253955841, 41.247132271528244, 52.056370466947556, 47.05393597483635, 43.13492697477341, 46.474977642297745, 46.727854549884796, 56.44874984025955, 54.24778926372528, 46.18179941177368, 46.681995898485184, 41.793157786130905, 48.65391778945923, 54.205601930618286, 53.01934668421745, 49.399356573820114, 48.0019268989563, 58.056266725063324, 54.60170724987984, 74.3058420419693, 54.596329033374786, 51.73112064599991, 53.4269785284996, 65.70362186431885, 60.22000554203987, 56.443615436553955, 66.10851055383682, 64.25692147016525, 57.239571273326874, 60.942428290843964, 56.11810791492462, 48.37909176945686, 60.594359040260315, 70.51713943481445, 57.29339021444321, 53.57475292682648, 76.57855916023254, 72.86194372177124, 63.11888384819031, 60.520673990249634, 56.92151519656181, 66.64738553762436, 61.037324488162994, 60.44777429103851, 61.96105891466141, 76.73496562242508, 40.89234775304794, 40.72940248250961, 41.06467726826668, 40.974875062704086, 42.14226230978966, 41.31642508506775, 40.630983769893646, 41.02279084920883, 42.28108307719231, 41.91724273562431, 41.134955674409866, 41.42268806695938, 42.02231848239899, 41.89868921041489, 42.99565249681473, 40.5347176194191, 40.90755823254585, 41.35207346081734, 43.496921330690384, 41.318667858839035, 41.683027505874634, 41.763595044612885, 41.90602073073387, 43.152403235435486, 42.34949925541878, 41.0762454867363, 42.613847732543945, 43.18082845211029, 42.78941032290459, 44.82283174991608, 42.086375415325165, 41.84430971741676, 41.95668762922287, 42.006726920604706, 42.761303544044495, 43.09752172231674, 44.250275641679764, 41.704888582229614, 42.76450836658478, 42.50306576490402, 46.82122418284416, 41.664192378520966, 45.405020385980606, 43.00608533620834, 45.42399722337723, 43.268713772296906, 43.91682440042496, 45.31372305750847, 41.713181018829346, 46.26409736275673], "epoch_time": [88.88761234283447, 87.08427119255066, 87.01494455337524, 87.05063080787659, 87.008704662323, 87.00206565856934, 87.0558009147644, 87.01591229438782, 87.01755166053772, 87.08053541183472, 86.98917412757874, 86.9911322593689, 86.97352361679077, 87.05209851264954, 86.94736385345459, 87.02947282791138, 87.02697825431824, 87.03547310829163, 87.00391817092896, 87.05338859558105, 87.03431987762451, 86.96809887886047, 86.93202447891235, 87.0462076663971, 87.00202894210815, 87.00676345825195, 86.96991395950317, 87.03272271156311, 87.06208491325378, 87.01231861114502, 87.03255248069763, 87.01208281517029, 86.97594165802002, 87.1076111793518, 87.15192079544067, 87.00208449363708, 87.00577473640442, 86.88506531715393, 87.07499623298645, 86.98137259483337, 87.03138637542725, 86.92565536499023, 87.0729911327362, 87.01660633087158, 86.95953488349915, 86.96142935752869, 86.96497678756714, 86.99590587615967, 87.07699680328369, 87.07734966278076, 86.98220467567444, 87.05567646026611, 87.00285911560059, 87.04220342636108, 86.99752187728882, 87.00606322288513, 87.00636911392212, 86.94345045089722, 87.01895999908447, 86.96529841423035, 87.01478147506714, 86.9869863986969, 86.99187731742859, 87.03573703765869, 86.98899674415588, 87.05755305290222, 87.0498423576355, 86.99861001968384, 86.90735626220703, 87.01641058921814, 87.04438352584839, 87.04160070419312, 87.04774737358093, 86.98466610908508, 86.94770741462708, 86.95315837860107, 86.94416689872742, 87.01376461982727, 87.01345539093018, 87.04657769203186, 86.95975089073181, 87.07151651382446, 87.04329109191895, 87.03847217559814, 87.07868957519531, 87.03477668762207, 87.00463390350342, 86.90347051620483, 87.01809310913086, 86.99190855026245, 86.998300075531, 87.09137105941772, 87.00431752204895, 87.0442750453949, 86.96943140029907, 86.98993158340454, 87.02736163139343, 86.98469758033752, 86.97797536849976, 87.01408076286316, 87.03241753578186, 86.9754855632782, 86.94702649116516, 86.94342947006226, 86.96961236000061, 87.04466605186462, 87.09811401367188, 87.00051522254944, 86.96038007736206, 87.04168486595154, 86.97618103027344, 86.94749188423157, 86.99158310890198, 87.0563325881958, 86.99079179763794, 86.94793248176575, 86.98927164077759, 86.94798731803894, 86.99205255508423, 87.00769567489624, 86.98914813995361, 86.9126844406128, 87.10480284690857, 86.9163019657135, 86.9339485168457, 86.95197200775146, 87.02101850509644, 86.9957628250122, 87.04725956916809, 86.97147583961487, 86.98357820510864, 86.94918036460876, 86.9596176147461, 87.08284258842468, 86.98497486114502, 87.0078227519989, 87.05925726890564, 86.96719336509705, 86.99048590660095, 86.99961471557617, 87.01737117767334, 87.058260679245, 86.95427107810974, 86.93766498565674, 86.98860430717468, 86.96736121177673, 87.020840883255, 87.03937029838562, 86.96526670455933, 87.00051403045654, 86.97428917884827, 87.01287317276001, 87.05622053146362, 87.0091552734375, 86.99481129646301, 86.96427416801453, 87.0445716381073, 86.96324944496155, 87.03747367858887, 86.95143389701843, 86.99416422843933, 86.94848990440369, 86.92341876029968, 87.00015616416931, 86.97803378105164, 86.93425250053406, 86.95200490951538, 86.9648072719574, 86.96156573295593, 86.94362807273865, 87.02837228775024, 86.93986010551453, 87.02376461029053, 86.94898128509521, 86.95517539978027, 86.97764039039612, 86.953533411026, 87.01556921005249, 87.03436613082886, 86.95992159843445, 86.92941856384277, 86.91667914390564, 86.96939015388489, 86.99582600593567, 86.9618067741394, 86.99711394309998, 86.96725487709045, 87.01487112045288, 86.99291157722473, 86.95813465118408, 87.03309559822083, 86.95654511451721, 86.95906162261963, 86.94920134544373, 86.94018721580505, 86.91615915298462, 86.8714017868042, 86.85512089729309, 86.8785150051117, 86.85271215438843]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr5e-06-wdecay20.0-eps1e-08-seed44.json <==
{"train_acc": [16.502, 28.436, 36.014, 41.204, 45.47, 48.404, 51.634, 54.018, 56.586, 58.922, 60.344, 62.358, 64.054, 65.714, 67.12, 68.692, 69.772, 71.408, 72.684, 73.822, 74.892, 75.904, 76.914, 78.034, 78.978, 79.752, 80.812, 81.542, 82.22, 82.884, 83.512, 83.996, 84.778, 85.158, 85.926, 86.44, 86.966, 87.266, 87.528, 88.186, 88.326, 88.754, 89.302, 89.364, 89.858, 90.21, 90.388, 90.5, 90.912, 91.09, 91.564, 91.394, 91.86, 91.774, 92.13, 92.05, 92.378, 92.592, 92.546, 92.708, 92.614, 92.678, 92.956, 93.208, 93.12, 93.27, 93.1, 93.21, 93.312, 93.396, 93.172, 93.532, 93.512, 93.642, 93.372, 93.358, 93.65, 93.33, 93.618, 93.694, 93.65, 93.55, 93.488, 93.544, 93.43, 93.664, 93.68, 93.656, 93.546, 93.626, 93.686, 93.418, 93.564, 93.496, 93.396, 93.55, 93.436, 93.582, 93.486, 93.366, 93.258, 93.21, 93.218, 93.11, 93.122, 93.13, 93.08, 93.06, 92.916, 92.992, 92.81, 92.906, 92.82, 92.69, 92.698, 92.62, 92.494, 92.614, 92.7, 92.494, 92.568, 92.604, 92.314, 92.414, 92.19, 92.384, 92.242, 92.176, 92.3, 92.132, 92.176, 92.026, 92.014, 92.258, 92.224, 92.022, 91.962, 91.938, 91.702, 91.616, 91.878, 91.738, 91.814, 91.806, 91.448, 91.52, 91.458, 91.486, 91.672, 91.566, 94.4, 94.998, 95.366, 95.592, 95.62, 95.754, 95.812, 96.022, 95.872, 96.044, 96.146, 96.028, 96.162, 96.178, 96.212, 96.22, 96.218, 96.216, 96.352, 96.362, 96.42, 96.294, 96.494, 96.48, 96.534, 96.538, 96.532, 96.568, 96.498, 96.606, 96.598, 96.616, 96.51, 96.674, 96.662, 96.644, 96.734, 96.722, 96.646, 96.756, 96.776, 96.774, 96.776, 96.656, 96.826, 96.804, 96.888, 96.758, 96.81, 96.84], "test_acc": [22.08, 32.82, 39.22, 44.65, 47.96, 50.43, 53.08, 55.07, 57.57, 59.59, 61.58, 63.18, 64.83, 66.39, 66.84, 67.48, 69.45, 70.01, 71.95, 72.75, 71.8, 74.21, 74.3, 74.12, 75.84, 76.89, 77.62, 77.18, 77.01, 77.91, 78.59, 79.15, 78.98, 78.37, 79.18, 79.98, 81.39, 79.95, 80.98, 81.6, 81.06, 80.69, 79.93, 82.91, 81.53, 80.35, 82.68, 83.23, 84.23, 83.78, 84.07, 84.44, 82.82, 83.54, 83.53, 83.75, 84.92, 82.29, 83.27, 84.44, 85.02, 82.42, 83.77, 84.97, 84.18, 84.4, 85.19, 84.19, 86.09, 86.94, 86.01, 86.3, 86.22, 85.5, 84.26, 84.19, 85.9, 86.9, 87.37, 85.39, 85.38, 85.12, 83.36, 86.06, 88.0, 85.58, 85.65, 86.18, 81.65, 83.44, 86.44, 85.99, 86.71, 86.86, 85.25, 86.55, 84.46, 85.52, 85.8, 85.04, 84.34, 86.33, 85.22, 85.28, 84.94, 83.46, 83.83, 84.3, 86.45, 83.85, 83.75, 83.63, 83.65, 84.18, 79.74, 83.08, 84.58, 77.71, 81.02, 81.99, 81.28, 85.16, 77.17, 80.43, 80.12, 79.24, 84.71, 70.96, 80.82, 76.92, 74.44, 82.39, 76.09, 64.54, 79.72, 83.25, 74.19, 76.27, 81.65, 71.64, 79.49, 77.27, 78.21, 79.23, 79.97, 78.09, 77.19, 75.19, 77.14, 81.22, 89.1, 88.79, 89.02, 88.92, 89.06, 88.91, 88.76, 89.04, 88.99, 88.81, 88.63, 89.1, 89.21, 88.72, 87.84, 88.47, 89.13, 89.46, 89.54, 88.52, 89.1, 87.44, 88.08, 87.82, 88.95, 89.49, 88.91, 86.97, 88.79, 88.66, 88.36, 88.76, 88.91, 87.47, 87.96, 88.64, 88.13, 87.81, 86.96, 88.37, 88.33, 86.67, 88.72, 89.17, 88.11, 87.44, 88.27, 87.78, 85.27, 87.79], "train_loss": [884.7314791679382, 752.3476511240005, 672.2391568422318, 618.2572077512741, 579.8939663171768, 549.4173740148544, 520.4230709075928, 495.3066734075546, 473.29454815387726, 450.08893370628357, 431.93605691194534, 413.85585832595825, 397.1178014278412, 380.8089594244957, 368.39978194236755, 354.0061457157135, 340.6315802335739, 328.95580273866653, 317.8211438059807, 305.58397632837296, 296.27710622549057, 286.6918514966965, 276.83633732795715, 267.29001066088676, 258.55534240603447, 250.46884804964066, 241.0585556924343, 234.18980756402016, 227.19812780618668, 220.18578705191612, 215.1650314927101, 209.09598037600517, 202.6988222002983, 197.46839529275894, 191.69475504755974, 185.84977501630783, 180.91046556830406, 177.44367471337318, 175.00460240244865, 168.80909073352814, 167.875422000885, 163.88575983047485, 158.62026044726372, 156.87684899568558, 153.87455692887306, 149.98002468049526, 148.13193234801292, 147.1965003311634, 143.59764777123928, 140.78569826483727, 137.35395127534866, 138.8733720332384, 135.12059842050076, 135.52421544492245, 133.3619662374258, 133.2947160154581, 130.01025395095348, 128.90743306279182, 129.03489914536476, 128.38211597502232, 128.96723042428493, 129.06212893128395, 125.68587623536587, 125.00870564579964, 126.25181959569454, 124.89923931658268, 126.10199877619743, 125.2614666223526, 125.82827040553093, 125.49008411169052, 128.78625224530697, 125.74631762504578, 127.3251606374979, 127.10235001146793, 130.01887235045433, 130.14914658665657, 128.52786621451378, 131.3684029430151, 129.4792467802763, 130.42296911776066, 131.21932193636894, 132.0393599718809, 133.60151180624962, 132.4697489440441, 134.44829718768597, 133.4968906790018, 134.0062574595213, 134.54213927686214, 136.2197473347187, 134.85568767786026, 136.0405709296465, 139.37356443703175, 138.4776048362255, 139.7159332036972, 140.5112384557724, 140.45506957173347, 142.10467743873596, 141.57349848747253, 143.13057520985603, 144.45513623952866, 146.8544333577156, 146.95733952522278, 148.19313153624535, 149.07897034287453, 149.8350004553795, 150.7988313138485, 152.09009158611298, 152.4787557721138, 155.56742084026337, 155.09889236092567, 157.44430765509605, 156.94312849640846, 158.71398705244064, 160.76507103443146, 160.79387560486794, 163.04329833388329, 163.88281112909317, 164.09644734859467, 164.2936913371086, 166.50901809334755, 167.46600714325905, 166.701524913311, 169.05980843305588, 169.68361046910286, 171.3547922372818, 170.1626960337162, 172.78812113404274, 174.75689977407455, 174.22402828931808, 175.9799513220787, 175.53582015633583, 177.29916641116142, 177.686027020216, 177.42235153913498, 178.26627752184868, 179.70973479747772, 180.7852117717266, 180.8250129520893, 183.24483853578568, 184.3547447025776, 183.88260135054588, 185.1500455737114, 184.84858548641205, 184.44557598233223, 187.4265674352646, 188.03300458192825, 189.43209528923035, 189.56525841355324, 187.35365843772888, 189.4441336095333, 165.27199560403824, 160.28195971250534, 158.22061777114868, 155.81197029352188, 155.59810212254524, 154.71011048555374, 154.2821196615696, 153.47921669483185, 153.33238345384598, 152.46018779277802, 151.5338568687439, 152.06236121058464, 150.70721766352654, 150.58415788412094, 150.4815484881401, 150.23497673869133, 150.19884967803955, 150.12486290931702, 149.3411580324173, 149.31067901849747, 148.663253813982, 149.11774444580078, 147.60571604967117, 148.25121048092842, 147.69808062911034, 147.58368414640427, 147.45021975040436, 147.9975666999817, 147.94196262955666, 147.4606680572033, 147.04250013828278, 146.88692447543144, 147.44597524404526, 146.5144478082657, 146.17409944534302, 146.1625641286373, 146.17213347554207, 145.8755544424057, 146.60120901465416, 146.03363946080208, 145.41903322935104, 145.8518148958683, 144.9974189400673, 147.05677717924118, 145.25930646061897, 145.7139814198017, 145.3924503326416, 145.8038485944271, 145.49983024597168, 145.54587849974632], "test_loss": [164.1577274799347, 141.03378415107727, 127.94055986404419, 117.92468404769897, 110.40375792980194, 106.63469994068146, 100.8980702161789, 97.45986014604568, 92.30574429035187, 87.74135166406631, 84.9382353425026, 81.12128758430481, 77.80637383460999, 75.85000431537628, 74.13042104244232, 73.39445370435715, 69.29183959960938, 67.3216084241867, 65.23092079162598, 63.27057111263275, 64.69695222377777, 60.475627422332764, 61.3858237862587, 60.806636452674866, 57.76528316736221, 55.737654745578766, 54.287423104047775, 54.690952241420746, 55.734719425439835, 53.77287971973419, 52.22571915388107, 51.328396022319794, 50.82075455784798, 53.50688970088959, 52.229633778333664, 48.843195497989655, 47.331345200538635, 50.21807062625885, 48.21259480714798, 47.07033106684685, 48.626589834690094, 49.01214325428009, 51.02830222249031, 45.681447207927704, 48.100991666316986, 49.93542918562889, 45.20340299606323, 44.155834913253784, 42.05396494269371, 43.078055411577225, 43.5455567240715, 42.77979323267937, 46.4314601123333, 44.283097475767136, 44.01930594444275, 44.407258212566376, 41.69281482696533, 47.96777391433716, 45.95680209994316, 42.862451523542404, 42.702974915504456, 48.05196362733841, 44.85713520646095, 42.94446811079979, 43.785671561956406, 44.0198378264904, 41.9469732940197, 44.339914083480835, 40.36766257882118, 38.61479914188385, 41.06324264407158, 40.77633881568909, 40.97622859477997, 42.88254579901695, 44.828639060258865, 45.38981336355209, 42.47801327705383, 39.3586710691452, 38.63620227575302, 42.42679676413536, 43.44554090499878, 44.0262630879879, 48.31706464290619, 41.73294523358345, 37.037140280008316, 43.18727660179138, 43.06243246793747, 41.77009719610214, 52.041319996118546, 48.74254238605499, 40.94218984246254, 42.742418855428696, 40.82722786068916, 40.799991846084595, 44.13870644569397, 41.073094844818115, 45.73836487531662, 43.463390082120895, 43.466499507427216, 45.04185372591019, 46.906472474336624, 42.444453209638596, 44.40278896689415, 45.0942707657814, 46.219529300928116, 49.15971174836159, 47.799634635448456, 46.031127601861954, 43.15783575177193, 48.561344146728516, 48.04796636104584, 49.773554027080536, 47.56173002719879, 47.67121535539627, 59.13340365886688, 50.646123349666595, 47.0634825527668, 62.637472093105316, 53.85002800822258, 54.24203285574913, 54.397371500730515, 46.34015905857086, 63.16977882385254, 55.79134517908096, 56.52124798297882, 59.60312443971634, 48.518910735845566, 78.01891452074051, 56.32271075248718, 64.78036105632782, 69.69096332788467, 53.57184314727783, 65.2456157207489, 95.78597158193588, 59.501015186309814, 51.69650745391846, 70.81177860498428, 67.1692425608635, 54.62536036968231, 77.24003076553345, 59.99809965491295, 63.593388587236404, 62.06684869527817, 60.878200352191925, 58.50942423939705, 61.55287837982178, 64.89900830388069, 68.31014305353165, 65.70004117488861, 57.51869797706604, 40.63965463638306, 41.279949426651, 41.35229831933975, 41.0081270635128, 41.282670378685, 41.36449697613716, 41.4160752594471, 41.333871990442276, 41.69100099802017, 41.40719431638718, 42.221777975559235, 41.433128505945206, 41.115008503198624, 41.74730581045151, 43.26917454600334, 42.00056964159012, 41.562897235155106, 40.6508269906044, 40.608234226703644, 42.727724105119705, 41.266137063503265, 44.59027802944183, 42.73877313733101, 43.24272173643112, 41.82806631922722, 40.946929544210434, 41.60903009772301, 45.4749858379364, 41.782183438539505, 42.24406364560127, 43.36405158042908, 42.04927411675453, 41.62109732627869, 44.78949221968651, 43.504097014665604, 42.62623691558838, 43.57761690020561, 43.848489969968796, 45.095369815826416, 42.621662974357605, 43.181286722421646, 46.38873800635338, 41.74399545788765, 41.6543895304203, 43.269491106271744, 44.70903205871582, 42.95793727040291, 44.11778458952904, 49.15591299533844, 44.43752634525299], "epoch_time": [88.46814942359924, 86.59646368026733, 86.59714961051941, 86.65910410881042, 86.59750247001648, 86.58604454994202, 86.55171132087708, 86.6017210483551, 86.58002829551697, 86.62089490890503, 86.61987662315369, 86.56287050247192, 86.61746072769165, 86.56740403175354, 86.57330989837646, 86.56101322174072, 86.61042475700378, 86.59439873695374, 86.61312508583069, 86.69778060913086, 86.69056129455566, 86.68139290809631, 86.66700601577759, 86.68251848220825, 86.68833470344543, 86.7110767364502, 86.69276332855225, 86.72362017631531, 86.71892809867859, 86.65223836898804, 86.67295479774475, 86.66632723808289, 86.67359042167664, 86.74952864646912, 86.6721043586731, 86.70249438285828, 86.6648759841919, 86.70536923408508, 86.66698694229126, 86.64431762695312, 86.62617826461792, 86.60791730880737, 86.82165122032166, 86.71905660629272, 86.75566029548645, 86.7179503440857, 86.77022981643677, 86.74371814727783, 86.7562427520752, 86.7271831035614, 86.76066422462463, 86.76612091064453, 86.73230028152466, 86.75985836982727, 86.76970839500427, 86.78674221038818, 86.7348644733429, 86.69941186904907, 86.75992941856384, 86.76797556877136, 86.74842691421509, 86.76972937583923, 86.7413182258606, 86.72367286682129, 86.70068717002869, 86.67444109916687, 86.679443359375, 86.7097520828247, 86.71824479103088, 86.72733759880066, 86.76004433631897, 86.76733827590942, 86.80078125, 86.70381903648376, 86.79312014579773, 86.74580836296082, 86.77695679664612, 86.75367999076843, 86.79732084274292, 86.75374698638916, 86.78800916671753, 86.70678091049194, 86.74797677993774, 86.73267531394958, 86.74448561668396, 86.7572295665741, 86.77659773826599, 86.79146242141724, 86.72329330444336, 86.78489017486572, 86.73285055160522, 86.74918675422668, 86.75111699104309, 86.7289297580719, 86.75498008728027, 86.73218631744385, 86.77424812316895, 86.780193567276, 86.7452244758606, 86.77300596237183, 86.76777696609497, 86.74283933639526, 86.78056788444519, 86.76504421234131, 86.74109935760498, 86.73675870895386, 86.76239395141602, 86.73115372657776, 86.70336318016052, 86.75665473937988, 86.73727297782898, 86.76497411727905, 86.73672986030579, 86.76554560661316, 86.76245427131653, 86.77174282073975, 86.76949501037598, 86.7588438987732, 86.77048468589783, 86.70566630363464, 86.77104043960571, 86.75909161567688, 86.75598978996277, 86.77377557754517, 86.75802063941956, 86.77010250091553, 86.75910878181458, 86.76496744155884, 86.7985188961029, 86.75789904594421, 86.79727816581726, 86.70572090148926, 86.7181384563446, 86.72066831588745, 86.7742908000946, 86.77652549743652, 86.72613048553467, 86.77648901939392, 86.74991250038147, 86.77010917663574, 86.71202826499939, 86.76777005195618, 86.76021456718445, 86.75134062767029, 86.74660801887512, 86.69781446456909, 86.68267369270325, 86.71687722206116, 86.72921395301819, 86.71624875068665, 86.71997165679932, 86.71194386482239, 86.74800324440002, 86.75198316574097, 86.7079451084137, 86.72821545600891, 86.75777220726013, 86.79489183425903, 86.74913311004639, 86.77585172653198, 86.74151492118835, 86.73414707183838, 86.77158856391907, 86.75910377502441, 86.76156568527222, 86.74824452400208, 86.7842288017273, 86.7130024433136, 86.75653433799744, 86.76267719268799, 86.77831149101257, 86.77515029907227, 86.75635814666748, 86.73664379119873, 86.7851972579956, 86.71454906463623, 86.77395272254944, 86.78886699676514, 86.77058696746826, 86.724613904953, 86.71509075164795, 86.69844555854797, 86.76910138130188, 86.72266793251038, 86.75830101966858, 86.73589730262756, 86.74028062820435, 86.76974630355835, 86.91090226173401, 86.91950416564941, 86.90296959877014, 86.85496258735657, 86.79346823692322, 86.86490082740784, 86.70285367965698, 86.85415577888489, 86.84104657173157, 86.84668970108032, 86.793208360672, 86.8036048412323]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr5e-07-wdecay200.00000000000003-eps1e-08-seed42.json <==
{"train_acc": [10.778, 15.618, 18.016, 20.902, 24.06, 26.754, 29.286, 31.318, 33.166, 35.308, 36.57, 38.094, 39.036, 40.048, 41.15, 41.98, 43.22, 44.146, 45.04, 45.974, 46.682, 47.686, 48.018, 49.166, 49.744, 50.328, 50.954, 51.49, 52.604, 52.65, 53.542, 54.078, 54.664, 55.454, 55.886, 56.314, 57.074, 57.716, 58.118, 59.142, 59.282, 59.604, 60.424, 60.958, 61.6, 62.054, 62.108, 62.942, 63.488, 63.918, 64.234, 64.886, 65.046, 65.502, 66.05, 66.406, 66.928, 67.274, 67.58, 67.702, 68.246, 68.362, 68.77, 68.64, 68.38, 68.382, 67.88, 67.516, 66.816, 66.262, 65.484, 64.752, 64.356, 63.79, 63.728, 62.758, 62.85, 62.354, 61.986, 61.676, 61.376, 60.62, 60.49, 60.088, 59.852, 59.282, 59.098, 58.814, 58.61, 58.094, 57.458, 57.274, 56.984, 56.816, 56.51, 56.132, 56.03, 55.752, 55.448, 55.256, 55.266, 54.926, 54.58, 54.408, 54.022, 53.812, 53.296, 52.806, 52.518, 51.974, 51.958, 51.244, 50.544, 50.052, 49.66, 49.216, 48.618, 47.814, 47.37, 46.874, 46.2, 46.056, 45.388, 45.23, 44.686, 43.872, 43.756, 43.364, 42.7, 42.604, 42.09, 41.65, 41.778, 41.318, 40.554, 40.152, 39.534, 39.256, 38.414, 38.316, 37.596, 36.87, 35.828, 34.776, 33.958, 32.446, 31.07, 30.204, 29.668, 29.118, 29.112, 29.132, 29.228, 28.986, 29.222, 28.984, 29.06, 29.206, 29.056, 28.964, 29.178, 29.028, 28.786, 29.002, 29.152, 29.186, 28.952, 29.022, 28.9, 28.966, 28.896, 29.092, 28.93, 28.988, 28.942, 28.756, 28.776, 28.73, 28.926, 28.668, 28.84, 28.934, 28.752, 28.82, 28.618, 28.66, 28.812, 28.764, 28.624, 28.86, 28.704, 28.726, 28.468, 28.6, 28.646, 28.62, 28.486, 28.678, 28.616, 28.454], "test_acc": [14.0, 16.18, 18.35, 22.51, 25.11, 28.16, 29.83, 32.21, 35.23, 37.2, 38.23, 39.34, 40.22, 41.42, 42.84, 43.66, 44.76, 45.72, 46.44, 47.53, 48.29, 48.87, 49.52, 50.19, 50.75, 51.4, 51.88, 52.73, 53.12, 53.86, 54.25, 54.63, 55.55, 56.03, 56.52, 57.19, 58.04, 58.15, 59.27, 59.43, 58.77, 60.2, 60.68, 61.63, 61.57, 62.28, 62.32, 62.77, 63.33, 64.04, 63.49, 64.51, 64.24, 65.05, 64.81, 66.39, 66.37, 66.59, 66.75, 66.93, 66.31, 66.64, 67.04, 66.79, 67.75, 68.13, 66.9, 66.58, 65.94, 64.09, 65.23, 63.86, 62.33, 61.46, 63.7, 62.94, 61.9, 62.11, 60.72, 60.41, 60.59, 60.24, 60.19, 59.7, 59.62, 59.04, 57.17, 57.73, 57.54, 55.81, 55.87, 56.16, 56.09, 51.51, 50.27, 51.75, 51.9, 43.94, 45.03, 52.06, 36.19, 48.33, 33.25, 40.6, 34.99, 30.57, 34.2, 33.24, 23.64, 41.05, 33.6, 46.13, 18.75, 41.12, 15.26, 27.35, 24.31, 26.49, 24.85, 28.62, 19.01, 11.15, 27.23, 21.59, 10.52, 18.1, 10.0, 23.0, 10.12, 16.64, 10.58, 10.0, 15.63, 10.01, 10.0, 22.44, 10.45, 15.28, 10.16, 10.0, 10.02, 10.02, 13.04, 10.02, 19.43, 18.32, 10.0, 10.0, 10.2, 10.0, 21.74, 20.06, 10.16, 18.45, 16.48, 15.83, 11.71, 14.47, 11.4, 10.0, 10.02, 10.08, 19.86, 12.66, 16.64, 13.7, 12.3, 10.0, 26.06, 11.42, 10.0, 10.0, 14.35, 11.27, 19.91, 10.65, 10.11, 14.77, 10.26, 10.61, 23.05, 10.56, 10.0, 23.34, 21.45, 15.64, 15.92, 10.01, 10.06, 15.49, 13.1, 20.02, 10.0, 22.23, 10.0, 17.47, 10.65, 20.25, 9.84, 12.47], "train_loss": [927.169182062149, 891.7050802707672, 863.9046626091003, 831.5488580465317, 796.2603105306625, 768.759293794632, 745.7168687582016, 722.7460943460464, 699.4928002357483, 677.6058441400528, 661.586794257164, 648.4416769742966, 639.8488057851791, 630.6673728227615, 622.6279866695404, 615.2377723455429, 606.3965433835983, 600.1034462451935, 593.0192319154739, 588.6303586959839, 583.6452177762985, 578.7925460338593, 577.2677956819534, 574.3275276422501, 572.7448447942734, 571.6780441999435, 571.3480495214462, 571.7939137220383, 571.1056340932846, 573.5550991296768, 574.1303826570511, 576.4273784160614, 579.279378414154, 581.6806882619858, 585.4340500831604, 589.1479268074036, 593.0690062046051, 597.6100476980209, 602.4505362510681, 606.5034325122833, 612.2483158111572, 617.5830501317978, 622.1908462047577, 628.218334197998, 633.5005465745926, 640.1717668771744, 646.6934082508087, 652.1735832691193, 658.1397322416306, 664.4589152336121, 670.7282170057297, 676.5233545303345, 682.9412066936493, 688.9181537628174, 694.9191098213196, 700.7259018421173, 706.7067922353745, 712.240283370018, 717.8307627439499, 723.9031175374985, 729.3554518222809, 734.9075397253036, 740.2781691551208, 746.0143871307373, 752.0558292865753, 757.853126168251, 764.1967356204987, 770.5746786594391, 776.9570909738541, 782.7939987182617, 788.6490267515182, 793.9395666122437, 798.9878351688385, 803.5084722042084, 807.6214654445648, 812.0578479766846, 815.5873005390167, 819.2566230297089, 822.6918029785156, 825.9899916648865, 829.0783829689026, 831.9854822158813, 834.908814907074, 837.5906639099121, 840.0902376174927, 842.6565749645233, 844.9591784477234, 847.1706304550171, 849.2743291854858, 851.3890926837921, 853.3988544940948, 855.2280805110931, 856.9992918968201, 858.559032201767, 860.1125349998474, 861.589816570282, 862.9694674015045, 864.2981026172638, 865.5565009117126, 866.6555895805359, 867.7714536190033, 868.8968677520752, 869.9742434024811, 870.8295397758484, 871.8661091327667, 872.6765043735504, 873.5171322822571, 874.335705280304, 875.0899806022644, 875.7727582454681, 876.4101037979126, 877.0332608222961, 877.638444185257, 878.2649123668671, 878.7753093242645, 879.3031680583954, 879.8027942180634, 880.2759482860565, 880.723705291748, 881.1325008869171, 881.5522899627686, 881.9278492927551, 882.35529088974, 882.6729073524475, 883.0213344097137, 883.3915433883667, 883.6896238327026, 883.9786140918732, 884.2887454032898, 884.5869479179382, 884.8631520271301, 885.0912659168243, 885.317144870758, 885.5319261550903, 885.8000655174255, 886.0041165351868, 886.160062789917, 886.3178496360779, 886.5149960517883, 886.6694734096527, 886.8000557422638, 886.9040186405182, 887.0221364498138, 887.1518201828003, 887.2261245250702, 887.3259923458099, 887.3948426246643, 887.4546167850494, 887.5208940505981, 887.5750834941864, 887.4581391811371, 887.427134513855, 887.4049158096313, 887.4159560203552, 887.4019148349762, 887.3941502571106, 887.3865144252777, 887.352000951767, 887.3520262241364, 887.339631319046, 887.3290989398956, 887.3338053226471, 887.3117151260376, 887.2986843585968, 887.3150341510773, 887.3141875267029, 887.2943217754364, 887.2943580150604, 887.2798931598663, 887.290385723114, 887.2803385257721, 887.2698605060577, 887.2609872817993, 887.2615728378296, 887.2626366615295, 887.2562472820282, 887.2516815662384, 887.2634725570679, 887.2606003284454, 887.2653813362122, 887.2481911182404, 887.2749199867249, 887.2414960861206, 887.2639372348785, 887.2454843521118, 887.248242855072, 887.2524306774139, 887.2309620380402, 887.2219231128693, 887.237673997879, 887.2525706291199, 887.2454016208649, 887.259866476059, 887.2379298210144, 887.233293056488, 887.2489256858826, 887.2332532405853, 887.2506501674652, 887.2472944259644, 887.270599603653], "test_loss": [183.02854084968567, 177.2692949771881, 171.82471537590027, 162.93480920791626, 156.73182153701782, 151.60749435424805, 146.62707686424255, 141.9299100637436, 136.10486030578613, 132.24969744682312, 129.53301227092743, 127.36814033985138, 125.34764397144318, 123.60377943515778, 121.87151205539703, 120.41365337371826, 119.11375403404236, 117.68992495536804, 115.87359285354614, 114.8856166601181, 113.84577465057373, 113.1682562828064, 112.1389354467392, 112.29999887943268, 111.75679755210876, 111.38778233528137, 111.45768010616302, 111.06695771217346, 111.08549392223358, 111.87560749053955, 111.79670715332031, 112.70626544952393, 113.51910042762756, 113.44163823127747, 114.11945629119873, 115.43984866142273, 115.41154050827026, 117.28694450855255, 117.0779401063919, 118.85596346855164, 121.06988036632538, 121.70658791065216, 122.23591566085815, 124.3022141456604, 125.34088706970215, 126.97164392471313, 127.93577039241791, 129.23831260204315, 129.90974342823029, 131.96819627285004, 133.91798746585846, 134.71433806419373, 136.40669298171997, 136.2292537689209, 138.33398711681366, 140.28995442390442, 141.28596568107605, 142.96550703048706, 143.21230161190033, 144.04035711288452, 145.8150635957718, 147.67527961730957, 148.49871742725372, 149.46896159648895, 150.70166110992432, 151.85242581367493, 153.09354674816132, 154.6450515985489, 155.59530806541443, 156.4603042602539, 157.83348631858826, 158.84897565841675, 160.2823590040207, 160.65422689914703, 161.98837089538574, 163.06449961662292, 163.79819750785828, 164.38860201835632, 165.1150999069214, 165.75409531593323, 166.76030135154724, 167.41628527641296, 167.5358030796051, 168.66970705986023, 168.97658967971802, 169.3565218448639, 169.96152591705322, 170.83609318733215, 171.06908464431763, 171.63265466690063, 172.44269371032715, 172.30843377113342, 172.95045280456543, 173.2205286026001, 174.08179235458374, 173.65778398513794, 174.4954161643982, 174.46295642852783, 175.0166666507721, 174.6029360294342, 177.7354371547699, 175.0525107383728, 177.59540557861328, 176.45893454551697, 178.05715227127075, 178.94239258766174, 178.96058630943298, 178.38669443130493, 178.49891114234924, 176.83718299865723, 178.94917345046997, 177.86842346191406, 178.81975626945496, 177.252943277359, 179.5868079662323, 178.4029061794281, 178.723406791687, 180.22945308685303, 180.78415608406067, 178.19757199287415, 180.0450520515442, 180.75573801994324, 179.1865828037262, 181.28167748451233, 180.61838674545288, 180.67424607276917, 182.3699882030487, 180.01468014717102, 181.59887099266052, 181.66440296173096, 181.7516598701477, 182.32115268707275, 181.3210768699646, 181.43759393692017, 181.90427994728088, 179.83521127700806, 181.52212023735046, 181.73176765441895, 181.16758179664612, 181.93897128105164, 181.8134891986847, 181.91500639915466, 181.77247023582458, 181.6529734134674, 180.10939145088196, 179.30809330940247, 182.10920977592468, 181.86948347091675, 181.7418839931488, 182.081130027771, 180.1066451072693, 179.58140349388123, 180.9298164844513, 180.20398902893066, 181.45605659484863, 181.15494799613953, 181.3829426765442, 179.72498321533203, 180.90511965751648, 181.8464276790619, 181.67685294151306, 181.7273998260498, 179.56332206726074, 181.83701062202454, 181.1295621395111, 181.38647198677063, 181.81900906562805, 182.00378680229187, 179.31805729866028, 181.6253321170807, 181.94032096862793, 181.94918870925903, 180.91520428657532, 181.5307686328888, 180.06338739395142, 181.67105174064636, 181.83918809890747, 181.54412722587585, 181.8459222316742, 181.6213493347168, 180.29907131195068, 181.63162469863892, 181.6373279094696, 179.36044788360596, 179.61168265342712, 181.1272222995758, 180.77228093147278, 181.82250452041626, 181.2082324028015, 180.7939534187317, 181.67664551734924, 179.8346712589264, 182.0439841747284, 179.37461471557617, 181.89461040496826, 180.9081153869629, 181.85545921325684, 179.70841121673584, 181.78508639335632, 181.53364729881287], "epoch_time": [46.534974336624146, 43.86574649810791, 43.9889919757843, 44.12296938896179, 44.063578844070435, 43.858439207077026, 44.12279915809631, 44.06940484046936, 44.23904061317444, 43.99176740646362, 44.02333664894104, 44.166401624679565, 43.89964962005615, 43.90965270996094, 44.19819140434265, 44.05987501144409, 44.094350814819336, 43.95870113372803, 44.06913495063782, 44.00847673416138, 44.075950622558594, 44.14687657356262, 44.20556306838989, 44.1194064617157, 44.0429310798645, 44.167866706848145, 44.15948009490967, 44.08549165725708, 44.05979919433594, 43.90574765205383, 44.24337124824524, 43.96513080596924, 44.062490463256836, 44.07233166694641, 44.08674097061157, 44.12163543701172, 44.12251949310303, 43.92727494239807, 44.123441219329834, 44.08768391609192, 44.053685903549194, 44.228134632110596, 43.858551263809204, 43.90089702606201, 43.803505182266235, 43.914247274398804, 44.04924035072327, 43.93325114250183, 44.05427813529968, 44.00508189201355, 43.90737843513489, 43.746914863586426, 44.08114767074585, 43.99703907966614, 43.864380836486816, 44.01563835144043, 44.08925461769104, 43.883010387420654, 43.75900197029114, 43.91739749908447, 43.89453935623169, 44.000601053237915, 43.80354070663452, 44.12408256530762, 44.149933099746704, 43.879310846328735, 44.10070300102234, 43.80920600891113, 43.90309977531433, 43.87976336479187, 43.92860722541809, 44.01073718070984, 44.00319862365723, 44.070404052734375, 43.92317771911621, 43.85784077644348, 44.04894661903381, 43.96860408782959, 43.90283513069153, 43.98971199989319, 44.1572105884552, 43.90380930900574, 43.95340275764465, 43.981602907180786, 44.02734351158142, 44.050721883773804, 43.977439880371094, 43.86599946022034, 44.07410979270935, 43.87432837486267, 44.03108739852905, 43.89751076698303, 44.06562829017639, 43.97369122505188, 44.09127378463745, 43.89781618118286, 43.98712515830994, 44.0490026473999, 43.87899994850159, 43.97602128982544, 43.928942918777466, 43.84711241722107, 44.12589240074158, 44.01078510284424, 44.03276228904724, 43.984726667404175, 43.95012545585632, 44.01224207878113, 43.89261770248413, 43.80734086036682, 43.95610308647156, 43.91050601005554, 43.92266345024109, 44.04149532318115, 44.06034731864929, 44.216283559799194, 43.981486558914185, 44.129459381103516, 44.12021732330322, 44.17297720909119, 44.22437238693237, 44.174925565719604, 44.11410307884216, 44.02969169616699, 44.187944173812866, 43.94399380683899, 44.19528126716614, 43.96421790122986, 44.10426330566406, 43.87590980529785, 43.793017864227295, 43.952272176742554, 44.07818913459778, 43.76451349258423, 43.78586483001709, 43.807682275772095, 43.732706785202026, 43.90615630149841, 43.924198389053345, 44.149080991744995, 44.00654697418213, 43.92925524711609, 44.0079710483551, 44.10890507698059, 44.19162321090698, 44.13048720359802, 44.282251596450806, 44.15002250671387, 44.158265113830566, 44.36021375656128, 44.09431719779968, 44.106582164764404, 44.16131854057312, 44.27610635757446, 44.12383556365967, 44.05513024330139, 44.15520358085632, 44.275270223617554, 44.249480962753296, 43.970768213272095, 44.04421138763428, 44.13570690155029, 44.15329170227051, 44.06689977645874, 43.94541835784912, 43.87643313407898, 43.9256796836853, 44.02545404434204, 44.08321523666382, 44.17888855934143, 44.210503816604614, 44.03832721710205, 43.98771953582764, 43.74173355102539, 44.116204261779785, 44.52148365974426, 44.129029512405396, 44.13066387176514, 44.166667461395264, 43.96716237068176, 44.10438013076782, 44.00101590156555, 43.94136905670166, 44.07971382141113, 44.03561520576477, 43.99002718925476, 43.87965416908264, 43.8464241027832, 44.12437057495117, 43.92927813529968, 43.949384689331055, 43.90461254119873, 43.75651478767395, 44.02956461906433, 43.88172245025635, 43.768200635910034, 44.009846925735474, 43.93406081199646, 43.8828182220459, 43.96496319770813]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr5e-07-wdecay200.00000000000003-eps1e-08-seed43.json <==
{"train_acc": [11.932, 15.062, 17.61, 20.912, 24.638, 27.026, 28.974, 31.292, 32.992, 34.256, 36.198, 37.536, 38.684, 40.032, 41.188, 42.436, 43.504, 44.448, 45.458, 46.348, 46.978, 47.606, 48.424, 49.162, 49.852, 50.252, 50.926, 51.546, 52.42, 52.978, 53.71, 54.386, 54.852, 55.32, 55.798, 56.734, 56.956, 57.68, 58.278, 58.558, 59.368, 59.666, 60.322, 60.75, 61.284, 61.826, 62.134, 62.59, 63.082, 63.566, 63.914, 64.462, 64.65, 65.194, 65.556, 66.086, 66.462, 66.67, 66.946, 67.24, 67.394, 67.38, 67.476, 67.64, 67.616, 67.404, 66.762, 66.346, 65.928, 65.326, 64.826, 64.126, 63.566, 63.08, 62.85, 62.444, 62.012, 61.474, 61.048, 60.82, 60.56, 60.158, 59.882, 59.642, 58.914, 58.654, 58.264, 58.172, 57.646, 57.436, 57.204, 57.046, 56.748, 56.494, 56.054, 56.044, 55.606, 55.324, 55.12, 54.94, 54.402, 54.29, 54.152, 53.84, 53.646, 53.104, 53.086, 52.198, 52.146, 51.756, 51.432, 50.696, 50.538, 50.0, 49.66, 49.218, 48.744, 47.888, 47.264, 47.096, 46.316, 45.974, 45.486, 44.938, 44.576, 44.212, 43.616, 43.262, 42.794, 42.508, 42.438, 41.962, 41.362, 40.936, 40.638, 40.24, 39.694, 39.264, 38.486, 37.75, 37.236, 36.35, 34.862, 33.866, 32.854, 32.124, 31.418, 30.968, 29.956, 29.388, 29.488, 29.652, 29.578, 29.474, 29.642, 29.712, 29.684, 29.706, 29.788, 29.744, 29.916, 29.716, 29.698, 29.644, 29.714, 29.638, 29.43, 29.616, 29.712, 29.51, 29.602, 29.654, 29.502, 29.44, 29.376, 29.432, 29.296, 29.456, 29.276, 29.368, 29.252, 29.314, 29.158, 29.084, 29.246, 29.148, 29.17, 28.936, 28.898, 28.98, 28.976, 28.784, 28.96, 28.652, 28.744, 28.714, 28.758, 28.614, 28.576, 28.644], "test_acc": [13.95, 16.36, 19.46, 23.73, 25.93, 28.61, 30.85, 33.33, 35.02, 36.63, 38.23, 39.62, 40.83, 42.09, 43.25, 44.44, 45.5, 46.06, 47.42, 48.36, 49.03, 49.53, 50.18, 50.83, 51.04, 52.05, 52.52, 52.9, 53.64, 53.96, 54.88, 54.6, 55.69, 55.97, 56.76, 57.14, 58.02, 58.46, 58.72, 59.38, 59.7, 60.09, 60.59, 60.75, 60.8, 61.35, 61.71, 62.33, 62.62, 62.93, 63.09, 63.77, 63.66, 63.91, 64.49, 65.26, 65.29, 64.65, 65.82, 65.73, 66.06, 65.11, 66.68, 66.01, 66.1, 64.69, 66.06, 64.61, 64.68, 64.17, 63.35, 63.93, 62.54, 62.38, 62.13, 61.16, 61.4, 60.68, 60.06, 59.59, 59.03, 59.97, 58.98, 58.68, 57.89, 56.12, 58.43, 57.51, 55.47, 56.14, 56.61, 53.92, 50.47, 55.54, 55.67, 53.79, 52.08, 47.81, 55.13, 49.52, 30.96, 43.76, 48.77, 45.96, 51.8, 48.6, 31.81, 36.33, 35.49, 45.16, 44.31, 33.43, 35.2, 11.65, 18.75, 32.98, 20.58, 11.78, 17.17, 18.59, 19.51, 10.99, 10.0, 10.11, 10.62, 25.04, 20.58, 10.0, 10.0, 10.49, 15.86, 10.01, 12.98, 14.54, 30.25, 10.0, 35.4, 14.75, 10.0, 10.0, 10.0, 35.97, 10.0, 10.0, 10.18, 10.0, 15.76, 10.13, 10.01, 10.0, 24.94, 18.48, 11.63, 29.26, 10.0, 10.11, 10.0, 10.0, 11.93, 10.0, 18.95, 10.0, 23.95, 10.17, 10.0, 28.67, 10.0, 23.36, 20.57, 10.0, 10.0, 13.42, 18.48, 10.0, 10.0, 14.62, 15.56, 10.0, 13.32, 19.24, 19.32, 15.42, 10.0, 26.73, 10.0, 10.0, 10.92, 19.39, 10.02, 14.22, 10.01, 23.14, 22.09, 10.0, 10.0, 10.42, 14.93, 12.34, 18.41, 10.07], "train_loss": [912.0365788936615, 883.237263917923, 858.8458280563354, 829.3827332258224, 795.8872228860855, 771.1489458084106, 749.618036031723, 727.1797536611557, 705.8241217136383, 687.2977342605591, 669.2168865203857, 654.6059529781342, 642.4472906589508, 631.8487606048584, 623.0896334648132, 613.1308574676514, 605.4274098873138, 598.1168612241745, 590.9808821678162, 586.3753291368484, 582.1046986579895, 578.972002863884, 577.1874016523361, 573.67997610569, 572.6368764638901, 571.6472644805908, 571.085392832756, 570.9354090690613, 570.3033488988876, 571.1640899181366, 571.9348462820053, 574.0319193601608, 576.5852675437927, 579.8324490785599, 582.9264857769012, 586.0584921836853, 590.2476283311844, 594.5691158771515, 598.9343764781952, 603.7573208808899, 609.067974448204, 614.7832379341125, 620.4125627279282, 625.6058702468872, 631.6508004665375, 637.456724524498, 643.6815465688705, 649.6338391304016, 656.0317095518112, 662.3664259910583, 667.9476816654205, 674.2899171113968, 681.461058974266, 687.0982581377029, 692.9722460508347, 698.786302447319, 704.6063469648361, 710.6169437170029, 716.6681150197983, 722.3837633132935, 728.4860067367554, 734.2248698472977, 740.0646694898605, 745.5518629550934, 751.5654793977737, 757.6056182384491, 764.0952173471451, 770.6356122493744, 776.7680237293243, 782.949905872345, 788.7292249202728, 794.1283886432648, 799.1236419677734, 803.9840383529663, 808.0521965026855, 812.2400639057159, 816.1795618534088, 819.8143541812897, 823.2440762519836, 826.4976313114166, 829.6558151245117, 832.6640753746033, 835.2480971813202, 837.9641373157501, 840.6181628704071, 843.0275049209595, 845.5195715427399, 847.5611529350281, 849.8185482025146, 851.7627937793732, 853.5913662910461, 855.4381654262543, 857.1266822814941, 858.77654337883, 860.3607316017151, 861.7818846702576, 863.1477327346802, 864.5558247566223, 865.7557547092438, 866.9128053188324, 868.0566673278809, 869.1158602237701, 870.1605331897736, 871.0924863815308, 871.9510242938995, 872.7889878749847, 873.6549696922302, 874.4081857204437, 875.1121575832367, 875.790132522583, 876.3959832191467, 877.0348150730133, 877.6105191707611, 878.1572344303131, 878.7201461791992, 879.2085084915161, 879.6917850971222, 880.1712806224823, 880.6209840774536, 881.022305727005, 881.4604511260986, 881.7799825668335, 882.148604631424, 882.5316746234894, 882.8867366313934, 883.1947619915009, 883.5449061393738, 883.8534185886383, 884.1666824817657, 884.4566814899445, 884.714715719223, 885.0072298049927, 885.2251472473145, 885.5139076709747, 885.7902464866638, 885.940203666687, 886.1678397655487, 886.3977587223053, 886.5417335033417, 886.7413418292999, 886.9055273532867, 887.0212750434875, 887.1444821357727, 887.2346305847168, 887.2967324256897, 887.4135565757751, 887.4525592327118, 887.5049474239349, 887.5359036922455, 887.6264538764954, 887.5098376274109, 887.4727921485901, 887.4665772914886, 887.4602556228638, 887.4669058322906, 887.4174721240997, 887.4538979530334, 887.4161829948425, 887.4209685325623, 887.401852607727, 887.3984506130219, 887.3770565986633, 887.391261100769, 887.3840851783752, 887.3733041286469, 887.344202041626, 887.3539605140686, 887.3396565914154, 887.332179069519, 887.343423128128, 887.319491147995, 887.3249754905701, 887.3299820423126, 887.3393054008484, 887.342759847641, 887.3266813755035, 887.3193395137787, 887.327139377594, 887.2937848567963, 887.2947902679443, 887.3376061916351, 887.3007514476776, 887.318769454956, 887.2921028137207, 887.3175668716431, 887.320787191391, 887.2954981327057, 887.3106696605682, 887.2914834022522, 887.2790081501007, 887.3120810985565, 887.3012452125549, 887.3150713443756, 887.3168511390686, 887.2946500778198, 887.3121390342712, 887.3060474395752, 887.3003315925598, 887.3219668865204, 887.3241930007935], "test_loss": [181.1539466381073, 176.3395824432373, 170.36309671401978, 162.5555044412613, 156.83933305740356, 151.88131058216095, 147.19911801815033, 142.2695848941803, 137.88836300373077, 133.8328994512558, 130.6580866575241, 127.25192201137543, 124.55578374862671, 122.28643274307251, 120.5324923992157, 118.47767186164856, 116.94089329242706, 116.01432478427887, 114.3644095659256, 113.89196646213531, 113.03801596164703, 112.08777344226837, 112.07309234142303, 111.35548615455627, 111.12957060337067, 110.98516523838043, 110.88917899131775, 110.47672986984253, 111.02064228057861, 111.06965172290802, 111.18555617332458, 112.77708411216736, 112.70531845092773, 113.09628486633301, 113.5172210931778, 114.53562223911285, 115.0908145904541, 116.20970737934113, 117.66812252998352, 117.85741972923279, 119.49286723136902, 119.90625405311584, 121.97963035106659, 123.38181495666504, 123.83123528957367, 125.78228223323822, 126.24780261516571, 128.86087596416473, 129.45159351825714, 131.15047681331635, 132.501202583313, 134.1088124513626, 135.35371899604797, 136.22424709796906, 138.7926298379898, 138.80753993988037, 140.51907360553741, 141.90356302261353, 143.0811755657196, 144.65018582344055, 145.69910538196564, 147.9365428686142, 148.39550054073334, 150.38144373893738, 150.96421539783478, 151.9575753211975, 153.62045097351074, 154.5146392583847, 155.5608265399933, 156.76698994636536, 158.72728180885315, 158.69664573669434, 159.94940268993378, 161.47746062278748, 162.5730254650116, 163.52347326278687, 163.7696831226349, 164.90008544921875, 165.75885939598083, 166.46258854866028, 167.74955320358276, 168.04772758483887, 168.08467531204224, 169.70565056800842, 169.3107876777649, 169.73514199256897, 170.1966896057129, 170.79904460906982, 171.56101536750793, 171.71499466896057, 172.13964295387268, 172.2946698665619, 172.7785177230835, 173.4560511112213, 173.62281775474548, 173.62414622306824, 174.30957174301147, 175.41393160820007, 174.84669971466064, 174.76191902160645, 178.5338261127472, 177.09535312652588, 176.15211939811707, 176.97759652137756, 175.83658719062805, 176.56801533699036, 177.63311004638672, 177.51744604110718, 176.98688459396362, 176.93288612365723, 176.89189982414246, 179.06234097480774, 178.6320149898529, 180.9548933506012, 179.25985646247864, 179.4116621017456, 180.91936230659485, 180.58481907844543, 179.6103811264038, 181.0916485786438, 179.54342794418335, 181.5661392211914, 181.82422757148743, 180.99726057052612, 180.84896302223206, 179.03712630271912, 180.00540494918823, 182.4039740562439, 182.12470364570618, 181.08902764320374, 181.50571465492249, 181.50431060791016, 181.61268162727356, 181.75968408584595, 179.09790062904358, 182.16987371444702, 178.88465642929077, 181.14351511001587, 181.91546630859375, 181.9386625289917, 181.82921719551086, 179.09284162521362, 181.9326674938202, 182.14266920089722, 180.56664443016052, 181.88516879081726, 181.79784750938416, 180.64203929901123, 181.91390776634216, 181.9264268875122, 179.61169362068176, 181.04067420959473, 180.40960574150085, 179.46878099441528, 181.9282250404358, 181.8743019104004, 181.8756456375122, 181.88892936706543, 180.32312941551208, 182.0462658405304, 179.85433888435364, 181.9040458202362, 179.23819375038147, 181.51031184196472, 181.88423657417297, 179.223073720932, 182.01311659812927, 180.02528023719788, 180.20526671409607, 181.86855721473694, 181.96740698814392, 180.12793898582458, 180.46435379981995, 181.88906455039978, 181.92268657684326, 180.81827569007874, 179.7506341934204, 181.69242072105408, 180.90610790252686, 180.9452064037323, 179.58546423912048, 179.6190676689148, 181.75202822685242, 179.91830682754517, 181.70536756515503, 181.82745504379272, 181.6249611377716, 180.4291853904724, 181.76588487625122, 180.87510561943054, 181.6371626853943, 179.11546158790588, 179.41730785369873, 181.81601071357727, 181.79989743232727, 181.81955575942993, 179.78012919425964, 181.78247928619385, 179.6353907585144, 181.38762545585632], "epoch_time": [85.07859992980957, 82.63307690620422, 82.46063017845154, 82.46144151687622, 82.95717763900757, 82.90903735160828, 82.44555640220642, 82.51176357269287, 82.75838446617126, 82.52131795883179, 82.47931337356567, 82.5742700099945, 82.68534731864929, 82.76742815971375, 82.59369397163391, 82.47245860099792, 82.66571378707886, 82.52868962287903, 82.64163136482239, 82.6355938911438, 82.69390654563904, 82.4335036277771, 82.65103387832642, 82.64122247695923, 83.30719780921936, 82.61545038223267, 82.94873046875, 82.56339836120605, 82.5906240940094, 83.17238068580627, 82.82885408401489, 82.59417200088501, 82.61021375656128, 82.75516104698181, 82.53148126602173, 82.40485715866089, 82.63558888435364, 82.64623665809631, 82.63518619537354, 82.80836820602417, 82.78661775588989, 82.96828770637512, 82.91026544570923, 82.64012050628662, 82.73480153083801, 82.67514967918396, 82.61447715759277, 82.40543723106384, 82.5561113357544, 82.23718476295471, 82.62523674964905, 82.89608025550842, 82.36417126655579, 82.83797478675842, 82.42640233039856, 82.57283592224121, 82.85091853141785, 82.8781909942627, 82.2528030872345, 82.85141849517822, 82.65625190734863, 82.62502455711365, 82.81128358840942, 83.06860280036926, 82.40964412689209, 82.5501937866211, 83.09448742866516, 82.78667545318604, 82.66484475135803, 82.91762566566467, 82.56571054458618, 82.49459671974182, 82.714439868927, 82.44601774215698, 82.53283405303955, 82.66526627540588, 82.67515635490417, 82.86141276359558, 82.69658660888672, 82.57796812057495, 82.68013072013855, 82.49122095108032, 82.56560039520264, 82.5938150882721, 82.66137790679932, 82.8385922908783, 82.56727027893066, 82.57180857658386, 82.80197787284851, 82.65740895271301, 82.92517495155334, 83.1108934879303, 82.89150357246399, 82.4604640007019, 82.64918422698975, 82.64681220054626, 82.63330435752869, 82.52595233917236, 82.806316614151, 82.53094959259033, 82.59966039657593, 82.59289646148682, 82.70432877540588, 82.4915418624878, 82.55464267730713, 82.82316899299622, 82.64632892608643, 82.65820074081421, 82.20885801315308, 82.83853125572205, 82.46756768226624, 82.58692932128906, 82.67585301399231, 82.70351481437683, 82.55263304710388, 82.85023903846741, 82.49665451049805, 83.0940899848938, 82.59286642074585, 82.98388051986694, 82.2188549041748, 82.66850090026855, 82.55743336677551, 82.88814234733582, 82.54669737815857, 82.70429539680481, 82.44130802154541, 82.6788055896759, 82.63160753250122, 82.95356321334839, 82.76926684379578, 82.72451281547546, 82.4178774356842, 82.64783477783203, 82.68158411979675, 82.95140767097473, 82.51540923118591, 82.69513487815857, 82.87379789352417, 82.70115685462952, 82.81310796737671, 82.89982295036316, 82.5675847530365, 82.6832845211029, 82.60670113563538, 82.72885131835938, 82.64983892440796, 82.47790288925171, 82.69771146774292, 82.77282118797302, 82.49121522903442, 82.46430015563965, 82.51038527488708, 82.66734027862549, 83.114173412323, 82.5635757446289, 82.74244904518127, 82.68386149406433, 83.0091962814331, 82.6063346862793, 82.44054675102234, 82.65650248527527, 82.49845504760742, 82.94001889228821, 82.87643313407898, 82.76886820793152, 82.53401565551758, 82.57540345191956, 82.81314992904663, 82.83697295188904, 82.6274905204773, 82.83789849281311, 82.58034014701843, 82.8858151435852, 82.71237421035767, 83.10968613624573, 82.70346021652222, 82.92257642745972, 82.61658954620361, 82.58303713798523, 82.66689968109131, 82.70169067382812, 82.67545938491821, 82.67636466026306, 82.69479250907898, 82.86323690414429, 82.7987711429596, 82.98246431350708, 82.7019350528717, 82.71354675292969, 82.74959015846252, 82.76634955406189, 82.73740911483765, 82.89374423027039, 82.68481945991516, 83.25883841514587, 82.76381254196167, 83.60043215751648, 82.83704042434692, 83.14905452728271]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-radam-lr5e-07-wdecay200.00000000000003-eps1e-08-seed44.json <==
{"train_acc": [13.058, 14.718, 16.098, 19.296, 23.666, 25.466, 27.76, 30.13, 31.936, 33.786, 34.822, 36.018, 37.226, 38.73, 39.694, 40.88, 41.902, 43.054, 44.114, 45.298, 45.754, 46.59, 47.368, 48.272, 49.022, 49.808, 50.446, 51.22, 51.98, 52.468, 53.296, 53.768, 54.562, 55.02, 55.774, 56.33, 56.84, 57.352, 58.046, 58.39, 58.904, 59.422, 60.224, 60.438, 60.94, 61.746, 62.03, 62.582, 62.984, 63.394, 63.628, 64.494, 64.748, 65.268, 65.916, 66.082, 66.504, 66.758, 67.15, 67.546, 67.658, 68.002, 68.036, 67.82, 68.08, 67.91, 67.542, 67.05, 66.65, 66.006, 64.986, 64.654, 64.072, 63.67, 63.262, 62.698, 62.426, 61.966, 61.536, 61.204, 60.81, 60.258, 60.082, 59.752, 59.446, 59.038, 58.91, 58.53, 58.134, 57.814, 57.734, 57.504, 57.284, 57.144, 56.594, 56.366, 55.956, 55.856, 55.974, 55.764, 55.48, 55.028, 55.152, 54.736, 54.47, 54.148, 53.852, 53.38, 53.262, 52.608, 52.202, 51.716, 51.248, 50.58, 50.024, 49.76, 49.062, 48.296, 47.434, 46.992, 46.62, 46.03, 45.474, 44.994, 44.604, 44.11, 43.526, 43.452, 43.076, 42.882, 42.604, 42.294, 42.294, 41.448, 41.168, 40.676, 40.192, 39.62, 39.036, 38.444, 37.664, 36.628, 36.092, 35.428, 34.378, 33.234, 32.238, 30.46, 29.36, 28.818, 28.586, 28.676, 28.684, 28.536, 28.644, 28.678, 28.662, 28.518, 28.538, 28.666, 28.69, 28.438, 28.642, 28.596, 28.422, 28.348, 28.602, 28.368, 28.37, 28.392, 28.242, 28.522, 28.302, 28.25, 28.298, 28.29, 28.354, 28.318, 28.036, 28.21, 28.148, 28.1, 28.128, 28.082, 28.208, 28.186, 28.072, 28.028, 27.992, 28.106, 27.864, 27.784, 27.958, 28.112, 27.794, 27.85, 27.966, 27.794, 27.85, 27.834], "test_acc": [13.21, 13.75, 16.66, 20.5, 23.26, 25.45, 27.95, 31.02, 33.13, 35.04, 36.62, 38.1, 39.13, 40.51, 41.51, 42.3, 42.94, 44.39, 45.61, 46.54, 47.22, 48.15, 48.78, 49.78, 50.26, 50.55, 51.6, 52.04, 52.59, 53.28, 54.03, 54.05, 55.05, 55.79, 55.98, 56.12, 57.65, 57.97, 58.46, 58.6, 59.44, 59.75, 60.43, 60.73, 61.17, 61.6, 62.19, 62.72, 62.98, 63.04, 63.78, 63.53, 64.75, 64.96, 64.72, 65.68, 65.58, 66.18, 65.97, 66.54, 66.67, 67.46, 68.21, 67.91, 66.84, 66.21, 65.37, 66.47, 65.61, 65.07, 63.95, 64.19, 63.51, 62.58, 61.84, 61.08, 61.93, 60.36, 61.82, 60.67, 60.41, 58.26, 58.71, 59.45, 57.31, 56.44, 57.62, 57.57, 58.24, 52.75, 55.3, 56.0, 55.78, 53.75, 53.97, 55.43, 52.26, 49.12, 48.38, 53.18, 39.56, 46.47, 50.3, 47.89, 41.58, 43.55, 50.72, 27.0, 31.18, 50.4, 40.66, 31.24, 19.13, 20.68, 32.33, 34.2, 28.64, 19.06, 29.11, 24.61, 15.94, 27.85, 13.77, 12.28, 17.44, 23.59, 15.35, 10.0, 33.54, 29.17, 15.34, 10.24, 15.35, 17.39, 16.84, 10.0, 20.82, 10.0, 10.0, 16.44, 10.0, 10.24, 10.95, 29.43, 10.0, 10.0, 10.0, 10.0, 10.06, 10.0, 10.42, 10.8, 13.78, 11.87, 12.45, 10.0, 11.11, 22.4, 11.51, 14.53, 25.4, 10.0, 14.01, 24.79, 13.56, 13.02, 11.39, 15.49, 19.95, 10.42, 10.07, 21.75, 19.13, 10.0, 12.6, 16.07, 10.02, 10.1, 10.0, 17.25, 9.92, 16.49, 10.06, 27.06, 19.07, 11.45, 10.07, 10.36, 13.45, 18.42, 10.68, 11.16, 20.55, 13.51, 11.28, 14.63, 13.19, 10.52, 10.89, 15.69], "train_loss": [932.5256185531616, 901.0000319480896, 877.8723063468933, 852.6514179706573, 813.7493028640747, 779.9835875034332, 756.7577439546585, 736.9105330705643, 717.5269639492035, 698.7453992366791, 684.3888580799103, 671.2494962215424, 658.4643553495407, 646.8838555812836, 636.4150861501694, 627.1385008096695, 618.2615357637405, 610.2949444055557, 604.2276287078857, 597.1452128887177, 592.7940797805786, 588.0776171684265, 584.6848669052124, 581.1564892530441, 579.148001074791, 577.5383231639862, 576.8175098896027, 576.6712617874146, 576.1031289100647, 577.4969635009766, 577.9816168546677, 579.6871653795242, 582.0830347537994, 585.415221452713, 588.2011225223541, 591.1460530757904, 595.2407513856888, 599.187385559082, 603.4487473964691, 608.4685295820236, 613.6036601066589, 618.6108739376068, 623.4938029050827, 629.8524582386017, 635.2493999004364, 640.9281431436539, 646.9556061029434, 652.99229991436, 658.974127292633, 664.7929171323776, 671.5271151065826, 677.2216893434525, 683.7267600297928, 689.4954549074173, 695.2229170799255, 701.4299874305725, 707.1625567674637, 712.9901897907257, 718.776599407196, 724.2885125875473, 730.194663643837, 735.6730624437332, 741.4857482910156, 747.123517036438, 752.833362698555, 758.7304128408432, 765.0563460588455, 771.2253603935242, 777.4403946399689, 783.4294073581696, 789.2975759506226, 794.4918420314789, 799.358490228653, 803.9806621074677, 808.2314138412476, 812.4567983150482, 816.1667714118958, 819.654545545578, 823.2195959091187, 826.3212788105011, 829.4917693138123, 832.5539979934692, 835.2635083198547, 838.0832092761993, 840.508142709732, 843.1238224506378, 845.263748884201, 847.5906836986542, 849.6797921657562, 851.6611924171448, 853.5244016647339, 855.3595993518829, 857.0072634220123, 858.584264755249, 860.2349593639374, 861.6404492855072, 863.0383155345917, 864.3640809059143, 865.5768556594849, 866.7876219749451, 867.9119820594788, 869.0167870521545, 869.9798386096954, 870.9509251117706, 871.8661570549011, 872.7363986968994, 873.5661244392395, 874.3473329544067, 875.1298289299011, 875.8398642539978, 876.5312607288361, 877.172839641571, 877.7943189144135, 878.3756532669067, 878.9506411552429, 879.4252660274506, 879.907573223114, 880.3706822395325, 880.8313488960266, 881.220999956131, 881.6261804103851, 881.994117975235, 882.364141702652, 882.7607305049896, 883.0671584606171, 883.415497303009, 883.7245945930481, 884.0040843486786, 884.3085749149323, 884.5584630966187, 884.8096482753754, 885.1105797290802, 885.3198390007019, 885.5957312583923, 885.7892880439758, 885.9707424640656, 886.1496603488922, 886.315110206604, 886.5312826633453, 886.7038681507111, 886.7999131679535, 886.9518303871155, 887.0825433731079, 887.1532368659973, 887.2635159492493, 887.3812429904938, 887.4428951740265, 887.5661661624908, 887.6365110874176, 887.6639416217804, 887.5528845787048, 887.5171544551849, 887.50603723526, 887.5003156661987, 887.4652481079102, 887.4515278339386, 887.4548842906952, 887.4252552986145, 887.4225633144379, 887.3932211399078, 887.4171285629272, 887.42866563797, 887.363832950592, 887.3694179058075, 887.3575396537781, 887.3688781261444, 887.3627150058746, 887.3501124382019, 887.3347833156586, 887.3450145721436, 887.336599111557, 887.3417019844055, 887.3153462409973, 887.3163182735443, 887.3091261386871, 887.28955245018, 887.2753636837006, 887.3078997135162, 887.3075814247131, 887.2946755886078, 887.2808713912964, 887.2994318008423, 887.2912027835846, 887.2716112136841, 887.2935457229614, 887.2794857025146, 887.268529176712, 887.2790012359619, 887.2646248340607, 887.286230802536, 887.2666220664978, 887.3002736568451, 887.2808437347412, 887.274453163147, 887.2533714771271, 887.27885222435, 887.2645988464355, 887.2713513374329, 887.2682077884674, 887.2735829353333], "test_loss": [184.38433051109314, 179.21900606155396, 175.13222098350525, 168.58937978744507, 159.23813366889954, 154.80525088310242, 150.48824405670166, 146.0343817472458, 141.8803139925003, 137.73770773410797, 134.43214690685272, 131.81661367416382, 129.3639475107193, 126.47631967067719, 124.58085191249847, 123.05258810520172, 122.07297730445862, 119.84068930149078, 118.19528520107269, 117.4741917848587, 116.36107671260834, 114.77313387393951, 114.18966746330261, 113.36846113204956, 113.3499903678894, 113.32145929336548, 112.23682308197021, 112.61923933029175, 112.75392019748688, 113.45054805278778, 113.60544526576996, 114.46116864681244, 114.0557758808136, 114.31525075435638, 115.08360302448273, 117.75239264965057, 116.90571069717407, 118.00707983970642, 118.58792340755463, 119.9411393404007, 121.10758113861084, 122.16768395900726, 122.27657330036163, 123.84132778644562, 125.83126378059387, 127.44012999534607, 128.34173893928528, 129.29516398906708, 131.48788726329803, 132.92445874214172, 134.09790229797363, 135.77172911167145, 135.92211031913757, 138.1757936477661, 138.871302485466, 140.36850833892822, 141.365629196167, 142.71144127845764, 143.8700773715973, 145.26582193374634, 146.69198536872864, 148.6065295934677, 148.46975910663605, 150.06782507896423, 150.78649604320526, 153.0966933965683, 154.76801979541779, 154.5046262741089, 156.1804770231247, 156.99748408794403, 158.39176762104034, 159.3066382408142, 159.99069774150848, 161.5532042980194, 162.28637719154358, 162.67241072654724, 163.916832447052, 164.7408299446106, 165.26721334457397, 166.19006824493408, 166.37825894355774, 167.28749632835388, 168.74349331855774, 169.22010493278503, 169.31870675086975, 169.67312717437744, 170.54292607307434, 171.24062061309814, 170.8958957195282, 171.41446185112, 171.89129066467285, 172.2751760482788, 172.79819178581238, 172.899267911911, 173.29620838165283, 173.62588596343994, 174.79769468307495, 174.79665637016296, 174.9226975440979, 174.46209454536438, 176.0961775779724, 175.77275729179382, 175.48474788665771, 176.04337167739868, 177.46482038497925, 176.4545509815216, 176.31962084770203, 179.33802843093872, 177.71025586128235, 176.70112323760986, 178.37593173980713, 177.73844647407532, 179.0562915802002, 180.1452476978302, 179.11805987358093, 177.98213982582092, 179.90834212303162, 180.4625506401062, 178.5701220035553, 179.46481442451477, 180.01279044151306, 179.90617203712463, 179.7512640953064, 181.08016800880432, 181.06812930107117, 180.05567812919617, 180.6209638118744, 182.0151128768921, 178.50015997886658, 179.59461426734924, 181.24246907234192, 181.64364051818848, 180.9642527103424, 179.18079042434692, 181.700434923172, 181.84551572799683, 180.2220582962036, 181.86719274520874, 181.8757450580597, 179.9057741165161, 181.92651057243347, 181.58475160598755, 181.50330781936646, 179.21745204925537, 181.85163593292236, 181.9544506072998, 182.00275921821594, 181.53063774108887, 181.68153357505798, 182.5159797668457, 181.7778480052948, 181.3227663040161, 181.08541870117188, 181.75254321098328, 181.2232701778412, 181.84598112106323, 181.70579838752747, 179.52868723869324, 181.67576599121094, 179.74458575248718, 179.19260621070862, 181.86177372932434, 180.95982599258423, 179.9252486228943, 180.97727990150452, 181.60317134857178, 181.87251806259155, 181.00128293037415, 179.9790711402893, 181.61422419548035, 181.75493717193604, 179.73105716705322, 179.9965636730194, 181.84612774848938, 181.01499366760254, 181.44506978988647, 181.94155550003052, 181.70826601982117, 181.91681790351868, 179.55404376983643, 181.87267303466797, 180.95819854736328, 181.79902601242065, 179.27019834518433, 179.63452529907227, 181.380441904068, 181.91769647598267, 181.633563041687, 180.0456085205078, 180.11152362823486, 181.91666674613953, 181.886944770813, 179.18109917640686, 181.50376772880554, 181.79079341888428, 181.1653652191162, 181.57516384124756, 181.8652687072754, 181.93590569496155, 181.55513620376587], "epoch_time": [46.633697271347046, 44.208251953125, 44.25236487388611, 44.19526720046997, 44.1573760509491, 44.265143156051636, 44.290008783340454, 44.28074669837952, 44.307931423187256, 44.146015882492065, 43.84310293197632, 43.9984176158905, 44.11033868789673, 44.0194456577301, 44.09525990486145, 44.08557939529419, 44.145148038864136, 44.08481788635254, 44.08669066429138, 44.08452653884888, 44.38932991027832, 44.11693334579468, 43.97126364707947, 44.045843839645386, 43.97736406326294, 44.118165493011475, 44.042518615722656, 44.18523025512695, 44.303882360458374, 44.44271731376648, 44.100783586502075, 43.888957023620605, 44.101969480514526, 44.02416920661926, 44.27976679801941, 44.04145526885986, 44.102365493774414, 44.437145709991455, 44.10738444328308, 44.110482931137085, 44.0987229347229, 44.09512639045715, 44.14646315574646, 43.98539209365845, 44.13153314590454, 44.142395973205566, 44.07672047615051, 44.32666516304016, 44.08963704109192, 44.24895906448364, 44.037456035614014, 44.179609298706055, 43.989195585250854, 44.065200328826904, 44.071547746658325, 44.024667739868164, 44.06431579589844, 44.12106680870056, 44.10910749435425, 44.39343285560608, 44.11910057067871, 44.017577171325684, 43.94910407066345, 43.96809720993042, 44.23193144798279, 44.077022075653076, 44.1239972114563, 44.19308948516846, 44.08267045021057, 43.9296977519989, 44.11132836341858, 44.11384320259094, 43.955177783966064, 44.17115378379822, 44.05660796165466, 44.295936822891235, 44.15538263320923, 44.22958731651306, 44.297205448150635, 44.22027778625488, 44.3518168926239, 44.196919441223145, 43.987220287323, 44.12726187705994, 44.068082332611084, 44.14983415603638, 44.182639598846436, 44.206340312957764, 44.072232484817505, 44.01201057434082, 44.0392587184906, 44.23830580711365, 44.19454646110535, 44.0436646938324, 44.06915259361267, 44.03542518615723, 44.00071954727173, 43.923314571380615, 44.13723158836365, 43.999428510665894, 44.076332330703735, 44.13639974594116, 44.08510780334473, 44.235761642456055, 44.07303833961487, 44.26438927650452, 44.12098979949951, 44.05330014228821, 44.066834926605225, 44.121633768081665, 44.07304549217224, 44.22584056854248, 44.03161692619324, 44.321261405944824, 44.18510317802429, 44.09878158569336, 44.03059911727905, 44.0470449924469, 44.20507287979126, 44.05275845527649, 44.3002610206604, 44.232523679733276, 44.359315156936646, 44.035579204559326, 44.16960024833679, 44.36998176574707, 44.220930099487305, 44.243890047073364, 44.015355587005615, 44.0335168838501, 43.96661996841431, 44.156259536743164, 44.019779205322266, 44.11110520362854, 44.15715479850769, 43.893588066101074, 44.17897868156433, 44.225319147109985, 44.169347524642944, 44.05891680717468, 44.15117359161377, 44.208301305770874, 44.20915651321411, 44.05088663101196, 44.288633823394775, 44.01360487937927, 44.09001350402832, 44.252525329589844, 44.2901566028595, 44.35027861595154, 44.15696716308594, 44.379679679870605, 43.98241996765137, 44.27939701080322, 43.99849843978882, 43.95555233955383, 44.112221240997314, 44.31169676780701, 44.27511525154114, 44.195083141326904, 44.29135251045227, 44.06577277183533, 44.064602851867676, 44.315526723861694, 44.3653085231781, 44.10895895957947, 44.124993562698364, 44.15622878074646, 44.090073347091675, 44.10966777801514, 44.055315256118774, 44.072319746017456, 44.29208421707153, 44.37101769447327, 44.175191164016724, 44.05033040046692, 44.11946177482605, 44.14501976966858, 44.29723834991455, 43.83394718170166, 43.93886852264404, 44.08335733413696, 44.193575620651245, 44.25173282623291, 44.07782554626465, 44.280142068862915, 44.18219518661499, 44.518388986587524, 44.21914601325989, 44.16568613052368, 44.25966024398804, 44.01409435272217, 44.124473094940186, 44.06213998794556, 44.186909914016724, 44.265530824661255, 44.48646688461304, 44.19080376625061, 44.17575812339783, 44.14781475067139]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.0001-wdecay1.0-seed42.json <==
{"train_acc": [24.16, 36.084, 41.952, 46.138, 49.68, 52.928, 56.13, 59.144, 61.738, 64.266, 66.214, 68.56, 70.062, 71.926, 73.504, 75.284, 76.628, 78.032, 79.682, 80.5, 81.298, 82.336, 83.126, 84.126, 84.562, 85.666, 86.092, 86.496, 86.976, 87.584, 88.054, 88.46, 88.788, 89.208, 89.438, 89.866, 90.184, 90.432, 90.534, 90.718, 90.966, 91.286, 91.276, 91.408, 91.472, 91.79, 92.04, 91.994, 92.172, 92.39, 92.294, 92.482, 92.75, 92.88, 92.696, 92.816, 92.946, 92.952, 93.044, 93.218, 93.316, 93.162, 93.466, 93.5, 93.626, 93.578, 93.866, 93.794, 93.808, 94.114, 94.058, 94.216, 94.186, 94.444, 94.346, 94.32, 94.682, 94.562, 94.578, 95.378, 95.254, 95.464, 95.55, 96.058, 95.688, 96.01, 95.884, 95.93, 95.974, 96.164, 96.072, 96.022, 95.954, 96.2, 96.102, 96.306, 96.094, 96.162, 96.122, 96.262, 96.346, 96.274, 96.424, 96.286, 96.228, 96.328, 96.418, 96.438, 96.336, 96.296, 96.328, 96.4, 96.252, 96.398, 96.374, 96.07, 96.186, 96.36, 96.222, 96.358, 96.466, 96.358, 96.232, 96.452, 96.44, 96.318, 96.268, 96.38, 96.37, 96.338, 96.232, 96.178, 96.44, 96.336, 96.492, 96.096, 96.29, 96.548, 96.238, 96.208, 96.382, 96.18, 96.428, 96.324, 96.286, 96.256, 96.392, 96.326, 96.558, 96.328, 98.498, 99.044, 99.256, 99.284, 99.348, 99.374, 99.486, 99.492, 99.562, 99.548, 99.594, 99.566, 99.63, 99.59, 99.63, 99.686, 99.668, 99.632, 99.67, 99.66, 99.642, 99.68, 99.68, 99.668, 99.7, 99.68, 99.668, 99.69, 99.692, 99.694, 99.716, 99.708, 99.694, 99.744, 99.708, 99.736, 99.692, 99.71, 99.678, 99.69, 99.708, 99.716, 99.718, 99.69, 99.736, 99.732, 99.686, 99.714, 99.722, 99.722], "test_acc": [33.37, 40.42, 45.36, 50.21, 52.22, 55.12, 57.05, 60.8, 63.26, 64.68, 66.46, 66.57, 70.25, 70.71, 71.16, 75.07, 74.99, 74.91, 75.46, 77.35, 79.4, 78.12, 79.34, 80.2, 79.82, 80.86, 83.19, 81.79, 82.59, 82.74, 84.3, 84.6, 78.09, 85.81, 85.79, 84.35, 83.32, 83.04, 83.22, 84.86, 82.45, 84.82, 86.06, 85.91, 85.66, 83.76, 86.32, 85.82, 85.81, 86.18, 82.83, 86.83, 84.11, 81.46, 82.31, 88.8, 85.14, 83.99, 87.8, 85.25, 88.1, 86.95, 88.38, 88.49, 87.3, 88.77, 87.35, 87.52, 88.85, 86.62, 88.26, 88.96, 89.36, 87.28, 88.6, 88.97, 87.53, 90.56, 90.57, 89.3, 89.26, 90.02, 87.95, 88.99, 91.21, 90.29, 91.03, 90.84, 89.01, 88.59, 91.39, 89.68, 89.7, 87.77, 86.46, 88.63, 86.76, 88.66, 90.21, 90.81, 87.9, 88.26, 88.85, 87.23, 87.26, 89.07, 89.2, 90.27, 91.06, 87.89, 90.13, 89.38, 88.13, 89.42, 87.25, 85.93, 88.98, 90.19, 87.4, 88.88, 90.51, 86.02, 88.61, 92.09, 89.15, 91.0, 89.81, 88.87, 88.83, 90.78, 89.48, 89.55, 90.78, 88.54, 89.48, 89.16, 84.98, 84.34, 90.39, 87.25, 89.72, 89.43, 86.93, 88.0, 89.96, 88.62, 90.18, 90.2, 88.89, 89.42, 93.57, 93.64, 93.75, 94.02, 94.05, 93.98, 94.07, 93.8, 93.96, 94.07, 94.0, 93.97, 94.04, 93.97, 93.82, 93.75, 93.87, 93.93, 93.96, 93.91, 93.82, 93.79, 93.7, 93.62, 93.77, 93.82, 93.85, 93.7, 93.54, 93.6, 93.72, 93.69, 93.86, 93.95, 93.72, 93.64, 93.49, 93.66, 93.54, 93.73, 93.55, 93.6, 93.43, 93.62, 93.88, 93.53, 93.57, 93.62, 93.45, 93.73], "train_loss": [792.5133777856827, 665.9790799617767, 607.1415951251984, 567.7117376327515, 532.807251572609, 503.0562069416046, 472.23819160461426, 443.4364769458771, 415.71572864055634, 390.502906024456, 369.5999085307121, 348.69067615270615, 330.2508513331413, 313.1690931916237, 297.02109813690186, 278.99238699674606, 266.4287566244602, 252.39609843492508, 236.32309439778328, 228.77661910653114, 218.36556547880173, 207.5685293674469, 199.18443229794502, 190.87856796383858, 185.3290961831808, 174.84483310580254, 170.2041244506836, 166.27864798903465, 160.24374893307686, 155.6990885436535, 150.07872927188873, 147.3789608925581, 143.49607372283936, 139.38535594940186, 136.5475167185068, 132.49162369966507, 130.97252349555492, 128.0743456631899, 127.39074648916721, 125.76226614415646, 123.88561165332794, 121.98565989732742, 121.75243511795998, 122.83936887979507, 120.33137486875057, 120.15107084810734, 118.77593725919724, 118.93890583515167, 118.24561633169651, 117.06417873501778, 118.9490212649107, 119.28710824251175, 117.0426532626152, 117.91150958836079, 121.11672402918339, 120.84921655058861, 121.09914538264275, 122.07811479270458, 123.43072402477264, 123.69407650828362, 124.78834733366966, 127.30328810214996, 126.79066967964172, 128.3617734760046, 128.95005869865417, 131.3649761378765, 129.86174945533276, 131.93707889318466, 133.8399148285389, 132.17676605284214, 133.72928009927273, 134.38161021471024, 135.75377689301968, 134.80678951740265, 136.5590769201517, 138.00858914852142, 136.18472437560558, 138.59299448132515, 137.9714040607214, 131.88531784713268, 132.66926860809326, 131.91374689340591, 131.277633741498, 126.66304291784763, 130.52922308444977, 127.84806637465954, 128.50732608139515, 128.37262926995754, 128.71241003274918, 127.09901009500027, 127.87168188393116, 128.69432845711708, 129.55141538381577, 127.70066380500793, 128.7540632635355, 126.80314283072948, 128.1088916361332, 128.256259188056, 127.61225913465023, 127.15076284110546, 126.73264071345329, 126.91452386975288, 125.61688785254955, 126.37775027751923, 127.65154065191746, 127.16270941495895, 126.59984302520752, 125.85468462109566, 126.5330829769373, 127.58510549366474, 126.38273417949677, 126.32518947124481, 126.42159417271614, 125.56255523860455, 126.65681138634682, 128.18844193220139, 127.5648303925991, 126.61740516126156, 127.3406308889389, 126.48011980950832, 125.23843403160572, 125.85815034806728, 126.87776745855808, 125.81446765363216, 125.25885517895222, 126.23330087959766, 127.10612951219082, 125.71847493946552, 126.11338999867439, 125.67076739668846, 127.89546068012714, 127.79803174734116, 125.09168413281441, 125.66316321492195, 124.66849376261234, 127.60991977155209, 125.57289546728134, 123.98631820082664, 126.674730271101, 127.45670199394226, 125.2487216591835, 127.26092258095741, 125.32465560734272, 126.36287973821163, 126.7184374332428, 127.17049804329872, 125.91684260964394, 126.1263120919466, 124.17065291106701, 126.08359280228615, 105.59141564369202, 100.1204851269722, 97.92670764029026, 97.48405961692333, 96.14411871135235, 96.36561386287212, 95.18854215741158, 94.27456130087376, 93.68378949165344, 93.66220732033253, 93.69375956058502, 93.5591481924057, 92.28466038405895, 93.00454360246658, 91.84150628745556, 91.84078606963158, 91.92800125479698, 91.81563475728035, 91.649473965168, 91.13086013495922, 91.24182313680649, 90.99456365406513, 90.79503372311592, 90.58026041090488, 90.28873640298843, 90.77521826326847, 90.70628859102726, 90.5717852562666, 90.31504434347153, 90.31901174783707, 89.88675272464752, 90.02172936499119, 90.02975350618362, 89.79080241918564, 89.71325469017029, 89.20029456913471, 89.63785625994205, 89.4214721173048, 89.56959620118141, 89.17153637111187, 89.04286366701126, 88.40837696194649, 89.06122244894505, 89.70629660785198, 88.63082736730576, 89.00482502579689, 88.82357031106949, 88.58851140737534, 88.29418961703777, 88.97036746144295], "test_loss": [139.846449136734, 125.02052879333496, 115.13662254810333, 107.88800382614136, 102.78798604011536, 97.35948133468628, 93.73380088806152, 86.93501281738281, 80.36433970928192, 76.83418053388596, 73.82603752613068, 74.56912469863892, 67.17171466350555, 66.09852573275566, 63.431213438510895, 57.13656032085419, 57.16465908288956, 58.13737738132477, 57.42880737781525, 52.94838911294937, 47.31094351410866, 49.357267171144485, 47.442124992609024, 47.303928166627884, 48.066696137189865, 45.89505988359451, 40.52827249467373, 43.11264553666115, 42.637312680482864, 42.854610949754715, 38.98343247175217, 38.237281426787376, 53.85008254647255, 35.74629661440849, 36.175671353936195, 38.668976455926895, 42.17137265205383, 42.36791384220123, 42.18163821101189, 37.77274087071419, 44.430806547403336, 38.7324914932251, 35.620282873511314, 36.959549099206924, 36.48348680138588, 42.82843118906021, 36.42367462813854, 37.05031210184097, 38.23541992902756, 37.48048377037048, 45.11420023441315, 35.91167242825031, 42.4127077460289, 50.2062608897686, 48.838577926158905, 32.05420541763306, 42.05175080895424, 43.678173184394836, 34.87409716844559, 42.6127735376358, 36.37112560868263, 38.50913542509079, 35.37376722693443, 35.91158524155617, 39.23669669032097, 36.16169962286949, 39.3035472035408, 39.22161549329758, 36.820414155721664, 42.136096149683, 38.409212559461594, 36.29437083005905, 36.8467521071434, 40.893853187561035, 38.695101112127304, 38.23955258727074, 41.84341609477997, 34.7072728574276, 34.619656443595886, 37.76550042629242, 37.7980642914772, 35.74158042669296, 41.455769777297974, 39.322524309158325, 34.014765709638596, 35.51045671105385, 34.52333915233612, 34.78735938668251, 38.920312970876694, 40.01728427410126, 33.99094268679619, 37.506058037281036, 37.523335456848145, 41.60016751289368, 45.24881276488304, 40.732111752033234, 44.66356897354126, 40.24094560742378, 36.39367914199829, 35.28267157077789, 42.25249183177948, 41.78848695755005, 39.75245222449303, 43.994262635707855, 42.70508494973183, 38.901865780353546, 38.621086210012436, 36.632619589567184, 34.750390350818634, 42.170874297618866, 37.183489203453064, 38.37024208903313, 42.1781807243824, 38.26274088025093, 44.11527234315872, 46.376280665397644, 39.76419922709465, 36.94285777211189, 42.882897704839706, 39.359704583883286, 35.86853304505348, 46.11791890859604, 40.479188442230225, 32.57810850441456, 39.014329612255096, 34.963749051094055, 37.08043274283409, 40.01279953122139, 40.18913435935974, 35.54977002739906, 38.685501873493195, 38.29073238372803, 35.586985394358635, 40.75600856542587, 38.41867658495903, 38.75890976190567, 49.051060527563095, 51.304286420345306, 36.260454922914505, 43.96839597821236, 37.783506751060486, 38.46931691467762, 44.56705978512764, 41.78567597270012, 37.76407399773598, 40.06015381217003, 36.98545354604721, 37.497177213430405, 40.9618735909462, 38.187738597393036, 28.981213346123695, 28.573285564780235, 28.566445156931877, 28.257534340023994, 28.102300137281418, 28.29457253217697, 28.078856751322746, 28.496724858880043, 28.362558290362358, 28.09731087088585, 27.840750142931938, 28.11557799577713, 28.262075901031494, 28.330014675855637, 28.38308335840702, 28.388176038861275, 28.18438547849655, 28.306886434555054, 28.2278810441494, 28.603402718901634, 28.405477955937386, 28.403177306056023, 28.351723238825798, 28.72137051820755, 28.553280100226402, 28.606109887361526, 28.663649708032608, 28.66080817580223, 28.69269859790802, 28.509953200817108, 28.762251257896423, 28.76795756816864, 28.646819069981575, 28.333214342594147, 29.029871329665184, 29.048173367977142, 29.026822581887245, 28.830084905028343, 29.045550301671028, 28.961419075727463, 28.996739745140076, 28.984605059027672, 29.020508289337158, 29.314810886979103, 28.766256615519524, 29.129482194781303, 29.231049969792366, 29.201370060443878, 29.263871148228645, 28.91165755689144], "epoch_time": [87.65763473510742, 85.67344212532043, 85.62065863609314, 85.65728640556335, 85.65925335884094, 85.67513847351074, 85.65673232078552, 85.65994358062744, 85.70614361763, 85.68664121627808, 85.6734299659729, 85.6627984046936, 85.60464191436768, 85.67075657844543, 85.67391657829285, 85.65997433662415, 85.69749426841736, 85.71133303642273, 85.67361283302307, 85.67747712135315, 85.65154838562012, 85.68839073181152, 85.68390703201294, 85.65993809700012, 85.68433046340942, 85.69424724578857, 85.7432279586792, 85.70637726783752, 85.69399046897888, 85.7104275226593, 85.59942436218262, 85.71508073806763, 85.64272952079773, 85.7094841003418, 85.70410132408142, 85.7052903175354, 85.65338706970215, 85.71759581565857, 85.67751812934875, 85.73095774650574, 85.69638562202454, 85.72909426689148, 85.7320601940155, 85.67899250984192, 85.72712254524231, 85.67874574661255, 85.67483878135681, 85.69098734855652, 85.72323608398438, 85.6996488571167, 85.68541312217712, 85.716224193573, 85.66408038139343, 85.72884154319763, 85.71363234519958, 85.69564199447632, 85.72257018089294, 85.69712829589844, 85.73845958709717, 85.71358227729797, 85.73672604560852, 85.69676232337952, 85.6757550239563, 85.68259501457214, 85.66801977157593, 85.6831226348877, 85.70394706726074, 85.72096371650696, 85.6566972732544, 85.63578128814697, 85.71438193321228, 85.72476172447205, 85.72004842758179, 85.70227360725403, 85.70476388931274, 85.70732808113098, 85.69212627410889, 85.71819043159485, 85.66553544998169, 85.70671057701111, 85.74702882766724, 85.68359231948853, 85.64451742172241, 85.68634533882141, 85.71388101577759, 85.69395589828491, 85.69402956962585, 85.60921430587769, 85.71778893470764, 85.7056519985199, 85.68330597877502, 85.67947244644165, 85.71020150184631, 85.67348527908325, 85.7081298828125, 85.71990084648132, 85.74918031692505, 85.69697666168213, 85.73035001754761, 85.70497107505798, 85.703693151474, 85.68591356277466, 85.74487853050232, 85.75600957870483, 85.72101783752441, 85.72453045845032, 85.75680875778198, 85.67601108551025, 85.71397638320923, 85.71679425239563, 85.7172520160675, 85.69106459617615, 85.70852541923523, 85.76816725730896, 85.73436617851257, 85.74987697601318, 85.75839400291443, 85.71608686447144, 85.7151792049408, 85.72520899772644, 85.6674165725708, 85.70122957229614, 85.70016717910767, 85.7144889831543, 85.68191957473755, 85.72694110870361, 85.72320795059204, 85.7248854637146, 85.66259145736694, 85.69584918022156, 85.6800467967987, 85.72390246391296, 85.75405812263489, 85.68085765838623, 85.6974585056305, 85.69184756278992, 85.71666598320007, 85.77953457832336, 85.72896528244019, 85.70206022262573, 85.70758175849915, 85.73634505271912, 85.73960757255554, 85.7101001739502, 85.67252349853516, 85.68713283538818, 85.6409924030304, 85.74632000923157, 85.68751502037048, 86.04305291175842, 86.09806847572327, 85.69823169708252, 85.75688195228577, 85.73915648460388, 85.75803422927856, 85.73955273628235, 85.7650237083435, 85.69253873825073, 85.74395489692688, 85.77896976470947, 85.75375032424927, 85.71383476257324, 85.78038597106934, 85.74550676345825, 85.78055310249329, 85.77239727973938, 85.71616053581238, 85.79027986526489, 85.8177604675293, 85.75416660308838, 85.76518511772156, 85.7584581375122, 85.74565863609314, 85.72708940505981, 85.76601886749268, 85.74334216117859, 85.79407358169556, 85.79562211036682, 85.73437857627869, 85.77055239677429, 85.70181059837341, 85.79916048049927, 85.7791748046875, 85.78920412063599, 85.7953052520752, 85.7400233745575, 85.7746651172638, 85.77434730529785, 85.79219961166382, 85.83177709579468, 85.75389504432678, 85.81194400787354, 85.7645514011383, 85.76692152023315, 85.76450991630554, 85.70162296295166, 85.77876949310303, 85.77579641342163, 85.76202893257141, 85.7331326007843]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.0001-wdecay1.0-seed43.json <==
{"train_acc": [23.722, 35.3, 41.158, 45.496, 49.546, 52.89, 56.106, 58.712, 61.74, 64.214, 66.302, 68.606, 70.634, 72.6, 74.286, 75.8, 76.882, 78.572, 79.718, 80.648, 81.666, 82.674, 83.356, 83.762, 84.618, 85.428, 86.062, 86.554, 86.98, 87.522, 87.928, 88.23, 88.852, 88.922, 89.234, 89.592, 89.986, 90.292, 90.442, 90.622, 90.778, 90.962, 90.894, 91.59, 91.646, 91.484, 91.854, 92.358, 92.304, 92.118, 92.532, 92.284, 92.554, 92.77, 92.722, 92.94, 93.06, 93.094, 93.002, 92.996, 93.17, 93.192, 93.428, 93.516, 93.558, 93.554, 93.804, 93.722, 93.776, 94.242, 93.9, 94.154, 93.874, 94.308, 94.304, 94.38, 94.618, 94.564, 94.97, 94.94, 95.352, 95.384, 95.356, 95.61, 95.7, 95.902, 96.136, 95.936, 95.71, 95.86, 96.036, 96.078, 96.204, 96.358, 96.062, 96.034, 96.17, 96.21, 96.26, 96.134, 96.262, 96.346, 96.202, 96.31, 96.146, 96.328, 96.252, 96.192, 96.254, 96.084, 96.276, 96.306, 96.384, 96.01, 96.252, 96.42, 96.39, 96.11, 96.322, 96.156, 96.256, 96.492, 96.38, 96.236, 96.278, 96.354, 96.392, 96.36, 96.416, 96.3, 96.31, 96.45, 96.376, 96.188, 96.316, 96.656, 96.276, 96.044, 96.358, 96.446, 96.406, 96.406, 96.498, 96.078, 96.264, 96.298, 96.248, 96.174, 96.416, 96.258, 98.254, 99.012, 99.156, 99.272, 99.33, 99.482, 99.434, 99.524, 99.496, 99.494, 99.548, 99.558, 99.564, 99.598, 99.604, 99.608, 99.65, 99.618, 99.662, 99.61, 99.648, 99.698, 99.664, 99.708, 99.69, 99.716, 99.682, 99.676, 99.682, 99.69, 99.72, 99.636, 99.676, 99.684, 99.738, 99.74, 99.68, 99.68, 99.686, 99.686, 99.704, 99.752, 99.7, 99.732, 99.71, 99.684, 99.692, 99.728, 99.692, 99.696], "test_acc": [32.95, 40.05, 44.56, 47.71, 52.23, 55.19, 57.98, 61.08, 62.4, 64.42, 66.66, 68.04, 71.15, 70.46, 74.49, 74.07, 75.47, 75.47, 78.24, 76.57, 77.99, 79.94, 77.75, 79.76, 79.97, 81.16, 78.52, 79.55, 79.65, 81.65, 81.23, 82.54, 83.22, 83.67, 85.14, 84.2, 85.8, 82.72, 78.84, 85.64, 83.69, 84.1, 83.21, 83.85, 86.19, 86.03, 83.99, 85.19, 87.29, 86.62, 86.4, 83.96, 86.47, 86.4, 86.75, 86.18, 86.64, 86.81, 84.65, 84.81, 81.37, 87.63, 86.14, 87.8, 88.06, 88.43, 87.2, 86.75, 84.86, 88.93, 88.1, 89.24, 85.92, 87.93, 87.55, 87.77, 86.27, 88.79, 87.17, 90.91, 89.25, 90.28, 89.4, 89.91, 89.84, 89.94, 88.66, 90.24, 88.07, 89.15, 87.19, 87.8, 89.4, 89.29, 90.15, 90.36, 89.95, 88.28, 88.78, 88.54, 89.5, 90.34, 87.56, 89.59, 84.5, 89.08, 86.67, 90.27, 88.63, 90.74, 89.15, 90.25, 87.95, 89.19, 88.72, 88.28, 89.27, 90.99, 90.19, 88.74, 90.69, 87.5, 90.17, 87.86, 90.12, 90.8, 85.51, 83.53, 90.26, 91.08, 89.1, 90.22, 86.9, 89.59, 90.46, 89.01, 89.26, 90.85, 87.18, 87.93, 86.41, 90.06, 90.84, 90.25, 88.26, 89.53, 89.98, 86.27, 87.9, 87.63, 93.55, 93.77, 93.84, 94.01, 94.0, 93.96, 94.02, 94.01, 93.97, 94.02, 93.97, 93.96, 93.89, 94.0, 94.07, 93.9, 93.98, 93.9, 94.08, 94.09, 94.0, 94.15, 94.13, 93.75, 93.93, 93.93, 93.84, 93.66, 93.82, 93.65, 93.66, 93.89, 93.82, 93.66, 93.77, 93.64, 93.89, 93.75, 93.62, 93.65, 93.41, 93.67, 93.43, 93.65, 93.75, 93.49, 93.76, 93.68, 93.47, 93.43], "train_loss": [803.2118521928787, 678.1489666700363, 616.6097348928452, 573.3567177057266, 537.7398771047592, 505.65498745441437, 475.43710893392563, 446.7702810764313, 416.3276723623276, 391.30457186698914, 368.95468842983246, 347.64102435112, 326.82440108060837, 307.912202000618, 291.1603491306305, 274.9718407988548, 261.58727633953094, 246.3253072500229, 234.91996562480927, 225.5235394835472, 215.09369322657585, 205.15903222560883, 197.57828480005264, 191.8420680463314, 183.66271471977234, 177.04413890838623, 170.80105620622635, 164.7631834447384, 161.48160803318024, 156.8933074772358, 150.96004624664783, 148.25913541018963, 142.45455299317837, 141.35965171456337, 138.02354158461094, 134.35717657208443, 130.9571384936571, 129.43070298433304, 128.00298981368542, 126.63654445111752, 125.17791490256786, 124.30687925219536, 126.49187977612019, 120.05181869864464, 119.83505557477474, 121.24839653074741, 119.47843781113625, 115.38696160912514, 116.70538951456547, 119.50788174569607, 116.56127385795116, 119.78327694535255, 119.63054472208023, 119.2985839098692, 119.72842502593994, 120.19394923746586, 120.59258683025837, 122.16341179609299, 123.43675184249878, 125.73768226802349, 126.24263858795166, 127.67840990424156, 126.80349273979664, 127.63787347078323, 129.72290839254856, 130.7929260134697, 130.6618344038725, 132.06431476771832, 133.2914507240057, 131.67745113372803, 136.13878127932549, 134.13245107233524, 137.78688433766365, 136.02899464964867, 136.9064159989357, 137.62376847863197, 136.82680037617683, 137.52701996266842, 134.87248830497265, 135.24143920838833, 132.70816595852375, 132.4739408493042, 132.49473583698273, 131.40972819924355, 130.50365301966667, 128.94316604733467, 126.65644663572311, 128.99807465076447, 131.12211963534355, 130.15565712749958, 128.8916815519333, 128.45447221398354, 127.6719079464674, 126.34783484041691, 128.51989069581032, 129.51142129302025, 127.26825664937496, 127.7017641812563, 126.95549057424068, 127.65875945985317, 127.7722968608141, 126.50637283921242, 128.25168082118034, 128.14788801968098, 127.8339297324419, 126.64680555462837, 127.36712731420994, 127.32477031648159, 126.75229868292809, 129.01874592900276, 126.82240626215935, 126.88918288052082, 125.65270878374577, 128.66547307372093, 127.6764965057373, 125.6502915173769, 126.1833475381136, 127.55378755927086, 126.4591451883316, 127.75404419004917, 127.09998071193695, 124.09948490560055, 125.88304498791695, 126.72785885632038, 126.21935153007507, 125.85631248354912, 126.24343058466911, 124.90752643346786, 125.45991624891758, 126.33498162031174, 125.70484037697315, 124.67286744713783, 125.2606910020113, 127.50527268648148, 126.5336351543665, 123.00865040719509, 126.07546275854111, 128.3123465627432, 125.50039318203926, 125.15264238417149, 125.36365589499474, 124.59108453989029, 124.60374803841114, 128.9632939249277, 126.48465631902218, 126.26144659519196, 126.1941401809454, 127.28281989693642, 124.91295133531094, 126.3706882596016, 107.82985498011112, 100.05590853095055, 98.28243394196033, 97.8020476102829, 97.06164182722569, 95.48972961306572, 95.68102619051933, 94.58461305499077, 94.38716821372509, 94.211570084095, 93.32118284702301, 93.4413785636425, 93.39250312745571, 92.68650265038013, 92.89805969595909, 92.50216057896614, 91.72944143414497, 92.11085878312588, 91.60326540470123, 92.57133729755878, 91.02571138739586, 90.74170871078968, 91.27288901805878, 90.88430233299732, 90.66064794361591, 90.38180668652058, 90.73993138968945, 90.53661833703518, 90.55866141617298, 90.27073781192303, 90.00963661074638, 90.25190179049969, 90.06392370164394, 89.78828851878643, 89.10780592262745, 89.07735407352448, 89.95708945393562, 89.93670922517776, 89.63670775294304, 89.36437003314495, 89.7502741664648, 88.8332330584526, 89.29422380030155, 89.01434481143951, 88.81540611386299, 88.83398859202862, 89.33210760354996, 88.4610227048397, 89.36558000743389, 89.24189352989197], "test_loss": [143.0598747730255, 126.4549024105072, 116.98316037654877, 112.84556865692139, 102.19587063789368, 96.58711910247803, 91.6544736623764, 85.68500602245331, 81.71917057037354, 78.05625331401825, 73.80902606248856, 71.19663977622986, 64.19627022743225, 68.06719017028809, 57.58067560195923, 59.65772461891174, 56.70786893367767, 56.118051797151566, 50.92304861545563, 53.92394345998764, 50.974232375621796, 48.576765060424805, 50.70356544852257, 48.98138165473938, 47.798190385103226, 44.791510581970215, 50.73976048827171, 50.08388406038284, 50.63433954119682, 44.66834378242493, 45.957014977931976, 42.516586005687714, 41.622805804014206, 41.17754006385803, 36.37662145495415, 39.37118619680405, 35.2669780254364, 43.33302107453346, 53.01085278391838, 36.845424085855484, 41.16881686449051, 40.87655532360077, 42.947714418172836, 41.3891644179821, 35.790912717580795, 37.259943664073944, 41.960025787353516, 38.91551187634468, 34.04463705420494, 35.85903173685074, 37.58673170208931, 43.19183871150017, 36.444742888212204, 37.257182002067566, 37.139948427677155, 38.629995822906494, 37.888128727674484, 37.626518085598946, 44.25818946957588, 42.641187608242035, 52.660904347896576, 37.40217372775078, 40.58009245991707, 37.367466270923615, 36.59115469455719, 36.25420731306076, 39.794945657253265, 40.866468757390976, 47.250598073005676, 36.845333844423294, 38.10535058379173, 36.0588393509388, 45.4340116083622, 39.50123047828674, 40.061148166656494, 41.33824568986893, 45.57143694162369, 38.53659427165985, 42.750541031360626, 34.266534358263016, 38.168967604637146, 35.95820763707161, 38.23725309967995, 36.75524562597275, 37.20302367210388, 37.16193926334381, 39.71666359901428, 36.54933550953865, 40.856857389211655, 40.069667369127274, 44.05342826247215, 42.140976279973984, 38.08511272072792, 38.69458156824112, 37.272993713617325, 35.32605439424515, 36.94000643491745, 41.095629155635834, 39.642581671476364, 40.40731918811798, 38.45483902096748, 35.829797089099884, 42.19973614811897, 38.55744183063507, 49.7319321334362, 39.58478832244873, 45.70926675200462, 36.45515751838684, 40.013644099235535, 35.54310539364815, 39.26715761423111, 36.18460324406624, 42.40579476952553, 38.9871321618557, 40.02534022927284, 41.27453801035881, 39.52348259091377, 34.96489763259888, 36.87312126159668, 40.001561135053635, 35.56223261356354, 42.50751265883446, 36.67138057947159, 42.132467955350876, 37.2674366235733, 35.02165266871452, 47.853829592466354, 51.94265979528427, 36.254437655210495, 34.71514764428139, 39.5386421084404, 36.93082883954048, 43.3221578001976, 38.386539340019226, 35.9538648724556, 39.414164900779724, 38.75375059247017, 35.34821513295174, 43.12225219607353, 41.723212361335754, 45.39557158946991, 36.91488999128342, 35.3014275431633, 35.99723947048187, 41.1658273935318, 37.96088758111, 36.64256316423416, 45.94092005491257, 42.96519359946251, 43.15212240815163, 29.237349689006805, 28.735917076468468, 28.716614842414856, 28.780207991600037, 28.473011881113052, 28.653061091899872, 28.32637892663479, 28.427058935165405, 28.338490173220634, 28.43698213994503, 28.522086903452873, 28.54680898785591, 28.511802226305008, 28.40817704796791, 28.281498596072197, 28.49788463115692, 28.546878084540367, 28.319576144218445, 28.366784930229187, 28.210225865244865, 28.306051462888718, 28.062891960144043, 28.197791159152985, 28.551659747958183, 28.592138901352882, 28.305057883262634, 28.357085540890694, 28.681261509656906, 28.6081702709198, 28.698043793439865, 28.561238318681717, 28.572686180472374, 28.69653594493866, 28.882984027266502, 28.692400574684143, 28.87045556306839, 28.600393563508987, 28.914397358894348, 29.13053508102894, 28.852568864822388, 29.262314587831497, 28.801466301083565, 29.75345903635025, 29.130823224782944, 28.957978576421738, 29.211345806717873, 28.666699439287186, 28.944021463394165, 29.289715826511383, 29.419003203511238], "epoch_time": [46.75723171234131, 44.10242676734924, 44.33991813659668, 44.35388398170471, 44.60044550895691, 44.42100930213928, 44.53812885284424, 44.71116542816162, 44.30183410644531, 44.461829662323, 44.66513156890869, 44.45486402511597, 44.49797344207764, 44.48315215110779, 44.52015662193298, 44.50866723060608, 44.602115869522095, 44.62668204307556, 44.58039045333862, 44.520318269729614, 45.00138330459595, 44.690757751464844, 44.497915744781494, 44.56732439994812, 44.53469729423523, 44.730936765670776, 44.778804540634155, 44.59081959724426, 44.37573957443237, 44.586853981018066, 44.57387351989746, 44.585291147232056, 44.742021799087524, 44.21408820152283, 44.54438066482544, 44.56324338912964, 44.5342972278595, 44.48046541213989, 44.4808030128479, 44.600412368774414, 44.57692050933838, 44.57624387741089, 44.63500428199768, 44.43019104003906, 44.46222972869873, 44.50572371482849, 44.30407452583313, 44.37753200531006, 44.62238311767578, 44.397570848464966, 44.54648566246033, 44.541828632354736, 44.7330687046051, 44.411357164382935, 44.25261831283569, 44.4861056804657, 44.485286474227905, 44.45408511161804, 44.34614300727844, 44.50173735618591, 44.3123242855072, 44.37252187728882, 44.4762749671936, 44.576398849487305, 44.35094594955444, 44.47167468070984, 44.84950232505798, 44.528456687927246, 44.42495560646057, 44.53419256210327, 44.364238262176514, 44.49924325942993, 44.59750175476074, 44.40786790847778, 44.33479332923889, 44.4882173538208, 44.53790903091431, 44.521626472473145, 44.17613673210144, 44.212982177734375, 44.410537242889404, 44.43821477890015, 44.49681782722473, 44.477941036224365, 44.50746989250183, 44.335394620895386, 44.61445450782776, 44.655571937561035, 44.66001343727112, 44.493403673172, 44.44591665267944, 44.43595814704895, 44.35519504547119, 44.35644555091858, 44.52006387710571, 44.34537100791931, 44.64610457420349, 44.41021800041199, 44.55143213272095, 44.69486379623413, 44.421725034713745, 44.538591384887695, 44.52060794830322, 44.53551650047302, 44.229854106903076, 44.48696732521057, 44.55252647399902, 44.32696318626404, 44.514607667922974, 44.38853597640991, 44.46761775016785, 44.487727880477905, 44.4173903465271, 44.55306124687195, 44.5589759349823, 44.770994424819946, 44.54936146736145, 44.496944189071655, 44.60647392272949, 44.48279523849487, 44.47209978103638, 44.583924293518066, 44.340230226516724, 44.49452233314514, 44.6775848865509, 44.48077082633972, 44.65007710456848, 44.365421295166016, 44.54566550254822, 44.35023021697998, 44.51716732978821, 44.588473320007324, 44.19705581665039, 44.25694513320923, 44.52123165130615, 44.61681389808655, 44.42650818824768, 44.45370054244995, 44.581132650375366, 44.597185373306274, 44.44159388542175, 44.281697273254395, 44.19060397148132, 44.122560262680054, 44.41950488090515, 44.557541370391846, 44.094414472579956, 44.34832453727722, 44.41923236846924, 44.44843101501465, 44.20319199562073, 44.467592000961304, 44.394842863082886, 44.49058413505554, 44.55263829231262, 44.69903302192688, 44.7699921131134, 44.85179877281189, 44.84010910987854, 44.69239091873169, 44.794658184051514, 44.74360418319702, 44.87580418586731, 44.94450283050537, 44.68655776977539, 44.756776332855225, 44.75032925605774, 44.89733839035034, 44.84751796722412, 44.60374331474304, 45.059485912323, 44.86043882369995, 44.79720854759216, 44.776679039001465, 45.04309272766113, 44.8889479637146, 44.854798555374146, 44.634543895721436, 44.702059745788574, 44.85652685165405, 44.92329001426697, 44.762983322143555, 44.62173366546631, 44.844045639038086, 44.40502429008484, 44.44262385368347, 44.40774178504944, 44.50456619262695, 44.530174016952515, 44.302852153778076, 44.597588539123535, 44.46644067764282, 44.71898007392883, 44.69029402732849, 44.665034770965576, 44.46036148071289, 44.1868782043457, 44.04321622848511, 44.21923089027405, 44.2165310382843]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.0001-wdecay1.0-seed44.json <==
{"train_acc": [23.31, 35.41, 41.126, 45.836, 49.666, 53.508, 56.684, 59.272, 61.88, 64.414, 66.4, 68.382, 70.03, 71.484, 73.126, 74.438, 76.002, 77.532, 78.606, 80.06, 81.056, 81.844, 82.574, 83.64, 84.49, 85.288, 85.822, 86.42, 86.818, 87.622, 87.702, 87.998, 88.59, 89.164, 89.426, 89.666, 90.036, 90.268, 90.368, 90.862, 90.652, 90.888, 91.292, 91.374, 91.306, 92.05, 91.798, 91.938, 91.994, 92.39, 92.35, 92.382, 92.614, 92.7, 92.708, 93.074, 92.954, 93.23, 92.914, 93.294, 93.186, 93.204, 93.47, 93.568, 93.596, 93.896, 93.66, 93.976, 93.738, 94.012, 93.928, 94.046, 94.22, 94.272, 94.162, 94.448, 94.418, 94.71, 95.016, 95.016, 95.13, 95.288, 95.446, 95.714, 95.704, 95.914, 95.988, 95.914, 95.994, 96.07, 96.162, 95.984, 96.214, 96.218, 96.08, 96.258, 96.146, 96.296, 96.114, 96.196, 96.022, 96.228, 96.14, 96.158, 96.352, 96.224, 96.334, 96.21, 96.334, 96.328, 96.11, 96.354, 96.358, 96.274, 96.186, 96.402, 96.288, 96.112, 96.396, 96.18, 96.162, 96.298, 96.31, 96.39, 96.352, 96.242, 96.55, 96.362, 96.292, 96.136, 96.22, 96.41, 96.428, 96.318, 96.338, 96.328, 96.042, 96.562, 96.214, 96.22, 96.434, 96.35, 96.488, 96.264, 96.16, 96.102, 96.204, 96.242, 96.512, 96.608, 98.35, 99.078, 99.22, 99.26, 99.374, 99.452, 99.52, 99.516, 99.494, 99.53, 99.572, 99.584, 99.572, 99.622, 99.618, 99.644, 99.624, 99.666, 99.618, 99.634, 99.662, 99.632, 99.654, 99.682, 99.654, 99.66, 99.682, 99.666, 99.692, 99.706, 99.686, 99.668, 99.652, 99.67, 99.712, 99.68, 99.698, 99.696, 99.698, 99.664, 99.714, 99.69, 99.73, 99.688, 99.734, 99.694, 99.7, 99.68, 99.73, 99.684], "test_acc": [33.0, 39.31, 43.77, 48.68, 50.63, 54.05, 59.1, 61.3, 61.42, 64.73, 66.35, 65.22, 68.28, 68.73, 70.74, 70.22, 74.36, 76.6, 77.8, 75.57, 74.85, 80.04, 80.09, 82.44, 80.01, 80.56, 76.75, 78.84, 79.47, 82.12, 82.91, 83.04, 81.42, 82.93, 84.65, 81.97, 82.52, 83.55, 84.72, 82.31, 81.6, 82.42, 84.64, 83.16, 84.45, 86.77, 83.46, 84.0, 86.72, 86.83, 86.77, 88.25, 86.67, 84.34, 87.46, 85.79, 86.59, 82.22, 84.88, 86.18, 87.66, 88.54, 84.99, 87.11, 89.02, 86.79, 87.56, 85.78, 87.01, 89.3, 87.95, 85.79, 85.46, 88.72, 87.65, 87.64, 89.7, 89.75, 89.96, 88.67, 90.41, 90.78, 90.31, 90.52, 88.82, 89.16, 87.14, 87.84, 88.06, 86.04, 88.37, 91.05, 88.3, 90.91, 88.46, 90.43, 89.27, 90.78, 89.22, 87.17, 89.32, 89.81, 89.9, 89.6, 89.02, 86.58, 90.78, 88.42, 90.72, 89.25, 91.18, 89.21, 88.69, 88.97, 88.44, 87.8, 89.46, 89.23, 89.11, 86.51, 89.32, 88.41, 89.09, 87.37, 90.21, 89.26, 91.08, 86.72, 90.4, 86.83, 87.99, 90.34, 86.78, 83.52, 89.87, 88.0, 85.01, 88.94, 88.72, 89.0, 88.15, 90.97, 89.16, 88.91, 88.17, 88.34, 87.16, 89.33, 90.58, 88.65, 93.82, 93.89, 93.91, 93.86, 93.99, 94.08, 94.01, 94.03, 94.04, 94.03, 94.04, 94.0, 94.18, 94.02, 94.11, 93.97, 93.9, 94.0, 93.95, 93.97, 94.07, 93.95, 93.87, 93.91, 93.98, 93.89, 93.88, 93.76, 93.92, 93.95, 93.7, 93.91, 93.81, 93.89, 93.81, 94.0, 93.9, 93.82, 94.0, 93.92, 93.74, 93.6, 93.79, 93.68, 93.88, 93.83, 93.78, 93.75, 93.79, 93.39], "train_loss": [800.4760600328445, 669.6508823633194, 615.0250453948975, 571.462212562561, 535.0648258924484, 498.8001666069031, 466.4091572165489, 439.10915344953537, 414.11903417110443, 386.95137536525726, 369.2607256770134, 348.9710078239441, 332.1036792397499, 315.27686405181885, 299.9018123745918, 285.3504187762737, 270.0640826821327, 255.48124048113823, 245.55520936846733, 231.1381322145462, 221.47110599279404, 212.35315176844597, 205.04310634732246, 195.22080904245377, 186.27423852682114, 180.11917757987976, 172.3166522681713, 167.8405431509018, 163.5502526462078, 156.53220550715923, 152.8761100769043, 149.6624178737402, 145.95891232788563, 141.1862621754408, 137.52064336836338, 135.52126620709896, 132.03415143489838, 129.1167722195387, 128.3802398890257, 125.02792732417583, 126.83532156050205, 124.1930809468031, 122.03422762453556, 121.7061789482832, 121.85293358564377, 117.20706996321678, 119.69374312460423, 119.57844868302345, 119.84078034758568, 117.7523405700922, 119.0294568091631, 118.96259082853794, 119.24998942017555, 119.40645630657673, 120.95074628293514, 118.64259599149227, 121.3665631711483, 120.47332537174225, 123.8339362591505, 122.76728154718876, 126.3772542476654, 126.73919135332108, 127.63467483222485, 126.46957604587078, 129.13216289877892, 128.349384278059, 131.03367972373962, 130.8121767193079, 133.99306893348694, 133.06865553557873, 135.7778217792511, 135.54798550903797, 135.64097034931183, 136.66616334021091, 137.75771875679493, 137.62065607309341, 138.77178138494492, 137.02729332447052, 135.12644477188587, 134.90382966399193, 134.53364498913288, 132.62929047644138, 132.21421605348587, 129.79360884428024, 130.24250879883766, 129.42050667107105, 128.4019970446825, 128.5989752113819, 129.23450203239918, 127.57180252671242, 127.36149136722088, 128.82931843400002, 127.30227762460709, 126.99812704324722, 129.06950025260448, 126.96032784879208, 127.9350888133049, 126.91685256361961, 128.0807109773159, 127.59064221382141, 129.50152561068535, 128.43593160808086, 128.13669937849045, 128.76155334711075, 126.33029033243656, 128.1115966439247, 126.73557861149311, 127.78150381147861, 127.16070203483105, 126.86462546885014, 128.5048308968544, 126.31281673908234, 126.67924585938454, 127.72696822881699, 127.56214374303818, 125.93144509196281, 126.66751129925251, 128.34169171750546, 126.2690391689539, 127.50579236447811, 127.72360046207905, 126.42573989927769, 126.12011778354645, 126.10383506119251, 126.18480509519577, 126.53581804037094, 124.68470305204391, 125.74041022360325, 127.27904042601585, 127.65631078183651, 127.4142945855856, 124.88420762121677, 124.61717586219311, 126.17752915620804, 125.7175722271204, 125.87527984380722, 128.20788043737411, 124.32440155744553, 127.08036866784096, 127.28353135287762, 124.88712029159069, 125.70237922668457, 124.63918869197369, 126.18809443712234, 127.93334995210171, 128.23717661201954, 126.857739970088, 127.16910335421562, 124.48247118294239, 123.8341172337532, 106.14500899612904, 99.56434965133667, 98.16093255579472, 97.26229453086853, 95.78816004097462, 95.50579369068146, 94.43534499406815, 94.76756581664085, 94.37732335925102, 93.94083081185818, 93.06376495957375, 93.1827646791935, 92.5738862156868, 92.41752824187279, 92.25253427028656, 92.0512837022543, 92.10994669795036, 91.39276750385761, 91.69549253582954, 91.7662406116724, 91.30648052692413, 91.4822693914175, 90.87885564565659, 90.92248257994652, 91.07974553108215, 90.51961041986942, 89.94476790726185, 90.79950402677059, 90.28632554411888, 90.36232310533524, 89.7580034583807, 89.57292979955673, 90.04681977629662, 90.08948421478271, 89.68109863996506, 89.95638562738895, 89.42008723318577, 89.63923545181751, 89.42097184062004, 89.52828770875931, 89.14363773167133, 89.72719419002533, 88.28864149749279, 89.56779888272285, 88.52056777477264, 88.80841091275215, 89.03982655704021, 89.0813017487526, 88.74383787810802, 88.71398921310902], "test_loss": [140.59344816207886, 126.92968094348907, 117.77427542209625, 107.84217023849487, 107.32899260520935, 99.04170906543732, 88.6317167878151, 84.43333327770233, 84.31058943271637, 78.04795360565186, 75.08820152282715, 76.65173494815826, 70.56227380037308, 69.55204153060913, 65.35419201850891, 66.46930819749832, 58.64310210943222, 53.0181485414505, 51.1824985742569, 57.210719019174576, 59.90394499897957, 47.648112297058105, 46.228576719760895, 41.9886479973793, 46.937024265527725, 45.303361773490906, 53.92492455244064, 49.35884699225426, 49.17123165726662, 43.48211073875427, 40.65788096189499, 41.71457996964455, 45.28099310398102, 42.56849676370621, 38.15687248110771, 44.64826875925064, 43.11732017993927, 40.01979324221611, 37.90129700303078, 44.04945522546768, 45.585960775613785, 44.55615857243538, 38.57532799243927, 43.04955181479454, 40.38918283581734, 35.378896594047546, 43.01284158229828, 41.458642423152924, 35.18814595043659, 36.06642460823059, 36.08513680100441, 33.03799432516098, 37.10437971353531, 42.829460829496384, 35.59985601902008, 38.620388597249985, 38.605052173137665, 48.377247005701065, 43.629155457019806, 40.278413102030754, 37.19708824157715, 35.856744557619095, 42.77004545927048, 39.09509061276913, 35.25341945886612, 39.9786422252655, 38.816579818725586, 44.44604551792145, 40.613146901130676, 35.984699964523315, 38.81341364979744, 44.510985374450684, 45.41457557678223, 38.38034266233444, 40.18291246891022, 41.1639301776886, 36.24212849140167, 36.643369406461716, 36.596291929483414, 40.035463869571686, 35.72619479894638, 34.47688665986061, 35.676713705062866, 35.298156037926674, 39.009567737579346, 38.88550800085068, 43.53763893246651, 41.88614022731781, 40.284911662340164, 46.607121378183365, 40.7198092341423, 33.92141529917717, 40.55929031968117, 34.69589653611183, 41.359267830848694, 35.996506571769714, 38.94158014655113, 35.79857209324837, 39.332622557878494, 43.66439679265022, 38.391779720783234, 37.50021606683731, 37.0034998357296, 38.04545007646084, 39.38656374812126, 45.08023712038994, 34.85711404681206, 41.261437088251114, 34.87881273031235, 38.15731778740883, 34.2211529314518, 38.92594376206398, 39.74219158291817, 39.80019447207451, 40.49452477693558, 43.01887369155884, 37.95608803629875, 38.44757252931595, 39.429362177848816, 44.86146256327629, 37.77886000275612, 41.12816581130028, 38.964176416397095, 43.580822825431824, 36.2307893037796, 38.415309488773346, 34.7189716398716, 45.06303924322128, 36.20563745498657, 44.23706114292145, 41.711004823446274, 36.57741126418114, 44.13012394309044, 52.27988240122795, 37.58591389656067, 42.18764555454254, 48.97797209024429, 39.8481382727623, 40.369841516017914, 39.38067629933357, 41.59267592430115, 34.92001634836197, 38.95628800988197, 39.802044838666916, 41.675744235515594, 40.454253286123276, 43.977186501026154, 38.27419692277908, 36.46685701608658, 40.996876031160355, 28.55210417509079, 28.327390044927597, 28.29612797498703, 28.380625024437904, 28.387426167726517, 28.22412933409214, 28.140961349010468, 28.34851086139679, 27.969588086009026, 28.13941304385662, 28.144594237208366, 28.259620562195778, 28.107493042945862, 28.14931058883667, 28.240279018878937, 28.35084755718708, 28.35797220468521, 28.142415776848793, 28.25792022049427, 28.280505761504173, 28.401920318603516, 28.254899442195892, 28.26387692987919, 28.174207538366318, 28.020664393901825, 28.30377857387066, 28.47044412791729, 28.34543164074421, 28.42137697339058, 28.495726317167282, 28.622652858495712, 28.357504680752754, 28.587297901511192, 28.634416610002518, 28.474846869707108, 28.285663470625877, 28.344233363866806, 28.789331182837486, 28.34330376982689, 28.77554276585579, 28.939398214221, 29.33967697620392, 28.742932379245758, 29.01386635005474, 28.364661276340485, 28.738107219338417, 28.75586961209774, 28.989133924245834, 29.015574291348457, 29.395458817481995], "epoch_time": [45.47399306297302, 43.51735591888428, 43.5263876914978, 43.70578908920288, 43.84298253059387, 43.72402596473694, 43.7148003578186, 43.83498573303223, 43.855080366134644, 44.03001308441162, 43.74702858924866, 43.7495813369751, 43.70308971405029, 43.632453203201294, 43.83896589279175, 43.89499616622925, 43.70852184295654, 44.07443809509277, 43.7707097530365, 43.88894510269165, 43.63933277130127, 43.83564615249634, 43.86160945892334, 43.77322793006897, 43.93586444854736, 43.82858943939209, 43.62768530845642, 43.785635232925415, 43.84445261955261, 43.86520075798035, 43.88580536842346, 43.858495473861694, 44.07210040092468, 43.93352246284485, 43.789541721343994, 43.873112201690674, 43.85700249671936, 43.69145202636719, 43.58370494842529, 43.895042181015015, 43.60875105857849, 43.92617964744568, 44.09565448760986, 43.767537117004395, 43.69325613975525, 43.888120889663696, 43.857781410217285, 43.90846800804138, 43.8991334438324, 43.85429382324219, 43.905332803726196, 43.81592392921448, 43.844011068344116, 43.588906049728394, 43.73817205429077, 44.028133153915405, 43.75339436531067, 43.82348155975342, 43.814049243927, 43.66188454627991, 43.72844386100769, 43.76046109199524, 43.71899342536926, 43.84175157546997, 43.66730189323425, 43.761178731918335, 43.682047605514526, 43.65092468261719, 43.592294692993164, 43.825464487075806, 43.79851841926575, 43.70677185058594, 43.95560622215271, 43.84918570518494, 43.66837692260742, 43.64018106460571, 43.63500118255615, 43.69226670265198, 43.75246810913086, 43.59191393852234, 43.81835460662842, 43.734495878219604, 43.7496063709259, 43.66089963912964, 43.736802101135254, 43.68917918205261, 43.99231839179993, 43.93971657752991, 43.717326641082764, 43.688891887664795, 43.70657444000244, 43.91263461112976, 43.74783706665039, 43.76336359977722, 43.87192106246948, 43.86939358711243, 43.96658229827881, 43.80926442146301, 43.63864326477051, 43.65669631958008, 43.82785201072693, 43.71070647239685, 43.91642689704895, 43.57354760169983, 43.96480584144592, 43.93631911277771, 43.709574460983276, 43.8089644908905, 43.77351260185242, 43.72849369049072, 43.839457750320435, 43.82734751701355, 43.889084339141846, 43.8518180847168, 43.6008460521698, 43.762819051742554, 43.82058358192444, 43.84323740005493, 43.983325242996216, 43.962918281555176, 43.754796743392944, 43.759345293045044, 43.83392882347107, 43.68471693992615, 43.77509164810181, 43.9161217212677, 43.98702597618103, 43.91780638694763, 43.850751876831055, 43.875160932540894, 43.745863914489746, 43.806318521499634, 43.75449085235596, 43.91685652732849, 43.79461741447449, 43.87476444244385, 43.85080432891846, 43.74392127990723, 43.62145400047302, 43.81419515609741, 43.70991611480713, 44.20835065841675, 43.67413783073425, 43.88973784446716, 43.641868352890015, 43.84507989883423, 43.701104164123535, 43.80675721168518, 43.78173589706421, 43.835265159606934, 43.63441801071167, 43.8045756816864, 43.8043692111969, 43.77541136741638, 43.707902669906616, 43.871113538742065, 43.88759446144104, 43.90433740615845, 43.73123836517334, 43.90902543067932, 43.83133673667908, 43.869937896728516, 44.00421738624573, 43.853914737701416, 43.80296611785889, 43.84135913848877, 43.802342653274536, 43.76257848739624, 44.03302502632141, 43.915616035461426, 43.88292336463928, 43.81503462791443, 43.750943660736084, 43.87280225753784, 43.95766997337341, 43.76562428474426, 43.73049306869507, 43.69678258895874, 43.850741386413574, 43.95434045791626, 44.15271306037903, 43.91369557380676, 43.83294105529785, 44.027003049850464, 44.043959617614746, 43.79252648353577, 43.7533073425293, 43.96935963630676, 44.27520489692688, 43.75331211090088, 44.04186201095581, 43.68145036697388, 44.09594535827637, 43.95620584487915, 44.02826642990112, 43.84644317626953, 43.94856548309326, 43.797922134399414, 43.58334040641785, 43.82274389266968]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.0005-wdecay0.2-seed42.json <==
{"train_acc": [34.552, 51.384, 59.982, 65.724, 70.632, 74.16, 76.836, 79.248, 80.998, 82.692, 83.81, 85.2, 85.918, 86.474, 87.44, 88.328, 88.788, 89.154, 89.768, 90.024, 90.432, 90.836, 91.012, 91.634, 91.862, 92.212, 92.234, 92.428, 92.526, 92.96, 93.004, 93.28, 93.182, 93.282, 93.516, 93.82, 93.658, 93.798, 93.72, 93.756, 94.002, 94.19, 94.136, 94.156, 94.702, 94.352, 94.506, 94.574, 94.752, 94.478, 94.896, 94.756, 94.902, 94.848, 94.958, 95.15, 95.126, 95.124, 95.248, 95.446, 95.134, 95.106, 95.686, 95.336, 95.642, 95.424, 95.688, 95.504, 95.586, 95.856, 95.81, 95.596, 95.674, 96.032, 96.006, 95.52, 95.768, 96.048, 95.608, 95.75, 95.806, 95.978, 95.972, 96.082, 96.106, 96.238, 96.124, 96.462, 96.224, 96.434, 96.338, 96.302, 96.36, 96.518, 96.54, 96.536, 96.476, 96.582, 96.492, 96.572, 96.736, 96.738, 96.582, 96.834, 96.68, 96.846, 96.674, 96.842, 96.642, 96.74, 96.838, 96.658, 96.92, 96.984, 96.828, 96.78, 96.966, 96.938, 96.818, 96.77, 97.114, 96.67, 97.066, 96.944, 97.114, 96.918, 96.948, 96.804, 96.984, 97.094, 96.956, 97.102, 96.878, 97.096, 97.004, 96.896, 97.292, 96.988, 97.102, 97.154, 97.078, 97.246, 97.034, 97.074, 97.092, 97.088, 97.18, 97.034, 97.306, 97.0, 98.996, 99.624, 99.65, 99.77, 99.78, 99.854, 99.848, 99.908, 99.874, 99.93, 99.916, 99.908, 99.93, 99.92, 99.934, 99.954, 99.94, 99.948, 99.966, 99.95, 99.952, 99.974, 99.956, 99.962, 99.954, 99.956, 99.964, 99.962, 99.968, 99.966, 99.964, 99.976, 99.972, 99.978, 99.972, 99.968, 99.948, 99.96, 99.968, 99.976, 99.984, 99.988, 99.978, 99.98, 99.964, 99.972, 99.972, 99.972, 99.974, 99.968], "test_acc": [47.57, 54.4, 59.61, 65.85, 71.31, 74.23, 75.85, 76.94, 78.55, 81.29, 81.33, 79.51, 80.28, 83.14, 82.13, 80.06, 83.92, 83.04, 81.72, 83.73, 84.04, 83.22, 86.27, 84.91, 86.59, 84.2, 86.56, 86.69, 82.82, 85.95, 86.25, 85.13, 85.7, 86.94, 86.33, 85.9, 87.34, 87.56, 84.73, 88.32, 88.38, 87.91, 87.6, 88.16, 87.74, 88.1, 88.1, 88.14, 89.0, 87.06, 88.87, 89.53, 88.9, 88.04, 89.43, 88.97, 88.47, 90.34, 88.58, 86.86, 89.34, 89.03, 89.81, 90.06, 90.35, 89.1, 90.58, 90.06, 90.26, 90.36, 90.85, 90.38, 89.48, 88.99, 87.27, 90.13, 88.68, 90.62, 89.96, 89.45, 89.92, 88.86, 89.75, 90.39, 90.44, 90.2, 90.79, 89.86, 89.46, 90.62, 90.97, 90.15, 89.94, 89.53, 88.17, 87.9, 90.62, 90.11, 90.04, 90.05, 90.99, 89.58, 89.86, 90.46, 90.5, 90.11, 90.89, 90.92, 91.06, 90.39, 88.79, 90.75, 90.66, 88.69, 89.17, 88.62, 89.43, 91.43, 89.94, 91.18, 90.74, 90.37, 91.22, 91.17, 89.76, 91.44, 90.91, 90.42, 89.24, 90.81, 90.98, 87.99, 91.35, 91.64, 90.06, 91.87, 91.3, 90.24, 90.98, 91.46, 91.6, 88.95, 89.77, 90.64, 90.29, 90.26, 91.11, 91.41, 90.6, 89.12, 94.52, 94.66, 94.81, 94.95, 94.98, 95.01, 95.11, 95.2, 95.11, 95.09, 95.21, 95.07, 95.09, 95.2, 95.2, 95.29, 95.22, 95.09, 95.23, 95.21, 95.32, 95.24, 95.22, 95.26, 95.26, 95.27, 95.25, 95.21, 95.15, 95.26, 95.21, 95.15, 95.26, 95.25, 95.34, 95.15, 95.2, 95.22, 95.13, 95.18, 95.18, 95.21, 95.3, 95.19, 95.19, 95.24, 95.21, 95.21, 95.06, 95.09], "train_loss": [677.5198061466217, 520.1134608983994, 434.12612295150757, 375.53235894441605, 325.6270287036896, 288.0531897544861, 257.9131591320038, 232.9937382042408, 215.28809729218483, 196.66560491919518, 183.96533983945847, 169.9284505546093, 161.23696918785572, 153.61751306056976, 144.36505287885666, 134.9708679765463, 130.18867427110672, 125.10646888613701, 117.28577043116093, 115.56904400140047, 110.83640988916159, 106.02038043737411, 103.21702226996422, 98.98031072318554, 96.76134661585093, 91.78040013462305, 92.1829224228859, 88.7684373408556, 87.22187197208405, 84.5970367193222, 83.20677477121353, 81.57172203063965, 81.5681933015585, 80.66372059285641, 78.65280735492706, 75.94360814243555, 77.21554292738438, 75.34845597296953, 76.27745229750872, 77.05522158741951, 74.00682671368122, 72.09531332552433, 71.9964771643281, 73.24671147763729, 67.77198192477226, 72.08628288656473, 70.27933925390244, 70.71137849986553, 68.39534412324429, 70.33900993317366, 68.52806761860847, 68.318310264498, 67.67578589916229, 67.49490955471992, 67.29403821751475, 65.77794037014246, 66.77872677892447, 66.19208049029112, 66.40044708549976, 64.30272107198834, 67.3039646409452, 67.21165683865547, 62.91895779967308, 66.11067334190011, 63.45876691490412, 65.96275626122952, 63.006128303706646, 65.61612185835838, 64.60091105848551, 62.15238108485937, 62.65131662040949, 65.2483838647604, 64.99545779824257, 62.220658130943775, 60.78860400989652, 67.08535572141409, 64.48727750778198, 62.82798745110631, 66.13891179859638, 65.20877800881863, 63.730979055166245, 63.03235809504986, 63.09492984414101, 62.35345021635294, 60.98451395332813, 59.660714879631996, 61.31728722900152, 57.971780598163605, 59.59479923918843, 58.028281934559345, 58.385670866817236, 59.549081053584814, 58.89384865760803, 56.155936133116484, 57.125525675714016, 57.60894278809428, 58.393535025417805, 56.06733649969101, 56.877917256206274, 55.76019110903144, 54.35555385798216, 54.895742431283, 57.07543136924505, 53.605599116533995, 54.938614811748266, 52.54671001061797, 54.73205632716417, 53.85148656740785, 55.82080665230751, 54.852081537246704, 53.45854827389121, 55.360930662602186, 52.21188312768936, 51.095194194465876, 54.07285286486149, 53.51861962303519, 52.447780054062605, 52.28556613624096, 53.33125980198383, 53.830256436020136, 50.35654395446181, 53.96135687828064, 50.57413962483406, 52.50725471973419, 51.20091100782156, 52.323484033346176, 53.04966477304697, 52.81862794980407, 51.666973419487476, 50.25046978145838, 52.007672131061554, 49.677265640348196, 52.22200467437506, 50.4342244155705, 50.49194197356701, 52.38843759149313, 48.326698921620846, 51.18519362062216, 50.52095002681017, 49.80262516066432, 49.99983934313059, 49.18029961362481, 50.782688565552235, 49.77526380866766, 50.54881303012371, 50.48685122653842, 50.10443889349699, 50.509203780442476, 47.70271731168032, 51.44017908722162, 28.80661853402853, 21.946572117507458, 20.583798352628946, 19.73532558605075, 18.78508360683918, 18.22451425716281, 18.184259466826916, 17.32288807630539, 17.42684206366539, 16.831839226186275, 17.02505299821496, 16.9391314573586, 16.574526853859425, 16.71794082224369, 16.293500766158104, 16.263657081872225, 16.321011632680893, 16.224605694413185, 15.93497920408845, 15.948829974979162, 15.945584584027529, 15.811906859278679, 15.899861052632332, 15.822908323258162, 15.784529604017735, 15.825650591403246, 15.780296299606562, 15.817617304623127, 15.74452343210578, 15.731366388499737, 15.626063548028469, 15.554729271680117, 15.532237589359283, 15.650308884680271, 15.542229380458593, 15.54946294426918, 15.68666336685419, 15.67659230902791, 15.636295933276415, 15.410230927169323, 15.377375461161137, 15.2329136505723, 15.49268414825201, 15.613081190735102, 15.430096581578255, 15.499306488782167, 15.516267269849777, 15.482297245413065, 15.437044259160757, 15.665385480970144], "test_loss": [113.52130365371704, 99.34552729129791, 89.83872318267822, 77.04840278625488, 63.41607165336609, 57.5963414311409, 54.528735995292664, 52.71092039346695, 49.1256128847599, 44.293491929769516, 43.70593863725662, 49.2166348695755, 47.40280544757843, 39.256269574165344, 41.65647312998772, 49.06072735786438, 37.91395978629589, 41.13500463962555, 45.085667461156845, 38.92312829196453, 39.17736780643463, 41.11940464377403, 33.21141438186169, 36.283060520887375, 32.94243274629116, 39.110903203487396, 32.843031361699104, 32.90722365677357, 43.879704505205154, 34.13824497163296, 32.66140292584896, 37.77851217985153, 35.619583666324615, 32.266318663954735, 33.44234815239906, 34.689767360687256, 31.467790991067886, 30.152643103152514, 38.441211968660355, 29.38032992184162, 29.129384741187096, 30.216446667909622, 31.203168854117393, 31.385443434119225, 31.293363511562347, 29.00713402032852, 30.421142041683197, 30.004901587963104, 27.948212191462517, 33.86427156627178, 28.6879800260067, 25.568781062960625, 27.357632756233215, 30.54205320775509, 26.68160706013441, 28.58566975593567, 29.846719056367874, 25.02993953227997, 29.073510617017746, 34.09652699530125, 27.856920048594475, 28.97421182692051, 27.24421662092209, 26.728603184223175, 25.75985077023506, 28.864551588892937, 25.548256874084473, 26.4392077177763, 26.34606096148491, 25.706329748034477, 24.681642308831215, 26.10291637480259, 28.620119094848633, 28.880271926522255, 34.81121315062046, 26.77671354264021, 31.760867550969124, 25.23864097893238, 27.5252872556448, 28.603822484612465, 27.735093355178833, 30.59163349866867, 28.299899831414223, 27.066240087151527, 26.38276495039463, 26.69038400053978, 25.89097733795643, 29.509078294038773, 29.135811507701874, 26.062000289559364, 25.530809685587883, 27.3594930768013, 28.5238306671381, 29.42594601213932, 33.379209116101265, 35.074303939938545, 25.785464465618134, 27.82195721566677, 27.068040892481804, 28.11714342236519, 25.43434989452362, 29.618203565478325, 27.78824792802334, 27.76592694222927, 27.045480877161026, 27.400471210479736, 25.388433814048767, 25.574264019727707, 25.560550153255463, 27.317333176732063, 31.90265128016472, 25.81367914378643, 27.461877658963203, 32.879530891776085, 30.77679903805256, 32.578394055366516, 30.137195900082588, 25.03533573448658, 28.041548117995262, 24.750085547566414, 26.946357250213623, 28.010277539491653, 25.466327972710133, 24.99617436528206, 29.279079020023346, 25.24006485939026, 26.008428275585175, 27.079281970858574, 30.739520698785782, 25.73676633834839, 25.83344428241253, 35.23622050881386, 25.359078243374825, 23.958189323544502, 28.31845359504223, 23.629926398396492, 24.878578033298254, 27.815150648355484, 25.55906741321087, 24.76406165957451, 23.743115693330765, 30.49551847577095, 29.401238307356834, 26.782820396125317, 27.806186750531197, 27.554320245981216, 25.487196668982506, 25.049485862255096, 26.977725833654404, 30.29163807630539, 17.356771528720856, 16.967137053608894, 16.765719022601843, 16.49858696013689, 16.297535996884108, 16.309564668685198, 16.20442084595561, 16.222545869648457, 16.244678549468517, 16.029516227543354, 16.01094914227724, 16.169596817344427, 15.986198663711548, 16.018630381673574, 16.079152926802635, 16.065615631639957, 16.069331496953964, 16.007998012006283, 15.989940464496613, 16.046956799924374, 15.940844744443893, 16.01628378033638, 15.882078520953655, 15.98257751762867, 15.915645882487297, 15.893253862857819, 16.089210253208876, 16.007118619978428, 16.187124602496624, 16.062563709914684, 15.989447630941868, 16.046097215265036, 16.022257417440414, 15.900477088987827, 15.858209915459156, 15.961023472249508, 16.126868210732937, 15.928120225667953, 16.185068912804127, 16.00584238767624, 15.977411314845085, 15.875162661075592, 16.027440026402473, 16.059142358601093, 16.0169825181365, 16.033292770385742, 15.980882562696934, 15.962025672197342, 16.33690056204796, 16.194664761424065], "epoch_time": [87.58055210113525, 85.57218360900879, 85.63438701629639, 85.6587336063385, 85.66254258155823, 85.64468717575073, 85.64394903182983, 85.66657185554504, 85.64893984794617, 85.61191606521606, 85.6450617313385, 85.66039800643921, 85.89521193504333, 85.71563506126404, 85.71241354942322, 85.6707603931427, 85.739328622818, 85.73279643058777, 85.68160676956177, 85.69722962379456, 85.72894763946533, 85.70905327796936, 85.69292068481445, 85.71830534934998, 85.70550847053528, 85.76118516921997, 85.71933269500732, 85.69584155082703, 85.84348320960999, 85.74017524719238, 85.74187397956848, 85.77087783813477, 85.73085522651672, 85.70487713813782, 85.69193291664124, 85.69432210922241, 85.72960925102234, 85.73682618141174, 85.74146795272827, 85.70795702934265, 85.72695755958557, 85.6756808757782, 85.70470547676086, 85.69494342803955, 85.73889327049255, 85.752445936203, 85.71618795394897, 85.66034483909607, 85.68609976768494, 85.72239947319031, 85.82077193260193, 85.71287870407104, 85.68644738197327, 85.75712442398071, 85.73715996742249, 85.65782117843628, 85.71680688858032, 85.71660041809082, 85.74546599388123, 85.73214983940125, 85.73242330551147, 85.74162244796753, 85.71047806739807, 85.73015809059143, 85.68438863754272, 85.74032402038574, 85.69699454307556, 85.68602252006531, 85.743399143219, 85.71263456344604, 85.74698829650879, 85.72271728515625, 85.77181768417358, 85.7124376296997, 85.71467423439026, 85.72969460487366, 85.75748252868652, 85.7918815612793, 85.72006964683533, 85.79355001449585, 86.00624537467957, 85.75680828094482, 85.72968888282776, 85.73737168312073, 85.7210419178009, 85.70577955245972, 85.73151350021362, 85.72442650794983, 85.6980893611908, 85.7480890750885, 85.74276471138, 85.75598287582397, 85.77827072143555, 85.74328303337097, 85.72931933403015, 85.70376920700073, 85.76879525184631, 85.69202041625977, 85.69440221786499, 85.6869580745697, 85.72950005531311, 85.73861980438232, 85.71566843986511, 85.69211292266846, 85.76942276954651, 85.7025716304779, 85.74155807495117, 85.71916580200195, 85.71897101402283, 85.7389988899231, 85.77902579307556, 85.7592236995697, 85.75525093078613, 85.73677682876587, 85.74504852294922, 85.77524280548096, 85.72808909416199, 85.85319113731384, 85.71480441093445, 85.75360321998596, 85.74413061141968, 85.75061702728271, 85.7483959197998, 85.789391040802, 85.75824284553528, 85.71008634567261, 85.71072316169739, 85.78265333175659, 85.77296280860901, 85.71107411384583, 85.7285578250885, 85.72196650505066, 85.7279782295227, 85.74633622169495, 85.71081757545471, 85.72653651237488, 85.79217481613159, 85.70351791381836, 85.74714827537537, 85.76851272583008, 85.7550756931305, 85.71359586715698, 85.71410536766052, 85.73789596557617, 85.69747114181519, 85.7623176574707, 85.72044348716736, 85.74851036071777, 85.76520466804504, 85.71167969703674, 85.77682995796204, 85.73500275611877, 85.76158714294434, 85.7614734172821, 85.74140644073486, 85.71654438972473, 85.75936698913574, 85.73650741577148, 85.74946212768555, 85.71731662750244, 85.74460482597351, 85.76732730865479, 85.72584271430969, 85.7635555267334, 85.76652550697327, 85.70412945747375, 85.78689050674438, 85.71906852722168, 85.73961448669434, 85.77228307723999, 85.75957918167114, 85.74304103851318, 85.77942776679993, 85.75869631767273, 85.76889634132385, 85.73195004463196, 85.75676798820496, 85.77555918693542, 85.77334213256836, 85.76834464073181, 85.79726576805115, 85.71981287002563, 85.74061989784241, 85.7112443447113, 85.71926140785217, 85.7426061630249, 85.76842069625854, 85.76432085037231, 85.80782866477966, 85.74547600746155, 85.76381254196167, 85.75673842430115, 85.72361278533936, 85.72533583641052, 85.76409602165222, 85.72933435440063, 85.7574234008789, 85.69822239875793, 85.73608112335205, 85.77649760246277]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.0005-wdecay0.2-seed43.json <==
{"train_acc": [33.672, 49.892, 58.86, 65.178, 69.754, 73.96, 76.928, 79.248, 81.208, 82.536, 83.886, 84.866, 85.816, 86.87, 87.256, 88.166, 88.604, 89.368, 89.826, 90.234, 90.492, 90.89, 91.36, 91.47, 91.738, 91.934, 92.368, 92.598, 92.45, 93.026, 93.162, 93.074, 93.194, 92.994, 93.466, 93.528, 93.796, 93.948, 93.728, 93.898, 93.926, 94.282, 93.956, 94.138, 94.322, 94.312, 94.51, 94.44, 94.708, 94.532, 94.78, 94.8, 94.83, 94.85, 95.128, 95.102, 95.164, 95.356, 95.104, 95.4, 95.334, 95.262, 95.358, 95.41, 95.332, 95.484, 95.492, 95.716, 95.758, 95.71, 95.698, 95.748, 95.65, 95.66, 95.922, 95.766, 95.946, 95.946, 95.674, 96.012, 95.938, 95.784, 95.988, 95.958, 96.026, 96.322, 96.178, 96.334, 96.344, 96.208, 96.404, 96.482, 96.386, 96.538, 96.698, 96.506, 96.68, 96.754, 96.444, 96.76, 96.338, 96.566, 96.602, 96.702, 96.816, 96.726, 96.772, 96.814, 96.734, 96.616, 96.77, 96.982, 96.758, 96.738, 97.03, 96.87, 96.836, 96.824, 96.834, 96.45, 96.942, 97.206, 97.174, 97.288, 96.926, 96.93, 96.94, 96.992, 97.05, 97.086, 96.916, 97.058, 96.892, 97.092, 96.82, 97.196, 97.194, 97.05, 97.296, 97.074, 97.368, 97.038, 97.002, 97.08, 97.29, 97.066, 97.092, 97.072, 97.382, 97.282, 98.958, 99.594, 99.762, 99.758, 99.812, 99.868, 99.884, 99.876, 99.876, 99.898, 99.908, 99.926, 99.946, 99.93, 99.952, 99.932, 99.956, 99.95, 99.968, 99.94, 99.954, 99.974, 99.964, 99.962, 99.958, 99.974, 99.97, 99.946, 99.968, 99.968, 99.962, 99.966, 99.974, 99.974, 99.974, 99.966, 99.952, 99.968, 99.972, 99.972, 99.976, 99.974, 99.978, 99.958, 99.978, 99.978, 99.982, 99.978, 99.95, 99.968], "test_acc": [46.05, 52.72, 63.0, 65.19, 68.12, 73.49, 76.35, 77.34, 80.24, 80.78, 81.26, 81.65, 79.8, 82.92, 84.82, 82.64, 84.66, 83.13, 85.77, 84.47, 85.39, 83.42, 83.29, 85.72, 86.02, 85.63, 85.92, 83.63, 87.36, 81.71, 86.79, 86.18, 85.37, 85.99, 85.8, 86.05, 89.07, 84.7, 86.91, 85.5, 85.21, 87.07, 86.58, 87.89, 87.16, 88.05, 89.02, 88.84, 89.15, 88.81, 86.52, 89.06, 87.28, 89.0, 88.61, 88.72, 87.45, 88.04, 87.22, 89.69, 89.35, 88.64, 88.48, 90.04, 90.22, 89.69, 88.67, 88.37, 86.43, 88.96, 89.09, 89.45, 88.14, 90.24, 90.67, 88.55, 88.62, 90.53, 91.3, 90.79, 89.33, 88.06, 90.05, 90.55, 88.64, 90.43, 91.02, 89.45, 89.94, 90.21, 90.24, 88.83, 89.6, 90.59, 90.9, 91.3, 90.37, 91.0, 89.96, 88.26, 91.06, 89.76, 90.19, 90.91, 89.75, 87.77, 89.56, 90.43, 90.31, 90.91, 91.16, 91.08, 90.95, 90.43, 89.08, 89.55, 90.01, 89.63, 89.6, 89.53, 90.65, 88.96, 91.64, 91.33, 90.06, 88.77, 90.14, 87.76, 90.23, 90.56, 88.8, 89.63, 88.84, 91.11, 91.03, 91.39, 91.41, 91.12, 92.44, 89.47, 91.69, 89.16, 91.87, 90.77, 85.07, 91.42, 91.21, 90.86, 90.1, 90.61, 94.32, 94.56, 94.55, 94.77, 94.7, 94.79, 94.91, 94.89, 94.95, 94.94, 94.84, 94.81, 94.99, 94.93, 94.9, 94.83, 94.82, 94.81, 94.84, 94.89, 94.88, 94.94, 94.97, 94.81, 94.94, 95.11, 94.86, 94.95, 94.81, 95.05, 94.9, 94.99, 94.93, 94.91, 95.1, 95.07, 94.92, 94.85, 94.99, 95.03, 95.06, 94.99, 94.93, 94.9, 94.88, 94.91, 94.97, 94.9, 94.97, 94.85], "train_loss": [692.7508903741837, 535.3303771018982, 446.97195053100586, 382.16160184144974, 332.8366170525551, 290.2324012517929, 257.4705623090267, 233.42008009552956, 213.07607930898666, 197.05958992242813, 181.6967371404171, 172.50173276662827, 162.13980466127396, 150.87696947157383, 144.0833936035633, 136.28936150670052, 129.75014577805996, 122.17162860929966, 116.70385706424713, 112.4906759262085, 109.84826876223087, 105.16270469129086, 100.24347824603319, 100.25690270215273, 96.03543066233397, 93.9766114577651, 90.01566951721907, 88.55679026246071, 89.0199873894453, 84.05199079215527, 82.94277552515268, 83.38173688948154, 81.18418957293034, 82.67946723103523, 79.068653434515, 78.84818246215582, 75.32407153397799, 73.82906390726566, 77.45858731120825, 75.5984100624919, 74.7993637546897, 70.90842342376709, 75.3630146086216, 73.21168448030949, 70.63318893313408, 71.37423948198557, 70.06045089662075, 69.8882307484746, 68.96237552165985, 70.934401743114, 68.03364155441523, 68.80597680062056, 67.96037176251411, 68.23800154775381, 65.97553606331348, 67.43386550247669, 66.16916862130165, 64.87065455317497, 66.2591338083148, 65.28217312321067, 65.09116054326296, 66.12547074258327, 66.30784053727984, 65.4029811359942, 65.78231573849916, 63.74497189372778, 65.22505500540137, 63.82637054473162, 63.341774977743626, 64.4293619915843, 64.00111474096775, 64.36377005279064, 64.88311730325222, 64.34101429581642, 61.94670343399048, 64.30040146410465, 61.39699887111783, 62.012295335531235, 66.3458886668086, 62.295742094516754, 63.06402650102973, 64.98620795831084, 62.60210803151131, 62.91805703938007, 61.89161655306816, 59.25076049566269, 59.96545874327421, 59.17573554813862, 59.51496985927224, 60.3288701325655, 58.1922787129879, 57.52104960381985, 58.362901732325554, 57.423436399549246, 54.70521392300725, 57.71907424926758, 55.71199741214514, 54.3947646394372, 57.48079211264849, 54.67867674678564, 58.52662941813469, 55.754391834139824, 55.79062623530626, 55.13484347239137, 54.32778360694647, 53.952922485768795, 54.094686444848776, 53.396828170865774, 54.09218147024512, 55.36518993973732, 53.66866559162736, 51.979268200695515, 53.335486609488726, 53.88516379892826, 51.143808890134096, 53.18130359053612, 53.09190100431442, 53.474269676953554, 53.05382517725229, 56.44694201648235, 51.75488420575857, 48.53144820779562, 49.74512205645442, 48.42113387212157, 51.37203511223197, 52.199788615107536, 51.95744562894106, 50.93611979484558, 50.22730182856321, 50.303657315671444, 52.31628632918, 50.43240436911583, 52.28159299492836, 50.21413663029671, 53.05438096821308, 48.36265479028225, 49.02782925218344, 50.6252190284431, 48.14558842033148, 50.28182964026928, 47.77651226520538, 50.32814495265484, 51.41433049365878, 50.67627678439021, 48.24985362589359, 49.877818901091814, 50.00902837514877, 50.70418270304799, 47.21251887828112, 48.032310612499714, 28.962093997746706, 21.41365373134613, 19.79370780289173, 19.470151893794537, 18.617553748190403, 17.881791181862354, 17.791485648602247, 17.307010039687157, 17.264050479978323, 17.049472995102406, 16.708093598484993, 16.580814190208912, 16.571772407740355, 16.432740926742554, 16.354091845452785, 16.354162964969873, 16.01641894504428, 15.95974987745285, 15.87326155230403, 16.314666714519262, 15.732287835329771, 15.65440010279417, 15.850201774388552, 15.773744340986013, 15.747476622462273, 15.682602006942034, 15.725867588073015, 15.773005988448858, 15.749270770698786, 15.625773895531893, 15.652454897761345, 15.582479868084192, 15.58246360346675, 15.50719978660345, 15.444136749953032, 15.470570713281631, 15.766121044754982, 15.64242197573185, 15.551353733986616, 15.418153956532478, 15.587874010205269, 15.456069745123386, 15.556584734469652, 15.557674523442984, 15.404168829321861, 15.45140951499343, 15.476204995065928, 15.381864454597235, 15.659729547798634, 15.685999993234873], "test_loss": [113.9962922334671, 102.85665655136108, 81.90892106294632, 77.92191749811172, 72.84453231096268, 61.330387115478516, 54.44042494893074, 51.93930473923683, 45.97629913687706, 44.19909876585007, 43.56344896554947, 43.164639085531235, 50.68858537077904, 40.460949808359146, 35.82423633337021, 41.17580723762512, 37.04784922301769, 40.37724894285202, 34.25961163640022, 37.34775720536709, 35.038765504956245, 42.339144974946976, 40.150266483426094, 35.55715450644493, 34.07649776339531, 35.42815190553665, 34.01634602248669, 41.619825303554535, 31.166384369134903, 47.034691989421844, 33.28286311030388, 33.12196806073189, 36.224600821733475, 35.40772005915642, 35.69589504599571, 34.23492206633091, 27.102173700928688, 37.832701325416565, 33.16276927292347, 37.27141073346138, 36.27694121003151, 33.80966433882713, 34.46605472266674, 29.419454872608185, 32.3865165784955, 30.24273030459881, 27.281599178910255, 27.850921347737312, 27.95443019270897, 28.34644465148449, 34.13814355432987, 27.53325255215168, 32.573949709534645, 28.8811624199152, 30.140006840229034, 29.79513157904148, 31.904731582850218, 31.504813730716705, 33.8090763092041, 26.891554668545723, 27.888898938894272, 30.59319968521595, 30.29590632021427, 25.657677739858627, 25.7556971013546, 27.948466509580612, 30.04149481654167, 31.807226553559303, 36.801992282271385, 29.406683415174484, 29.714629277586937, 29.264351800084114, 32.13311529159546, 26.83990801870823, 24.625044733285904, 30.36302523314953, 31.506853580474854, 26.503453761339188, 24.031756594777107, 25.193576872348785, 30.042721018195152, 32.85883165895939, 27.3447997123003, 26.847508028149605, 32.04657690227032, 26.374790281057358, 24.29601652920246, 29.51331155002117, 27.114639535546303, 26.575463593006134, 27.677527993917465, 31.401758924126625, 28.640129789710045, 25.67810957878828, 25.87882909178734, 24.240566417574883, 26.57976807653904, 25.64224798977375, 27.585793018341064, 33.048941135406494, 25.775811299681664, 29.089982002973557, 27.635179951786995, 26.19289180636406, 29.71307300031185, 34.14549432694912, 28.845592632889748, 27.667165130376816, 27.06892517209053, 26.33288475871086, 25.006955184042454, 25.472182512283325, 25.467559978365898, 26.97582045197487, 30.727666705846786, 30.14455597102642, 27.93674959987402, 30.163245543837547, 29.336070120334625, 29.12917585670948, 26.46879330277443, 31.509609892964363, 24.00392808020115, 24.87468046694994, 28.375889897346497, 31.944425627589226, 27.985210493206978, 35.22280195355415, 28.488596498966217, 28.174283877015114, 31.58624555170536, 29.901783853769302, 31.863361179828644, 25.491723760962486, 25.516047716140747, 25.106629207730293, 24.87362439930439, 25.630844727158546, 22.313189394772053, 29.682048320770264, 23.847925782203674, 31.234707713127136, 23.276164278388023, 25.99301551282406, 41.534125208854675, 24.39211079478264, 25.442243501544, 26.142852559685707, 29.47546450793743, 26.826452374458313, 17.327805027365685, 17.01155026257038, 17.029615864157677, 16.798861406743526, 16.56989324837923, 16.575389832258224, 16.476530864834785, 16.619551859796047, 16.55094376951456, 16.550323709845543, 16.54515305161476, 16.502660743892193, 16.225525818765163, 16.60277957469225, 16.662955902516842, 16.82629605382681, 16.640525668859482, 16.704257920384407, 16.67846629023552, 16.557424269616604, 16.70324830710888, 16.694966942071915, 16.566322341561317, 16.53081002086401, 16.536970160901546, 16.335837308317423, 16.748530212789774, 16.388754211366177, 16.714659672230482, 16.36977605521679, 16.456951726228, 16.55410175770521, 16.70281368866563, 16.626407098025084, 16.55526927858591, 16.53233937546611, 16.697382532060146, 16.698534235358238, 16.57437987998128, 16.54200842231512, 16.456058114767075, 16.50092213228345, 16.57790581882, 16.642806708812714, 16.701040662825108, 16.57412238791585, 16.50010946393013, 16.557438120245934, 16.841782100498676, 16.838075883686543], "epoch_time": [45.628986835479736, 43.368342876434326, 43.311150789260864, 43.13620686531067, 43.13484215736389, 43.34718871116638, 43.32950496673584, 43.28335213661194, 43.389703035354614, 43.116607427597046, 43.38049626350403, 43.365888833999634, 43.236132860183716, 43.465198278427124, 43.488603353500366, 43.299917697906494, 43.40217566490173, 43.32293939590454, 43.54208517074585, 43.39714241027832, 43.485050201416016, 43.35381865501404, 43.56130266189575, 43.40173697471619, 43.040889739990234, 43.344117403030396, 43.14926624298096, 43.12241506576538, 43.4494366645813, 43.4151406288147, 43.449230432510376, 43.278475284576416, 43.438814878463745, 43.553693771362305, 43.42030072212219, 43.419087171554565, 43.44124221801758, 43.48371148109436, 43.24951982498169, 43.28840613365173, 43.45414757728577, 43.22822022438049, 43.299986600875854, 43.320507526397705, 43.266677141189575, 43.37183952331543, 43.39616107940674, 43.154544830322266, 43.19830942153931, 43.114118576049805, 43.471673250198364, 43.183828353881836, 43.475799560546875, 43.33444595336914, 43.5046968460083, 43.21943211555481, 43.31061005592346, 43.442176818847656, 43.50132942199707, 43.69250273704529, 43.10933446884155, 43.234532833099365, 43.44083595275879, 43.246176958084106, 43.189820766448975, 43.40465188026428, 43.213752031326294, 43.12314057350159, 43.147531270980835, 43.45127892494202, 43.18158936500549, 43.12314963340759, 43.12003135681152, 43.10985016822815, 43.18302392959595, 43.16576600074768, 43.29946184158325, 43.23394703865051, 43.21222949028015, 43.1823844909668, 43.22642397880554, 43.05067706108093, 43.13554573059082, 43.04693269729614, 43.218671798706055, 43.74027395248413, 43.131611347198486, 43.494967222213745, 43.041282176971436, 43.16938495635986, 43.38725781440735, 43.02447319030762, 43.19786620140076, 43.23641586303711, 43.24849200248718, 43.18525004386902, 43.4318573474884, 43.28817272186279, 43.47022747993469, 43.193681716918945, 43.1221227645874, 43.33880019187927, 43.374983072280884, 43.15450859069824, 43.20564293861389, 43.26125717163086, 43.21463942527771, 43.1939332485199, 43.12881302833557, 43.20348596572876, 43.2519588470459, 43.24988031387329, 43.482152223587036, 42.98685431480408, 43.3677933216095, 43.25734877586365, 43.006054162979126, 43.150816440582275, 43.17704463005066, 43.21999216079712, 43.302730321884155, 43.47565531730652, 43.3174090385437, 42.98101258277893, 43.233800172805786, 43.509941816329956, 43.18124461174011, 43.07847261428833, 43.11542534828186, 43.2052206993103, 43.55272388458252, 43.10782170295715, 43.401344537734985, 43.02818536758423, 43.41171145439148, 43.15956377983093, 43.33691048622131, 43.45084190368652, 43.13908576965332, 43.432387828826904, 43.19081950187683, 43.07255005836487, 43.09241843223572, 43.261077880859375, 43.394869565963745, 43.2229266166687, 43.292070388793945, 43.43500804901123, 43.35546946525574, 43.11028218269348, 43.277302742004395, 43.10971784591675, 43.23574376106262, 43.3056857585907, 43.17094540596008, 43.105207443237305, 43.251508712768555, 43.028167963027954, 43.174678325653076, 43.45668697357178, 43.41585659980774, 43.25094389915466, 43.40507936477661, 43.12402963638306, 43.26014947891235, 43.25494623184204, 43.51000690460205, 43.37373447418213, 43.400665283203125, 43.11004948616028, 43.32354259490967, 42.987282514572144, 43.22918081283569, 43.12116098403931, 43.41329216957092, 43.063117265701294, 43.31510281562805, 43.616496324539185, 43.21141839027405, 43.092836141586304, 43.26347208023071, 43.150416135787964, 43.10248112678528, 43.15841722488403, 43.23067235946655, 43.25431180000305, 43.274234771728516, 43.14037346839905, 43.152655601501465, 43.46071434020996, 43.558653831481934, 43.13789391517639, 43.25521922111511, 43.17417550086975, 43.22777605056763, 43.37513446807861, 43.20455598831177, 43.3514723777771, 43.2092604637146, 43.122098445892334]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.0005-wdecay0.2-seed44.json <==
{"train_acc": [34.31, 50.382, 59.288, 66.084, 70.368, 74.552, 77.114, 79.362, 81.216, 83.034, 83.806, 84.886, 85.934, 87.212, 87.502, 88.44, 88.652, 89.544, 89.762, 90.138, 90.504, 90.92, 91.162, 91.542, 91.838, 91.98, 92.314, 92.278, 92.572, 92.976, 92.95, 93.094, 93.31, 93.088, 93.236, 93.482, 93.672, 93.788, 93.784, 93.932, 94.096, 93.94, 94.264, 94.204, 94.126, 94.322, 94.356, 94.756, 94.506, 94.688, 94.68, 94.876, 94.822, 94.87, 94.908, 95.22, 94.842, 95.118, 95.122, 95.242, 95.258, 95.154, 95.116, 95.34, 95.384, 95.64, 95.488, 95.606, 95.656, 95.634, 95.656, 95.734, 95.634, 95.872, 95.786, 95.846, 95.75, 95.846, 95.74, 96.026, 95.83, 95.686, 96.054, 95.984, 95.96, 96.068, 96.344, 96.244, 96.35, 96.406, 96.452, 96.194, 96.376, 96.624, 96.582, 96.532, 96.44, 96.632, 96.472, 96.282, 96.608, 96.602, 96.556, 96.926, 96.68, 96.502, 96.858, 96.708, 96.842, 96.61, 96.87, 96.79, 96.63, 96.862, 96.804, 96.776, 96.742, 96.976, 96.864, 96.722, 97.002, 96.864, 96.724, 97.078, 96.938, 96.926, 96.876, 96.88, 96.994, 96.908, 96.864, 97.15, 97.02, 97.098, 97.13, 97.036, 96.908, 97.034, 97.128, 97.102, 97.082, 97.21, 96.988, 97.228, 96.928, 97.132, 97.262, 97.18, 97.128, 97.204, 98.986, 99.574, 99.704, 99.784, 99.806, 99.82, 99.892, 99.874, 99.9, 99.918, 99.91, 99.924, 99.938, 99.928, 99.944, 99.944, 99.938, 99.956, 99.96, 99.952, 99.938, 99.954, 99.968, 99.962, 99.966, 99.966, 99.966, 99.968, 99.972, 99.968, 99.98, 99.968, 99.966, 99.978, 99.968, 99.972, 99.976, 99.968, 99.978, 99.98, 99.964, 99.974, 99.982, 99.978, 99.972, 99.98, 99.98, 99.97, 99.978, 99.972], "test_acc": [44.68, 53.23, 62.51, 64.77, 71.75, 73.64, 76.6, 75.85, 77.32, 79.13, 82.79, 82.03, 82.42, 81.55, 82.86, 77.78, 83.58, 83.23, 85.32, 82.51, 84.28, 85.36, 86.01, 82.45, 85.25, 80.16, 83.13, 84.3, 86.32, 85.86, 85.19, 86.25, 85.27, 86.81, 85.8, 86.53, 86.45, 87.33, 88.56, 85.86, 87.67, 85.34, 87.42, 86.98, 88.14, 88.13, 87.59, 87.39, 89.55, 88.6, 89.45, 89.59, 88.47, 87.58, 89.32, 88.36, 88.64, 88.31, 88.36, 87.87, 89.38, 85.03, 90.02, 89.8, 88.61, 89.64, 90.12, 89.92, 88.37, 89.39, 88.71, 89.92, 90.59, 89.74, 89.61, 89.06, 90.03, 90.17, 91.04, 90.25, 89.38, 89.57, 89.84, 90.53, 89.59, 87.47, 89.8, 88.12, 89.18, 89.23, 89.82, 89.74, 90.47, 87.86, 90.63, 89.93, 87.82, 89.62, 89.56, 89.79, 91.12, 91.27, 91.01, 89.94, 90.4, 90.48, 89.77, 90.46, 90.37, 90.82, 91.09, 90.11, 89.1, 90.02, 90.29, 90.67, 91.12, 91.24, 91.42, 89.44, 90.13, 90.67, 89.42, 91.44, 89.78, 88.07, 90.56, 88.67, 90.44, 89.46, 91.48, 90.01, 89.87, 90.59, 88.51, 90.82, 90.73, 90.42, 91.52, 89.99, 90.22, 91.73, 91.18, 89.92, 89.55, 90.87, 88.33, 89.06, 90.26, 90.84, 94.37, 94.7, 94.75, 94.91, 94.82, 94.84, 94.89, 94.94, 95.03, 95.02, 95.01, 94.96, 94.99, 95.04, 95.03, 95.05, 95.09, 95.02, 95.08, 95.08, 95.13, 95.11, 95.04, 95.13, 95.12, 95.11, 95.11, 95.03, 95.1, 95.23, 95.33, 95.16, 95.1, 95.15, 95.16, 95.0, 95.08, 95.2, 95.16, 95.1, 95.09, 95.17, 95.18, 95.22, 95.16, 95.02, 95.23, 95.14, 95.08, 95.1], "train_loss": [685.2861135005951, 528.8381848335266, 441.12773221731186, 372.6277078986168, 326.9534733891487, 285.91938096284866, 256.5645939707756, 233.1784843504429, 212.25877484679222, 193.47135204076767, 183.25730699300766, 168.76137402653694, 160.26995673775673, 148.20595161616802, 143.65574200451374, 132.71141240000725, 129.88591124117374, 121.9863843023777, 118.56471945345402, 113.36361238360405, 109.42744806408882, 104.79404593259096, 103.30363723635674, 98.66261429339647, 96.41394717991352, 94.17711577564478, 91.03828810155392, 91.27751882374287, 87.14828040450811, 83.90360633283854, 83.05233653634787, 82.57240280508995, 80.8152386546135, 82.34534728527069, 80.8329445719719, 78.33904683589935, 77.16556387394667, 76.09231119602919, 76.32136120647192, 75.1423403993249, 73.72768807411194, 74.55960939824581, 71.98536191880703, 74.42459929734468, 74.2741633579135, 71.79526985436678, 71.72328390926123, 68.79251012951136, 70.95592686533928, 68.83265983313322, 69.41808206960559, 67.51358572021127, 68.86158090829849, 68.85189381986856, 68.02753473073244, 65.28103272616863, 68.21099232882261, 66.4633159339428, 66.46112025529146, 65.55461075156927, 66.95570330694318, 67.43646231293678, 67.67224442213774, 65.92548400908709, 65.5303531512618, 64.30435768514872, 65.57403990998864, 65.08320512995124, 64.35755057632923, 63.911658477038145, 64.69835661351681, 64.46918084844947, 63.817454770207405, 62.72086600586772, 63.189168095588684, 63.77189961075783, 64.7508108690381, 65.00181992352009, 64.82805317640305, 62.55383840948343, 64.47038526088, 64.55446875095367, 62.13721465319395, 62.61909309029579, 63.85140539705753, 62.68790744245052, 59.755711026489735, 60.120761908590794, 59.44341816753149, 58.40599216520786, 57.55741670355201, 60.96733986586332, 58.8686715438962, 56.24937801063061, 56.92516855895519, 56.82648000866175, 57.702710177749395, 55.274384185671806, 57.0731638148427, 58.42163200303912, 55.71236274391413, 55.995689015835524, 56.63640659675002, 52.40645494684577, 55.26386192813516, 57.99824430793524, 52.95633324980736, 55.75462856143713, 53.52719717472792, 56.30664875730872, 52.86015158519149, 53.96212887763977, 55.36089430376887, 52.51355254277587, 53.35081747174263, 53.7413597330451, 53.70131063833833, 51.65893632546067, 52.50130285322666, 53.752242777496576, 51.59156149253249, 52.44079777225852, 54.662736259400845, 50.56434774026275, 51.514715537428856, 51.65769748017192, 52.25291921198368, 52.412743616849184, 50.77938036248088, 51.53263806551695, 52.12386491149664, 49.339804608374834, 50.390064503997564, 50.7393306158483, 49.40641801804304, 50.30657972767949, 52.530550722032785, 50.71860910952091, 48.98728618398309, 50.1912097632885, 50.09956581518054, 48.82401555776596, 51.67273408919573, 47.34013995155692, 52.27519694343209, 49.66221931576729, 47.73922508209944, 49.07627936080098, 49.71596635133028, 48.56907407566905, 28.53855873644352, 22.055422250181437, 20.133780270814896, 19.131471775472164, 18.575704991817474, 18.286489240825176, 17.453806057572365, 17.755397021770477, 17.192674223333597, 17.07083561271429, 16.715133421123028, 16.709046509116888, 16.312898214906454, 16.32492219656706, 16.174156848341227, 16.237128477543592, 16.290796391665936, 16.08562459051609, 15.963196910917759, 15.966859139502048, 16.04408649355173, 15.973957292735577, 15.631902869790792, 15.791031029075384, 15.697512526065111, 15.572196435183287, 15.48225611820817, 15.763042502105236, 15.637402385473251, 15.726744510233402, 15.424208581447601, 15.52462961897254, 15.629965342581272, 15.483229838311672, 15.592015124857426, 15.558719851076603, 15.47365341335535, 15.528400909155607, 15.4625950679183, 15.473651610314846, 15.488362338393927, 15.651700470596552, 15.248022444546223, 15.511666677892208, 15.319886196404696, 15.375026922672987, 15.500380106270313, 15.507148273289204, 15.4619722366333, 15.434612646698952], "test_loss": [119.62954771518707, 103.68221998214722, 82.69590252637863, 79.48820078372955, 63.42152178287506, 60.13640946149826, 52.50057879090309, 55.392075568437576, 52.520207583904266, 49.65522673726082, 40.2357402741909, 41.79654061794281, 40.88288861513138, 44.22825652360916, 40.46026831865311, 55.694000124931335, 38.74669814109802, 39.45087891817093, 34.61652871966362, 42.78956517577171, 38.779235899448395, 35.227942034602165, 34.459372848272324, 42.51849702000618, 38.38650842010975, 49.712666392326355, 41.80387979745865, 38.19145621359348, 33.38285610079765, 33.42975565046072, 37.576480478048325, 34.64614853262901, 36.90968266129494, 33.773541897535324, 35.977820217609406, 32.79249715805054, 33.76696169376373, 31.754444047808647, 28.504990577697754, 36.26340788602829, 30.982942417263985, 36.79546397924423, 31.478378280997276, 32.47600716352463, 29.480271354317665, 29.51538549363613, 31.35393013060093, 32.54541194438934, 26.507366806268692, 30.09144115447998, 27.380737259984016, 27.07408119738102, 29.656215518712997, 32.527901738882065, 26.697619557380676, 29.530522897839546, 28.666020035743713, 30.31154729425907, 30.68009801208973, 32.49563652276993, 28.852060556411743, 40.55652213096619, 25.750769674777985, 26.77001191675663, 30.339726358652115, 27.69786810874939, 26.540128648281097, 27.494869366288185, 30.926813676953316, 28.46068301796913, 30.856524646282196, 27.563982114195824, 25.70928628742695, 27.627269193530083, 27.978955075144768, 30.070158898830414, 27.344756215810776, 26.594121664762497, 24.987183831632137, 26.934705406427383, 30.024722918868065, 28.433088466525078, 28.73165586590767, 25.905243515968323, 28.822070330381393, 36.998809680342674, 28.273037403821945, 32.405356019735336, 30.330165043473244, 30.921733126044273, 28.4078271985054, 28.122609362006187, 26.65536069869995, 33.59598058462143, 26.543083667755127, 28.079465359449387, 34.34607821702957, 28.854708299040794, 29.12264284491539, 28.750943511724472, 24.51179599761963, 24.305638700723648, 25.67729553580284, 28.05265013873577, 26.618317022919655, 26.760475546121597, 29.04186600446701, 27.46415188908577, 27.65179604291916, 25.588086247444153, 25.343646734952927, 28.75965616106987, 31.922363951802254, 28.49440085887909, 26.614909529685974, 26.41517250239849, 25.671803548932076, 24.73603054881096, 24.362439647316933, 29.432292111217976, 27.950098037719727, 26.233398497104645, 29.368010997772217, 24.595979690551758, 29.404040306806564, 33.72160032391548, 26.188817858695984, 32.454800456762314, 27.097065471112728, 29.80871021747589, 25.191475048661232, 27.915935441851616, 27.962450295686722, 27.81398367881775, 32.75189442932606, 26.447984665632248, 25.42109127342701, 27.88130395114422, 24.84341052174568, 28.25931566953659, 27.54648567736149, 24.220795556902885, 24.935335591435432, 28.68511512875557, 29.381488498300314, 25.39568018913269, 33.007398784160614, 32.02550210058689, 28.392500281333923, 26.102245405316353, 17.109753243625164, 16.53717815130949, 16.46334506571293, 16.198660403490067, 16.121815770864487, 16.065979227423668, 16.010749995708466, 16.18480358272791, 16.01643082499504, 15.860557474195957, 15.968515492975712, 15.95249568670988, 15.850296892225742, 15.888469763100147, 15.998406358063221, 16.07243999093771, 15.887202642858028, 16.08455388993025, 15.94557485729456, 15.825924225151539, 15.873415626585484, 15.882209114730358, 15.975795716047287, 15.865876890718937, 15.784775920212269, 15.803357027471066, 15.722428373992443, 15.847410954535007, 15.967589281499386, 15.872660011053085, 15.90481549501419, 15.926293827593327, 15.968077056109905, 15.864072114229202, 15.791482515633106, 15.967374622821808, 15.864785626530647, 15.993896506726742, 15.868137300014496, 16.00752916187048, 16.052467055618763, 16.13794057816267, 16.096917398273945, 15.993473395705223, 16.04939556121826, 16.170698277652264, 16.04686090350151, 16.112208738923073, 16.118723951280117, 16.124204985797405], "epoch_time": [45.72968006134033, 42.96734619140625, 43.10734462738037, 43.25729036331177, 43.02906894683838, 43.37539029121399, 43.33940672874451, 43.115206718444824, 43.565561056137085, 43.69582939147949, 43.50496816635132, 43.19657349586487, 43.81078600883484, 43.49473428726196, 43.46746015548706, 43.627591133117676, 43.467458963394165, 43.64165115356445, 43.38232731819153, 43.415435552597046, 43.29526114463806, 43.32434129714966, 43.69130873680115, 43.643312215805054, 43.24932408332825, 43.48103594779968, 43.62852215766907, 43.152995586395264, 43.31342363357544, 43.524657011032104, 43.333473682403564, 43.45988845825195, 43.44925808906555, 43.44380211830139, 43.32720613479614, 43.67959237098694, 43.71977114677429, 43.44446349143982, 43.48132872581482, 43.37006115913391, 43.40315866470337, 43.438918352127075, 43.31339502334595, 43.23034715652466, 43.463927268981934, 43.42152547836304, 43.46795463562012, 43.544793367385864, 43.453710317611694, 43.19689917564392, 43.85943555831909, 43.3299560546875, 43.18565320968628, 43.85524082183838, 43.48099946975708, 43.59564805030823, 43.42496728897095, 43.32374310493469, 43.34088444709778, 43.397422313690186, 43.36838245391846, 43.36053395271301, 43.649879693984985, 43.20719337463379, 43.59868764877319, 43.42118692398071, 43.50084638595581, 43.46339774131775, 43.46558237075806, 43.40946912765503, 43.490782499313354, 43.52303719520569, 43.2132043838501, 43.33302712440491, 43.675198554992676, 43.29086112976074, 43.27034306526184, 43.14366698265076, 43.44850945472717, 43.28205156326294, 43.35102081298828, 43.19998741149902, 43.239850997924805, 43.311989068984985, 43.34477257728577, 43.493305683135986, 43.44278883934021, 43.35862326622009, 43.63943409919739, 43.13851833343506, 43.299309492111206, 43.445860862731934, 43.12903308868408, 43.46300673484802, 43.49851655960083, 43.3530855178833, 43.218104124069214, 43.74628138542175, 43.444682121276855, 43.35495066642761, 43.203386306762695, 43.535770654678345, 43.37606930732727, 43.265873670578, 43.464696168899536, 43.3624541759491, 43.2586784362793, 43.41523551940918, 43.49691915512085, 43.443671464920044, 43.517815589904785, 43.317711353302, 43.322502851486206, 43.254645109176636, 43.43656849861145, 43.27982544898987, 43.08849287033081, 43.607808351516724, 43.099684953689575, 43.258894205093384, 43.386545181274414, 43.41368222236633, 43.491602420806885, 43.36965203285217, 43.34194850921631, 43.627793073654175, 43.158849000930786, 43.44587850570679, 43.24418497085571, 43.86076641082764, 43.503926038742065, 43.7196044921875, 43.11628603935242, 43.418049812316895, 43.44827151298523, 43.33999943733215, 43.463440895080566, 43.42751717567444, 43.155428647994995, 43.351922273635864, 43.420942306518555, 43.305238008499146, 43.290416955947876, 43.45379161834717, 43.31426787376404, 43.43184018135071, 43.39057660102844, 43.14874982833862, 43.24631929397583, 43.52902793884277, 43.22886037826538, 43.27911853790283, 43.38531851768494, 43.168172121047974, 43.3109450340271, 43.20749545097351, 43.398476123809814, 43.320770025253296, 43.46984791755676, 43.415990114212036, 43.480945110321045, 43.224316358566284, 43.31017589569092, 43.05308556556702, 43.397382736206055, 43.3464994430542, 43.78082203865051, 43.12966775894165, 43.17799782752991, 43.548540353775024, 43.40739965438843, 43.11890006065369, 43.24991321563721, 43.284844160079956, 43.9532835483551, 43.04779624938965, 43.67194986343384, 43.24004530906677, 43.26562762260437, 43.30896782875061, 43.458675146102905, 43.3616738319397, 43.40834355354309, 43.237311363220215, 43.20155334472656, 43.34948205947876, 43.27967095375061, 43.23574662208557, 43.29666018486023, 43.407007932662964, 43.4570472240448, 43.19506812095642, 43.397539377212524, 43.43814206123352, 43.37136507034302, 43.34042525291443, 43.46406078338623, 43.719611167907715, 43.455315828323364, 43.450193881988525]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.001-wdecay0.1-seed42.json <==
{"train_acc": [39.318, 56.706, 65.64, 71.636, 76.29, 79.076, 81.116, 83.142, 84.3, 85.85, 86.65, 87.818, 88.342, 88.854, 89.468, 90.14, 90.576, 90.796, 91.438, 91.824, 91.834, 92.146, 92.38, 92.764, 92.558, 93.198, 93.18, 93.592, 93.356, 93.722, 93.762, 94.018, 94.088, 94.2, 94.198, 94.278, 94.362, 94.504, 94.594, 94.448, 94.63, 94.902, 94.754, 94.79, 95.046, 94.946, 94.966, 95.206, 95.176, 95.156, 95.37, 95.322, 95.318, 95.648, 95.57, 95.718, 95.588, 95.566, 95.646, 95.758, 95.888, 95.966, 96.022, 95.734, 95.858, 95.898, 96.016, 96.024, 95.934, 96.172, 96.068, 96.076, 95.962, 96.316, 95.946, 96.09, 95.93, 96.06, 96.386, 96.124, 96.394, 96.274, 96.384, 96.368, 96.238, 96.424, 96.312, 96.348, 96.502, 96.556, 96.42, 96.598, 96.22, 96.534, 96.588, 96.526, 96.476, 96.742, 96.64, 96.582, 96.95, 96.658, 96.656, 96.736, 96.724, 96.802, 96.82, 96.624, 96.78, 96.642, 96.76, 96.672, 96.996, 96.814, 97.108, 96.774, 96.93, 96.908, 96.958, 96.77, 96.86, 96.968, 96.776, 96.988, 96.956, 97.17, 96.972, 96.936, 96.844, 97.12, 96.664, 96.922, 97.06, 97.054, 96.89, 97.3, 97.002, 97.118, 97.02, 97.014, 97.034, 96.9, 96.918, 97.038, 96.786, 97.194, 97.094, 97.346, 97.054, 97.252, 98.962, 99.578, 99.748, 99.762, 99.862, 99.852, 99.878, 99.9, 99.91, 99.91, 99.924, 99.924, 99.936, 99.924, 99.952, 99.962, 99.97, 99.966, 99.954, 99.958, 99.956, 99.962, 99.972, 99.97, 99.96, 99.972, 99.98, 99.984, 99.978, 99.966, 99.954, 99.972, 99.964, 99.984, 99.986, 99.962, 99.974, 99.986, 99.988, 99.986, 99.988, 99.99, 99.98, 99.98, 99.996, 99.984, 99.986, 99.984, 99.994, 99.982], "test_acc": [50.79, 61.47, 67.02, 67.65, 76.49, 75.65, 77.01, 79.76, 79.55, 83.85, 81.99, 83.29, 83.97, 84.54, 83.05, 83.86, 85.43, 82.66, 85.78, 84.05, 84.61, 86.7, 86.22, 81.99, 86.76, 85.23, 84.26, 87.74, 88.68, 86.02, 86.09, 85.6, 88.84, 88.18, 87.45, 88.83, 88.27, 87.71, 88.23, 87.19, 89.66, 88.93, 88.12, 87.26, 89.08, 86.88, 89.11, 88.66, 89.95, 88.97, 90.03, 88.07, 90.28, 87.67, 89.03, 89.47, 89.0, 89.5, 88.31, 90.06, 90.35, 89.41, 90.66, 90.93, 90.64, 90.67, 89.91, 89.93, 89.2, 89.17, 90.35, 89.87, 90.19, 91.14, 90.51, 89.39, 91.23, 90.26, 89.53, 89.25, 89.51, 91.31, 90.25, 89.48, 89.83, 90.7, 90.34, 89.79, 90.99, 88.84, 90.4, 89.72, 89.85, 89.66, 88.05, 88.34, 91.67, 89.4, 89.46, 90.97, 91.05, 90.48, 89.2, 90.69, 91.63, 88.23, 91.18, 90.72, 90.89, 89.11, 90.5, 88.86, 89.96, 91.09, 90.58, 90.57, 89.46, 90.16, 90.0, 90.9, 91.19, 89.87, 90.76, 91.8, 90.39, 90.67, 91.24, 90.81, 91.08, 90.48, 91.31, 89.87, 90.22, 90.41, 91.26, 90.3, 90.37, 88.46, 89.93, 89.08, 89.75, 90.41, 90.02, 89.77, 90.84, 89.75, 91.38, 91.43, 90.93, 90.53, 94.4, 94.67, 94.92, 94.84, 94.97, 94.94, 94.97, 94.93, 95.04, 95.02, 94.96, 94.95, 94.98, 95.01, 94.88, 94.9, 94.94, 95.05, 94.99, 95.08, 94.99, 95.04, 95.02, 94.96, 94.96, 94.97, 95.07, 95.09, 95.07, 95.0, 95.14, 95.08, 94.91, 95.08, 94.98, 95.13, 95.08, 94.95, 94.95, 94.98, 94.94, 95.09, 95.08, 95.06, 95.09, 94.91, 94.99, 95.02, 95.0, 94.99], "train_loss": [634.839804649353, 467.9286535978317, 377.1563602089882, 315.80992287397385, 264.8449419140816, 235.9304656982422, 211.3736842572689, 191.19051033258438, 176.74784550070763, 161.61728759109974, 151.26483142375946, 138.8687306046486, 132.53186045587063, 126.28124369680882, 119.1863734126091, 111.9608892351389, 107.6667055785656, 104.70716346800327, 97.85526555776596, 94.92946867644787, 93.22516500204802, 89.97843339294195, 87.95531982183456, 83.722343377769, 84.42091757804155, 79.00200285762548, 78.89609963446856, 74.99388652294874, 75.66011858731508, 74.06397831439972, 73.22876194864511, 70.13642816990614, 70.26942274719477, 68.01056372374296, 68.84062562137842, 66.63109783828259, 66.13589170947671, 66.15554248541594, 65.13136886805296, 66.23532204702497, 64.13880401104689, 61.90125600993633, 62.66365607827902, 62.28677464649081, 61.40476404130459, 61.55092481896281, 61.50619827583432, 58.90093991532922, 59.148243356496096, 59.58604462817311, 57.88371731713414, 58.90631578117609, 58.73115510120988, 55.70255622267723, 58.35241620242596, 55.22799680382013, 56.95102886483073, 56.28571705147624, 55.75469609349966, 54.83881673403084, 53.464579816907644, 52.971440102905035, 52.82498239725828, 55.2415719255805, 53.87669600918889, 54.54767091944814, 53.10048872977495, 53.04935401305556, 53.83992061391473, 51.852570828050375, 52.2667674459517, 52.75319615378976, 54.325420655310154, 50.31748418137431, 54.1823885217309, 52.5144729539752, 53.54165559634566, 53.47702498733997, 50.59839431196451, 51.80785481259227, 50.61935318633914, 51.524305414408445, 51.16815811395645, 50.46723898127675, 51.7950434461236, 49.33776681870222, 49.97578775510192, 50.29586088657379, 49.21518477424979, 48.618788965046406, 49.56616651639342, 48.71393330767751, 51.380275033414364, 48.00660207122564, 48.40509469807148, 48.20533440634608, 49.724134124815464, 46.47281837835908, 46.93973856419325, 47.89963598549366, 44.59913733974099, 47.33659748733044, 47.81999092921615, 46.37876421958208, 45.9602490067482, 45.31660471856594, 45.354886235669255, 47.31713253259659, 45.911172177642584, 47.17473529279232, 46.11994559690356, 47.25477025657892, 43.38751635700464, 45.553101141005754, 42.341020219027996, 46.48861580900848, 44.454111717641354, 45.430576492100954, 43.88203555345535, 46.04984485730529, 45.229472398757935, 44.14493379741907, 46.26669827848673, 43.671568375080824, 43.73976180329919, 42.36858442239463, 43.48893901705742, 44.18977554515004, 45.32933724671602, 42.17918840050697, 47.3897311873734, 43.993325777351856, 42.91807144321501, 42.4090383797884, 44.03730142489076, 40.28366344049573, 42.31733073107898, 42.38554860651493, 43.714685812592506, 43.624393874779344, 43.69678707048297, 44.50424921512604, 44.05334249138832, 42.48618655651808, 46.0162374638021, 40.94108460471034, 42.39587319269776, 39.29348183050752, 42.489347781986, 40.02806933969259, 21.24480151757598, 13.409154688939452, 11.372601613402367, 10.948122762143612, 9.77240308560431, 9.669866248965263, 9.24754674360156, 8.97893295250833, 8.778668636456132, 8.49510733038187, 8.48840319737792, 8.501643432304263, 8.2869459874928, 8.34573271125555, 8.011499875225127, 8.024222109466791, 7.858639934100211, 7.867368772625923, 7.83062039129436, 7.790912529453635, 7.895860633812845, 7.781419929116964, 7.672144099138677, 7.621361017227173, 7.704941429197788, 7.761100945994258, 7.662574609741569, 7.600292494520545, 7.578692228533328, 7.745103297755122, 7.758126957342029, 7.643090400844812, 7.678142821416259, 7.548375738784671, 7.531557121314108, 7.619385950267315, 7.571577568538487, 7.5019938591867685, 7.524655897170305, 7.453662607818842, 7.450367351993918, 7.352955712936819, 7.532190270721912, 7.644622443243861, 7.386637445539236, 7.519599104300141, 7.476433094590902, 7.484892951324582, 7.3850321508944035, 7.55024435184896], "test_loss": [108.33108139038086, 83.95375442504883, 73.74740612506866, 76.25429320335388, 53.53171741962433, 56.37099212408066, 52.968329042196274, 48.74658513069153, 48.112549513578415, 37.62083676457405, 43.426257103681564, 40.17620715498924, 38.53793767094612, 37.14012333750725, 41.58409973978996, 38.375516176223755, 36.1704573482275, 42.61799214780331, 34.12752589583397, 39.381558403372765, 37.91425558924675, 31.061655834317207, 31.74188232421875, 45.40038055181503, 32.76591597497463, 36.48332901299, 38.81309846043587, 30.366897478699684, 27.21165357530117, 35.36049719154835, 33.32797195017338, 38.23148676753044, 27.299752287566662, 29.547754392027855, 31.24513152241707, 27.256784573197365, 28.378268375992775, 30.101585164666176, 29.29884286224842, 32.01459386944771, 25.208752185106277, 28.216868087649345, 31.512800455093384, 32.105681866407394, 28.31493577361107, 32.76815922558308, 27.425713747739792, 28.192539513111115, 25.53207638859749, 27.753385961055756, 25.961451217532158, 30.388382956385612, 25.535007417201996, 32.054174810647964, 28.73110692203045, 27.078803963959217, 28.533173829317093, 26.643518567085266, 30.829951480031013, 25.99877043068409, 24.85842840373516, 28.157976359128952, 24.6365317851305, 23.820239901542664, 24.28246834874153, 25.65499547123909, 26.074938774108887, 25.83407922834158, 28.71467900276184, 29.12435120344162, 24.90945779532194, 26.033852636814117, 25.903360947966576, 23.625501764938235, 24.3035671338439, 27.79275292158127, 24.084175303578377, 26.093415647745132, 29.37225614488125, 29.554066598415375, 28.051701240241528, 23.029429353773594, 25.696612268686295, 28.337500035762787, 27.574152559041977, 24.417161002755165, 25.518600165843964, 27.686040073633194, 24.221182703971863, 32.312815591692924, 25.7141525298357, 27.417292460799217, 27.77109980583191, 28.43244206905365, 31.76241286098957, 32.1847223341465, 22.133677817881107, 28.638664923608303, 29.05387718975544, 24.97600731998682, 24.17101713269949, 26.38258744776249, 29.58641255646944, 24.906132891774178, 23.30406405776739, 33.37031735479832, 23.772313982248306, 25.07696183025837, 24.42812342941761, 29.62041313946247, 25.85662184841931, 29.853148847818375, 26.850513845682144, 25.126043647527695, 26.170893639326096, 25.484988927841187, 29.14257986843586, 27.214252203702927, 27.791121408343315, 25.219901710748672, 23.83123279362917, 27.733108446002007, 26.195957511663437, 22.27397419884801, 26.548711359500885, 25.84658893942833, 24.47494786977768, 24.579540960490704, 25.40282990783453, 26.70475260913372, 23.64977403730154, 27.6107317507267, 26.050430417060852, 26.30805540084839, 24.75162798166275, 27.013312488794327, 26.488310009241104, 32.32953459024429, 27.522698625922203, 31.078307449817657, 29.24794815480709, 26.62606780230999, 27.606300994753838, 29.12568175792694, 25.916598677635193, 28.953940227627754, 23.596649825572968, 24.427147909998894, 25.075480572879314, 26.413396641612053, 15.994641859084368, 15.936529200524092, 15.634666360914707, 15.53567973896861, 15.382430050522089, 15.613107398152351, 15.696130007505417, 15.774331487715244, 15.644459445029497, 15.96582442522049, 15.828106500208378, 16.003475915640593, 15.90238605439663, 15.90309964120388, 16.25837442278862, 16.331268087029457, 16.071216374635696, 15.996087662875652, 15.970391787588596, 15.918968342244625, 16.034466858953238, 16.205068435519934, 16.08553856611252, 16.159394830465317, 16.26459749788046, 16.432216599583626, 16.2133297175169, 16.202789828181267, 16.025116428732872, 16.215483739972115, 16.044410310685635, 16.297343902289867, 16.48400493711233, 16.350541040301323, 16.550173111259937, 16.46871569007635, 16.29360257089138, 16.389628864824772, 16.683530554175377, 16.41176574677229, 16.471376225352287, 16.1906598508358, 16.305983901023865, 16.27610954642296, 16.16084725037217, 16.194726273417473, 16.162324480712414, 16.26312744617462, 16.34866163507104, 16.413452595472336], "epoch_time": [87.28321433067322, 85.34125280380249, 85.37260174751282, 85.35547113418579, 85.35899996757507, 85.37716007232666, 85.36228322982788, 85.41104364395142, 85.41363835334778, 85.41063213348389, 85.36814999580383, 85.37413716316223, 85.36386704444885, 85.3874499797821, 85.34509658813477, 85.334463596344, 85.37081122398376, 85.38205170631409, 85.42659163475037, 85.41592240333557, 85.36194634437561, 85.38865160942078, 85.35728430747986, 85.4020664691925, 85.37945008277893, 85.3624427318573, 85.38421058654785, 85.38826584815979, 85.33679628372192, 85.42528557777405, 85.44233822822571, 85.37963771820068, 85.36547517776489, 85.41203165054321, 85.39374160766602, 85.37924194335938, 85.38387751579285, 85.38243246078491, 85.39101552963257, 85.40810537338257, 85.39856791496277, 85.41100811958313, 85.43666696548462, 85.35679197311401, 85.41232395172119, 85.42404270172119, 85.38502764701843, 85.39850497245789, 85.38106942176819, 85.40804934501648, 85.41087818145752, 85.38642835617065, 85.40150022506714, 85.377188205719, 85.40161490440369, 85.37961959838867, 85.34224772453308, 85.45254731178284, 85.39747428894043, 85.37230825424194, 85.40804123878479, 85.42951512336731, 85.40808653831482, 85.40632009506226, 85.43893551826477, 85.40069031715393, 85.40633130073547, 85.39416098594666, 85.36129927635193, 85.41695022583008, 85.40334224700928, 85.41705656051636, 85.42885684967041, 85.41682529449463, 85.3958330154419, 85.41412901878357, 85.40844464302063, 85.398362159729, 85.38835668563843, 85.37786984443665, 85.39713883399963, 85.41521716117859, 85.35472869873047, 85.39881992340088, 85.37223267555237, 85.39211177825928, 85.41229891777039, 85.42390084266663, 85.38074660301208, 85.40243291854858, 85.41277885437012, 85.4493145942688, 85.37052035331726, 85.38218903541565, 85.4045741558075, 85.37103462219238, 85.39074730873108, 85.39878511428833, 85.38697242736816, 85.41593050956726, 85.457275390625, 85.41592931747437, 85.40343356132507, 85.43090748786926, 85.36914849281311, 85.36201453208923, 85.44782328605652, 85.43944144248962, 85.43841290473938, 85.40657210350037, 85.38028907775879, 85.4105064868927, 85.42700362205505, 85.37932968139648, 85.41196775436401, 85.43816709518433, 85.38378190994263, 85.40767931938171, 85.40942645072937, 85.41993999481201, 85.44143748283386, 85.38499450683594, 85.39274859428406, 85.424813747406, 85.382150888443, 85.36200785636902, 85.39089560508728, 85.40191054344177, 85.37832188606262, 85.42447352409363, 85.41523957252502, 85.4322440624237, 85.4222617149353, 85.39706206321716, 85.48847508430481, 85.42946290969849, 85.40651440620422, 85.41041016578674, 85.40085411071777, 85.38418388366699, 85.44142007827759, 85.42656111717224, 85.40936779975891, 85.42098259925842, 85.42652320861816, 85.40584087371826, 85.41034984588623, 86.18775296211243, 85.40519762039185, 85.41814136505127, 85.36740851402283, 85.42251873016357, 85.40492081642151, 85.39421844482422, 85.38301253318787, 85.43807101249695, 85.42435193061829, 85.40510702133179, 85.4265501499176, 85.41132831573486, 85.40916180610657, 85.42149305343628, 85.41019701957703, 85.38508248329163, 85.422527551651, 85.41268348693848, 85.40567874908447, 85.38277435302734, 85.47152948379517, 85.50498914718628, 85.43890857696533, 85.43393588066101, 85.4283516407013, 85.35365915298462, 85.26679849624634, 85.24540901184082, 85.2452335357666, 85.20248651504517, 85.24577522277832, 85.20217108726501, 85.74206781387329, 85.88190245628357, 85.8475649356842, 85.85702562332153, 85.84238147735596, 85.81098294258118, 85.78955602645874, 85.80637431144714, 85.80732941627502, 85.72898125648499, 85.57522678375244, 85.51624369621277, 85.61459302902222, 85.54905080795288, 85.4398546218872, 85.40254950523376, 85.4307599067688, 85.36983227729797, 85.42026162147522, 85.3674590587616]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.001-wdecay0.1-seed43.json <==
{"train_acc": [39.002, 56.514, 65.626, 72.084, 76.064, 78.994, 81.546, 82.852, 84.8, 85.632, 86.786, 87.516, 88.448, 88.968, 89.582, 89.93, 90.638, 91.026, 91.29, 91.508, 91.874, 92.03, 92.486, 92.37, 92.918, 92.956, 93.164, 93.374, 93.368, 93.546, 93.748, 94.01, 94.096, 94.128, 94.018, 94.232, 94.38, 94.366, 94.446, 94.656, 94.656, 94.802, 94.622, 95.014, 94.856, 94.89, 95.21, 95.022, 95.248, 95.296, 95.366, 95.574, 95.432, 95.41, 95.542, 95.548, 95.824, 95.684, 95.834, 95.75, 95.778, 95.712, 95.944, 95.97, 96.03, 96.038, 96.088, 96.034, 96.032, 96.088, 96.126, 95.978, 95.942, 96.4, 96.042, 96.138, 96.128, 96.208, 96.262, 96.204, 96.432, 96.184, 96.318, 96.44, 96.418, 96.288, 96.482, 96.51, 96.312, 96.458, 96.484, 96.616, 96.524, 96.598, 96.478, 96.592, 96.672, 96.476, 96.51, 96.834, 96.768, 96.726, 96.6, 96.75, 96.404, 96.808, 96.984, 96.62, 96.696, 96.758, 96.742, 96.774, 96.812, 96.808, 96.906, 97.028, 96.928, 96.984, 96.838, 96.966, 96.826, 96.992, 96.91, 97.074, 96.89, 96.818, 96.9, 97.16, 96.984, 96.914, 96.988, 96.982, 97.02, 96.888, 97.098, 97.142, 96.89, 97.17, 97.102, 97.144, 96.956, 97.138, 97.022, 96.78, 97.122, 97.14, 97.122, 96.998, 97.144, 97.122, 98.91, 99.622, 99.688, 99.77, 99.822, 99.804, 99.904, 99.922, 99.872, 99.886, 99.916, 99.942, 99.954, 99.934, 99.922, 99.962, 99.968, 99.964, 99.96, 99.966, 99.962, 99.974, 99.962, 99.968, 99.97, 99.964, 99.986, 99.96, 99.962, 99.97, 99.96, 99.982, 99.972, 99.978, 99.978, 99.982, 99.986, 99.986, 99.97, 99.98, 99.984, 99.978, 99.984, 99.986, 99.984, 99.972, 99.976, 99.978, 99.98, 99.972], "test_acc": [52.56, 59.46, 64.42, 72.59, 74.79, 76.98, 80.12, 81.07, 80.45, 83.32, 82.27, 83.87, 83.06, 86.16, 84.12, 83.12, 86.28, 83.85, 84.71, 86.98, 87.02, 85.68, 86.59, 86.89, 84.73, 86.77, 87.43, 84.79, 88.2, 87.26, 88.06, 86.85, 87.38, 87.57, 88.93, 88.39, 89.17, 87.71, 89.06, 88.46, 86.68, 88.66, 88.88, 84.79, 89.41, 89.61, 88.67, 89.17, 89.19, 89.25, 90.72, 90.27, 88.52, 90.1, 89.0, 90.0, 89.88, 89.92, 87.47, 86.28, 87.54, 90.01, 88.84, 91.14, 88.25, 89.77, 87.43, 89.98, 88.79, 90.3, 88.03, 90.31, 89.65, 87.08, 90.23, 89.34, 90.76, 90.64, 90.65, 88.33, 89.77, 90.17, 91.13, 90.49, 89.05, 90.07, 88.4, 90.01, 90.23, 88.85, 90.52, 90.29, 89.96, 88.65, 90.38, 91.2, 89.83, 88.98, 88.69, 91.74, 90.15, 87.76, 89.33, 89.81, 90.09, 90.14, 91.08, 90.81, 89.23, 91.92, 91.32, 89.76, 90.86, 90.37, 90.31, 88.58, 90.97, 88.45, 91.67, 90.65, 89.91, 88.64, 90.49, 91.16, 90.97, 90.78, 91.57, 90.75, 89.75, 91.04, 91.45, 90.35, 90.89, 89.51, 91.03, 89.74, 91.95, 90.96, 89.38, 90.11, 90.15, 91.01, 91.4, 90.74, 88.64, 91.35, 90.92, 90.34, 91.05, 90.12, 94.28, 94.46, 94.5, 94.68, 94.69, 94.69, 94.87, 94.85, 94.88, 94.72, 94.83, 94.9, 94.83, 94.87, 94.99, 94.75, 94.92, 94.85, 94.87, 94.93, 94.89, 94.92, 94.79, 94.84, 94.96, 94.88, 94.92, 94.77, 94.8, 94.99, 94.83, 94.77, 94.97, 95.06, 95.01, 95.02, 94.93, 94.99, 94.9, 95.01, 94.91, 94.88, 94.95, 94.88, 94.87, 94.79, 94.94, 94.87, 94.85, 94.71], "train_loss": [644.5426449775696, 469.80734914541245, 374.80740439891815, 309.3312472105026, 267.39842864871025, 233.80358797311783, 208.8875297307968, 191.09399083256721, 173.67244532704353, 162.26877707242966, 148.93237598240376, 142.33474434912205, 132.55554896593094, 125.80660800635815, 118.52997548878193, 114.55561675131321, 107.80349476635456, 101.66734959185123, 100.02723447978497, 97.24726897478104, 93.80544355511665, 90.35837996006012, 85.81844361126423, 87.40582352131605, 82.00838425755501, 81.71916254609823, 78.78745762258768, 76.42927013337612, 76.40177049487829, 75.17893778532743, 71.35656846314669, 69.7713288590312, 70.37133624404669, 69.03211576491594, 69.84799636900425, 69.02057916298509, 65.94705749675632, 66.05103290081024, 66.33099991455674, 63.82681341096759, 64.23713733628392, 62.51351737976074, 64.14543363079429, 61.454145945608616, 62.14627753943205, 62.14525751769543, 59.20288340188563, 60.27441772073507, 58.616817366331816, 59.39688368886709, 57.48322479426861, 56.89257641509175, 56.84783359616995, 57.9954999294132, 56.62768018618226, 56.52655813097954, 55.02861637994647, 55.44493703916669, 53.864577889442444, 54.50743030756712, 54.36922397091985, 54.90289395302534, 53.1809164583683, 53.77002301812172, 52.917357195168734, 53.29645920544863, 52.245269898325205, 52.91003284975886, 52.66114291548729, 52.70323871448636, 53.179058250039816, 54.418618477880955, 54.41303167492151, 50.612065464258194, 54.05070514976978, 52.28856526687741, 52.27719811350107, 51.362128011882305, 51.24237075448036, 51.78999036923051, 50.08441276475787, 52.028798423707485, 51.17081330344081, 49.898080721497536, 50.36913147196174, 51.20108813047409, 49.47621726989746, 49.13662511855364, 51.17753949761391, 50.00423291698098, 49.27988886460662, 48.262250032275915, 49.17952436581254, 47.5105175152421, 48.77160191908479, 47.74187122285366, 47.09174392744899, 48.50256733968854, 48.716135170310736, 45.58020676672459, 45.663079023361206, 46.821635238826275, 47.814721532166004, 46.55121658369899, 50.08599593117833, 46.116987861692905, 43.96326572820544, 47.31331028789282, 46.85170537605882, 45.74198305979371, 45.54668916389346, 45.719826593995094, 45.55136715248227, 45.6026968061924, 44.619450096040964, 43.95056091807783, 44.02612842991948, 43.66484493017197, 45.381968438625336, 44.39180712401867, 45.0041119903326, 42.68396386876702, 45.12189041264355, 42.27457998692989, 44.86047713831067, 45.262949883937836, 44.82276273146272, 41.327029790729284, 42.95761676132679, 44.052384842187166, 43.435412261635065, 43.295298244804144, 43.339536249637604, 44.990288730710745, 42.19095154851675, 42.010573111474514, 44.483069114387035, 41.78692648373544, 41.70933359861374, 41.89824762195349, 43.99689397960901, 41.75847730785608, 43.41949376091361, 44.93621951341629, 41.9132339656353, 42.213033366948366, 41.61393803730607, 43.57728788629174, 41.790065832436085, 41.98557949438691, 21.45356903783977, 13.296696078032255, 11.973162814974785, 11.06581205315888, 10.370731081813574, 10.119776885956526, 9.249074939638376, 8.827348163351417, 9.214046923443675, 8.935925472527742, 8.650681858882308, 8.419383957982063, 8.271917038597167, 8.283316534943879, 8.327553845010698, 8.053655808791518, 7.887949733994901, 7.93852480314672, 7.888068420812488, 8.038644578307867, 7.7942466186359525, 7.755188106559217, 7.935511881485581, 7.778686146251857, 7.7283787578344345, 7.787645474076271, 7.607238752767444, 7.824617165140808, 7.798135510645807, 7.677387609146535, 7.736408352851868, 7.726522896438837, 7.6515062302351, 7.641724605113268, 7.629286751151085, 7.535907378420234, 7.565027805045247, 7.582618507556617, 7.666483625769615, 7.5655897203832865, 7.600872894749045, 7.647908698767424, 7.590357929468155, 7.574608704075217, 7.50541821308434, 7.725396983325481, 7.670546915382147, 7.553513967432082, 7.706086443737149, 7.735576801002026], "test_loss": [103.19127011299133, 89.5619358420372, 82.75129401683807, 61.503980338573456, 57.6414370238781, 54.37141850590706, 44.77912572026253, 44.502521485090256, 44.86560717225075, 38.756252735853195, 42.05648326873779, 39.62106266617775, 41.61310663819313, 33.293644189834595, 37.605524361133575, 39.13444358110428, 32.92247878015041, 39.01645785570145, 38.021532118320465, 32.335627138614655, 31.802663907408714, 35.65309189260006, 33.19455096125603, 32.95539104938507, 37.50622819364071, 32.2250617146492, 31.029484063386917, 39.055778577923775, 27.659915685653687, 32.20729415118694, 29.805779919028282, 33.406898498535156, 32.32610400021076, 30.707390889525414, 27.54040041565895, 28.228416562080383, 27.580601930618286, 31.370804026722908, 27.753379717469215, 30.193990856409073, 33.45456938445568, 28.660709977149963, 27.319315120577812, 39.85343137383461, 26.151626527309418, 26.74436354637146, 29.67902186512947, 26.75731162726879, 27.05765961110592, 27.42382012307644, 24.12995570898056, 25.459638357162476, 29.9541188031435, 25.23358627408743, 29.113560006022453, 25.725440599024296, 25.15748965740204, 26.713113270699978, 33.48297938704491, 36.953843891620636, 32.95851294696331, 26.06855170428753, 29.232142463326454, 23.608309403061867, 30.50649057328701, 27.071228355169296, 32.113544180989265, 26.813856288790703, 30.57789620757103, 25.77170120179653, 32.07884134352207, 25.994953386485577, 27.435922265052795, 34.61128218472004, 25.856303572654724, 28.6817819327116, 25.01515081524849, 24.816559568047523, 25.865238949656487, 31.71154348552227, 27.404611364006996, 25.902976900339127, 23.551357179880142, 24.916125029325485, 29.421278923749924, 25.94226010143757, 31.527972415089607, 26.669862926006317, 26.461696669459343, 31.382700473070145, 25.204331517219543, 25.752793543040752, 27.699237674474716, 29.46430177986622, 26.614877730607986, 23.47912707924843, 27.363186195492744, 30.634401246905327, 30.82144995033741, 22.91192153096199, 25.953897014260292, 33.79621921479702, 29.210060089826584, 27.853033997118473, 26.459892451763153, 26.30757401883602, 24.414112254977226, 25.672997266054153, 29.588248893618584, 23.168223679065704, 24.01969401538372, 28.2918963432312, 25.77127204835415, 24.96521358191967, 25.843186110258102, 32.07854564487934, 25.004081405699253, 32.94677449762821, 22.18941368162632, 26.064910784363747, 28.907135650515556, 32.350216656923294, 25.86691115796566, 24.229925900697708, 24.807185351848602, 24.602996811270714, 23.775325253605843, 25.263333469629288, 27.224099844694138, 25.153044655919075, 23.475922092795372, 26.517895340919495, 24.318162754178047, 28.69392268359661, 25.106997773051262, 28.063954085111618, 21.987683415412903, 25.28348918259144, 29.247923269867897, 28.744493022561073, 26.86190351843834, 25.554226830601692, 24.396046936511993, 25.001438185572624, 31.0498585999012, 24.5337740406394, 25.229703053832054, 26.672251120209694, 25.209305986762047, 27.884888619184494, 16.368265990167856, 16.194044798612595, 16.367801129817963, 16.59125993400812, 16.179843492805958, 16.276747424155474, 16.092825148254633, 16.019933845847845, 16.18135315552354, 16.478916335850954, 16.33621446788311, 16.24933135136962, 16.314762260764837, 16.289416663348675, 16.40560705959797, 16.606757655739784, 16.326174680143595, 16.276736941188574, 16.19834143295884, 16.282508842647076, 16.401966389268637, 16.296507999300957, 16.415380015969276, 16.268093034625053, 16.274465709924698, 16.372682847082615, 16.548139102756977, 16.590219609439373, 16.80061649903655, 16.42489403858781, 16.59422406926751, 16.590532138943672, 16.52053589746356, 16.267714895308018, 16.205884270370007, 16.47926441952586, 16.536795746535063, 16.495826724916697, 16.526008930057287, 16.421887915581465, 16.6012460924685, 16.476427167654037, 16.426918163895607, 16.579168427735567, 16.80854209512472, 16.73681914061308, 16.459552969783545, 16.590048536658287, 16.759070251137018, 16.92794333770871], "epoch_time": [45.86185932159424, 43.478893518447876, 43.5400869846344, 43.51257681846619, 43.86787533760071, 43.19634675979614, 42.97749948501587, 43.51264405250549, 43.48001956939697, 43.68963837623596, 43.62511730194092, 43.90330934524536, 43.351808071136475, 43.04399108886719, 43.47349238395691, 43.131139516830444, 43.20006227493286, 43.440128564834595, 43.231712102890015, 43.193952322006226, 43.304118394851685, 43.321452617645264, 43.31605315208435, 43.04643726348877, 43.31337285041809, 43.508354902267456, 43.29789638519287, 43.518258571624756, 43.285118103027344, 43.56846261024475, 43.36785626411438, 43.63337182998657, 43.66728663444519, 43.65408802032471, 43.62278127670288, 43.276833295822144, 43.11387896537781, 43.16158437728882, 43.140063524246216, 43.274282455444336, 43.34455323219299, 43.229928731918335, 43.26199722290039, 43.36271262168884, 43.325528144836426, 43.397501945495605, 43.364667654037476, 43.266233921051025, 43.45101237297058, 43.29102444648743, 43.40085053443909, 43.51771306991577, 43.32104778289795, 43.551130056381226, 43.684550762176514, 43.521241664886475, 43.6069061756134, 43.25359606742859, 43.21230506896973, 43.229355335235596, 43.09797668457031, 43.11684250831604, 43.12104916572571, 43.28673529624939, 43.32591891288757, 43.225663900375366, 43.27549934387207, 43.16657090187073, 43.255276918411255, 43.275373220443726, 43.20707726478577, 43.27665662765503, 43.41491341590881, 43.21120047569275, 43.333125829696655, 43.58726716041565, 43.51006460189819, 43.47633194923401, 43.92806553840637, 43.3170485496521, 43.232452392578125, 43.27036738395691, 43.1803834438324, 43.15668964385986, 43.18165731430054, 43.34272646903992, 43.18567609786987, 43.15545845031738, 43.3274872303009, 43.391422748565674, 43.49953770637512, 43.28340220451355, 43.366862773895264, 43.1975679397583, 43.330101013183594, 43.23439860343933, 43.60823440551758, 43.29818677902222, 43.598785400390625, 43.687496185302734, 43.30772829055786, 44.29205799102783, 43.68612742424011, 43.1881890296936, 43.036497592926025, 43.28888559341431, 43.03416609764099, 43.32358980178833, 43.27061080932617, 43.29176616668701, 43.302433252334595, 43.41753125190735, 43.23280620574951, 43.31678032875061, 43.37707567214966, 43.37671637535095, 43.37668466567993, 43.392887115478516, 43.23037028312683, 43.38666272163391, 43.27568507194519, 43.32893419265747, 43.61983132362366, 43.85913038253784, 43.66825866699219, 43.096871852874756, 43.430676221847534, 43.38897728919983, 43.404784202575684, 43.186145067214966, 43.16226768493652, 43.188493967056274, 43.571357011795044, 43.52931451797485, 43.63125205039978, 43.189849853515625, 43.08657264709473, 43.13273572921753, 43.23784327507019, 43.027207136154175, 43.053765296936035, 43.41296577453613, 43.305657148361206, 43.29580760002136, 43.37814807891846, 43.33129596710205, 43.332237243652344, 43.21496820449829, 43.110443115234375, 43.186840534210205, 43.346144914627075, 43.27673363685608, 43.27996754646301, 43.37029433250427, 43.61577033996582, 43.638975858688354, 43.466471672058105, 43.44927644729614, 43.818279504776, 43.21281981468201, 43.09045100212097, 42.98657965660095, 43.03050684928894, 43.182936906814575, 43.40579533576965, 43.31937289237976, 43.267797231674194, 43.33469557762146, 43.308558225631714, 43.488861083984375, 43.20601844787598, 43.413214921951294, 43.19249439239502, 43.30485153198242, 43.378812313079834, 43.55717086791992, 43.22383236885071, 43.464980363845825, 43.41882610321045, 43.40718626976013, 43.47898483276367, 43.55142140388489, 43.94012260437012, 43.421157360076904, 43.00856804847717, 43.14154624938965, 43.31482791900635, 43.23417043685913, 43.31920027732849, 43.439048290252686, 43.34796690940857, 43.49629044532776, 43.618672132492065, 43.46207857131958, 43.505510330200195, 43.827186822891235, 43.511133670806885, 43.345789432525635, 42.985987186431885, 43.32201051712036]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.001-wdecay0.1-seed44.json <==
{"train_acc": [38.698, 57.06, 66.332, 72.11, 76.084, 79.3, 81.256, 83.216, 84.642, 85.766, 86.69, 87.516, 88.41, 89.112, 89.666, 90.198, 90.466, 91.066, 91.388, 91.536, 91.836, 92.244, 92.214, 92.922, 92.938, 92.822, 93.332, 93.15, 93.37, 93.55, 93.798, 93.67, 94.228, 94.192, 94.04, 94.204, 94.28, 94.478, 94.41, 94.758, 94.628, 94.598, 94.814, 94.612, 94.95, 94.932, 95.058, 95.278, 95.162, 95.226, 95.238, 95.414, 95.186, 95.328, 95.34, 95.79, 95.61, 95.604, 95.578, 95.83, 95.822, 95.854, 95.81, 95.78, 95.976, 95.938, 96.118, 95.95, 96.044, 96.068, 95.97, 96.032, 95.998, 96.022, 96.16, 96.164, 96.126, 96.098, 96.206, 96.258, 96.12, 96.374, 96.124, 96.326, 96.2, 96.156, 96.374, 96.61, 96.43, 96.35, 96.29, 96.426, 96.69, 96.644, 96.57, 96.686, 96.742, 96.5, 96.6, 96.524, 96.756, 96.706, 96.706, 96.7, 96.664, 96.744, 96.466, 96.602, 96.922, 96.69, 96.802, 96.866, 96.696, 96.744, 96.826, 96.798, 96.866, 97.13, 96.804, 96.984, 96.962, 96.918, 97.1, 96.994, 96.91, 96.932, 96.942, 96.848, 96.946, 96.906, 96.92, 97.178, 96.932, 97.084, 97.07, 97.018, 97.14, 96.964, 96.98, 96.842, 97.076, 97.14, 97.162, 97.198, 97.216, 96.898, 97.208, 96.878, 97.33, 97.262, 98.954, 99.554, 99.738, 99.782, 99.846, 99.874, 99.886, 99.912, 99.924, 99.934, 99.924, 99.928, 99.928, 99.926, 99.942, 99.946, 99.962, 99.94, 99.968, 99.954, 99.962, 99.964, 99.978, 99.972, 99.968, 99.966, 99.97, 99.972, 99.982, 99.978, 99.976, 99.98, 99.98, 99.978, 99.98, 99.978, 99.978, 99.97, 99.974, 99.974, 99.982, 99.988, 99.988, 99.982, 99.988, 99.976, 99.982, 99.982, 99.986, 99.986], "test_acc": [47.26, 61.42, 69.08, 73.06, 76.08, 76.05, 79.45, 78.67, 80.53, 83.38, 80.36, 82.43, 85.27, 86.26, 85.85, 78.36, 85.14, 86.06, 83.59, 85.48, 84.53, 86.79, 83.87, 86.79, 88.26, 86.59, 85.97, 85.27, 86.73, 87.2, 87.21, 85.35, 86.08, 86.82, 87.39, 88.24, 87.51, 88.77, 87.79, 87.65, 85.64, 88.06, 88.72, 87.56, 87.87, 89.67, 87.64, 89.58, 88.66, 89.68, 88.92, 88.39, 86.71, 87.54, 90.04, 89.12, 88.81, 89.21, 90.63, 88.71, 89.33, 89.53, 89.43, 89.74, 88.89, 88.06, 90.61, 89.81, 90.21, 88.38, 89.55, 89.47, 89.53, 89.45, 89.62, 89.28, 89.49, 90.07, 90.6, 89.09, 90.27, 88.36, 89.25, 88.77, 90.12, 90.03, 90.61, 89.0, 88.82, 89.78, 90.59, 88.39, 90.6, 89.21, 87.53, 90.46, 90.53, 90.05, 90.57, 89.22, 90.98, 91.04, 87.55, 87.2, 87.71, 90.1, 90.94, 91.24, 89.17, 90.25, 89.66, 90.39, 88.69, 90.3, 90.77, 87.58, 91.4, 91.99, 89.35, 89.33, 91.03, 90.29, 90.89, 91.05, 89.98, 90.13, 91.24, 89.65, 89.56, 91.62, 89.79, 90.87, 90.73, 90.77, 89.55, 91.37, 91.7, 90.62, 90.95, 90.65, 91.33, 90.3, 90.21, 90.88, 89.57, 91.65, 89.69, 90.52, 90.8, 90.45, 94.19, 94.66, 94.68, 94.72, 94.62, 94.89, 94.86, 94.78, 94.65, 94.82, 94.93, 94.96, 94.96, 95.05, 95.01, 95.04, 94.99, 95.01, 95.08, 94.93, 94.99, 94.99, 94.94, 94.9, 95.02, 95.05, 95.06, 95.06, 95.07, 95.11, 95.1, 95.02, 95.1, 94.93, 95.06, 95.03, 95.12, 95.02, 95.14, 94.95, 95.07, 95.03, 95.11, 95.15, 95.05, 95.02, 95.06, 94.9, 95.02, 94.97], "train_loss": [640.6191631555557, 461.0245110988617, 369.50846976041794, 309.1198795437813, 265.6571364402771, 231.56862252950668, 209.25194588303566, 190.4515925347805, 175.03263235092163, 160.93418307602406, 150.93913723528385, 140.4081778973341, 131.8731292039156, 123.37994034588337, 118.5634953379631, 112.47230988740921, 108.05971729755402, 101.68830707669258, 99.09455855935812, 97.52646071463823, 92.448217459023, 89.65870710462332, 88.51793145388365, 82.03982388973236, 81.9419776648283, 82.41955215483904, 77.58739505708218, 79.5555586591363, 75.24926698952913, 74.19496175646782, 71.52481044083834, 72.66303717345, 68.35000750422478, 68.38967809826136, 69.35847212001681, 67.9864879399538, 68.36418195068836, 66.04721741378307, 66.30122209340334, 63.288083735853434, 64.63915767893195, 64.70815517008305, 62.24584096297622, 64.61646290495992, 60.88570594787598, 62.087133061140776, 60.946539130061865, 58.574216574430466, 60.66133360564709, 58.8488023430109, 59.05896478891373, 56.8755457252264, 59.16918620839715, 58.91421830281615, 58.50892202556133, 55.074991416186094, 56.11010741069913, 56.11318923532963, 56.471400950104, 53.23324237763882, 54.80532209575176, 53.925966277718544, 54.68036924302578, 54.540280781686306, 53.842591900378466, 53.57838148251176, 52.18823417648673, 53.49044891819358, 52.38122881576419, 52.82327350601554, 53.514142759144306, 53.049439396709204, 53.60369139909744, 53.57552508637309, 51.88971997797489, 52.70215243846178, 52.39928101375699, 52.74868964776397, 52.19264495000243, 51.61591701209545, 52.86717486009002, 50.23754958435893, 52.694402769207954, 50.46129333600402, 51.54121094197035, 51.709176287055016, 49.33839821070433, 48.40185087174177, 49.99702889099717, 49.83407520502806, 50.46923726052046, 49.43169350922108, 46.81236831471324, 47.14430261775851, 48.238252606242895, 46.87339551746845, 45.89864030480385, 47.572668835520744, 48.373257517814636, 48.42598454654217, 46.21479520201683, 46.70897853374481, 47.14394907280803, 46.61790159717202, 46.82464178279042, 46.272739980369806, 48.78579933196306, 47.41924092173576, 44.42606570571661, 47.402337703853846, 45.41798574104905, 45.222458723932505, 46.938353929668665, 45.52527979761362, 45.560494776815176, 44.458890246227384, 44.774497892707586, 42.1861642152071, 45.35143154859543, 44.19767702743411, 44.21482119522989, 44.8026552926749, 42.58760079741478, 43.34412821009755, 44.92465676739812, 44.05827076360583, 43.77504306472838, 44.63650647178292, 44.17726664617658, 45.4561435431242, 44.59927097707987, 41.28764785453677, 43.97027712315321, 42.53951619192958, 42.31737966276705, 42.67000940069556, 42.423634845763445, 43.71033324673772, 43.91808674111962, 44.732042953372, 42.178277261555195, 41.62413843534887, 41.69915247708559, 42.38192996010184, 41.351688735187054, 44.20013378560543, 41.55276615917683, 44.4687030185014, 39.772492149844766, 41.52954234927893, 21.227778922766447, 13.893213821575046, 11.805963413789868, 10.800521029159427, 9.987605780363083, 9.676266852766275, 9.226221073418856, 9.091312069445848, 8.775554338470101, 8.609899701550603, 8.60270388238132, 8.50032270140946, 8.280976068228483, 8.325079619884491, 8.175908647477627, 8.099709492176771, 8.105775315314531, 8.026874147355556, 7.827669547870755, 7.982499941252172, 7.943648865446448, 7.939813124015927, 7.683775978162885, 7.686685035005212, 7.719467302784324, 7.748760847374797, 7.681498432531953, 7.727749685756862, 7.6838253159075975, 7.691130639053881, 7.550244243815541, 7.56244583427906, 7.572482720948756, 7.582704363390803, 7.607192465104163, 7.692174774594605, 7.557481232099235, 7.608799314126372, 7.613443783484399, 7.628044476732612, 7.617592237889767, 7.60561341419816, 7.4315660167485476, 7.532774927094579, 7.425284465774894, 7.544245175085962, 7.568878473713994, 7.615053217858076, 7.555229268968105, 7.523029632866383], "test_loss": [117.41839921474457, 85.3814463019371, 69.0534057021141, 62.8472118973732, 55.98534005880356, 56.57110196352005, 47.934271305799484, 49.03990361094475, 45.81841993331909, 39.1339907348156, 47.797235667705536, 40.25216540694237, 34.18838247656822, 31.612478390336037, 34.10341823101044, 57.788845896720886, 35.29112008213997, 33.61211787164211, 38.88166379928589, 34.6556316614151, 38.71603986620903, 32.94584307074547, 41.96716845035553, 33.351315915584564, 27.90497647970915, 32.55507655441761, 33.30230076611042, 35.45303665101528, 33.013653218746185, 31.150060519576073, 33.417992398142815, 36.57473570108414, 35.77489623427391, 32.59538519382477, 31.26806691288948, 29.089280903339386, 31.544309720396996, 28.46747513115406, 30.674136772751808, 30.642487585544586, 36.73243513703346, 29.941949263215065, 28.615413621068, 31.81073360145092, 30.848872020840645, 24.771857991814613, 30.041576497256756, 25.648742616176605, 29.680542692542076, 26.69178295135498, 28.536795809864998, 30.503601402044296, 35.18991765379906, 32.339364647865295, 24.740841455757618, 28.50434799492359, 28.454268351197243, 27.95316319167614, 24.156521536409855, 29.279567942023277, 28.664298117160797, 26.99123838543892, 27.63029593229294, 26.69378298521042, 28.62426869571209, 31.39209881424904, 24.471607737243176, 27.295235097408295, 25.955966234207153, 30.52699352800846, 27.98999398946762, 26.398525960743427, 27.93152143061161, 27.8234875947237, 28.08160601556301, 29.012877643108368, 28.999763429164886, 27.087968826293945, 25.440537348389626, 28.64820373058319, 25.21749433875084, 31.589731842279434, 28.917423639446497, 30.814756333827972, 26.880537435412407, 27.05913946032524, 24.728518456220627, 28.731646329164505, 31.073744535446167, 27.716099470853806, 25.891130551695824, 31.723372235894203, 25.856119006872177, 29.406830698251724, 33.38194131851196, 25.400163501501083, 25.908644296228886, 27.29052345454693, 25.43506833910942, 30.14152328670025, 24.68420471251011, 24.409198969602585, 33.953312039375305, 37.09833911061287, 34.45244225859642, 27.6090100556612, 24.75524651259184, 23.342068813741207, 29.767322525382042, 25.839246302843094, 27.645457327365875, 25.4012371301651, 31.014593213796616, 27.123026058077812, 26.26209832727909, 34.58229994773865, 24.00236140191555, 22.971841268241405, 29.344936817884445, 29.69001206755638, 24.776005163788795, 26.273617759346962, 24.578456088900566, 25.03654780983925, 27.67856529355049, 27.947688907384872, 23.03142638504505, 29.5425114184618, 28.50125603377819, 23.700204983353615, 27.84228852391243, 25.358129009604454, 25.85399731248617, 24.961707651615143, 29.03253935277462, 23.651955097913742, 22.407424315810204, 26.45708103477955, 25.989924617111683, 26.54101200401783, 24.221526257693768, 26.89716599881649, 27.186412796378136, 25.98524336516857, 29.261969462037086, 23.438726633787155, 28.723391965031624, 25.95496752858162, 26.347669199109077, 25.8353011906147, 16.586704712361097, 16.007199347019196, 16.113241460174322, 16.019659787416458, 16.10862483456731, 15.970080483704805, 15.860721997916698, 15.963147442787886, 16.2023436576128, 16.03633463010192, 15.920106567442417, 15.866515196859837, 15.869741275906563, 15.731215082108974, 15.77069678157568, 15.700583886355162, 15.706811897456646, 15.61838797852397, 15.940238684415817, 15.98410864919424, 16.10922324284911, 16.270638033747673, 16.07166549563408, 16.270498253405094, 16.08426843583584, 16.313692521303892, 16.061035256832838, 15.871682036668062, 15.814649224281311, 15.9277956597507, 16.03873746469617, 16.16866846010089, 16.160129312425852, 16.516891416162252, 16.312705408781767, 16.328446105122566, 16.241111606359482, 16.407178610563278, 16.30657545104623, 16.36781807988882, 16.693273596465588, 16.6201206818223, 16.395117983222008, 16.37903681397438, 16.316330686211586, 16.83316059783101, 16.51985041424632, 16.63523968309164, 16.656399194151163, 16.25191716477275], "epoch_time": [45.90664291381836, 43.65935707092285, 43.861249685287476, 43.91012001037598, 43.84766960144043, 43.78456711769104, 43.76474142074585, 44.11815142631531, 44.036722898483276, 44.03370785713196, 44.004249572753906, 43.920459508895874, 44.02103519439697, 44.1074013710022, 43.899624824523926, 44.098145484924316, 44.05356478691101, 43.717241048812866, 44.21982264518738, 44.05082988739014, 43.71290993690491, 43.96579575538635, 44.0957293510437, 44.057058334350586, 43.86917853355408, 43.94457411766052, 43.711912631988525, 43.9499294757843, 43.88434314727783, 43.829248666763306, 43.87104845046997, 43.805341720581055, 43.769874811172485, 43.89975714683533, 43.9093918800354, 43.83975648880005, 44.04656744003296, 44.081727504730225, 43.95146608352661, 44.267796993255615, 43.86898994445801, 43.791043758392334, 44.11179757118225, 44.053173303604126, 44.14111113548279, 44.006211042404175, 44.149765729904175, 43.968016147613525, 43.76214003562927, 44.054330348968506, 44.08044934272766, 43.96887159347534, 43.990971326828, 43.95562481880188, 43.89233994483948, 44.073121786117554, 44.013362884521484, 43.8958101272583, 44.21986150741577, 43.97833251953125, 43.8834183216095, 43.84579014778137, 44.00275135040283, 44.12344145774841, 43.90002202987671, 43.87860155105591, 43.7829647064209, 43.648104190826416, 43.86852288246155, 44.01249885559082, 43.60674500465393, 43.65877079963684, 43.68942880630493, 43.71420359611511, 43.67310333251953, 43.73149561882019, 43.478959798812866, 43.61997675895691, 43.71105408668518, 43.58700704574585, 43.72785711288452, 43.82962894439697, 43.892537355422974, 43.89671850204468, 43.88322591781616, 43.821415185928345, 44.023444414138794, 43.95923447608948, 44.08164739608765, 44.18933892250061, 44.097432136535645, 44.17813754081726, 44.048062801361084, 44.279638051986694, 44.129026651382446, 44.076656103134155, 44.142359256744385, 44.01158094406128, 44.30296301841736, 44.182493448257446, 44.04627299308777, 44.168702840805054, 44.08207321166992, 44.1576931476593, 44.13556456565857, 43.99007534980774, 44.15583539009094, 44.07898211479187, 44.285378217697144, 44.17307162284851, 44.23850917816162, 44.02143383026123, 43.947718381881714, 44.13304615020752, 43.98349928855896, 43.99053978919983, 44.38429379463196, 43.99857568740845, 44.29219722747803, 44.252936124801636, 44.034305810928345, 44.15711712837219, 44.13782048225403, 44.035399436950684, 44.136645793914795, 43.92255926132202, 44.15966272354126, 44.128576040267944, 43.928351163864136, 43.92596459388733, 43.84079194068909, 43.904314279556274, 43.79732608795166, 43.85214042663574, 43.58560061454773, 43.87105059623718, 44.17132043838501, 43.775386571884155, 43.70031404495239, 43.72326874732971, 43.72557878494263, 43.796184062957764, 43.48929023742676, 43.653377532958984, 43.665766954422, 43.69057106971741, 43.93641638755798, 44.17570209503174, 43.845377683639526, 43.88051438331604, 43.985464096069336, 44.246668338775635, 43.79804301261902, 44.16566443443298, 43.92555260658264, 44.0172393321991, 43.99639868736267, 43.85428810119629, 44.01711392402649, 43.937660217285156, 43.92884588241577, 44.00627899169922, 44.1197555065155, 43.94783425331116, 43.974663496017456, 43.968891859054565, 43.880900859832764, 44.12443947792053, 44.34455871582031, 43.907381772994995, 44.12573480606079, 44.218563079833984, 44.153926610946655, 43.97485637664795, 44.03473734855652, 44.40987682342529, 43.993804931640625, 43.99510097503662, 44.01989817619324, 43.79596567153931, 43.87823820114136, 44.00363731384277, 44.01192831993103, 43.94723582267761, 44.0344922542572, 44.00948524475098, 43.99384880065918, 43.94321417808533, 43.9729790687561, 44.007476806640625, 44.09362840652466, 44.232388734817505, 44.06370830535889, 43.90454649925232, 44.06922626495361, 44.02831554412842, 43.978415727615356, 43.4998254776001, 43.5643470287323, 43.66927933692932]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.005-wdecay0.02-seed42.json <==
{"train_acc": [44.688, 65.296, 74.224, 78.704, 81.76, 83.752, 85.104, 86.12, 87.308, 88.326, 88.79, 89.572, 90.196, 90.646, 90.952, 91.576, 91.764, 92.082, 92.384, 92.612, 92.808, 93.07, 93.578, 93.564, 93.688, 94.038, 94.056, 94.394, 94.296, 94.476, 94.57, 94.992, 94.872, 95.29, 95.096, 95.184, 95.254, 95.462, 95.424, 95.52, 95.43, 95.76, 95.916, 95.828, 95.788, 95.8, 96.02, 96.04, 96.22, 95.932, 96.202, 96.116, 96.29, 96.276, 96.144, 96.142, 96.164, 96.358, 96.476, 96.468, 96.388, 96.426, 96.272, 96.562, 96.332, 96.576, 96.376, 96.498, 96.454, 96.656, 96.586, 96.574, 96.468, 96.752, 96.482, 96.65, 96.83, 96.458, 96.6, 96.616, 96.506, 96.702, 96.738, 96.658, 96.85, 96.77, 96.904, 97.024, 96.892, 96.964, 96.79, 96.832, 96.794, 96.904, 96.94, 96.986, 96.962, 96.958, 97.146, 96.866, 96.888, 97.19, 97.084, 96.934, 97.132, 96.988, 96.906, 96.96, 96.924, 97.024, 97.03, 97.076, 96.976, 97.12, 97.264, 97.044, 97.19, 97.21, 97.03, 97.186, 97.32, 97.054, 97.29, 97.308, 97.126, 97.178, 97.22, 97.138, 97.386, 97.188, 97.164, 97.314, 97.28, 97.302, 97.148, 97.422, 97.308, 97.292, 97.234, 97.086, 97.386, 97.27, 97.16, 97.274, 97.27, 97.326, 97.448, 97.148, 97.432, 97.38, 99.106, 99.666, 99.754, 99.834, 99.878, 99.884, 99.93, 99.932, 99.936, 99.938, 99.952, 99.952, 99.958, 99.974, 99.958, 99.972, 99.968, 99.984, 99.972, 99.984, 99.956, 99.954, 99.974, 99.966, 99.974, 99.978, 99.974, 99.978, 99.978, 99.982, 99.99, 99.988, 99.974, 99.982, 99.986, 99.99, 99.98, 99.988, 99.988, 99.982, 99.986, 99.992, 99.988, 99.984, 99.996, 99.986, 99.988, 99.992, 99.996, 99.99], "test_acc": [60.0, 68.25, 72.87, 79.99, 82.34, 80.95, 83.17, 82.06, 83.98, 86.02, 85.17, 85.37, 86.06, 84.28, 86.83, 86.95, 87.59, 87.51, 85.11, 86.8, 88.43, 86.7, 89.41, 86.17, 87.24, 89.43, 88.28, 86.92, 89.31, 88.37, 89.91, 89.26, 89.24, 89.74, 88.26, 88.62, 89.67, 90.09, 88.22, 89.31, 90.0, 90.36, 89.29, 90.37, 90.54, 90.14, 90.52, 89.79, 90.24, 89.77, 90.51, 88.99, 89.56, 90.78, 90.24, 89.38, 89.73, 90.26, 89.37, 89.94, 89.83, 89.95, 90.67, 90.37, 90.95, 89.66, 88.82, 90.02, 90.87, 90.25, 88.83, 90.4, 90.47, 90.17, 90.45, 91.38, 90.12, 89.72, 90.82, 90.04, 89.95, 89.28, 90.74, 89.57, 89.35, 89.51, 90.76, 89.96, 90.44, 90.44, 90.64, 88.95, 91.18, 88.9, 91.16, 91.41, 90.7, 89.13, 91.04, 90.34, 91.4, 90.79, 89.29, 91.28, 90.44, 89.98, 90.89, 91.35, 91.76, 92.12, 91.26, 87.57, 91.32, 91.54, 89.26, 91.0, 90.12, 89.08, 90.94, 91.01, 90.91, 89.08, 90.99, 90.96, 91.43, 90.11, 90.52, 91.1, 90.19, 90.79, 91.6, 91.22, 91.92, 90.8, 90.97, 92.04, 91.57, 89.47, 91.08, 90.01, 90.24, 90.02, 91.09, 90.38, 90.47, 90.72, 91.48, 91.51, 89.43, 89.92, 94.17, 94.25, 94.4, 94.63, 94.58, 94.58, 94.8, 94.82, 94.82, 94.81, 94.79, 94.81, 94.91, 94.93, 94.8, 94.82, 94.86, 94.82, 94.89, 94.89, 94.82, 94.79, 94.7, 94.76, 94.77, 94.85, 94.7, 94.78, 94.93, 94.92, 94.85, 94.87, 95.0, 94.87, 94.98, 94.88, 94.93, 94.91, 94.94, 94.94, 94.98, 95.05, 95.0, 94.92, 95.07, 95.15, 95.04, 95.1, 95.06, 95.1], "train_loss": [589.4920353889465, 381.75500243902206, 288.8208684027195, 239.0872738659382, 206.31004744768143, 185.62549796700478, 167.9816022515297, 156.0073997080326, 142.99136258661747, 132.6472920924425, 124.34954848885536, 116.74713926017284, 110.96862709522247, 106.1835562735796, 100.57656289637089, 95.81114469468594, 92.9016680419445, 89.84280709177256, 84.83630653470755, 82.525495454669, 80.83303929120302, 79.3101983293891, 73.56930550187826, 73.05021999776363, 70.8957407772541, 67.1505311280489, 67.47474145144224, 64.3220637626946, 63.71772888302803, 62.49953767284751, 61.43328142166138, 56.879138328135014, 58.636334892362356, 54.36418656632304, 55.35012282244861, 55.18452626094222, 53.317084316164255, 52.68019923195243, 51.99481515586376, 51.802797462791204, 51.70576995238662, 48.550862113013864, 47.12205022573471, 48.0905772857368, 48.25403915718198, 48.24236132577062, 46.734910329803824, 45.5192541833967, 44.65367163717747, 46.78698247671127, 44.741600619629025, 45.024482840672135, 43.715336088091135, 43.255548829212785, 45.37941627204418, 45.00788249820471, 45.14865409955382, 43.914230573922396, 42.09650655463338, 42.798201497644186, 42.286077266559005, 43.423518136143684, 43.38023469597101, 41.952748723328114, 42.99339828826487, 41.158996533602476, 42.911172488704324, 42.03736978210509, 42.387289410457015, 40.79901175200939, 40.76660926453769, 40.875774905085564, 42.55043920408934, 38.578898852691054, 41.37452721595764, 40.037427961826324, 38.2524497769773, 42.03165275603533, 40.077027808874846, 40.13582157716155, 41.42154251597822, 39.502445083111525, 38.56511755939573, 39.28024563193321, 38.092462096363306, 38.02954985015094, 37.994153609499335, 35.967030161991715, 37.62316678278148, 37.13188578374684, 38.95274159125984, 38.1381999887526, 39.004179913550615, 37.54755651950836, 37.14148296415806, 37.486200949177146, 36.66228953562677, 36.28976043127477, 34.976660173386335, 37.73543656244874, 36.88178755156696, 34.33181333169341, 35.64927958510816, 36.889096362516284, 34.66051156073809, 35.596380500122905, 37.07819040492177, 36.39679861627519, 37.136243460699916, 35.79776953533292, 35.242875661700964, 35.242977977730334, 35.5821732506156, 35.102613093331456, 33.161378275603056, 35.8465731497854, 34.71596881188452, 34.83003517519683, 35.817082565277815, 34.58229068480432, 32.88892067782581, 35.207701375707984, 33.89633994922042, 33.109254678711295, 34.93236974067986, 34.86645550839603, 33.52616151049733, 34.306046690791845, 32.440081695094705, 33.83801211416721, 34.45992352440953, 33.07925663795322, 32.96828494686633, 32.533863965421915, 34.389417400583625, 31.258214564993978, 33.462041137740016, 32.66515320725739, 33.32318131253123, 35.06762924045324, 32.21725676301867, 33.595953778363764, 34.64247745834291, 32.940113574266434, 33.71463683061302, 32.83190553076565, 31.776241885498166, 34.480902180075645, 31.31292137131095, 32.09897932037711, 12.62536752410233, 6.235073970165104, 4.8735515519510955, 3.970324066467583, 3.3430009623989463, 3.067138741724193, 2.726398275233805, 2.568879538215697, 2.447279136395082, 2.2695953373331577, 2.257761792745441, 2.179601537063718, 1.9915274081286043, 1.9820178339723498, 2.036036333302036, 1.8758398010395467, 1.9292166489176452, 1.7913071559742093, 1.8294471118133515, 1.719249395886436, 1.9172848926391453, 1.929310207022354, 1.7593256793916225, 1.7911148723214865, 1.7415666144806892, 1.6836596720386297, 1.7821573338005692, 1.7242574067786336, 1.7672320634592324, 1.7291155199054629, 1.625776007073, 1.644392219139263, 1.720196507871151, 1.654436110286042, 1.6190218622796237, 1.605974626261741, 1.7130454727448523, 1.618933946825564, 1.6526139008346945, 1.706797358347103, 1.62568961805664, 1.5612894059158862, 1.6213541645556688, 1.650709280045703, 1.5835638127755374, 1.6661105544772, 1.6543209140654653, 1.6153234199155122, 1.5693195816129446, 1.621020652120933], "test_loss": [88.2833679318428, 73.39763355255127, 63.44368541240692, 48.10376274585724, 40.29938584566116, 45.88682156801224, 39.34718906879425, 42.56197628378868, 36.66185215115547, 33.81215760111809, 35.31822997331619, 37.13438069820404, 35.556109964847565, 39.19188007712364, 32.09778951108456, 32.377539828419685, 30.741784647107124, 31.41681331396103, 37.08643302321434, 34.50335814058781, 28.320619150996208, 34.96958550810814, 25.919369608163834, 34.500406473875046, 33.9207853525877, 27.176485374569893, 28.249280363321304, 35.69950233399868, 27.021270886063576, 29.87224204838276, 24.556064069271088, 27.74616275727749, 28.362332209944725, 26.74811388552189, 29.91779389977455, 29.180805385112762, 27.261347211897373, 24.975404106080532, 29.84799773991108, 27.715927317738533, 26.52534931898117, 24.327929079532623, 28.164486840367317, 26.1716216430068, 24.72307939082384, 25.288739524781704, 24.97004072368145, 27.04378342628479, 25.196085184812546, 26.78469344973564, 24.35769382864237, 28.823986560106277, 27.664209336042404, 24.431663386523724, 26.14495673775673, 28.643959134817123, 27.156757660210133, 25.058837413787842, 28.99644847214222, 27.373278230428696, 27.305295899510384, 26.939408004283905, 25.03841334581375, 25.71316221356392, 24.08394431322813, 28.26050701737404, 28.589285910129547, 26.25047431886196, 24.924227356910706, 26.96616869419813, 28.786752119660378, 24.977788671851158, 25.52885151654482, 25.819842360913754, 26.067254967987537, 23.204721558839083, 26.614911511540413, 27.24762125313282, 23.09516979008913, 26.39300562441349, 26.752380520105362, 29.11587220430374, 24.33385243266821, 27.637297585606575, 29.168773010373116, 27.260299757122993, 25.41892223805189, 26.544826835393906, 25.568496197462082, 26.550344809889793, 24.22955396026373, 30.77105838060379, 23.018130093812943, 30.690812662243843, 23.372462943196297, 23.39363557100296, 24.66049614548683, 29.592988222837448, 24.19411914795637, 25.376678988337517, 23.43241973221302, 25.904031857848167, 28.921003505587578, 24.134906195104122, 26.51143977046013, 27.04409496486187, 25.142702415585518, 24.693506963551044, 21.483941435813904, 21.09245876967907, 23.56359003484249, 33.47048303484917, 25.558392643928528, 23.209515526890755, 31.177032217383385, 24.880894109606743, 27.555261857807636, 30.28971202671528, 24.864615216851234, 24.72918437421322, 25.311866767704487, 29.82102158665657, 24.852007620036602, 24.257313579320908, 22.73598922789097, 27.690920121967793, 25.2416223436594, 23.516362763941288, 26.953923270106316, 25.252499893307686, 22.576308518648148, 23.500977769494057, 21.237749963998795, 24.538315922021866, 23.449131570756435, 22.13208870589733, 22.349643662571907, 28.61173142492771, 24.213007353246212, 27.50200241059065, 26.618503786623478, 27.149572260677814, 23.11598791182041, 27.453802332282066, 26.57109421491623, 25.2981678545475, 24.293572068214417, 23.124456331133842, 30.515078827738762, 28.284323915839195, 16.291521105915308, 16.462589967995882, 16.281487356871367, 16.181907325983047, 16.067883107811213, 16.056846365332603, 16.016421757638454, 16.211482480168343, 16.116953026503325, 16.11891232058406, 15.948606740683317, 16.30963408201933, 16.190141953527927, 16.172707229852676, 16.30445571243763, 16.41210362687707, 16.354187820106745, 16.43316126614809, 16.413903634995222, 16.377831496298313, 16.596459321677685, 16.847649835050106, 16.586923085153103, 16.688463769853115, 16.676503241062164, 16.694447942078114, 16.87588196992874, 16.733783051371574, 16.81128456071019, 16.448654249310493, 16.536986153572798, 16.42236066237092, 16.273908626288176, 16.404295433312654, 16.602865014225245, 16.55337228998542, 16.579658400267363, 16.488261587917805, 16.46355850622058, 16.560687270015478, 16.557159937918186, 16.482640646398067, 16.636481821537018, 16.493682861328125, 16.40607861056924, 16.446169462054968, 16.40243164077401, 16.462007518857718, 16.590775422751904, 16.344126895070076], "epoch_time": [46.31251049041748, 43.80119252204895, 44.06011247634888, 44.08231973648071, 44.15769958496094, 44.047399044036865, 44.248990535736084, 44.06211018562317, 44.20421028137207, 44.126079082489014, 44.1319739818573, 44.11538910865784, 44.215996742248535, 43.97469639778137, 44.40221381187439, 44.16112995147705, 44.25734353065491, 44.07750582695007, 44.10200381278992, 44.185914754867554, 44.17497992515564, 44.06951141357422, 44.19200944900513, 44.36879754066467, 44.16914892196655, 44.18085741996765, 44.19896340370178, 44.106420040130615, 44.2859411239624, 44.140759229660034, 44.31307339668274, 44.10166311264038, 44.202051877975464, 44.29273343086243, 44.135721921920776, 44.18040156364441, 44.08727502822876, 43.98975968360901, 44.199254751205444, 44.23130774497986, 44.316317319869995, 44.25233221054077, 44.29992413520813, 44.10828971862793, 44.31912136077881, 44.348525524139404, 44.50177073478699, 44.28150796890259, 44.11850643157959, 44.067790269851685, 44.15489673614502, 44.09149098396301, 44.09752678871155, 44.002511501312256, 43.91204261779785, 44.075130462646484, 44.218310832977295, 44.109397411346436, 43.949289083480835, 44.190245628356934, 43.870240211486816, 44.141324043273926, 44.05131006240845, 43.929373264312744, 44.01974654197693, 44.07611918449402, 44.06639552116394, 44.12991213798523, 44.223323583602905, 44.13980031013489, 44.0461859703064, 44.09689474105835, 44.152618169784546, 44.051191091537476, 44.05293679237366, 44.17003655433655, 44.16395592689514, 44.033616065979004, 44.039823055267334, 44.05006670951843, 43.962209939956665, 43.9452440738678, 43.88984227180481, 43.92172813415527, 43.77814555168152, 44.007195472717285, 44.06834650039673, 44.140507221221924, 44.13332772254944, 44.16819667816162, 44.09678292274475, 43.860135078430176, 43.93861651420593, 44.127811431884766, 44.1617488861084, 44.0510778427124, 43.97574853897095, 44.19259977340698, 44.00831699371338, 44.01166129112244, 44.01142168045044, 44.02028179168701, 43.94253873825073, 44.11198806762695, 44.002429485321045, 44.00262975692749, 44.12615394592285, 43.96893644332886, 44.0997040271759, 43.859379291534424, 44.060333490371704, 43.97401142120361, 43.91508913040161, 43.89973545074463, 44.11087250709534, 44.02963924407959, 43.94734835624695, 43.91356015205383, 44.31787443161011, 44.07427716255188, 44.105939626693726, 43.84354639053345, 44.17542552947998, 43.823813915252686, 44.05940103530884, 44.0291051864624, 44.323464155197144, 44.19648003578186, 44.04366898536682, 43.91740012168884, 44.036784648895264, 44.146241664886475, 44.05792713165283, 44.00451636314392, 43.90444779396057, 44.15969109535217, 44.19174528121948, 44.028465270996094, 44.0690279006958, 44.120789766311646, 44.00723576545715, 44.18975496292114, 44.04984974861145, 44.03538942337036, 44.067280292510986, 43.894567251205444, 44.14179301261902, 44.01523399353027, 44.1042594909668, 44.364262104034424, 43.92972469329834, 44.163888454437256, 43.996642112731934, 44.04123663902283, 43.96780228614807, 43.941306829452515, 43.85273241996765, 43.680790424346924, 43.9435019493103, 44.05538010597229, 44.004934787750244, 44.144280195236206, 43.942492961883545, 43.97455835342407, 43.81921935081482, 44.02010226249695, 43.782296895980835, 44.063772201538086, 44.12183952331543, 43.9046585559845, 44.1504487991333, 43.748799324035645, 43.90252494812012, 43.9402060508728, 44.04510760307312, 44.08004331588745, 43.9618239402771, 43.9878203868866, 43.81416344642639, 44.2366988658905, 43.80080461502075, 44.19215416908264, 43.95164513587952, 44.02177381515503, 44.110053300857544, 44.11743712425232, 44.17688465118408, 43.95805764198303, 43.96506667137146, 44.08473753929138, 43.978052854537964, 44.13650822639465, 43.97554349899292, 44.18652415275574, 43.94229578971863, 43.97850751876831, 43.90499663352966, 44.02411341667175, 43.99509119987488, 43.96615672111511]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.005-wdecay0.02-seed43.json <==
{"train_acc": [44.256, 63.246, 73.218, 78.062, 81.238, 83.646, 85.028, 86.178, 87.578, 88.272, 89.12, 89.902, 90.08, 90.822, 91.32, 91.558, 91.916, 92.268, 92.562, 92.842, 93.156, 93.19, 93.68, 93.518, 93.864, 93.986, 94.064, 94.464, 94.35, 94.58, 94.74, 94.82, 95.114, 95.12, 95.06, 95.202, 95.38, 95.258, 95.428, 95.536, 95.42, 95.664, 95.696, 95.96, 95.838, 95.948, 96.158, 96.132, 96.048, 95.846, 96.246, 96.156, 96.172, 96.37, 96.182, 96.184, 96.294, 96.424, 96.34, 96.406, 96.402, 96.376, 96.356, 96.422, 96.392, 96.342, 96.47, 96.368, 96.482, 96.388, 96.634, 96.514, 96.512, 96.696, 96.782, 96.474, 96.396, 96.57, 96.7, 96.81, 96.756, 96.744, 96.756, 96.75, 96.77, 96.73, 96.742, 96.712, 96.764, 96.688, 97.004, 96.986, 96.794, 96.824, 96.972, 96.938, 96.95, 96.91, 96.856, 96.994, 97.07, 97.01, 97.156, 96.772, 97.042, 96.904, 97.034, 96.83, 97.18, 96.804, 97.044, 97.126, 97.142, 97.102, 96.98, 97.328, 97.048, 97.142, 97.146, 97.094, 97.104, 97.136, 97.132, 97.352, 97.12, 97.056, 97.312, 97.134, 97.228, 97.244, 97.302, 97.342, 97.11, 97.178, 97.148, 97.394, 97.032, 97.352, 97.248, 97.15, 97.188, 97.594, 97.166, 97.26, 97.186, 97.388, 97.402, 97.274, 97.322, 97.318, 99.078, 99.606, 99.742, 99.816, 99.836, 99.886, 99.884, 99.906, 99.896, 99.924, 99.948, 99.938, 99.938, 99.96, 99.956, 99.968, 99.974, 99.984, 99.968, 99.958, 99.972, 99.974, 99.962, 99.968, 99.954, 99.974, 99.974, 99.964, 99.978, 99.982, 99.972, 99.986, 99.99, 99.988, 99.994, 99.998, 99.994, 99.99, 99.98, 99.99, 99.98, 99.99, 99.982, 99.998, 99.996, 99.986, 99.984, 99.984, 99.984, 99.99], "test_acc": [51.3, 66.11, 71.39, 78.31, 73.11, 81.07, 80.92, 83.68, 82.24, 84.08, 84.97, 86.18, 84.42, 85.96, 87.1, 87.65, 88.44, 86.71, 88.4, 87.38, 88.53, 88.72, 86.98, 87.9, 87.55, 88.44, 87.69, 89.6, 89.89, 86.93, 89.08, 86.51, 88.02, 89.28, 89.35, 89.54, 89.29, 89.94, 89.58, 89.52, 90.7, 90.15, 88.88, 89.68, 90.56, 91.12, 89.8, 90.12, 90.96, 90.4, 90.22, 91.17, 91.0, 89.0, 89.92, 90.4, 90.17, 91.23, 89.38, 90.04, 89.08, 89.82, 90.5, 90.38, 90.27, 89.08, 90.23, 88.77, 89.95, 90.87, 89.63, 90.54, 90.86, 88.81, 90.71, 90.16, 89.34, 90.26, 90.15, 89.04, 89.98, 90.68, 91.22, 89.16, 89.49, 91.08, 90.46, 90.52, 90.48, 89.1, 91.26, 90.87, 90.92, 90.13, 90.54, 90.78, 91.81, 89.48, 91.6, 91.05, 90.98, 90.91, 90.62, 91.07, 90.58, 90.18, 91.08, 89.93, 90.04, 91.17, 88.98, 90.58, 88.69, 90.13, 90.89, 91.36, 88.67, 90.44, 90.52, 90.22, 90.66, 89.02, 91.48, 91.59, 91.22, 91.49, 90.25, 89.43, 90.82, 90.27, 89.92, 87.84, 91.15, 91.49, 91.68, 90.34, 90.87, 91.11, 88.96, 89.24, 91.3, 90.05, 90.64, 91.04, 88.86, 89.53, 91.43, 91.34, 91.5, 90.74, 94.25, 94.54, 94.74, 94.87, 94.85, 94.86, 94.88, 94.95, 94.72, 95.05, 95.08, 94.9, 95.08, 94.96, 94.82, 95.01, 95.05, 95.09, 95.06, 95.14, 94.98, 95.12, 94.99, 95.13, 95.02, 95.07, 95.26, 95.23, 95.15, 95.09, 95.26, 95.19, 95.08, 95.25, 95.14, 95.23, 95.23, 95.17, 95.06, 95.19, 95.22, 95.15, 95.29, 95.23, 95.17, 95.14, 95.29, 95.22, 95.14, 95.25], "train_loss": [594.8799403905869, 403.2735384106636, 299.6740850806236, 246.35848572850227, 212.66182577610016, 186.20027294754982, 167.2838245332241, 156.01581560075283, 140.5354789197445, 132.93148562312126, 123.03004948794842, 115.9848503768444, 112.00162512809038, 103.6471930667758, 98.80181622505188, 95.51452198624611, 90.49162935465574, 87.04537811875343, 84.41426376998425, 81.5892114341259, 78.0301208756864, 77.06782387197018, 71.20788938552141, 72.35792913287878, 68.43885551765561, 67.68105218186975, 67.3051763549447, 62.46934171020985, 64.59761309996247, 60.7663817666471, 59.625473745167255, 58.29278786852956, 55.296651754528284, 55.60096874833107, 56.66186830960214, 55.23193734139204, 52.37602490931749, 53.68086586333811, 51.946512416005135, 51.275045584887266, 51.326827466487885, 49.28596297092736, 49.008526764810085, 47.43637119233608, 48.19169746525586, 47.20901639945805, 45.22860559076071, 45.68549917638302, 45.53131269663572, 48.16492159664631, 43.650278283283114, 44.60642561689019, 43.972934210672975, 43.49872335232794, 45.066329600289464, 44.60571300238371, 44.521934416145086, 41.7680919598788, 42.674990294501185, 42.707025887444615, 41.96907115355134, 42.78305855020881, 43.18095278181136, 41.9941519331187, 43.11650730483234, 42.81995710730553, 42.46249067597091, 43.423321187496185, 41.373680947348475, 43.06083069741726, 41.48293452896178, 42.053186036646366, 41.391314467415214, 39.19580864533782, 39.697707287967205, 41.327081402763724, 42.18713669292629, 40.71522711776197, 39.80452039465308, 38.905281635932624, 38.833970826119184, 39.62588912807405, 38.67174647934735, 39.19292704947293, 38.250386180356145, 38.967220010235906, 39.06811367161572, 39.29057428240776, 38.83923516701907, 39.58653604052961, 35.82277411222458, 36.98232211172581, 38.24424290005118, 38.10651857033372, 36.89628347195685, 37.13687612302601, 37.11445240303874, 37.070196913555264, 37.186540273949504, 36.2138606775552, 36.22372998483479, 36.593403747305274, 34.30528398230672, 38.52941280417144, 35.84374933503568, 36.86766034923494, 36.00418304093182, 37.82517104782164, 34.63150680065155, 37.41585170663893, 35.71585414931178, 34.26570161804557, 35.5792241897434, 34.863002081401646, 36.06817333959043, 32.800417302176356, 35.46121825277805, 35.04818310029805, 35.10156958736479, 35.158785032108426, 35.2133097499609, 33.6371801905334, 34.78639015369117, 32.77449137624353, 34.412914238870144, 36.09617217630148, 33.20440745726228, 34.20920972619206, 34.13596001453698, 33.79228461906314, 33.17780387215316, 32.553933093324304, 34.68309457600117, 34.76204364001751, 34.756725458428264, 31.53630306944251, 35.94514785334468, 32.91249204240739, 33.64945179969072, 34.59746044687927, 35.025702111423016, 30.577181414701045, 34.184414370916784, 33.20761649310589, 33.84105001762509, 32.8304081056267, 32.006391731090844, 33.69804036617279, 32.3763527367264, 31.893551494926214, 12.752994015812874, 6.478325148113072, 5.118542653508484, 4.0811942629516125, 3.8502458354923874, 3.129487674450502, 2.954320164397359, 2.718695488292724, 2.741711381357163, 2.5687144950497895, 2.261722097173333, 2.2747131700161844, 2.2474009443540126, 2.08070013881661, 2.0719886783044785, 1.9054248293396086, 1.8407745405565947, 1.7777752063702792, 1.8016353165730834, 1.9872041582129896, 1.823928838595748, 1.8104976832401007, 1.8193625728599727, 1.768711635377258, 1.9280656755436212, 1.7688235761597753, 1.7665031116921455, 1.8666766183450818, 1.7318060211837292, 1.7731699966825545, 1.8132190494798124, 1.6635671493131667, 1.6332674846053123, 1.5989606082439423, 1.6070824328344315, 1.5489224914927036, 1.617514194920659, 1.6802637022919953, 1.6799098271876574, 1.5849428409710526, 1.6874341117218137, 1.6497659967280924, 1.6933405958116055, 1.587848336668685, 1.559953558491543, 1.6776643902994692, 1.6686617680825293, 1.6595680150203407, 1.681339010130614, 1.6696317023597658], "test_loss": [113.81948590278625, 80.21318048238754, 70.80956149101257, 50.08698797225952, 68.3800197839737, 47.13445046544075, 47.69054591655731, 39.10077676177025, 42.750772416591644, 39.583319783210754, 35.894471168518066, 33.57076521217823, 38.93050730228424, 34.53294576704502, 30.69720619916916, 29.902953684329987, 28.24735178053379, 33.369186118245125, 28.50109153985977, 31.032625950872898, 28.649602875113487, 28.89572687447071, 33.06052038818598, 31.611520186066628, 31.65083320438862, 29.955481946468353, 31.30852071940899, 26.77362734079361, 24.999195739626884, 34.80372339487076, 28.179532676935196, 35.216035321354866, 30.831302151083946, 28.028863452374935, 27.89311971515417, 26.406445771455765, 26.893066219985485, 25.251639634370804, 26.27664080262184, 27.037612542510033, 23.519529446959496, 26.15700300037861, 29.66317704319954, 26.62391296029091, 24.361672416329384, 23.05464343726635, 26.77970613539219, 26.063211888074875, 22.090367659926414, 24.642152726650238, 26.501677080988884, 22.734955489635468, 23.39029609411955, 29.002945750951767, 26.668816551566124, 24.63498943299055, 25.807862922549248, 22.786374494433403, 28.38703526556492, 25.942811146378517, 28.828800842165947, 26.047954753041267, 23.836310379207134, 26.21230238676071, 25.933661952614784, 30.533643916249275, 25.59375163912773, 31.42930468916893, 27.82349468767643, 24.043859377503395, 27.931939661502838, 25.835290774703026, 23.853716030716896, 29.881036140024662, 25.258804351091385, 25.978797510266304, 29.716637194156647, 26.37518149614334, 25.395188629627228, 29.124005898833275, 26.793794721364975, 24.40663005411625, 22.95949487388134, 29.956721514463425, 29.657847672700882, 24.039192594587803, 24.956824764609337, 25.607856020331383, 26.220668092370033, 31.39146265387535, 23.832980766892433, 24.431066289544106, 24.02343065291643, 27.179892167448997, 26.0997019931674, 25.16628707945347, 21.841921970248222, 29.301711538806558, 22.554517216980457, 24.270321786403656, 24.0518466681242, 24.695929244160652, 26.195333302021027, 23.751159749925137, 26.45076858997345, 26.760067477822304, 26.227161660790443, 28.774369910359383, 28.436166271567345, 22.717509791254997, 29.81408328562975, 25.70524463057518, 31.932793512940407, 26.218467235565186, 23.923165872693062, 24.191492594778538, 32.18353444337845, 25.563099771738052, 25.126084595918655, 27.203723952174187, 25.76492838561535, 30.432983703911304, 22.813398510217667, 21.90537779778242, 23.36434755474329, 22.64382889121771, 26.367517545819283, 29.929672598838806, 24.71899849176407, 26.77582038938999, 27.948609352111816, 35.68539468944073, 23.966727882623672, 23.14557859301567, 22.406674571335316, 26.373578563332558, 25.077926978468895, 24.720093294978142, 30.913821950554848, 30.62658005952835, 24.324224412441254, 29.466917142271996, 25.953632153570652, 23.56362061947584, 31.67116755247116, 30.528974309563637, 23.015906162559986, 23.403281167149544, 23.010962069034576, 25.537404149770737, 15.866046704351902, 15.74371686950326, 15.697040375322104, 15.65597502887249, 15.584195844829082, 15.797499939799309, 15.460002467036247, 15.395548310130835, 16.03129681572318, 15.515016444027424, 15.756786305457354, 15.534696012735367, 15.48613641783595, 15.64303869754076, 15.51965744793415, 15.680076230317354, 15.721176762133837, 15.6946205124259, 15.55344694107771, 15.400295160710812, 15.57753741927445, 15.660866536200047, 15.67054982110858, 15.584945034235716, 15.674512583762407, 15.75071931630373, 15.70204234495759, 15.65874794870615, 15.528332445770502, 15.60987664759159, 15.58147244155407, 15.806789100170135, 15.79609939455986, 15.657548200339079, 15.73694209009409, 15.889298055320978, 15.48743437603116, 15.630388978868723, 16.222982216626406, 15.684073090553284, 15.85658112168312, 15.98607475310564, 15.697383573278785, 15.922058396041393, 16.06473893672228, 16.097321040928364, 15.805844228714705, 15.871625535190105, 16.010252561420202, 16.031158573925495], "epoch_time": [45.89111399650574, 43.07101035118103, 43.20090389251709, 43.08552813529968, 43.160841941833496, 43.21501040458679, 43.330833196640015, 43.515663623809814, 43.08415770530701, 43.28878951072693, 43.16290545463562, 43.397682189941406, 43.40431451797485, 43.37638449668884, 43.377668142318726, 43.64641261100769, 43.27556252479553, 43.113205671310425, 43.39032983779907, 43.2396297454834, 43.217408657073975, 43.59011459350586, 43.15741777420044, 43.258294105529785, 43.65437650680542, 43.312657594680786, 43.218369483947754, 43.55754470825195, 43.441933393478394, 43.09755516052246, 43.477516174316406, 43.60136318206787, 43.23424220085144, 43.55077791213989, 43.679149866104126, 43.0844042301178, 43.50370121002197, 43.54925870895386, 43.44157552719116, 43.62917137145996, 43.452351093292236, 43.44687867164612, 43.83519506454468, 43.59564447402954, 43.29605984687805, 43.3179726600647, 43.509896755218506, 43.71259379386902, 43.54425096511841, 43.602750062942505, 43.60443663597107, 43.52551460266113, 43.34866261482239, 43.146742820739746, 43.43568563461304, 43.32478356361389, 43.37985134124756, 43.612715005874634, 42.909414768218994, 43.20021152496338, 43.14397048950195, 43.13769602775574, 43.436872243881226, 43.24441123008728, 43.594826221466064, 43.44391202926636, 43.5810751914978, 43.802395820617676, 43.71183896064758, 43.26677489280701, 43.215508460998535, 43.344868898391724, 43.3446307182312, 43.56280851364136, 43.32387351989746, 43.41883373260498, 43.49276304244995, 43.38339638710022, 43.46645522117615, 43.590725898742676, 43.35588526725769, 43.35124349594116, 43.30466294288635, 43.345696449279785, 43.43805456161499, 43.65572237968445, 43.1396918296814, 43.34239411354065, 43.46051645278931, 43.379311084747314, 43.31067967414856, 43.01393914222717, 43.181100606918335, 43.11146807670593, 43.45864009857178, 43.13925242424011, 43.28524136543274, 43.177173137664795, 43.02034854888916, 43.493656396865845, 43.46134829521179, 43.253089427948, 43.74227261543274, 43.53315329551697, 43.615429162979126, 43.228862285614014, 43.080538272857666, 43.22587728500366, 43.28364872932434, 43.225143909454346, 43.50073170661926, 43.22729229927063, 43.28026580810547, 43.39372444152832, 43.783695936203, 43.30160617828369, 43.23890972137451, 43.47493052482605, 43.24967122077942, 43.20571160316467, 43.15295338630676, 43.18475270271301, 43.25357007980347, 43.29052925109863, 43.40883755683899, 43.678821086883545, 43.42383098602295, 43.31639099121094, 43.29387617111206, 43.245582818984985, 43.21061563491821, 43.08984088897705, 43.222838163375854, 43.830063581466675, 43.52975606918335, 43.14473032951355, 43.13910722732544, 43.802183866500854, 43.20347332954407, 43.3464879989624, 43.10910677909851, 43.38822603225708, 43.2557954788208, 43.34295892715454, 43.27323007583618, 43.253647327423096, 43.35106301307678, 43.28132104873657, 43.7676727771759, 43.211272954940796, 43.36980414390564, 43.20817852020264, 43.31121206283569, 43.04479193687439, 43.399760246276855, 43.04045820236206, 43.19315981864929, 43.24305772781372, 43.27732968330383, 43.284034729003906, 43.227802753448486, 43.55476379394531, 43.240302324295044, 43.4677631855011, 43.23326516151428, 43.261911392211914, 43.13341999053955, 43.08082866668701, 43.09047508239746, 43.35911154747009, 43.16480875015259, 43.17619252204895, 43.45941400527954, 43.41094660758972, 43.39593005180359, 43.37718939781189, 43.31995415687561, 43.5004243850708, 43.252140283584595, 43.30436396598816, 43.41244459152222, 43.21883821487427, 43.90607285499573, 43.26331090927124, 43.38119053840637, 43.04613471031189, 43.297521352767944, 43.537416219711304, 43.5791437625885, 43.256179332733154, 43.27798414230347, 43.314443588256836, 43.32502269744873, 43.402793407440186, 43.47363901138306, 43.111218214035034, 43.1306369304657, 43.180511713027954, 42.99571180343628, 43.035358905792236]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.005-wdecay0.02-seed44.json <==
{"train_acc": [44.174, 63.602, 72.968, 78.176, 81.224, 83.238, 84.786, 86.194, 87.302, 88.342, 88.828, 89.69, 90.152, 90.71, 91.064, 91.632, 91.738, 92.242, 92.608, 92.546, 93.068, 93.264, 93.464, 93.684, 93.598, 93.776, 94.108, 94.168, 94.466, 94.58, 94.916, 94.828, 94.974, 94.98, 95.364, 95.392, 95.28, 95.496, 95.548, 95.638, 95.362, 95.686, 95.796, 95.878, 95.842, 95.932, 95.94, 96.072, 96.092, 95.894, 96.182, 96.162, 96.024, 96.16, 96.126, 96.318, 96.338, 96.336, 96.256, 96.358, 96.26, 96.384, 96.4, 96.39, 96.332, 96.436, 96.554, 96.496, 96.482, 96.542, 96.454, 96.524, 96.668, 96.696, 96.488, 96.81, 96.698, 96.638, 96.626, 96.724, 96.704, 96.79, 96.55, 96.926, 96.846, 96.642, 96.91, 96.922, 96.714, 96.792, 96.88, 96.8, 97.084, 96.824, 96.884, 97.008, 96.892, 97.146, 97.074, 96.742, 97.124, 96.896, 96.898, 97.244, 97.032, 97.002, 96.954, 97.088, 96.994, 97.096, 96.986, 97.152, 96.906, 97.194, 97.056, 97.118, 97.056, 97.178, 97.184, 97.136, 96.954, 97.26, 97.202, 97.3, 97.148, 97.39, 97.058, 97.112, 97.104, 97.274, 97.248, 97.378, 97.266, 97.186, 97.154, 97.21, 97.138, 97.17, 97.376, 97.262, 97.394, 97.234, 97.188, 97.198, 97.404, 97.506, 97.192, 97.29, 97.422, 97.318, 98.998, 99.634, 99.734, 99.82, 99.886, 99.888, 99.902, 99.886, 99.938, 99.936, 99.938, 99.942, 99.938, 99.94, 99.968, 99.96, 99.962, 99.962, 99.958, 99.966, 99.978, 99.966, 99.968, 99.978, 99.968, 99.98, 99.99, 99.984, 99.99, 99.982, 99.986, 99.988, 99.994, 99.992, 99.988, 99.988, 99.986, 99.978, 99.988, 99.994, 99.992, 99.972, 99.994, 99.986, 99.98, 99.984, 99.992, 99.982, 99.988, 99.978], "test_acc": [47.41, 65.08, 73.25, 76.52, 80.81, 76.11, 80.62, 79.69, 83.72, 84.82, 86.22, 85.77, 86.24, 83.99, 86.26, 83.62, 86.21, 88.2, 87.26, 84.96, 89.64, 88.54, 88.9, 89.03, 89.27, 86.65, 88.43, 89.01, 89.97, 89.78, 89.21, 88.21, 88.05, 89.99, 84.95, 86.33, 87.89, 90.12, 89.32, 87.4, 88.93, 89.07, 89.26, 90.25, 89.0, 90.38, 89.84, 89.84, 89.91, 90.24, 91.39, 90.66, 88.86, 90.13, 91.01, 90.71, 90.12, 89.4, 91.07, 88.01, 90.64, 90.38, 89.24, 90.61, 90.7, 90.9, 88.75, 89.62, 90.02, 89.67, 89.79, 89.87, 90.3, 91.36, 88.41, 89.21, 88.8, 90.45, 90.07, 88.74, 90.46, 90.98, 91.02, 90.63, 90.87, 88.66, 88.6, 91.62, 90.1, 89.36, 90.93, 91.36, 91.28, 89.99, 91.15, 89.61, 91.39, 91.76, 91.18, 89.47, 88.51, 91.53, 89.31, 90.69, 90.95, 90.11, 89.97, 91.85, 91.28, 91.79, 90.66, 89.64, 89.62, 90.61, 90.6, 91.55, 90.81, 90.62, 90.89, 89.74, 91.09, 90.77, 91.63, 90.46, 91.61, 91.16, 89.28, 88.78, 89.21, 90.26, 90.9, 92.13, 88.68, 91.95, 91.29, 91.01, 91.22, 91.74, 91.56, 90.16, 87.84, 91.05, 92.54, 90.99, 91.2, 90.4, 89.84, 91.8, 91.8, 88.18, 94.22, 94.43, 94.76, 94.67, 94.73, 94.62, 94.65, 94.77, 94.84, 94.83, 94.81, 94.87, 94.9, 94.88, 94.98, 94.86, 94.82, 94.82, 94.88, 94.86, 94.83, 94.92, 95.12, 95.05, 94.98, 95.07, 95.1, 95.03, 95.01, 95.11, 95.04, 95.06, 95.19, 95.1, 95.01, 95.05, 95.08, 95.04, 95.03, 95.06, 95.06, 95.03, 95.01, 95.04, 95.1, 95.15, 95.1, 95.04, 95.16, 95.14], "train_loss": [597.2031257152557, 398.4353474974632, 301.45779579877853, 244.76956781744957, 211.8928701877594, 189.19353005290031, 172.27802489697933, 156.39428249001503, 142.5359817892313, 131.46693402528763, 126.2662601172924, 117.24439990520477, 111.17933329939842, 103.88907271623611, 100.51560181379318, 94.94010803103447, 91.96514090150595, 88.04531141370535, 84.74808398634195, 83.02066887915134, 78.11316076666117, 76.08190615847707, 72.99714744091034, 71.41469522565603, 70.0277214422822, 68.29698369652033, 65.72930435091257, 64.93189740180969, 62.2832692861557, 61.6797773912549, 57.33735343813896, 58.778362445533276, 56.89921482652426, 56.42515879496932, 53.92287566512823, 52.79446394369006, 53.99110617488623, 51.78874543309212, 51.53408049046993, 49.32982610911131, 52.7950718998909, 49.43924173153937, 48.30568256229162, 48.418358551338315, 47.80693429708481, 46.576973758637905, 47.49077050574124, 45.86351405829191, 45.86082569696009, 47.10385329648852, 44.02158459275961, 44.068240163847804, 45.983650136739016, 44.66557944379747, 45.78671834990382, 43.2301865555346, 42.77028904110193, 43.884562691673636, 43.83325410448015, 42.72110682539642, 44.0816813018173, 42.2164740357548, 42.31695146486163, 42.77404284477234, 42.743247425183654, 42.01371571421623, 40.69938557781279, 41.39760622754693, 42.09661609865725, 40.319056475535035, 42.80281073972583, 41.3386796079576, 39.915495205670595, 39.44578669220209, 41.3851558919996, 39.03954521752894, 39.567688673734665, 39.752994410693645, 40.69081033952534, 38.97855190373957, 39.46142735891044, 38.218887781724334, 40.967566546052694, 38.19111846573651, 38.72763501107693, 38.76722596399486, 37.373835541307926, 37.70806381851435, 39.208880472928286, 38.1916245277971, 37.42012055031955, 38.27250877954066, 35.67528071254492, 38.306700414046645, 37.02241901028901, 36.13543728925288, 37.08897538110614, 35.05937364883721, 35.837338579818606, 38.24977143481374, 35.5425128787756, 36.877128245308995, 36.94482363574207, 33.47737003862858, 36.383248360827565, 36.963911417871714, 35.70725228916854, 35.59075231850147, 36.45350193697959, 35.19140839856118, 36.216379524208605, 35.068654615432024, 37.166310485452414, 35.06541154533625, 35.583515701815486, 35.08542271889746, 35.15006243344396, 34.80818532593548, 34.41747406497598, 34.34107858128846, 37.10023467801511, 33.08927074726671, 33.89367541950196, 33.64719751290977, 34.51688498258591, 31.584301508963108, 35.21780272945762, 35.1453707087785, 34.90365542285144, 33.15036710258573, 34.37640685401857, 32.631739150732756, 33.024830487556756, 34.01098752673715, 34.27411734685302, 34.572804402559996, 34.78009910881519, 34.00959036499262, 32.66562186554074, 33.57811586279422, 32.680083613842726, 33.58117205835879, 33.999274119734764, 34.60775271616876, 31.995122065767646, 31.597466006875038, 34.019401889294386, 33.25637588463724, 32.470087964087725, 32.788075109012425, 14.146782332099974, 6.437066406011581, 4.994067676831037, 4.016292272601277, 3.431180366082117, 3.3158939904533327, 2.8150106077082455, 2.9571827778127044, 2.5237049458082765, 2.474632204743102, 2.3442985834553838, 2.293823428452015, 2.1942314375191927, 2.185883253114298, 1.9028181156609207, 2.0046873160172254, 1.9303155520465225, 1.8202647459693253, 1.8723941883072257, 1.8737370653543621, 1.741709589958191, 1.8240796842146665, 1.8835987634956837, 1.7448940286412835, 1.7719295448623598, 1.6875891154631972, 1.6279926702845842, 1.67505789315328, 1.6475995192304254, 1.6938141325954348, 1.6113576090428978, 1.6017363048158586, 1.618721918668598, 1.573828202439472, 1.642809653421864, 1.643337792251259, 1.6250734305940568, 1.7029762724414468, 1.6489369394257665, 1.5756085028406233, 1.5730417603626847, 1.8501456135418266, 1.5773630135226995, 1.6543586880434304, 1.6345253253821284, 1.699847413226962, 1.596918621333316, 1.6869838000275195, 1.6090690095443279, 1.6941552651114762], "test_loss": [119.68156826496124, 79.01028543710709, 63.38512885570526, 54.526535362005234, 45.01203325390816, 59.03889960050583, 46.56503802537918, 49.847539842128754, 38.221303433179855, 38.12390601634979, 33.142721593379974, 34.02818614244461, 33.686029732227325, 39.18881765007973, 35.34439092874527, 42.41476857662201, 35.45710687339306, 29.7520634829998, 31.945404812693596, 36.497222274541855, 25.08669885993004, 27.57465997338295, 27.628572449088097, 26.397912606596947, 27.055728778243065, 33.106655806303024, 28.264177173376083, 26.237399123609066, 25.179020419716835, 24.23881888948381, 28.071833822876215, 29.824285328388214, 30.312554821372032, 24.29720989614725, 42.40578609704971, 37.90322870016098, 31.637933030724525, 25.35234273225069, 27.23823483288288, 34.35844102501869, 30.173407956957817, 26.933751866221428, 27.66281023621559, 24.763438642024994, 28.035862922668457, 24.086493842303753, 26.218380451202393, 27.05913484096527, 25.913842350244522, 25.090212270617485, 22.112785279750824, 24.085991144180298, 29.03016835451126, 26.39548134803772, 23.449656635522842, 23.866928808391094, 24.977866858243942, 28.779081113636494, 23.60899293422699, 31.74543307721615, 23.542737275362015, 25.528314918279648, 28.320626124739647, 24.80851824581623, 23.955768436193466, 23.240390352904797, 30.355180867016315, 26.708370849490166, 25.723270304501057, 27.430461443960667, 27.076074212789536, 27.28127744793892, 26.168532520532608, 22.681776523590088, 29.446330934762955, 29.578463435173035, 31.26943065226078, 25.536174684762955, 27.074973165988922, 31.410808965563774, 24.884409829974174, 23.851933926343918, 23.91856997460127, 25.685797445476055, 24.416741207242012, 31.341522932052612, 30.726002976298332, 22.23053666204214, 26.553652733564377, 29.8100593239069, 25.004503779113293, 23.24162846058607, 23.499742701649666, 27.206097543239594, 24.073324516415596, 27.86545842513442, 23.569370828568935, 22.50627490878105, 23.703858368098736, 28.79685853421688, 30.34256635606289, 23.127692624926567, 28.06224298477173, 25.365129694342613, 25.848422944545746, 27.104264959692955, 26.447240665555, 21.70709779858589, 23.5465190410614, 21.99222058802843, 25.18404096364975, 27.079231411218643, 29.210891127586365, 26.931077867746353, 25.555860720574856, 21.83370304107666, 24.49051396548748, 23.907567709684372, 25.793358400464058, 27.080226212739944, 24.070131830871105, 25.676213212311268, 22.931358873844147, 24.58149726688862, 23.09155549108982, 23.946533896028996, 31.070011854171753, 32.049399465322495, 29.960571944713593, 27.67474775016308, 25.0895804092288, 20.15004973486066, 31.40923111140728, 21.54719291627407, 24.026974380016327, 24.19481262564659, 23.509057104587555, 22.386352635920048, 23.452091351151466, 27.64817264676094, 33.580166071653366, 24.647923693060875, 21.099233843386173, 24.70981764048338, 23.344691060483456, 27.500236332416534, 29.66645447909832, 22.835314199328423, 21.75866788625717, 34.455781772732735, 16.18325823917985, 16.049696423113346, 15.913491133600473, 15.975539073348045, 16.097094923257828, 16.304696265608072, 16.013993171975017, 16.112743612378836, 15.924950869753957, 15.938225474208593, 15.738535331562161, 15.810056056827307, 15.73945696465671, 15.881492158398032, 15.968842620030046, 16.031999995931983, 16.003586385399103, 16.023044196888804, 15.97023012675345, 15.86485354974866, 16.005989847704768, 15.816681748256087, 15.773052703589201, 15.712979139760137, 15.659017702564597, 15.58109459001571, 15.875427482649684, 15.85303602181375, 15.791668917052448, 15.858646017499268, 15.86111700721085, 15.940481039695442, 16.00447678565979, 15.935503475368023, 16.010978122241795, 15.971013434231281, 16.050974376499653, 16.31391691043973, 16.113266279920936, 16.144265530630946, 16.273227179422975, 16.412527514621615, 16.26919929496944, 16.192123252898455, 16.22835766710341, 16.24220035225153, 16.44284456782043, 16.297297498211265, 16.403602205216885, 16.41290737502277], "epoch_time": [46.24940013885498, 43.23292255401611, 43.10254502296448, 43.46409273147583, 43.48320984840393, 43.30371117591858, 43.489705324172974, 43.51503872871399, 43.47401571273804, 43.402613162994385, 43.65825319290161, 43.4310576915741, 43.51737976074219, 43.239583015441895, 43.34620690345764, 43.60743522644043, 43.752421379089355, 43.64561319351196, 43.524842500686646, 43.265838623046875, 43.25301718711853, 43.422375440597534, 43.42465257644653, 43.46507143974304, 43.29094624519348, 43.13869380950928, 43.875595808029175, 43.0052969455719, 43.20495009422302, 43.432965993881226, 43.344287633895874, 43.41016101837158, 43.3157274723053, 43.13502264022827, 43.13560700416565, 43.246479988098145, 43.430100202560425, 43.1175594329834, 43.46216368675232, 43.03183436393738, 43.2934250831604, 43.29765295982361, 43.23599910736084, 43.27327609062195, 43.26184844970703, 43.15393424034119, 43.32890319824219, 43.54238438606262, 43.13365864753723, 43.585044145584106, 43.05810475349426, 43.269609689712524, 43.49499845504761, 43.1033570766449, 42.97231435775757, 43.110270261764526, 43.48564958572388, 43.25861692428589, 43.21493220329285, 43.362539768218994, 43.42788624763489, 43.30518555641174, 43.347816705703735, 43.14726495742798, 43.152023792266846, 43.40754532814026, 43.6115882396698, 43.27570652961731, 43.13335561752319, 43.296603202819824, 43.47919058799744, 43.14781832695007, 43.14658737182617, 43.16383695602417, 43.09354639053345, 43.144773960113525, 43.145994663238525, 43.677046060562134, 43.52613592147827, 43.35685348510742, 43.246464252471924, 43.29490065574646, 43.154884815216064, 43.310961961746216, 43.38158178329468, 43.23801779747009, 43.117138624191284, 43.32233953475952, 43.40201807022095, 43.362961769104004, 43.44546461105347, 43.35119819641113, 42.96055006980896, 43.3921012878418, 43.50664687156677, 43.11862778663635, 43.17250943183899, 43.30338406562805, 43.47771334648132, 43.30763530731201, 43.6827757358551, 43.17275071144104, 43.77183294296265, 43.186359167099, 43.16637444496155, 43.30500602722168, 42.9896924495697, 43.230183124542236, 43.15020775794983, 43.33012676239014, 43.0958366394043, 43.34880256652832, 43.503520250320435, 43.33688187599182, 43.37412118911743, 43.34293079376221, 43.11886811256409, 43.52987217903137, 43.52106070518494, 43.51224493980408, 43.21194124221802, 43.798797845840454, 43.43190813064575, 43.422489404678345, 43.281733751297, 43.221935749053955, 43.180882692337036, 43.75405192375183, 43.51975774765015, 43.55984830856323, 43.43814539909363, 43.280518531799316, 43.15106010437012, 43.197564125061035, 43.19560360908508, 43.453246116638184, 43.38426399230957, 43.695948362350464, 43.82514762878418, 43.539011001586914, 43.195173501968384, 43.49308657646179, 43.471147775650024, 43.49448251724243, 43.442270040512085, 43.25819993019104, 43.17302179336548, 43.335001945495605, 43.28607106208801, 43.043309688568115, 43.03294253349304, 43.58004832267761, 43.3528528213501, 43.257609367370605, 43.89054989814758, 43.26344966888428, 43.16808843612671, 43.48344278335571, 43.38088870048523, 43.74260234832764, 43.13314247131348, 43.736467599868774, 43.70198655128479, 43.403281450271606, 43.17834687232971, 43.35736703872681, 43.33891487121582, 43.06046509742737, 43.2487895488739, 43.1179621219635, 43.292787075042725, 43.32538866996765, 43.22449517250061, 43.22361922264099, 43.18551230430603, 43.0666663646698, 43.27201986312866, 43.225682973861694, 43.44077253341675, 43.42943048477173, 43.41018056869507, 43.60213780403137, 43.23371338844299, 43.21120762825012, 43.31423854827881, 43.485732316970825, 43.50889301300049, 43.451454162597656, 43.25277590751648, 43.4651882648468, 43.52945947647095, 43.533191442489624, 43.13338088989258, 43.155840158462524, 43.48939251899719, 43.219502449035645, 43.42081665992737, 43.32644033432007, 43.37510585784912, 43.655022621154785]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.01-wdecay0.01-seed42.json <==
{"train_acc": [42.206, 62.58, 72.66, 77.982, 81.25, 83.262, 84.892, 86.05, 87.298, 88.224, 88.8, 89.6, 90.232, 90.496, 90.966, 91.514, 91.862, 91.988, 92.516, 92.762, 92.9, 92.948, 93.426, 93.65, 93.708, 94.344, 94.3, 94.458, 94.622, 94.566, 94.96, 95.148, 94.944, 95.378, 95.282, 95.502, 95.384, 95.738, 95.512, 95.688, 95.534, 96.066, 95.924, 95.744, 96.184, 95.964, 95.956, 96.146, 96.306, 96.146, 96.128, 95.938, 96.282, 96.036, 96.288, 96.402, 96.312, 96.334, 96.446, 96.438, 96.518, 96.408, 96.362, 96.568, 96.406, 96.626, 96.528, 96.642, 96.616, 96.514, 96.52, 96.774, 96.508, 96.546, 96.664, 96.522, 96.77, 96.664, 96.816, 96.68, 96.93, 96.9, 96.614, 96.914, 96.858, 96.928, 96.806, 96.86, 97.076, 96.836, 96.976, 96.778, 97.052, 96.96, 97.024, 97.02, 96.844, 96.846, 97.118, 96.786, 97.01, 97.18, 97.132, 96.858, 96.882, 96.996, 97.146, 97.042, 97.22, 96.95, 97.23, 96.988, 97.23, 97.14, 97.206, 97.244, 97.122, 97.188, 97.176, 97.268, 97.122, 97.154, 97.296, 97.36, 97.264, 97.192, 97.29, 97.09, 97.198, 97.222, 96.998, 97.272, 97.306, 97.236, 97.24, 97.226, 97.236, 97.16, 97.3, 97.246, 97.306, 97.316, 97.098, 97.396, 97.224, 97.174, 97.31, 97.134, 97.396, 97.374, 99.14, 99.658, 99.8, 99.816, 99.876, 99.886, 99.91, 99.926, 99.924, 99.954, 99.964, 99.948, 99.954, 99.95, 99.984, 99.954, 99.976, 99.976, 99.972, 99.96, 99.972, 99.976, 99.976, 99.968, 99.968, 99.974, 99.982, 99.982, 99.974, 99.978, 99.978, 99.988, 99.984, 99.986, 99.99, 99.988, 99.984, 99.986, 99.99, 99.988, 99.992, 99.992, 99.988, 99.984, 99.992, 99.988, 99.992, 99.99, 99.992, 99.988], "test_acc": [57.28, 68.75, 67.12, 78.07, 80.44, 79.69, 83.49, 82.84, 85.2, 85.24, 85.96, 83.56, 86.03, 87.32, 86.97, 87.61, 86.38, 86.68, 88.52, 87.7, 89.48, 86.44, 89.08, 86.68, 88.64, 88.58, 89.14, 89.09, 88.46, 88.37, 88.93, 89.71, 89.45, 90.43, 87.48, 90.37, 89.68, 89.3, 89.65, 88.58, 89.37, 89.6, 89.94, 89.0, 90.06, 90.97, 90.81, 90.12, 90.34, 89.55, 90.26, 88.8, 89.54, 90.47, 89.27, 90.53, 89.62, 90.42, 89.94, 90.95, 89.66, 89.88, 89.51, 88.86, 89.82, 90.79, 88.02, 89.66, 90.43, 89.62, 89.6, 91.11, 90.88, 89.16, 88.05, 90.66, 90.53, 89.16, 90.7, 89.18, 90.89, 90.83, 90.08, 90.75, 90.29, 91.18, 91.06, 91.16, 90.36, 90.93, 90.8, 91.0, 90.56, 90.37, 90.39, 90.66, 90.75, 90.4, 89.89, 90.67, 90.05, 89.17, 88.74, 89.36, 89.98, 90.03, 91.69, 90.64, 90.48, 90.19, 91.24, 89.1, 91.36, 91.58, 91.53, 89.89, 91.46, 91.35, 90.98, 91.23, 91.09, 89.77, 91.32, 89.62, 91.18, 91.37, 90.65, 90.26, 90.38, 89.95, 90.3, 90.52, 90.04, 90.63, 91.3, 91.58, 91.12, 90.13, 90.63, 91.26, 90.85, 90.97, 91.23, 91.33, 92.01, 90.14, 90.94, 91.66, 91.07, 91.11, 94.31, 94.42, 94.61, 94.72, 94.75, 94.93, 94.83, 94.82, 94.97, 94.88, 95.05, 95.09, 94.94, 95.02, 95.02, 95.07, 95.08, 94.98, 95.01, 94.85, 94.95, 95.0, 95.03, 94.95, 94.91, 94.9, 94.9, 95.04, 94.9, 94.95, 94.88, 95.0, 94.98, 95.1, 95.08, 94.97, 94.87, 94.95, 94.94, 94.94, 94.96, 95.05, 95.13, 94.97, 95.05, 95.03, 95.09, 94.9, 95.07, 94.99], "train_loss": [617.3323435783386, 411.8981708288193, 305.87686347961426, 247.8714182972908, 213.01672452688217, 189.41452619433403, 171.9530453979969, 156.83732551336288, 144.59889452159405, 133.51312659680843, 126.21637377142906, 116.87117590010166, 111.13416554778814, 106.7174875587225, 100.93512078374624, 96.49764730781317, 91.53161533176899, 89.73385078459978, 83.68589379638433, 80.66274116933346, 79.89364387467504, 77.34314570575953, 73.58644960820675, 71.32522263377905, 70.06345919892192, 63.90828508883715, 63.928286369889975, 62.90469082072377, 60.553041487932205, 61.32275286689401, 57.1301708817482, 54.75465681031346, 56.29937367513776, 52.264300879091024, 52.53108385577798, 51.101624578237534, 51.40533250942826, 49.352296218276024, 49.71363281458616, 49.78334487788379, 50.204417042434216, 45.69248814508319, 45.471947249025106, 48.36080857552588, 43.87835830822587, 45.306886626407504, 46.12761618942022, 44.22640697285533, 42.24353830143809, 43.41977787017822, 44.159624768421054, 45.26885249465704, 42.11055796779692, 44.93138409033418, 42.06304354593158, 41.904318287968636, 42.30820583179593, 42.500679111108184, 41.343394696712494, 42.07940921001136, 41.0961186029017, 41.34187567420304, 41.84371057152748, 39.711547339335084, 41.34812366776168, 40.05195611156523, 40.19921184144914, 39.82585536316037, 39.576710034161806, 40.467406364157796, 40.083063296973705, 37.8897027913481, 39.96936920564622, 39.83792517893016, 38.68182992935181, 39.718499548733234, 37.827376913279295, 38.62591856718063, 37.61087980121374, 38.09520899131894, 36.914795849472284, 36.60110594145954, 38.47697332315147, 36.685395755805075, 37.55031689442694, 36.223448472097516, 37.81774405948818, 36.16176411323249, 35.07973522134125, 36.52181171067059, 35.76544371061027, 37.952531669288874, 35.01604832243174, 35.44012996926904, 34.99573796056211, 34.42936491873115, 35.978301437571645, 36.01831072755158, 35.21134819742292, 37.05022220313549, 35.455658707767725, 33.61490383557975, 33.56800753809512, 36.17642272077501, 35.537243235856295, 35.06375093199313, 33.31521038617939, 33.97058421745896, 33.35679190978408, 36.049962194636464, 32.74371621757746, 35.423848438076675, 33.298934704624116, 34.19020065292716, 33.678425470367074, 33.01795387919992, 34.13189653586596, 34.72168743237853, 32.94823576603085, 32.52290975116193, 33.79507093410939, 33.96856430731714, 32.405432286672294, 31.295993737876415, 32.29781877901405, 33.14419732987881, 32.3099335571751, 33.96616888418794, 33.155934393405914, 32.83450153656304, 34.52090506255627, 32.38685859460384, 31.932880050502717, 33.35030260682106, 32.29360098019242, 33.09482433833182, 32.83783203456551, 32.9190719909966, 32.01665633358061, 32.48464463464916, 32.054695861414075, 31.642652217298746, 33.19212512578815, 31.8090541344136, 33.2783776530996, 33.100152221508324, 32.4425577968359, 33.22545655258, 30.163503112271428, 31.980267089791596, 11.395433996804059, 5.624652198050171, 3.8015710418112576, 3.3861607186263427, 2.7172735607018694, 2.4880607173545286, 2.114181038341485, 1.7470500206109136, 1.7725726775825024, 1.5158355392049998, 1.3769639425445348, 1.4777348451316357, 1.4414780572988093, 1.4173364350572228, 1.1513160484610125, 1.2656715863849968, 1.1256872080266476, 1.0984557159245014, 1.1207634512102231, 1.128589965053834, 1.0952847092412412, 1.0985780984628946, 1.0490677271736786, 1.0531613043276593, 1.075277901487425, 1.0819658915279433, 1.0071421467000619, 1.0235685248626396, 1.0410640434129164, 1.0065088684204966, 0.9380358225898817, 0.9309098632074893, 0.9354907487286255, 0.9235740026924759, 0.8712474929634482, 0.9570645955391228, 0.9426201113965362, 0.9671080759726465, 0.8526131269754842, 0.8879856533603743, 0.8780354930786416, 0.8347709237132221, 0.8893445094581693, 0.9550489885732532, 0.8670498784631491, 0.864906286704354, 0.8776892012683675, 0.867555953678675, 0.8442761979531497, 0.872910950682126], "test_loss": [91.67727333307266, 71.11934292316437, 84.65337288379669, 51.72888198494911, 46.680002093315125, 50.6510993540287, 38.119205951690674, 41.060114711523056, 34.64091530442238, 37.55299976468086, 34.7107709646225, 42.27140420675278, 33.02256189286709, 30.40333119034767, 30.989082768559456, 30.716819435358047, 34.88768690824509, 33.83930267393589, 29.23420187830925, 32.20785564184189, 26.296791031956673, 36.59930546581745, 28.050561845302582, 34.459631845355034, 29.582528740167618, 29.421235516667366, 28.390120923519135, 27.42451511323452, 29.422417551279068, 31.361960858106613, 29.292699366807938, 26.951782412827015, 26.586400598287582, 25.09766284376383, 32.84087525308132, 24.681319624185562, 27.394333004951477, 27.352441415190697, 27.800017192959785, 30.183177545666695, 28.7716309055686, 27.936413012444973, 27.528128683567047, 29.033694997429848, 26.370784118771553, 23.754159525036812, 24.464021295309067, 26.322447545826435, 25.31409178674221, 27.549121648073196, 25.596376836299896, 31.423432484269142, 28.09295703470707, 26.17597208917141, 29.851637817919254, 25.83087408542633, 27.089208364486694, 24.940380349755287, 26.042675226926804, 23.954376362264156, 27.185531213879585, 27.85236969590187, 28.658499725162983, 30.380229391157627, 27.781117670238018, 24.101519338786602, 31.90222093462944, 27.900145664811134, 25.563184663653374, 27.724586322903633, 26.818573608994484, 24.098852641880512, 24.637906059622765, 29.10749191045761, 32.800545044243336, 24.41101825237274, 25.604968413710594, 29.11663031578064, 24.82100287824869, 29.61807817220688, 24.473358526825905, 25.27473448216915, 26.06841354072094, 25.472528360784054, 26.766084656119347, 23.66196420788765, 23.701084330677986, 24.032124124467373, 26.682137802243233, 25.349997982382774, 25.24209463596344, 23.544284589588642, 25.88319953531027, 26.439505696296692, 24.68050403147936, 25.988563649356365, 25.064043521881104, 27.759023055434227, 29.48755244910717, 25.413576059043407, 27.989840865135193, 29.886749774217606, 30.69109146296978, 29.358522772789, 27.87697534263134, 27.675857678055763, 22.667055420577526, 25.599303625524044, 26.471623063087463, 27.672326147556305, 25.178425922989845, 29.107040382921696, 23.9248556047678, 23.047859705984592, 22.81836297363043, 30.28241454064846, 24.135822661221027, 24.12224580347538, 25.30815726518631, 25.033328890800476, 24.384318806231022, 28.647264778614044, 24.184350796043873, 30.640216179192066, 24.899539038538933, 24.722349733114243, 25.71856512874365, 27.36045041680336, 27.197449445724487, 28.7415868639946, 26.934148401021957, 26.63737340271473, 26.6024000197649, 26.291947945952415, 23.627891689538956, 24.864709869027138, 24.44525980949402, 27.102905094623566, 26.05776061862707, 24.655435614287853, 25.299297772347927, 25.01999544352293, 24.90069218724966, 24.862450443208218, 22.416700035333633, 27.540643706917763, 24.355231501162052, 23.505457691848278, 25.713659346103668, 24.00813152641058, 16.085055124014616, 15.920121397823095, 16.00605751387775, 15.884889844805002, 16.199014756828547, 16.043751595541835, 16.109382731840014, 16.269021498039365, 16.06740953400731, 16.296034562401474, 16.275444521568716, 16.355560893192887, 16.35453172121197, 16.29395925346762, 16.553114152513444, 16.53441146109253, 16.336354148574173, 16.468875226564705, 16.629402418155223, 16.7133872769773, 16.638993510976434, 16.67046429309994, 16.554167630616575, 16.87133508361876, 16.6474298061803, 16.645663474686444, 16.687094238121063, 16.59767809137702, 17.002014886587858, 16.614005093462765, 16.84244848880917, 16.950413780286908, 17.04641071241349, 16.70012558158487, 16.904564718715847, 16.80874577537179, 16.922690950334072, 16.913475213572383, 17.07491754554212, 16.957013929262757, 16.79600335471332, 16.972959538921714, 16.890547927469015, 17.109714947640896, 16.958858934231102, 16.980427810922265, 17.022111630998552, 17.288270255550742, 17.181665686890483, 17.31415968388319], "epoch_time": [46.82292985916138, 43.864343881607056, 44.02676439285278, 43.74466276168823, 43.59001684188843, 43.62663173675537, 43.42150688171387, 44.603944301605225, 45.107402086257935, 43.717660903930664, 43.95866632461548, 43.70870065689087, 45.29393243789673, 44.0290846824646, 43.84942436218262, 43.96076226234436, 43.77499318122864, 43.96275329589844, 43.82405090332031, 43.804529666900635, 44.30482196807861, 44.101364850997925, 44.64756917953491, 45.62991690635681, 44.891878843307495, 43.827796459198, 43.82538151741028, 43.86828279495239, 43.61991906166077, 44.094356536865234, 43.821603775024414, 44.11257314682007, 43.708853006362915, 43.599464893341064, 43.67169690132141, 43.83004713058472, 44.10023903846741, 43.71120595932007, 43.68476152420044, 44.013386249542236, 44.62826943397522, 43.49840807914734, 44.91750717163086, 44.35996055603027, 44.17553925514221, 44.30350184440613, 43.62714672088623, 43.93888068199158, 44.501564502716064, 43.612574100494385, 45.25700855255127, 44.37410640716553, 44.86524987220764, 43.77461862564087, 44.07819843292236, 45.22082471847534, 43.50091075897217, 43.76192593574524, 43.8893084526062, 44.03683304786682, 43.74283814430237, 44.39005780220032, 43.84406614303589, 44.16398286819458, 44.83649277687073, 43.68660283088684, 43.51567602157593, 43.9812867641449, 44.12264847755432, 44.11879873275757, 44.66188979148865, 43.63898420333862, 44.49788022041321, 43.53045296669006, 44.89629507064819, 43.89134216308594, 44.44017148017883, 43.55603742599487, 44.20397996902466, 44.78732919692993, 43.477739095687866, 43.88879418373108, 43.59220099449158, 43.874995470047, 43.64960289001465, 44.45851731300354, 44.11062240600586, 43.63134980201721, 43.97358560562134, 43.67081665992737, 44.58072900772095, 44.24050307273865, 43.974851846694946, 44.172478437423706, 44.612223386764526, 44.87827944755554, 43.98077654838562, 44.26522779464722, 43.91161894798279, 43.7571976184845, 44.875548362731934, 43.80983757972717, 44.00322246551514, 44.28691101074219, 44.96624159812927, 43.575153827667236, 43.74206233024597, 43.833160400390625, 43.87867546081543, 45.25529718399048, 44.401124238967896, 44.81547665596008, 44.02725338935852, 43.83412981033325, 43.695573568344116, 43.80668807029724, 44.299617290496826, 44.189868450164795, 43.7295184135437, 43.878002405166626, 44.448219537734985, 44.175701379776, 44.090543031692505, 44.4982271194458, 43.78215169906616, 43.58507943153381, 43.559497117996216, 44.516916036605835, 43.77608633041382, 44.00462293624878, 43.75312519073486, 44.5407509803772, 43.69311046600342, 43.64915156364441, 43.75746822357178, 43.962382078170776, 43.69065260887146, 43.61839413642883, 44.227198123931885, 44.70741581916809, 45.38482689857483, 43.744956254959106, 45.40759491920471, 44.52736783027649, 43.854997396469116, 44.26760149002075, 43.882235050201416, 44.28135967254639, 45.496927976608276, 44.827587366104126, 43.86446738243103, 43.641743183135986, 43.7604660987854, 43.8938262462616, 43.9205858707428, 44.91520357131958, 43.58553338050842, 45.174330949783325, 45.12077784538269, 44.136722803115845, 44.366249084472656, 44.56052017211914, 43.62812685966492, 43.42460107803345, 43.572375535964966, 43.66095161437988, 43.717583894729614, 43.557490825653076, 43.75655198097229, 44.40258526802063, 43.7992479801178, 43.760738134384155, 43.497867822647095, 44.38882231712341, 45.229454040527344, 43.77763795852661, 44.244486570358276, 44.02840805053711, 44.53804588317871, 43.96886968612671, 43.92672109603882, 45.12799119949341, 44.62840986251831, 43.80334758758545, 43.6981418132782, 43.69360160827637, 44.4458372592926, 43.99254488945007, 44.37593698501587, 44.34586834907532, 44.06921052932739, 45.3854718208313, 43.66464591026306, 43.98700547218323, 43.91457438468933, 43.51714491844177, 43.7362961769104, 44.01022744178772, 44.0284640789032, 44.174044132232666]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.01-wdecay0.01-seed43.json <==
{"train_acc": [44.016, 64.364, 73.694, 78.47, 81.516, 83.596, 85.362, 86.224, 87.472, 88.038, 88.958, 89.684, 90.1, 90.818, 91.078, 91.47, 91.666, 92.134, 92.562, 93.064, 93.096, 93.178, 93.416, 93.63, 93.974, 93.876, 94.342, 94.432, 94.708, 94.602, 94.992, 95.022, 95.092, 95.106, 95.284, 95.152, 95.65, 95.296, 95.872, 95.706, 95.808, 95.802, 95.596, 96.018, 95.996, 96.018, 96.152, 95.972, 96.22, 95.996, 96.246, 96.222, 96.164, 96.318, 96.362, 96.184, 96.454, 96.242, 96.362, 96.294, 96.302, 96.41, 96.294, 96.804, 96.342, 96.37, 96.65, 96.448, 96.57, 96.474, 96.628, 96.56, 96.564, 96.668, 96.662, 96.806, 96.76, 96.78, 96.596, 96.814, 96.76, 96.78, 96.826, 96.55, 96.714, 96.814, 97.0, 97.04, 96.898, 96.718, 97.052, 96.888, 96.924, 96.786, 96.91, 96.958, 97.012, 96.97, 96.794, 97.278, 96.838, 97.066, 97.044, 96.898, 96.91, 97.178, 97.136, 97.078, 97.146, 97.026, 96.89, 97.274, 97.118, 96.932, 97.064, 97.174, 97.294, 97.212, 97.322, 97.04, 97.194, 97.22, 97.174, 97.272, 96.96, 97.272, 97.128, 97.42, 97.004, 97.394, 97.064, 97.044, 97.194, 97.222, 97.176, 97.272, 97.366, 97.232, 97.308, 97.148, 97.384, 97.322, 97.224, 97.226, 97.326, 97.238, 97.08, 97.348, 97.46, 97.342, 99.016, 99.654, 99.742, 99.848, 99.88, 99.91, 99.904, 99.902, 99.918, 99.938, 99.934, 99.944, 99.944, 99.958, 99.964, 99.976, 99.974, 99.96, 99.97, 99.968, 99.97, 99.972, 99.968, 99.976, 99.968, 99.984, 99.99, 99.986, 99.966, 99.978, 99.988, 99.986, 99.996, 99.97, 99.988, 99.976, 99.976, 99.992, 99.984, 99.984, 99.99, 99.994, 99.992, 99.99, 99.994, 99.994, 99.99, 99.994, 99.98, 99.994], "test_acc": [53.29, 68.78, 70.85, 74.86, 77.25, 82.36, 82.56, 83.15, 82.56, 82.7, 85.15, 87.08, 86.58, 87.09, 87.42, 86.82, 86.43, 87.77, 89.11, 87.87, 88.86, 87.99, 87.91, 89.37, 88.88, 90.16, 89.67, 88.04, 89.32, 89.49, 89.57, 89.4, 89.92, 88.83, 89.65, 90.21, 90.74, 88.94, 89.54, 90.4, 90.02, 88.8, 89.07, 91.29, 90.93, 91.86, 89.97, 90.47, 89.48, 90.53, 89.9, 90.38, 89.65, 91.36, 91.0, 91.1, 90.91, 90.29, 89.39, 91.1, 89.47, 90.45, 90.57, 90.36, 91.28, 91.44, 90.52, 88.48, 89.57, 90.44, 91.49, 90.18, 90.44, 89.04, 89.95, 90.12, 90.37, 89.15, 90.85, 90.66, 90.68, 90.16, 90.15, 91.02, 90.86, 90.77, 90.7, 90.5, 89.28, 90.01, 90.81, 89.95, 90.72, 90.08, 91.17, 91.39, 90.28, 91.32, 90.35, 91.43, 90.17, 91.31, 91.14, 90.3, 90.7, 90.59, 89.75, 89.5, 91.11, 91.31, 90.63, 91.63, 91.08, 90.73, 87.3, 89.46, 90.95, 91.47, 91.24, 91.81, 90.91, 89.6, 90.79, 89.99, 90.88, 92.63, 91.29, 90.07, 89.72, 91.37, 89.64, 91.38, 91.38, 89.09, 91.56, 90.72, 92.36, 91.03, 90.42, 90.91, 90.95, 91.42, 90.83, 91.23, 88.62, 89.87, 91.57, 90.65, 91.2, 90.24, 94.22, 94.4, 94.62, 94.66, 94.77, 94.76, 94.74, 94.72, 94.74, 94.87, 94.88, 94.88, 94.91, 94.85, 94.94, 95.01, 95.05, 95.04, 94.98, 94.83, 94.85, 94.81, 95.03, 94.99, 94.92, 95.04, 95.06, 94.99, 95.03, 94.98, 94.95, 94.99, 95.06, 95.07, 95.07, 94.94, 94.93, 94.98, 94.97, 95.02, 94.97, 95.02, 94.93, 95.05, 95.04, 95.02, 95.04, 95.02, 94.94, 94.98], "train_loss": [600.7247317433357, 394.24237382411957, 295.45021826028824, 243.6194028556347, 211.69031709432602, 186.98293620347977, 167.16900028288364, 155.63102197647095, 142.44961911439896, 133.73548577725887, 124.93548393249512, 118.282043248415, 112.1154208034277, 104.14534839987755, 100.83225694298744, 96.97681102156639, 92.16743142157793, 88.31908197700977, 84.59820658713579, 78.97379191219807, 78.5136458799243, 76.5828797519207, 72.79536199569702, 72.34426767379045, 67.9291467666626, 68.55662689357996, 64.13008798658848, 62.7194399535656, 60.07277699187398, 60.660405553877354, 56.975465901196, 56.97096448764205, 55.065677143633366, 55.55485971644521, 53.61569103598595, 54.24040559306741, 49.56367231532931, 52.36661979556084, 47.64369443804026, 48.5002334844321, 47.05419108271599, 47.618040539324284, 50.206533543765545, 45.08781127072871, 45.93736409395933, 46.0046940613538, 43.77263938821852, 46.01254854723811, 42.408089239150286, 46.61738723516464, 43.643178632482886, 43.570908930152655, 43.834533646702766, 42.62545297667384, 42.03744648210704, 44.10229171253741, 40.64275695383549, 43.432759849354625, 43.00559254921973, 42.47524115815759, 42.15156646631658, 41.830207619816065, 42.46855485625565, 37.3913235925138, 42.76298797503114, 41.484912214800715, 39.34931120555848, 41.80532965436578, 39.93829162791371, 40.70591853931546, 39.9990702830255, 39.46795373223722, 39.77911864966154, 38.22455161996186, 38.56685018725693, 37.17339270375669, 37.47704224474728, 37.72274386137724, 40.33001626469195, 37.237091548740864, 38.28283146210015, 38.12343143671751, 36.1051047667861, 39.821995090693235, 38.61676032654941, 36.70288032665849, 35.57792962156236, 35.486908298917115, 36.9727583527565, 37.25591115653515, 35.75056387670338, 35.5554653480649, 36.4860867401585, 37.24294447153807, 35.50230712629855, 35.711299473419785, 34.68723018374294, 35.4521346334368, 37.202107556164265, 32.622688092291355, 36.38370194286108, 35.07618570514023, 35.656054167076945, 36.65939177013934, 36.326714092865586, 33.0541414860636, 34.18948591686785, 33.17230353038758, 33.53659660089761, 35.04585740529001, 36.131959257647395, 32.524286126717925, 33.61151362769306, 35.52319739945233, 34.37107766978443, 33.08573554083705, 33.19329602550715, 32.98871694598347, 33.20599208213389, 34.552335194312036, 32.922161103226244, 32.911913820542395, 33.13085706997663, 32.137750569731, 35.203744960948825, 32.4681038511917, 33.797510566189885, 30.983994461596012, 34.862187176942825, 31.03329907078296, 33.77883633971214, 34.33969995658845, 32.83090356178582, 32.82132429815829, 33.4684067312628, 31.707913446240127, 31.500360388308764, 32.58587020728737, 32.571529475040734, 33.17605684231967, 31.008689881302416, 31.94935715664178, 32.50807339698076, 33.436867631971836, 30.77825136948377, 33.066077535972, 34.16528128832579, 31.00100562814623, 30.066442826762795, 31.94507355429232, 12.893518699333072, 5.605138774961233, 4.324217809829861, 3.2429523727623746, 2.7197422911413014, 2.314425233169459, 2.198937366832979, 2.067366690724157, 1.9105074368417263, 1.682635785662569, 1.6551709315972403, 1.4650198147865012, 1.5167229366488755, 1.3202170326840132, 1.2749582243850455, 1.1862824293784797, 1.1292462195269763, 1.1478686291957274, 1.128144360263832, 1.191070398199372, 1.0712788680102676, 1.0883191943867132, 1.1253248339053243, 0.9952168626477942, 1.075048433849588, 0.9653012974886224, 0.9200487756170332, 0.9200278111966327, 1.054185050074011, 0.9544888644013554, 0.9251990714110434, 0.9023295195074752, 0.8254703860729933, 0.9926930123474449, 0.8866490675136447, 1.0112663585459813, 1.0283042752416804, 0.8581949417712167, 0.9082359930034727, 0.9580922080203891, 0.9287788640940562, 0.8757938012713566, 0.8480851404601708, 0.8734430032782257, 0.8269835042301565, 0.8138612874317914, 0.8598276200937107, 0.8269452318781987, 0.9287511041620746, 0.8833430380327627], "test_loss": [109.6576247215271, 74.47659331560135, 72.06110447645187, 61.20468747615814, 54.12781974673271, 42.67672637104988, 43.869604408741, 39.51634365320206, 41.10921484231949, 42.08091363310814, 35.55864979326725, 31.843500465154648, 32.43225985765457, 31.521455109119415, 29.877832397818565, 32.55883853137493, 33.80761806666851, 30.393952876329422, 26.307949766516685, 29.122584506869316, 27.257447436451912, 31.135181218385696, 29.250933691859245, 26.216909110546112, 28.108816146850586, 24.735777720808983, 25.870012134313583, 31.4642985612154, 26.939418345689774, 26.825666055083275, 26.28644010424614, 27.12616065144539, 26.2820246219635, 31.157991021871567, 29.123437598347664, 24.56577804684639, 24.079416669905186, 28.989387065172195, 28.23497674614191, 26.273805394768715, 25.685383185744286, 30.313650876283646, 30.027314379811287, 22.867417849600315, 24.050985857844353, 21.391052819788456, 26.80336643755436, 25.169439055025578, 27.874792635440826, 24.91960346698761, 26.539213702082634, 24.983331501483917, 27.211246877908707, 23.45115701854229, 24.321307972073555, 23.05237815529108, 24.042618580162525, 25.599865540862083, 28.932807609438896, 22.332432433962822, 26.941888846457005, 24.745638735592365, 24.902651704847813, 25.81971065700054, 23.37895006686449, 23.732448861002922, 24.768768943846226, 32.1896643191576, 27.551575377583504, 25.25309443473816, 23.18162003159523, 27.643099516630173, 25.675777330994606, 29.52952827513218, 27.10491368174553, 26.140742033720016, 26.516436472535133, 29.521411508321762, 24.96841698139906, 25.298971831798553, 24.36308016628027, 25.361617237329483, 26.528544202446938, 24.0320602953434, 23.716249883174896, 24.317527443170547, 25.69869188964367, 26.68406656384468, 29.91539467871189, 27.241264268755913, 25.910616979002953, 27.370347157120705, 24.8623223900795, 26.764296367764473, 25.227704375982285, 22.891617469489574, 26.27827851474285, 24.15364859998226, 26.580842696130276, 23.023425904102623, 27.8255655169487, 22.987764187157154, 23.532967397011817, 26.88332188129425, 24.959949031472206, 25.53985556960106, 27.86800231039524, 30.092292204499245, 22.98528714478016, 23.184396639466286, 26.181226953864098, 22.253898449242115, 24.201549381017685, 24.652016505599022, 37.45749969780445, 29.67198707163334, 25.714612513780594, 23.656859070062637, 24.42238260805607, 21.90248742699623, 24.722802072763443, 31.40748405456543, 26.061498150229454, 27.273172110319138, 25.130657523870468, 20.51258560270071, 24.076971881091595, 28.50191529095173, 28.127588480710983, 23.25889769103378, 30.203742414712906, 23.375995621085167, 22.53721560537815, 31.424492374062538, 24.527017012238503, 25.696015492081642, 21.297037050127983, 25.433532506227493, 26.000903502106667, 24.470509603619576, 24.529923379421234, 24.050145097076893, 25.67671660333872, 23.64518805942498, 30.690387710928917, 30.105898693203926, 22.892868295311928, 25.74755071103573, 23.26941229403019, 27.960643224418163, 16.085705794394016, 16.12032630480826, 16.218478608876467, 16.17124181240797, 16.403400912880898, 16.4613488484174, 16.69236622005701, 16.508435405790806, 16.871502639725804, 16.68185517936945, 16.882028566673398, 16.95041869021952, 16.85876076016575, 16.85920256562531, 16.87416854314506, 16.95662473794073, 16.875484799034894, 16.96044836100191, 16.851678324863315, 17.08313856832683, 17.013182474300265, 17.160412952303886, 17.08001434803009, 16.85466651432216, 17.01307324040681, 16.96204939391464, 17.322868291288614, 17.13744428846985, 17.14509275276214, 17.176259289495647, 17.156216187402606, 17.34713874850422, 17.008502471260726, 17.051189586520195, 16.966511987149715, 17.24321684334427, 17.247473469469696, 17.299933161586523, 17.34136049821973, 17.28494575805962, 17.4293258395046, 17.353272838518023, 17.24196984153241, 17.47740053664893, 17.468963833991438, 17.626299679279327, 17.533365482464433, 17.49255527742207, 17.510375070385635, 17.704233461990952], "epoch_time": [46.102545499801636, 43.91353964805603, 43.718119382858276, 44.20910692214966, 44.4088089466095, 44.03084111213684, 43.99803304672241, 44.50691056251526, 45.1188280582428, 45.10796761512756, 44.620723247528076, 45.30714416503906, 44.04371976852417, 44.84120225906372, 45.1574490070343, 43.962846755981445, 45.02350044250488, 44.09216547012329, 44.07292079925537, 43.525694131851196, 44.136035203933716, 43.4294867515564, 44.01327133178711, 44.118430376052856, 43.64827251434326, 44.13185977935791, 43.770002126693726, 44.695703744888306, 45.65093803405762, 44.829959869384766, 44.85189127922058, 45.28400659561157, 44.652196407318115, 45.134251832962036, 45.111156702041626, 45.46203064918518, 44.26019525527954, 43.95645260810852, 44.973982095718384, 44.97567319869995, 43.85521864891052, 43.961495876312256, 44.697670698165894, 44.76724672317505, 44.02512288093567, 44.36677551269531, 45.230122089385986, 45.383742332458496, 44.781150102615356, 44.61526584625244, 44.06945538520813, 43.93612504005432, 44.927330017089844, 44.1443076133728, 45.326329708099365, 43.673930168151855, 44.706124782562256, 43.94694137573242, 44.01587986946106, 43.773566484451294, 44.800445556640625, 44.21334528923035, 44.01332664489746, 43.99572467803955, 45.176719188690186, 43.69939374923706, 44.31126546859741, 43.81750416755676, 43.77494835853577, 44.23435425758362, 44.18346548080444, 45.071672439575195, 43.624884843826294, 43.974496603012085, 44.73470211029053, 44.697723150253296, 44.99049520492554, 45.18980097770691, 45.27982497215271, 43.48660349845886, 45.08105707168579, 44.40971851348877, 45.491666078567505, 44.48348951339722, 43.748589515686035, 43.91986107826233, 43.609673500061035, 44.308974742889404, 44.02764844894409, 44.07965016365051, 45.05666780471802, 43.88859820365906, 45.266108751297, 44.0050687789917, 44.48544788360596, 44.278934478759766, 43.89734435081482, 43.90281319618225, 44.365453481674194, 43.93155527114868, 45.709328413009644, 43.917362451553345, 43.814948081970215, 45.09563064575195, 43.923840045928955, 44.31674098968506, 44.81981015205383, 43.91330528259277, 43.47870445251465, 44.449580907821655, 44.65047740936279, 44.16983675956726, 44.197511434555054, 44.01852583885193, 44.73943543434143, 44.83047270774841, 43.94782280921936, 44.142128705978394, 43.9539361000061, 44.22219634056091, 44.94879198074341, 45.65380358695984, 44.96540904045105, 43.749271631240845, 45.592371225357056, 44.1189706325531, 45.05218267440796, 43.657867431640625, 43.9049129486084, 44.3262403011322, 44.07441425323486, 43.834160804748535, 44.0706205368042, 44.322463274002075, 45.15285348892212, 45.354708671569824, 44.44294714927673, 45.3393235206604, 43.54478693008423, 43.8622145652771, 44.55105805397034, 43.740225076675415, 45.125916481018066, 43.636213064193726, 43.75936818122864, 44.340007066726685, 43.647212982177734, 45.27153658866882, 45.11575984954834, 43.78597569465637, 44.11992526054382, 45.155930042266846, 44.40423512458801, 44.50724935531616, 44.87128496170044, 45.49812364578247, 44.52772521972656, 45.67178750038147, 45.522778272628784, 44.14359951019287, 43.846118688583374, 43.964590072631836, 43.83778977394104, 44.60275316238403, 43.902241230010986, 45.283557415008545, 44.235228538513184, 44.07948899269104, 44.05305290222168, 44.017175912857056, 44.86195778846741, 44.131802797317505, 43.86745357513428, 44.25196170806885, 44.28264784812927, 44.50274109840393, 45.1183557510376, 43.53237509727478, 45.462162733078, 44.17843580245972, 43.90642976760864, 44.258392333984375, 44.064910650253296, 43.74837684631348, 43.77932810783386, 44.68689727783203, 45.79875302314758, 44.12691807746887, 45.082669496536255, 45.12060189247131, 43.97419619560242, 45.20904898643494, 44.1710262298584, 44.27013969421387, 43.69092559814453, 44.94500660896301, 45.81246876716614, 43.74010396003723, 43.573007583618164, 43.590853691101074]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.01-wdecay0.01-seed44.json <==
{"train_acc": [42.628, 62.734, 72.608, 78.062, 81.174, 83.184, 84.732, 86.142, 87.038, 88.292, 88.792, 89.188, 90.064, 90.758, 91.024, 91.464, 91.798, 92.072, 92.312, 92.788, 92.928, 93.21, 93.426, 93.9, 93.968, 94.034, 94.264, 94.266, 94.428, 94.752, 95.002, 95.006, 95.202, 95.21, 95.198, 95.564, 95.48, 95.44, 95.752, 95.718, 95.754, 95.784, 95.888, 95.936, 96.064, 96.046, 95.99, 96.098, 96.01, 96.238, 96.206, 96.002, 96.334, 96.344, 96.336, 96.52, 96.248, 96.33, 96.366, 96.654, 96.218, 96.55, 96.62, 96.536, 96.576, 96.534, 96.738, 96.498, 96.556, 96.336, 96.622, 96.602, 96.844, 96.508, 96.766, 96.732, 96.726, 96.924, 96.714, 96.864, 96.772, 96.794, 96.432, 96.682, 96.678, 96.884, 96.842, 96.876, 96.634, 96.908, 96.862, 97.016, 97.072, 96.902, 96.916, 97.126, 97.104, 96.944, 97.122, 97.086, 97.028, 97.188, 97.0, 97.164, 97.028, 97.29, 97.082, 97.12, 97.066, 97.284, 96.89, 97.176, 97.05, 97.038, 97.144, 97.042, 97.158, 97.142, 96.968, 97.278, 97.244, 97.2, 97.426, 97.212, 97.004, 97.146, 97.26, 97.27, 97.336, 97.144, 97.154, 97.3, 97.194, 97.242, 97.164, 97.214, 97.128, 97.358, 97.29, 97.27, 97.432, 97.398, 97.244, 97.338, 97.508, 97.252, 97.334, 97.278, 97.296, 97.388, 99.112, 99.64, 99.74, 99.83, 99.896, 99.89, 99.908, 99.896, 99.932, 99.942, 99.944, 99.94, 99.946, 99.964, 99.956, 99.958, 99.946, 99.964, 99.968, 99.97, 99.976, 99.968, 99.954, 99.976, 99.984, 99.978, 99.976, 99.978, 99.982, 99.978, 99.984, 99.986, 99.986, 99.98, 99.98, 99.988, 99.988, 99.99, 99.99, 99.984, 99.99, 99.988, 99.996, 99.984, 99.988, 99.99, 99.994, 99.98, 99.98, 99.988], "test_acc": [50.27, 59.43, 70.99, 72.5, 78.72, 79.7, 82.1, 80.97, 82.43, 83.74, 83.75, 86.3, 86.17, 87.4, 86.11, 86.35, 87.87, 87.73, 86.83, 83.05, 88.26, 89.35, 86.83, 88.15, 87.88, 86.35, 88.04, 90.1, 88.33, 87.72, 89.98, 89.74, 87.32, 89.49, 88.23, 88.02, 89.35, 88.33, 90.2, 90.75, 88.1, 87.06, 89.3, 89.6, 89.03, 89.67, 90.89, 90.67, 91.26, 89.78, 88.34, 90.12, 90.06, 88.99, 90.95, 89.59, 89.77, 90.05, 90.79, 88.23, 89.86, 90.17, 91.11, 89.7, 89.04, 90.53, 90.2, 90.96, 89.91, 90.17, 90.51, 89.39, 89.9, 90.55, 89.95, 89.81, 89.15, 89.98, 89.16, 89.2, 90.76, 90.98, 90.91, 90.75, 90.94, 90.02, 89.73, 90.1, 90.6, 90.25, 89.73, 91.15, 90.94, 91.03, 90.56, 89.38, 89.14, 89.25, 90.72, 90.42, 91.45, 88.07, 89.24, 90.88, 91.22, 90.66, 90.54, 90.02, 91.04, 91.27, 89.55, 91.84, 90.79, 91.7, 91.48, 90.65, 90.58, 91.28, 90.77, 91.67, 89.55, 91.27, 91.43, 90.88, 90.35, 91.58, 91.24, 91.15, 90.02, 90.64, 90.98, 91.08, 90.85, 90.82, 91.71, 91.09, 90.09, 92.32, 90.24, 91.49, 91.58, 90.87, 91.16, 91.65, 91.86, 91.33, 91.25, 91.35, 91.04, 90.93, 94.34, 94.43, 94.42, 94.61, 94.67, 94.68, 94.79, 94.74, 94.72, 94.84, 94.85, 94.81, 94.84, 94.85, 94.87, 94.89, 95.02, 94.84, 94.91, 94.99, 95.0, 94.9, 94.9, 95.0, 95.02, 95.05, 94.96, 94.93, 95.01, 94.99, 94.89, 94.98, 95.08, 94.99, 95.02, 94.96, 95.01, 95.08, 95.08, 95.08, 94.93, 94.9, 94.97, 95.19, 95.08, 95.03, 95.08, 95.02, 95.14, 94.97], "train_loss": [614.0420246124268, 408.7948396205902, 306.47536289691925, 247.9946890771389, 215.0404263138771, 191.9197415113449, 173.15968853235245, 158.81408335268497, 145.2086618244648, 132.86823472380638, 127.42265692353249, 120.0631301254034, 112.4339479058981, 105.03784872591496, 101.95307585597038, 96.21122226119041, 92.27694527804852, 88.33057408034801, 86.30054416507483, 81.18840909004211, 79.44247609376907, 76.53898802399635, 73.66699077188969, 69.57528099417686, 66.83431011065841, 66.70908432453871, 63.42773677781224, 64.34342613816261, 61.12740832567215, 59.21694177389145, 57.147231452167034, 56.06214587017894, 55.01918417215347, 54.505387995392084, 53.75499990954995, 50.08745048195124, 51.09807991050184, 50.35196874476969, 48.81108204461634, 49.56523772329092, 47.43881978094578, 48.06701381504536, 46.572437735274434, 46.145630210638046, 46.006147127598524, 45.70925995707512, 45.950427297502756, 44.658351784572005, 45.87464074790478, 42.88085027784109, 43.07353454269469, 45.06792512536049, 42.84856101684272, 42.6815187940374, 41.703434746712446, 39.80279241502285, 42.82953631877899, 41.90683387964964, 42.382442858070135, 39.26300165243447, 43.0778837390244, 40.36203922145069, 40.20542118139565, 41.257717084139585, 40.501474656164646, 39.90408066101372, 38.126608395949006, 40.593750432133675, 39.32018351741135, 42.23626902885735, 39.257351676002145, 39.415212761610746, 37.02826057560742, 40.74789487570524, 38.07213965430856, 38.61663516052067, 38.46071396023035, 36.542877461761236, 39.0016928575933, 37.58589645661414, 37.9909636862576, 37.42818867228925, 39.90754074975848, 38.277353858575225, 38.3025470469147, 36.601321410387754, 36.79380318522453, 36.32969621196389, 38.74234099313617, 35.8839721577242, 35.98676652275026, 35.16530541423708, 34.47147932089865, 36.306424306705594, 36.22055867686868, 33.5188262462616, 33.98514931090176, 36.08453130163252, 34.461904251948, 34.59115378558636, 35.43056829273701, 33.23314989171922, 34.87584344577044, 33.509718453511596, 34.410706881433725, 32.70907402038574, 35.42879135534167, 34.534432308748364, 35.48668305110186, 32.3786803772673, 36.24410411063582, 33.25180407240987, 34.649821965023875, 34.03972095437348, 33.98983331955969, 34.31988120358437, 32.75001645460725, 33.73718621768057, 35.33185401931405, 32.31692144181579, 32.32070827111602, 33.44602950755507, 30.921516017988324, 33.346265096217394, 34.88787168264389, 33.52205776143819, 32.66033630631864, 32.533682939596474, 31.48549783229828, 33.70466331578791, 33.516316196881235, 31.57490879110992, 32.447898626327515, 32.71921145822853, 32.96234397776425, 32.020027205348015, 33.93383481260389, 31.558171479031444, 32.089770262129605, 31.996718181297183, 30.50860503874719, 31.332871397957206, 33.025516546331346, 31.423963370732963, 29.65794754959643, 32.35994861833751, 31.55897597502917, 32.78297934215516, 31.69994803145528, 31.32184234354645, 11.67994992271997, 5.580835012253374, 4.31027870438993, 3.1946536257164553, 2.4451043602311984, 2.3404611073201522, 2.1694021285511553, 2.152309460216202, 1.8114764414494857, 1.6366455081151798, 1.5205536272842437, 1.5526377266505733, 1.4447555594379082, 1.3465927937068045, 1.3080870192497969, 1.2293399227783084, 1.3538700226927176, 1.2110256800660864, 1.1164501938037574, 1.1116031419951469, 1.0776637003291398, 1.1380304711638018, 1.1778746412601322, 1.027790370164439, 0.9999435641802847, 0.9401570097543299, 1.0217064981115982, 1.0754364832537249, 0.9937931731110439, 1.0008533871732652, 0.8954769576666877, 0.955666768248193, 0.9655815348960459, 0.9631298094755039, 0.966958045726642, 0.8911385091487318, 0.9004624329973012, 0.8880982584087178, 0.9155574566684663, 0.9007355193607509, 0.8573472908465192, 0.9440079890191555, 0.813820134033449, 0.8868357094470412, 0.8873242265544832, 0.886135246953927, 0.882282969658263, 0.9460648129461333, 1.006942089064978, 0.8909921544836834], "test_loss": [110.87750053405762, 101.4137572646141, 72.65356576442719, 66.76401060819626, 51.12311804294586, 48.07778933644295, 42.95527973771095, 45.731512010097504, 43.40539687871933, 43.35524383187294, 39.16400881111622, 33.14407995343208, 33.83736388385296, 31.224773094058037, 35.559816151857376, 34.224545270204544, 29.767614036798477, 32.069196939468384, 31.780937552452087, 43.88739240169525, 30.06785410642624, 26.49184788763523, 33.84043300151825, 29.551067426800728, 31.661092534661293, 34.99505718052387, 29.98435777425766, 25.171561017632484, 31.78680919110775, 32.096130192279816, 26.328911751508713, 26.467729821801186, 32.94995675981045, 27.589676052331924, 32.346326380968094, 32.14588747918606, 27.491045132279396, 32.4019695520401, 26.404592886567116, 24.391881428658962, 31.819488883018494, 35.98990622162819, 29.181599006056786, 27.236744835972786, 28.28524672985077, 26.924070060253143, 24.45607966184616, 24.06111866235733, 22.863687984645367, 26.423965737223625, 32.19304610788822, 25.094847589731216, 26.94071638584137, 28.953306287527084, 23.995904624462128, 28.0120897218585, 27.184783056378365, 26.503733962774277, 23.549688309431076, 33.026760056614876, 26.698665976524353, 25.987644337117672, 25.391454994678497, 27.857358127832413, 30.546813145279884, 24.522942274808884, 26.25769118964672, 25.11584623157978, 27.844681665301323, 24.93351100385189, 26.227089017629623, 29.18193420767784, 27.59328655153513, 25.68792774528265, 28.096906773746014, 28.568347811698914, 31.552193388342857, 29.17561574280262, 32.70460368692875, 28.82579915225506, 26.1066475212574, 25.125086694955826, 24.99806037545204, 25.606920897960663, 24.81320135295391, 30.36773258447647, 26.767177522182465, 26.994894862174988, 26.33261778205633, 26.813995011150837, 28.75416561961174, 25.329493768513203, 24.37299095839262, 25.11904387921095, 25.14937876164913, 29.036197915673256, 31.457278430461884, 30.702255830168724, 25.895775690674782, 25.607138641178608, 24.36911889910698, 34.64577014744282, 29.85384202003479, 25.23768140375614, 23.633262380957603, 27.415413171052933, 27.01048096641898, 28.623453930020332, 24.63313728570938, 24.226434990763664, 28.403673946857452, 23.056965306401253, 25.783598616719246, 22.25654547661543, 23.43635020405054, 25.01562638580799, 27.141700938344, 24.125485591590405, 26.125269807875156, 23.077214665710926, 28.011561311781406, 24.574796743690968, 23.72865103930235, 25.834715858101845, 25.44783091545105, 23.734288334846497, 24.631565496325493, 24.908571779727936, 28.510549142956734, 26.085225373506546, 25.39640737324953, 26.12457536906004, 26.247429735958576, 24.974395781755447, 24.24409507960081, 24.070465967059135, 27.670587867498398, 21.37108750641346, 28.483126401901245, 24.004146449267864, 23.83855090290308, 25.827532343566418, 24.53283343836665, 23.010565619915724, 23.003805965185165, 25.010253429412842, 24.66879303008318, 24.626102581620216, 24.401404958218336, 25.432451367378235, 16.19852750375867, 16.109713165089488, 16.1012197509408, 16.01028962433338, 16.179027546197176, 16.362780038267374, 16.52051430568099, 16.526330139487982, 16.399106699973345, 16.549761209636927, 16.518169086426497, 16.70395514369011, 16.588957767933607, 16.743686348199844, 17.17908203229308, 16.802140805870295, 16.939142022281885, 16.61783474870026, 16.864774748682976, 16.6487174667418, 16.739614348858595, 16.697445172816515, 16.937941797077656, 16.723629385232925, 16.68999831005931, 16.702146895229816, 16.895775359123945, 16.871013782918453, 16.764964941889048, 16.76754378899932, 16.74722831696272, 16.803246647119522, 16.84918824210763, 17.10888471081853, 17.161148726940155, 17.177827537059784, 17.042588766664267, 17.073015358299017, 17.197448678314686, 17.13535088300705, 17.246193174272776, 17.36391093954444, 17.181866265833378, 16.770978409796953, 16.842384826391935, 16.938498752191663, 16.981041219085455, 17.16535333916545, 17.00673719495535, 16.974347833544016], "epoch_time": [44.87216305732727, 42.70104789733887, 42.61161923408508, 42.825098276138306, 42.99388647079468, 42.623774766922, 42.56756567955017, 42.65996479988098, 42.674439668655396, 42.95716905593872, 42.63702416419983, 42.719263553619385, 42.776684045791626, 42.76712417602539, 42.679725646972656, 42.90509104728699, 42.67910718917847, 42.89016270637512, 42.80954074859619, 42.68467450141907, 42.98415517807007, 42.94834542274475, 42.68247580528259, 42.98960733413696, 42.67994284629822, 42.69559073448181, 42.733384132385254, 42.91786980628967, 42.64330315589905, 42.857728719711304, 42.90111470222473, 42.79174447059631, 42.8325035572052, 42.693480253219604, 42.80062818527222, 42.965270042419434, 42.70251965522766, 42.58477854728699, 42.913472175598145, 42.880077600479126, 42.73559546470642, 42.76128315925598, 42.67019987106323, 42.601444244384766, 42.89702081680298, 42.656203746795654, 42.67449140548706, 42.798001766204834, 42.82166385650635, 42.86125326156616, 42.90905785560608, 42.8060986995697, 42.705973386764526, 42.867122173309326, 42.73426628112793, 42.575676679611206, 42.96291661262512, 42.6867938041687, 42.67089605331421, 42.97047996520996, 42.69923973083496, 42.483468770980835, 42.74885630607605, 42.56375432014465, 42.676021575927734, 42.54398798942566, 42.48903703689575, 42.8161461353302, 42.66674470901489, 42.40094590187073, 42.73134255409241, 42.87437725067139, 42.69251847267151, 42.87963819503784, 42.632352352142334, 42.73396611213684, 42.59010601043701, 42.90388870239258, 42.673635482788086, 42.795536041259766, 42.88488721847534, 42.71648335456848, 42.73909640312195, 42.49064350128174, 42.72486686706543, 42.86408972740173, 42.84165406227112, 42.659806966781616, 42.57740807533264, 42.68359112739563, 42.69117069244385, 42.77063798904419, 42.865976333618164, 43.09345769882202, 42.710158586502075, 42.76847267150879, 42.68386125564575, 42.787370920181274, 42.7346978187561, 42.70016622543335, 42.85931897163391, 42.82858753204346, 42.803322553634644, 42.57854342460632, 42.80187940597534, 42.632426500320435, 42.71405863761902, 42.65570950508118, 42.584325551986694, 42.69560146331787, 42.708059549331665, 43.04662251472473, 42.77729511260986, 42.885807037353516, 42.81525421142578, 42.55920481681824, 42.53993272781372, 42.4948525428772, 42.72218132019043, 42.5528826713562, 42.76630783081055, 42.76851034164429, 42.998130559921265, 42.534788846969604, 42.792826652526855, 42.826122999191284, 42.7295196056366, 42.687748193740845, 42.82792019844055, 42.69931983947754, 42.81936240196228, 42.60665154457092, 42.59831690788269, 42.661948442459106, 42.795544385910034, 42.66165041923523, 42.80228519439697, 42.42344045639038, 42.60901379585266, 42.6597113609314, 42.68769121170044, 42.702240228652954, 42.64604902267456, 42.90019655227661, 42.76426148414612, 42.5923171043396, 42.80570936203003, 42.80404734611511, 42.75150966644287, 42.76862907409668, 42.86787462234497, 42.83712577819824, 42.81045866012573, 42.7117121219635, 42.73940062522888, 42.75310921669006, 42.90631604194641, 42.51492500305176, 42.76850485801697, 42.557892084121704, 42.701568365097046, 42.72057127952576, 42.73203444480896, 42.76672649383545, 42.73969221115112, 42.618237257003784, 42.587730407714844, 42.66047167778015, 42.8867871761322, 42.38539505004883, 42.86233329772949, 42.42671775817871, 42.761926889419556, 42.766064405441284, 42.533910512924194, 42.888587474823, 42.79190182685852, 42.532604932785034, 42.66558837890625, 42.585939168930054, 42.40659761428833, 42.77794933319092, 42.965622425079346, 42.69527554512024, 42.622626304626465, 42.83098793029785, 42.71850609779358, 42.90244770050049, 42.64164853096008, 42.89410090446472, 42.78359532356262, 42.770216941833496, 42.65742087364197, 42.67431402206421, 42.72731328010559, 42.64079236984253, 42.6427800655365, 42.96393156051636, 42.62079691886902, 42.70035004615784]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.05-wdecay0.002-seed42.json <==
{"train_acc": [31.306, 46.276, 56.694, 64.018, 70.21, 73.814, 77.288, 79.686, 81.706, 83.512, 84.596, 86.128, 86.884, 87.388, 88.266, 89.076, 89.722, 89.958, 90.614, 91.012, 91.424, 91.884, 92.076, 92.678, 92.59, 93.092, 93.408, 93.492, 93.63, 93.844, 93.98, 94.182, 94.188, 94.536, 94.606, 94.858, 94.874, 95.122, 95.104, 95.31, 95.288, 95.502, 95.584, 95.456, 95.746, 95.738, 95.708, 95.8, 95.692, 95.84, 95.872, 96.14, 96.102, 95.924, 95.944, 96.23, 96.024, 96.238, 96.37, 96.174, 96.056, 96.324, 96.478, 96.184, 96.272, 96.462, 96.58, 96.466, 96.336, 96.596, 96.54, 96.756, 96.476, 96.474, 96.694, 96.584, 96.798, 96.652, 96.586, 96.784, 96.592, 96.744, 96.722, 96.768, 96.568, 96.782, 96.888, 96.796, 96.806, 96.814, 96.944, 96.786, 96.816, 96.712, 97.066, 96.956, 96.984, 96.866, 96.802, 96.968, 97.01, 97.118, 97.096, 96.95, 96.982, 96.956, 97.022, 97.156, 96.878, 97.052, 97.104, 97.102, 96.97, 97.006, 97.092, 96.976, 96.89, 97.122, 97.102, 97.156, 96.956, 97.182, 97.27, 97.086, 97.148, 97.284, 97.034, 97.174, 97.168, 97.278, 97.13, 97.152, 97.068, 97.208, 97.348, 97.19, 97.23, 97.28, 97.32, 97.116, 97.354, 97.292, 97.12, 97.24, 97.11, 97.292, 97.316, 97.198, 97.384, 97.234, 99.078, 99.688, 99.784, 99.814, 99.852, 99.864, 99.904, 99.922, 99.916, 99.942, 99.926, 99.932, 99.94, 99.956, 99.944, 99.964, 99.96, 99.972, 99.978, 99.98, 99.97, 99.994, 99.962, 99.964, 99.976, 99.984, 99.976, 99.978, 99.986, 99.982, 99.988, 99.988, 99.984, 99.996, 99.982, 99.984, 99.99, 99.992, 99.99, 99.986, 99.986, 99.992, 99.99, 99.978, 99.994, 99.992, 99.992, 99.992, 99.99, 99.99], "test_acc": [42.0, 50.45, 60.85, 66.31, 71.13, 74.8, 77.3, 78.88, 81.24, 83.12, 82.69, 82.73, 85.1, 84.69, 84.96, 85.81, 83.6, 86.56, 86.37, 87.6, 87.07, 87.73, 88.85, 87.86, 88.38, 87.01, 87.54, 88.7, 89.15, 88.17, 89.07, 87.71, 87.22, 88.96, 88.61, 88.61, 88.76, 88.68, 89.12, 88.68, 89.02, 89.8, 88.65, 88.75, 89.4, 89.64, 89.7, 89.32, 88.14, 86.92, 89.32, 89.67, 88.92, 88.0, 88.47, 89.28, 90.29, 89.28, 88.79, 89.81, 88.66, 89.05, 89.52, 90.04, 89.48, 88.4, 88.44, 89.22, 88.86, 88.27, 89.41, 89.67, 89.86, 88.37, 89.41, 90.57, 90.14, 88.66, 89.82, 90.43, 89.54, 90.52, 89.09, 88.79, 89.81, 90.63, 88.98, 89.41, 89.07, 89.79, 90.61, 90.18, 88.41, 88.93, 90.02, 88.91, 90.26, 88.73, 89.7, 90.32, 89.76, 90.95, 88.97, 90.29, 90.31, 91.35, 90.92, 90.46, 91.12, 89.72, 89.17, 90.23, 88.93, 89.08, 90.69, 89.31, 91.1, 90.41, 90.12, 91.67, 89.62, 91.18, 90.54, 91.26, 90.97, 90.67, 90.01, 90.2, 90.3, 90.73, 90.63, 90.33, 90.24, 89.93, 90.78, 90.82, 91.0, 89.74, 90.41, 91.34, 91.05, 90.28, 90.63, 90.07, 91.01, 90.92, 90.27, 91.74, 90.71, 90.94, 93.66, 93.96, 93.93, 94.11, 94.26, 94.21, 94.28, 94.36, 94.24, 94.4, 94.34, 94.34, 94.44, 94.41, 94.44, 94.41, 94.53, 94.58, 94.51, 94.52, 94.49, 94.58, 94.51, 94.45, 94.46, 94.55, 94.44, 94.39, 94.59, 94.53, 94.4, 94.4, 94.45, 94.53, 94.51, 94.59, 94.54, 94.49, 94.54, 94.43, 94.52, 94.53, 94.64, 94.5, 94.49, 94.56, 94.51, 94.57, 94.68, 94.68], "train_loss": [731.5255354642868, 570.6151447296143, 471.0599687099457, 396.657345533371, 330.9867952466011, 292.10961443185806, 253.13465455174446, 228.14738005399704, 206.01735150814056, 186.30670928955078, 173.06425842642784, 157.8579316586256, 150.17075671255589, 141.2039353698492, 130.92441742122173, 121.6410818696022, 115.66730841994286, 112.89781445264816, 105.3450785651803, 100.52421580255032, 95.7884656265378, 91.78674313426018, 87.79257748275995, 82.27640929073095, 81.66296053677797, 76.3711249306798, 73.53437180072069, 72.91408026218414, 71.27725507691503, 68.71630784124136, 66.43018527328968, 63.613347206264734, 63.30412977933884, 60.6825787127018, 59.25493896380067, 56.485996939241886, 57.81734121218324, 54.253164391964674, 55.45809022709727, 52.871389016509056, 53.58210028335452, 51.4885923191905, 49.14487314596772, 51.07674599811435, 46.7223685644567, 47.49359578639269, 48.50070380233228, 47.699729431420565, 47.28432811424136, 47.311274321749806, 47.074109530076385, 44.155489230528474, 44.011795315891504, 45.163661036640406, 45.29232054017484, 42.18579381890595, 44.91287669353187, 42.32282988540828, 41.79751888848841, 42.92317099682987, 44.518667275086045, 41.69218143261969, 40.829319171607494, 42.55046958848834, 41.97779438085854, 40.87620925717056, 39.05225580651313, 39.55357364192605, 41.841160990297794, 38.50397638604045, 39.460445530712605, 36.95253820717335, 39.682199619710445, 40.4512507840991, 37.259412894025445, 39.4686098638922, 36.49132560938597, 38.339489568956196, 37.90184240601957, 36.29873313754797, 37.92446166276932, 37.66366027109325, 38.319689413532615, 35.75806022621691, 38.51960237137973, 36.22942676208913, 35.62593746371567, 35.96296288818121, 35.76227441243827, 36.09039913956076, 34.846414647996426, 36.36496279761195, 36.91759120300412, 37.069809928536415, 34.215214592870325, 34.65291844308376, 33.7708885082975, 35.911669820547104, 36.2133402004838, 33.991474765352905, 34.09333038888872, 33.2754242811352, 33.35239322297275, 34.823201747611165, 34.34460182208568, 34.13433245755732, 33.38268183451146, 33.481445621699095, 36.145914712920785, 34.35925273131579, 33.23260176368058, 33.697659695521, 34.36287154536694, 34.01017222646624, 34.04967304505408, 33.558284133672714, 35.35051855444908, 33.182360482402146, 32.88008709810674, 32.9037607666105, 34.46930842194706, 32.16085348278284, 32.474960326217115, 33.43102292343974, 32.65536368917674, 31.64334173500538, 33.76362753100693, 32.457661643624306, 32.117712817154825, 31.950286818668246, 32.56900600157678, 32.44747853744775, 33.15318193100393, 32.77740860078484, 31.33453844394535, 31.801001450046897, 31.61566963745281, 31.306762745138258, 31.63298048544675, 32.85025789681822, 30.81944964081049, 31.118975829333067, 33.54857718106359, 31.92727311141789, 32.93444508034736, 31.726522826589644, 30.617937367409468, 31.924811185337603, 30.454848892986774, 31.80676904413849, 11.0233269543387, 4.899933505104855, 3.483158780494705, 2.8039105189964175, 2.2332589984871447, 2.1957598623703234, 1.7599862396309618, 1.4175318062189035, 1.3368134718330111, 1.2172450384823605, 1.2100035697803833, 1.0968269934528507, 1.009046429215232, 0.8795448418823071, 0.9354052073322237, 0.754357101439382, 0.76789377858222, 0.6628381384798558, 0.5804008092527511, 0.6185769877920393, 0.6405439666705206, 0.44850300811231136, 0.6507246258697705, 0.5668226117413724, 0.5206085418030852, 0.5166472291457467, 0.498339212485007, 0.49448005473823287, 0.4552047710167244, 0.4780979601055151, 0.45185952905740123, 0.3809544762043515, 0.4321909541467903, 0.3507310510176467, 0.42178434603556525, 0.38691502474830486, 0.3975825159868691, 0.37008156858792063, 0.3300061497866409, 0.3444208061991958, 0.38461199549783487, 0.31943481872440316, 0.40290255239233375, 0.4149189525778638, 0.306938204128528, 0.32447631417016964, 0.33213115605758503, 0.31963005164288916, 0.3194644128525397, 0.3335197931883158], "test_loss": [123.44830536842346, 109.93444585800171, 86.64097827672958, 78.69035530090332, 64.52193582057953, 58.2246390581131, 52.02979847788811, 47.9579636156559, 43.03234115242958, 39.70948722958565, 40.526768922805786, 40.64965084195137, 35.19975784420967, 35.50012218952179, 36.519303530454636, 34.802016854286194, 39.949480921030045, 33.395807042717934, 33.18276396393776, 31.27295984327793, 32.70645324885845, 30.554998517036438, 28.1356213465333, 28.97766736149788, 29.615766614675522, 32.49287475645542, 33.175414115190506, 28.92378844320774, 27.15031300485134, 30.677756771445274, 28.45158177614212, 34.161948189139366, 33.72085581719875, 28.910947769880295, 29.84750509262085, 30.807238519191742, 28.778721913695335, 29.55705102533102, 28.14856505393982, 30.032432168722153, 29.253247678279877, 27.258207067847252, 33.25751516222954, 29.49496752023697, 28.99629119038582, 28.69475519657135, 28.19497650116682, 27.766441881656647, 32.16341005265713, 37.54459407925606, 28.93244467675686, 27.676025710999966, 29.911894112825394, 32.733921661973, 32.20099924504757, 31.11994259059429, 25.61417595297098, 30.48584407567978, 32.669539496302605, 27.359223172068596, 33.102310359478, 31.73079777508974, 29.671270310878754, 27.785292506217957, 28.64526616036892, 32.79165481030941, 33.393755346536636, 29.277924954891205, 30.28897674381733, 34.15858182311058, 30.231068179011345, 28.84823602437973, 28.476688005030155, 34.19787548482418, 30.50296001136303, 28.170213356614113, 28.252774197608232, 31.80387617647648, 29.1182619035244, 27.600622855126858, 29.08262439072132, 25.823178365826607, 29.4925916492939, 33.01439596712589, 29.096699625253677, 25.881370276212692, 31.970010116696358, 29.8848624676466, 32.87024614214897, 29.70609200000763, 27.091237597167492, 27.716076865792274, 33.563656359910965, 32.49203880503774, 29.044411316514015, 32.02232864499092, 28.958148539066315, 33.2003858089447, 29.376397542655468, 26.295501485466957, 29.483064621686935, 27.80677266418934, 33.01871183514595, 28.892035335302353, 28.629566103219986, 25.30479323863983, 25.308752454817295, 28.67929482460022, 23.933018669486046, 27.58868259191513, 34.11296924948692, 28.90404748171568, 31.12780973315239, 30.99726989865303, 25.262362852692604, 31.433008544147015, 26.684734672307968, 26.96835468709469, 28.602465502917767, 23.109928265213966, 30.57231518626213, 23.55950902402401, 27.65826079249382, 24.977776050567627, 26.837604008615017, 27.196382503956556, 29.72175197303295, 30.257097154855728, 27.035979822278023, 26.523996256291866, 27.754266656935215, 28.362755462527275, 28.774874307215214, 29.22981058061123, 27.631687000393867, 27.376558989286423, 25.23391268402338, 29.77323803305626, 27.361144185066223, 25.27140301465988, 25.444575667381287, 27.528857596218586, 27.283328339457512, 28.289013519883156, 26.079790599644184, 26.62276930361986, 27.236989691853523, 23.8634002096951, 26.403818152844906, 26.603462874889374, 18.597228560596704, 18.28366055712104, 18.20692954212427, 18.183638732880354, 18.241916351020336, 18.477226488292217, 18.4978511556983, 18.566056307405233, 18.636092115193605, 18.89523671939969, 19.059744082391262, 18.85528841242194, 18.896713584661484, 18.89650086313486, 19.042057413607836, 19.138586714863777, 19.04978147894144, 19.257487520575523, 19.470354605466127, 19.08489901944995, 19.383099023252726, 19.488652739673853, 19.276605360209942, 19.50451948493719, 19.66039726510644, 19.251344442367554, 19.629092384129763, 20.004885710775852, 19.508375987410545, 19.28956340253353, 19.524515632539988, 19.515899881720543, 19.35954137146473, 19.583839867264032, 19.50105780735612, 19.376642622053623, 19.38557944074273, 19.339013770222664, 19.52903101593256, 19.640566624701023, 19.477332409471273, 19.503894597291946, 19.45201486349106, 19.656817968934774, 19.411545492708683, 19.414524000138044, 20.07355695217848, 19.731189161539078, 19.744658533483744, 19.79516777768731], "epoch_time": [44.99144458770752, 42.678420066833496, 42.79169774055481, 42.869147062301636, 42.59470319747925, 42.88314628601074, 42.77287554740906, 42.58183741569519, 42.56481671333313, 42.66099500656128, 42.880637407302856, 42.657654762268066, 42.69747734069824, 42.599332094192505, 42.60413980484009, 42.50647521018982, 42.75517511367798, 42.85071516036987, 42.590431213378906, 42.56979417800903, 42.68292808532715, 42.698272943496704, 42.454455852508545, 42.783267974853516, 42.67366695404053, 42.711148262023926, 42.84670400619507, 42.591578245162964, 42.79492163658142, 42.69088935852051, 42.60302758216858, 42.79642367362976, 42.958122968673706, 42.60709261894226, 42.681519985198975, 42.65079092979431, 42.88618755340576, 42.59317064285278, 42.6630973815918, 42.73201537132263, 42.81614661216736, 42.6267728805542, 42.92134690284729, 42.779452323913574, 42.85738658905029, 42.85476326942444, 42.587687253952026, 42.57487726211548, 42.61606550216675, 42.65734553337097, 42.55995845794678, 42.80433511734009, 42.625786542892456, 42.7119722366333, 42.80573844909668, 42.80333399772644, 42.88040852546692, 42.63229584693909, 42.89860773086548, 42.849995136260986, 42.70380687713623, 42.65606617927551, 42.80526161193848, 42.59177899360657, 42.624478816986084, 42.38792061805725, 42.6705322265625, 42.65379524230957, 42.89152908325195, 42.62974214553833, 42.67306733131409, 42.86769652366638, 42.82187056541443, 42.49045658111572, 42.63586688041687, 42.676334857940674, 42.6342408657074, 42.71778631210327, 42.66385555267334, 42.859267234802246, 42.67906141281128, 42.97926330566406, 42.668652057647705, 42.57084798812866, 42.67329382896423, 42.75264239311218, 42.911500692367554, 42.58547496795654, 42.61932110786438, 43.00194048881531, 42.72236752510071, 42.69000434875488, 42.69508099555969, 42.830180406570435, 42.74742293357849, 42.64295315742493, 42.56170082092285, 43.016892433166504, 42.58441710472107, 42.70402503013611, 42.70103049278259, 42.657304763793945, 42.70540952682495, 42.710638761520386, 42.64284658432007, 42.71088981628418, 42.68018937110901, 42.77209997177124, 42.761730670928955, 42.71722197532654, 42.66916298866272, 42.80099534988403, 42.68316888809204, 42.895280599594116, 42.8618643283844, 42.93159294128418, 42.8717041015625, 42.66016888618469, 42.762293338775635, 42.59251427650452, 42.761805295944214, 42.567028284072876, 42.836036920547485, 42.62498378753662, 42.79061269760132, 42.71040105819702, 42.52546977996826, 42.813623666763306, 42.6800434589386, 42.92860698699951, 42.494657039642334, 42.987032413482666, 42.911181688308716, 42.68586301803589, 42.591087102890015, 42.78830289840698, 42.69735336303711, 42.57136511802673, 42.47322225570679, 42.78347611427307, 42.586615562438965, 42.7617073059082, 42.916269063949585, 42.61077809333801, 42.32174754142761, 42.58742809295654, 42.61884665489197, 42.67466616630554, 42.50475573539734, 42.64624094963074, 42.8384690284729, 42.611462116241455, 42.59644913673401, 42.654948472976685, 42.6681911945343, 42.729538679122925, 42.604450941085815, 42.684329986572266, 42.5603973865509, 42.83317494392395, 42.61180377006531, 42.7239294052124, 42.533008098602295, 42.94833183288574, 42.691049098968506, 42.94479703903198, 42.769503593444824, 42.82441020011902, 42.78159189224243, 42.682578563690186, 42.81165409088135, 42.980000257492065, 42.8733127117157, 42.615585803985596, 42.745863914489746, 42.69196796417236, 42.70891714096069, 42.67954993247986, 42.67923879623413, 42.560033321380615, 42.668885469436646, 42.8306097984314, 42.95390868186951, 42.763819456100464, 42.841840744018555, 42.70828676223755, 42.83708119392395, 42.93073296546936, 42.72683525085449, 42.6655433177948, 42.89053463935852, 42.59840703010559, 42.65746021270752, 43.043864488601685, 42.63745427131653, 42.706867933273315, 42.5558717250824, 42.597679138183594, 42.547945737838745, 42.567968130111694]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.05-wdecay0.002-seed43.json <==
{"train_acc": [31.064, 49.38, 60.672, 68.388, 73.484, 77.496, 80.16, 81.86, 83.89, 85.184, 86.382, 87.282, 88.026, 88.846, 89.378, 90.176, 90.628, 90.95, 91.68, 92.08, 92.368, 92.42, 92.9, 92.97, 93.492, 93.726, 93.91, 94.018, 94.152, 94.53, 94.494, 94.556, 94.846, 94.918, 95.088, 95.214, 95.222, 95.462, 95.39, 95.58, 95.616, 95.744, 95.858, 95.88, 95.902, 96.016, 96.074, 96.134, 96.086, 95.91, 96.208, 96.26, 96.21, 96.206, 96.37, 96.526, 96.308, 96.42, 96.322, 96.384, 96.478, 96.526, 96.408, 96.718, 96.418, 96.604, 96.828, 96.748, 96.62, 96.52, 96.652, 96.652, 96.942, 96.642, 96.828, 96.808, 96.864, 96.882, 96.858, 97.014, 96.81, 97.028, 96.774, 96.712, 96.748, 97.134, 97.128, 96.996, 97.088, 96.96, 96.908, 97.202, 96.896, 97.024, 96.994, 97.042, 96.972, 97.288, 97.176, 97.186, 97.272, 96.972, 97.126, 96.96, 97.036, 97.346, 97.142, 97.13, 96.904, 97.392, 97.152, 97.076, 97.202, 97.194, 97.18, 97.164, 97.32, 97.14, 97.124, 97.126, 97.322, 97.54, 97.256, 97.436, 97.106, 97.308, 97.248, 97.372, 97.214, 97.182, 97.284, 97.388, 97.188, 97.364, 97.506, 97.24, 97.326, 97.39, 97.354, 97.48, 97.198, 97.29, 97.324, 97.116, 97.32, 97.424, 97.48, 97.31, 97.412, 97.324, 99.158, 99.688, 99.748, 99.818, 99.858, 99.89, 99.922, 99.924, 99.94, 99.93, 99.944, 99.95, 99.972, 99.93, 99.954, 99.976, 99.96, 99.964, 99.978, 99.964, 99.974, 99.978, 99.976, 99.982, 99.972, 99.958, 99.984, 99.98, 99.99, 99.988, 99.986, 99.99, 99.98, 99.994, 99.986, 99.994, 99.99, 99.984, 99.992, 99.976, 99.988, 99.99, 99.994, 99.99, 99.99, 99.994, 99.994, 99.992, 99.98, 99.982], "test_acc": [41.44, 52.16, 57.49, 71.78, 73.46, 76.22, 79.06, 80.33, 82.18, 82.59, 85.03, 86.2, 82.38, 85.96, 86.28, 86.86, 86.45, 87.81, 88.04, 88.33, 87.7, 88.0, 87.62, 89.55, 86.51, 89.33, 90.05, 89.7, 90.66, 86.91, 87.91, 89.36, 89.86, 89.68, 89.88, 90.84, 90.99, 89.91, 89.89, 88.41, 90.86, 90.25, 89.31, 90.61, 90.36, 89.94, 90.51, 90.08, 89.45, 90.33, 90.81, 90.49, 88.65, 89.81, 89.51, 90.29, 90.89, 89.93, 89.25, 90.13, 88.67, 88.9, 90.27, 88.74, 89.91, 90.53, 90.72, 90.11, 89.54, 90.15, 90.8, 90.79, 88.1, 89.52, 90.31, 90.2, 90.94, 90.04, 90.61, 90.35, 91.01, 90.17, 89.82, 90.18, 91.62, 89.95, 91.5, 91.45, 89.09, 89.77, 90.91, 91.11, 89.84, 90.09, 89.76, 89.88, 90.76, 90.47, 91.3, 89.59, 89.35, 91.38, 90.73, 91.08, 91.93, 89.89, 90.73, 90.88, 90.97, 91.39, 89.83, 91.07, 90.61, 90.76, 90.37, 89.93, 90.83, 90.92, 90.54, 90.16, 90.74, 89.96, 91.41, 91.04, 91.03, 91.26, 90.81, 90.17, 91.23, 90.96, 91.14, 91.13, 90.74, 91.19, 90.82, 90.0, 91.48, 91.45, 91.84, 88.98, 91.95, 91.83, 90.89, 92.1, 88.27, 92.38, 91.0, 91.99, 91.04, 91.98, 94.3, 94.58, 94.63, 94.75, 94.75, 94.79, 94.98, 95.09, 94.99, 95.11, 95.0, 95.1, 95.12, 95.12, 94.95, 95.14, 95.11, 95.17, 95.16, 95.11, 95.06, 95.08, 95.17, 95.24, 95.15, 95.24, 95.18, 95.24, 95.28, 95.22, 95.2, 95.14, 95.21, 95.22, 95.2, 95.39, 95.44, 95.39, 95.19, 95.26, 95.35, 95.16, 95.33, 95.23, 95.26, 95.32, 95.29, 95.31, 95.22, 95.23], "train_loss": [737.8931572437286, 538.4939352273941, 427.10593140125275, 349.3122057914734, 295.8398672044277, 253.17879235744476, 223.02333056926727, 203.66873317956924, 182.9242093861103, 167.51895534992218, 153.76129353046417, 143.8237634152174, 135.59675009548664, 124.69769211113453, 119.27941615879536, 112.13099755346775, 104.55260347574949, 100.50025350600481, 93.87605082988739, 88.82627430558205, 86.59643826633692, 84.69265597313643, 78.5190584808588, 77.8912555500865, 72.31233684718609, 70.65087455138564, 68.30121463537216, 66.89143960177898, 65.89455335214734, 61.468813106417656, 60.91820028051734, 60.35976296290755, 57.13070599362254, 56.82665238901973, 55.27402030304074, 53.5878158248961, 52.910059582442045, 50.31131586804986, 50.781308729201555, 49.177873853594065, 49.24362128600478, 47.410021778196096, 46.09418151341379, 46.861539298668504, 45.707501251250505, 45.301679791882634, 44.39890703558922, 44.15735645219684, 43.265500627458096, 45.630321530625224, 43.26966427825391, 42.199583288282156, 42.754632806405425, 43.441325990483165, 40.45284039527178, 40.004220055416226, 41.52572888880968, 40.41700302064419, 40.99567141197622, 40.679409090429544, 39.61764641851187, 39.321270333603024, 41.95251427218318, 37.21532207168639, 40.25843447819352, 38.41241283342242, 36.983629058115184, 37.40983613207936, 38.597805639728904, 38.93697430379689, 36.904114589095116, 38.497306575998664, 35.95627285260707, 36.84404978528619, 35.808635680004954, 35.84583837352693, 35.95486475434154, 35.62867980077863, 35.2505073454231, 34.04411182552576, 36.2795973289758, 34.09535671956837, 36.156124107539654, 36.99056810885668, 36.37476638145745, 32.897964396514, 33.24381105415523, 34.24360584653914, 32.60095164272934, 35.11703749373555, 34.87402247264981, 32.077528106980026, 34.819073466584086, 34.17772465571761, 34.16251590102911, 33.417633237317204, 33.917508085258305, 31.708052010275424, 33.149980776011944, 32.38117289543152, 31.53508592862636, 34.193145755678415, 32.63050486519933, 34.467166285961866, 33.8678338509053, 29.918998003937304, 32.157064630649984, 33.339976779185236, 34.90698293223977, 29.844501701183617, 31.920120713301003, 33.370726379565895, 32.02760979440063, 32.85444666724652, 32.254008130170405, 32.28343278169632, 30.56189920194447, 32.53567660227418, 33.067474409006536, 32.1672841552645, 30.850070049986243, 28.636418506503105, 31.95810846053064, 29.651271074078977, 32.791429547593, 30.921164703555405, 32.110426124185324, 30.589561021886766, 32.05563742481172, 31.96102811023593, 30.660401093773544, 30.53412746079266, 31.410549144260585, 30.334809949621558, 29.308965896256268, 31.14106488507241, 30.732853225432336, 29.472412182949483, 30.38269071560353, 29.392840852960944, 31.689680616371334, 30.350210417062044, 30.228884645737708, 33.13716377969831, 31.07836750615388, 30.092342218384147, 28.813588210381567, 31.000983783975244, 30.026396345347166, 30.02757852524519, 10.362416263320483, 4.754454355104826, 3.6380603156867437, 2.85809725697618, 2.2318475002248306, 1.9537448061746545, 1.4593083993240725, 1.3461359674402047, 1.193743195006391, 1.2728730959934182, 1.0185341748583596, 0.97444496434764, 0.7500469997758046, 0.9540778637165204, 0.8092598300427198, 0.6572102725476725, 0.7400470872235019, 0.6778993954503676, 0.6032427287427709, 0.6471832081733737, 0.5649678920599399, 0.5956265656714095, 0.5573763588326983, 0.5170976029330632, 0.546386267800699, 0.5743524009303655, 0.4539661698800046, 0.48015735700028017, 0.4112740818236489, 0.426538479863666, 0.40429616207256913, 0.3861438387684757, 0.40101963198685553, 0.3679903073789319, 0.36289678361208644, 0.30662742143613286, 0.363851970716496, 0.3778092221036786, 0.32545140029105823, 0.43727760728506837, 0.37655057226947974, 0.3247562621254474, 0.3032402104145149, 0.32383699755882844, 0.3560171872813953, 0.29619887997978367, 0.322093959824997, 0.31809103199339006, 0.35342161256994586, 0.4206612412672257], "test_loss": [126.72998404502869, 103.04114413261414, 100.27085769176483, 64.5868930220604, 61.27826327085495, 55.76318684220314, 49.21569091081619, 45.52558174729347, 40.60428959131241, 40.060140550136566, 35.32085648179054, 33.37251913547516, 43.4444614648819, 33.82275530695915, 32.34776175022125, 31.20520293712616, 32.79240155220032, 29.127781957387924, 29.01277595758438, 27.39193255454302, 29.821749657392502, 30.69192822277546, 29.411433175206184, 26.464545518159866, 34.61674511432648, 26.826025620102882, 24.835999995470047, 26.439957439899445, 23.47722779214382, 35.06122215092182, 31.38099530339241, 27.658224791288376, 26.307971462607384, 27.83811431378126, 25.92965804040432, 24.568883180618286, 24.56646141409874, 26.61635608971119, 27.078899562358856, 30.281457683071494, 23.952697910368443, 27.96602738648653, 30.69789908826351, 24.88070707768202, 25.318679928779602, 26.89706213027239, 24.960148192942142, 26.45555341243744, 28.533245086669922, 24.5605858117342, 26.36249476671219, 25.395620360970497, 30.955439068377018, 28.29622119665146, 29.493125900626183, 26.767850309610367, 25.323214821517467, 29.115088172256947, 31.009323239326477, 26.530849888920784, 31.193661704659462, 30.178647592663765, 27.115319550037384, 33.561035484075546, 29.69428053498268, 27.474189892411232, 27.311848625540733, 28.07841020822525, 30.36022539436817, 28.46318708360195, 26.560052454471588, 26.888028845191002, 37.42284041643143, 31.737879157066345, 26.634688332676888, 28.485533982515335, 27.822009205818176, 27.27844399213791, 26.745914176106453, 29.102849550545216, 25.149958409368992, 29.421687081456184, 28.63317558169365, 27.471702247858047, 23.79102075845003, 27.966725051403046, 24.57784417271614, 24.910386502742767, 32.70626276731491, 29.825507685542107, 27.67839213460684, 25.005030550062656, 28.71053411066532, 27.545839250087738, 29.673701882362366, 29.635992232710123, 24.880674639716744, 26.174408122897148, 24.291195884346962, 30.32108210772276, 31.686412394046783, 24.258651942014694, 26.279651880264282, 25.564315877854824, 22.351108327507973, 29.969460003077984, 27.010485887527466, 25.434089548885822, 24.76717482507229, 24.441512063145638, 29.622508108615875, 25.131478369235992, 26.000787816941738, 26.530401423573494, 28.32550747692585, 28.585805103182793, 24.53406085073948, 25.103070557117462, 26.785314984619617, 29.501066371798515, 26.720290683209896, 31.007638603448868, 26.2456157207489, 25.887769505381584, 24.790820859372616, 25.49382885545492, 26.32717902958393, 27.84247501194477, 25.155559793114662, 25.394291669130325, 25.252605617046356, 26.196003332734108, 27.928281977772713, 25.20364773273468, 27.26891976594925, 30.099667608737946, 24.182303816080093, 25.92827247828245, 23.657512843608856, 33.16908309608698, 23.64575269818306, 23.795886024832726, 28.902361810207367, 22.353298753499985, 35.01150447130203, 21.870848797261715, 26.42634043097496, 23.101211950182915, 27.344329997897148, 23.33767455071211, 16.65330575685948, 16.42940636537969, 16.369045027066022, 16.510950173716992, 16.56944428756833, 16.734416167251766, 16.578755580820143, 16.56507101096213, 17.24517634138465, 16.881798652932048, 16.997724521905184, 17.030915149487555, 16.819603385403752, 17.134388052858412, 17.431566510349512, 17.370270535349846, 17.43089171871543, 17.52436658926308, 17.753778870217502, 17.67955536674708, 17.671121634542942, 17.70889056660235, 17.869190230965614, 17.76521490700543, 17.621561210602522, 17.645053473301232, 17.722474495880306, 17.574738919734955, 17.471675974782556, 17.473882023245096, 17.749604800716043, 17.84936431609094, 17.74665698222816, 17.804519448429346, 17.831421108916402, 17.752958245575428, 17.794131940230727, 17.77837471291423, 17.884402208030224, 17.894266298040748, 18.008394869044423, 18.08880176767707, 18.110464246943593, 18.318262699991465, 18.202282530255616, 18.14432899467647, 17.983860921114683, 18.034245615825057, 18.277029622346163, 18.18220415711403], "epoch_time": [45.75769281387329, 43.19726371765137, 43.23707056045532, 43.44738030433655, 43.50876975059509, 43.42448973655701, 43.298171520233154, 43.420923471450806, 43.45960760116577, 43.33731555938721, 43.599149227142334, 43.68445301055908, 43.41170859336853, 43.26942276954651, 43.433613300323486, 43.551316022872925, 43.61167788505554, 43.69022989273071, 43.424641609191895, 43.40183782577515, 43.496177196502686, 43.25459384918213, 43.616095542907715, 43.42949914932251, 43.327218770980835, 43.32298803329468, 43.36369276046753, 43.27993440628052, 43.41188669204712, 43.36552596092224, 43.57147264480591, 43.298757553100586, 43.538623332977295, 43.34689664840698, 43.54876089096069, 43.425060510635376, 43.433335065841675, 43.409581899642944, 43.32279109954834, 43.52600812911987, 43.166465044021606, 43.28064680099487, 43.50874972343445, 43.2955687046051, 43.70093059539795, 43.58212471008301, 43.468827962875366, 43.73316836357117, 44.01191020011902, 43.38149285316467, 43.661001205444336, 43.694087982177734, 43.60126280784607, 43.48291635513306, 43.63070893287659, 43.454169273376465, 43.72121334075928, 43.24038648605347, 43.36190843582153, 43.36089515686035, 43.22363519668579, 43.50213050842285, 43.44914650917053, 43.28286409378052, 43.48352384567261, 43.694111585617065, 43.371339321136475, 43.64814496040344, 43.65484094619751, 43.50164341926575, 43.36126375198364, 43.70807480812073, 43.714229345321655, 43.447051763534546, 43.2962646484375, 43.34272789955139, 43.46158981323242, 43.46319389343262, 43.55406141281128, 43.441128730773926, 43.2546329498291, 43.40871787071228, 43.51188373565674, 43.410746574401855, 43.62392473220825, 43.87059998512268, 43.55886268615723, 43.51034712791443, 43.28311848640442, 43.42866086959839, 43.503329038619995, 43.260676860809326, 43.36414384841919, 43.53086590766907, 43.413302421569824, 43.54718494415283, 43.531604290008545, 43.32361078262329, 43.70259165763855, 43.47705578804016, 43.51188945770264, 43.404584646224976, 43.381510734558105, 43.58480882644653, 43.09386968612671, 43.26054358482361, 43.30267071723938, 43.661826610565186, 43.464351654052734, 43.7826292514801, 43.35628008842468, 43.74170184135437, 43.29149389266968, 43.62096858024597, 43.2387113571167, 43.42572617530823, 43.264055252075195, 43.57309293746948, 43.62866806983948, 43.39263463020325, 43.31306266784668, 43.468544244766235, 43.616456508636475, 43.21145796775818, 43.528032541275024, 43.20652222633362, 43.46665596961975, 43.51439809799194, 43.532339096069336, 43.37771129608154, 43.546937465667725, 43.48874044418335, 43.45916247367859, 43.368491411209106, 43.487146615982056, 43.42450833320618, 43.04935693740845, 43.574629068374634, 43.7727370262146, 43.55285096168518, 43.25883102416992, 43.17679500579834, 43.19930553436279, 43.602813959121704, 43.24200367927551, 43.564433097839355, 43.6489143371582, 43.53141522407532, 43.47734212875366, 43.378185510635376, 43.4758243560791, 43.27623200416565, 43.550225257873535, 43.48055124282837, 43.5221745967865, 43.17552995681763, 43.30814838409424, 43.79835844039917, 43.51352572441101, 43.10568070411682, 43.446192026138306, 43.34119987487793, 43.606956005096436, 43.69890856742859, 43.3856303691864, 43.3246545791626, 43.63912272453308, 43.501357078552246, 43.32935643196106, 43.4489541053772, 43.5792818069458, 43.788750410079956, 43.57801079750061, 43.34809446334839, 43.591453313827515, 43.245649099349976, 43.445119857788086, 43.496941328048706, 43.74530363082886, 43.71216583251953, 43.170172691345215, 43.27040767669678, 43.42028522491455, 43.4511604309082, 43.62227773666382, 43.56431436538696, 43.63859176635742, 43.22672128677368, 43.22755265235901, 43.520134687423706, 43.548134088516235, 43.46742534637451, 43.50320649147034, 43.54057765007019, 43.42307949066162, 43.49924850463867, 43.99371957778931, 43.460514068603516, 43.49691939353943, 43.717543601989746]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.05-wdecay0.002-seed44.json <==
{"train_acc": [26.328, 39.484, 45.696, 52.652, 58.684, 63.892, 67.644, 70.502, 72.94, 75.418, 77.158, 78.694, 80.652, 82.732, 83.746, 84.896, 85.834, 86.714, 87.548, 88.16, 88.746, 89.376, 89.768, 90.45, 90.69, 90.938, 91.602, 91.994, 92.232, 92.756, 92.878, 92.982, 93.222, 93.45, 93.738, 93.884, 94.116, 94.304, 94.19, 94.568, 94.362, 94.732, 94.87, 95.104, 95.094, 95.036, 95.014, 95.288, 95.386, 95.564, 95.454, 95.582, 95.386, 95.666, 95.618, 95.704, 95.852, 96.098, 95.932, 96.274, 95.944, 96.11, 96.298, 96.196, 96.076, 96.094, 96.368, 96.222, 96.23, 96.386, 96.038, 96.432, 96.408, 96.382, 96.526, 96.594, 96.62, 96.786, 96.6, 96.648, 96.732, 96.568, 96.542, 96.79, 96.71, 96.806, 96.858, 96.854, 96.728, 96.87, 96.73, 96.672, 97.122, 96.834, 96.736, 96.872, 96.762, 97.306, 96.872, 96.786, 96.852, 97.128, 97.194, 96.954, 97.044, 96.924, 96.998, 96.978, 97.114, 96.844, 96.898, 97.124, 97.06, 97.1, 96.966, 97.116, 97.138, 97.084, 97.142, 97.22, 97.236, 97.216, 97.022, 97.122, 97.178, 97.178, 97.24, 97.16, 97.29, 97.228, 97.322, 97.222, 97.414, 97.3, 97.418, 97.106, 97.218, 97.122, 97.42, 97.382, 97.174, 97.098, 97.33, 97.212, 97.344, 97.356, 97.326, 97.114, 97.534, 97.35, 99.004, 99.626, 99.756, 99.842, 99.858, 99.866, 99.912, 99.898, 99.942, 99.942, 99.944, 99.966, 99.958, 99.946, 99.968, 99.97, 99.968, 99.966, 99.976, 99.982, 99.978, 99.968, 99.966, 99.976, 99.984, 99.988, 99.982, 99.988, 99.98, 99.988, 99.982, 99.984, 99.98, 99.992, 99.988, 99.996, 99.992, 99.984, 99.988, 99.986, 99.998, 99.994, 99.994, 99.994, 99.984, 99.99, 99.988, 99.99, 100.0, 99.992], "test_acc": [35.89, 42.49, 51.09, 55.49, 59.2, 65.66, 70.27, 71.37, 73.29, 74.59, 77.01, 79.84, 81.31, 80.72, 83.0, 81.18, 84.43, 84.2, 84.62, 83.84, 85.47, 86.29, 86.05, 86.07, 87.91, 87.55, 86.1, 86.15, 88.47, 88.62, 88.87, 86.63, 86.45, 88.3, 87.9, 88.58, 86.92, 89.58, 88.01, 88.79, 88.71, 88.02, 88.54, 88.11, 88.02, 89.49, 89.51, 89.31, 90.5, 89.28, 87.66, 88.95, 89.46, 87.61, 89.48, 88.5, 88.94, 89.68, 88.98, 89.15, 87.43, 89.49, 87.4, 89.73, 89.9, 88.59, 88.53, 88.47, 90.71, 89.95, 88.19, 90.37, 90.22, 89.4, 89.63, 89.22, 90.74, 90.18, 88.85, 89.58, 88.21, 90.0, 90.33, 90.31, 90.14, 88.75, 88.56, 88.28, 90.34, 88.98, 90.74, 90.73, 90.22, 89.87, 89.92, 91.22, 90.43, 90.33, 89.89, 90.05, 91.87, 91.43, 90.17, 90.22, 89.66, 90.71, 90.07, 90.94, 90.03, 89.63, 88.6, 91.03, 91.09, 90.17, 91.47, 90.27, 89.98, 90.61, 90.58, 90.75, 90.08, 90.25, 90.55, 90.3, 91.2, 89.88, 91.1, 89.34, 89.49, 89.68, 89.93, 90.13, 91.7, 90.79, 91.31, 90.96, 90.42, 91.4, 90.22, 91.91, 89.23, 90.61, 90.53, 89.57, 90.79, 90.2, 90.74, 90.84, 90.83, 89.59, 93.92, 94.09, 94.26, 94.38, 94.23, 94.21, 94.36, 94.36, 94.53, 94.45, 94.52, 94.53, 94.47, 94.63, 94.66, 94.58, 94.65, 94.54, 94.57, 94.59, 94.47, 94.63, 94.73, 94.68, 94.82, 94.62, 94.78, 94.78, 94.78, 94.74, 94.69, 94.81, 94.65, 94.71, 94.63, 94.72, 94.7, 94.8, 94.75, 94.79, 94.79, 94.72, 94.77, 94.82, 94.71, 94.72, 94.84, 94.77, 94.79, 94.91], "train_loss": [835.6332296133041, 641.0727097988129, 578.189323425293, 512.9649415016174, 450.16610610485077, 397.6361753940582, 358.14076513051987, 327.8437157869339, 299.34728169441223, 273.38219848275185, 254.82658874988556, 237.5491798222065, 217.86154234409332, 194.83448043465614, 183.70055425167084, 169.29835268855095, 158.53607681393623, 149.83380307257175, 139.60390375554562, 133.2256599366665, 126.69797636568546, 119.3620290607214, 114.18683904409409, 105.66474357247353, 103.88859508186579, 99.85861530154943, 93.52709425985813, 88.94086217135191, 86.44785986095667, 82.45991513133049, 80.31285894662142, 77.72087339684367, 75.25987001508474, 73.79676982015371, 70.29948473721743, 67.56111352145672, 66.65292999893427, 63.78570706024766, 64.61203392595053, 61.38046079874039, 63.024159871041775, 58.706129904836416, 57.70591177046299, 55.69561219215393, 55.62930351123214, 55.715178195387125, 55.380976002663374, 52.83711328729987, 51.76648688688874, 50.5595275349915, 50.440412536263466, 49.14336742460728, 51.20208681374788, 48.81369070522487, 47.578326899558306, 47.742542557418346, 45.47653409279883, 45.09065173007548, 46.09816336259246, 42.43956521525979, 46.43689747527242, 44.50084341317415, 43.10927828028798, 42.79746796377003, 44.56544198282063, 43.383839793503284, 40.97596853785217, 42.47757790982723, 42.130476200953126, 39.58620720170438, 43.971209954470396, 39.89503977634013, 39.54628171212971, 40.55875430628657, 38.84989741072059, 39.17950620688498, 38.24086046218872, 36.962411479093134, 38.432059958577156, 37.64566049538553, 37.10402296483517, 38.91571850888431, 38.97118845209479, 36.134122831746936, 37.45018437318504, 36.39086006581783, 36.298626992851496, 36.652459405362606, 37.5515006845817, 35.88912424631417, 36.47298742644489, 37.39476817287505, 32.60889257490635, 36.450545240193605, 37.136409586295485, 35.54391489550471, 36.52763036452234, 31.743286893703043, 36.04118595458567, 36.41940655373037, 35.91250042244792, 33.33511378802359, 32.62398086860776, 34.98071837425232, 34.348488761112094, 34.875631453469396, 34.428486357443035, 34.00462346430868, 33.36726375017315, 35.78108078613877, 35.45230961591005, 32.03503179829568, 33.60318003036082, 32.58807814959437, 34.23117584455758, 32.91639949567616, 33.03929814696312, 33.21290553081781, 33.06226142589003, 32.35883456096053, 31.99560069013387, 31.100357270799577, 34.249050511047244, 32.85497257485986, 31.670884715393186, 32.423996086698025, 31.794046577997506, 32.4701612056233, 31.829491070471704, 31.88055824302137, 31.368846979923546, 32.078279696404934, 30.552006665617228, 31.136366061866283, 30.0727971335873, 33.34948480781168, 32.9399895966053, 33.38318005390465, 30.346156313084066, 30.342078647576272, 33.21775836311281, 32.334911715239286, 30.913319843821228, 31.534799096174538, 30.571453304961324, 30.83210687804967, 30.437175879254937, 33.25852615572512, 29.19688175432384, 29.932014730758965, 12.834218571195379, 5.6254847925156355, 3.8437618280295283, 2.8376936779241078, 2.5877052633441053, 2.1780361787532456, 1.7639525436679833, 1.9097428164095618, 1.4424116153386422, 1.399797309160931, 1.212080456520198, 1.0039157530700322, 1.070604804699542, 1.1170510649681091, 0.9254472040338442, 0.8608196075365413, 0.8574090014153626, 0.9096548857341986, 0.7567296748748049, 0.7181162538763601, 0.7698228175286204, 0.8212264960748143, 0.7355871827166993, 0.7214948532928247, 0.617080457333941, 0.6072118588490412, 0.6405885739368387, 0.6062351069995202, 0.6276744228962343, 0.5557834207429551, 0.5971329192980193, 0.5885675331519451, 0.5690178036747966, 0.530262443528045, 0.5058110762038268, 0.4602152382431086, 0.4681760366365779, 0.5177823442500085, 0.4728344008617569, 0.5116167329542805, 0.3944315533153713, 0.4633531164145097, 0.42443329744855873, 0.460964558966225, 0.4895259951008484, 0.46597110488801263, 0.4733837797830347, 0.447130503016524, 0.3891991119016893, 0.4204764623718802], "test_loss": [137.69781589508057, 125.75239646434784, 106.78595495223999, 98.11205232143402, 92.7288379073143, 77.43740093708038, 67.5359457731247, 63.743165135383606, 61.60364067554474, 60.40132716298103, 52.79978048801422, 45.8625146150589, 42.191788882017136, 43.468920171260834, 39.25613737106323, 43.44483935832977, 36.634679824113846, 36.778128534555435, 35.95244014263153, 38.55641508102417, 34.66815538704395, 32.70349159836769, 32.7562787681818, 32.70946767926216, 29.127437993884087, 30.124229177832603, 33.55013819038868, 33.26162251830101, 28.831050634384155, 29.093574538826942, 28.171030327677727, 32.68291911482811, 34.4957582205534, 30.888946563005447, 30.093012526631355, 28.67012071609497, 33.13788217306137, 26.28214330971241, 31.10329195857048, 30.15921723842621, 29.133573696017265, 30.683513939380646, 31.496133893728256, 30.716984510421753, 33.41523924469948, 27.517296500504017, 27.484363734722137, 27.066902697086334, 25.33531618118286, 28.668109089136124, 34.147030889987946, 30.26003824174404, 28.45523865520954, 32.46005827188492, 28.539375111460686, 30.767342150211334, 30.829305216670036, 29.510201521217823, 29.99837203323841, 30.292637676000595, 35.218227565288544, 29.723561346530914, 36.385445803403854, 27.31784352660179, 27.21776857972145, 32.104730159044266, 32.82888604700565, 31.948155596852303, 25.99120832979679, 27.16111049056053, 33.454696610569954, 28.23515696823597, 27.271281108260155, 29.285477191209793, 28.85733972489834, 29.869756445288658, 26.017334900796413, 27.341994628310204, 31.615521043539047, 28.109095118939877, 33.64165082573891, 28.18748888373375, 26.496738746762276, 26.33987368643284, 28.40686433017254, 32.466777965426445, 32.95423413813114, 33.26229149103165, 27.790826059877872, 31.807135231792927, 25.945272147655487, 24.48267862945795, 28.606147602200508, 29.00813902914524, 27.119016349315643, 25.298456765711308, 26.5000584051013, 28.436576545238495, 27.88096697628498, 28.381386056542397, 22.84796042740345, 24.281031735241413, 26.695827398449183, 27.216864436864853, 31.372814506292343, 25.861546114087105, 29.152964293956757, 25.280418395996094, 29.42217569053173, 29.78439299762249, 34.62263514101505, 25.596994265913963, 25.99444103986025, 28.033408284187317, 24.458282098174095, 26.625959113240242, 29.575621619820595, 27.273295804858208, 28.25572317838669, 26.26644277572632, 28.926506519317627, 27.413128957152367, 26.186427108943462, 27.959319844841957, 24.872218146920204, 29.309159383177757, 25.746573075652122, 30.94431583583355, 31.540164411067963, 29.46795666217804, 29.655579328536987, 28.98488061130047, 23.652539610862732, 26.75320193171501, 25.704634964466095, 25.603686563670635, 28.058296218514442, 24.660246588289738, 28.378834530711174, 24.569939985871315, 31.77956835180521, 25.479884758591652, 27.75513717532158, 28.862541750073433, 26.467436634004116, 27.951468884944916, 27.7900592982769, 27.923057556152344, 24.77054925262928, 29.203734800219536, 16.69607265293598, 16.58233217149973, 16.484919145703316, 16.623631171882153, 16.840742900967598, 16.766660127788782, 16.650941574946046, 17.01357911527157, 17.02833736501634, 17.128174904733896, 17.161371771246195, 17.302347782999277, 17.14643587358296, 17.28639511950314, 17.261282566934824, 17.373746084049344, 17.315260510891676, 17.440662406384945, 17.49246822297573, 17.432991353794932, 17.59666455630213, 17.346259566023946, 17.32397178374231, 17.281722634565085, 17.31170265376568, 17.110132686793804, 17.032103246543556, 17.263970085419714, 17.06043256446719, 17.14648107253015, 17.097635311074555, 17.418469249270856, 17.28968551941216, 17.12623792467639, 17.205817447975278, 17.29141023568809, 17.002658002544194, 17.095057769678533, 16.928589027374983, 17.10172223066911, 17.062209798954427, 17.023173907306045, 16.973844018764794, 17.01183688128367, 16.869456149172038, 16.949537151958793, 17.11715132324025, 16.96324041346088, 16.854297418612987, 17.07284516794607], "epoch_time": [45.88590931892395, 43.55262064933777, 43.404035568237305, 43.79215669631958, 43.462419509887695, 43.244062423706055, 43.59351301193237, 43.281402587890625, 43.90605711936951, 43.78105330467224, 43.57851219177246, 43.6790976524353, 43.48660397529602, 43.4884991645813, 43.711137533187866, 43.52977180480957, 43.50113534927368, 43.18216848373413, 43.89185428619385, 43.89467978477478, 43.4047315120697, 43.66714859008789, 43.33816981315613, 43.613335847854614, 43.41094374656677, 43.18793797492981, 43.68713927268982, 43.71584725379944, 43.6852388381958, 43.84206223487854, 43.48468327522278, 43.59200572967529, 43.53452777862549, 43.82196521759033, 43.422972202301025, 43.615615129470825, 43.3631854057312, 43.51346158981323, 43.3451452255249, 43.242751121520996, 43.154138803482056, 43.63260340690613, 43.60835647583008, 43.65240788459778, 43.311158180236816, 43.66274285316467, 43.87520742416382, 43.40488934516907, 43.430684089660645, 43.70015525817871, 43.364845275878906, 43.36664843559265, 43.88096380233765, 43.479660987854004, 43.63829803466797, 43.577723264694214, 43.47681665420532, 43.177125692367554, 43.571691274642944, 43.58551263809204, 43.453829288482666, 43.44090175628662, 43.53452730178833, 43.64502930641174, 43.27842307090759, 43.37437963485718, 43.65045881271362, 43.15762543678284, 43.71460843086243, 43.695640563964844, 43.43088674545288, 43.40405321121216, 43.49512577056885, 43.432461977005005, 43.57128596305847, 43.7356493473053, 43.74857425689697, 43.613584756851196, 43.48004603385925, 43.476733446121216, 43.46165585517883, 43.67617750167847, 43.758018016815186, 43.29771876335144, 43.531296730041504, 43.54487442970276, 43.69530916213989, 43.4022011756897, 43.38336229324341, 43.298818588256836, 43.710906744003296, 43.4384024143219, 43.604634046554565, 43.76758122444153, 43.54804229736328, 43.886271953582764, 43.1754994392395, 43.54783034324646, 43.41415286064148, 43.50568413734436, 43.5095796585083, 43.48804235458374, 43.385382413864136, 43.14562654495239, 43.66333508491516, 43.961376905441284, 43.43035125732422, 43.51136064529419, 43.414515018463135, 43.71141219139099, 43.813533782958984, 43.587594747543335, 43.67696785926819, 43.44567060470581, 43.55069136619568, 43.533766746520996, 43.522963523864746, 43.15412092208862, 43.683631896972656, 43.294334173202515, 43.31254744529724, 43.2801194190979, 43.16809320449829, 43.285813093185425, 43.5726842880249, 43.744943380355835, 43.40078806877136, 43.48087501525879, 43.4624707698822, 43.436379194259644, 43.40760326385498, 43.386958360672, 43.46751427650452, 43.4200325012207, 43.52535629272461, 43.030853271484375, 43.599257707595825, 43.47526812553406, 43.89963746070862, 43.242488622665405, 43.34131455421448, 43.774062395095825, 43.163599729537964, 43.52372860908508, 43.27876138687134, 43.301897287368774, 43.651365756988525, 43.13573336601257, 43.50997281074524, 43.1407413482666, 43.24740386009216, 43.540586709976196, 43.72774648666382, 43.35095000267029, 43.513368129730225, 43.42414593696594, 43.36424994468689, 43.538878202438354, 43.40869617462158, 43.66241240501404, 43.18937063217163, 43.77870965003967, 43.35080146789551, 43.36203479766846, 43.563793659210205, 43.50140118598938, 43.535706996917725, 43.65936827659607, 43.62974762916565, 43.000242948532104, 43.482731342315674, 43.60703182220459, 43.67499756813049, 43.777899980545044, 43.23138785362244, 43.17088294029236, 43.18174648284912, 43.427250385284424, 43.42987036705017, 43.27158761024475, 43.46132516860962, 43.2043354511261, 43.48040556907654, 43.520705223083496, 43.676037549972534, 43.388006925582886, 43.62356209754944, 43.40693736076355, 43.563278913497925, 43.55731177330017, 43.34280347824097, 43.418867349624634, 43.41206955909729, 43.296757221221924, 43.74567222595215, 43.350698471069336, 43.318931102752686, 43.295417070388794, 43.43400716781616, 43.3593111038208]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.1-wdecay0.001-seed42.json <==
{"train_acc": [23.126, 38.926, 48.168, 56.76, 63.836, 68.716, 72.33, 75.884, 78.696, 80.906, 82.368, 83.824, 85.204, 85.854, 86.896, 87.742, 88.512, 88.884, 89.412, 90.07, 90.486, 90.786, 91.178, 91.518, 91.812, 92.352, 92.42, 92.834, 92.974, 93.278, 93.294, 93.866, 93.708, 93.82, 94.042, 94.272, 94.284, 94.416, 94.58, 94.714, 94.938, 94.944, 94.878, 95.066, 95.298, 95.264, 95.438, 95.522, 95.658, 95.576, 95.41, 95.946, 95.82, 95.73, 95.808, 95.998, 95.788, 96.124, 96.074, 96.046, 95.992, 96.072, 96.12, 96.302, 96.028, 96.252, 96.372, 96.504, 96.354, 96.272, 96.544, 96.518, 96.432, 96.49, 96.5, 96.646, 96.516, 96.492, 96.562, 96.64, 96.724, 96.64, 96.636, 96.702, 96.62, 96.678, 96.738, 96.804, 96.884, 96.812, 96.79, 96.776, 96.718, 96.912, 96.834, 96.818, 96.942, 96.776, 97.024, 96.978, 96.932, 96.872, 96.88, 97.162, 96.846, 97.082, 97.03, 97.13, 97.052, 96.918, 96.968, 96.96, 96.966, 97.194, 97.176, 97.126, 97.014, 96.922, 97.048, 97.248, 96.99, 97.036, 97.07, 97.284, 97.068, 97.156, 97.176, 97.222, 97.054, 97.168, 97.296, 97.03, 97.304, 97.26, 97.318, 97.17, 97.21, 97.1, 97.206, 97.146, 97.028, 97.236, 97.222, 97.284, 97.066, 97.26, 97.32, 97.192, 97.264, 97.362, 98.988, 99.636, 99.77, 99.824, 99.854, 99.896, 99.906, 99.91, 99.932, 99.936, 99.95, 99.926, 99.968, 99.964, 99.958, 99.944, 99.954, 99.976, 99.962, 99.976, 99.966, 99.976, 99.974, 99.982, 99.976, 99.984, 99.98, 99.986, 99.98, 99.986, 99.982, 99.99, 99.986, 99.986, 99.986, 99.982, 99.992, 99.99, 99.988, 99.998, 99.992, 99.984, 99.992, 99.988, 99.984, 99.984, 99.992, 99.994, 99.992, 99.994], "test_acc": [34.28, 42.87, 49.77, 60.52, 66.67, 68.53, 73.06, 75.85, 78.46, 79.63, 81.74, 81.76, 83.33, 84.58, 83.01, 85.84, 84.65, 84.64, 86.39, 86.36, 86.43, 87.26, 86.22, 86.4, 87.74, 88.85, 88.51, 87.51, 88.27, 88.42, 88.34, 88.52, 88.21, 88.96, 88.21, 88.46, 87.88, 88.24, 87.45, 88.94, 89.13, 88.68, 88.1, 88.18, 88.95, 89.65, 87.17, 88.52, 89.97, 88.04, 87.63, 88.63, 89.65, 86.7, 89.7, 89.02, 89.81, 90.04, 89.64, 90.37, 89.9, 88.33, 89.52, 90.09, 88.13, 89.38, 87.22, 89.59, 89.72, 90.48, 90.47, 91.05, 90.73, 90.23, 87.65, 90.55, 89.74, 89.74, 88.34, 91.11, 90.21, 90.68, 89.43, 89.38, 89.98, 89.51, 90.5, 90.47, 90.54, 90.77, 90.3, 90.82, 89.5, 89.82, 89.9, 89.68, 90.56, 87.84, 90.54, 91.1, 90.93, 90.85, 90.7, 89.06, 89.97, 89.94, 90.91, 90.57, 89.98, 88.84, 88.89, 90.97, 90.4, 90.73, 90.52, 90.63, 90.97, 89.94, 90.05, 91.53, 91.1, 89.08, 91.57, 90.88, 91.1, 91.79, 89.79, 90.99, 88.95, 90.52, 91.2, 89.53, 90.27, 90.61, 90.25, 91.28, 91.32, 90.87, 90.92, 91.32, 90.33, 91.5, 90.26, 89.91, 91.21, 90.65, 90.8, 91.66, 89.19, 89.15, 94.04, 94.19, 94.45, 94.42, 94.68, 94.73, 94.64, 94.74, 94.83, 94.78, 94.76, 94.78, 94.78, 94.87, 94.83, 94.92, 94.9, 94.86, 94.81, 94.86, 94.79, 94.84, 95.03, 94.96, 94.95, 94.95, 94.92, 94.98, 94.86, 94.94, 94.91, 94.88, 94.98, 95.02, 94.99, 94.99, 94.98, 95.02, 94.88, 95.02, 95.01, 94.96, 94.93, 95.01, 94.95, 95.04, 94.91, 95.02, 95.0, 95.07], "train_loss": [839.7922937870026, 643.6464561223984, 551.7442789077759, 469.7686497569084, 397.1651406288147, 346.0378544330597, 306.4024461507797, 270.666805177927, 241.42800039052963, 215.8330136537552, 197.63770759105682, 183.43321439623833, 167.7744200527668, 158.39577887952328, 147.43314671516418, 139.05411797761917, 129.01116819679737, 125.30820290744305, 117.69815503805876, 110.82524655759335, 106.76924841850996, 102.735604763031, 98.06941828876734, 94.45029608160257, 91.38941837847233, 85.44948944449425, 85.53773337602615, 79.56032212078571, 78.48923593014479, 74.96354791522026, 74.05572862178087, 68.1119885891676, 69.4217553883791, 67.95842916145921, 66.21373489126563, 63.04601909592748, 63.465873904526234, 61.905545361340046, 59.83646643906832, 58.454362258315086, 57.133832428604364, 55.96035078167915, 56.60249965637922, 54.9292282871902, 52.70905800536275, 53.12808056175709, 50.88051253557205, 50.4588468670845, 49.148469761013985, 49.40512025728822, 50.1611348465085, 46.25896242633462, 46.81155790388584, 47.82056423649192, 45.806222600862384, 45.466459792107344, 47.57990474253893, 43.866421515122056, 44.08065360970795, 43.684987507760525, 44.38609788566828, 44.369456473737955, 43.36118979938328, 40.116464560851455, 44.72507371008396, 42.178276624530554, 41.18403935525566, 40.21363922394812, 40.75063327141106, 42.40446147695184, 38.72844491247088, 40.609560618177056, 40.44508853554726, 39.96435933932662, 39.459043549373746, 39.00599931925535, 38.891832161694765, 40.135934171266854, 39.071711083874106, 37.94455025251955, 37.069453766569495, 37.345814602449536, 38.03549955226481, 37.042052587494254, 38.554443595930934, 37.032259587198496, 36.540996968746185, 36.25477725639939, 35.719586743973196, 36.438281593844295, 36.44666913896799, 36.25646560266614, 37.18961500097066, 34.83692685700953, 35.83499709982425, 35.3800517115742, 34.26339921541512, 36.91489418596029, 33.53328425809741, 34.66561605595052, 34.96655526384711, 35.4171426743269, 35.12831183709204, 32.57303388416767, 35.740978095680475, 33.0458961520344, 33.72005497477949, 32.65043786726892, 34.05270186252892, 34.904507788829505, 35.267323474399745, 34.17872391175479, 34.127843281719834, 33.25404789485037, 32.1115445792675, 32.11811232101172, 33.9877687767148, 34.73613511770964, 33.789422458037734, 31.78739346191287, 34.29252668749541, 33.69994657486677, 33.15607948601246, 31.230771997012198, 34.4679929013364, 31.997286528348923, 32.42651057615876, 31.80402259156108, 32.693446185905486, 33.313492752145976, 31.70166959054768, 33.30210147984326, 30.40276274178177, 31.629528965801, 30.65718747675419, 31.938280486501753, 31.681436199694872, 33.475135006941855, 32.76442554499954, 31.88218004629016, 34.0738400388509, 31.606577560305595, 31.637438154313713, 30.920526734553277, 33.454548890702426, 31.560378005728126, 30.366252646781504, 31.736993809230626, 30.82132853055373, 30.100429424084723, 12.04600623715669, 5.166414270177484, 3.617779347812757, 2.8693119934177957, 2.3544041885761544, 1.8875567987561226, 1.6659944991988596, 1.6519456194073427, 1.3638708496291656, 1.2439871824753936, 1.0857911706261802, 1.2034049108624458, 0.9141919708636124, 0.8149511212250218, 0.8568744521471672, 0.9000880413950654, 0.8362043630768312, 0.6943263650755398, 0.6905780866509303, 0.5809911996911978, 0.6409277269704035, 0.5341645912558306, 0.5503555525938282, 0.5009301131649408, 0.559997201366059, 0.4924395716225263, 0.537376519467216, 0.5019135731272399, 0.46313403255771846, 0.408365268012858, 0.5406479075609241, 0.3551723917989875, 0.38724163275037427, 0.38247467513429, 0.37958659759897273, 0.40482624821015634, 0.38523885468021035, 0.3800854007859016, 0.40609053580556065, 0.28763456548767863, 0.3435878109521582, 0.3780255553429015, 0.3331696016684873, 0.4042732468660688, 0.3548599593923427, 0.3493802675366169, 0.30101102287881076, 0.28797891076101223, 0.30695981076860335, 0.3088668298878474], "test_loss": [137.2918508052826, 124.7773745059967, 110.23618447780609, 87.81271106004715, 74.51319247484207, 70.8968318104744, 60.895398676395416, 56.81246021389961, 48.492981642484665, 46.528791189193726, 43.02519690990448, 42.691237807273865, 40.06059771776199, 35.898285299539566, 41.27991646528244, 32.937037244439125, 36.25107428431511, 39.283196568489075, 33.513547986745834, 34.99377402663231, 33.9620171636343, 30.995266810059547, 34.524597615003586, 33.32858791947365, 29.631162375211716, 28.13320967555046, 28.132336989045143, 31.9376028329134, 28.822450906038284, 28.966769859194756, 28.68552355468273, 29.575753584504128, 28.991803653538227, 26.900996163487434, 31.075059205293655, 29.72847381234169, 31.361294627189636, 32.79289208352566, 32.51633167266846, 29.399078249931335, 28.09543487429619, 29.75947530567646, 32.91202101111412, 34.1054672151804, 28.864500790834427, 27.482235863804817, 37.63451525568962, 30.74086219072342, 27.102558478713036, 32.596499875187874, 33.384851425886154, 31.06753632426262, 29.04898564517498, 36.863765001297, 27.878192380070686, 31.28440137952566, 27.70936645567417, 27.021870870143175, 27.47938859462738, 26.204264119267464, 27.77254793047905, 33.356625117361546, 29.033584244549274, 26.519762709736824, 36.13850538432598, 29.474319874309003, 38.39506970345974, 28.510791301727295, 28.309984862804413, 27.389624387025833, 27.9145565032959, 24.809890285134315, 26.40513899922371, 26.156709730625153, 36.97730705142021, 26.73398020863533, 29.33828294277191, 28.35995385237038, 34.56240999698639, 24.308872625231743, 28.39626143872738, 27.062866926193237, 30.577026322484016, 31.71762453019619, 28.642370134592056, 31.656963229179382, 26.47031855583191, 29.39188000559807, 26.944422394037247, 27.30778405070305, 27.539342314004898, 27.811378315091133, 31.280771002173424, 30.989302814006805, 28.119441211223602, 30.415167063474655, 27.76690623164177, 35.22042600810528, 26.09211426973343, 24.07676576822996, 26.06223000586033, 27.19852025806904, 26.345236748456955, 32.987353041768074, 28.41861416399479, 28.83480567857623, 25.710367277264595, 27.225428372621536, 28.265382949262857, 33.688302144408226, 33.37554295361042, 25.72161953151226, 27.95485220849514, 27.84340336918831, 28.352012678980827, 27.102158173918724, 27.970297768712044, 31.934053868055344, 29.08102583757136, 23.65071700513363, 26.672528319060802, 31.41303588449955, 24.437957629561424, 26.140065774321556, 26.12207056581974, 24.539753638207912, 31.289584189653397, 27.866650581359863, 34.96657386422157, 27.203105989843607, 27.33717705309391, 29.525421518832445, 27.987096562981606, 28.071246400475502, 29.352487564086914, 26.94628430902958, 24.562156431376934, 27.820389419794083, 26.347315400838852, 24.30339101701975, 27.880427472293377, 24.353628404438496, 27.496927231550217, 31.856282636523247, 24.9494611620903, 26.629164695739746, 25.947832264006138, 23.882388308644295, 31.90729746222496, 32.28289568424225, 17.409635603427887, 16.982636872678995, 16.8035510443151, 16.58647519722581, 16.702053386718035, 16.975537173449993, 17.004276856780052, 16.99622703716159, 17.20546567812562, 17.316651828587055, 17.170886103063822, 17.448825672268867, 17.14711769297719, 17.31357518583536, 17.52362546697259, 17.472991719841957, 17.27064548805356, 17.815521854907274, 17.316458590328693, 17.426147416234016, 17.270556680858135, 17.384333711117506, 17.50181195139885, 17.608025275170803, 17.521913908421993, 17.51554911583662, 17.718910805881023, 17.644634008407593, 17.744228523224592, 17.731176421046257, 17.6766438446939, 17.819424130022526, 17.730611763894558, 17.665197782218456, 17.82480774447322, 17.71810669079423, 17.61157987639308, 17.705962724983692, 18.02900218218565, 17.72716138511896, 17.663433127105236, 17.677182286977768, 17.66677713766694, 17.5117126442492, 17.294468987733126, 17.288032602518797, 17.560587361454964, 17.402538988739252, 17.535515669733286, 17.40229732170701], "epoch_time": [45.69258427619934, 43.40078687667847, 43.38553524017334, 43.81604790687561, 43.45006012916565, 43.31521654129028, 43.513896465301514, 43.43603444099426, 43.320083141326904, 43.62159729003906, 43.70017147064209, 43.718201875686646, 43.35406279563904, 43.60963726043701, 43.723108530044556, 43.60250210762024, 43.3341920375824, 43.63336229324341, 43.55837655067444, 43.71175527572632, 43.804413080215454, 43.696046590805054, 43.62845015525818, 43.79458975791931, 43.3535737991333, 43.68261003494263, 43.648889780044556, 43.570908546447754, 43.71920704841614, 43.6637921333313, 43.569191455841064, 43.48479652404785, 43.406594038009644, 43.70847702026367, 43.594858169555664, 43.84882664680481, 43.250059604644775, 43.73729991912842, 43.51904320716858, 43.502169370651245, 43.62943387031555, 43.38125729560852, 43.57474708557129, 43.16409993171692, 43.17888021469116, 43.17296242713928, 43.518168449401855, 43.49452018737793, 43.46913814544678, 43.19915747642517, 43.22313904762268, 43.63278913497925, 43.37795376777649, 43.73157787322998, 43.38773036003113, 43.307530879974365, 43.36070775985718, 43.413203716278076, 43.61574149131775, 43.77120232582092, 43.82373642921448, 43.680421352386475, 43.56512236595154, 43.73348593711853, 43.56609225273132, 43.71112775802612, 43.72576880455017, 43.69076085090637, 43.39939618110657, 43.68864822387695, 43.4520046710968, 43.4839551448822, 43.51057004928589, 43.57926082611084, 43.777480125427246, 43.57808184623718, 43.59608435630798, 43.68347764015198, 43.56061410903931, 43.61984181404114, 43.451509952545166, 43.41553807258606, 43.65978240966797, 43.57130980491638, 43.39460229873657, 43.43199849128723, 43.625771045684814, 43.40409278869629, 43.49204134941101, 43.46004128456116, 43.28570055961609, 43.63819169998169, 43.43786954879761, 43.58825087547302, 43.47253656387329, 43.60759234428406, 43.683865547180176, 43.33703064918518, 43.47119760513306, 43.184266090393066, 43.64506554603577, 43.491766929626465, 43.536524057388306, 43.54217314720154, 43.751441955566406, 43.60336256027222, 43.499672174453735, 43.318408250808716, 43.6194326877594, 43.55080819129944, 43.68856143951416, 43.48858690261841, 43.44221377372742, 43.403610706329346, 43.79925322532654, 43.58216047286987, 43.667147636413574, 43.45498442649841, 43.54932165145874, 43.61819291114807, 43.553447008132935, 43.73903036117554, 43.46874761581421, 43.74040865898132, 43.41532015800476, 43.55075693130493, 43.4991021156311, 43.509154319763184, 43.481154680252075, 43.64105987548828, 43.527965784072876, 43.02837800979614, 43.278733253479004, 43.54698896408081, 43.74495553970337, 43.559142112731934, 43.27397680282593, 43.542808055877686, 43.59772181510925, 43.53862428665161, 43.70649552345276, 43.91701054573059, 43.91126847267151, 43.92246890068054, 43.48048162460327, 43.52018690109253, 43.44666528701782, 43.67741084098816, 43.5744993686676, 43.535982608795166, 43.675575971603394, 43.739784955978394, 43.526177644729614, 43.59891700744629, 43.659183979034424, 43.604917764663696, 43.442429304122925, 43.715116024017334, 43.78998160362244, 43.68107867240906, 43.65840005874634, 43.564422369003296, 43.70163559913635, 43.732171058654785, 43.67181658744812, 43.551172733306885, 43.57211971282959, 43.30440306663513, 43.71408271789551, 43.300806283950806, 43.84985303878784, 43.50081777572632, 43.76745414733887, 43.542243003845215, 43.43638062477112, 43.542741775512695, 43.70788908004761, 43.854467153549194, 43.55062294006348, 43.393030405044556, 43.87631630897522, 43.64634108543396, 43.77612805366516, 43.9127094745636, 43.69014382362366, 43.758408069610596, 43.741739988327026, 43.571707248687744, 43.7943160533905, 43.62208080291748, 43.45343327522278, 43.57127070426941, 43.3108971118927, 43.631781339645386, 43.101572036743164, 43.368629693984985, 43.61210250854492, 43.52902698516846, 43.19682836532593, 43.472002029418945]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.1-wdecay0.001-seed43.json <==
{"train_acc": [23.382, 39.086, 49.292, 57.632, 64.154, 68.57, 72.974, 76.024, 79.076, 80.876, 82.416, 83.712, 84.988, 85.792, 86.558, 87.73, 87.968, 88.872, 89.494, 90.104, 90.306, 90.97, 91.396, 91.564, 91.91, 92.448, 92.618, 92.762, 93.126, 93.25, 93.428, 93.608, 93.892, 94.078, 94.318, 94.418, 94.522, 94.688, 94.732, 94.872, 94.688, 95.11, 94.986, 95.324, 95.288, 95.406, 95.738, 95.542, 95.794, 95.508, 95.824, 95.934, 95.84, 95.814, 95.906, 95.952, 95.898, 95.884, 96.094, 96.152, 96.206, 96.254, 95.982, 96.154, 96.39, 96.432, 96.162, 96.456, 96.366, 96.252, 96.612, 96.366, 96.536, 96.648, 96.636, 96.646, 96.624, 96.61, 96.7, 96.578, 96.704, 96.564, 96.706, 96.442, 96.764, 96.728, 96.656, 96.872, 96.846, 96.772, 96.966, 96.8, 96.956, 96.866, 96.928, 96.838, 96.936, 96.728, 96.762, 96.85, 96.904, 97.012, 96.99, 96.852, 97.006, 96.894, 96.974, 97.124, 96.978, 97.094, 96.91, 97.072, 97.07, 97.038, 97.028, 97.084, 97.29, 97.028, 97.108, 97.076, 97.166, 97.286, 97.09, 96.988, 96.994, 97.13, 97.274, 96.938, 97.148, 97.078, 97.116, 97.366, 97.208, 97.162, 97.192, 97.428, 97.202, 97.238, 97.226, 97.176, 97.108, 97.2, 97.09, 97.144, 97.29, 97.294, 97.416, 97.388, 97.218, 97.244, 99.174, 99.634, 99.744, 99.802, 99.868, 99.88, 99.914, 99.92, 99.902, 99.924, 99.94, 99.95, 99.954, 99.958, 99.956, 99.958, 99.966, 99.964, 99.962, 99.956, 99.968, 99.972, 99.984, 99.972, 99.984, 99.984, 99.986, 99.98, 99.974, 99.976, 99.984, 99.986, 99.99, 99.982, 99.982, 99.994, 99.98, 99.99, 99.986, 99.996, 99.992, 99.99, 99.994, 99.986, 99.994, 99.99, 99.984, 99.986, 99.986, 99.988], "test_acc": [33.0, 45.43, 53.03, 60.42, 66.52, 71.85, 74.75, 74.23, 78.04, 79.83, 80.46, 82.27, 82.37, 82.36, 85.39, 85.09, 85.59, 86.09, 85.74, 85.3, 87.55, 86.87, 86.26, 87.42, 87.97, 86.92, 88.18, 88.59, 89.38, 87.0, 88.29, 87.98, 88.34, 89.33, 88.24, 88.65, 89.14, 88.13, 88.8, 88.76, 88.51, 88.76, 88.36, 89.19, 90.06, 90.23, 87.19, 89.52, 90.65, 89.05, 90.31, 89.47, 90.26, 88.23, 90.05, 88.81, 86.55, 88.5, 87.5, 88.55, 89.96, 88.73, 88.86, 90.83, 89.64, 90.61, 90.22, 89.42, 89.04, 90.26, 88.77, 88.21, 90.23, 90.51, 89.92, 88.75, 89.34, 90.23, 90.36, 90.51, 89.26, 91.21, 89.56, 89.19, 90.67, 90.08, 89.34, 90.27, 89.48, 89.97, 91.23, 89.9, 91.12, 88.22, 91.08, 90.47, 90.38, 89.31, 90.77, 90.25, 91.25, 90.29, 90.47, 91.02, 91.64, 89.4, 89.72, 90.06, 90.25, 90.76, 90.4, 90.88, 90.69, 90.69, 89.44, 90.61, 89.66, 91.08, 90.27, 89.56, 90.97, 90.61, 90.14, 89.8, 89.97, 90.34, 90.33, 90.87, 90.42, 90.01, 89.96, 90.86, 90.34, 90.62, 90.51, 91.18, 90.28, 90.31, 91.42, 90.73, 90.44, 89.96, 91.67, 90.73, 88.83, 89.68, 91.8, 91.54, 91.21, 92.15, 93.98, 94.16, 94.33, 94.38, 94.41, 94.49, 94.53, 94.41, 94.56, 94.54, 94.47, 94.52, 94.55, 94.63, 94.74, 94.63, 94.69, 94.75, 94.66, 94.66, 94.71, 94.82, 94.83, 94.77, 94.82, 94.86, 94.77, 94.91, 94.76, 94.68, 94.73, 94.71, 94.67, 94.74, 94.79, 94.77, 94.65, 94.71, 94.74, 94.75, 94.64, 94.65, 94.71, 94.76, 94.66, 94.69, 94.83, 94.87, 94.82, 94.74], "train_loss": [848.2081226110458, 636.9970384836197, 543.8743122816086, 459.71521067619324, 396.18046540021896, 346.3030136823654, 300.6863257288933, 268.5850972235203, 236.76694950461388, 216.6601618528366, 196.66039368510246, 183.8450352847576, 171.08843858540058, 159.44664062559605, 150.53252658247948, 139.248700350523, 134.80173203349113, 125.36955001950264, 118.41840098798275, 112.40081015229225, 108.2769625633955, 101.26228794455528, 97.16555225104094, 93.6633440181613, 90.0561236962676, 85.66016570478678, 83.84961688518524, 80.72936175018549, 77.49653958901763, 74.52263574302197, 72.28535172343254, 71.80975650623441, 67.65009251981974, 65.8899433389306, 64.50432719662786, 62.6577156111598, 61.313802514225245, 59.328643534332514, 58.633190728724, 57.42442765086889, 58.39533497393131, 54.692567985504866, 55.3239405490458, 52.81685537472367, 52.43962049856782, 51.16592463850975, 49.25340183824301, 49.975286923348904, 47.65891886502504, 51.22637381032109, 46.80984880030155, 45.83869193866849, 46.85738933831453, 47.06077520363033, 45.86191251501441, 45.04917710274458, 46.14568215981126, 45.54899312183261, 43.82184191793203, 43.28779577463865, 42.5142861995846, 42.740261571481824, 45.13604434579611, 42.60727867856622, 41.75444044545293, 39.1287938375026, 43.13448424078524, 40.10275107063353, 40.488731051795185, 41.89480127207935, 38.57304782420397, 39.70475635305047, 39.117064064368606, 38.71464791148901, 37.822054194286466, 38.96004386804998, 37.72746072150767, 38.86542790196836, 37.84635713137686, 38.420480623841286, 37.76712574250996, 39.13181409239769, 36.91958037018776, 39.55275699496269, 36.752202559262514, 37.744654919952154, 37.66034462675452, 35.82895421050489, 36.46808019094169, 36.326385559514165, 34.24275178089738, 36.38702809624374, 34.88189012743533, 35.75979244336486, 35.50065682642162, 36.15935208462179, 34.93202055525035, 36.50649327598512, 37.112022494897246, 35.829085202887654, 35.41834787186235, 34.3020303118974, 34.40033108275384, 35.512263976968825, 34.4924800330773, 34.40300604887307, 33.92834236007184, 32.97392055019736, 35.103026108816266, 33.40817033033818, 35.47246984578669, 33.68034755624831, 33.1857142476365, 34.07874149829149, 33.27125367941335, 33.074358291924, 31.142447292804718, 33.88767837174237, 32.94830203615129, 33.0493442742154, 33.329169100150466, 30.922150476835668, 33.28263434488326, 33.77565162628889, 34.61558610200882, 33.02357554063201, 31.383836298249662, 34.42221716418862, 32.51277074404061, 33.34887342527509, 33.33989683445543, 30.905119019560516, 31.07995668053627, 32.73336300253868, 32.76056158635765, 30.246459416113794, 32.52437664568424, 31.96996781975031, 31.59370740596205, 31.80669425241649, 32.6368585312739, 31.505325465463102, 32.175075471401215, 31.92228295095265, 31.56096952036023, 31.464485868811607, 29.672424622811377, 30.89701211825013, 31.21044888999313, 31.461971141397953, 10.978532486595213, 5.218468452920206, 3.533911904494744, 2.7627095466596074, 2.2247709416551515, 2.0523916086531244, 1.4868232474836987, 1.3249170651833992, 1.4292596562881954, 1.2745596364475205, 1.139376265608007, 0.9190087636961835, 0.9214454754110193, 0.8362799048190936, 0.852805497837835, 0.8382076115449308, 0.638424335338641, 0.7059966005763272, 0.682154756388627, 0.6846797727703233, 0.5996779912966304, 0.5343051336603821, 0.5038870024945936, 0.5857695496160886, 0.45871932731824927, 0.4051386132850894, 0.41329719610803295, 0.4327463618465117, 0.4375633986564935, 0.4201347440466634, 0.3947846801165724, 0.3563598309410736, 0.3098467455129139, 0.36560417489818064, 0.39236175833502784, 0.297478548323852, 0.36229520285269246, 0.3309551616985118, 0.34152141922095325, 0.2740591720576049, 0.31139349539444083, 0.2938800035917666, 0.270657582761487, 0.2866996498996741, 0.2704852537062834, 0.32635414785909234, 0.33753029480430996, 0.29986447338887956, 0.3433192392694764, 0.3119070284446934], "test_loss": [142.1337592601776, 117.76907444000244, 102.86259025335312, 85.29917472600937, 75.22627168893814, 63.50598430633545, 58.26083517074585, 58.64361870288849, 50.30010697245598, 45.73494753241539, 44.80904442071915, 42.174118518829346, 41.44333064556122, 41.405576169490814, 33.769437089562416, 34.864497631788254, 34.555313885211945, 33.461568512022495, 34.025045931339264, 35.41666521131992, 29.760717883706093, 32.78030741214752, 32.01448464393616, 31.785865262150764, 30.148370940238237, 32.3489358574152, 29.335075855255127, 28.465551644563675, 25.917047545313835, 34.78426294028759, 29.468719989061356, 30.392269000411034, 30.82921016216278, 29.420678414404392, 31.393878370523453, 29.412364959716797, 27.50788101553917, 31.45534634590149, 29.68486876413226, 29.433086916804314, 30.13468264043331, 28.916434571146965, 29.593150094151497, 29.091137945652008, 26.565308183431625, 27.13881915062666, 36.285872742533684, 26.797889738343656, 24.007656201720238, 29.382109954953194, 25.961248829960823, 26.620780371129513, 25.36811827123165, 33.135967180132866, 28.532035790383816, 31.622458398342133, 40.006625309586525, 32.28217923641205, 37.80445785820484, 32.50037407875061, 26.94071425497532, 32.95053060352802, 30.308501763269305, 24.96831016242504, 30.977023795247078, 27.258679017424583, 26.02831557393074, 30.179649844765663, 31.577362060546875, 27.144509315490723, 31.802832797169685, 34.40592856705189, 28.293318390846252, 26.56152495741844, 29.413729414343834, 33.28272669017315, 29.953708715736866, 27.429177954792976, 27.430382415652275, 26.57959097623825, 31.2865122333169, 24.74789460375905, 30.30363729596138, 29.6643483415246, 26.153336077928543, 28.455355674028397, 30.045090571045876, 28.837256774306297, 29.920993749052286, 31.372716829180717, 25.125132456421852, 28.577106095850468, 25.037707522511482, 33.93909853696823, 24.75949376821518, 26.849022413836792, 28.439724400639534, 30.487282261252403, 26.44071027263999, 27.08555494248867, 25.29062584042549, 27.710555285215378, 27.036139860749245, 25.62658502906561, 23.93858027458191, 30.945328436791897, 30.991706803441048, 29.699396274983883, 28.153725400567055, 26.390248090028763, 28.38473627716303, 25.53166690468788, 27.664247885346413, 26.672689214348793, 30.35621751844883, 27.348468996584415, 29.534739330410957, 25.8178565017879, 28.918545499444008, 30.8539167791605, 26.645334877073765, 26.883352987468243, 28.555646523833275, 29.8638616502285, 28.522376850247383, 29.535339161753654, 28.39072598516941, 26.110371872782707, 26.68844272196293, 29.759978406131268, 29.497026704251766, 26.887045979499817, 26.62237373739481, 27.64571951329708, 28.45829050987959, 25.08402693271637, 27.016192510724068, 27.275732658803463, 24.798524666577578, 26.505701202899218, 26.8566951751709, 29.725397810339928, 24.926923245191574, 27.70497840642929, 33.47567802295089, 31.7177966684103, 24.22343359142542, 25.099867917597294, 26.91251650452614, 22.548370108008385, 17.07712284848094, 17.090528460219502, 16.694781228899956, 17.0004776250571, 17.52275208104402, 17.415103090927005, 17.266728193499148, 17.780060159042478, 17.798084744252264, 17.86439335718751, 17.967563963495195, 18.29893408436328, 18.04162607062608, 18.04352748952806, 18.089849546551704, 18.228550393134356, 18.312734100967646, 18.534455897286534, 18.535385725088418, 18.253847578540444, 18.456940861418843, 18.447089177556336, 18.825675470754504, 18.688281010836363, 18.637332977727056, 18.623866277746856, 18.961041915230453, 18.78139253333211, 18.983278926461935, 19.118414596654475, 19.0011918079108, 19.17165742162615, 18.96986603178084, 18.94469253346324, 18.95201295753941, 19.18996377196163, 19.233301456086338, 19.17764336615801, 19.114906076341867, 19.05946879927069, 19.28020852059126, 19.117735383100808, 19.129865741357207, 19.23900573235005, 19.12089327443391, 19.236268329434097, 19.060652372427285, 18.928500778973103, 18.845844343304634, 18.844954507425427], "epoch_time": [87.68865585327148, 85.70186853408813, 85.7307460308075, 85.66651654243469, 85.67836308479309, 85.69635462760925, 85.68373441696167, 85.6821780204773, 85.70820713043213, 85.77714610099792, 85.7337498664856, 85.74282646179199, 85.73510766029358, 85.73589158058167, 85.72317028045654, 85.68810606002808, 85.75616717338562, 85.75393009185791, 85.72500443458557, 85.71714949607849, 85.70177555084229, 85.70578074455261, 85.69375419616699, 85.72978091239929, 85.74948525428772, 85.71203637123108, 85.6994698047638, 85.73632788658142, 85.7288830280304, 85.71360993385315, 85.7628481388092, 85.73664712905884, 85.73646593093872, 85.71767067909241, 85.76147413253784, 85.6894884109497, 85.71483993530273, 85.71390581130981, 85.69967651367188, 85.76011824607849, 85.75864911079407, 85.7374529838562, 85.70592617988586, 85.73963642120361, 85.69024205207825, 85.74430704116821, 85.76283121109009, 85.71536922454834, 85.71177744865417, 85.77502942085266, 85.85317659378052, 85.84384250640869, 85.84933996200562, 85.8117036819458, 85.86148428916931, 85.90751147270203, 85.85328650474548, 85.93280553817749, 85.88161063194275, 85.87559175491333, 85.83675003051758, 85.84840083122253, 85.85230994224548, 85.77329301834106, 85.88289213180542, 85.82558870315552, 85.87845540046692, 85.83867073059082, 85.87004327774048, 85.84807324409485, 85.82834434509277, 85.81137156486511, 85.84139800071716, 85.85904550552368, 85.90319871902466, 85.87260580062866, 85.86878895759583, 85.89278936386108, 85.88895893096924, 85.84892177581787, 85.84868478775024, 85.82509469985962, 85.84380793571472, 85.84224605560303, 85.84462308883667, 85.8515419960022, 85.88714098930359, 85.85476160049438, 85.8548936843872, 85.85365605354309, 85.79984998703003, 85.85782408714294, 85.83850836753845, 85.89036154747009, 85.88822293281555, 85.87181162834167, 85.85657596588135, 85.894278049469, 85.846599817276, 85.8747205734253, 85.82471776008606, 85.82056427001953, 85.83448624610901, 85.86237525939941, 85.84442257881165, 85.87241435050964, 85.8561601638794, 85.82755064964294, 85.8665132522583, 85.8782594203949, 85.85366797447205, 85.86163568496704, 85.87494015693665, 85.82956790924072, 85.83273983001709, 85.92940068244934, 85.79216265678406, 85.86386370658875, 85.8167154788971, 85.87943935394287, 85.87502098083496, 85.91708779335022, 85.87573575973511, 85.837899684906, 85.78942131996155, 85.85473442077637, 85.88104200363159, 85.87047266960144, 85.86434268951416, 85.8921070098877, 85.8555748462677, 85.8598120212555, 85.83321714401245, 85.82442617416382, 85.87651252746582, 85.82057070732117, 85.8151626586914, 85.86127161979675, 85.86293435096741, 85.79496169090271, 85.85522985458374, 85.84616899490356, 85.86766624450684, 85.84647059440613, 85.87316179275513, 85.85716366767883, 85.88137531280518, 85.82577896118164, 85.89678287506104, 85.82658171653748, 85.81666803359985, 85.85540127754211, 85.81606101989746, 85.83394813537598, 85.88816499710083, 85.89608907699585, 85.88132071495056, 85.8597662448883, 85.82895088195801, 85.83357310295105, 85.82873296737671, 85.89812755584717, 85.8646833896637, 85.85692811012268, 85.86777067184448, 85.83054423332214, 85.87244534492493, 85.84966778755188, 85.8712420463562, 85.85678911209106, 85.83161354064941, 85.87194180488586, 85.88412022590637, 85.84750032424927, 85.87658286094666, 85.88030958175659, 85.86401677131653, 85.8542332649231, 85.8760576248169, 85.8467960357666, 85.82530617713928, 85.87078046798706, 85.87548899650574, 85.8619110584259, 85.88739037513733, 85.85256743431091, 85.81898140907288, 85.89597463607788, 85.86566805839539, 85.87537813186646, 85.89716911315918, 85.8613212108612, 85.90850877761841, 85.82393455505371, 85.85504055023193, 85.87584328651428, 85.84592056274414, 85.86174631118774, 85.86846947669983, 85.86793303489685]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr0.1-wdecay0.001-seed44.json <==
{"train_acc": [23.704, 38.11, 46.488, 54.252, 60.126, 66.836, 71.424, 75.248, 78.384, 81.0, 82.784, 84.508, 85.75, 87.186, 87.836, 88.66, 89.328, 89.838, 90.216, 90.782, 91.256, 91.6, 91.96, 92.416, 92.606, 92.884, 93.152, 93.276, 93.738, 94.0, 93.852, 94.08, 94.33, 94.416, 94.474, 94.9, 94.886, 95.054, 95.06, 94.978, 95.122, 95.232, 95.418, 95.69, 95.644, 95.752, 95.55, 95.688, 95.706, 95.774, 96.0, 95.866, 96.032, 96.036, 95.922, 96.228, 96.254, 96.14, 96.198, 96.328, 96.252, 96.278, 96.384, 96.46, 96.386, 96.552, 96.334, 96.518, 96.532, 96.468, 96.388, 96.69, 96.45, 96.546, 96.612, 96.68, 96.718, 96.854, 96.624, 96.642, 96.424, 96.804, 96.722, 96.712, 96.782, 96.864, 96.828, 96.69, 96.878, 96.756, 96.854, 96.858, 97.176, 96.806, 96.888, 96.856, 96.888, 96.674, 96.748, 96.936, 96.938, 96.958, 96.866, 97.014, 96.802, 97.012, 96.928, 97.072, 97.098, 97.102, 96.858, 97.168, 97.038, 97.07, 97.15, 96.934, 97.024, 96.974, 97.062, 96.998, 97.082, 97.22, 97.122, 97.254, 97.194, 97.182, 97.202, 96.99, 97.146, 97.292, 97.092, 97.056, 97.166, 97.146, 97.308, 97.302, 96.916, 97.062, 97.16, 97.418, 97.22, 97.358, 97.014, 97.316, 97.286, 97.038, 97.262, 97.072, 97.364, 97.19, 99.056, 99.612, 99.704, 99.824, 99.844, 99.884, 99.898, 99.87, 99.918, 99.902, 99.954, 99.952, 99.922, 99.964, 99.946, 99.962, 99.944, 99.976, 99.97, 99.968, 99.968, 99.968, 99.968, 99.974, 99.978, 99.988, 99.974, 99.972, 99.974, 99.972, 99.98, 99.972, 99.968, 99.986, 99.976, 99.988, 99.986, 99.972, 99.986, 99.99, 99.994, 99.986, 99.988, 99.99, 99.982, 99.976, 99.996, 99.986, 99.994, 99.996], "test_acc": [34.96, 43.51, 52.24, 59.15, 65.12, 66.84, 71.46, 76.54, 78.95, 80.33, 82.57, 83.86, 85.26, 83.45, 84.58, 83.94, 86.11, 86.17, 87.17, 84.2, 86.37, 88.11, 86.0, 87.26, 88.07, 86.95, 87.55, 87.42, 87.2, 88.62, 88.18, 89.22, 87.07, 87.55, 88.53, 88.67, 87.43, 88.62, 86.97, 89.57, 88.92, 86.83, 89.84, 89.7, 87.08, 88.89, 89.51, 90.25, 89.74, 89.11, 90.32, 89.6, 89.37, 89.38, 88.85, 88.03, 89.37, 89.4, 89.95, 89.34, 89.96, 88.65, 90.02, 89.64, 89.01, 89.15, 88.97, 89.17, 89.94, 87.98, 87.8, 89.37, 89.33, 90.27, 87.61, 88.3, 89.6, 89.85, 89.78, 90.69, 87.34, 89.82, 90.55, 90.47, 89.75, 89.99, 90.0, 90.62, 89.72, 89.87, 90.76, 90.6, 90.22, 89.88, 90.53, 90.47, 89.66, 88.32, 90.21, 90.35, 91.06, 90.33, 89.78, 89.75, 90.74, 89.32, 89.9, 90.28, 89.74, 88.82, 91.36, 89.2, 90.14, 89.51, 89.14, 90.06, 89.99, 90.8, 90.26, 90.22, 90.19, 90.04, 90.95, 90.76, 89.53, 89.49, 89.92, 89.75, 89.78, 90.54, 90.23, 88.93, 86.84, 90.96, 89.94, 89.35, 90.05, 90.29, 89.35, 89.63, 90.05, 90.74, 89.89, 89.67, 90.76, 91.15, 90.25, 89.95, 90.42, 90.14, 93.47, 93.83, 93.7, 93.84, 94.02, 94.02, 94.13, 93.93, 94.06, 94.15, 94.02, 94.06, 94.04, 94.08, 94.11, 94.03, 93.97, 94.0, 94.04, 94.1, 94.13, 94.2, 94.17, 94.25, 94.23, 94.23, 94.14, 94.19, 94.09, 94.11, 94.04, 94.09, 94.33, 94.19, 94.13, 94.13, 94.23, 94.13, 94.13, 94.35, 94.24, 94.34, 94.23, 94.33, 94.22, 94.22, 94.29, 94.2, 94.27, 94.31], "train_loss": [863.0658571720123, 656.9721076488495, 570.8234317302704, 494.97876340150833, 434.8268508911133, 369.2594366669655, 318.0359452366829, 276.0483081638813, 242.73842251300812, 212.93056464195251, 192.7310018837452, 174.91863524913788, 160.77333429455757, 144.71219439804554, 136.527665451169, 126.17087462544441, 120.01919274032116, 114.86196179687977, 108.50344558060169, 103.27929934859276, 97.86157401651144, 92.79944330453873, 89.01874145120382, 83.95376295596361, 81.38087578117847, 78.75831788405776, 75.92890291661024, 75.1644109338522, 70.17800703644753, 66.86743695661426, 68.2859455049038, 65.80725716799498, 63.10172654315829, 62.00959278643131, 61.65484030544758, 56.92813615873456, 56.780836030840874, 55.49392182379961, 55.502825144678354, 54.599909745156765, 53.13732388243079, 52.89434465765953, 50.888928920030594, 49.14653943479061, 48.60298251733184, 48.835898477584124, 49.133850045502186, 47.964591693133116, 47.15284497477114, 47.8741446249187, 44.7557592112571, 45.4080474358052, 44.018770748749375, 44.101638527587056, 45.75849496945739, 42.52251303754747, 42.16059824079275, 43.7262626811862, 42.56763030961156, 41.25625355169177, 42.394600896164775, 42.41429346241057, 40.4421518612653, 39.97394320555031, 40.09461954422295, 39.25000689737499, 40.261268593370914, 39.84660960547626, 38.37307408452034, 40.292844872921705, 39.73301466554403, 37.715855486691, 39.18121117353439, 38.83307703025639, 38.171173717826605, 38.02327289059758, 36.819875875487924, 36.188516695052385, 38.636111449450254, 37.15191740915179, 40.38056591339409, 36.82003668881953, 37.467170691117644, 37.29242608882487, 35.92338418774307, 36.36539116129279, 35.75886346399784, 37.13484993763268, 35.33607750944793, 37.151999944821, 35.69304858520627, 36.06327625643462, 32.83073785342276, 35.489292342215776, 35.384331123903394, 34.87200687266886, 34.488392296247184, 36.52686848677695, 35.42123111151159, 35.22929908335209, 35.09803830180317, 34.31777151487768, 34.67884295061231, 33.3728649020195, 35.589759251102805, 33.96056268643588, 33.9024299159646, 33.54446447547525, 33.96501655317843, 33.305544099770486, 34.7716767527163, 32.73086828459054, 33.79445588123053, 33.74800434336066, 32.49023993127048, 33.97824220173061, 33.44396369345486, 34.38800049200654, 32.87871929537505, 34.0518330167979, 32.73071304149926, 31.430595614016056, 32.792588227428496, 32.07658825814724, 32.12173919565976, 32.7941441629082, 32.37332009151578, 33.995609015226364, 32.84169807843864, 32.29792389087379, 32.378829242661595, 32.639438189566135, 32.09257325157523, 33.27648327872157, 29.802530996501446, 31.343097121920437, 34.49886627495289, 33.04772438108921, 33.45754084736109, 29.9227833612822, 31.666826020926237, 29.946398545987904, 34.074767298065126, 31.47630071081221, 31.437583768740296, 33.92900379933417, 30.694213525392115, 33.428695699200034, 30.22863195836544, 32.644560320302844, 11.746870427625254, 5.49674548197072, 4.093127978732809, 2.8118116036057472, 2.4405223511566874, 2.092578381038038, 1.638772109115962, 1.8473782737128204, 1.44894260642468, 1.5084463801904349, 1.0438139563775621, 0.972682668158086, 1.1067870485276217, 0.8738900908792857, 0.874004325887654, 0.7354557244107127, 0.810957301320741, 0.6937497368344339, 0.6950819390258403, 0.6268464986351319, 0.5510744661442004, 0.672056331699423, 0.6563947117974749, 0.544485219696071, 0.49601812024775427, 0.4210544809975545, 0.5339742810829193, 0.5933702011679998, 0.515920479389024, 0.526933152876154, 0.4706313949645846, 0.5032452705345349, 0.5493026461554109, 0.40881461946992204, 0.4660887919162633, 0.3823430604606983, 0.3381135403251392, 0.45857153182441834, 0.4161242013942683, 0.308750398507982, 0.3248553612647811, 0.3450015855705715, 0.3443034449883271, 0.30036422372359084, 0.346144011557044, 0.37866316775762243, 0.3048350143581047, 0.3602515972816036, 0.2550482384613133, 0.28167021046829177], "test_loss": [138.9368007183075, 121.49717891216278, 104.27023470401764, 91.56156927347183, 79.3871756196022, 76.08089244365692, 64.15182095766068, 53.31004464626312, 49.174525797367096, 47.76740223169327, 40.06749005615711, 37.512348145246506, 34.62950025498867, 38.91488140821457, 36.55244991183281, 38.19852316379547, 33.41827301681042, 33.250893384218216, 30.41640117764473, 37.344296127557755, 35.0923021286726, 28.317041859030724, 36.492155596613884, 31.898584589362144, 30.03026556968689, 33.4310457855463, 31.624802500009537, 32.80583134293556, 33.30656452476978, 30.132042601704597, 31.404355347156525, 27.118508622050285, 34.527114585042, 33.74543969333172, 30.752361327409744, 30.112487569451332, 34.052982941269875, 30.997798442840576, 36.79792043566704, 28.364771902561188, 31.32681429386139, 35.458390802145004, 26.756226420402527, 27.68886110186577, 36.4452543258667, 30.582748875021935, 28.7604002058506, 27.282272912561893, 30.449282184243202, 28.596758037805557, 26.973244041204453, 28.866922050714493, 30.340317703783512, 29.679751694202423, 29.847752317786217, 33.231435328722, 29.94818828254938, 30.587739497423172, 29.23647454380989, 31.27373293787241, 28.527543634176254, 30.729433819651604, 28.76228976249695, 28.736106365919113, 31.07719001173973, 31.631040707230568, 30.813711926341057, 31.788211479783058, 27.65973959863186, 35.9038372784853, 35.521565690636635, 30.26044723391533, 30.914088904857635, 27.871507309377193, 38.21003718674183, 33.174863427877426, 29.104897394776344, 30.302142322063446, 28.141525387763977, 25.75454631447792, 35.2952715754509, 29.877175971865654, 28.197318099439144, 27.252278313040733, 29.46661788225174, 29.527258813381195, 29.37103310227394, 26.23506323993206, 30.742775112390518, 29.72765153646469, 27.16851806640625, 28.043050035834312, 28.983479663729668, 29.54954382777214, 26.774868056178093, 26.78267130255699, 29.938882499933243, 34.18693570792675, 27.846560083329678, 27.38620598614216, 25.170425593852997, 27.8061805665493, 29.864193186163902, 30.258593291044235, 25.926394037902355, 30.156806260347366, 29.394987374544144, 27.34407165646553, 28.806993387639523, 33.43912388384342, 23.732214406132698, 31.80954809486866, 28.880091696977615, 30.82907198369503, 33.18929843604565, 29.492557376623154, 28.8094911724329, 26.666485622525215, 28.08801155537367, 28.015191420912743, 27.472832776606083, 28.87985283881426, 25.558205135166645, 25.603960633277893, 29.54045906662941, 31.9387793764472, 30.00169464945793, 31.60096125304699, 30.976848781108856, 27.0238346606493, 28.515015065670013, 32.16763938963413, 39.353016287088394, 26.203019693493843, 30.569487378001213, 32.67451776564121, 29.365310430526733, 28.564595445990562, 29.778498828411102, 31.38914715498686, 28.440118566155434, 26.64367575198412, 27.632421113550663, 32.71588507294655, 25.95408634841442, 27.680676609277725, 28.215757459402084, 29.670105956494808, 28.37955830991268, 27.366268500685692, 18.849034525454044, 18.652264967560768, 18.56887435913086, 19.178579427301884, 19.187573947012424, 19.47900477051735, 19.354418992996216, 19.469358023256063, 19.686634493991733, 19.70993398502469, 19.953917611390352, 20.257540982216597, 20.044135596603155, 20.072582192718983, 20.303343564271927, 20.251424979418516, 20.736174758523703, 20.566251769661903, 20.608767941594124, 20.48227360472083, 20.80623273551464, 20.885399971157312, 20.652047127485275, 20.542750112712383, 20.53128544613719, 20.662015821784735, 20.628725457936525, 20.689610857516527, 20.626598421484232, 21.05856106802821, 20.690007522702217, 20.845006119459867, 20.39998407661915, 20.779761742800474, 20.656665489077568, 20.93105125799775, 21.20621458441019, 21.12328178063035, 20.750584058463573, 20.99759928137064, 21.067263837903738, 20.981547586619854, 20.99205770716071, 20.954606398940086, 20.707761116325855, 20.77247511409223, 20.79831693135202, 20.745050694793463, 20.690207365900278, 20.809032920747995], "epoch_time": [45.85331201553345, 43.18914198875427, 43.318013191223145, 43.34703350067139, 43.53282713890076, 43.299132347106934, 43.43115472793579, 43.46201539039612, 43.31127619743347, 43.29222106933594, 43.40523171424866, 43.42935109138489, 43.561954736709595, 43.11961579322815, 43.37755560874939, 43.36265563964844, 43.4939501285553, 43.25187420845032, 43.32007622718811, 43.199681520462036, 43.48037624359131, 43.37726044654846, 43.56218719482422, 43.19910025596619, 43.51434874534607, 43.45136737823486, 43.17400312423706, 43.58647012710571, 43.44349765777588, 43.41222929954529, 43.59226155281067, 43.59487056732178, 43.3727650642395, 43.33918023109436, 43.39128041267395, 43.404860496520996, 43.84717512130737, 43.59470844268799, 43.46144509315491, 43.65826749801636, 43.3101487159729, 43.298890113830566, 43.37603950500488, 43.440855741500854, 43.181488037109375, 43.39055037498474, 43.362573862075806, 43.57990884780884, 43.16432309150696, 43.13532590866089, 43.523579120635986, 43.34429049491882, 43.38486647605896, 43.61771821975708, 43.461552143096924, 43.00465226173401, 43.3389675617218, 43.1103630065918, 43.14591455459595, 43.525150775909424, 43.33930945396423, 43.428807735443115, 43.233275413513184, 43.32749056816101, 43.35469150543213, 43.25810360908508, 43.1737105846405, 43.58984971046448, 43.03034067153931, 43.54922866821289, 43.110859870910645, 43.25387406349182, 43.61732769012451, 43.40346813201904, 43.855435371398926, 43.33071446418762, 43.423123836517334, 43.37945079803467, 43.38566756248474, 43.652140617370605, 43.64399433135986, 43.47320747375488, 43.50880670547485, 43.43632531166077, 43.42436385154724, 43.58739686012268, 43.44203758239746, 43.41735911369324, 43.30973219871521, 43.420034408569336, 43.27815318107605, 43.31106376647949, 43.47708320617676, 43.29848575592041, 43.56696057319641, 43.25430250167847, 43.530362129211426, 43.2448410987854, 43.0572726726532, 43.32434368133545, 43.38909578323364, 43.06753206253052, 43.43840575218201, 43.66343379020691, 43.3167610168457, 43.52404260635376, 43.35468506813049, 43.629021883010864, 43.41288089752197, 43.39192271232605, 43.355536699295044, 43.241281032562256, 43.8315212726593, 43.24402070045471, 43.20168471336365, 43.49559283256531, 43.50436019897461, 43.513063192367554, 43.207932233810425, 43.5711190700531, 43.09466767311096, 43.366894483566284, 43.14649701118469, 43.63798642158508, 43.220155477523804, 43.13340377807617, 43.26100969314575, 43.1906361579895, 43.38559341430664, 43.19985747337341, 43.20329236984253, 43.29380798339844, 43.23525547981262, 43.483898639678955, 43.24789118766785, 43.375099658966064, 43.4490852355957, 43.305636167526245, 43.41639852523804, 43.39146137237549, 43.39202880859375, 43.533422231674194, 43.36748433113098, 43.49393892288208, 43.320292234420776, 43.4152455329895, 43.2217230796814, 43.63753700256348, 43.460968255996704, 43.397114992141724, 43.12168502807617, 43.45019340515137, 43.34029841423035, 43.316070556640625, 43.48943066596985, 43.30479407310486, 43.03484272956848, 43.22759294509888, 43.449488162994385, 43.51339507102966, 43.21442532539368, 43.5836501121521, 43.4696409702301, 43.376726150512695, 43.140552043914795, 43.52288842201233, 43.44031095504761, 43.3590886592865, 43.84534192085266, 43.39358711242676, 43.287505865097046, 43.39055800437927, 43.209108114242554, 43.41866850852966, 43.4971559047699, 43.30410575866699, 43.101176023483276, 43.38816738128662, 43.30392098426819, 43.20187330245972, 43.52309060096741, 43.37704014778137, 43.16997838020325, 43.25047469139099, 43.2197425365448, 43.28295683860779, 43.33821153640747, 43.58179807662964, 43.4554328918457, 43.511510372161865, 43.58183479309082, 43.3261878490448, 43.38078331947327, 43.260945558547974, 43.372945070266724, 43.351277112960815, 43.29594135284424, 43.66418194770813, 43.333844900131226, 43.45331335067749]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr1e-05-wdecay10.0-seed42.json <==
{"train_acc": [13.212, 17.83, 20.726, 23.59, 25.632, 27.036, 28.61, 30.438, 31.716, 32.69, 33.484, 34.288, 35.16, 36.126, 36.63, 37.236, 37.85, 38.65, 39.22, 40.138, 41.166, 41.976, 42.45, 43.448, 44.402, 45.284, 46.044, 47.314, 48.096, 49.504, 50.226, 51.27, 52.316, 53.32, 54.348, 55.338, 56.32, 57.436, 58.418, 59.268, 60.226, 61.242, 61.828, 62.706, 63.72, 64.212, 64.844, 65.55, 66.098, 66.876, 67.296, 67.658, 68.226, 68.706, 69.116, 69.552, 69.66, 70.016, 70.45, 70.434, 70.664, 70.848, 71.164, 71.152, 70.98, 70.918, 70.766, 70.902, 70.606, 70.728, 70.68, 70.294, 70.43, 70.132, 69.944, 69.772, 70.202, 70.368, 70.308, 69.966, 69.534, 69.404, 68.738, 68.254, 67.664, 67.208, 66.57, 66.264, 65.528, 64.76, 63.562, 62.64, 61.658, 60.482, 59.228, 57.7, 56.162, 54.344, 51.958, 49.028, 45.514, 42.19, 38.464, 35.334, 32.23, 29.998, 28.36, 26.124, 23.172, 20.28, 17.724, 14.554, 11.812, 9.964, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [15.38, 18.47, 21.6, 24.83, 26.27, 28.32, 30.21, 31.98, 33.03, 34.16, 34.56, 35.55, 36.24, 36.52, 37.37, 37.97, 38.8, 39.5, 40.5, 41.33, 41.57, 42.94, 44.11, 43.9, 45.72, 46.51, 47.36, 47.17, 49.5, 48.91, 51.18, 51.11, 53.06, 54.0, 55.33, 56.18, 56.59, 56.35, 58.72, 58.54, 59.05, 61.09, 60.74, 62.26, 62.36, 62.49, 64.46, 63.99, 63.38, 64.77, 65.92, 66.51, 67.08, 66.52, 66.95, 66.03, 68.16, 69.21, 65.92, 66.5, 67.07, 63.9, 65.73, 68.59, 67.66, 67.62, 63.13, 66.82, 66.98, 68.48, 68.86, 68.15, 68.08, 68.07, 68.42, 67.49, 68.14, 67.48, 68.34, 67.56, 66.14, 66.82, 67.04, 66.15, 66.46, 66.39, 66.22, 65.57, 63.81, 61.25, 62.95, 61.08, 61.26, 60.01, 57.99, 57.44, 55.2, 51.67, 50.9, 48.2, 43.66, 40.23, 36.52, 34.01, 31.73, 29.83, 27.56, 25.24, 22.12, 19.67, 16.71, 13.62, 10.34, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [897.1557748317719, 860.5122880935669, 833.6891508102417, 805.1383148431778, 781.5712113380432, 761.8041007518768, 745.0800668001175, 730.3044500350952, 718.3846876621246, 708.7000750303268, 699.8934137821198, 691.1036814451218, 683.9237774610519, 676.5952714681625, 669.4212279319763, 662.782640337944, 655.8923487663269, 649.9030330181122, 642.6804121732712, 635.904089808464, 629.0251841545105, 622.3184823989868, 616.537894487381, 609.8471162319183, 602.9524050951004, 597.2269718647003, 590.9847986698151, 584.820757985115, 578.0394719839096, 571.1469032764435, 565.9154040813446, 560.0349955558777, 553.2518284320831, 546.1879678964615, 540.504723906517, 534.4277728796005, 527.2685978412628, 521.4512782096863, 515.9963051080704, 510.6195253133774, 506.0004184246063, 499.74517250061035, 496.2920089960098, 492.50209748744965, 489.09377813339233, 487.5386610031128, 486.0422248840332, 483.5913630723953, 482.81164968013763, 480.78025448322296, 481.5212616920471, 481.3884342908859, 482.7655814886093, 484.3300530910492, 486.57350051403046, 489.39838457107544, 492.9616264104843, 495.44510781764984, 499.09435963630676, 503.95969820022583, 509.75252759456635, 515.7268142700195, 521.3503000736237, 528.0960357189178, 537.1613367795944, 545.5397570133209, 554.9396518468857, 565.0007392168045, 575.6122070550919, 585.3545153141022, 596.0929025411606, 607.707292675972, 618.6321648359299, 629.8242807388306, 641.1364858150482, 653.2107707262039, 663.3138185739517, 674.4519559144974, 685.905799984932, 697.2358458042145, 707.8630145788193, 718.2904561758041, 729.4738999605179, 739.8394087553024, 750.2115207910538, 760.2851812839508, 770.5991144180298, 779.7338582277298, 789.56431889534, 798.7239961624146, 808.0210812091827, 816.7395977973938, 825.2099022865295, 833.3445703983307, 841.0182251930237, 848.6575801372528, 855.6194624900818, 862.522335767746, 868.8526082038879, 874.6569316387177, 879.9314692020416, 884.5163722038269, 888.3544425964355, 891.4794037342072, 894.0175964832306, 895.9460167884827, 897.4237620830536, 898.4807150363922, 899.2016320228577, 899.67933177948, 899.9813966751099, 900.152569770813, 900.2358977794647, 900.2753436565399, 900.293577671051, 900.3022427558899, 900.3064827919006, 900.3085753917694, 900.3097195625305, 900.3102512359619, 900.3105850219727, 900.3107314109802, 900.3108162879944, 900.3108811378479, 900.3109133243561, 900.3108913898468, 900.3109693527222, 900.3109366893768, 900.3109405040741, 900.3109483718872, 900.3109517097473, 900.3109683990479, 900.3109390735626, 900.3109176158905, 900.3109126091003, 900.3109142780304, 900.3109152317047, 900.310929775238, 900.3109359741211, 900.3109540939331, 900.3109369277954, 900.3109292984009, 900.3109130859375, 900.3109242916107, 900.3109381198883, 900.3109426498413, 900.3109226226807, 900.3108952045441, 900.3109264373779, 900.3109395503998, 900.3107969760895, 900.3107898235321, 900.3108115196228, 900.3108108043671, 900.3108339309692, 900.310831785202, 900.3108260631561, 900.3108010292053, 900.3108005523682, 900.3108177185059, 900.3108024597168, 900.3108167648315, 900.3108179569244, 900.3107924461365, 900.310821056366, 900.3108253479004, 900.3108012676239, 900.3108026981354, 900.3107969760895, 900.3107993602753, 900.3107850551605, 900.3108065128326, 900.3107993602753, 900.3107862472534, 900.3108108043671, 900.3107891082764, 900.3107967376709, 900.3107907772064, 900.310791015625, 900.3107869625092, 900.3108096122742, 900.3107922077179, 900.3107986450195, 900.3107991218567, 900.3108053207397, 900.3108298778534, 900.3108236789703, 900.3107988834381, 900.3108150959015, 900.3108108043671, 900.3107936382294, 900.3108079433441, 900.3107905387878, 900.3107855319977, 900.310777425766, 900.310807466507, 900.3108019828796, 900.310791015625, 900.3108093738556, 900.3108263015747], "test_loss": [177.46158003807068, 171.72639417648315, 165.53897976875305, 158.07091343402863, 153.92792916297913, 150.36889684200287, 146.92687559127808, 144.67216300964355, 142.05506598949432, 140.25634229183197, 138.72814190387726, 137.32954335212708, 135.37037897109985, 133.41346418857574, 132.2824856042862, 130.72266113758087, 129.64992249011993, 128.3977472782135, 126.80303263664246, 125.50523912906647, 124.92936527729034, 122.62709558010101, 121.46005570888519, 121.23022449016571, 118.82142639160156, 117.56750345230103, 116.47900855541229, 116.37536358833313, 114.43320322036743, 113.70908308029175, 111.60543036460876, 112.1164585351944, 108.87825572490692, 106.60485422611237, 105.8347647190094, 104.46075761318207, 103.18372535705566, 104.0988038778305, 100.07989501953125, 102.21132183074951, 101.53006875514984, 99.48611259460449, 98.29360687732697, 96.6190829873085, 97.52752113342285, 96.52316242456436, 96.76782435178757, 99.82714211940765, 98.58095228672028, 97.40222871303558, 97.89355528354645, 97.78696775436401, 97.83526563644409, 98.49397253990173, 99.0366142988205, 101.84614312648773, 99.74953043460846, 98.742928981781, 103.05504846572876, 104.00641310214996, 106.55031394958496, 109.82187986373901, 111.79361653327942, 108.37117910385132, 111.29806971549988, 112.91673648357391, 118.5116662979126, 116.52202999591827, 117.76305711269379, 118.0420606136322, 119.23563861846924, 122.2892107963562, 125.4462480545044, 126.41188430786133, 128.91501462459564, 130.2945362329483, 134.32460403442383, 136.3294277191162, 137.081120967865, 138.78924572467804, 142.70619118213654, 144.1057105064392, 145.36209738254547, 147.67136001586914, 150.58236610889435, 152.30858421325684, 154.32451462745667, 156.62283492088318, 159.5396854877472, 160.4932358264923, 162.49780321121216, 165.305602312088, 166.072438955307, 167.7055435180664, 170.02031135559082, 171.80955696105957, 173.60018873214722, 174.56876277923584, 175.9338676929474, 177.05067443847656, 178.12542939186096, 178.99818468093872, 179.76064944267273, 180.35132837295532, 180.78833293914795, 181.15785312652588, 181.41549038887024, 181.60208749771118, 181.72642469406128, 181.80586981773376, 181.85535216331482, 181.88105750083923, 181.89322233200073, 181.8989396095276, 181.90160870552063, 181.90290808677673, 181.90354943275452, 181.90387439727783, 181.90403938293457, 181.90413284301758, 181.90417289733887, 181.90420174598694, 181.90422201156616, 181.90422582626343, 181.90423107147217, 181.9042329788208, 181.90422558784485, 181.90423130989075, 181.9042227268219, 181.9042353630066, 181.90423798561096, 181.90422892570496, 181.90423583984375, 181.9042203426361, 181.90422987937927, 181.904230594635, 181.9042148590088, 181.9042112827301, 181.90423107147217, 181.90422296524048, 181.90421628952026, 181.90422081947327, 181.9042103290558, 181.9042136669159, 181.90422677993774, 181.9042103290558, 181.9042193889618, 181.90421080589294, 181.90422892570496, 181.90421795845032, 181.90421223640442, 181.90421986579895, 181.90421748161316, 181.90422677993774, 181.90422987937927, 181.90421414375305, 181.90423011779785, 181.9042284488678, 181.9042248725891, 181.90422368049622, 181.9042272567749, 181.9042148590088, 181.90422010421753, 181.90422439575195, 181.90422677993774, 181.9042136669159, 181.90421628952026, 181.9042251110077, 181.90422940254211, 181.90421390533447, 181.90421676635742, 181.90422129631042, 181.9042193889618, 181.9042158126831, 181.904230594635, 181.9042239189148, 181.90421295166016, 181.90421891212463, 181.9042317867279, 181.9042284488678, 181.904226064682, 181.90421676635742, 181.90422320365906, 181.90422987937927, 181.90421795845032, 181.9042146205902, 181.90422463417053, 181.90421843528748, 181.90421199798584, 181.90423321723938, 181.90422439575195, 181.90420794487, 181.90421557426453, 181.904221534729, 181.90422368049622, 181.90423130989075, 181.90421772003174, 181.904221534729, 181.90423226356506, 181.90421414375305], "epoch_time": [87.5703067779541, 85.6346046924591, 85.70238709449768, 85.60376858711243, 85.58369302749634, 85.59041357040405, 85.61960339546204, 85.63767766952515, 85.61209678649902, 85.63667392730713, 85.59263014793396, 85.64785504341125, 85.62637758255005, 85.60468435287476, 85.63448309898376, 85.56477403640747, 85.63294053077698, 85.62353157997131, 85.60500001907349, 85.65584683418274, 85.64160442352295, 85.64633560180664, 85.62095761299133, 85.62483978271484, 85.63381052017212, 85.63149571418762, 85.60538935661316, 85.64132928848267, 85.64256978034973, 85.63038992881775, 85.60038113594055, 85.5897376537323, 85.65788054466248, 85.6240508556366, 85.62075662612915, 85.61415386199951, 85.61813592910767, 85.63756036758423, 85.5867645740509, 85.60389399528503, 85.67330408096313, 85.61203050613403, 85.65404891967773, 85.69607639312744, 85.66957664489746, 85.6664183139801, 85.6630232334137, 85.64130663871765, 85.6803457736969, 85.63146758079529, 85.58079600334167, 85.6627254486084, 85.5762209892273, 85.64860200881958, 85.63187050819397, 85.66182732582092, 85.62938714027405, 85.64237713813782, 85.65010023117065, 85.61115169525146, 85.65875458717346, 85.6428759098053, 85.64907956123352, 85.65395283699036, 85.6341941356659, 85.61335134506226, 85.64990210533142, 85.62526106834412, 85.67127776145935, 85.65178894996643, 85.6367437839508, 85.63567852973938, 85.64478397369385, 85.64652180671692, 85.66002154350281, 85.62503600120544, 85.62491965293884, 85.59520483016968, 85.62566113471985, 85.63254714012146, 85.65193891525269, 85.63532543182373, 85.63037252426147, 85.60630297660828, 85.69054675102234, 85.63801503181458, 85.66596817970276, 85.65832734107971, 85.63192486763, 85.6515793800354, 85.66187834739685, 85.60708045959473, 85.62442684173584, 85.63274240493774, 85.6733672618866, 85.66240525245667, 85.63274669647217, 85.68581295013428, 85.66978621482849, 85.67158102989197, 85.62361288070679, 85.64673495292664, 85.65128374099731, 85.64487147331238, 85.68170547485352, 85.64032912254333, 85.7006106376648, 85.66243743896484, 85.65834379196167, 85.65681314468384, 85.63322901725769, 85.64100933074951, 85.67990183830261, 85.67498874664307, 85.62879991531372, 85.63912105560303, 85.68072438240051, 85.65035843849182, 85.65275359153748, 85.70365524291992, 85.68350410461426, 85.65003991127014, 85.62715315818787, 85.71778655052185, 85.6296980381012, 85.66141724586487, 85.68651747703552, 85.62924146652222, 85.65336537361145, 85.67532110214233, 85.69266057014465, 85.68796968460083, 85.65392565727234, 85.68304347991943, 85.6009213924408, 85.56860375404358, 85.67825150489807, 85.65565276145935, 85.63147473335266, 85.65170097351074, 85.57323813438416, 85.5945475101471, 85.95289897918701, 85.8387017250061, 85.71534299850464, 85.6971070766449, 85.67462706565857, 85.65316915512085, 85.70540833473206, 85.70780062675476, 85.71395874023438, 85.74350690841675, 85.71332859992981, 85.6768753528595, 85.742516040802, 85.70501279830933, 85.68520617485046, 85.69225835800171, 85.71771931648254, 85.67978024482727, 85.68809175491333, 85.71435141563416, 85.73225903511047, 85.72405242919922, 85.6982479095459, 85.69229030609131, 85.71278953552246, 85.68658399581909, 85.73819947242737, 85.73949718475342, 85.681813955307, 85.74147009849548, 85.70067238807678, 85.71304249763489, 85.70147848129272, 85.74082803726196, 85.69858288764954, 85.72323751449585, 85.72769808769226, 85.66571688652039, 85.76228451728821, 85.74195408821106, 85.6688289642334, 85.74699711799622, 85.7244827747345, 85.72857189178467, 85.68889284133911, 85.72268915176392, 85.65314102172852, 85.71894073486328, 85.73160409927368, 85.71601057052612, 85.72278833389282, 85.69748735427856, 85.72928500175476, 85.6837968826294, 85.73970890045166, 85.72344613075256, 85.71416544914246, 85.74995446205139]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr1e-05-wdecay10.0-seed43.json <==
{"train_acc": [14.332, 18.404, 21.414, 23.522, 25.622, 27.458, 28.412, 29.964, 31.392, 32.504, 33.464, 34.454, 35.11, 35.824, 36.282, 37.192, 37.708, 38.778, 39.5, 40.324, 40.98, 42.162, 42.732, 43.658, 44.408, 45.386, 46.27, 47.376, 48.14, 49.042, 50.348, 51.286, 52.322, 53.234, 54.164, 55.086, 56.026, 57.046, 58.09, 58.772, 59.596, 60.456, 61.086, 61.984, 62.71, 63.566, 64.048, 64.998, 65.276, 66.148, 66.654, 67.112, 67.396, 68.15, 68.346, 68.734, 69.254, 69.554, 69.67, 70.294, 70.364, 70.468, 70.86, 71.098, 71.058, 71.044, 71.238, 71.216, 71.07, 70.836, 70.764, 70.546, 69.802, 70.172, 70.01, 69.466, 69.292, 68.958, 68.914, 68.246, 67.8, 67.408, 66.932, 66.64, 65.892, 65.152, 64.602, 63.938, 62.972, 61.96, 60.908, 59.666, 58.486, 57.346, 56.13, 54.932, 53.574, 51.984, 50.058, 47.682, 44.522, 41.088, 37.83, 34.712, 31.594, 29.142, 26.966, 24.84, 22.162, 17.908, 15.95, 14.884, 11.478, 10.042, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 9.884, 10.0, 10.0, 9.97, 10.0, 9.902, 9.892, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [17.24, 19.61, 22.56, 24.97, 26.42, 27.89, 29.41, 31.73, 33.05, 34.37, 35.62, 35.76, 36.92, 37.16, 37.75, 38.6, 39.07, 38.79, 40.53, 41.25, 41.97, 42.62, 44.08, 45.19, 45.65, 46.9, 48.14, 47.4, 48.15, 50.21, 51.14, 52.16, 50.86, 53.39, 53.39, 55.42, 54.98, 55.95, 57.83, 58.4, 58.72, 58.92, 60.75, 58.55, 61.45, 60.51, 61.12, 63.62, 61.93, 65.1, 64.11, 64.59, 64.33, 65.09, 66.2, 66.03, 67.71, 66.99, 68.64, 68.18, 65.46, 69.05, 67.86, 66.16, 67.6, 66.36, 68.85, 68.26, 69.18, 66.94, 67.68, 68.41, 67.74, 68.25, 65.56, 66.75, 67.64, 67.45, 63.81, 66.12, 66.27, 66.34, 66.24, 63.6, 63.41, 61.21, 62.29, 63.07, 61.36, 60.67, 60.54, 58.58, 58.11, 56.0, 56.3, 55.13, 53.71, 51.1, 49.0, 46.18, 42.62, 39.35, 36.6, 33.81, 31.02, 28.12, 26.23, 24.48, 21.94, 16.52, 16.09, 13.74, 10.33, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [889.9490218162537, 859.9039359092712, 836.2462196350098, 813.4012523889542, 791.3957644701004, 773.0259525775909, 757.1529849767685, 741.5203106403351, 727.3642114400864, 715.6746318340302, 704.6459738016129, 696.1435971260071, 688.3201780319214, 680.7866973876953, 674.3691024780273, 667.3384256362915, 660.1247425079346, 653.1864447593689, 645.6812003850937, 638.3802165985107, 631.2013920545578, 624.2829344272614, 618.311194896698, 611.8457162380219, 605.6481206417084, 598.7465626001358, 592.9053803682327, 586.2594953775406, 579.4078451395035, 573.5037157535553, 565.3119078874588, 558.7933559417725, 551.3471587896347, 544.600871682167, 539.01245200634, 532.4751880168915, 526.0957219600677, 520.1228804588318, 514.0588545799255, 510.02605724334717, 504.9875091314316, 501.8183549642563, 498.24808633327484, 493.30833196640015, 490.910031914711, 488.14105904102325, 486.03076708316803, 483.99887454509735, 484.1594588756561, 483.17841267585754, 483.0716823339462, 483.7305283546448, 486.6451461315155, 486.74082577228546, 489.6727771759033, 491.95024061203003, 494.9901878833771, 498.52433454990387, 504.08333683013916, 507.35767817497253, 514.2800371646881, 520.5224940776825, 526.3068571090698, 533.4338620901108, 541.5109897851944, 550.5150797367096, 559.0789535045624, 569.175644159317, 579.7839136123657, 590.9735510349274, 601.8652085065842, 612.7243371009827, 625.156696677208, 635.2859578132629, 646.1879534721375, 658.1562651395798, 669.1829308271408, 679.9775232076645, 690.7912911176682, 702.3079986572266, 713.6306629180908, 724.1967325210571, 734.4483814239502, 744.8499231338501, 754.8494791984558, 765.1745421886444, 774.7870718240738, 783.956748008728, 793.44657933712, 802.2517604827881, 811.058753490448, 819.2470407485962, 827.4291281700134, 835.1134247779846, 842.6942934989929, 849.7958505153656, 856.4456145763397, 863.1175379753113, 869.2966396808624, 875.0617396831512, 880.25536942482, 884.811621427536, 888.6591980457306, 891.686803817749, 894.1387691497803, 896.0293016433716, 897.4629127979279, 898.4983036518097, 899.2122490406036, 899.680459022522, 899.9818983078003, 900.1522905826569, 900.236475944519, 900.2758591175079, 900.2939672470093, 900.3025126457214, 900.3066413402557, 900.3087451457977, 900.3097605705261, 900.3102557659149, 900.3106169700623, 900.310756444931, 900.3109073638916, 900.3109037876129, 900.3109128475189, 900.3109514713287, 900.3109846115112, 900.3109731674194, 900.3109467029572, 900.3109352588654, 900.3109219074249, 900.3109304904938, 900.3109729290009, 900.3109550476074, 900.3109364509583, 900.31094789505, 900.3109669685364, 900.3109617233276, 900.3109240531921, 900.3109610080719, 900.3109660148621, 900.310967206955, 900.310952425003, 900.3109180927277, 900.3109247684479, 900.3109407424927, 900.3109345436096, 900.3109211921692, 900.3109760284424, 900.310937166214, 900.3108260631561, 900.3108243942261, 900.3108284473419, 900.310827255249, 900.3108146190643, 900.3107960224152, 900.3108239173889, 900.3108086585999, 900.3108298778534, 900.3108174800873, 900.310818195343, 900.310816526413, 900.3108384609222, 900.310793876648, 900.3108534812927, 900.3108274936676, 900.3108339309692, 900.3108177185059, 900.3108172416687, 900.3108325004578, 900.3108229637146, 900.3108026981354, 900.3108129501343, 900.3108112812042, 900.3108112812042, 900.3108162879944, 900.3108203411102, 900.310809135437, 900.310802936554, 900.3108413219452, 900.3108189105988, 900.3108170032501, 900.3108232021332, 900.3108115196228, 900.3107976913452, 900.3107924461365, 900.3108007907867, 900.310804605484, 900.3108201026917, 900.310800075531, 900.3108112812042, 900.3107933998108, 900.3108270168304, 900.3107771873474, 900.3108153343201, 900.3108084201813, 900.3108146190643, 900.3108093738556, 900.3107852935791, 900.310784816742], "test_loss": [175.9382586479187, 170.52455234527588, 165.00027334690094, 160.07759547233582, 155.9492416381836, 152.58464455604553, 149.4045057296753, 145.7553858757019, 143.36525189876556, 141.12800192832947, 139.24993252754211, 137.32497942447662, 135.62214171886444, 134.3897236585617, 132.75946462154388, 131.387033700943, 129.98124408721924, 129.62544929981232, 126.62432217597961, 126.37488996982574, 124.98034965991974, 122.80969870090485, 121.88771271705627, 119.70187175273895, 119.63445198535919, 117.00005841255188, 116.00508296489716, 115.1027706861496, 116.75796806812286, 112.0988917350769, 110.59329509735107, 110.00947117805481, 109.91470968723297, 107.32309544086456, 109.59959769248962, 104.76632487773895, 104.59389090538025, 104.11602139472961, 102.40025222301483, 100.31588208675385, 101.83116614818573, 99.38631761074066, 99.31755876541138, 103.35886561870575, 97.74397468566895, 101.13461184501648, 99.57768785953522, 96.80323827266693, 98.93457007408142, 96.3423445224762, 98.70205748081207, 97.7790549993515, 98.93560886383057, 99.1218091249466, 99.16393613815308, 101.62530314922333, 101.13534355163574, 103.70356798171997, 102.78793358802795, 103.38033139705658, 107.53422856330872, 103.79444980621338, 107.81534361839294, 110.58778536319733, 111.63199353218079, 113.53737914562225, 114.47063624858856, 116.72494912147522, 117.9553769826889, 119.60205745697021, 121.85787951946259, 122.84391868114471, 125.75515484809875, 127.28460991382599, 133.6330246925354, 133.64914846420288, 133.7490680217743, 137.3655904531479, 142.84164369106293, 141.25016820430756, 145.221910238266, 144.14564979076385, 147.57381689548492, 150.20430076122284, 150.74872171878815, 153.46779870986938, 155.74495255947113, 157.21098744869232, 160.08777225017548, 161.4118720293045, 163.52790999412537, 165.85354590415955, 166.9023129940033, 168.29913425445557, 170.38876581192017, 171.53400564193726, 173.14089179039001, 174.87560176849365, 175.90607357025146, 177.1278076171875, 178.15877628326416, 179.0441300868988, 179.77047514915466, 180.3789827823639, 180.82308506965637, 181.18334865570068, 181.43301582336426, 181.60723662376404, 181.72822642326355, 181.8060212135315, 181.85548639297485, 181.88120245933533, 181.89351201057434, 181.8991894721985, 181.90180468559265, 181.9030475616455, 181.90368843078613, 181.90399980545044, 181.9041588306427, 181.9042375087738, 181.90427565574646, 181.90430068969727, 181.90431332588196, 181.904314994812, 181.90431118011475, 181.90431118011475, 181.90430903434753, 181.90431928634644, 181.9043083190918, 181.90430855751038, 181.90429878234863, 181.90430760383606, 181.90428471565247, 181.90428352355957, 181.9042887687683, 181.9042809009552, 181.9042809009552, 181.90428185462952, 181.90427327156067, 181.9042673110962, 181.90426445007324, 181.90426421165466, 181.9042685031891, 181.90426754951477, 181.90425181388855, 181.90426778793335, 181.90426063537598, 181.90425896644592, 181.90425276756287, 181.90424346923828, 181.9042627811432, 181.9042627811432, 181.9042570590973, 181.90425896644592, 181.90425062179565, 181.9042468070984, 181.90426111221313, 181.90425562858582, 181.90425300598145, 181.90426421165466, 181.90424823760986, 181.90425038337708, 181.90425038337708, 181.9042501449585, 181.90424823760986, 181.90424156188965, 181.90424513816833, 181.90424060821533, 181.9042513370514, 181.90425634384155, 181.9042513370514, 181.90424060821533, 181.90424919128418, 181.90425205230713, 181.90423727035522, 181.90425038337708, 181.9042410850525, 181.9042613506317, 181.90425181388855, 181.9042525291443, 181.90424799919128, 181.90426588058472, 181.90425181388855, 181.90424299240112, 181.90423774719238, 181.90424752235413, 181.90425729751587, 181.90425205230713, 181.90423941612244, 181.9042570590973, 181.9042525291443, 181.90425562858582, 181.9042522907257, 181.90424704551697, 181.904235124588, 181.9042501449585, 181.9042453765869, 181.9042525291443, 181.90424394607544, 181.9042387008667], "epoch_time": [45.75070405006409, 43.71903085708618, 43.843440532684326, 43.89487171173096, 43.84892535209656, 43.827680587768555, 43.86238169670105, 43.84631323814392, 44.122578859329224, 43.756676197052, 43.83759927749634, 43.9459171295166, 43.77221870422363, 43.798072814941406, 43.63655090332031, 43.827962160110474, 43.79211974143982, 43.753639936447144, 43.87541484832764, 43.88160943984985, 43.75442171096802, 43.95934772491455, 43.729649782180786, 43.597376108169556, 43.844650745391846, 43.76348257064819, 43.9416823387146, 44.022162199020386, 43.8100643157959, 43.78061318397522, 43.58788585662842, 43.816640853881836, 43.58577919006348, 43.784322023391724, 43.5989305973053, 43.937718629837036, 43.75697135925293, 43.71949887275696, 43.88842964172363, 43.83889889717102, 43.694995403289795, 43.603604793548584, 43.86671423912048, 43.63575196266174, 43.65963697433472, 43.43622851371765, 43.69089150428772, 43.4020357131958, 43.5525062084198, 43.84077572822571, 43.76167392730713, 43.68813157081604, 43.729209661483765, 43.8029100894928, 43.28133749961853, 43.422552824020386, 43.43737554550171, 43.5417058467865, 43.61309742927551, 43.47418403625488, 43.677743434906006, 43.77130603790283, 43.58387303352356, 43.541282415390015, 43.62882852554321, 43.769774198532104, 43.47368884086609, 43.65363168716431, 43.68317675590515, 43.501245975494385, 43.5750036239624, 43.211180210113525, 43.52855038642883, 43.674681186676025, 43.3751916885376, 43.62186145782471, 43.71997117996216, 43.27359414100647, 43.72667980194092, 43.55319404602051, 43.76265335083008, 43.49674463272095, 43.76184916496277, 43.82468128204346, 43.73445153236389, 43.713229179382324, 43.90563178062439, 43.75754904747009, 43.39736294746399, 43.541483879089355, 43.70135569572449, 43.99298357963562, 43.59133696556091, 43.546268701553345, 43.843016147613525, 43.86221408843994, 43.7664520740509, 43.737706661224365, 43.85052180290222, 43.779980421066284, 43.95213198661804, 44.02026700973511, 43.841827154159546, 43.98895764350891, 44.13460302352905, 44.01228308677673, 44.25133490562439, 43.93699884414673, 44.02980279922485, 44.188581705093384, 44.261364221572876, 44.060309171676636, 44.11733961105347, 44.0735809803009, 44.1906373500824, 44.0589497089386, 44.08457589149475, 44.00062084197998, 44.09118914604187, 44.075997829437256, 44.082327127456665, 43.94880962371826, 44.08485794067383, 44.2729275226593, 43.89254641532898, 44.074477672576904, 43.80098295211792, 44.040319204330444, 43.947213649749756, 44.00934028625488, 43.93085741996765, 43.91039037704468, 43.892433166503906, 43.80268478393555, 44.024675607681274, 43.97855043411255, 43.83843994140625, 43.89441680908203, 43.90963864326477, 43.99086380004883, 43.92005491256714, 43.92333197593689, 44.21522045135498, 43.94294023513794, 44.007270097732544, 43.914403438568115, 43.83543300628662, 44.08414363861084, 43.943735122680664, 43.945894956588745, 43.962480306625366, 44.144558906555176, 44.09278178215027, 44.13636040687561, 44.194809675216675, 44.04115653038025, 44.03768563270569, 43.9725615978241, 44.14930558204651, 43.9912326335907, 43.90922951698303, 43.977861642837524, 44.20081329345703, 43.96594834327698, 44.00504922866821, 44.08960509300232, 44.12486028671265, 44.07403922080994, 44.160001039505005, 43.88160514831543, 44.187705516815186, 44.01477360725403, 43.98693490028381, 43.96587061882019, 43.95159101486206, 44.0345983505249, 44.038074016571045, 43.94896697998047, 43.84187960624695, 44.04921007156372, 44.08125400543213, 43.983818769454956, 43.88676905632019, 44.03108525276184, 43.979225873947144, 43.94438195228577, 43.67987060546875, 43.96408700942993, 44.04553174972534, 43.98245906829834, 44.12714457511902, 43.94670844078064, 44.06100606918335, 43.947428941726685, 44.16211724281311, 44.09095788002014, 43.93526840209961, 44.20577025413513, 44.05932354927063, 43.83593678474426]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr1e-05-wdecay10.0-seed44.json <==
{"train_acc": [13.668, 16.548, 19.158, 22.326, 24.838, 26.864, 28.51, 29.9, 31.558, 32.818, 33.902, 34.386, 35.176, 35.758, 36.466, 37.23, 37.714, 38.478, 38.948, 40.004, 40.964, 42.132, 43.054, 44.202, 45.656, 46.436, 47.332, 48.774, 49.684, 50.8, 51.938, 52.972, 54.232, 55.11, 56.32, 57.548, 58.57, 59.444, 60.502, 61.3, 62.288, 62.998, 63.81, 64.372, 65.0, 65.568, 66.168, 66.736, 67.356, 67.86, 67.996, 68.52, 68.894, 68.922, 69.354, 69.532, 69.7, 69.788, 70.012, 70.28, 70.138, 70.37, 70.578, 70.73, 70.796, 70.79, 71.006, 70.84, 70.886, 70.936, 70.562, 70.872, 70.864, 70.588, 70.356, 70.066, 69.782, 69.734, 69.504, 69.272, 68.836, 68.628, 68.116, 67.706, 67.386, 66.974, 66.458, 65.788, 65.09, 64.356, 63.64, 62.644, 61.516, 60.538, 59.37, 58.31, 56.784, 55.254, 53.12, 50.596, 47.016, 43.594, 39.61, 35.952, 32.73, 30.624, 28.17, 24.944, 21.096, 18.216, 15.35, 14.138, 11.7, 10.128, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 9.854, 10.0, 9.886, 10.0, 9.974, 9.846, 9.764, 9.926, 9.92, 10.0, 9.862, 10.0, 9.946, 9.966, 10.0, 9.916, 9.936, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [14.47, 16.06, 19.23, 23.46, 25.95, 27.52, 29.67, 31.77, 33.46, 35.05, 35.55, 36.67, 37.15, 37.71, 38.0, 38.99, 39.4, 40.1, 41.04, 41.54, 42.55, 44.28, 45.22, 46.65, 47.65, 47.79, 48.0, 50.2, 51.07, 51.93, 52.74, 52.24, 54.94, 56.08, 56.02, 56.68, 57.87, 57.55, 60.21, 61.64, 61.65, 62.68, 63.85, 59.3, 64.5, 64.84, 64.61, 64.86, 64.42, 66.12, 65.89, 64.25, 67.44, 66.08, 68.27, 63.36, 66.18, 68.37, 64.43, 68.78, 67.55, 68.69, 67.03, 67.56, 65.16, 67.76, 65.36, 69.8, 68.44, 68.94, 65.77, 69.04, 68.32, 67.83, 68.1, 68.56, 66.6, 68.1, 67.47, 68.32, 67.3, 66.38, 65.51, 67.8, 67.05, 65.49, 65.4, 64.88, 61.92, 63.38, 62.18, 62.37, 61.6, 58.19, 59.46, 57.02, 56.56, 53.2, 52.77, 49.05, 44.88, 41.79, 37.55, 34.83, 32.27, 30.84, 27.67, 24.12, 20.56, 17.56, 14.84, 13.05, 10.62, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [903.61754322052, 871.3754768371582, 850.8951914310455, 822.0108833312988, 792.8134343624115, 769.6899538040161, 750.0870656967163, 733.1384963989258, 718.2931920289993, 707.151727437973, 698.8541369438171, 690.64868080616, 684.4037065505981, 678.6682522296906, 672.3930422067642, 667.1112412214279, 661.4605097770691, 655.5962965488434, 649.382931470871, 642.4896194934845, 635.7238426208496, 627.4602071046829, 619.8238136768341, 612.0344409942627, 603.9890967607498, 596.3480923175812, 589.6715732812881, 582.3900763988495, 574.2194565534592, 567.9744558334351, 560.8185435533524, 553.3614801168442, 545.9810364246368, 539.6008930206299, 533.2215515375137, 525.0856347084045, 519.1496086120605, 513.2676866054535, 507.32625567913055, 502.5964049100876, 497.63514363765717, 494.07385301589966, 489.7849637269974, 487.56368601322174, 484.1881550550461, 481.7265295982361, 480.4526765346527, 479.13918256759644, 476.4350723028183, 475.850958943367, 476.6094834804535, 476.6038666963577, 478.0134320259094, 480.19907915592194, 482.14627182483673, 483.98005497455597, 487.61884021759033, 491.38675558567047, 495.1678104400635, 499.9794534444809, 506.2360051870346, 511.9393470287323, 518.1163001060486, 525.101102232933, 533.6655288934708, 541.7831890583038, 551.1770222187042, 562.2999547719955, 571.9542366266251, 582.5769115686417, 594.6394664049149, 605.0110409259796, 615.6500194072723, 627.2821340560913, 638.6329711675644, 650.2652926445007, 661.6384246349335, 672.8838847875595, 683.9603704214096, 694.8115130662918, 706.1712611913681, 716.9511127471924, 727.9345953464508, 738.6754416227341, 748.8360050916672, 759.4397532939911, 769.3333398103714, 779.2474036216736, 788.8269020318985, 798.0978565216064, 806.9834976196289, 815.9628517627716, 824.3537361621857, 832.4273450374603, 840.3508100509644, 847.7162289619446, 854.8091440200806, 861.5923953056335, 868.0501499176025, 874.0647912025452, 879.4870502948761, 884.1880719661713, 888.1177363395691, 891.3353037834167, 893.8834943771362, 895.8584227561951, 897.3533954620361, 898.4249782562256, 899.159797668457, 899.6383237838745, 899.9500811100006, 900.134495973587, 900.227543592453, 900.2713150978088, 900.2917485237122, 900.3013932704926, 900.306088924408, 900.3084309101105, 900.309642791748, 900.310206413269, 900.3105914592743, 900.3107249736786, 900.310863494873, 900.3108994960785, 900.3109397888184, 900.3109493255615, 900.3109474182129, 900.3110032081604, 900.3109593391418, 900.3109447956085, 900.3109419345856, 900.310941696167, 900.3109502792358, 900.3109641075134, 900.3109440803528, 900.3109354972839, 900.3109354972839, 900.3109304904938, 900.3109381198883, 900.3109517097473, 900.3109323978424, 900.3109259605408, 900.3109230995178, 900.3109121322632, 900.3109409809113, 900.3109209537506, 900.3109560012817, 900.3109216690063, 900.3109531402588, 900.3109512329102, 900.3107769489288, 900.310816526413, 900.3108026981354, 900.3107788562775, 900.3108222484589, 900.3108069896698, 900.3108189105988, 900.3108305931091, 900.31081366539, 900.3108112812042, 900.3108103275299, 900.3108150959015, 900.3107974529266, 900.310804605484, 900.3108146190643, 900.3108215332031, 900.3108048439026, 900.3108150959015, 900.3108117580414, 900.3107981681824, 900.3108336925507, 900.3107991218567, 900.3107991218567, 900.3108141422272, 900.3108017444611, 900.310816526413, 900.3108108043671, 900.3107948303223, 900.310792684555, 900.3107903003693, 900.3107969760895, 900.3107962608337, 900.3108050823212, 900.3108153343201, 900.3108112812042, 900.3108124732971, 900.3107888698578, 900.3107831478119, 900.3108103275299, 900.3107872009277, 900.3108050823212, 900.3108079433441, 900.310789346695, 900.3108015060425, 900.3108160495758, 900.3107714653015, 900.3107898235321, 900.310784816742, 900.3107762336731, 900.3107907772064], "test_loss": [178.40494632720947, 175.21511697769165, 169.85089802742004, 162.2681224346161, 156.14896190166473, 151.8480030298233, 148.0898358821869, 144.35211658477783, 141.77774608135223, 139.65705728530884, 137.92901718616486, 136.35348105430603, 135.02889585494995, 133.66649627685547, 132.65534949302673, 131.79602563381195, 130.734818816185, 129.14456284046173, 127.84857380390167, 126.97431778907776, 125.28333842754364, 122.63448655605316, 120.94941675662994, 118.87082362174988, 118.25795030593872, 118.56476080417633, 116.07566976547241, 114.22173655033112, 112.56099379062653, 112.35457849502563, 110.63462567329407, 110.02632212638855, 107.66142749786377, 105.2869461774826, 105.16155171394348, 104.24088776111603, 104.47699093818665, 104.88732933998108, 99.71720743179321, 98.99923646450043, 98.63454067707062, 98.74082684516907, 97.1040540933609, 100.9549411535263, 95.95772325992584, 95.71156322956085, 96.20885074138641, 98.06338179111481, 98.86375367641449, 96.27174150943756, 98.01842820644379, 100.60055840015411, 96.08491659164429, 97.9622232913971, 96.4317986369133, 105.28861248493195, 101.16508626937866, 99.33700561523438, 103.92185235023499, 100.63485658168793, 103.4427547454834, 104.53428173065186, 107.30680632591248, 108.35935127735138, 113.13369071483612, 111.17602479457855, 115.8875869512558, 113.98793351650238, 116.2543329000473, 118.48865151405334, 124.98498010635376, 122.80865907669067, 125.13112902641296, 127.95433783531189, 130.00885665416718, 130.21918308734894, 132.99670279026031, 135.78648483753204, 137.66373550891876, 138.92921149730682, 141.7354794740677, 144.78158593177795, 147.58268690109253, 148.3179143667221, 149.79246068000793, 151.87061536312103, 155.8268530368805, 157.03082513809204, 159.39802360534668, 160.10148918628693, 162.95931100845337, 164.01005220413208, 166.4915909767151, 167.70150470733643, 169.5316126346588, 171.13533234596252, 172.7788963317871, 174.29176306724548, 175.56029963493347, 176.88111877441406, 178.02201342582703, 178.96736025810242, 179.6892991065979, 180.31496667861938, 180.78189706802368, 181.1388053894043, 181.4127814769745, 181.59323239326477, 181.718834400177, 181.79779267311096, 181.8496379852295, 181.87837743759155, 181.89207768440247, 181.89830565452576, 181.9013180732727, 181.9027361869812, 181.90343475341797, 181.90379166603088, 181.903977394104, 181.90407872200012, 181.90412616729736, 181.9041564464569, 181.90417432785034, 181.9041826725006, 181.90418910980225, 181.90418672561646, 181.90419507026672, 181.90419268608093, 181.90420031547546, 181.90420198440552, 181.90419101715088, 181.90419483184814, 181.9041965007782, 181.90421271324158, 181.90419673919678, 181.90419054031372, 181.9041941165924, 181.90419602394104, 181.90420842170715, 181.90420293807983, 181.90420722961426, 181.90419793128967, 181.90420794487, 181.90421390533447, 181.90419745445251, 181.9042103290558, 181.904203414917, 181.90419244766235, 181.90420079231262, 181.9042010307312, 181.90421175956726, 181.9042043685913, 181.9041941165924, 181.9042031764984, 181.904194355011, 181.9042055606842, 181.90420413017273, 181.9042022228241, 181.90420603752136, 181.90420818328857, 181.9042031764984, 181.90421414375305, 181.90421295166016, 181.9042043685913, 181.90420937538147, 181.9042146205902, 181.9042112827301, 181.90420985221863, 181.90420699119568, 181.90419960021973, 181.90420722961426, 181.90420150756836, 181.90421533584595, 181.9042031764984, 181.90419721603394, 181.90420699119568, 181.90419816970825, 181.90420794487, 181.90420603752136, 181.90420389175415, 181.90419507026672, 181.90420579910278, 181.90419840812683, 181.9042022228241, 181.90421199798584, 181.90420484542847, 181.9042031764984, 181.90420603752136, 181.9042055606842, 181.904203414917, 181.9041965007782, 181.9041919708252, 181.90420198440552, 181.90420269966125, 181.90420985221863, 181.90420603752136, 181.90420842170715, 181.904194355011, 181.9041919708252, 181.90420365333557], "epoch_time": [45.85499620437622, 43.59624004364014, 43.5057053565979, 43.61876559257507, 43.681408166885376, 43.35536599159241, 43.824864625930786, 43.496586322784424, 43.51182842254639, 43.75411820411682, 43.40062165260315, 43.58902311325073, 43.686758041381836, 43.364999771118164, 43.771334171295166, 43.559953689575195, 43.755916357040405, 43.44502663612366, 43.90412378311157, 43.429835081100464, 43.56515407562256, 43.61378860473633, 43.67511248588562, 43.6487717628479, 43.696271657943726, 43.55978441238403, 43.57058095932007, 43.53533864021301, 43.41736125946045, 43.77281379699707, 43.494972467422485, 43.68927526473999, 43.420451164245605, 43.57101011276245, 43.56134605407715, 43.51518702507019, 43.74535799026489, 43.63745975494385, 43.56974411010742, 43.66305637359619, 43.285269021987915, 43.604825496673584, 43.547253131866455, 43.561805725097656, 43.50741624832153, 43.54781675338745, 43.6567018032074, 43.49710464477539, 43.60303473472595, 43.51998710632324, 43.66874313354492, 43.64947485923767, 43.63808798789978, 43.56902313232422, 43.53766894340515, 43.61410188674927, 43.58292055130005, 43.63009762763977, 43.620012283325195, 43.707343101501465, 43.73010849952698, 43.5707483291626, 43.509150981903076, 43.6764497756958, 43.67854857444763, 43.56269192695618, 43.574485778808594, 43.320833921432495, 43.60746359825134, 43.74518370628357, 43.64381957054138, 43.58832836151123, 43.68501091003418, 43.75800561904907, 43.50712990760803, 43.52526116371155, 43.741554498672485, 43.65415978431702, 43.42417669296265, 43.85824799537659, 43.78274607658386, 43.452884674072266, 43.40838289260864, 43.48300552368164, 43.63154411315918, 43.29322052001953, 43.88687324523926, 43.38809156417847, 43.590728998184204, 43.4963116645813, 43.60296416282654, 43.64360022544861, 43.66307044029236, 43.58280658721924, 43.42127442359924, 43.60542321205139, 43.62660193443298, 43.574822187423706, 43.68537783622742, 43.478058099746704, 43.6860032081604, 43.562641620635986, 43.8453848361969, 43.71269154548645, 43.57440662384033, 43.77032732963562, 43.6982479095459, 43.63459372520447, 43.710309982299805, 43.726274490356445, 43.66906690597534, 43.73807668685913, 43.89639663696289, 43.83248686790466, 43.794944286346436, 43.728713035583496, 43.69929480552673, 43.48313665390015, 43.67551064491272, 43.9260938167572, 43.78473353385925, 43.62958884239197, 43.81984281539917, 43.69347381591797, 43.71466374397278, 43.67904734611511, 43.60288095474243, 43.77347683906555, 43.69600439071655, 43.88950848579407, 43.69950771331787, 43.68288326263428, 43.604010343551636, 43.70526576042175, 43.7984881401062, 43.725242614746094, 43.67513418197632, 43.79134798049927, 43.50329327583313, 43.75251865386963, 43.595192193984985, 43.69527792930603, 43.74758529663086, 43.83278131484985, 43.589492321014404, 43.51698350906372, 43.62069225311279, 43.723859548568726, 43.43148469924927, 43.732649087905884, 43.594396114349365, 43.64692735671997, 43.641958236694336, 43.63689661026001, 43.700278997421265, 43.69079089164734, 43.77816843986511, 43.48811078071594, 43.82695555686951, 43.614392042160034, 43.745784759521484, 43.69137716293335, 43.69549751281738, 43.53601288795471, 43.52598595619202, 43.679274797439575, 43.6344211101532, 43.71902513504028, 43.58400869369507, 43.63288950920105, 43.604047775268555, 43.74133276939392, 43.659780502319336, 43.6205530166626, 43.65997242927551, 43.84290099143982, 43.89260196685791, 43.64303970336914, 43.60254526138306, 43.83760619163513, 43.6188588142395, 43.512897968292236, 43.872278451919556, 43.515990257263184, 43.88127303123474, 43.610756158828735, 43.806434869766235, 43.63105750083923, 43.922797441482544, 43.61990785598755, 43.74920701980591, 43.936821937561035, 43.719663858413696, 43.84995627403259, 43.809422969818115, 43.754798412323, 43.57487225532532, 43.79723024368286, 43.638083696365356, 43.51242685317993]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr1e-06-wdecay100.00000000000001-seed42.json <==
{"train_acc": [9.996, 10.32, 11.02, 11.99, 13.186, 14.018, 14.994, 15.73, 16.05, 16.314, 16.768, 17.104, 17.384, 17.318, 17.684, 17.58, 18.076, 17.954, 18.182, 18.48, 18.472, 18.52, 18.708, 18.824, 18.848, 18.9, 19.128, 19.116, 19.078, 19.386, 19.628, 19.816, 19.62, 19.908, 20.216, 20.278, 20.678, 20.92, 21.148, 21.18, 21.338, 21.654, 21.468, 21.294, 21.292, 21.314, 21.302, 21.35, 21.286, 21.194, 21.11, 21.166, 21.014, 21.278, 21.106, 20.99, 20.984, 20.884, 20.79, 20.696, 20.472, 20.316, 20.17, 19.678, 19.258, 18.734, 18.388, 17.304, 15.296, 14.898, 14.328, 14.056, 13.524, 13.346, 12.954, 13.128, 12.76, 11.386, 10.292, 10.02, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [9.89, 10.17, 10.92, 13.1, 14.13, 14.49, 14.81, 15.1, 15.35, 15.5, 15.86, 16.05, 15.96, 16.51, 16.75, 17.69, 17.57, 17.83, 18.4, 18.19, 18.67, 18.68, 19.01, 19.39, 19.13, 19.46, 19.65, 19.95, 19.86, 20.17, 20.01, 20.04, 20.09, 20.32, 20.45, 21.04, 20.99, 21.1, 21.12, 21.11, 21.08, 21.19, 21.06, 21.04, 21.09, 21.32, 21.27, 21.17, 21.29, 21.02, 21.16, 21.1, 21.11, 21.24, 20.96, 20.84, 20.72, 20.87, 20.53, 20.33, 20.24, 20.05, 20.04, 19.59, 19.16, 18.63, 18.25, 15.62, 15.24, 14.75, 14.2, 13.85, 13.78, 13.29, 12.99, 13.21, 12.27, 10.94, 10.13, 10.01, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [933.6450915336609, 915.8542921543121, 904.9165775775909, 897.8201558589935, 893.0582151412964, 889.3565695285797, 886.6572976112366, 884.189934015274, 882.2661080360413, 880.533417224884, 879.089019536972, 877.7465386390686, 876.2483232021332, 874.8446469306946, 873.6311428546906, 872.4495329856873, 871.1913733482361, 870.0550727844238, 868.8390505313873, 867.7850096225739, 866.8372392654419, 865.797473192215, 864.8028330802917, 863.6931264400482, 862.680282831192, 861.8002922534943, 860.8856103420258, 860.0936453342438, 859.4504561424255, 858.8416140079498, 858.5464761257172, 858.3977146148682, 858.1701965332031, 858.2167432308197, 858.5215082168579, 858.8534564971924, 859.1259617805481, 859.6196155548096, 860.1743240356445, 860.7680006027222, 861.4552912712097, 862.2113585472107, 863.0148787498474, 863.8329544067383, 864.818409204483, 865.8107652664185, 866.7334277629852, 867.7609782218933, 868.6246001720428, 869.9321987628937, 870.9204668998718, 872.019867181778, 873.1763038635254, 874.3775417804718, 875.5078287124634, 876.6423299312592, 877.8096625804901, 878.9599184989929, 880.2358477115631, 881.4384264945984, 882.7058329582214, 883.9749164581299, 885.2757112979889, 886.632392168045, 888.1453864574432, 889.7176854610443, 891.3699600696564, 892.9118039608002, 894.4141681194305, 895.7037816047668, 896.9165515899658, 897.9508993625641, 898.8434457778931, 899.5146355628967, 899.9341456890106, 900.1424703598022, 900.234438419342, 900.2758309841156, 900.293612241745, 900.3018960952759, 900.3059289455414, 900.3080866336823, 900.3092122077942, 900.3098895549774, 900.3102283477783, 900.3104767799377, 900.310608625412, 900.3106896877289, 900.3107573986053, 900.3107845783234, 900.3108379840851, 900.3108224868774, 900.3108265399933, 900.3108270168304, 900.310797214508, 900.3108470439911, 900.3107843399048, 900.3108439445496, 900.3108155727386, 900.3108365535736, 900.3108406066895, 900.3108673095703, 900.3108303546906, 900.3107800483704, 900.3108100891113, 900.3108108043671, 900.3108263015747, 900.310786485672, 900.3107945919037, 900.3108329772949, 900.3108263015747, 900.3108246326447, 900.3108127117157, 900.3108072280884, 900.3107812404633, 900.3107919692993, 900.310798406601, 900.3107943534851, 900.310789346695, 900.3108024597168, 900.3108024597168, 900.3108167648315, 900.3108115196228, 900.310816526413, 900.3107850551605, 900.310818195343, 900.3107821941376, 900.3107798099518, 900.3108017444611, 900.3107974529266, 900.3107762336731, 900.3107771873474, 900.3107931613922, 900.3107922077179, 900.3107998371124, 900.3108038902283, 900.3108007907867, 900.3108069896698, 900.3107919692993, 900.3107914924622, 900.3107912540436, 900.3108003139496, 900.3107800483704, 900.3107988834381, 900.3107998371124, 900.3107962608337, 900.3107838630676, 900.3107891082764, 900.3107826709747, 900.310791015625, 900.3107690811157, 900.3107731342316, 900.310751914978, 900.3107373714447, 900.3107635974884, 900.3107624053955, 900.3107697963715, 900.3107645511627, 900.3107674121857, 900.3107659816742, 900.3107588291168, 900.3107702732086, 900.3107724189758, 900.3107707500458, 900.3107678890228, 900.3107614517212, 900.3107666969299, 900.3107650279999, 900.3107779026031, 900.3107769489288, 900.3107831478119, 900.310763835907, 900.3107762336731, 900.3107702732086, 900.3107833862305, 900.3107907772064, 900.3107600212097, 900.3107767105103, 900.3107604980469, 900.3107814788818, 900.3107869625092, 900.3107569217682, 900.3107664585114, 900.3107879161835, 900.3107697963715, 900.3107795715332, 900.310777425766, 900.3107805252075, 900.3107814788818, 900.3107604980469, 900.3107914924622, 900.3107721805573, 900.3107678890228, 900.3107922077179, 900.310763835907, 900.3107669353485, 900.3107907772064, 900.3108024597168, 900.3107764720917, 900.3107695579529], "test_loss": [186.34045815467834, 183.83807754516602, 182.37103247642517, 181.22873210906982, 180.52732348442078, 180.0189778804779, 179.53492617607117, 179.23182010650635, 178.7144649028778, 178.44635438919067, 178.24484086036682, 177.94127559661865, 177.78967905044556, 177.30064988136292, 176.97452974319458, 176.56135082244873, 176.36257028579712, 176.06411409378052, 175.53225946426392, 175.51834511756897, 175.06757068634033, 174.84907913208008, 174.5879225730896, 173.93668842315674, 173.85327911376953, 173.52352094650269, 173.2521767616272, 172.83810663223267, 172.53280973434448, 172.3727991580963, 172.36317610740662, 172.3660819530487, 172.471351146698, 172.39178848266602, 172.0618815422058, 172.33952832221985, 172.49074840545654, 172.51121068000793, 172.59781432151794, 172.37561130523682, 173.04577827453613, 173.14391040802002, 173.19647884368896, 173.5676348209381, 173.68255949020386, 174.27512407302856, 174.04417181015015, 174.59307074546814, 174.58004784584045, 175.17040252685547, 175.1489381790161, 175.50697445869446, 175.76364183425903, 175.89398312568665, 176.2389817237854, 176.27946996688843, 176.95483350753784, 177.05188393592834, 177.21504735946655, 177.57847571372986, 177.82159090042114, 178.1068205833435, 178.53721594810486, 178.70488238334656, 179.19571089744568, 179.51107907295227, 179.8089644908905, 180.18047857284546, 180.58699584007263, 180.84433388710022, 181.1632776260376, 181.40166115760803, 181.62066626548767, 181.7799186706543, 181.8433952331543, 181.87789130210876, 181.89317154884338, 181.89890909194946, 181.90162062644958, 181.90278005599976, 181.90338277816772, 181.90373301506042, 181.90390133857727, 181.90402388572693, 181.9040858745575, 181.90412425994873, 181.90415740013123, 181.90417528152466, 181.90418577194214, 181.90419459342957, 181.90419912338257, 181.9041998386383, 181.90420818328857, 181.9042031764984, 181.90421080589294, 181.90420842170715, 181.90421223640442, 181.9042100906372, 181.90421080589294, 181.90421390533447, 181.90421271324158, 181.90421557426453, 181.90422129631042, 181.9042205810547, 181.90420866012573, 181.9042091369629, 181.90421414375305, 181.9042136669159, 181.90422916412354, 181.9042203426361, 181.90422105789185, 181.90422654151917, 181.90421104431152, 181.90420794487, 181.9042158126831, 181.90420866012573, 181.90422677993774, 181.90422296524048, 181.9042263031006, 181.90422439575195, 181.90422654151917, 181.90421199798584, 181.90422534942627, 181.90421223640442, 181.90421319007874, 181.904221534729, 181.90422463417053, 181.90422558784485, 181.9042205810547, 181.9042353630066, 181.90421724319458, 181.9042043685913, 181.90422821044922, 181.90421676635742, 181.90421843528748, 181.90422248840332, 181.90421152114868, 181.90421533584595, 181.9042251110077, 181.90422224998474, 181.9042112827301, 181.9042158126831, 181.90421772003174, 181.90421795845032, 181.90422320365906, 181.90421319007874, 181.9042091369629, 181.90422558784485, 181.90421199798584, 181.90423154830933, 181.90421628952026, 181.90421271324158, 181.9042112827301, 181.90421962738037, 181.90422534942627, 181.90422201156616, 181.90421891212463, 181.90422654151917, 181.90422224998474, 181.90423011779785, 181.90422296524048, 181.9042148590088, 181.9042239189148, 181.90423202514648, 181.90421199798584, 181.90421390533447, 181.90421080589294, 181.9042193889618, 181.90421295166016, 181.90422415733337, 181.90422654151917, 181.90422081947327, 181.90422296524048, 181.904230594635, 181.9042088985443, 181.90421509742737, 181.9042146205902, 181.90421652793884, 181.9042317867279, 181.90421962738037, 181.9042191505432, 181.90422177314758, 181.90422248840332, 181.9042191505432, 181.90421891212463, 181.90421533584595, 181.90421199798584, 181.90421104431152, 181.90423011779785, 181.9042158126831, 181.9042203426361, 181.9042112827301, 181.90421795845032, 181.90421891212463, 181.90420722961426, 181.9042158126831, 181.9042251110077, 181.90421557426453, 181.9042205810547, 181.90421748161316], "epoch_time": [87.77882742881775, 85.89165234565735, 86.01008248329163, 85.96241331100464, 86.07268643379211, 86.09304141998291, 85.82285284996033, 86.04175782203674, 85.87855505943298, 85.9294753074646, 85.87698578834534, 85.83692955970764, 87.96229600906372, 85.89685797691345, 86.96291732788086, 85.8251965045929, 86.07021379470825, 85.85126185417175, 85.88561391830444, 85.86161756515503, 85.88803553581238, 85.86901259422302, 85.89155650138855, 85.87363362312317, 85.87715721130371, 85.91287636756897, 86.04967069625854, 86.01589703559875, 85.8225040435791, 85.81412315368652, 85.86753511428833, 86.02653169631958, 85.8294460773468, 85.85805463790894, 85.89808011054993, 85.84599041938782, 86.93185567855835, 85.84149217605591, 85.87760782241821, 85.9290418624878, 85.97531843185425, 85.83032011985779, 85.88398313522339, 85.90870976448059, 85.91996479034424, 85.94277048110962, 86.03420233726501, 85.84406018257141, 86.02754163742065, 85.87845182418823, 85.85116648674011, 85.87892246246338, 85.94515776634216, 85.86600828170776, 86.02974128723145, 85.8553261756897, 85.99175882339478, 85.8516788482666, 85.90555238723755, 86.01393604278564, 85.89980888366699, 85.91488456726074, 85.91147994995117, 85.86103987693787, 85.86198616027832, 86.04532289505005, 85.89003157615662, 85.87584209442139, 85.88035345077515, 85.89558172225952, 85.90617346763611, 85.95463943481445, 85.84147238731384, 85.83178520202637, 85.98656630516052, 85.96880555152893, 85.89665269851685, 85.89033269882202, 86.02177834510803, 85.91443109512329, 85.98517513275146, 85.98103976249695, 85.84153127670288, 86.09222984313965, 85.88260173797607, 85.87828755378723, 85.83333373069763, 86.0579125881195, 85.89344429969788, 85.84310388565063, 85.87267827987671, 85.8682177066803, 85.8920783996582, 85.98826885223389, 85.96329236030579, 85.95130014419556, 85.90874648094177, 85.86778736114502, 85.89861679077148, 85.85553765296936, 86.02376246452332, 85.86826777458191, 85.83925771713257, 86.0986819267273, 85.87176322937012, 86.08600354194641, 86.0359480381012, 85.98135018348694, 85.91624569892883, 85.89082407951355, 85.90407037734985, 85.87349605560303, 85.93584680557251, 85.89238429069519, 85.87113833427429, 85.84216475486755, 85.86782121658325, 85.9207866191864, 85.97065687179565, 85.84316444396973, 85.93152856826782, 85.97254371643066, 86.06858801841736, 86.12343406677246, 85.88883423805237, 86.05916976928711, 86.3872618675232, 85.93760848045349, 85.89295935630798, 85.88153266906738, 85.86554408073425, 85.8934850692749, 85.89413261413574, 87.3627405166626, 85.86721706390381, 86.05858182907104, 85.95698666572571, 85.8797698020935, 86.08143377304077, 85.91485047340393, 85.85645627975464, 85.89242911338806, 85.86588954925537, 85.8728723526001, 85.86333966255188, 86.08343243598938, 85.91962885856628, 86.10808229446411, 85.87680673599243, 85.9389214515686, 85.94899725914001, 85.86813545227051, 85.99005150794983, 85.88129043579102, 85.89879035949707, 85.86413717269897, 85.90701365470886, 85.86629390716553, 85.86750793457031, 86.07189130783081, 85.82183241844177, 85.9256341457367, 85.92452597618103, 85.94961285591125, 85.92793488502502, 85.87198281288147, 85.88962578773499, 85.894211769104, 85.85898208618164, 85.89894843101501, 85.84513759613037, 85.92258429527283, 87.04376721382141, 87.05546164512634, 85.90393805503845, 85.87070822715759, 85.85655665397644, 85.89005613327026, 86.03330707550049, 85.90506196022034, 85.88605618476868, 85.87585973739624, 86.00063729286194, 85.87646174430847, 85.87301826477051, 85.8598120212555, 85.94510340690613, 85.88273215293884, 85.87366604804993, 86.07757091522217, 85.88968634605408, 85.90557599067688, 85.88517808914185, 85.83759593963623, 85.8584463596344, 85.87606048583984, 85.89983487129211, 85.89977407455444, 85.92294764518738, 85.8981990814209]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr1e-06-wdecay100.00000000000001-seed43.json <==
{"train_acc": [10.96, 11.898, 13.256, 13.956, 14.578, 15.356, 15.786, 15.866, 16.386, 16.62, 17.082, 17.078, 17.222, 17.396, 17.622, 18.01, 18.112, 18.458, 18.428, 18.684, 18.912, 18.97, 19.446, 19.398, 19.386, 19.396, 19.784, 19.644, 19.818, 19.92, 20.004, 20.118, 20.06, 20.02, 20.172, 20.072, 20.262, 20.378, 20.246, 20.274, 20.33, 20.272, 20.398, 20.422, 20.49, 20.562, 20.516, 20.598, 20.766, 20.774, 21.052, 21.454, 21.746, 21.986, 21.952, 21.966, 21.656, 21.338, 20.946, 20.664, 20.454, 20.308, 19.976, 19.664, 19.252, 18.86, 18.344, 18.212, 18.358, 16.238, 14.758, 14.414, 14.438, 14.714, 14.694, 14.548, 14.39, 14.142, 13.526, 12.494, 11.07, 10.138, 10.004, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [11.1, 12.55, 13.84, 14.47, 15.4, 15.66, 16.21, 16.64, 16.93, 17.17, 16.99, 17.96, 18.05, 18.31, 18.24, 18.68, 19.08, 19.11, 19.01, 19.55, 19.84, 19.99, 20.09, 19.94, 19.82, 20.03, 19.96, 19.92, 19.97, 19.95, 20.26, 20.25, 20.19, 20.26, 20.25, 20.29, 20.4, 20.33, 20.3, 20.24, 20.29, 20.2, 20.28, 20.57, 20.64, 20.64, 20.71, 20.81, 20.95, 21.16, 21.45, 21.64, 21.9, 21.87, 21.98, 21.38, 21.02, 20.92, 20.2, 20.21, 20.05, 19.82, 19.66, 19.46, 19.14, 18.83, 18.28, 18.17, 19.61, 15.44, 14.9, 14.39, 14.56, 14.96, 14.82, 14.65, 14.46, 14.13, 13.61, 12.14, 10.95, 10.08, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [918.9125545024872, 904.7573027610779, 895.9942719936371, 890.9005937576294, 887.441294670105, 884.5289959907532, 882.5098602771759, 880.7905340194702, 879.1323735713959, 878.2812123298645, 876.7513632774353, 875.5681176185608, 874.5129673480988, 873.3357229232788, 872.2396323680878, 871.0747351646423, 869.7562019824982, 868.9300482273102, 868.0145320892334, 866.9065883159637, 866.1481130123138, 865.3531210422516, 864.5009005069733, 863.7132380008698, 862.9050402641296, 862.2369194030762, 861.4701817035675, 861.0307958126068, 860.4440879821777, 860.2951424121857, 859.857967376709, 859.8725490570068, 860.0188038349152, 860.0843529701233, 860.4914655685425, 860.7567393779755, 861.3820242881775, 861.6722521781921, 862.4342787265778, 863.1363999843597, 863.7498524188995, 864.4757380485535, 865.2881433963776, 865.9768674373627, 866.889137506485, 867.6761825084686, 868.6502206325531, 869.5045108795166, 870.4893662929535, 871.506942987442, 872.4391946792603, 873.5144309997559, 874.5535304546356, 875.6003201007843, 876.7050235271454, 877.7741792201996, 878.8731217384338, 880.0514001846313, 881.149852514267, 882.2435822486877, 883.4512183666229, 884.6570584774017, 885.8950729370117, 887.1408913135529, 888.5904321670532, 890.0418870449066, 891.5646855831146, 893.0778441429138, 894.4774179458618, 895.7579152584076, 896.9102237224579, 897.9270913600922, 898.7773728370667, 899.446072101593, 899.8766667842865, 900.1044144630432, 900.2142601013184, 900.263130903244, 900.2865538597107, 900.2978048324585, 900.3035297393799, 900.306693315506, 900.3083622455597, 900.3092937469482, 900.3098130226135, 900.3102412223816, 900.3104724884033, 900.3106055259705, 900.3106462955475, 900.3107311725616, 900.3107578754425, 900.3108174800873, 900.3108284473419, 900.3108329772949, 900.3108632564545, 900.310830116272, 900.3108587265015, 900.3108198642731, 900.310816526413, 900.3108208179474, 900.3108377456665, 900.3108594417572, 900.3107738494873, 900.3108122348785, 900.310784816742, 900.3108341693878, 900.3108451366425, 900.3108243942261, 900.3108422756195, 900.3108193874359, 900.3108179569244, 900.3108079433441, 900.310830116272, 900.3108086585999, 900.3108007907867, 900.3108086585999, 900.3107867240906, 900.3107995986938, 900.310802936554, 900.3107914924622, 900.3107945919037, 900.3107998371124, 900.3108305931091, 900.3107967376709, 900.3108296394348, 900.3108010292053, 900.3107998371124, 900.3108096122742, 900.3107905387878, 900.3107862472534, 900.3107933998108, 900.3107738494873, 900.3107941150665, 900.310800075531, 900.3107991218567, 900.310797214508, 900.3107869625092, 900.3107855319977, 900.3107886314392, 900.3107945919037, 900.3107907772064, 900.3107733726501, 900.3107798099518, 900.3107898235321, 900.310807466507, 900.3108007907867, 900.3108065128326, 900.3108141422272, 900.3108167648315, 900.3108086585999, 900.3107900619507, 900.3107798099518, 900.3107898235321, 900.3107776641846, 900.3107752799988, 900.3107805252075, 900.3107855319977, 900.3107860088348, 900.3108069896698, 900.310791015625, 900.3107905387878, 900.3107879161835, 900.3107991218567, 900.3107922077179, 900.3108022212982, 900.310783624649, 900.3107898235321, 900.3107936382294, 900.310800075531, 900.3107981681824, 900.3108191490173, 900.3107914924622, 900.3107957839966, 900.3107907772064, 900.3107931613922, 900.310792684555, 900.3108084201813, 900.3107903003693, 900.3107883930206, 900.3107936382294, 900.3108108043671, 900.3107857704163, 900.3107907772064, 900.3107841014862, 900.3107724189758, 900.3108112812042, 900.3107981681824, 900.3107976913452, 900.310783624649, 900.3107933998108, 900.3107943534851, 900.3107895851135, 900.3107950687408, 900.3107817173004, 900.3107826709747, 900.3107979297638, 900.3107852935791, 900.3107936382294, 900.3107697963715, 900.3107874393463], "test_loss": [183.98151469230652, 182.08825421333313, 180.7995903491974, 179.91497111320496, 179.2752902507782, 178.82832193374634, 178.41119050979614, 178.04351234436035, 177.69522523880005, 177.35192942619324, 177.2806670665741, 176.6879415512085, 176.44273400306702, 176.12598133087158, 175.91602993011475, 175.652197599411, 174.93827724456787, 174.91695284843445, 175.0037486553192, 174.55566310882568, 174.23902583122253, 174.01494121551514, 173.73671412467957, 173.58007550239563, 173.33548974990845, 172.93855333328247, 173.01928639411926, 172.35976314544678, 172.27200508117676, 172.22651267051697, 172.51721119880676, 172.33271765708923, 172.64683198928833, 172.72301530838013, 172.44703435897827, 172.5043933391571, 172.7013816833496, 172.77836632728577, 173.18325901031494, 173.0935127735138, 173.2401978969574, 173.28336477279663, 173.60698246955872, 173.90350985527039, 174.04171109199524, 174.30373072624207, 174.26428151130676, 174.84305620193481, 174.61699843406677, 175.38559246063232, 175.46508193016052, 175.61889004707336, 175.83555793762207, 176.25062704086304, 176.70439291000366, 176.64795517921448, 176.76576399803162, 177.43191123008728, 177.4459114074707, 177.67543649673462, 177.95050954818726, 178.37869143486023, 178.63403296470642, 178.56829738616943, 179.1725606918335, 179.6685061454773, 179.84704279899597, 180.31547570228577, 180.44580388069153, 180.79049730300903, 181.08166694641113, 181.40002512931824, 181.5890486240387, 181.75093340873718, 181.8346984386444, 181.8699004650116, 181.88775849342346, 181.89665961265564, 181.90028929710388, 181.90219736099243, 181.90306687355042, 181.9036729335785, 181.9039478302002, 181.90411639213562, 181.9042100906372, 181.90427160263062, 181.90430164337158, 181.90432357788086, 181.90433931350708, 181.90434336662292, 181.90435004234314, 181.90434527397156, 181.90434336662292, 181.90434002876282, 181.90434169769287, 181.90433049201965, 181.90432953834534, 181.90433025360107, 181.90432381629944, 181.90431094169617, 181.90431189537048, 181.90430402755737, 181.90429496765137, 181.9043107032776, 181.9042980670929, 181.90429854393005, 181.9042956829071, 181.9043037891388, 181.90428280830383, 181.90427923202515, 181.9042820930481, 181.90428280830383, 181.90427422523499, 181.9042730331421, 181.90428590774536, 181.90427994728088, 181.9042637348175, 181.90428137779236, 181.9042489528656, 181.90426421165466, 181.9042580127716, 181.90425872802734, 181.90425634384155, 181.90425753593445, 181.90425539016724, 181.9042465686798, 181.90425777435303, 181.9042580127716, 181.9042477607727, 181.90424585342407, 181.9042489528656, 181.90423560142517, 181.90425443649292, 181.90425443649292, 181.90424346923828, 181.90424942970276, 181.9042329788208, 181.90423965454102, 181.90423774719238, 181.9042272567749, 181.90424180030823, 181.90422368049622, 181.90423965454102, 181.90424060821533, 181.9042353630066, 181.9042398929596, 181.90423822402954, 181.90424489974976, 181.9042489528656, 181.90424156188965, 181.90423035621643, 181.90424180030823, 181.90424418449402, 181.90423560142517, 181.9042272567749, 181.90424227714539, 181.9042387008667, 181.90423369407654, 181.9042365550995, 181.9042468070984, 181.90423941612244, 181.90423226356506, 181.90424156188965, 181.90424370765686, 181.90423321723938, 181.90423846244812, 181.90423560142517, 181.90424489974976, 181.90424489974976, 181.90423703193665, 181.904230594635, 181.90423941612244, 181.90423583984375, 181.90424704551697, 181.9042444229126, 181.90423393249512, 181.90424990653992, 181.90422368049622, 181.9042387008667, 181.90423369407654, 181.9042375087738, 181.90424132347107, 181.90422773361206, 181.90422773361206, 181.904226064682, 181.90424799919128, 181.90422821044922, 181.90422749519348, 181.90423035621643, 181.90423607826233, 181.90423345565796, 181.90422797203064, 181.90424466133118, 181.90421652793884, 181.90423250198364, 181.90423250198364, 181.90422773361206, 181.90424156188965, 181.90422797203064, 181.9042375087738], "epoch_time": [45.690178871154785, 43.43935799598694, 43.76634502410889, 43.28454351425171, 43.54815912246704, 43.714571475982666, 43.35162091255188, 43.26674747467041, 43.30469298362732, 43.40395522117615, 43.43012237548828, 43.57918858528137, 43.49484705924988, 43.46481466293335, 43.5431125164032, 43.70520520210266, 43.23943114280701, 43.36483812332153, 43.14689087867737, 43.438735008239746, 43.23691725730896, 43.523946046829224, 43.3996205329895, 43.807969093322754, 43.55909037590027, 43.50397491455078, 43.76787877082825, 43.64652228355408, 43.47976040840149, 43.64156150817871, 43.67231202125549, 43.50823378562927, 43.44608426094055, 43.63678860664368, 43.436129570007324, 43.69416379928589, 43.56818604469299, 43.72381019592285, 43.52546668052673, 43.739750623703, 43.665568828582764, 43.3886342048645, 43.76104211807251, 43.43574380874634, 43.78291726112366, 43.46515130996704, 43.28408169746399, 43.55822944641113, 43.347222566604614, 43.67292833328247, 43.594547748565674, 43.416709899902344, 43.36293840408325, 43.68463611602783, 43.59751796722412, 43.61218285560608, 43.20927095413208, 43.37466859817505, 43.60456562042236, 43.326061487197876, 43.423436880111694, 43.354244232177734, 43.50813889503479, 43.315340995788574, 43.663296699523926, 43.54399919509888, 43.40388035774231, 43.55171203613281, 43.431029319763184, 43.44044613838196, 43.744078159332275, 43.30429148674011, 43.4741005897522, 43.63064932823181, 43.33620476722717, 43.43151545524597, 43.58872437477112, 43.61709451675415, 43.432546854019165, 43.69678616523743, 43.62424373626709, 43.37878370285034, 43.63274097442627, 43.6153621673584, 43.61761736869812, 43.45264720916748, 43.37930178642273, 43.412309885025024, 43.61816883087158, 43.454461336135864, 43.31498885154724, 43.36735987663269, 43.41021704673767, 43.39539694786072, 43.26411247253418, 43.57247066497803, 43.6814661026001, 43.589749813079834, 43.57606530189514, 43.541423320770264, 43.570111989974976, 43.65977072715759, 43.692888259887695, 43.4634895324707, 43.526803970336914, 43.67654824256897, 43.479230880737305, 43.56808876991272, 43.61605405807495, 43.20776629447937, 43.38730335235596, 43.404858112335205, 43.82921266555786, 43.39458918571472, 43.36025381088257, 43.77933096885681, 43.57585382461548, 43.56679654121399, 43.71480655670166, 43.53134894371033, 43.411664724349976, 44.15800452232361, 43.41447901725769, 43.854397773742676, 43.504847049713135, 43.44758629798889, 43.520840644836426, 43.62186312675476, 43.70567774772644, 43.53512668609619, 43.70469665527344, 43.560657262802124, 43.410603761672974, 43.476402282714844, 43.22087025642395, 43.58746600151062, 43.826802015304565, 43.634042739868164, 43.545737743377686, 43.4446542263031, 43.545419454574585, 43.40273094177246, 43.596264600753784, 43.62851071357727, 43.343143463134766, 43.543262004852295, 43.413081645965576, 43.595141649246216, 43.458380937576294, 43.571183919906616, 43.526033878326416, 43.53002595901489, 43.339964389801025, 43.76202893257141, 43.221139430999756, 43.50088167190552, 43.59130549430847, 43.68418836593628, 43.50417423248291, 43.434722661972046, 43.45836043357849, 43.54513430595398, 43.34832811355591, 43.49988842010498, 43.619447469711304, 43.486950635910034, 43.57739281654358, 43.853214502334595, 43.59923005104065, 43.70660328865051, 43.33541822433472, 43.48046326637268, 43.529091596603394, 43.40288543701172, 43.471031665802, 43.450172901153564, 43.81959319114685, 43.726574182510376, 43.739415407180786, 43.56920599937439, 43.528846979141235, 43.46084547042847, 43.29083728790283, 43.53268051147461, 43.560866355895996, 43.33264136314392, 43.72602605819702, 43.519434690475464, 43.754958152770996, 43.626837491989136, 43.32713437080383, 43.776121377944946, 43.46113419532776, 43.40310716629028, 43.215088844299316, 43.36743927001953, 43.66661238670349, 43.48245024681091, 43.31920504570007, 43.57519769668579]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr1e-06-wdecay100.00000000000001-seed44.json <==
{"train_acc": [12.044, 12.928, 13.268, 13.722, 13.964, 14.054, 14.382, 14.46, 14.714, 14.768, 15.126, 15.164, 15.722, 15.564, 16.25, 16.344, 16.542, 17.162, 17.266, 17.614, 17.84, 18.282, 18.666, 18.776, 19.182, 19.29, 19.58, 19.582, 19.788, 19.662, 19.704, 19.778, 19.402, 19.578, 19.484, 19.522, 19.404, 19.514, 19.516, 19.82, 19.456, 19.444, 19.592, 19.466, 19.332, 19.364, 19.276, 19.542, 20.276, 20.256, 20.482, 20.414, 19.964, 19.848, 19.888, 19.748, 19.57, 19.538, 19.438, 19.36, 19.258, 19.09, 18.952, 18.498, 18.338, 17.94, 17.254, 16.846, 16.286, 15.762, 15.374, 14.926, 14.736, 14.88, 15.028, 14.814, 13.942, 12.272, 10.548, 10.024, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [12.78, 12.93, 13.49, 13.48, 13.8, 13.58, 14.1, 14.12, 14.09, 14.1, 14.4, 14.36, 14.67, 14.36, 14.88, 14.92, 15.45, 16.01, 16.37, 16.01, 16.7, 17.49, 17.54, 17.77, 17.95, 18.96, 18.78, 19.52, 19.57, 19.7, 20.01, 19.84, 20.13, 20.23, 20.14, 20.01, 20.19, 20.08, 19.92, 19.93, 20.0, 19.77, 19.86, 19.75, 19.87, 20.15, 20.47, 20.8, 20.77, 20.54, 20.26, 20.09, 19.99, 19.76, 19.67, 19.56, 19.76, 19.37, 19.21, 18.96, 19.03, 18.85, 18.66, 18.62, 18.28, 17.94, 17.41, 16.85, 16.63, 16.04, 15.75, 15.31, 14.8, 15.47, 15.87, 15.14, 14.02, 11.78, 10.23, 10.01, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [937.8027396202087, 920.9146337509155, 910.2275402545929, 902.6521527767181, 897.708865404129, 894.2548806667328, 891.1355106830597, 889.386931180954, 887.400221824646, 886.434499502182, 885.2737491130829, 884.806179523468, 883.4295043945312, 882.6940267086029, 881.8206691741943, 881.0320022106171, 880.5232713222504, 879.6022999286652, 878.9587972164154, 878.210191488266, 877.3873925209045, 876.6610431671143, 875.7266583442688, 875.1216561794281, 874.2334854602814, 873.3790152072906, 872.4931468963623, 871.642575263977, 870.6010694503784, 869.7891798019409, 868.86097240448, 867.927038192749, 867.1236004829407, 866.4755923748016, 866.1162586212158, 865.7134764194489, 865.6618511676788, 865.5461120605469, 865.6509728431702, 865.9434928894043, 866.3100192546844, 866.6931812763214, 867.1942768096924, 867.7950887680054, 868.4262671470642, 869.1589980125427, 869.8704042434692, 870.6162810325623, 871.4838917255402, 872.3042588233948, 873.2476875782013, 874.1988048553467, 875.153669834137, 876.1285886764526, 877.121515750885, 878.220671415329, 879.3148446083069, 880.3932073116302, 881.5660798549652, 882.6719300746918, 883.8688983917236, 885.034286737442, 886.292649269104, 887.5989804267883, 889.0264382362366, 890.5962960720062, 892.1865255832672, 893.6728434562683, 895.0701951980591, 896.3181972503662, 897.4232835769653, 898.435221195221, 899.2290735244751, 899.7734081745148, 900.0677351951599, 900.2033269405365, 900.2606511116028, 900.2859697341919, 900.2979443073273, 900.3037161827087, 900.3068137168884, 900.3083672523499, 900.3094544410706, 900.3099133968353, 900.3102831840515, 900.310492515564, 900.3106381893158, 900.3107500076294, 900.3107690811157, 900.3108427524567, 900.3108022212982, 900.3108451366425, 900.310818195343, 900.310878276825, 900.3108394145966, 900.3108425140381, 900.3108777999878, 900.310845375061, 900.3108670711517, 900.310852766037, 900.3108794689178, 900.310797214508, 900.3108201026917, 900.3108117580414, 900.31085729599, 900.3108041286469, 900.3108365535736, 900.3108072280884, 900.3108386993408, 900.3108093738556, 900.3108067512512, 900.31081199646, 900.3108041286469, 900.3107945919037, 900.3107795715332, 900.3108093738556, 900.3108108043671, 900.3107998371124, 900.3108398914337, 900.3108019828796, 900.3108065128326, 900.3107714653015, 900.3107945919037, 900.3108098506927, 900.3108031749725, 900.3107993602753, 900.3107933998108, 900.3108110427856, 900.3107862472534, 900.3107900619507, 900.3107824325562, 900.3107869625092, 900.3107905387878, 900.3107907772064, 900.3107810020447, 900.3107838630676, 900.3107781410217, 900.3107860088348, 900.3107841014862, 900.3108062744141, 900.3107967376709, 900.3108041286469, 900.3108034133911, 900.3107900619507, 900.3108112812042, 900.3107903003693, 900.3108117580414, 900.3108038902283, 900.3108026981354, 900.3108112812042, 900.3107786178589, 900.3107988834381, 900.3108098506927, 900.3107953071594, 900.3108086585999, 900.3107936382294, 900.3108134269714, 900.310783624649, 900.3108043670654, 900.3107886314392, 900.3107976913452, 900.3107762336731, 900.3107981681824, 900.3107903003693, 900.3107874393463, 900.3107750415802, 900.3107914924622, 900.3107929229736, 900.3107702732086, 900.3107800483704, 900.3107967376709, 900.3107898235321, 900.3107726573944, 900.3107788562775, 900.3108205795288, 900.310788154602, 900.3107841014862, 900.3107900619507, 900.3107855319977, 900.3107788562775, 900.3107762336731, 900.3107814788818, 900.3107817173004, 900.3107826709747, 900.3107903003693, 900.310789346695, 900.3107736110687, 900.3107650279999, 900.3107688426971, 900.3107860088348, 900.310807466507, 900.3108015060425, 900.310804605484, 900.3108005523682, 900.3107793331146, 900.3107988834381, 900.310788154602, 900.3107705116272, 900.3107969760895, 900.3107998371124], "test_loss": [187.05759596824646, 184.60919785499573, 182.97827982902527, 181.84919619560242, 181.1321132183075, 180.64653491973877, 180.2272970676422, 179.9241509437561, 179.7511215209961, 179.54489064216614, 179.34841561317444, 179.26044344902039, 179.09818387031555, 179.00441241264343, 178.78665280342102, 178.79545283317566, 178.64088010787964, 178.4934802055359, 178.27483558654785, 178.33265709877014, 178.1103868484497, 177.81277990341187, 177.6869466304779, 177.5194776058197, 177.41716766357422, 177.0468921661377, 176.91215014457703, 176.5027289390564, 176.30012249946594, 176.1173493862152, 175.93554997444153, 175.63982272148132, 175.06529808044434, 175.1317527294159, 174.7355408668518, 174.74031615257263, 174.7564573287964, 174.6315152645111, 174.4112355709076, 174.49494791030884, 174.57805013656616, 174.62169194221497, 174.78795671463013, 175.04221034049988, 174.89363074302673, 175.31721925735474, 175.24634265899658, 175.46890997886658, 175.61614108085632, 175.84833431243896, 176.11444973945618, 176.32454776763916, 176.60666155815125, 176.72816562652588, 176.89030957221985, 177.0494043827057, 177.56073331832886, 177.5522289276123, 177.8867256641388, 177.91549134254456, 178.49238538742065, 178.5291233062744, 178.86309576034546, 179.3853681087494, 179.4239420890808, 179.72695231437683, 180.11419034004211, 180.40743112564087, 180.69741773605347, 181.01397585868835, 181.28109645843506, 181.53178644180298, 181.7085464000702, 181.81594133377075, 181.86332631111145, 181.8879110813141, 181.89597177505493, 181.90007066726685, 181.9020655155182, 181.902996301651, 181.90351462364197, 181.9037880897522, 181.90394926071167, 181.90404415130615, 181.9041063785553, 181.90415000915527, 181.90417528152466, 181.90418887138367, 181.90420198440552, 181.90421056747437, 181.90421557426453, 181.9042203426361, 181.904221534729, 181.90422201156616, 181.90422296524048, 181.90422344207764, 181.90421891212463, 181.9042263031006, 181.90422129631042, 181.90421724319458, 181.90422201156616, 181.90421628952026, 181.90421628952026, 181.90422010421753, 181.90422129631042, 181.90421342849731, 181.90422677993774, 181.90422582626343, 181.90421056747437, 181.90422701835632, 181.90422177314758, 181.9042353630066, 181.90423035621643, 181.90423321723938, 181.9042365550995, 181.90422987937927, 181.9042251110077, 181.90422296524048, 181.90422463417053, 181.9042329788208, 181.9042353630066, 181.90421676635742, 181.90422582626343, 181.90421724319458, 181.9042191505432, 181.90421342849731, 181.90421605110168, 181.9042203426361, 181.90420985221863, 181.9042263031006, 181.90422940254211, 181.9042136669159, 181.9042251110077, 181.90422201156616, 181.90422344207764, 181.90421557426453, 181.90421414375305, 181.90423774719238, 181.90421605110168, 181.90422439575195, 181.90421867370605, 181.904217004776, 181.90423393249512, 181.9042329788208, 181.9042387008667, 181.90422892570496, 181.9042158126831, 181.9042272567749, 181.90421557426453, 181.90422439575195, 181.90422773361206, 181.90423035621643, 181.90423107147217, 181.90421390533447, 181.90421795845032, 181.90421891212463, 181.90422344207764, 181.90421533584595, 181.90422081947327, 181.90422081947327, 181.90422749519348, 181.90422582626343, 181.90422344207764, 181.90422463417053, 181.90422201156616, 181.9042158126831, 181.9042387008667, 181.90421843528748, 181.90421271324158, 181.90421628952026, 181.90423393249512, 181.90421056747437, 181.9042329788208, 181.90423560142517, 181.90423011779785, 181.90422916412354, 181.90422749519348, 181.9042251110077, 181.90422463417053, 181.90422320365906, 181.90422821044922, 181.90422201156616, 181.90421652793884, 181.90422987937927, 181.90421199798584, 181.9042263031006, 181.90421199798584, 181.90422677993774, 181.90421056747437, 181.90421867370605, 181.904221534729, 181.90423154830933, 181.9042308330536, 181.9042239189148, 181.90421891212463, 181.90422558784485, 181.90422821044922, 181.9042136669159, 181.90421676635742, 181.90421962738037], "epoch_time": [45.58856511116028, 43.0803587436676, 43.59646034240723, 43.310129165649414, 43.52985692024231, 43.16372895240784, 43.67524576187134, 43.030229568481445, 43.175649881362915, 43.761337995529175, 43.19723391532898, 43.14409351348877, 43.28305172920227, 43.415483713150024, 43.43398880958557, 43.503878593444824, 43.32133936882019, 43.08465528488159, 43.313188314437866, 43.35759735107422, 43.681437492370605, 43.587106466293335, 43.30793333053589, 43.57681608200073, 43.39322781562805, 43.10674476623535, 43.05625534057617, 43.13090419769287, 43.00882577896118, 43.49414396286011, 43.441261291503906, 43.26935434341431, 43.17982268333435, 43.25615096092224, 43.06172060966492, 43.22587180137634, 43.47936487197876, 43.549028635025024, 43.8773250579834, 43.3738317489624, 43.299376487731934, 43.31098651885986, 43.47750473022461, 43.381534814834595, 43.05963945388794, 43.43692111968994, 43.36687397956848, 43.33195948600769, 43.25861167907715, 43.624523878097534, 43.333144187927246, 43.399773597717285, 43.25292444229126, 43.51411509513855, 43.40680956840515, 43.09315586090088, 43.42045760154724, 43.123491287231445, 43.56199932098389, 43.2432656288147, 43.255332946777344, 43.363927125930786, 43.23840403556824, 43.24194121360779, 43.17882823944092, 43.57364535331726, 43.455554485321045, 43.06375813484192, 43.61478853225708, 43.461989879608154, 43.36208152770996, 43.40701627731323, 43.526036739349365, 43.31401705741882, 43.336952447891235, 43.20898246765137, 43.47114539146423, 43.139973163604736, 43.67814588546753, 43.26479887962341, 43.340333461761475, 43.452879428863525, 43.38318228721619, 43.286556243896484, 43.4056031703949, 43.43131399154663, 43.184895753860474, 43.36676359176636, 43.42572498321533, 43.1976273059845, 43.80133032798767, 43.460171699523926, 43.50849103927612, 43.18329334259033, 43.365768909454346, 43.31444430351257, 43.45053243637085, 43.39886999130249, 43.380876541137695, 43.24538230895996, 43.2691707611084, 43.22825026512146, 43.62376809120178, 43.16790771484375, 43.51069164276123, 43.304874897003174, 43.451199531555176, 43.54182243347168, 43.30117106437683, 43.37549805641174, 43.45462965965271, 43.414143562316895, 43.41004753112793, 43.63118529319763, 43.268150806427, 43.18026399612427, 43.44543099403381, 43.31927800178528, 43.22943663597107, 43.16910910606384, 43.37860894203186, 43.37457537651062, 43.677239179611206, 43.41316223144531, 43.151904582977295, 43.242122411727905, 43.34488320350647, 43.20993113517761, 43.36263298988342, 43.74022912979126, 43.195287466049194, 43.46635842323303, 43.43669033050537, 43.37999773025513, 43.29972290992737, 43.08432483673096, 43.358092308044434, 43.19449782371521, 43.48992395401001, 43.05316400527954, 43.04661226272583, 43.14251470565796, 43.301835775375366, 43.31777548789978, 43.15935444831848, 43.26114201545715, 43.155290603637695, 43.561826944351196, 43.274250984191895, 43.43854641914368, 43.1267409324646, 43.15672993659973, 43.28363633155823, 43.391308307647705, 43.35204720497131, 42.94357419013977, 43.390119314193726, 43.289759159088135, 43.16367268562317, 43.472838401794434, 43.434191942214966, 43.3453528881073, 43.272507429122925, 43.34302830696106, 43.14266753196716, 43.549307107925415, 43.582701206207275, 43.14739155769348, 43.49569249153137, 43.45407199859619, 43.461453914642334, 43.2830126285553, 43.25228929519653, 43.092995405197144, 43.51014709472656, 43.339101791381836, 43.26420569419861, 43.21354675292969, 43.410534143447876, 43.34275817871094, 43.41326928138733, 43.2142117023468, 43.27085638046265, 43.37998342514038, 43.39839172363281, 43.5664496421814, 43.36924076080322, 43.25934100151062, 43.08971118927002, 43.337562799453735, 43.50591826438904, 43.510507583618164, 43.32288193702698, 43.55882477760315, 43.53929901123047, 43.351020097732544, 43.7458176612854, 43.40793013572693, 43.183966875076294, 43.592968463897705]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr1e-07-wdecay1000.0000000000001-seed42.json <==
{"train_acc": [9.94, 9.942, 10.02, 10.002, 10.11, 9.976, 9.992, 9.968, 9.93, 10.0, 10.092, 10.062, 10.144, 10.07, 10.13, 10.11, 10.194, 10.18, 10.156, 10.212, 10.184, 10.222, 10.208, 10.234, 10.226, 10.094, 10.102, 10.16, 10.392, 10.238, 10.178, 10.22, 10.176, 10.29, 10.106, 10.298, 10.296, 10.174, 10.16, 10.202, 10.242, 10.262, 10.286, 10.118, 10.194, 10.09, 10.19, 10.21, 10.238, 10.33, 10.232, 10.346, 10.284, 10.678, 10.596, 10.64, 10.898, 10.964, 11.024, 11.424, 11.734, 11.836, 12.252, 12.45, 12.89, 12.538, 11.322, 10.322, 10.024, 10.002, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [9.79, 9.76, 9.8, 9.77, 9.78, 9.8, 9.88, 9.9, 9.79, 9.86, 9.74, 9.89, 9.75, 9.75, 9.84, 9.76, 9.85, 9.86, 9.73, 9.98, 9.93, 9.87, 10.01, 9.83, 9.94, 9.92, 9.98, 10.01, 10.08, 10.0, 10.0, 10.11, 10.39, 10.17, 9.91, 10.01, 10.14, 9.81, 10.07, 10.14, 10.13, 10.41, 10.29, 10.58, 10.29, 10.26, 10.23, 10.24, 10.49, 10.27, 10.53, 10.74, 10.83, 11.02, 11.21, 11.37, 11.54, 11.99, 11.92, 11.95, 12.2, 12.35, 12.32, 12.29, 11.79, 10.99, 10.27, 10.05, 10.02, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [941.3419444561005, 933.7303085327148, 927.3447334766388, 922.2362306118011, 918.2470755577087, 914.7096221446991, 912.0308685302734, 909.5518999099731, 907.5344805717468, 906.0192747116089, 904.5074687004089, 903.654021024704, 902.5268149375916, 901.8158690929413, 901.1403481960297, 900.7015054225922, 900.1101133823395, 899.7937109470367, 899.6311645507812, 899.3948013782501, 899.2027087211609, 899.1398196220398, 898.9985489845276, 898.9190502166748, 898.849526643753, 898.8814158439636, 898.918576002121, 898.9073317050934, 898.7999713420868, 898.8479905128479, 898.909393787384, 898.931711435318, 898.9897646903992, 899.0002698898315, 899.0319921970367, 899.0850203037262, 899.1536953449249, 899.170791387558, 899.2205188274384, 899.260055065155, 899.2895002365112, 899.3509514331818, 899.3940808773041, 899.4370670318604, 899.4864845275879, 899.5426995754242, 899.578330039978, 899.6165688037872, 899.6450717449188, 899.6873922348022, 899.7269134521484, 899.7722792625427, 899.8062281608582, 899.8389012813568, 899.875420331955, 899.9184381961823, 899.9568972587585, 899.9858667850494, 900.0241897106171, 900.0610811710358, 900.0932061672211, 900.1298382282257, 900.1653742790222, 900.2016098499298, 900.2361159324646, 900.2635354995728, 900.2840104103088, 900.2956244945526, 900.3025426864624, 900.3064296245575, 900.308495759964, 900.309743642807, 900.3102991580963, 900.3106997013092, 900.3108351230621, 900.3110640048981, 900.3109173774719, 900.3110179901123, 900.3110427856445, 900.3110527992249, 900.3110191822052, 900.3110127449036, 900.3109962940216, 900.3109953403473, 900.3109505176544, 900.3109683990479, 900.3109328746796, 900.3108985424042, 900.3108978271484, 900.3108863830566, 900.3108930587769, 900.3108837604523, 900.3108510971069, 900.310852766037, 900.3108022212982, 900.3108608722687, 900.3107874393463, 900.3108410835266, 900.31081366539, 900.3108365535736, 900.3108406066895, 900.3108599185944, 900.3108289241791, 900.3107676506042, 900.3108072280884, 900.3108019828796, 900.3108305931091, 900.3107664585114, 900.31077003479, 900.3108415603638, 900.3108153343201, 900.3108103275299, 900.310786485672, 900.3107855319977, 900.3107767105103, 900.3107767105103, 900.3107786178589, 900.3107845783234, 900.3107769489288, 900.3107831478119, 900.3107900619507, 900.3108010292053, 900.3107979297638, 900.3107903003693, 900.3107717037201, 900.310795545578, 900.3107748031616, 900.3107624053955, 900.310781955719, 900.3107857704163, 900.3107736110687, 900.3107666969299, 900.3107960224152, 900.3107874393463, 900.3107821941376, 900.3107850551605, 900.3107886314392, 900.310781955719, 900.3107962608337, 900.3107812404633, 900.3107783794403, 900.3107755184174, 900.3107721805573, 900.3107781410217, 900.3107891082764, 900.310784816742, 900.3107852935791, 900.3107740879059, 900.310777425766, 900.3107776641846, 900.3107635974884, 900.3107624053955, 900.3107645511627, 900.3107776641846, 900.3107817173004, 900.3107650279999, 900.3107678890228, 900.3107852935791, 900.3107807636261, 900.310777425766, 900.3107447624207, 900.3107907772064, 900.3107917308807, 900.3107671737671, 900.3107738494873, 900.3107802867889, 900.3107783794403, 900.3107719421387, 900.3107626438141, 900.3107833862305, 900.310789346695, 900.3107740879059, 900.3107798099518, 900.3107771873474, 900.310783624649, 900.3107764720917, 900.3107743263245, 900.3107783794403, 900.31076836586, 900.3107764720917, 900.3107600212097, 900.3107709884644, 900.3107841014862, 900.3107573986053, 900.3107771873474, 900.3107821941376, 900.3107891082764, 900.3107991218567, 900.310784816742, 900.3107852935791, 900.310784816742, 900.3108141422272, 900.3107736110687, 900.3107931613922, 900.3107779026031, 900.3107883930206, 900.3107962608337, 900.3107805252075, 900.3107526302338, 900.310792684555], "test_loss": [188.82594108581543, 187.54353785514832, 186.64767479896545, 185.83841347694397, 185.03353238105774, 184.47563242912292, 183.99661350250244, 183.6269407272339, 183.27113366127014, 183.01748490333557, 182.79747772216797, 182.6158173084259, 182.4487087726593, 182.32011771202087, 182.20199489593506, 182.10623049736023, 182.02923154830933, 181.97507786750793, 181.9108247756958, 181.87499046325684, 181.84618592262268, 181.81704783439636, 181.79217886924744, 181.76879382133484, 181.76328992843628, 181.75279808044434, 181.73985743522644, 181.73080849647522, 181.72852778434753, 181.72736930847168, 181.73800206184387, 181.7408366203308, 181.7412543296814, 181.74479246139526, 181.73826551437378, 181.75273895263672, 181.75681805610657, 181.75659370422363, 181.7639181613922, 181.76732325553894, 181.771888256073, 181.78122687339783, 181.78722500801086, 181.79101991653442, 181.79467129707336, 181.80426454544067, 181.80210638046265, 181.81359386444092, 181.81135964393616, 181.82330107688904, 181.8273446559906, 181.83128547668457, 181.83741879463196, 181.83872985839844, 181.8456847667694, 181.84980273246765, 181.8537962436676, 181.8569793701172, 181.86392307281494, 181.8686842918396, 181.87436842918396, 181.87861919403076, 181.88449263572693, 181.8899223804474, 181.8948724269867, 181.8983073234558, 181.9007613658905, 181.90232062339783, 181.90321445465088, 181.90367460250854, 181.90394139289856, 181.90406322479248, 181.90414309501648, 181.90418887138367, 181.90419459342957, 181.9042055606842, 181.9042103290558, 181.9042103290558, 181.90421223640442, 181.90421080589294, 181.90420651435852, 181.90420746803284, 181.90420699119568, 181.90420699119568, 181.90420269966125, 181.9042055606842, 181.90420246124268, 181.90420055389404, 181.90420627593994, 181.90420174598694, 181.9042031764984, 181.90420579910278, 181.90420651435852, 181.9042091369629, 181.90419816970825, 181.90418910980225, 181.90419554710388, 181.90420627593994, 181.9042103290558, 181.9041986465454, 181.90420174598694, 181.9041895866394, 181.9042103290558, 181.90420579910278, 181.9042158126831, 181.90420722961426, 181.90420198440552, 181.90419721603394, 181.9042112827301, 181.9042031764984, 181.9042148590088, 181.90421628952026, 181.90421557426453, 181.90421199798584, 181.9042055606842, 181.90422177314758, 181.904217004776, 181.90422463417053, 181.90421557426453, 181.9042088985443, 181.90420985221863, 181.90420985221863, 181.90421414375305, 181.90421652793884, 181.90421414375305, 181.90421056747437, 181.9042148590088, 181.90421724319458, 181.90420627593994, 181.90422201156616, 181.9042181968689, 181.90421891212463, 181.90421080589294, 181.90422201156616, 181.904212474823, 181.90423274040222, 181.90421891212463, 181.90422677993774, 181.9042103290558, 181.90421557426453, 181.90421271324158, 181.9042227268219, 181.904230594635, 181.90421676635742, 181.904217004776, 181.9042112827301, 181.90422463417053, 181.90420866012573, 181.90422439575195, 181.9042088985443, 181.90420651435852, 181.90422320365906, 181.90421962738037, 181.9042136669159, 181.90421319007874, 181.90423035621643, 181.9042203426361, 181.90421986579895, 181.9042193889618, 181.90421891212463, 181.90421772003174, 181.90421414375305, 181.9042100906372, 181.9042067527771, 181.9042239189148, 181.90422320365906, 181.9042181968689, 181.9042191505432, 181.90421414375305, 181.90421724319458, 181.90421509742737, 181.9042158126831, 181.9042317867279, 181.904230594635, 181.90423464775085, 181.90421533584595, 181.90423154830933, 181.9042329788208, 181.9042296409607, 181.90421152114868, 181.90421628952026, 181.90421390533447, 181.9042329788208, 181.90421628952026, 181.90421867370605, 181.90422201156616, 181.9042193889618, 181.90422177314758, 181.90422368049622, 181.904221534729, 181.90422415733337, 181.90420961380005, 181.90422582626343, 181.90421414375305, 181.90421223640442, 181.90423727035522, 181.90421533584595, 181.90422010421753, 181.90422439575195, 181.90422224998474], "epoch_time": [87.46996998786926, 85.546071767807, 85.53397011756897, 85.56870245933533, 85.6993556022644, 85.56513142585754, 85.52177739143372, 85.53073358535767, 85.603675365448, 85.54079008102417, 85.6428279876709, 85.56232357025146, 85.54602313041687, 85.5554986000061, 85.51924657821655, 85.74682235717773, 85.71577835083008, 85.64582633972168, 85.54332518577576, 85.55809950828552, 85.5666298866272, 85.63481974601746, 85.56143426895142, 85.5594961643219, 85.54091811180115, 85.55238127708435, 85.73020887374878, 85.59267711639404, 85.55833005905151, 85.56432104110718, 85.61040616035461, 85.53790664672852, 85.57619571685791, 85.71773028373718, 85.72937798500061, 85.76810598373413, 85.6571273803711, 85.54490852355957, 85.59243297576904, 85.77366709709167, 85.58752965927124, 85.53312754631042, 85.7473042011261, 85.76794147491455, 85.56020665168762, 85.68927216529846, 85.64146947860718, 85.54466652870178, 85.5718903541565, 85.75011563301086, 85.5465989112854, 85.58090043067932, 85.60613560676575, 85.57900834083557, 85.58866596221924, 85.53963327407837, 85.5429458618164, 85.59770822525024, 85.70971894264221, 85.58062720298767, 85.52898144721985, 85.58829951286316, 85.70020055770874, 85.6701192855835, 85.67761659622192, 85.76042318344116, 85.65277481079102, 85.54366421699524, 85.59762501716614, 85.61189889907837, 85.63579940795898, 85.67792201042175, 85.56228351593018, 85.59907722473145, 85.67383313179016, 85.56898880004883, 85.69613862037659, 85.54647660255432, 85.58767676353455, 85.56572771072388, 85.56319189071655, 85.54612374305725, 85.55384230613708, 85.70021486282349, 85.73198771476746, 85.52943062782288, 85.52717781066895, 85.7930417060852, 85.60207676887512, 85.55221748352051, 85.52931761741638, 85.61059665679932, 85.56992292404175, 85.74999809265137, 85.7613115310669, 85.59972715377808, 85.66692471504211, 85.58011531829834, 85.78630805015564, 85.58085179328918, 85.74971437454224, 85.53863024711609, 85.63818168640137, 85.56196928024292, 85.62826681137085, 85.55017638206482, 85.58615493774414, 85.59631109237671, 85.70250058174133, 85.55786561965942, 85.56122899055481, 85.5922019481659, 85.53468894958496, 85.57117247581482, 85.59232759475708, 85.55750966072083, 85.5592086315155, 85.71149373054504, 85.53972244262695, 85.54515361785889, 85.53816032409668, 85.76609945297241, 85.55738854408264, 85.79167008399963, 85.65574812889099, 85.76662921905518, 85.56623315811157, 85.60740351676941, 85.76061487197876, 85.56910300254822, 85.5950174331665, 85.56965184211731, 85.575932264328, 85.76282262802124, 85.62308287620544, 85.545236825943, 85.59894371032715, 85.55973720550537, 85.66446948051453, 85.57151961326599, 85.56165170669556, 85.63034653663635, 85.59240794181824, 85.59553551673889, 85.65100479125977, 85.52072167396545, 85.71608090400696, 85.72377181053162, 85.59737205505371, 85.75682830810547, 85.67558217048645, 85.66946697235107, 85.6261510848999, 85.6261191368103, 85.77520084381104, 85.58385848999023, 85.54880547523499, 85.62670564651489, 85.74360084533691, 85.57888507843018, 85.63253283500671, 85.60425162315369, 85.57560920715332, 85.52182221412659, 85.73202204704285, 85.80522894859314, 85.5553240776062, 85.80698323249817, 85.69085645675659, 85.62209415435791, 85.56934237480164, 85.58992457389832, 85.79280185699463, 85.59635758399963, 85.65660953521729, 85.78185391426086, 85.73043084144592, 85.60446953773499, 85.59836268424988, 85.73856401443481, 85.58425378799438, 85.5455207824707, 85.60295987129211, 85.76549077033997, 85.63638186454773, 85.82232546806335, 85.61192989349365, 85.71749067306519, 85.51892423629761, 85.70076847076416, 85.56614351272583, 85.56578350067139, 85.59365963935852, 85.5508725643158, 85.60814094543457, 85.76536655426025, 85.73696255683899, 85.54588174819946, 85.60434484481812, 85.60189175605774]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr1e-07-wdecay1000.0000000000001-seed43.json <==
{"train_acc": [10.494, 10.458, 10.678, 10.702, 10.788, 10.93, 10.952, 11.152, 11.232, 11.152, 11.366, 11.46, 11.746, 11.804, 11.924, 12.156, 12.206, 12.222, 12.496, 12.596, 12.704, 12.718, 12.97, 12.91, 13.008, 13.052, 13.52, 13.422, 13.572, 13.602, 13.594, 13.97, 13.994, 14.2, 14.128, 14.356, 14.408, 14.472, 14.388, 14.714, 14.596, 14.854, 14.864, 14.994, 14.85, 14.896, 14.928, 15.084, 15.28, 15.04, 15.174, 14.974, 15.248, 15.292, 15.226, 14.9, 14.962, 14.976, 14.86, 14.93, 14.84, 14.914, 14.846, 14.712, 13.564, 11.888, 10.954, 10.38, 10.178, 10.068, 10.014, 10.004, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [10.34, 10.39, 10.52, 10.58, 10.68, 10.89, 10.84, 10.87, 11.1, 11.3, 11.03, 11.32, 11.44, 11.63, 11.71, 11.84, 11.97, 12.12, 12.11, 12.34, 12.46, 12.7, 12.94, 13.25, 13.17, 13.56, 13.59, 13.57, 13.66, 13.8, 13.89, 14.35, 14.09, 14.07, 14.56, 14.74, 14.66, 14.73, 14.79, 14.88, 15.1, 15.13, 15.22, 15.13, 15.3, 15.32, 15.56, 15.23, 15.53, 15.39, 15.41, 15.25, 15.4, 15.22, 15.1, 15.04, 14.95, 14.98, 14.67, 14.81, 14.77, 14.81, 14.77, 14.74, 13.63, 11.87, 10.98, 10.45, 10.21, 10.09, 10.01, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [926.262401342392, 920.961452960968, 915.8126966953278, 912.0386219024658, 909.4080348014832, 906.5141739845276, 904.7022564411163, 903.0725531578064, 901.7481863498688, 900.8968777656555, 900.0051560401917, 899.1700701713562, 898.887077331543, 898.4067013263702, 898.1584253311157, 897.7304277420044, 897.4682688713074, 897.517637014389, 897.280594587326, 897.309944152832, 897.2038230895996, 897.2115321159363, 897.371829032898, 897.3625223636627, 897.4442310333252, 897.5461659431458, 897.4960651397705, 897.6592762470245, 897.7160501480103, 897.7995133399963, 897.8925762176514, 897.976847410202, 898.0635528564453, 898.1643238067627, 898.197541475296, 898.3252322673798, 898.4147846698761, 898.5337450504303, 898.6172201633453, 898.6859180927277, 898.7763979434967, 898.8332576751709, 898.9083757400513, 898.9913346767426, 899.0667071342468, 899.1364748477936, 899.2200529575348, 899.2667918205261, 899.3355610370636, 899.4010317325592, 899.4529678821564, 899.5198101997375, 899.5700097084045, 899.6190876960754, 899.677761554718, 899.7406167984009, 899.791511297226, 899.8370039463043, 899.8921685218811, 899.9414052963257, 899.9883782863617, 900.0373528003693, 900.0892412662506, 900.1399641036987, 900.1879162788391, 900.2336449623108, 900.2658007144928, 900.2852773666382, 900.2965023517609, 900.3026471138, 900.306156873703, 900.3080093860626, 900.3093099594116, 900.3100390434265, 900.3103260993958, 900.3106596469879, 900.310704946518, 900.3108043670654, 900.3109548091888, 900.3109314441681, 900.3109257221222, 900.3109896183014, 900.3109791278839, 900.3109271526337, 900.3108477592468, 900.3109133243561, 900.3109049797058, 900.310896396637, 900.3108274936676, 900.3108704090118, 900.3108334541321, 900.31085896492, 900.3108735084534, 900.3108685016632, 900.3108632564545, 900.3108162879944, 900.3108568191528, 900.3108100891113, 900.3108170032501, 900.3108050823212, 900.310825586319, 900.310843706131, 900.3107759952545, 900.310797214508, 900.310760974884, 900.3108065128326, 900.310818195343, 900.3108158111572, 900.3108160495758, 900.3108115196228, 900.3107945919037, 900.3107805252075, 900.3108079433441, 900.3107805252075, 900.3107948303223, 900.3107945919037, 900.3107764720917, 900.3107950687408, 900.3107895851135, 900.3107845783234, 900.3108043670654, 900.3107900619507, 900.3108103275299, 900.3108015060425, 900.3108007907867, 900.3107862472534, 900.3107810020447, 900.3107810020447, 900.3107826709747, 900.3107533454895, 900.310774564743, 900.3107862472534, 900.3107674121857, 900.310786485672, 900.3107750415802, 900.3107545375824, 900.3107783794403, 900.310772895813, 900.3107776641846, 900.310784816742, 900.3107824325562, 900.3107676506042, 900.3107748031616, 900.3107786178589, 900.3107981681824, 900.3107869625092, 900.3107860088348, 900.3107912540436, 900.3107950687408, 900.3107886314392, 900.3107879161835, 900.3108024597168, 900.3107981681824, 900.3107953071594, 900.3108203411102, 900.3107974529266, 900.3107814788818, 900.3107960224152, 900.3107852935791, 900.3107914924622, 900.310779094696, 900.3107841014862, 900.3107562065125, 900.3107912540436, 900.3108077049255, 900.3107709884644, 900.3107943534851, 900.3108086585999, 900.310750246048, 900.3107759952545, 900.3108105659485, 900.3107817173004, 900.3107936382294, 900.3107812404633, 900.3107824325562, 900.310800075531, 900.3107933998108, 900.3107964992523, 900.3107724189758, 900.3108141422272, 900.3108282089233, 900.3107945919037, 900.3108079433441, 900.310830116272, 900.3108019828796, 900.31081199646, 900.3108003139496, 900.3107862472534, 900.3107867240906, 900.3108022212982, 900.3108322620392, 900.3107566833496, 900.3107688426971, 900.3107969760895, 900.3108005523682, 900.3107533454895, 900.3107945919037, 900.31081366539, 900.3107738494873, 900.310786485672], "test_loss": [186.16630744934082, 185.24297165870667, 184.5607395172119, 183.86774444580078, 183.43385410308838, 183.02375411987305, 182.70187973976135, 182.4464249610901, 182.24457097053528, 182.03536796569824, 181.96031856536865, 181.7828311920166, 181.69087171554565, 181.63833904266357, 181.59001350402832, 181.53202176094055, 181.46292066574097, 181.45815014839172, 181.48299956321716, 181.45737552642822, 181.43156933784485, 181.46248984336853, 181.4360659122467, 181.43969130516052, 181.4441637992859, 181.45017838478088, 181.47447109222412, 181.45686435699463, 181.4736180305481, 181.49723529815674, 181.5278675556183, 181.52203845977783, 181.5508873462677, 181.57751893997192, 181.5605525970459, 181.59358668327332, 181.59982919692993, 181.61462020874023, 181.6249439716339, 181.63899159431458, 181.64924311637878, 181.66583561897278, 181.67482566833496, 181.69320464134216, 181.70014023780823, 181.7088360786438, 181.7150058746338, 181.7332923412323, 181.7241711616516, 181.75450015068054, 181.7564709186554, 181.7720992565155, 181.7725179195404, 181.78731298446655, 181.79034543037415, 181.80521154403687, 181.81063628196716, 181.81556510925293, 181.83317637443542, 181.83894968032837, 181.84722876548767, 181.85678553581238, 181.86720156669617, 181.87681794166565, 181.8859748840332, 181.89325857162476, 181.89850759506226, 181.9010374546051, 181.90244960784912, 181.90328645706177, 181.90375661849976, 181.9040548801422, 181.90420484542847, 181.90431189537048, 181.90437006950378, 181.90439462661743, 181.9044156074524, 181.9044268131256, 181.9044201374054, 181.9044167995453, 181.90441346168518, 181.90440917015076, 181.9044017791748, 181.90439534187317, 181.90438866615295, 181.90438175201416, 181.90437531471252, 181.90436697006226, 181.90436816215515, 181.90436244010925, 181.9043505191803, 181.90434312820435, 181.90433502197266, 181.90432476997375, 181.90434288978577, 181.90432810783386, 181.90431356430054, 181.9043207168579, 181.90430307388306, 181.90431714057922, 181.90431308746338, 181.9043071269989, 181.90428829193115, 181.90429496765137, 181.90429782867432, 181.90427160263062, 181.90428972244263, 181.90428829193115, 181.90428686141968, 181.90428233146667, 181.90428185462952, 181.90428352355957, 181.9042854309082, 181.90426659584045, 181.90426540374756, 181.90426874160767, 181.9042685031891, 181.90427494049072, 181.90426683425903, 181.90426301956177, 181.9042510986328, 181.9042580127716, 181.9042465686798, 181.90425372123718, 181.90424966812134, 181.90425300598145, 181.90424704551697, 181.90425777435303, 181.9042410850525, 181.90425181388855, 181.9042420387268, 181.90423822402954, 181.9042453765869, 181.90424370765686, 181.9042453765869, 181.90424609184265, 181.90423893928528, 181.90422773361206, 181.90424180030823, 181.9042398929596, 181.90424346923828, 181.9042272567749, 181.90424466133118, 181.90423393249512, 181.90422534942627, 181.90423274040222, 181.9042375087738, 181.90423274040222, 181.9042420387268, 181.904226064682, 181.9042365550995, 181.90423321723938, 181.90422677993774, 181.9042387008667, 181.90423774719238, 181.90422868728638, 181.90423893928528, 181.9042317867279, 181.90422797203064, 181.90423941612244, 181.90422987937927, 181.90422797203064, 181.9042408466339, 181.90424013137817, 181.90423202514648, 181.90422677993774, 181.90423965454102, 181.90423369407654, 181.90423369407654, 181.90424370765686, 181.9042375087738, 181.90423250198364, 181.9042308330536, 181.90424394607544, 181.9042410850525, 181.90423130989075, 181.90423130989075, 181.90422320365906, 181.90424060821533, 181.90424180030823, 181.90423798561096, 181.90423607826233, 181.90425205230713, 181.9042468070984, 181.90424466133118, 181.90424060821533, 181.90423202514648, 181.90422654151917, 181.90424919128418, 181.90424823760986, 181.90424346923828, 181.90423703193665, 181.9042341709137, 181.9042317867279, 181.9042248725891, 181.90422558784485, 181.90424275398254, 181.9042398929596, 181.90423607826233, 181.904235124588], "epoch_time": [45.83378005027771, 43.24801325798035, 43.03405809402466, 43.34378790855408, 43.41159701347351, 43.420620918273926, 43.817973136901855, 43.27144908905029, 43.583279609680176, 43.374330043792725, 43.21054458618164, 43.53256964683533, 43.21468257904053, 43.35667324066162, 43.74181509017944, 43.33494186401367, 43.699514865875244, 43.188711404800415, 43.71057152748108, 43.482664346694946, 43.70813298225403, 43.83897519111633, 43.29447340965271, 43.33974027633667, 43.213847637176514, 43.344587087631226, 43.54782223701477, 43.23514366149902, 43.20431160926819, 43.35320234298706, 43.2877881526947, 43.215275049209595, 43.31239199638367, 43.17417025566101, 43.02106690406799, 43.448835372924805, 43.494736433029175, 42.970643043518066, 43.263524532318115, 43.62584638595581, 43.24396800994873, 43.3249671459198, 43.346420764923096, 43.48749899864197, 43.173945903778076, 43.54828643798828, 43.2847626209259, 43.262470960617065, 43.3268620967865, 43.536320209503174, 43.46302270889282, 43.547539949417114, 43.38271164894104, 42.99249219894409, 43.27719187736511, 43.18712496757507, 43.414088010787964, 43.39652967453003, 43.558154582977295, 43.49207329750061, 43.217448472976685, 43.19853210449219, 43.38158106803894, 43.42853617668152, 43.26681900024414, 43.15947771072388, 42.97727060317993, 43.295700550079346, 43.047794818878174, 43.07756209373474, 43.62696886062622, 43.26291537284851, 43.24240565299988, 43.38256001472473, 43.20862412452698, 43.43085312843323, 43.39145064353943, 43.474218130111694, 43.40236687660217, 43.334134101867676, 43.1328022480011, 43.246946573257446, 43.38384771347046, 43.25777769088745, 43.1975474357605, 43.59026765823364, 43.3619487285614, 43.459468126297, 43.322163581848145, 43.32165217399597, 43.575095891952515, 43.5738422870636, 43.15608358383179, 43.47948098182678, 43.35470199584961, 43.362985610961914, 43.42170739173889, 43.284321308135986, 43.37563133239746, 43.373661041259766, 43.28441309928894, 43.27210736274719, 43.33217906951904, 43.30448627471924, 43.27632522583008, 43.329177141189575, 43.156702518463135, 43.60958790779114, 43.15328025817871, 43.293761014938354, 43.291269063949585, 43.45420503616333, 43.36503481864929, 43.24274134635925, 43.411415100097656, 43.46472644805908, 43.1724910736084, 43.27251482009888, 43.54828119277954, 43.324390172958374, 43.340240240097046, 43.26098370552063, 43.681673526763916, 43.61633491516113, 43.35962772369385, 43.490227699279785, 43.38269376754761, 43.51266551017761, 43.4345498085022, 43.481045722961426, 43.399802923202515, 43.07123064994812, 43.269896030426025, 43.36603784561157, 43.23618531227112, 43.263705253601074, 43.216864347457886, 43.41287541389465, 43.405943870544434, 43.49845290184021, 43.44354295730591, 43.50383925437927, 43.392383098602295, 43.19773817062378, 43.39696669578552, 43.401800870895386, 43.50140738487244, 43.13230013847351, 43.28936505317688, 43.263630390167236, 43.31867289543152, 43.269489765167236, 43.33727240562439, 43.78911638259888, 43.415156841278076, 43.56447243690491, 43.517045736312866, 43.39675235748291, 43.520315170288086, 43.495126247406006, 43.66540002822876, 43.3594069480896, 43.30845761299133, 43.4148108959198, 43.31974244117737, 43.285093784332275, 43.277719020843506, 43.427247285842896, 43.66957664489746, 43.22228693962097, 43.23687505722046, 43.470438718795776, 43.37331676483154, 43.38056802749634, 43.352354288101196, 43.49626111984253, 43.28557777404785, 43.29216957092285, 43.239582777023315, 43.29385781288147, 43.72120642662048, 43.60441327095032, 43.48268175125122, 43.39106750488281, 43.40581655502319, 43.213093519210815, 43.44723987579346, 43.3067889213562, 43.32468128204346, 43.3845911026001, 43.38273787498474, 43.460649728775024, 43.22859239578247, 43.44677376747131, 43.4487783908844, 43.67411923408508, 43.129101514816284, 43.380635023117065, 43.44754695892334, 43.21668839454651]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr1e-07-wdecay1000.0000000000001-seed44.json <==
{"train_acc": [11.722, 12.052, 11.984, 12.082, 12.116, 12.232, 12.366, 12.33, 12.37, 12.454, 12.618, 12.6, 12.704, 12.648, 12.794, 12.88, 12.956, 13.114, 13.234, 13.132, 13.124, 13.428, 13.438, 13.366, 13.294, 13.434, 13.458, 13.338, 13.646, 13.566, 13.536, 13.668, 13.566, 13.806, 13.906, 13.616, 13.756, 13.674, 13.83, 13.826, 13.778, 13.77, 13.916, 13.922, 14.006, 13.76, 13.926, 13.814, 13.982, 13.942, 13.912, 13.914, 13.71, 13.974, 13.934, 13.864, 13.74, 13.608, 13.652, 13.512, 13.108, 13.278, 12.998, 12.686, 11.898, 11.0, 10.276, 10.026, 10.008, 10.062, 10.38, 10.878, 10.89, 10.376, 10.044, 10.01, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [12.36, 12.27, 12.35, 12.57, 12.47, 12.66, 12.85, 12.8, 12.68, 12.78, 12.81, 12.72, 12.87, 12.89, 13.01, 12.94, 13.14, 12.99, 13.0, 12.84, 13.1, 12.89, 13.2, 13.12, 13.07, 13.01, 12.91, 12.97, 12.87, 13.15, 12.99, 12.87, 12.88, 13.14, 13.07, 13.02, 12.92, 13.1, 13.07, 13.07, 12.88, 13.19, 13.01, 12.96, 12.76, 12.63, 12.77, 12.57, 12.47, 12.69, 12.59, 12.65, 12.47, 12.51, 12.45, 12.62, 12.59, 12.53, 12.69, 12.54, 12.38, 11.99, 11.77, 11.99, 11.3, 10.47, 10.12, 9.99, 10.0, 10.02, 10.31, 10.86, 10.33, 10.06, 10.0, 9.99, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [944.3727087974548, 936.6869745254517, 930.4208664894104, 925.0742781162262, 920.7047560214996, 917.1016466617584, 913.6520926952362, 911.2933146953583, 909.0088963508606, 907.3003966808319, 905.7830791473389, 904.723792552948, 903.5929555892944, 902.7521712779999, 902.0668709278107, 901.419281244278, 900.9404635429382, 900.5541708469391, 900.2172117233276, 899.8876030445099, 899.8148920536041, 899.5892522335052, 899.4281005859375, 899.358957529068, 899.261399269104, 899.2269148826599, 899.1798920631409, 899.152943611145, 899.1079547405243, 899.1610424518585, 899.1470022201538, 899.1582942008972, 899.20716381073, 899.1851930618286, 899.2574965953827, 899.2962987422943, 899.3254015445709, 899.3672780990601, 899.3865690231323, 899.4211053848267, 899.4589881896973, 899.5098116397858, 899.5406422615051, 899.5747091770172, 899.5975439548492, 899.6585779190063, 899.6913397312164, 899.7343175411224, 899.7605454921722, 899.8014166355133, 899.8291764259338, 899.8665859699249, 899.8926360607147, 899.9205775260925, 899.9532387256622, 899.9866914749146, 900.0184433460236, 900.0497646331787, 900.0823998451233, 900.108505487442, 900.1380891799927, 900.1664321422577, 900.195375919342, 900.225301027298, 900.2504711151123, 900.2717781066895, 900.2873132228851, 900.297003030777, 900.3027176856995, 900.3058788776398, 900.3077158927917, 900.309027671814, 900.3097233772278, 900.3102262020111, 900.3105306625366, 900.3106637001038, 900.3107361793518, 900.3108818531036, 900.3109505176544, 900.31094622612, 900.31094789505, 900.3108613491058, 900.311003446579, 900.3108978271484, 900.3109278678894, 900.3109095096588, 900.3109097480774, 900.3109405040741, 900.3108623027802, 900.3109056949615, 900.3108389377594, 900.3108885288239, 900.3108348846436, 900.3108885288239, 900.3108291625977, 900.3108184337616, 900.3108808994293, 900.3108355998993, 900.3108549118042, 900.3108396530151, 900.3108537197113, 900.310797214508, 900.310789346695, 900.3107960224152, 900.3108372688293, 900.3107936382294, 900.3108155727386, 900.3107855319977, 900.3108229637146, 900.3107833862305, 900.3107993602753, 900.3107857704163, 900.3107967376709, 900.3107943534851, 900.3107776641846, 900.3107933998108, 900.3108057975769, 900.3107759952545, 900.3108193874359, 900.3107829093933, 900.3107891082764, 900.3107557296753, 900.310798406601, 900.310793876648, 900.3107824325562, 900.3107931613922, 900.3107793331146, 900.3107903003693, 900.3107800483704, 900.310781955719, 900.3107771873474, 900.3107755184174, 900.3107800483704, 900.3107862472534, 900.3107807636261, 900.3107726573944, 900.3107740879059, 900.3107943534851, 900.3107843399048, 900.3107936382294, 900.310786485672, 900.3107900619507, 900.3107991218567, 900.3107831478119, 900.3107993602753, 900.3107888698578, 900.3107993602753, 900.3108005523682, 900.3108077049255, 900.3108043670654, 900.3108005523682, 900.3107731342316, 900.3107933998108, 900.3108184337616, 900.3107731342316, 900.3107736110687, 900.3107924461365, 900.3108220100403, 900.3107948303223, 900.310772895813, 900.3107869625092, 900.3108100891113, 900.3107941150665, 900.3107714653015, 900.3107850551605, 900.3108367919922, 900.3108096122742, 900.3107967376709, 900.3108110427856, 900.3107862472534, 900.3108141422272, 900.3107714653015, 900.3107759952545, 900.3107757568359, 900.3108022212982, 900.3107681274414, 900.3107743263245, 900.310804605484, 900.3107998371124, 900.3107752799988, 900.3107798099518, 900.3107855319977, 900.3107826709747, 900.3107945919037, 900.3107831478119, 900.3107941150665, 900.3107957839966, 900.3108174800873, 900.3107686042786, 900.3107986450195, 900.3108003139496, 900.3108022212982, 900.3107945919037, 900.310781955719, 900.3107948303223, 900.3107898235321, 900.3107903003693, 900.3107872009277, 900.310765504837, 900.3107805252075], "test_loss": [189.26349711418152, 188.0223560333252, 186.9196424484253, 185.95115065574646, 185.26911902427673, 184.64620065689087, 184.14045333862305, 183.70197653770447, 183.33716869354248, 183.0550022125244, 182.78344655036926, 182.5956678390503, 182.4198899269104, 182.28255534172058, 182.16147112846375, 182.07459783554077, 182.0010530948639, 181.9357786178589, 181.87678456306458, 181.8499095439911, 181.81235098838806, 181.7888605594635, 181.7693967819214, 181.7556028366089, 181.75223016738892, 181.7373821735382, 181.73504114151, 181.7317328453064, 181.72963070869446, 181.7332046031952, 181.7338616847992, 181.741956949234, 181.74502444267273, 181.74413299560547, 181.742755651474, 181.75537085533142, 181.7584364414215, 181.76461720466614, 181.76688766479492, 181.7759714126587, 181.78384685516357, 181.7860848903656, 181.7924211025238, 181.79844641685486, 181.80355858802795, 181.81143736839294, 181.8141827583313, 181.8211748600006, 181.8251667022705, 181.83038520812988, 181.8347578048706, 181.83914923667908, 181.84523582458496, 181.84837818145752, 181.8508279323578, 181.85564351081848, 181.86100316047668, 181.86503791809082, 181.86732029914856, 181.87207961082458, 181.87623047828674, 181.88126134872437, 181.88588666915894, 181.88999843597412, 181.89437413215637, 181.89766716957092, 181.9003267288208, 181.90186285972595, 181.90275835990906, 181.90333557128906, 181.90369415283203, 181.90388941764832, 181.9040195941925, 181.9041018486023, 181.90414953231812, 181.90418076515198, 181.90420150756836, 181.90421152114868, 181.9042205810547, 181.90422677993774, 181.90422010421753, 181.9042263031006, 181.9042272567749, 181.90422534942627, 181.904226064682, 181.90422701835632, 181.90422320365906, 181.90422248840332, 181.9042296409607, 181.9042181968689, 181.904221534729, 181.90421843528748, 181.90422320365906, 181.9042193889618, 181.90421199798584, 181.90422177314758, 181.90421986579895, 181.90421175956726, 181.90422940254211, 181.9042146205902, 181.90421533584595, 181.904217004776, 181.90422749519348, 181.9042181968689, 181.90421867370605, 181.904221534729, 181.90421724319458, 181.9042263031006, 181.9042227268219, 181.90421152114868, 181.90420842170715, 181.904217004776, 181.9042239189148, 181.90421795845032, 181.90422797203064, 181.90421652793884, 181.90421533584595, 181.9042193889618, 181.9042112827301, 181.90421533584595, 181.904217004776, 181.90422177314758, 181.90422821044922, 181.90422582626343, 181.90422701835632, 181.90421891212463, 181.90422224998474, 181.90421676635742, 181.90421772003174, 181.90420937538147, 181.90420937538147, 181.90422415733337, 181.90421962738037, 181.90420484542847, 181.9042205810547, 181.9042193889618, 181.90421295166016, 181.90422368049622, 181.904217004776, 181.90422201156616, 181.90421557426453, 181.90423250198364, 181.90423369407654, 181.9042158126831, 181.90422248840332, 181.90422868728638, 181.90421962738037, 181.90422987937927, 181.90421795845032, 181.90423369407654, 181.90421319007874, 181.90423393249512, 181.90421628952026, 181.90423202514648, 181.90421390533447, 181.904235124588, 181.9042103290558, 181.90423583984375, 181.9042136669159, 181.90423345565796, 181.904235124588, 181.90423464775085, 181.90421438217163, 181.90423488616943, 181.90421748161316, 181.90423607826233, 181.90422081947327, 181.90421891212463, 181.90422010421753, 181.90422129631042, 181.904221534729, 181.90421891212463, 181.90422463417053, 181.904226064682, 181.90422940254211, 181.904221534729, 181.904226064682, 181.90422701835632, 181.90422701835632, 181.90421533584595, 181.9042158126831, 181.90421724319458, 181.90421986579895, 181.90422177314758, 181.90422534942627, 181.90422439575195, 181.9042263031006, 181.90422868728638, 181.90421295166016, 181.90423393249512, 181.90423393249512, 181.90421628952026, 181.90421795845032, 181.90422368049622, 181.90422320365906, 181.9042251110077, 181.90422558784485, 181.90421628952026, 181.90421605110168, 181.90421962738037], "epoch_time": [49.495622396469116, 43.06114053726196, 43.424588203430176, 43.1424081325531, 43.52562999725342, 43.200756549835205, 43.43433618545532, 43.06168031692505, 43.227806091308594, 43.25126504898071, 43.284459829330444, 43.300721645355225, 43.286590337753296, 43.33603882789612, 43.74927520751953, 43.17369341850281, 43.21732234954834, 43.23984336853027, 43.44386434555054, 43.346205711364746, 43.28050947189331, 43.13768434524536, 43.436622858047485, 43.28516674041748, 43.26172661781311, 43.5112030506134, 43.29091548919678, 43.252378940582275, 43.54053616523743, 43.30810737609863, 43.37337279319763, 43.35984516143799, 43.138606548309326, 43.336469650268555, 43.31619906425476, 43.28417634963989, 43.26979184150696, 43.34408473968506, 43.32561993598938, 43.34603142738342, 43.55450081825256, 43.1397864818573, 43.33186459541321, 43.103991985321045, 43.23036432266235, 43.09785342216492, 43.391770124435425, 43.45220994949341, 43.119163513183594, 43.251078367233276, 43.529022455215454, 43.49446654319763, 43.13587665557861, 43.12396478652954, 43.37718439102173, 43.044798851013184, 43.66228652000427, 43.20886301994324, 43.49870467185974, 43.34985423088074, 43.127153158187866, 43.14676117897034, 43.17098546028137, 43.46024441719055, 43.075509786605835, 43.54153919219971, 43.11406898498535, 43.20092964172363, 43.32638740539551, 43.45646667480469, 43.50916910171509, 43.36961603164673, 43.250380992889404, 43.52511954307556, 43.444695711135864, 43.450066804885864, 43.37979483604431, 43.37642979621887, 43.004624366760254, 43.24797964096069, 43.30557823181152, 43.4785315990448, 43.39781069755554, 43.451374769210815, 43.23807907104492, 43.05540132522583, 43.32268023490906, 43.685864210128784, 43.30801224708557, 43.44730353355408, 43.267987966537476, 43.24649214744568, 43.20701050758362, 43.602811336517334, 43.53774094581604, 43.45985198020935, 43.18599081039429, 43.24154543876648, 43.240639209747314, 43.06673192977905, 43.312121868133545, 43.670700550079346, 43.47741460800171, 43.61387896537781, 43.44097185134888, 43.41957330703735, 43.16306924819946, 43.444973945617676, 43.793015480041504, 43.28458023071289, 43.487865924835205, 43.44008231163025, 43.147334814071655, 43.392810106277466, 43.2227988243103, 43.2508807182312, 43.3965220451355, 43.08609867095947, 43.2838671207428, 43.24172616004944, 43.546475648880005, 43.090145111083984, 43.24361443519592, 43.89286780357361, 43.70422077178955, 43.35888338088989, 43.399580240249634, 43.48788261413574, 43.118542432785034, 43.56781315803528, 43.65667653083801, 43.08833074569702, 43.466668128967285, 43.143895864486694, 43.2399685382843, 43.203375577926636, 43.01348114013672, 43.21384119987488, 43.001704931259155, 43.35654258728027, 43.36825656890869, 43.16204762458801, 43.70435619354248, 43.25756120681763, 43.109230756759644, 43.60833716392517, 43.49234437942505, 43.57570147514343, 43.39118146896362, 43.10070514678955, 43.182427644729614, 42.9915874004364, 43.69573712348938, 44.00208759307861, 43.11538910865784, 43.560901165008545, 43.79134678840637, 43.04239821434021, 43.3160240650177, 43.120771169662476, 43.59092593193054, 43.03531551361084, 43.28924822807312, 43.529354095458984, 44.010868310928345, 43.148210287094116, 43.28327441215515, 43.341063261032104, 43.14529037475586, 43.697694540023804, 43.465444803237915, 43.21506714820862, 43.38763451576233, 43.73225808143616, 43.35253834724426, 43.848140001297, 43.400078773498535, 43.86193490028381, 43.437766551971436, 43.507641315460205, 43.528706312179565, 43.23099160194397, 43.22138595581055, 43.71502923965454, 43.4527428150177, 43.631627559661865, 43.57583141326904, 43.07124352455139, 42.98080897331238, 43.39056992530823, 43.12234282493591, 43.59911632537842, 43.5920889377594, 43.20314431190491, 43.443933963775635, 43.434977293014526, 43.28657269477844, 43.56158232688904, 43.14264965057373, 43.131760358810425]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr5e-05-wdecay2.0-seed42.json <==
{"train_acc": [19.672, 29.346, 34.966, 38.338, 41.544, 44.708, 47.222, 49.49, 51.724, 53.732, 55.952, 58.03, 59.958, 61.856, 63.868, 65.634, 67.244, 68.214, 70.152, 71.138, 72.13, 73.178, 74.352, 75.492, 76.608, 77.822, 78.87, 79.648, 80.548, 81.624, 82.278, 83.09, 83.794, 84.206, 84.968, 85.75, 86.206, 86.408, 86.976, 87.18, 87.798, 88.21, 88.478, 88.726, 88.968, 89.052, 89.262, 89.962, 90.022, 90.156, 90.356, 90.52, 90.78, 90.848, 90.642, 91.154, 91.32, 91.412, 91.326, 91.776, 91.838, 91.762, 91.906, 92.176, 92.204, 92.112, 92.692, 92.374, 92.75, 92.86, 92.928, 92.78, 93.012, 93.23, 93.39, 93.584, 93.8, 93.716, 94.31, 94.268, 94.528, 94.494, 94.41, 94.724, 94.73, 94.552, 94.454, 94.728, 94.6, 94.75, 94.626, 94.432, 94.354, 94.332, 94.414, 94.39, 94.614, 94.456, 94.252, 94.276, 94.43, 94.35, 94.342, 94.59, 94.222, 94.16, 94.336, 94.266, 94.37, 94.314, 94.33, 94.228, 94.29, 94.318, 94.36, 94.286, 94.28, 94.094, 94.084, 94.064, 94.014, 94.39, 94.254, 94.156, 94.34, 93.892, 94.274, 94.322, 94.012, 94.368, 94.0, 94.108, 94.32, 94.334, 94.14, 94.1, 94.148, 94.206, 94.246, 94.374, 94.174, 94.29, 94.198, 94.214, 94.214, 94.226, 94.252, 94.426, 94.514, 94.232, 96.872, 97.482, 97.726, 97.726, 97.846, 97.912, 97.98, 98.14, 98.206, 98.174, 98.23, 98.192, 98.31, 98.232, 98.342, 98.37, 98.386, 98.336, 98.446, 98.332, 98.396, 98.416, 98.492, 98.486, 98.51, 98.498, 98.502, 98.498, 98.502, 98.534, 98.584, 98.554, 98.482, 98.522, 98.608, 98.614, 98.59, 98.502, 98.648, 98.552, 98.656, 98.61, 98.626, 98.54, 98.648, 98.646, 98.596, 98.67, 98.666, 98.652], "test_acc": [26.01, 33.36, 37.12, 41.55, 44.02, 47.02, 49.81, 51.6, 53.48, 54.58, 56.69, 56.63, 60.46, 62.93, 64.61, 65.01, 66.13, 66.45, 69.67, 70.91, 71.15, 73.52, 74.23, 71.67, 71.24, 75.62, 77.03, 73.25, 77.75, 78.19, 77.87, 80.12, 79.28, 81.09, 79.34, 81.43, 82.61, 81.47, 78.63, 81.75, 80.26, 80.12, 83.02, 82.55, 82.73, 81.77, 86.18, 82.25, 80.65, 83.39, 86.16, 82.14, 84.51, 84.46, 83.95, 83.94, 83.18, 84.29, 79.62, 84.59, 87.0, 84.44, 86.44, 87.1, 85.71, 87.2, 86.46, 88.17, 88.82, 87.37, 84.92, 84.51, 88.41, 87.12, 84.78, 89.74, 86.93, 86.78, 89.38, 88.01, 87.38, 88.79, 87.59, 91.09, 87.33, 88.93, 88.47, 86.68, 84.32, 87.3, 89.5, 89.45, 87.67, 86.1, 86.73, 86.26, 87.99, 85.77, 87.78, 87.53, 86.51, 80.66, 86.11, 85.57, 88.81, 84.93, 86.71, 85.55, 88.11, 86.79, 89.08, 88.62, 87.8, 85.12, 88.96, 87.34, 88.34, 84.69, 86.32, 88.33, 86.28, 86.86, 86.66, 85.81, 87.82, 86.72, 86.53, 89.45, 87.74, 85.13, 88.3, 87.76, 89.84, 81.45, 85.62, 84.93, 88.11, 80.34, 86.29, 85.24, 87.18, 85.11, 78.56, 87.54, 82.92, 85.49, 87.04, 88.43, 82.92, 84.41, 92.9, 92.8, 92.87, 92.91, 93.19, 93.07, 92.93, 92.87, 92.8, 93.14, 93.13, 92.94, 93.2, 93.02, 93.0, 92.8, 92.59, 92.98, 92.83, 92.74, 92.61, 92.83, 92.87, 92.56, 92.86, 92.65, 92.54, 92.44, 92.35, 92.72, 92.65, 92.64, 92.67, 92.5, 92.31, 92.07, 92.41, 92.54, 92.64, 92.55, 92.1, 92.12, 90.98, 92.8, 92.07, 92.07, 91.93, 92.01, 91.88, 92.15], "train_loss": [840.8124943971634, 732.6895307302475, 679.0440781116486, 641.1732853651047, 609.4993175268173, 582.1097866296768, 559.0107769966125, 536.7823575735092, 515.4993011951447, 496.0029511451721, 475.5639617443085, 455.4200028181076, 436.479450404644, 418.33926087617874, 399.1628075838089, 381.96970027685165, 367.42732149362564, 355.81393682956696, 340.42237561941147, 329.87925934791565, 319.3556281924248, 307.85570192337036, 297.3627590537071, 286.0177022218704, 277.1104744076729, 265.1837483048439, 255.8574217259884, 248.39159151911736, 239.13506227731705, 229.89944571256638, 223.78340327739716, 216.56607401371002, 209.8822882771492, 205.19803750514984, 198.69950339198112, 191.72120651602745, 188.62124595046043, 185.24229031801224, 180.92629891633987, 178.81715178489685, 175.41616037487984, 172.09071588516235, 169.91097858548164, 169.51544255018234, 167.39903855323792, 167.07888194918633, 167.84587156772614, 163.06578281521797, 163.97499078512192, 164.03415244817734, 164.4190271794796, 165.89959168434143, 165.35071843862534, 166.72232338786125, 169.85339704155922, 168.7958378493786, 170.86231544613838, 172.26537361741066, 175.37992215156555, 175.1387524008751, 178.7862242758274, 182.41794338822365, 184.03288054466248, 185.00509202480316, 188.87652865052223, 193.86547967791557, 193.17777726054192, 198.57412871718407, 198.9808666408062, 201.61610701680183, 204.64866292476654, 210.1971181333065, 211.4440320134163, 213.01934775710106, 215.3280581831932, 217.12744736671448, 217.87065088748932, 220.2412315607071, 218.82836586236954, 221.33808344602585, 221.61313053965569, 224.60389718413353, 226.9463650882244, 226.7501159608364, 228.4332155585289, 231.20051062107086, 233.30768990516663, 233.49040561914444, 236.34848201274872, 237.10164719820023, 239.104940533638, 241.8299259543419, 243.76150619983673, 244.62909370660782, 245.9781410098076, 246.9278585910797, 245.9156705737114, 248.06725949048996, 249.47071212530136, 250.30605959892273, 250.71937680244446, 251.32855892181396, 252.02326619625092, 251.1394019126892, 253.75107610225677, 254.69567227363586, 254.8509191274643, 254.46834141016006, 254.79200959205627, 255.3437054157257, 254.7611974477768, 255.80382579565048, 255.3606200814247, 255.5991434454918, 256.112375497818, 256.0774563550949, 256.35529482364655, 257.4141196012497, 257.0625247955322, 257.4949600100517, 257.778203189373, 255.30848652124405, 256.6702777147293, 256.1692252755165, 255.94354152679443, 257.96079236269, 257.13997983932495, 255.95135271549225, 257.88582384586334, 255.47939068078995, 258.1013034582138, 257.2902203798294, 255.43557918071747, 255.45113402605057, 256.4795977473259, 256.4838328361511, 255.4875436425209, 255.51589840650558, 255.44832503795624, 254.7486053109169, 255.85719287395477, 256.10402023792267, 255.3586494922638, 255.98850446939468, 256.12876492738724, 256.19708263874054, 255.51606339216232, 254.5357922911644, 253.0719826221466, 254.91960668563843, 236.7322364449501, 232.11014568805695, 230.11255073547363, 229.68873739242554, 228.27168226242065, 228.35900390148163, 227.36860567331314, 226.18745911121368, 225.91607427597046, 225.59487557411194, 225.40062952041626, 225.36993092298508, 223.99869018793106, 224.68612241744995, 222.9445317387581, 223.2742800116539, 222.89492744207382, 222.88974595069885, 222.43031388521194, 221.8799403309822, 221.85838568210602, 221.39344441890717, 221.0782374739647, 220.4098105430603, 220.2783140540123, 220.43781352043152, 220.29243433475494, 219.99168676137924, 219.6923998594284, 219.8339409828186, 219.07408142089844, 219.21016055345535, 218.90066248178482, 218.76128506660461, 218.25531005859375, 217.54619812965393, 217.76528584957123, 217.7139499783516, 217.39672088623047, 217.24339628219604, 216.54536056518555, 215.93286669254303, 216.50463688373566, 217.39718091487885, 215.94274055957794, 216.13230752944946, 215.867045879364, 215.26190716028214, 215.05629938840866, 215.668714761734], "test_loss": [154.88376712799072, 139.45600724220276, 131.23348581790924, 122.78016018867493, 117.77904856204987, 112.38822031021118, 107.83243656158447, 103.3848272562027, 99.64770841598511, 97.92021441459656, 93.79130291938782, 96.21658456325531, 87.43716043233871, 81.4885715842247, 78.53864550590515, 76.70601224899292, 75.10441678762436, 73.8035392165184, 69.4513868689537, 65.94110924005508, 65.6731464266777, 61.29559573531151, 60.050348073244095, 65.6137997508049, 65.95437610149384, 57.21298176050186, 54.460215389728546, 63.387929022312164, 52.38362491130829, 52.920913368463516, 54.18009132146835, 48.81836739182472, 51.590745002031326, 46.83893468976021, 51.45181339979172, 47.131784319877625, 43.62536910176277, 45.81162974238396, 53.59202712774277, 46.83356297016144, 49.3509102165699, 50.67440354824066, 44.70690208673477, 45.78973379731178, 47.5421237051487, 47.60539719462395, 38.555327609181404, 47.78144136071205, 50.540035635232925, 47.2215833067894, 41.29527696967125, 50.221674889326096, 44.903751105070114, 44.7760374546051, 47.15045168995857, 48.253075659275055, 49.24044454097748, 48.817882746458054, 58.63034117221832, 49.48004460334778, 43.75393325090408, 50.122076123952866, 47.07444021105766, 45.71480852365494, 49.63816046714783, 48.14904794096947, 49.64852377772331, 47.1124701499939, 45.51834326982498, 49.451666474342346, 55.34142732620239, 56.73043555021286, 49.034233808517456, 52.650774240493774, 57.84989929199219, 48.13708585500717, 55.14810484647751, 55.262907803058624, 51.18539696931839, 53.826563119888306, 55.88574838638306, 53.376600325107574, 56.41225183010101, 49.36419916152954, 56.51836562156677, 54.03641456365585, 55.20395869016647, 58.84830963611603, 64.58217114210129, 58.81370520591736, 54.74507814645767, 54.5251561999321, 58.26520240306854, 60.83588820695877, 60.505369901657104, 62.003713965415955, 57.3643217086792, 63.53358572721481, 59.11835461854935, 60.367430448532104, 61.41117882728577, 72.6050289273262, 62.77667051553726, 63.70661473274231, 56.51904934644699, 63.95002090930939, 61.93917715549469, 62.71010118722916, 59.1582989692688, 61.46416527032852, 57.53186869621277, 58.77271842956543, 59.15767651796341, 64.32684659957886, 57.78031665086746, 60.23691040277481, 59.077746510505676, 65.15442943572998, 62.240928649902344, 57.838902831077576, 61.57542645931244, 61.04663908481598, 61.74846339225769, 62.99396365880966, 59.031426310539246, 61.105834901332855, 62.82950347661972, 56.954857528209686, 59.96667569875717, 65.09404355287552, 58.56718420982361, 59.951991498470306, 55.66932797431946, 72.55385971069336, 63.26477140188217, 65.71031135320663, 58.89112311601639, 74.45972853899002, 62.5001403093338, 64.47301119565964, 60.83229863643646, 64.31485152244568, 77.02544438838959, 60.236651837825775, 68.09295040369034, 64.24084168672562, 61.61635172367096, 58.780391335487366, 69.45950239896774, 66.22889292240143, 50.5880064368248, 50.331252574920654, 50.768195390701294, 50.458936989307404, 50.40520787239075, 50.64679914712906, 50.37418079376221, 51.0156284570694, 51.228149116039276, 50.635780692100525, 50.22937321662903, 50.906515657901764, 50.584926426410675, 50.39859867095947, 50.78103983402252, 50.69974648952484, 51.1015288233757, 50.83239781856537, 50.60236656665802, 50.68548142910004, 50.81033146381378, 50.618028461933136, 50.719140231609344, 51.18437945842743, 50.75144922733307, 51.1149297952652, 51.251807510852814, 51.60418963432312, 50.942713499069214, 50.553209483623505, 50.889301002025604, 50.46914827823639, 51.239499151706696, 50.544693171978, 51.3754757642746, 52.395293831825256, 51.082734405994415, 51.073303163051605, 50.8520804643631, 50.68175387382507, 51.84790563583374, 51.919920206069946, 52.88778883218765, 50.56406617164612, 51.85953897237778, 51.4868506193161, 51.61073309183121, 51.83594262599945, 51.7774059176445, 51.00146222114563], "epoch_time": [46.38112950325012, 43.687315702438354, 43.596744537353516, 43.42344069480896, 43.68414378166199, 43.58397960662842, 43.85336923599243, 44.21830749511719, 43.71460938453674, 43.77812719345093, 43.66720366477966, 43.665945053100586, 43.65828990936279, 43.65588593482971, 43.86933493614197, 43.70567965507507, 43.81314301490784, 43.51939368247986, 43.984498500823975, 43.78760266304016, 43.458714723587036, 43.657583713531494, 43.747875452041626, 44.138638973236084, 43.77427816390991, 43.67201495170593, 43.799081563949585, 43.58953595161438, 43.72078609466553, 43.66065812110901, 43.70456147193909, 43.82868504524231, 43.84275984764099, 43.656497955322266, 43.84018588066101, 43.704339265823364, 43.64424657821655, 43.595831632614136, 43.789461612701416, 43.93265461921692, 43.620792865753174, 43.35477590560913, 43.80088925361633, 43.640336751937866, 43.93400239944458, 43.727113485336304, 43.68529391288757, 43.68298268318176, 43.69838619232178, 43.98533582687378, 43.80357646942139, 43.69578766822815, 43.87705969810486, 43.76810121536255, 43.884807109832764, 43.81227993965149, 43.86788582801819, 43.873364210128784, 43.73684287071228, 43.578532218933105, 43.60620403289795, 43.94790744781494, 43.73362874984741, 43.82372045516968, 43.70603942871094, 43.655733823776245, 43.726398944854736, 43.916067123413086, 43.940276861190796, 43.6623592376709, 43.8431441783905, 43.83114695549011, 44.14590883255005, 44.00847339630127, 43.789369344711304, 43.67318344116211, 43.60960650444031, 43.82454800605774, 43.69102883338928, 44.07515001296997, 43.604522705078125, 43.90252757072449, 43.71944618225098, 43.85883450508118, 43.718504667282104, 43.58255076408386, 43.716299057006836, 43.65001606941223, 43.63800835609436, 43.72934651374817, 43.72399163246155, 43.778586626052856, 43.73871731758118, 43.766560077667236, 43.76131224632263, 43.641716957092285, 43.44638919830322, 43.84280610084534, 43.721750259399414, 43.65611457824707, 43.758814096450806, 43.445454120635986, 43.7994441986084, 43.81460976600647, 43.636738777160645, 43.503838300704956, 43.73040175437927, 43.84740161895752, 43.89043974876404, 43.78697848320007, 43.91805577278137, 43.62298345565796, 44.00099205970764, 43.72181844711304, 43.786741733551025, 43.6977756023407, 44.028595209121704, 43.584150552749634, 43.878846168518066, 43.40729880332947, 43.55504870414734, 43.641812562942505, 44.08409333229065, 43.84011244773865, 43.72957992553711, 43.867878437042236, 43.91881036758423, 43.88685870170593, 43.88043761253357, 43.559507608413696, 43.82630443572998, 43.64410662651062, 43.72899293899536, 43.766355752944946, 43.78862142562866, 43.887375354766846, 43.561500787734985, 43.70796799659729, 44.06026864051819, 43.67846417427063, 43.72918963432312, 43.78815245628357, 43.656155586242676, 43.60926580429077, 43.74343943595886, 43.449376821517944, 43.64589166641235, 43.876354455947876, 43.749186515808105, 43.73564672470093, 43.405476093292236, 43.78747487068176, 43.69316577911377, 43.86187267303467, 43.81530261039734, 43.623414278030396, 43.59946346282959, 43.71437978744507, 43.71828079223633, 43.615570306777954, 43.663296699523926, 43.87938690185547, 43.83080506324768, 43.824655532836914, 43.73315691947937, 43.821266889572144, 43.793959617614746, 43.598156213760376, 43.74212980270386, 43.796526193618774, 43.72191262245178, 43.569645166397095, 43.62070846557617, 43.73945713043213, 43.730308532714844, 43.75699305534363, 43.640865325927734, 43.671748638153076, 43.95161557197571, 43.913424253463745, 43.80365538597107, 43.44269156455994, 43.86262488365173, 43.810617446899414, 43.69638633728027, 43.87052774429321, 43.61886787414551, 43.494327545166016, 43.655646324157715, 43.899526596069336, 43.72185659408569, 43.705501079559326, 43.8537814617157, 43.76564049720764, 43.74839639663696, 43.79978537559509, 43.71880531311035, 43.65208029747009, 43.718350648880005, 43.55257320404053]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr5e-05-wdecay2.0-seed43.json <==
{"train_acc": [19.83, 28.696, 34.284, 37.514, 40.7, 43.32, 46.118, 48.38, 50.744, 53.02, 54.88, 57.192, 59.106, 61.034, 62.892, 64.65, 66.048, 67.85, 69.234, 70.82, 71.94, 73.14, 74.336, 75.66, 76.824, 77.854, 78.934, 79.61, 80.692, 81.65, 82.296, 82.834, 83.804, 84.32, 84.776, 85.256, 86.106, 86.4, 86.652, 87.138, 87.462, 88.178, 88.142, 88.674, 88.804, 88.992, 89.694, 89.84, 89.868, 89.998, 90.438, 90.186, 90.41, 90.726, 90.73, 91.214, 91.222, 91.462, 91.454, 91.522, 91.514, 91.598, 91.854, 91.98, 92.154, 92.268, 92.316, 92.49, 92.476, 92.852, 93.034, 92.894, 92.824, 93.156, 93.578, 93.502, 93.706, 94.146, 94.242, 94.4, 94.536, 94.384, 94.298, 94.504, 94.646, 94.442, 94.714, 94.48, 94.57, 94.306, 94.55, 94.476, 94.454, 94.4, 94.504, 94.398, 94.394, 94.358, 94.624, 94.318, 94.318, 94.46, 94.136, 94.096, 94.42, 94.344, 94.238, 94.12, 94.232, 94.224, 94.154, 94.246, 94.312, 94.092, 94.018, 94.254, 94.25, 94.242, 94.266, 93.95, 94.062, 94.326, 94.376, 94.106, 94.116, 94.106, 94.342, 94.46, 94.236, 93.992, 94.286, 94.31, 94.282, 94.05, 93.994, 94.336, 94.138, 94.218, 94.294, 94.114, 94.208, 94.31, 94.22, 93.954, 94.292, 94.22, 94.346, 94.088, 94.328, 94.394, 96.706, 97.524, 97.766, 97.732, 97.834, 98.042, 98.006, 98.132, 98.05, 98.146, 98.214, 98.286, 98.248, 98.254, 98.258, 98.364, 98.388, 98.392, 98.42, 98.236, 98.436, 98.354, 98.44, 98.444, 98.4, 98.406, 98.494, 98.478, 98.532, 98.542, 98.622, 98.566, 98.538, 98.544, 98.502, 98.618, 98.458, 98.466, 98.56, 98.56, 98.53, 98.52, 98.586, 98.59, 98.626, 98.636, 98.572, 98.592, 98.492, 98.544], "test_acc": [25.84, 33.35, 37.59, 40.1, 43.35, 46.28, 48.52, 49.96, 53.41, 54.39, 56.74, 58.17, 59.75, 60.71, 61.86, 65.45, 66.21, 66.62, 68.14, 69.42, 71.1, 72.47, 73.64, 74.27, 75.21, 75.99, 77.27, 75.65, 78.5, 78.05, 77.17, 79.24, 78.39, 80.81, 82.33, 79.54, 76.88, 81.81, 81.34, 82.38, 82.34, 81.57, 83.15, 81.57, 83.37, 78.99, 83.15, 85.2, 83.33, 76.85, 82.11, 86.78, 84.7, 82.44, 86.42, 85.69, 84.6, 86.49, 85.75, 82.41, 83.5, 87.77, 87.13, 86.57, 86.84, 87.66, 86.06, 80.86, 82.46, 88.2, 85.54, 87.27, 84.49, 84.45, 89.41, 83.58, 89.06, 87.96, 87.49, 88.21, 89.58, 89.39, 87.42, 88.77, 87.52, 88.5, 88.0, 88.57, 87.87, 88.82, 89.59, 88.7, 87.36, 83.53, 87.91, 85.01, 79.01, 87.54, 88.26, 86.22, 84.68, 85.95, 85.66, 90.07, 82.5, 85.74, 82.79, 86.72, 88.52, 89.2, 83.49, 88.38, 82.64, 83.89, 88.42, 86.25, 85.75, 87.27, 87.39, 86.86, 87.49, 83.6, 87.77, 81.28, 85.86, 86.18, 85.33, 85.23, 88.96, 81.13, 83.51, 87.56, 86.65, 85.82, 86.19, 88.88, 88.21, 86.94, 87.9, 87.72, 87.57, 88.49, 85.37, 84.62, 88.48, 86.78, 86.1, 87.3, 87.35, 81.35, 92.56, 92.73, 92.63, 92.8, 92.98, 92.82, 92.86, 92.51, 92.98, 92.88, 92.99, 92.73, 92.98, 92.86, 92.9, 92.81, 92.92, 92.78, 92.81, 92.74, 92.8, 92.78, 92.88, 92.76, 92.76, 93.0, 92.89, 92.85, 92.56, 92.57, 92.61, 92.46, 92.57, 92.4, 92.52, 92.57, 92.77, 92.68, 92.51, 92.21, 92.36, 92.28, 92.04, 92.38, 91.93, 91.28, 92.4, 91.84, 92.38, 91.86], "train_loss": [843.4514027833939, 749.3318101167679, 687.1421597003937, 650.0174735784531, 620.1786342859268, 593.466038107872, 569.9761446714401, 548.4128321409225, 525.9419234991074, 505.7355079650879, 486.46200811862946, 465.7037841081619, 446.2347857952118, 427.17549628019333, 410.6970450282097, 392.13226848840714, 376.3384898900986, 359.49209147691727, 346.79228949546814, 332.7034551501274, 321.54645454883575, 308.79573851823807, 297.2672273516655, 286.02789306640625, 274.38842529058456, 265.1586062312126, 254.9396207034588, 247.56435310840607, 239.5448523759842, 229.11626687645912, 222.95505425333977, 217.48429909348488, 209.1778625547886, 205.15969708561897, 201.00280630588531, 196.63632163405418, 188.2470637857914, 187.11384835839272, 184.07838109135628, 179.97433590888977, 177.84750154614449, 173.06509506702423, 173.84987658262253, 169.5831133723259, 169.6262514591217, 168.81707301735878, 165.38807314634323, 164.6880678832531, 165.47780242562294, 166.46540921926498, 164.00403022766113, 167.79898434877396, 168.46275141835213, 168.4580136835575, 169.45348590612411, 167.90759575366974, 171.59763351082802, 172.00583872199059, 175.39346987009048, 178.0939092040062, 181.06003385782242, 183.7546503841877, 185.4443370103836, 187.5116022825241, 189.5876214504242, 191.58156761527061, 195.5592809021473, 197.84061986207962, 200.6416902244091, 201.84326362609863, 204.6224628984928, 208.5955461859703, 212.8834225833416, 213.56710585951805, 213.59239247441292, 217.04920506477356, 218.8014971613884, 217.56187596917152, 218.812715113163, 220.3338919878006, 221.64447191357613, 225.35263720154762, 227.57036951184273, 228.9177332520485, 228.80518183112144, 231.72302585840225, 231.84844487905502, 234.80056428909302, 237.18922692537308, 239.98188906908035, 239.52449488639832, 241.35060304403305, 242.77935034036636, 244.1351066827774, 245.0785938501358, 247.365647315979, 246.60626471042633, 248.64028012752533, 247.64133244752884, 249.8881629705429, 250.96411710977554, 250.47481459379196, 252.88440376520157, 254.38194650411606, 253.0774528980255, 252.4976676106453, 254.03173476457596, 255.551418364048, 254.44601267576218, 255.40832221508026, 255.69214135408401, 255.17383229732513, 254.98543626070023, 256.808986723423, 257.33751195669174, 256.24377501010895, 256.18572878837585, 256.0397827029228, 255.9744229912758, 257.829063475132, 257.66377544403076, 254.99958926439285, 255.4317565560341, 257.2708764076233, 257.1194825768471, 257.1964935660362, 255.82165616750717, 254.55928719043732, 255.93586510419846, 257.33873349428177, 255.71838426589966, 256.30372309684753, 255.64150047302246, 257.58112674951553, 257.48337268829346, 255.09152787923813, 255.7622577548027, 255.57340568304062, 254.7849131822586, 256.36272329092026, 255.48809254169464, 255.26915341615677, 255.43341290950775, 257.4997869133949, 254.682466506958, 255.14710873365402, 254.27866965532303, 255.97698140144348, 254.54713463783264, 253.62758135795593, 237.1302072405815, 231.02787774801254, 229.4312220811844, 229.65120655298233, 228.451844394207, 227.18551647663116, 227.44194555282593, 226.02193462848663, 225.82552963495255, 225.3950932621956, 224.5542995929718, 224.63006329536438, 224.5037595629692, 223.904235124588, 224.0594938993454, 223.003877222538, 222.40169298648834, 222.13577431440353, 221.80375027656555, 223.3221008181572, 220.89865458011627, 221.12398505210876, 221.1848829984665, 220.82387030124664, 220.35947394371033, 220.26445144414902, 220.00763070583344, 219.9189025759697, 219.52402609586716, 218.99401658773422, 218.51096653938293, 218.34995871782303, 218.31097829341888, 218.08579230308533, 217.6277767419815, 217.1332836151123, 218.36985874176025, 217.81983053684235, 217.3412727713585, 216.89186984300613, 217.26420211791992, 216.5528303384781, 216.54388040304184, 216.01941561698914, 215.98408961296082, 215.21918857097626, 215.8917248249054, 215.03670877218246, 216.13231748342514, 215.94081497192383], "test_loss": [157.4264532327652, 141.669451713562, 131.60253179073334, 125.93665790557861, 119.42118847370148, 113.40209674835205, 108.90715527534485, 106.13429498672485, 100.86949837207794, 98.66988098621368, 93.60495352745056, 92.09209424257278, 88.26088458299637, 85.76324033737183, 84.80497080087662, 77.2244399189949, 75.02654039859772, 73.45659756660461, 71.01054352521896, 68.75020724534988, 65.9770896434784, 62.32958507537842, 61.01984131336212, 60.019909501075745, 57.44081366062164, 55.78791227936745, 54.06350466609001, 57.481986939907074, 52.12829104065895, 53.138813972473145, 55.29862508177757, 50.10321205854416, 51.74230656027794, 47.50866422057152, 44.852857798337936, 51.38877481222153, 57.86943432688713, 46.32976958155632, 47.91413828730583, 44.88086956739426, 46.641911059617996, 48.5171055495739, 45.08209019899368, 49.12739980220795, 44.45008173584938, 54.15921866893768, 45.20918765664101, 41.93602702021599, 46.126904994249344, 61.97121959924698, 50.985807090997696, 38.91962659358978, 44.56301084160805, 49.55548521876335, 41.47997000813484, 44.815923035144806, 47.2092168033123, 43.517731964588165, 45.61048597097397, 53.037876307964325, 52.28469201922417, 43.329466730356216, 44.84005433320999, 47.292809545993805, 47.558992087841034, 46.42336204648018, 49.328504115343094, 60.732475101947784, 59.77289980649948, 47.39192369580269, 53.26399186253548, 50.1761554479599, 57.363269448280334, 57.57323271036148, 48.556412041187286, 60.14009886980057, 50.75621283054352, 53.53387153148651, 54.70121479034424, 53.230540335178375, 51.284371852874756, 51.53581392765045, 56.83358961343765, 53.71577149629593, 56.52996748685837, 54.79067999124527, 56.28211897611618, 54.91621387004852, 56.87018138170242, 55.53517234325409, 54.11053168773651, 54.958326280117035, 59.24981451034546, 66.10593354701996, 57.57740294933319, 63.469316720962524, 75.1592772603035, 58.63800650835037, 58.14606016874313, 61.71350848674774, 65.32207417488098, 63.05901151895523, 62.94417154788971, 54.40636509656906, 68.84521144628525, 63.943205773830414, 67.72915959358215, 60.930273830890656, 58.22799301147461, 56.536021292209625, 67.63934868574142, 58.16743451356888, 69.51409304141998, 66.535001039505, 58.37412226200104, 61.68620693683624, 63.65516251325607, 60.37602388858795, 60.54126435518265, 60.15301430225372, 59.569573521614075, 66.8712774515152, 59.17004543542862, 72.16525000333786, 63.71762001514435, 62.992768347263336, 63.294039249420166, 64.01238656044006, 57.30576628446579, 71.98861593008041, 67.553551197052, 59.7676442861557, 62.13959580659866, 63.100443959236145, 62.4349821805954, 57.13323950767517, 58.302694618701935, 61.432624876499176, 59.25642168521881, 58.723875522613525, 60.03030580282211, 58.63253337144852, 63.880499720573425, 66.27306187152863, 58.39100021123886, 61.25284469127655, 62.36268949508667, 60.668180763721466, 60.43580323457718, 72.02387481927872, 51.00935447216034, 50.741599798202515, 50.87105596065521, 50.82939791679382, 50.44636517763138, 50.77305853366852, 50.17460906505585, 50.9025593996048, 50.689811408519745, 50.549686312675476, 50.450828075408936, 50.67987549304962, 50.77511215209961, 50.958852648735046, 50.32219845056534, 50.577068746089935, 50.64701449871063, 50.687167286872864, 50.83283120393753, 50.90410107374191, 50.080409944057465, 50.531458258628845, 50.44160342216492, 50.50779539346695, 50.85878348350525, 50.428501069545746, 50.19593274593353, 50.76155173778534, 50.75978535413742, 50.40987294912338, 50.25985676050186, 50.80161625146866, 50.78535741567612, 51.04388499259949, 50.96933031082153, 50.811580657958984, 50.35438132286072, 50.52351003885269, 50.93062651157379, 51.18042838573456, 50.957107067108154, 51.007613360881805, 51.4471418261528, 50.99577182531357, 51.484808564186096, 53.059940695762634, 50.35700851678848, 52.229728043079376, 50.89726823568344, 51.74533599615097], "epoch_time": [45.63702154159546, 43.56706762313843, 43.389378786087036, 43.36232566833496, 43.52402949333191, 43.67555594444275, 43.93334746360779, 43.76846957206726, 43.6730170249939, 43.846309185028076, 43.746182680130005, 43.747061252593994, 43.47223353385925, 43.63209629058838, 43.5700364112854, 43.610557556152344, 43.63490676879883, 43.64080214500427, 43.48380708694458, 43.81800627708435, 43.95827078819275, 43.63045954704285, 43.6099910736084, 43.53865385055542, 43.59239459037781, 43.753859758377075, 43.46282124519348, 43.27759909629822, 43.46300482749939, 43.57926630973816, 43.63372039794922, 43.41113877296448, 43.67500591278076, 43.532132387161255, 43.283172607421875, 43.56212067604065, 44.04579401016235, 43.48423099517822, 43.53557872772217, 43.242597818374634, 43.81861710548401, 43.68816876411438, 43.55635619163513, 43.588107109069824, 43.686527490615845, 43.46396994590759, 43.422781467437744, 43.29065251350403, 43.22604441642761, 43.71205234527588, 43.75014567375183, 43.73504662513733, 43.967397928237915, 43.616215229034424, 43.38892102241516, 43.43747043609619, 43.413297176361084, 43.3909707069397, 43.57167959213257, 43.27787160873413, 43.58542728424072, 43.560145139694214, 43.34735298156738, 43.592766761779785, 43.32763910293579, 43.292810678482056, 43.44206094741821, 43.5356068611145, 43.27282238006592, 43.412623167037964, 43.654871702194214, 43.480456590652466, 43.705650806427, 43.48910593986511, 43.88207745552063, 43.51881408691406, 43.595160484313965, 43.67890238761902, 43.22272229194641, 43.489758253097534, 43.23401880264282, 43.97607183456421, 43.321234941482544, 43.54805779457092, 43.46107625961304, 43.76281499862671, 43.33236050605774, 43.31771278381348, 43.23232817649841, 43.50362277030945, 43.57525563240051, 43.29204058647156, 43.6813383102417, 43.3681423664093, 43.76523947715759, 43.36951470375061, 43.15110683441162, 43.33375549316406, 43.29455804824829, 43.32634520530701, 43.65604615211487, 43.269415855407715, 43.889636754989624, 43.380107402801514, 43.60093879699707, 43.26694846153259, 43.41872692108154, 43.47982168197632, 43.467305183410645, 43.5723614692688, 43.4247190952301, 43.298651456832886, 43.44703412055969, 43.49797701835632, 43.77554798126221, 43.24775719642639, 43.5330228805542, 43.498812675476074, 43.211047887802124, 43.638423442840576, 43.64059138298035, 43.949702739715576, 43.35101819038391, 43.63175940513611, 43.39049410820007, 43.44338917732239, 43.41233682632446, 43.361828327178955, 43.858582496643066, 43.464030504226685, 43.633208990097046, 43.336308002471924, 43.357791900634766, 43.45476293563843, 43.67725896835327, 43.29333543777466, 43.389500856399536, 43.80079674720764, 43.60223078727722, 43.54496192932129, 43.44470477104187, 43.264891147613525, 43.64722228050232, 43.680068492889404, 43.77341270446777, 43.58241868019104, 43.76347494125366, 43.413191080093384, 43.62609243392944, 43.414525508880615, 43.62096905708313, 43.618616342544556, 43.67003655433655, 43.55302810668945, 43.34026503562927, 43.44973802566528, 43.814637899398804, 43.196632623672485, 43.550945520401, 43.20362973213196, 43.88031315803528, 43.93243479728699, 43.59301948547363, 43.62764549255371, 43.63763976097107, 43.95223927497864, 43.66410446166992, 43.49301218986511, 43.79387068748474, 43.26126027107239, 43.403512477874756, 43.571024656295776, 43.28871440887451, 43.467254638671875, 43.375744104385376, 43.481945276260376, 43.48113036155701, 43.598352670669556, 43.46012091636658, 43.459120750427246, 43.63479447364807, 43.36118793487549, 43.3431351184845, 43.89549732208252, 43.592955589294434, 43.489216327667236, 43.72238516807556, 43.478514194488525, 43.78504228591919, 43.502734899520874, 43.472564697265625, 43.72396206855774, 43.42019534111023, 43.53692293167114, 43.12075471878052, 43.606600284576416, 43.467342376708984, 43.49732542037964, 43.38912272453308, 43.84321331977844]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr5e-05-wdecay2.0-seed44.json <==
{"train_acc": [18.426, 29.436, 34.692, 37.998, 40.956, 43.946, 46.712, 49.428, 51.708, 54.138, 56.144, 58.27, 60.158, 62.072, 63.794, 65.144, 66.564, 68.062, 69.138, 70.336, 71.52, 72.47, 73.344, 74.68, 75.688, 76.79, 78.062, 79.108, 79.99, 81.134, 81.632, 82.598, 83.312, 83.976, 84.77, 85.124, 85.764, 86.256, 86.594, 87.058, 87.304, 87.87, 88.34, 88.442, 88.638, 89.06, 89.456, 89.57, 89.86, 89.864, 90.154, 90.192, 90.594, 90.752, 90.752, 91.144, 90.928, 91.33, 91.332, 91.704, 91.448, 91.836, 92.072, 92.074, 92.158, 92.252, 92.384, 92.492, 93.066, 92.54, 92.884, 92.896, 93.19, 93.118, 93.248, 93.544, 93.892, 94.058, 94.052, 94.284, 94.418, 94.482, 94.466, 94.526, 94.574, 94.59, 94.592, 94.562, 94.504, 94.668, 94.742, 94.338, 94.542, 94.576, 94.374, 94.398, 94.536, 94.368, 94.412, 94.308, 94.32, 94.496, 94.372, 94.21, 94.392, 94.182, 94.406, 94.27, 94.33, 94.304, 94.266, 94.522, 94.212, 94.364, 94.202, 94.072, 94.262, 94.194, 94.116, 94.26, 94.258, 94.45, 94.312, 94.206, 94.272, 94.344, 93.994, 94.222, 94.15, 94.276, 94.092, 94.214, 94.286, 94.166, 94.194, 94.304, 94.184, 94.24, 94.32, 94.25, 94.272, 94.386, 94.318, 94.34, 94.172, 94.278, 94.432, 94.448, 94.238, 94.342, 97.024, 97.524, 97.66, 97.92, 98.02, 98.014, 98.17, 98.048, 98.172, 98.17, 98.282, 98.206, 98.314, 98.352, 98.402, 98.368, 98.382, 98.412, 98.45, 98.464, 98.452, 98.404, 98.492, 98.462, 98.446, 98.532, 98.628, 98.486, 98.606, 98.466, 98.604, 98.64, 98.524, 98.574, 98.666, 98.556, 98.584, 98.666, 98.59, 98.564, 98.68, 98.542, 98.636, 98.528, 98.626, 98.606, 98.592, 98.624, 98.64, 98.714], "test_acc": [25.63, 34.76, 37.69, 41.03, 44.04, 45.96, 49.19, 51.25, 53.67, 55.79, 57.79, 58.28, 61.71, 62.17, 63.03, 63.87, 65.7, 67.4, 67.38, 69.05, 69.5, 70.64, 68.22, 72.53, 72.77, 75.29, 72.08, 76.18, 75.34, 78.64, 78.84, 78.1, 77.92, 79.61, 81.17, 79.44, 82.97, 82.52, 83.71, 81.99, 78.14, 77.86, 80.85, 84.41, 83.59, 84.58, 84.83, 81.35, 85.48, 85.12, 85.38, 84.33, 82.27, 84.52, 84.63, 83.82, 86.42, 86.57, 80.19, 85.14, 86.93, 84.99, 86.98, 83.56, 86.05, 88.13, 88.39, 88.36, 88.57, 85.95, 87.66, 88.91, 87.03, 86.34, 89.4, 85.35, 89.08, 89.01, 88.94, 86.53, 87.16, 86.89, 88.83, 89.4, 88.49, 88.01, 85.52, 86.64, 87.65, 84.7, 87.5, 85.25, 88.99, 89.09, 86.6, 88.55, 86.35, 89.32, 90.75, 84.19, 87.66, 89.19, 84.83, 83.45, 84.29, 88.79, 87.88, 87.62, 89.0, 87.84, 88.73, 84.66, 85.59, 84.47, 86.33, 84.58, 87.33, 89.06, 83.6, 85.25, 88.45, 86.82, 83.81, 83.98, 85.78, 85.68, 85.78, 85.73, 80.85, 83.18, 77.86, 88.17, 85.07, 83.85, 85.62, 87.61, 83.76, 85.66, 83.11, 83.84, 87.47, 85.85, 84.94, 85.68, 87.88, 87.82, 85.11, 83.21, 85.53, 85.74, 92.69, 92.89, 92.87, 92.89, 92.77, 92.54, 92.85, 92.75, 92.47, 92.67, 92.82, 92.5, 92.66, 92.73, 92.76, 92.59, 92.67, 92.61, 92.67, 92.14, 92.68, 92.78, 92.76, 92.09, 92.35, 92.43, 92.45, 92.49, 92.84, 92.66, 92.61, 92.65, 92.4, 91.36, 91.82, 92.5, 92.4, 91.99, 91.51, 92.07, 92.15, 92.46, 92.08, 91.79, 91.64, 92.22, 92.1, 91.84, 90.86, 91.57], "train_loss": [853.4684783220291, 738.91970038414, 681.1825177669525, 647.0555999279022, 619.2521868944168, 590.0091400146484, 564.075689792633, 541.2003279924393, 519.8068408966064, 495.5331811904907, 476.18498426675797, 453.4069926738739, 435.840451002121, 416.9854539036751, 400.92466604709625, 386.35952085256577, 371.01208537817, 359.1862313747406, 346.9879700541496, 336.4326259493828, 325.49104487895966, 315.45990377664566, 307.65725684165955, 294.6553307771683, 285.9014329314232, 276.25396981835365, 264.10482624173164, 255.0530255138874, 246.07639667391777, 236.0573664009571, 228.6545505821705, 221.40417516231537, 215.42773047089577, 209.43975111842155, 201.71255576610565, 197.42968973517418, 192.92259231209755, 187.9291812479496, 185.6232245862484, 181.21599620580673, 179.84773775935173, 175.6659002006054, 172.11698511242867, 171.99036000669003, 171.2377761900425, 169.33479031920433, 166.71505790948868, 167.68347784876823, 167.05371978878975, 167.56693395972252, 166.71063420176506, 167.62960639595985, 167.34800335764885, 168.60733729600906, 170.56008183956146, 169.5367116034031, 173.41841712594032, 173.23178294301033, 175.47552809119225, 176.42060860991478, 181.0000051856041, 181.54053351283073, 183.21954545378685, 185.6341681778431, 190.39803203940392, 191.5521691441536, 194.506289601326, 196.86808755993843, 196.72331139445305, 203.4906478524208, 204.81954690814018, 208.07360315322876, 209.14667478203773, 213.91667929291725, 215.82233834266663, 216.4347141981125, 216.72201788425446, 218.57892528176308, 220.3884781897068, 221.1515972316265, 222.3281596004963, 223.44435584545135, 225.6204395890236, 227.14035159349442, 228.70184648036957, 230.9210740029812, 232.58976969122887, 234.22550731897354, 237.05307084321976, 236.9037693142891, 238.16338342428207, 241.71082335710526, 241.8754367828369, 243.01533836126328, 245.5551409125328, 245.80976033210754, 246.1645736694336, 247.69761431217194, 248.32976651191711, 250.05905616283417, 251.71273463964462, 250.67447751760483, 252.14933389425278, 253.05611723661423, 252.6253542304039, 254.6112583875656, 252.92679101228714, 254.0458402633667, 254.7816550731659, 255.16452741622925, 255.5641359090805, 254.61914265155792, 255.6110447049141, 255.01603537797928, 255.4529219865799, 257.0920973420143, 255.7639865875244, 255.1924071907997, 256.6891419291496, 255.61285078525543, 256.4086652994156, 254.54824805259705, 255.29183888435364, 256.0483080148697, 256.41124618053436, 254.7322438955307, 257.3396359682083, 255.88570964336395, 256.70266205072403, 255.31676483154297, 256.10839915275574, 256.21211391687393, 254.9216948747635, 255.7742131948471, 255.58599573373795, 254.29810351133347, 255.76879799365997, 255.22039926052094, 254.75565773248672, 255.08281940221786, 254.9518426656723, 253.80519872903824, 254.12555265426636, 254.24536818265915, 255.6424258351326, 254.98830622434616, 253.302776157856, 253.4554237127304, 254.1656681895256, 254.0088683962822, 235.19573956727982, 230.753095805645, 229.69046831130981, 228.1813999414444, 226.88835901021957, 226.85838621854782, 225.9471556544304, 226.38754880428314, 225.5356267094612, 225.12691581249237, 223.7733747959137, 224.31602108478546, 223.01505601406097, 222.97060441970825, 222.30178064107895, 222.36670047044754, 222.3741009235382, 221.5828314423561, 221.35022342205048, 221.29827392101288, 220.84662890434265, 220.90176010131836, 220.03396278619766, 220.06290751695633, 220.2876598238945, 219.34801751375198, 218.15446931123734, 219.65949726104736, 218.63180738687515, 218.86209511756897, 217.86339366436005, 217.26474559307098, 218.0350707769394, 217.63208305835724, 217.0397008061409, 217.40841031074524, 216.62929886579514, 216.39784640073776, 216.43674060702324, 216.31314313411713, 215.93442595005035, 216.48137712478638, 214.80902057886124, 216.3581582903862, 214.88766360282898, 214.944192558527, 215.4196206331253, 215.0556606054306, 214.98525857925415, 213.99128744006157], "test_loss": [157.82435405254364, 138.73007202148438, 131.45462310314178, 124.21264207363129, 118.17859256267548, 114.6278783082962, 108.83049738407135, 104.63708877563477, 100.14803004264832, 96.05897057056427, 92.70553183555603, 90.72710049152374, 84.99885499477386, 83.41387695074081, 82.5291275382042, 80.45157206058502, 76.62123423814774, 73.88296914100647, 74.25394642353058, 69.11472582817078, 68.76583760976791, 65.88851702213287, 73.79170578718185, 61.99215525388718, 62.19154506921768, 57.989599108695984, 65.36070483922958, 55.77587962150574, 58.579905807971954, 52.498648166656494, 51.65671497583389, 53.06626507639885, 53.255289018154144, 50.17040863633156, 46.75321111083031, 49.95570257306099, 43.78073850274086, 44.878464221954346, 42.944986552000046, 45.393060475587845, 55.88931432366371, 56.0441797375679, 48.80017450451851, 42.50246772170067, 44.52113062143326, 41.995013415813446, 42.0487719476223, 51.02688819169998, 41.978404492139816, 41.560203552246094, 42.391596257686615, 44.89032265543938, 51.4344188272953, 44.803226947784424, 46.53104794025421, 47.91763886809349, 42.90398797392845, 42.95304164290428, 58.12960743904114, 47.53406289219856, 44.011136084795, 49.47632998228073, 45.406768918037415, 53.28188890218735, 48.87101253867149, 44.55593901872635, 45.38404834270477, 46.514106780290604, 45.31094142794609, 51.72251099348068, 49.7220655977726, 47.56288269162178, 52.448524832725525, 54.07342213392258, 48.790488094091415, 56.825455248355865, 49.99759340286255, 50.856068789958954, 51.98963996767998, 56.46374487876892, 55.81669670343399, 57.28572636842728, 53.716237902641296, 52.48047947883606, 53.988710165023804, 55.9446821808815, 60.85637253522873, 59.636837124824524, 57.73006045818329, 63.690232276916504, 58.66239631175995, 63.463757157325745, 55.473124742507935, 55.87059634923935, 60.32148057222366, 57.197698414325714, 61.02789729833603, 54.91504043340683, 53.2350178360939, 65.3644347190857, 59.14231586456299, 56.74894893169403, 65.70864993333817, 67.50772553682327, 66.16971272230148, 56.818116188049316, 59.45511972904205, 59.133061707019806, 57.480491518974304, 59.480643570423126, 57.26438969373703, 65.27307957410812, 64.46611607074738, 64.44301968812943, 62.5303253531456, 65.47800266742706, 60.034013628959656, 57.30517905950546, 67.35353970527649, 65.07289826869965, 58.40944194793701, 62.093222856521606, 67.20276254415512, 67.00950181484222, 63.077665984630585, 63.1888427734375, 63.566571950912476, 63.23513412475586, 72.60621005296707, 67.8417496085167, 78.52426314353943, 58.29495394229889, 63.26889044046402, 67.14848494529724, 62.59737193584442, 60.36820238828659, 66.50215262174606, 63.82184010744095, 67.58643478155136, 66.99338763952255, 60.24061441421509, 63.66594475507736, 64.49780625104904, 63.01374405622482, 58.58538234233856, 59.485371530056, 64.23139077425003, 67.83578300476074, 63.46725869178772, 62.670304000377655, 50.9295619726181, 50.51199597120285, 50.323571383953094, 50.57875794172287, 50.691706120967865, 51.12438130378723, 50.56245195865631, 50.855101585388184, 51.024689078330994, 50.99311101436615, 51.0367796421051, 50.88065803050995, 50.944207549095154, 50.91914260387421, 50.99386548995972, 50.99551546573639, 50.62821888923645, 50.854522585868835, 50.635359704494476, 51.535346150398254, 51.01788920164108, 50.622099697589874, 50.35486537218094, 51.77299922704697, 51.329430639743805, 51.01966464519501, 51.06400239467621, 50.82258749008179, 50.777951538562775, 50.84238934516907, 50.912281811237335, 50.717564046382904, 51.270176231861115, 53.562803983688354, 51.78717815876007, 50.841586112976074, 50.99032777547836, 52.25962448120117, 52.19953966140747, 51.43477988243103, 51.460103154182434, 50.748154282569885, 51.514500081539154, 52.420250713825226, 52.55524259805679, 51.17012840509415, 51.28188222646713, 51.86865746974945, 54.10396444797516, 52.260662317276], "epoch_time": [45.65463948249817, 43.32969856262207, 43.413395404815674, 43.56295299530029, 43.552162170410156, 43.26281213760376, 43.50540637969971, 43.55474662780762, 43.3519971370697, 43.592057943344116, 43.47691750526428, 43.35781240463257, 43.64460039138794, 43.47902798652649, 43.52551603317261, 43.40171432495117, 43.37619185447693, 43.67125058174133, 43.55950403213501, 43.6829674243927, 43.5105140209198, 43.69052481651306, 43.655988454818726, 43.54442524909973, 43.48296523094177, 43.631457567214966, 43.57705235481262, 43.36508631706238, 43.53681039810181, 43.42509698867798, 43.53538680076599, 43.5288302898407, 43.48633861541748, 43.61090445518494, 43.65592932701111, 43.58382701873779, 43.59770321846008, 43.55081105232239, 43.41468596458435, 43.550241231918335, 43.63774609565735, 43.64874005317688, 43.5068724155426, 43.464508056640625, 43.50115156173706, 43.507660150527954, 43.42804503440857, 43.48367214202881, 43.538589000701904, 43.572272539138794, 43.48742938041687, 43.46813988685608, 43.64879035949707, 43.53543043136597, 43.32780599594116, 43.658997774124146, 43.537978410720825, 43.46761727333069, 43.607271909713745, 43.53380060195923, 43.65730261802673, 43.362451791763306, 43.484522104263306, 43.369900703430176, 43.45255637168884, 43.37804341316223, 43.40498375892639, 43.43782329559326, 43.50363898277283, 43.54591226577759, 43.61352038383484, 43.678982734680176, 43.49343395233154, 43.23653602600098, 43.26296353340149, 43.45288109779358, 43.48212456703186, 43.57585835456848, 43.52017688751221, 43.3611102104187, 43.541388750076294, 43.344032287597656, 43.90758490562439, 43.59980511665344, 43.648260831832886, 43.633689880371094, 43.413915157318115, 43.32005023956299, 43.550169944763184, 43.55564498901367, 43.61138868331909, 43.661914587020874, 43.44978952407837, 43.493086099624634, 43.444066524505615, 43.382386684417725, 43.53258728981018, 43.5739324092865, 43.355039834976196, 43.57998609542847, 43.7703115940094, 43.60700559616089, 43.49512028694153, 43.49869513511658, 43.42454266548157, 43.766473054885864, 43.56250190734863, 43.380799293518066, 43.62922668457031, 43.54854130744934, 43.44352841377258, 43.46245265007019, 43.75983643531799, 43.64366936683655, 43.39850473403931, 43.53602695465088, 43.629212379455566, 43.41207551956177, 43.53977394104004, 43.53444719314575, 43.598373889923096, 43.3726224899292, 43.496782302856445, 43.52298331260681, 43.57066321372986, 43.680787801742554, 43.6987361907959, 43.6667320728302, 43.601550579071045, 43.66695427894592, 43.36304712295532, 43.64913249015808, 43.549947023391724, 43.625165939331055, 43.3933687210083, 43.775500535964966, 43.63703727722168, 43.614630460739136, 43.59441065788269, 43.45798206329346, 43.36216187477112, 43.54767417907715, 43.668495178222656, 43.481529235839844, 43.34101843833923, 43.56544089317322, 43.61612010002136, 43.706361293792725, 43.65364861488342, 43.516140937805176, 43.69442296028137, 43.57800817489624, 43.472830295562744, 43.40935778617859, 43.75717806816101, 43.665950298309326, 43.583789110183716, 43.601436376571655, 43.70307540893555, 43.795753717422485, 43.53549838066101, 43.73738384246826, 43.681467056274414, 43.43315863609314, 43.722240924835205, 43.61851191520691, 43.63281488418579, 43.602603912353516, 43.79093098640442, 43.641143798828125, 43.59302878379822, 43.618128061294556, 43.56219244003296, 43.683231592178345, 43.514530658721924, 43.84573006629944, 43.62017321586609, 43.736905336380005, 43.64280366897583, 43.59068417549133, 43.51437568664551, 43.48281741142273, 43.697312355041504, 43.606613874435425, 43.72530746459961, 43.676756620407104, 43.567612171173096, 43.61349558830261, 43.67870211601257, 43.59761571884155, 43.57998991012573, 43.59488248825073, 43.603760719299316, 43.66176128387451, 43.564993381500244, 43.55362367630005, 43.33472204208374, 43.67772650718689, 43.57760977745056, 43.5927152633667]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr5e-06-wdecay20.0-seed42.json <==
{"train_acc": [11.374, 15.3, 17.408, 18.474, 20.564, 21.768, 23.196, 24.152, 25.072, 25.716, 26.594, 27.254, 28.052, 28.55, 29.178, 29.95, 30.602, 31.446, 31.816, 32.432, 32.658, 33.198, 33.49, 34.08, 34.372, 34.756, 35.012, 35.252, 35.504, 35.838, 36.432, 36.502, 36.938, 37.416, 37.848, 38.166, 38.792, 38.938, 39.204, 39.72, 39.768, 40.158, 40.448, 40.652, 40.966, 40.928, 41.154, 41.226, 41.546, 41.754, 41.762, 41.954, 42.166, 42.286, 42.542, 42.738, 42.732, 43.166, 43.074, 43.112, 43.294, 43.282, 43.424, 43.42, 43.442, 43.316, 43.174, 43.076, 42.806, 42.414, 41.866, 41.522, 40.75, 40.17, 39.108, 37.706, 36.742, 35.868, 35.494, 35.234, 35.01, 34.626, 34.23, 33.846, 33.412, 32.936, 32.232, 31.406, 30.344, 29.092, 28.012, 26.974, 26.072, 25.336, 23.276, 20.918, 19.758, 17.62, 14.838, 12.268, 10.254, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [13.73, 15.21, 16.49, 18.98, 20.64, 22.24, 23.7, 24.57, 25.61, 26.58, 26.7, 27.63, 28.54, 29.47, 30.27, 30.21, 31.47, 32.29, 33.14, 33.77, 34.05, 34.46, 34.83, 34.26, 35.01, 35.29, 35.5, 35.36, 36.1, 35.8, 36.17, 36.06, 37.66, 38.16, 38.12, 38.32, 38.95, 39.76, 39.23, 39.45, 40.19, 39.95, 40.15, 40.93, 41.54, 40.58, 40.49, 41.53, 39.53, 41.19, 37.85, 42.08, 41.18, 41.7, 42.94, 42.88, 43.3, 39.72, 42.66, 44.17, 42.83, 42.71, 42.05, 42.93, 42.42, 43.38, 42.17, 42.01, 40.07, 42.2, 40.97, 41.27, 40.55, 39.54, 38.02, 36.63, 36.06, 35.5, 35.75, 35.23, 34.96, 34.63, 34.37, 33.82, 33.21, 33.07, 32.04, 30.97, 29.83, 28.78, 27.85, 26.42, 25.66, 24.71, 21.17, 19.67, 17.66, 16.22, 13.94, 11.41, 10.01, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [911.7942314147949, 881.5877187252045, 867.509016752243, 855.0189623832703, 842.3881950378418, 828.4983320236206, 815.2651734352112, 802.4064545631409, 791.3432418107986, 781.5128955841064, 772.204648733139, 763.8834471702576, 755.6751613616943, 748.7952839136124, 743.1783775091171, 738.2901287078857, 733.4223517179489, 729.8363310098648, 725.8217911720276, 722.1795425415039, 719.3491053581238, 716.4436111450195, 714.5853340625763, 711.5822920799255, 709.4748811721802, 707.7184817790985, 706.0063580274582, 704.360341668129, 702.8041793107986, 700.66195499897, 699.5709118843079, 698.4483480453491, 696.7602870464325, 695.2210015058517, 694.0994602441788, 693.5679290294647, 691.9824131727219, 691.7410889863968, 690.8554958105087, 689.6531834602356, 689.2253721952438, 687.9833996295929, 687.3440195322037, 687.5244985818863, 687.9231246709824, 688.4266419410706, 688.8722083568573, 688.9926869869232, 689.4440325498581, 691.3957163095474, 692.7102568149567, 694.3767031431198, 696.2430406808853, 698.7480267286301, 700.8104182481766, 703.3419933319092, 707.1248853206635, 709.1744074821472, 713.1113599538803, 717.3278070688248, 721.3881742954254, 725.6634539365768, 730.9020463228226, 735.7095223665237, 742.1354833841324, 748.5325428247452, 755.6116123199463, 762.4738198518753, 769.9838126897812, 777.2004449367523, 784.6222945451736, 791.8710193634033, 799.1333246231079, 805.2467234134674, 812.0362832546234, 818.929758310318, 824.7968213558197, 830.9361963272095, 836.7567207813263, 842.4254598617554, 847.7973873615265, 852.8993496894836, 858.0022673606873, 862.7689039707184, 867.3645374774933, 871.8398842811584, 876.0607607364655, 880.0534267425537, 883.8139374256134, 887.2518291473389, 890.2939541339874, 892.9607300758362, 895.2281334400177, 897.0113317966461, 898.2521607875824, 899.0654811859131, 899.5853967666626, 899.9051334857941, 900.0931348800659, 900.198938369751, 900.2556374073029, 900.2837107181549, 900.2973012924194, 900.3039259910583, 900.3072774410248, 900.3089520931244, 900.309839963913, 900.3103277683258, 900.310587644577, 900.3107323646545, 900.3108651638031, 900.3108448982239, 900.3109014034271, 900.3109180927277, 900.3108830451965, 900.3108699321747, 900.3108904361725, 900.3108763694763, 900.3109061717987, 900.3108937740326, 900.3109390735626, 900.3109035491943, 900.3108830451965, 900.3108720779419, 900.3108804225922, 900.3108758926392, 900.3108961582184, 900.3108575344086, 900.310898065567, 900.3109142780304, 900.3108575344086, 900.3108878135681, 900.3108470439911, 900.3108630180359, 900.3108668327332, 900.3108413219452, 900.3108592033386, 900.3108711242676, 900.3108704090118, 900.3108577728271, 900.3108594417572, 900.3108639717102, 900.3108460903168, 900.3108565807343, 900.3108501434326, 900.3108630180359, 900.3108525276184, 900.3108294010162, 900.3108510971069, 900.3108615875244, 900.3108024597168, 900.3108031749725, 900.3107986450195, 900.3107974529266, 900.3108148574829, 900.3107969760895, 900.3107986450195, 900.3107950687408, 900.3107850551605, 900.3108093738556, 900.3107888698578, 900.3108003139496, 900.3108038902283, 900.310789346695, 900.3108053207397, 900.3108084201813, 900.3107974529266, 900.3107962608337, 900.3107879161835, 900.3107876777649, 900.3107969760895, 900.3107922077179, 900.310798406601, 900.3107855319977, 900.3107922077179, 900.3107883930206, 900.3107833862305, 900.310792684555, 900.3107743263245, 900.3107798099518, 900.3107812404633, 900.3107752799988, 900.310798406601, 900.3107943534851, 900.3107936382294, 900.310800075531, 900.3108019828796, 900.3107826709747, 900.3107879161835, 900.3107757568359, 900.3107924461365, 900.3107879161835, 900.3107876777649, 900.3107686042786, 900.3107903003693, 900.3108041286469, 900.3107905387878, 900.3107914924622, 900.3108093738556, 900.3108010292053], "test_loss": [180.63142347335815, 177.4243848323822, 175.01607513427734, 171.43773937225342, 168.73721313476562, 165.4311864376068, 162.0467369556427, 159.95057570934296, 156.91944241523743, 155.09664750099182, 153.50853896141052, 151.9516717195511, 150.2435621023178, 148.67798721790314, 148.00777804851532, 146.80397164821625, 146.6752508878708, 145.11000990867615, 144.30154860019684, 143.73444616794586, 143.79644429683685, 142.8018399477005, 142.08148968219757, 141.0535627603531, 141.0959439277649, 140.9762293100357, 140.70461201667786, 139.67537355422974, 139.57054829597473, 138.96223044395447, 139.13604295253754, 138.77759635448456, 138.64976143836975, 138.83576786518097, 139.14007556438446, 137.66161906719208, 137.25296461582184, 137.75577068328857, 136.84904074668884, 136.83335256576538, 137.52366626262665, 138.6371752023697, 136.42267322540283, 137.32594883441925, 137.01518177986145, 138.63283932209015, 139.0167235136032, 140.36719679832458, 138.729252576828, 138.63907885551453, 140.8564133644104, 139.35236358642578, 139.82021272182465, 139.86065566539764, 140.25694060325623, 141.2670351266861, 142.0622490644455, 143.7103157043457, 142.87683713436127, 143.62626767158508, 146.44787573814392, 146.38570141792297, 147.40024185180664, 147.89788341522217, 151.03127539157867, 151.08091402053833, 151.0504310131073, 152.96827495098114, 156.92937695980072, 156.7742395401001, 156.77276039123535, 159.10419249534607, 161.12486279010773, 162.02436888217926, 163.10015487670898, 163.87000370025635, 166.23770928382874, 166.3179931640625, 168.0104947090149, 168.81640672683716, 171.20170378684998, 171.0785949230194, 172.978262424469, 173.76656460762024, 174.53077054023743, 175.98726391792297, 177.09932923316956, 177.8299915790558, 178.61819744110107, 179.48679494857788, 180.00736832618713, 180.5981080532074, 181.05161786079407, 181.3505232334137, 181.5747091770172, 181.70081520080566, 181.78951215744019, 181.84117579460144, 181.87033891677856, 181.88721299171448, 181.8958330154419, 181.899973154068, 181.90203857421875, 181.90304946899414, 181.90355253219604, 181.9038269519806, 181.9039695262909, 181.90404653549194, 181.90409016609192, 181.90411591529846, 181.90413188934326, 181.90413856506348, 181.90414309501648, 181.90414905548096, 181.90415024757385, 181.90415287017822, 181.90415382385254, 181.9041543006897, 181.90415930747986, 181.90416312217712, 181.90415906906128, 181.90416741371155, 181.90416598320007, 181.90417170524597, 181.90418314933777, 181.90417218208313, 181.90418219566345, 181.90417551994324, 181.9041829109192, 181.9041726589203, 181.9041886329651, 181.90417408943176, 181.9041895866394, 181.90417337417603, 181.90419244766235, 181.9041850566864, 181.90418815612793, 181.90418410301208, 181.90420293807983, 181.90419554710388, 181.90419721603394, 181.9041805267334, 181.90419125556946, 181.90419149398804, 181.90419840812683, 181.9042031764984, 181.90419673919678, 181.90419936180115, 181.90419149398804, 181.9042067527771, 181.9041931629181, 181.9041886329651, 181.9042146205902, 181.9041986465454, 181.904198884964, 181.90421342849731, 181.90420413017273, 181.90420746803284, 181.90419030189514, 181.90419602394104, 181.904217004776, 181.90420150756836, 181.90420866012573, 181.90420508384705, 181.90421152114868, 181.904212474823, 181.9042043685913, 181.90420293807983, 181.90420174598694, 181.90420770645142, 181.9042010307312, 181.9042022228241, 181.90420269966125, 181.90419793128967, 181.90419244766235, 181.9041998386383, 181.90418934822083, 181.90421271324158, 181.9042067527771, 181.90420007705688, 181.90419125556946, 181.9042100906372, 181.9042100906372, 181.9042103290558, 181.90420651435852, 181.90419483184814, 181.90420389175415, 181.90420031547546, 181.90420174598694, 181.90419626235962, 181.90420413017273, 181.90419960021973, 181.90419697761536, 181.90420866012573, 181.904212474823, 181.904198884964, 181.90421271324158, 181.90420579910278, 181.90419745445251, 181.90421676635742], "epoch_time": [87.60625910758972, 85.64237809181213, 85.69889616966248, 85.62190914154053, 85.67232131958008, 85.70849108695984, 85.64077758789062, 85.68548154830933, 85.7233943939209, 85.67709374427795, 85.6689965724945, 85.70748090744019, 85.6769814491272, 85.70270681381226, 85.66845774650574, 85.67899870872498, 85.6653048992157, 85.68892741203308, 85.70129823684692, 85.70559167861938, 85.70008134841919, 85.65691137313843, 85.71849918365479, 85.6832754611969, 85.61539793014526, 85.72190356254578, 85.67995357513428, 85.68915843963623, 85.67314028739929, 85.70594429969788, 86.99076843261719, 85.71145915985107, 85.64032888412476, 85.71135306358337, 85.7038152217865, 85.67418503761292, 85.7018175125122, 85.65007138252258, 85.69020509719849, 85.74258828163147, 85.62423896789551, 85.65057826042175, 85.66126370429993, 85.73628807067871, 85.71974492073059, 85.66701483726501, 85.70487833023071, 85.68596315383911, 85.69158911705017, 85.70433473587036, 85.69317626953125, 85.76864671707153, 85.7111005783081, 85.70937418937683, 85.67014455795288, 85.70089197158813, 85.70677947998047, 85.72977828979492, 85.71129012107849, 85.67240953445435, 85.75793194770813, 85.727623462677, 85.67285752296448, 85.67964434623718, 85.66800594329834, 85.6763961315155, 85.6725549697876, 85.7815158367157, 85.73418831825256, 85.69149851799011, 85.69928216934204, 85.67753458023071, 85.71955180168152, 85.66443729400635, 85.68160557746887, 85.70415496826172, 85.74999499320984, 85.6984190940857, 85.7754693031311, 85.68588423728943, 85.68420505523682, 85.73741602897644, 85.72820448875427, 85.71092009544373, 85.75485301017761, 85.65457248687744, 85.66710567474365, 85.65407991409302, 85.69295001029968, 85.70318412780762, 85.71518278121948, 85.69244742393494, 85.70185923576355, 85.6528992652893, 85.68809628486633, 85.71687507629395, 85.72546291351318, 85.70193886756897, 85.67061424255371, 85.69566297531128, 85.70639491081238, 85.69569301605225, 85.68046998977661, 85.62098550796509, 85.67940616607666, 85.70150089263916, 85.71627616882324, 85.78209495544434, 85.71979856491089, 85.70389890670776, 85.67229461669922, 85.71442651748657, 85.71638011932373, 85.72501683235168, 85.7203893661499, 85.72123193740845, 85.70282888412476, 85.70016574859619, 85.7500810623169, 85.70614171028137, 85.72232699394226, 85.68302750587463, 85.69770812988281, 85.68133926391602, 85.65513944625854, 85.73102593421936, 85.73534965515137, 85.6732439994812, 85.76455998420715, 85.71366596221924, 85.7380142211914, 85.73295164108276, 85.73539781570435, 85.73184895515442, 85.67442083358765, 85.70204162597656, 85.66484212875366, 85.71015357971191, 85.69984817504883, 85.72743630409241, 85.74311447143555, 85.63576984405518, 85.68194723129272, 85.7168607711792, 85.73878002166748, 85.69007062911987, 85.700936794281, 85.75110220909119, 85.71577310562134, 85.67288589477539, 85.66166281700134, 85.75540399551392, 85.73634004592896, 85.70294833183289, 85.69465684890747, 85.71193528175354, 85.74244856834412, 85.7181499004364, 85.70706176757812, 85.72407960891724, 85.76390624046326, 85.6878433227539, 85.7230761051178, 85.69636273384094, 85.75468277931213, 85.71676206588745, 85.71944046020508, 85.71660017967224, 85.71611213684082, 85.69951963424683, 85.75697684288025, 85.71572947502136, 85.70100569725037, 85.72082686424255, 85.73537111282349, 85.73961567878723, 85.70128893852234, 85.73123526573181, 85.68962383270264, 85.75945138931274, 85.73869299888611, 85.68402171134949, 85.76332831382751, 85.65878224372864, 85.73256349563599, 85.71464920043945, 85.73620414733887, 85.70017647743225, 85.64922428131104, 85.64668107032776, 85.6016218662262, 85.60095047950745, 85.61209225654602, 85.64029264450073, 85.66778445243835, 85.637779712677, 85.65136241912842, 85.6459105014801, 85.58577179908752, 85.6438627243042]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr5e-06-wdecay20.0-seed43.json <==
{"train_acc": [12.84, 15.862, 17.818, 19.062, 20.694, 22.02, 23.322, 23.976, 25.418, 25.916, 26.47, 27.254, 27.694, 28.368, 29.05, 30.028, 30.312, 30.74, 31.488, 31.862, 32.71, 33.06, 33.358, 33.724, 33.91, 33.938, 34.564, 34.98, 35.116, 35.694, 35.734, 36.114, 36.406, 36.92, 37.52, 38.084, 38.792, 39.39, 39.802, 40.318, 40.836, 41.462, 41.874, 42.508, 43.174, 43.216, 43.942, 44.068, 44.668, 45.034, 45.644, 45.746, 46.3, 46.788, 47.132, 47.456, 47.936, 48.122, 48.45, 48.79, 48.842, 49.064, 49.376, 49.454, 49.266, 49.582, 49.358, 49.18, 48.788, 48.572, 48.036, 47.458, 46.572, 46.124, 45.066, 44.07, 42.788, 41.674, 40.416, 39.486, 38.036, 36.21, 34.76, 33.756, 32.784, 32.1, 31.138, 30.266, 28.828, 27.232, 25.968, 25.14, 24.454, 24.278, 23.388, 21.332, 20.036, 18.21, 15.582, 13.63, 11.182, 10.028, 10.0, 9.9, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 9.892, 10.0, 9.9, 9.884, 9.918, 9.898, 10.0, 9.954, 9.932, 9.948, 9.852, 10.0, 10.0, 9.888, 10.0, 9.862, 10.0, 9.91, 10.0, 9.94, 9.922, 10.0, 9.942, 10.0, 9.864, 9.77, 9.83, 9.894, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [14.99, 17.01, 18.82, 20.55, 21.69, 22.79, 23.82, 24.72, 25.48, 26.12, 26.35, 27.33, 28.63, 29.25, 30.08, 31.05, 31.59, 32.16, 32.96, 33.23, 34.38, 33.99, 34.77, 35.04, 35.42, 35.06, 35.43, 35.74, 35.88, 36.86, 36.41, 36.55, 37.13, 37.55, 38.67, 38.71, 38.54, 39.86, 40.96, 41.57, 41.56, 41.08, 42.41, 41.29, 42.86, 42.71, 44.21, 44.77, 43.91, 45.06, 45.58, 45.22, 44.99, 45.56, 46.48, 46.67, 48.29, 48.45, 46.06, 48.38, 47.89, 45.5, 47.19, 48.81, 49.23, 47.08, 49.43, 47.24, 47.12, 46.65, 46.36, 47.7, 45.21, 46.38, 44.91, 42.4, 42.1, 40.68, 40.16, 38.0, 36.85, 35.16, 34.16, 33.41, 32.29, 31.67, 31.07, 28.81, 27.6, 26.41, 25.35, 24.66, 24.07, 24.21, 22.44, 20.3, 18.62, 16.85, 14.74, 13.05, 10.7, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [900.9414594173431, 878.1790227890015, 865.7203876972198, 855.0238530635834, 843.4015293121338, 832.6237208843231, 821.9049608707428, 811.3652381896973, 801.1781821250916, 792.3790760040283, 783.4983677864075, 775.4067713022232, 768.1416314840317, 760.9497910737991, 754.3438364267349, 747.4089126586914, 741.8678529262543, 737.2409666776657, 733.0062296390533, 728.93665766716, 725.3548703193665, 722.487872838974, 720.1348829269409, 717.5740081071854, 715.29856133461, 712.7975115776062, 711.1750437021255, 709.2062821388245, 707.3776423931122, 705.8524326086044, 703.5026391744614, 702.1337782144547, 700.9460916519165, 699.2066359519958, 698.3530216217041, 697.3694009780884, 696.070981502533, 695.2345125675201, 694.5118823051453, 693.435265660286, 692.5784637928009, 692.2109845876694, 692.3671314716339, 691.1747003793716, 691.2811827659607, 691.4462918043137, 691.2751421928406, 691.3750941753387, 692.1432493925095, 693.2648991346359, 693.2785890102386, 695.0371415615082, 696.9036914110184, 697.8163157701492, 700.3243100643158, 701.9927153587341, 704.8580584526062, 707.482994556427, 711.240950345993, 714.2766293287277, 718.6754931211472, 723.1365789175034, 727.8916076421738, 733.2461160421371, 739.5434576272964, 745.6022036075592, 752.8533573150635, 760.0548026561737, 767.9585855007172, 775.6792126893997, 783.299595952034, 790.8192174434662, 798.2778477668762, 805.4666941165924, 812.7337770462036, 819.6317620277405, 826.4231526851654, 832.8734805583954, 839.1218831539154, 845.1685140132904, 850.9833498001099, 856.3983356952667, 861.1356556415558, 865.8208372592926, 870.2199110984802, 874.3232774734497, 878.2785310745239, 881.795200586319, 885.1964747905731, 888.2620413303375, 891.0588612556458, 893.4607450962067, 895.5843575000763, 897.22633934021, 898.4022827148438, 899.1616475582123, 899.6389334201813, 899.9403183460236, 900.1118698120117, 900.2098743915558, 900.2611691951752, 900.2862598896027, 900.298416852951, 900.3045029640198, 900.3074960708618, 900.3092198371887, 900.3100545406342, 900.3104329109192, 900.310706615448, 900.310783624649, 900.3108332157135, 900.3108570575714, 900.3109169006348, 900.3109409809113, 900.3109395503998, 900.3109512329102, 900.3108823299408, 900.3109464645386, 900.3109200000763, 900.3109140396118, 900.3109083175659, 900.3109064102173, 900.3109521865845, 900.3108713626862, 900.3109138011932, 900.3108923435211, 900.3109021186829, 900.3109052181244, 900.3108847141266, 900.310875415802, 900.3108742237091, 900.3108706474304, 900.3108830451965, 900.3108787536621, 900.3108632564545, 900.3108744621277, 900.3108644485474, 900.3108541965485, 900.3108611106873, 900.3108649253845, 900.3108603954315, 900.3108475208282, 900.3108627796173, 900.310849905014, 900.3108623027802, 900.3108732700348, 900.3108556270599, 900.3108434677124, 900.310875415802, 900.3108608722687, 900.3108048439026, 900.3107950687408, 900.3107740879059, 900.3107957839966, 900.3107798099518, 900.3107905387878, 900.3107817173004, 900.3107895851135, 900.310798406601, 900.3107941150665, 900.3108050823212, 900.3107948303223, 900.3107957839966, 900.310774564743, 900.3107988834381, 900.3107821941376, 900.3107719421387, 900.3107850551605, 900.3108010292053, 900.3107917308807, 900.310789346695, 900.3107736110687, 900.3107807636261, 900.3107850551605, 900.3107931613922, 900.3108031749725, 900.3108069896698, 900.3107953071594, 900.3107805252075, 900.3108031749725, 900.3108134269714, 900.3107826709747, 900.3108072280884, 900.3107960224152, 900.3107845783234, 900.3107874393463, 900.3107717037201, 900.3107795715332, 900.3107867240906, 900.310777425766, 900.3108007907867, 900.3107769489288, 900.3108127117157, 900.3107783794403, 900.3108060359955, 900.3108007907867, 900.3108012676239, 900.3107931613922, 900.3107922077179, 900.310779094696], "test_loss": [179.12128734588623, 175.9893593788147, 173.21560049057007, 170.58072972297668, 167.92970657348633, 165.60747241973877, 162.981529712677, 160.86266040802002, 159.02465867996216, 157.32632756233215, 155.79319715499878, 153.94921910762787, 152.24111127853394, 150.72921812534332, 149.45978319644928, 148.23513877391815, 147.3182771205902, 146.29043984413147, 145.8057497739792, 145.44308197498322, 144.5821157693863, 143.50190424919128, 143.3557071685791, 143.15523183345795, 142.64321208000183, 141.964097738266, 141.93482863903046, 140.89751887321472, 140.84634399414062, 140.93964064121246, 140.52657222747803, 140.86647963523865, 140.16479897499084, 139.54273974895477, 139.00451350212097, 139.33762276172638, 137.8132370710373, 138.17480313777924, 137.82438910007477, 138.10279822349548, 138.77376699447632, 137.136385679245, 136.87833094596863, 141.94314301013947, 137.48958218097687, 137.8324544429779, 138.621967792511, 138.41925156116486, 137.9103046655655, 139.34142005443573, 138.06415474414825, 137.96093082427979, 141.93515288829803, 138.6856439113617, 142.56114888191223, 139.6809605360031, 142.2022932767868, 141.99516463279724, 143.850199341774, 144.78818595409393, 142.55532371997833, 150.5468314886093, 146.04840183258057, 146.99832499027252, 147.98595106601715, 149.75302398204803, 150.87292158603668, 153.28642988204956, 155.95628941059113, 155.87535774707794, 157.03852486610413, 158.89941680431366, 160.4804857969284, 162.6502447128296, 164.77821135520935, 163.53333139419556, 165.48918795585632, 166.89332127571106, 168.96738266944885, 169.95365834236145, 172.07670140266418, 172.58309531211853, 173.8477566242218, 174.63467669487, 175.65407133102417, 176.38439536094666, 177.46818566322327, 178.3360311985016, 179.05387377738953, 179.64121389389038, 180.19921708106995, 180.727294921875, 181.11490058898926, 181.3884527683258, 181.5885558128357, 181.71705651283264, 181.796865940094, 181.84557557106018, 181.87339997291565, 181.88880157470703, 181.89661765098572, 181.90044331550598, 181.90229105949402, 181.90322923660278, 181.90369963645935, 181.903950214386, 181.90407395362854, 181.9041407108307, 181.9041872024536, 181.90420651435852, 181.9042148590088, 181.90421986579895, 181.9042205810547, 181.90423274040222, 181.90422344207764, 181.90422821044922, 181.90422749519348, 181.90422773361206, 181.90422248840332, 181.90423107147217, 181.90423321723938, 181.9042205810547, 181.9042272567749, 181.90421795845032, 181.90423321723938, 181.9041986465454, 181.9042146205902, 181.90421962738037, 181.90422248840332, 181.90422368049622, 181.90422534942627, 181.90422892570496, 181.9042158126831, 181.90421080589294, 181.9042091369629, 181.90422296524048, 181.90421199798584, 181.90421152114868, 181.904226064682, 181.90421056747437, 181.9042091369629, 181.9042088985443, 181.90422344207764, 181.9042067527771, 181.90423130989075, 181.90422415733337, 181.90420985221863, 181.90422368049622, 181.904221534729, 181.90423011779785, 181.90421271324158, 181.90421080589294, 181.9042248725891, 181.90422105789185, 181.9042146205902, 181.90421628952026, 181.90422177314758, 181.9042112827301, 181.90421438217163, 181.90420937538147, 181.90421438217163, 181.90421533584595, 181.90421319007874, 181.9042284488678, 181.90420770645142, 181.90422129631042, 181.90421891212463, 181.9042181968689, 181.90420866012573, 181.9042136669159, 181.90422439575195, 181.90420961380005, 181.9042100906372, 181.90421509742737, 181.9042205810547, 181.90421271324158, 181.904217004776, 181.90420961380005, 181.90422010421753, 181.9042251110077, 181.90420818328857, 181.90422201156616, 181.90420961380005, 181.90421867370605, 181.90421414375305, 181.904212474823, 181.9042148590088, 181.90421962738037, 181.904212474823, 181.9042205810547, 181.90421772003174, 181.9042100906372, 181.90422296524048, 181.9042148590088, 181.90422320365906, 181.90421748161316, 181.90421795845032, 181.90423130989075, 181.90422534942627, 181.9042112827301], "epoch_time": [46.23204970359802, 43.98371410369873, 44.156012773513794, 44.18721294403076, 44.23466730117798, 44.38625407218933, 44.36725211143494, 44.331732749938965, 44.17875552177429, 44.33037567138672, 44.08958172798157, 44.2585244178772, 44.36815881729126, 44.46624827384949, 44.33298349380493, 44.124999046325684, 44.42124080657959, 44.36999821662903, 44.17022681236267, 44.263420820236206, 44.24382495880127, 44.297282457351685, 44.332422494888306, 44.29000210762024, 44.222784757614136, 44.262380599975586, 44.23133969306946, 44.33807373046875, 44.50558567047119, 44.266393184661865, 44.457114934921265, 44.19718599319458, 44.079570055007935, 44.243685722351074, 44.11348032951355, 44.12359619140625, 44.27953577041626, 44.24672818183899, 44.148311614990234, 44.17336940765381, 44.221346616744995, 44.070708990097046, 44.29639768600464, 44.1608624458313, 44.35004639625549, 44.366936683654785, 44.50241136550903, 44.159696102142334, 44.21370315551758, 44.31728219985962, 44.244691133499146, 44.08870530128479, 44.24255990982056, 44.17845702171326, 43.849921464920044, 44.184815645217896, 44.258763551712036, 44.13507699966431, 44.20374011993408, 44.356850147247314, 44.32084536552429, 44.240708112716675, 44.34648251533508, 44.32778978347778, 44.30242109298706, 44.25157427787781, 44.381423473358154, 44.41859769821167, 44.30836725234985, 44.39149284362793, 44.29456853866577, 44.39113450050354, 44.14727330207825, 44.38477301597595, 44.56793928146362, 44.35490679740906, 44.29046130180359, 44.47416949272156, 44.37837266921997, 44.19171452522278, 44.31180500984192, 44.25019669532776, 44.46136450767517, 44.29856038093567, 44.35176062583923, 44.325013399124146, 44.250812292099, 44.23602914810181, 44.035839796066284, 44.46579647064209, 44.2781982421875, 44.42823386192322, 44.41587972640991, 44.42525362968445, 44.64059042930603, 44.595943450927734, 44.852312088012695, 44.77995038032532, 44.61497759819031, 44.88291621208191, 44.79782772064209, 44.61433792114258, 44.6344039440155, 44.87000489234924, 44.82909154891968, 44.810197830200195, 44.83159041404724, 44.88282489776611, 44.850099086761475, 44.71259665489197, 44.86170244216919, 44.564608335494995, 44.677586793899536, 44.855008125305176, 44.56590533256531, 44.843867778778076, 44.77470564842224, 44.79758024215698, 44.61887741088867, 44.813265562057495, 44.62238645553589, 44.867477893829346, 45.031168699264526, 45.0341477394104, 44.894437313079834, 44.84829330444336, 44.77846693992615, 44.749388694763184, 44.60883378982544, 44.487255573272705, 44.56022024154663, 44.447794914245605, 44.30796670913696, 44.57858061790466, 44.368234634399414, 44.25884747505188, 44.53840351104736, 44.54344868659973, 44.45460605621338, 44.344226598739624, 44.51319599151611, 44.23508620262146, 44.49693942070007, 44.56534695625305, 44.71158957481384, 44.584351539611816, 44.50129151344299, 44.677021503448486, 44.72299337387085, 44.529210805892944, 44.82602071762085, 44.79259920120239, 44.849546909332275, 44.73183274269104, 44.658628702163696, 44.76495409011841, 44.79987359046936, 44.74019527435303, 44.679588317871094, 44.663851737976074, 44.611048221588135, 44.68481183052063, 45.05469822883606, 44.80177593231201, 44.7927930355072, 44.773223638534546, 44.70913338661194, 44.978585720062256, 44.72393846511841, 44.74518918991089, 44.8140127658844, 44.63222670555115, 44.71301531791687, 44.871928215026855, 44.8190712928772, 44.73464345932007, 44.64006590843201, 44.7901177406311, 44.942983627319336, 44.91089749336243, 44.79778981208801, 44.79206824302673, 44.82362771034241, 44.585551261901855, 44.64056205749512, 44.95121431350708, 44.885000467300415, 44.72608017921448, 44.800682067871094, 44.75314974784851, 44.7046172618866, 44.81247019767761, 44.847841024398804, 44.94066762924194, 44.782899379730225, 44.73649883270264, 44.97000336647034, 44.49309706687927, 44.427905559539795, 44.52898573875427]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr5e-06-wdecay20.0-seed44.json <==
{"train_acc": [12.922, 14.42, 16.0, 17.162, 18.506, 20.396, 22.088, 23.188, 24.45, 25.522, 26.138, 26.96, 27.516, 28.214, 29.108, 29.832, 30.41, 30.956, 31.384, 32.004, 32.302, 32.536, 32.772, 33.152, 33.182, 33.624, 33.66, 34.1, 34.062, 34.606, 34.714, 35.096, 35.3, 35.714, 35.938, 36.456, 36.74, 37.378, 37.702, 38.292, 38.932, 39.708, 40.418, 40.81, 41.236, 41.734, 42.046, 42.324, 42.572, 42.946, 43.124, 43.524, 43.764, 43.944, 44.126, 44.39, 44.424, 44.808, 45.144, 45.116, 45.276, 45.276, 44.952, 44.914, 44.748, 44.26, 43.986, 43.6, 43.238, 42.922, 42.546, 42.208, 42.054, 41.64, 41.162, 40.636, 40.074, 39.158, 38.072, 36.728, 35.738, 34.702, 34.21, 33.762, 33.178, 32.658, 32.104, 30.974, 30.036, 28.702, 27.312, 26.458, 25.836, 25.522, 25.294, 24.514, 21.736, 18.762, 15.434, 12.038, 10.168, 10.012, 10.0, 10.0, 10.0, 10.0, 9.996, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 9.948, 10.0, 10.0, 10.0, 9.818, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 9.93, 9.956, 10.0, 10.0, 10.0, 10.0, 10.0, 9.966, 10.0, 10.0, 9.938, 10.0, 10.0, 9.746, 9.91, 9.818, 10.0, 10.0, 9.74, 9.87, 9.908, 9.864, 10.0, 9.938, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [13.69, 14.04, 15.33, 16.06, 17.45, 19.61, 21.89, 23.68, 24.93, 25.87, 27.06, 27.49, 28.34, 29.28, 30.24, 30.78, 32.03, 32.35, 33.05, 32.88, 33.33, 33.78, 34.36, 34.45, 34.4, 34.7, 34.93, 34.45, 34.99, 35.34, 35.43, 36.31, 35.38, 36.57, 37.02, 37.06, 37.69, 38.64, 38.73, 38.42, 40.48, 41.13, 39.75, 41.62, 39.8, 41.99, 43.61, 43.24, 43.18, 43.33, 42.77, 43.85, 44.59, 44.19, 43.03, 43.1, 45.42, 45.66, 45.89, 45.31, 43.4, 44.73, 44.89, 40.25, 43.67, 43.77, 40.14, 43.58, 42.6, 43.23, 41.7, 41.43, 42.5, 41.61, 40.1, 40.38, 40.06, 39.08, 37.19, 35.59, 34.92, 34.81, 34.47, 32.86, 33.4, 32.34, 31.33, 30.47, 29.15, 27.87, 26.85, 26.15, 25.76, 25.4, 25.35, 23.16, 19.89, 17.16, 14.89, 11.28, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [917.6417369842529, 888.244707107544, 876.696896314621, 867.6544454097748, 857.565803527832, 844.9725680351257, 830.6153585910797, 815.5542620420456, 801.1119060516357, 789.4275871515274, 779.6923967599869, 770.3532330989838, 761.6417527198792, 753.8195360898972, 745.6697601079941, 739.0196826457977, 733.416461110115, 728.9633593559265, 725.4261999130249, 721.9801808595657, 719.6858378648758, 717.6766122579575, 715.6093891859055, 714.6830242872238, 713.1574867963791, 711.2372688055038, 709.9448167085648, 709.0833120346069, 707.1458245515823, 706.6253544092178, 705.0160303115845, 704.1729768514633, 703.0918312072754, 702.3547468185425, 702.0243785381317, 701.3450901508331, 700.5768846273422, 700.3058422803879, 699.9727854728699, 699.5919251441956, 699.0373513698578, 698.6890127658844, 697.7953298091888, 698.1160598993301, 697.4191825389862, 697.8259698152542, 698.1734448671341, 698.8734817504883, 699.7807241678238, 700.2720112800598, 702.2077671289444, 703.5218551158905, 705.4953707456589, 707.5459464788437, 709.9748747348785, 712.2526684999466, 715.4898800849915, 718.3358639478683, 721.4380925893784, 725.0634430646896, 729.2735886573792, 733.5214916467667, 738.1919057369232, 742.6669720411301, 748.1809713840485, 754.2726892232895, 761.1119214296341, 768.3494797945023, 774.9713109731674, 781.8017847537994, 789.0784894227982, 795.5819780826569, 802.20450258255, 808.7903220653534, 815.1932804584503, 821.6699028015137, 827.8569996356964, 833.6278784275055, 839.558643579483, 844.8852508068085, 850.0159840583801, 855.0110809803009, 859.6677255630493, 864.1281726360321, 868.5120184421539, 872.7380046844482, 876.6770308017731, 880.6228773593903, 884.2397651672363, 887.5890760421753, 890.6102268695831, 893.2527062892914, 895.466338634491, 897.1867134571075, 898.4040637016296, 899.178017616272, 899.6679227352142, 899.9614651203156, 900.1276278495789, 900.2192504405975, 900.2664079666138, 900.2889368534088, 900.2999966144562, 900.305340051651, 900.3080804347992, 900.3093695640564, 900.3101637363434, 900.3105070590973, 900.3108096122742, 900.3108196258545, 900.310884475708, 900.310976266861, 900.3109774589539, 900.3109531402588, 900.3109288215637, 900.3109502792358, 900.3109545707703, 900.3109323978424, 900.3110499382019, 900.3109402656555, 900.3109691143036, 900.3108735084534, 900.3109393119812, 900.3109533786774, 900.3109295368195, 900.3109440803528, 900.3109028339386, 900.3109405040741, 900.3108773231506, 900.3108997344971, 900.3108606338501, 900.3108742237091, 900.3108971118927, 900.3109021186829, 900.3108851909637, 900.31085729599, 900.3108620643616, 900.3108656406403, 900.3108665943146, 900.3108706474304, 900.310845375061, 900.3108570575714, 900.3108522891998, 900.3108315467834, 900.3108336925507, 900.3108477592468, 900.3108727931976, 900.3108532428741, 900.3108625411987, 900.3108606338501, 900.3107810020447, 900.3108010292053, 900.3107933998108, 900.3107686042786, 900.3107924461365, 900.3107976913452, 900.3108098506927, 900.310788154602, 900.3108062744141, 900.3107905387878, 900.3107995986938, 900.3108026981354, 900.3107929229736, 900.3107969760895, 900.3107945919037, 900.3108034133911, 900.3107867240906, 900.3107957839966, 900.3107943534851, 900.3107850551605, 900.3108203411102, 900.3107967376709, 900.3107888698578, 900.3107943534851, 900.3107872009277, 900.3107960224152, 900.3107924461365, 900.3107998371124, 900.3107905387878, 900.3107788562775, 900.3107912540436, 900.3107821941376, 900.3107933998108, 900.3108007907867, 900.3107888698578, 900.3108062744141, 900.310779094696, 900.3107762336731, 900.3107869625092, 900.3107800483704, 900.310802936554, 900.3107898235321, 900.3107748031616, 900.3107810020447, 900.3108100891113, 900.3107664585114, 900.3107869625092, 900.3107979297638, 900.3107709884644, 900.3108127117157], "test_loss": [181.37891459465027, 178.63152241706848, 176.96003413200378, 175.29984998703003, 173.0526728630066, 169.90886974334717, 166.17291522026062, 162.6909511089325, 159.50424349308014, 157.2564457654953, 155.06471836566925, 153.2478779554367, 151.2633285522461, 149.83335661888123, 147.92971217632294, 146.96614062786102, 145.9137214422226, 144.73486971855164, 144.3068401813507, 143.82938754558563, 143.2036474943161, 142.82497930526733, 142.3777815103531, 142.04022550582886, 141.7935358285904, 142.0880445241928, 141.09249198436737, 140.3281866312027, 140.64226412773132, 141.17742252349854, 139.94214868545532, 140.12229001522064, 139.21812415122986, 139.1650139093399, 138.94952273368835, 140.01087474822998, 139.24287128448486, 140.45997488498688, 138.9348326921463, 138.85385596752167, 140.5136765241623, 139.78674972057343, 138.13888037204742, 137.7223927974701, 137.94312512874603, 139.0839719772339, 138.98103022575378, 140.18958008289337, 139.16008818149567, 139.9291377067566, 142.49980425834656, 141.89308202266693, 141.34456849098206, 143.32608664035797, 143.33156502246857, 143.61269545555115, 144.12164080142975, 146.4043047428131, 144.79572308063507, 146.26849794387817, 147.6856565475464, 149.1006269454956, 148.6718760728836, 152.77214407920837, 149.40818643569946, 151.57628273963928, 155.42361843585968, 154.90473461151123, 155.92599070072174, 157.13723933696747, 162.3597857952118, 162.62273001670837, 161.45881593227386, 162.34106254577637, 164.73863172531128, 165.47812747955322, 166.85626649856567, 168.05494213104248, 169.07218647003174, 169.21406769752502, 170.36054730415344, 172.26745986938477, 173.59369111061096, 174.4115765094757, 175.40950965881348, 176.42880606651306, 177.1957449913025, 177.96286487579346, 178.79944014549255, 179.5621497631073, 180.20887637138367, 180.70226097106934, 181.10243487358093, 181.4079248905182, 181.60168957710266, 181.72571539878845, 181.80376362800598, 181.85029458999634, 181.87596464157104, 181.89032912254333, 181.8974268436432, 181.90071606636047, 181.9023916721344, 181.9032061100006, 181.90362524986267, 181.90384101867676, 181.90396237373352, 181.90403008460999, 181.90406346321106, 181.90408849716187, 181.9040985107422, 181.90410828590393, 181.90411067008972, 181.904114484787, 181.9041199684143, 181.90412378311157, 181.904128074646, 181.90414237976074, 181.90412163734436, 181.90412068367004, 181.90415334701538, 181.9041244983673, 181.9041392803192, 181.90412616729736, 181.90415740013123, 181.90414237976074, 181.90413784980774, 181.90414690971375, 181.90416264533997, 181.90416622161865, 181.9041566848755, 181.9041666984558, 181.90415167808533, 181.90417194366455, 181.90416932106018, 181.90417051315308, 181.90416073799133, 181.90416383743286, 181.90416812896729, 181.90417981147766, 181.9041781425476, 181.9041805267334, 181.90417575836182, 181.90418910980225, 181.9041690826416, 181.90418410301208, 181.90419363975525, 181.90417885780334, 181.90418791770935, 181.9041986465454, 181.90418672561646, 181.90418338775635, 181.9041850566864, 181.90418934822083, 181.90418529510498, 181.90418338775635, 181.9041817188263, 181.9041826725006, 181.9041838645935, 181.9041907787323, 181.9041817188263, 181.90418362617493, 181.90418195724487, 181.9041883945465, 181.90419626235962, 181.90418410301208, 181.9041919708252, 181.90419149398804, 181.9041907787323, 181.90418243408203, 181.90420079231262, 181.90420246124268, 181.9041874408722, 181.90418148040771, 181.9041874408722, 181.90418601036072, 181.9041965007782, 181.9041895866394, 181.90418767929077, 181.90420126914978, 181.9041986465454, 181.90419554710388, 181.90420055389404, 181.90420031547546, 181.90418124198914, 181.90418004989624, 181.90419554710388, 181.90419340133667, 181.9041953086853, 181.90418410301208, 181.90419125556946, 181.90419387817383, 181.9041895866394, 181.90420293807983, 181.90418529510498, 181.90419054031372, 181.90419673919678, 181.90418338775635, 181.90419387817383, 181.90417861938477], "epoch_time": [46.10683560371399, 43.74890422821045, 43.39789938926697, 43.50619626045227, 43.37205243110657, 43.822630405426025, 43.536091327667236, 43.63117790222168, 43.61089086532593, 43.53124213218689, 43.47297191619873, 43.56438589096069, 43.328654527664185, 43.43777370452881, 43.360825538635254, 43.554256200790405, 43.609010457992554, 43.68419027328491, 43.58114552497864, 43.16184091567993, 43.8364691734314, 43.293931007385254, 43.59882593154907, 43.325342893600464, 43.718565225601196, 43.596017599105835, 43.26772332191467, 43.41826605796814, 43.45146870613098, 43.62442111968994, 43.244232177734375, 43.54181718826294, 43.180214405059814, 43.31233096122742, 43.60993027687073, 43.549238443374634, 43.5788893699646, 43.63726186752319, 43.63115191459656, 43.54126048088074, 43.67459154129028, 43.61922764778137, 43.52600908279419, 43.61137390136719, 43.571271896362305, 43.520681858062744, 43.565515995025635, 43.64128828048706, 43.65951442718506, 43.55791759490967, 43.358136892318726, 43.511847734451294, 43.61566472053528, 43.40163016319275, 43.4248685836792, 43.33358860015869, 43.547619104385376, 43.57807970046997, 43.61412572860718, 43.414331674575806, 43.708625078201294, 43.595601320266724, 43.713557720184326, 43.09386086463928, 43.58230137825012, 43.57285404205322, 43.804500102996826, 43.53326368331909, 43.62837028503418, 43.492063999176025, 43.66471719741821, 43.57928943634033, 43.551124572753906, 43.610021352767944, 43.388798236846924, 43.65422534942627, 43.51065182685852, 43.37495279312134, 43.53235173225403, 43.67486023902893, 43.535157680511475, 43.42368292808533, 43.53511571884155, 43.65412354469299, 43.70960545539856, 43.61799740791321, 43.46722984313965, 43.51579546928406, 43.63467860221863, 43.45864963531494, 43.51596736907959, 43.55598449707031, 43.60414505004883, 43.520230770111084, 43.466272830963135, 43.33571982383728, 43.64575910568237, 43.58862829208374, 43.505184173583984, 43.69264197349548, 43.569502115249634, 43.72053527832031, 43.619420289993286, 43.71158194541931, 43.734131813049316, 43.57951641082764, 43.8090398311615, 43.637672662734985, 43.822612047195435, 43.70680379867554, 43.828211069107056, 43.556209325790405, 43.77182626724243, 43.634289503097534, 43.641544342041016, 43.64858675003052, 43.60161232948303, 43.7867157459259, 43.80389404296875, 43.70416474342346, 43.69309186935425, 43.62583661079407, 43.87729072570801, 43.73810815811157, 43.76368594169617, 43.64845156669617, 43.483010053634644, 43.631261348724365, 43.8106472492218, 43.784605741500854, 43.557634353637695, 43.6714973449707, 43.74959444999695, 43.704697370529175, 43.613672733306885, 43.66506266593933, 43.813844442367554, 43.817978858947754, 43.6069598197937, 43.685229539871216, 43.74433612823486, 43.65030360221863, 43.81368708610535, 43.543304204940796, 43.62822198867798, 43.76419377326965, 43.58789658546448, 43.486857652664185, 43.78964853286743, 43.8568594455719, 43.499313831329346, 43.607396602630615, 43.668038845062256, 43.69115614891052, 43.51137590408325, 43.58382320404053, 43.50410175323486, 43.696130990982056, 43.8960907459259, 43.639891147613525, 43.50483059883118, 43.50367331504822, 43.702638149261475, 43.77943015098572, 43.573086738586426, 43.72707509994507, 43.804617404937744, 43.69096374511719, 43.655433177948, 43.65842151641846, 43.739604234695435, 43.76802968978882, 43.78013229370117, 43.66496253013611, 43.80786752700806, 43.66629147529602, 43.71902656555176, 43.59646010398865, 43.69794583320618, 43.89472413063049, 43.80580449104309, 43.75748085975647, 43.68574285507202, 43.7599413394928, 43.79969310760498, 43.709354877471924, 43.645662784576416, 43.551384925842285, 43.85913586616516, 43.635668992996216, 43.82678723335266, 43.62490391731262, 43.80127716064453, 43.480135679244995, 43.56288266181946, 43.5880970954895, 43.53258419036865, 43.573566198349, 43.607457876205444, 43.76438021659851]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr5e-07-wdecay200.00000000000003-seed42.json <==
{"train_acc": [9.944, 10.024, 10.24, 10.4, 10.678, 10.962, 11.342, 11.934, 12.54, 13.138, 13.598, 14.302, 14.61, 15.052, 15.322, 15.712, 15.998, 16.248, 16.108, 16.678, 16.644, 16.794, 16.966, 16.824, 17.098, 17.06, 16.772, 17.116, 17.202, 17.122, 17.274, 17.01, 17.006, 17.064, 17.032, 17.096, 17.124, 17.1, 17.22, 17.2, 17.202, 17.144, 17.174, 17.292, 17.368, 17.234, 17.36, 17.44, 17.516, 17.438, 17.454, 17.546, 17.502, 17.54, 17.512, 17.412, 17.242, 17.274, 17.13, 17.026, 16.776, 16.202, 15.236, 15.058, 14.97, 14.858, 14.678, 14.612, 14.4, 14.222, 13.69, 12.612, 11.138, 10.19, 10.004, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [9.81, 9.86, 9.85, 10.02, 10.55, 11.27, 11.85, 12.57, 13.71, 13.85, 14.64, 14.99, 15.01, 15.2, 15.02, 15.43, 15.49, 15.65, 15.74, 15.5, 15.92, 15.79, 16.1, 16.46, 16.5, 16.34, 16.83, 17.37, 16.95, 17.29, 17.12, 17.14, 17.15, 17.09, 17.7, 17.41, 17.6, 17.86, 17.9, 17.9, 17.89, 17.85, 17.89, 17.87, 18.06, 18.1, 18.12, 17.96, 18.47, 18.14, 18.15, 18.17, 18.3, 18.39, 18.2, 18.07, 18.06, 17.79, 17.93, 17.67, 17.53, 16.56, 15.41, 15.23, 15.02, 14.89, 14.77, 14.64, 14.27, 13.85, 13.02, 11.69, 10.47, 10.06, 10.01, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [937.7247204780579, 924.7992789745331, 915.5948100090027, 909.0264592170715, 904.4111142158508, 900.6732249259949, 898.0715851783752, 895.7758786678314, 894.1402764320374, 892.7403047084808, 891.6608529090881, 890.9785711765289, 890.0863354206085, 889.5163753032684, 889.057687997818, 888.6574468612671, 888.1611115932465, 887.9025893211365, 887.663337469101, 887.500786781311, 887.3697609901428, 887.3062682151794, 887.140172958374, 886.981773853302, 886.843190908432, 886.8586082458496, 886.8312540054321, 886.7135396003723, 886.5994148254395, 886.5963454246521, 886.6060395240784, 886.6544184684753, 886.6339042186737, 886.6251878738403, 886.7995302677155, 886.9123282432556, 887.0367159843445, 887.1215901374817, 887.2934341430664, 887.435914516449, 887.5398850440979, 887.7382388114929, 887.950751543045, 888.1747448444366, 888.4672946929932, 888.7218403816223, 889.004567861557, 889.3149886131287, 889.5295634269714, 889.9460036754608, 890.2571265697479, 890.6548461914062, 891.042409658432, 891.4793610572815, 891.9260256290436, 892.3844509124756, 892.8728833198547, 893.3266847133636, 893.8389658927917, 894.3391916751862, 894.8526077270508, 895.3924562931061, 895.9596567153931, 896.5544536113739, 897.2163934707642, 897.9279406070709, 898.6425733566284, 899.2749874591827, 899.76029753685, 900.045704126358, 900.1913497447968, 900.2565929889679, 900.2848706245422, 900.2979755401611, 900.3040597438812, 900.3073239326477, 900.3087272644043, 900.3097252845764, 900.3102486133575, 900.310551404953, 900.3106977939606, 900.3108057975769, 900.3108510971069, 900.3108971118927, 900.3108808994293, 900.3109180927277, 900.3108930587769, 900.3108727931976, 900.3108780384064, 900.3108718395233, 900.3108961582184, 900.3108696937561, 900.310848236084, 900.3108580112457, 900.3108088970184, 900.3108577728271, 900.3108007907867, 900.3108470439911, 900.3108148574829, 900.3108484745026, 900.3108332157135, 900.3108735084534, 900.3108248710632, 900.3107750415802, 900.3108065128326, 900.3108038902283, 900.310827255249, 900.3107783794403, 900.3107788562775, 900.310830116272, 900.310830116272, 900.3108117580414, 900.3108041286469, 900.3107907772064, 900.3107850551605, 900.3107936382294, 900.3107907772064, 900.3107957839966, 900.3107833862305, 900.3107862472534, 900.310792684555, 900.3108034133911, 900.3108012676239, 900.310795545578, 900.310777425766, 900.3108015060425, 900.3107821941376, 900.3107697963715, 900.3107950687408, 900.3108017444611, 900.3107805252075, 900.3107762336731, 900.3107786178589, 900.3107979297638, 900.3107888698578, 900.3107776641846, 900.310786485672, 900.3107891082764, 900.3107855319977, 900.3108019828796, 900.3107831478119, 900.3107895851135, 900.3107688426971, 900.3107788562775, 900.3107888698578, 900.3107705116272, 900.3107786178589, 900.310765504837, 900.3107838630676, 900.3107798099518, 900.3107826709747, 900.3107585906982, 900.3107724189758, 900.3107867240906, 900.3107807636261, 900.3107669353485, 900.310774564743, 900.3107748031616, 900.3107643127441, 900.3107643127441, 900.3107624053955, 900.3107693195343, 900.3107886314392, 900.310779094696, 900.3107707500458, 900.3107669353485, 900.3107483386993, 900.3107612133026, 900.3107612133026, 900.3107831478119, 900.3107495307922, 900.3107695579529, 900.3107583522797, 900.3107712268829, 900.3107721805573, 900.3107771873474, 900.3107559680939, 900.310784816742, 900.310763835907, 900.3107979297638, 900.3108022212982, 900.310791015625, 900.310791015625, 900.3108041286469, 900.3108077049255, 900.310804605484, 900.3107929229736, 900.3107957839966, 900.310791015625, 900.3107905387878, 900.3107779026031, 900.3107693195343, 900.3107788562775, 900.3107738494873, 900.3108069896698, 900.3107755184174, 900.3107652664185, 900.3107540607452, 900.3107879161835, 900.3107678890228], "test_loss": [187.6259207725525, 185.65237307548523, 184.3648772239685, 183.325293302536, 182.54216599464417, 181.99903535842896, 181.53886437416077, 181.24129581451416, 180.90843033790588, 180.70777130126953, 180.59367418289185, 180.44168972969055, 180.374662399292, 180.20713829994202, 180.10980200767517, 179.9875292778015, 179.97931146621704, 179.9097878932953, 179.76378059387207, 179.84943675994873, 179.77836394309998, 179.78187656402588, 179.68375635147095, 179.57569456100464, 179.62280178070068, 179.57823634147644, 179.43925523757935, 179.39759039878845, 179.29391622543335, 179.29799365997314, 179.45697212219238, 179.4343192577362, 179.3566436767578, 179.40699672698975, 179.14732718467712, 179.3042368888855, 179.27981162071228, 179.177805185318, 179.2452278137207, 179.19656920433044, 179.17894315719604, 179.27884149551392, 179.27852368354797, 179.38207936286926, 179.21843004226685, 179.47525811195374, 179.2870044708252, 179.56152725219727, 179.39122009277344, 179.70555639266968, 179.69567251205444, 179.70437788963318, 179.7928228378296, 179.84753108024597, 179.99916696548462, 180.07328414916992, 180.24373316764832, 180.29583525657654, 180.40137457847595, 180.5019609928131, 180.612135887146, 180.75698041915894, 180.91231036186218, 181.08618116378784, 181.2680516242981, 181.42958998680115, 181.5892312526703, 181.72964763641357, 181.82247161865234, 181.8666865825653, 181.88779044151306, 181.896470785141, 181.90050601959229, 181.90242195129395, 181.9031548500061, 181.9036021232605, 181.90386319160461, 181.9039945602417, 181.90407061576843, 181.90411710739136, 181.9041440486908, 181.90416979789734, 181.90417313575745, 181.90418243408203, 181.90419006347656, 181.9041895866394, 181.90419220924377, 181.90419387817383, 181.9041929244995, 181.90420079231262, 181.9041976928711, 181.90419840812683, 181.90420031547546, 181.90420699119568, 181.90419125556946, 181.9041986465454, 181.90419673919678, 181.90420031547546, 181.90419459342957, 181.90419340133667, 181.90420937538147, 181.90420579910278, 181.904203414917, 181.90420484542847, 181.90420413017273, 181.90420269966125, 181.90421271324158, 181.90420389175415, 181.90421843528748, 181.90419459342957, 181.90420651435852, 181.90420985221863, 181.90421676635742, 181.90420007705688, 181.904212474823, 181.9042146205902, 181.90421557426453, 181.90421175956726, 181.9042148590088, 181.90421152114868, 181.90421342849731, 181.90421962738037, 181.9042046070099, 181.90421772003174, 181.90421414375305, 181.9042181968689, 181.9042100906372, 181.90420985221863, 181.90421772003174, 181.90420842170715, 181.90422248840332, 181.90420961380005, 181.90421724319458, 181.90420722961426, 181.90421962738037, 181.90420174598694, 181.9042091369629, 181.90421891212463, 181.9042088985443, 181.9042148590088, 181.9042148590088, 181.90419816970825, 181.90423560142517, 181.90421962738037, 181.90421414375305, 181.90421342849731, 181.90421342849731, 181.9042088985443, 181.90421080589294, 181.90421175956726, 181.904221534729, 181.90421438217163, 181.90423011779785, 181.9042103290558, 181.90422368049622, 181.90421986579895, 181.90421605110168, 181.904230594635, 181.90420508384705, 181.90420699119568, 181.90422105789185, 181.90421676635742, 181.9042227268219, 181.90421175956726, 181.90421628952026, 181.90423345565796, 181.90420985221863, 181.90422415733337, 181.90422129631042, 181.90422797203064, 181.9042046070099, 181.90422177314758, 181.90422534942627, 181.90421891212463, 181.9042181968689, 181.90422201156616, 181.90421867370605, 181.904226064682, 181.90422582626343, 181.9042308330536, 181.9042272567749, 181.9042296409607, 181.90421772003174, 181.90422749519348, 181.9042239189148, 181.90423130989075, 181.904217004776, 181.90422940254211, 181.904212474823, 181.90421605110168, 181.90421652793884, 181.90422368049622, 181.9042227268219, 181.90422320365906, 181.90422439575195, 181.90421438217163, 181.90421271324158, 181.90421867370605, 181.90422296524048, 181.90422534942627], "epoch_time": [87.95188045501709, 86.12347078323364, 86.12598991394043, 86.10805201530457, 86.14256882667542, 86.1267249584198, 86.1010971069336, 86.13997411727905, 86.20080471038818, 86.13180756568909, 86.16314888000488, 86.14028859138489, 86.1437315940857, 86.17650938034058, 86.1649022102356, 86.12888741493225, 86.14463973045349, 86.15154838562012, 86.10761189460754, 86.15082788467407, 86.14525413513184, 86.18396806716919, 86.12719511985779, 86.11272716522217, 86.21532487869263, 86.14320135116577, 86.14247727394104, 86.12602996826172, 86.12655591964722, 86.15164947509766, 86.15898966789246, 86.17384505271912, 86.20157790184021, 86.16830849647522, 86.17686462402344, 86.20051574707031, 86.1570839881897, 86.13209176063538, 86.15687465667725, 86.19851231575012, 86.11530590057373, 86.17066955566406, 86.15871286392212, 86.16658520698547, 86.1811728477478, 86.17016458511353, 86.06471586227417, 86.12184309959412, 86.14682626724243, 86.16395020484924, 86.14671659469604, 86.12803936004639, 86.12865543365479, 86.20584654808044, 86.1865336894989, 86.1345546245575, 86.21262121200562, 86.22452449798584, 86.0744526386261, 86.21749186515808, 86.17743182182312, 86.1644594669342, 86.1348488330841, 86.12355208396912, 86.13178372383118, 86.17941427230835, 86.13081455230713, 86.15015077590942, 86.14601707458496, 86.18864321708679, 86.15076065063477, 86.13030457496643, 86.19829249382019, 86.1652684211731, 86.17888069152832, 86.18707251548767, 86.15416169166565, 86.18385863304138, 86.17076206207275, 86.18269848823547, 86.1573896408081, 86.2046058177948, 86.15980339050293, 86.1586663722992, 86.12284350395203, 86.16152238845825, 86.20290017127991, 86.19593977928162, 86.21769857406616, 86.20713329315186, 86.16593146324158, 86.1556453704834, 86.20484399795532, 86.18600702285767, 86.20455002784729, 86.1792311668396, 86.1209032535553, 86.13117265701294, 86.15606808662415, 86.11842703819275, 86.1932864189148, 86.154949426651, 86.17776441574097, 86.17580461502075, 86.18591475486755, 86.19602179527283, 86.18857145309448, 86.18101000785828, 86.16738176345825, 86.16088604927063, 86.1176335811615, 86.2167534828186, 86.18196034431458, 86.1881411075592, 86.21840572357178, 86.17888283729553, 86.16715478897095, 86.1497859954834, 86.15463733673096, 86.16133522987366, 86.202077627182, 86.2054238319397, 86.15299987792969, 86.08710932731628, 86.15935969352722, 86.17434096336365, 86.12033247947693, 86.12400341033936, 86.18743681907654, 86.09415316581726, 86.22444987297058, 86.1968047618866, 86.19480228424072, 86.15886545181274, 86.15133762359619, 86.19463682174683, 86.17918157577515, 86.11712765693665, 86.12063193321228, 86.20020461082458, 86.10744261741638, 86.26160597801208, 86.17081379890442, 86.165780544281, 86.18609809875488, 86.15775299072266, 86.1336944103241, 86.12029147148132, 86.29702615737915, 86.20230484008789, 86.15395402908325, 86.10057234764099, 86.18675303459167, 86.17661499977112, 86.1731116771698, 86.21977281570435, 86.14076256752014, 86.16723656654358, 86.21144795417786, 86.13523387908936, 86.1436562538147, 86.16115713119507, 86.17935514450073, 86.189204454422, 86.23049235343933, 86.11937832832336, 86.1367621421814, 86.21041965484619, 86.1803674697876, 86.15909504890442, 86.17595291137695, 86.26066446304321, 86.23111701011658, 86.23406887054443, 86.14283466339111, 86.18500852584839, 86.23321151733398, 86.13936281204224, 86.23604035377502, 86.23515105247498, 86.1502754688263, 86.16039323806763, 86.1296112537384, 86.19853448867798, 86.14535474777222, 86.17740249633789, 86.19864797592163, 86.17580819129944, 86.20350360870361, 86.2099061012268, 86.19741487503052, 86.11219120025635, 86.18812298774719, 86.14127492904663, 86.20433068275452, 86.1591911315918, 86.14849400520325, 86.17749762535095, 86.15106558799744, 86.13853073120117]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr5e-07-wdecay200.00000000000003-seed43.json <==
{"train_acc": [10.688, 11.092, 11.696, 12.43, 12.76, 13.536, 13.794, 14.32, 14.61, 14.788, 15.134, 15.14, 15.432, 15.556, 15.792, 16.09, 16.164, 16.37, 16.536, 16.648, 16.59, 16.698, 16.746, 16.686, 16.85, 16.578, 16.806, 16.824, 16.634, 16.972, 16.926, 16.938, 16.854, 16.996, 16.974, 17.218, 17.336, 17.326, 17.26, 17.582, 17.556, 17.696, 17.744, 17.676, 17.956, 18.068, 17.998, 18.188, 18.16, 18.28, 18.27, 18.36, 18.342, 18.42, 18.422, 18.57, 18.504, 18.588, 18.602, 18.6, 18.646, 18.798, 18.702, 18.666, 18.884, 18.378, 15.778, 15.222, 15.018, 14.694, 14.374, 14.084, 13.734, 13.63, 13.47, 13.428, 13.218, 12.644, 11.674, 10.688, 10.094, 10.002, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [10.65, 11.32, 11.78, 12.41, 13.03, 13.46, 14.24, 14.71, 14.84, 15.4, 15.34, 16.08, 16.38, 16.4, 16.61, 16.71, 17.08, 17.0, 16.57, 16.94, 17.09, 16.86, 17.05, 17.11, 17.2, 17.36, 17.23, 17.47, 17.6, 17.4, 17.55, 17.58, 17.6, 17.64, 17.96, 18.03, 18.06, 18.02, 18.14, 18.24, 18.13, 18.24, 18.18, 18.26, 18.26, 18.4, 18.29, 18.35, 18.21, 18.39, 18.47, 18.49, 18.65, 18.59, 18.89, 18.62, 18.56, 18.65, 18.75, 18.7, 18.77, 18.78, 18.9, 19.19, 19.33, 18.5, 15.59, 15.36, 15.17, 14.73, 14.29, 13.87, 13.6, 13.36, 13.33, 13.36, 13.19, 12.24, 11.45, 10.5, 10.04, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [922.7252507209778, 912.5196976661682, 904.8376178741455, 899.9115862846375, 896.6354756355286, 893.6692168712616, 891.8357894420624, 890.2951061725616, 889.0156526565552, 888.5556497573853, 887.7112257480621, 887.0170767307281, 886.7623543739319, 886.3141403198242, 886.1028809547424, 885.8287434577942, 885.4469504356384, 885.457866191864, 885.2600347995758, 885.1724495887756, 885.1150217056274, 885.0452976226807, 885.1005825996399, 885.0570940971375, 885.0723366737366, 885.0617125034332, 884.959342956543, 885.0111861228943, 885.0721716880798, 885.1844789981842, 885.2266116142273, 885.2476327419281, 885.4194972515106, 885.5414483547211, 885.5947499275208, 885.7804200649261, 886.0064768791199, 886.2314169406891, 886.4131970405579, 886.6393015384674, 886.8829288482666, 887.0930690765381, 887.3798680305481, 887.6641271114349, 887.9973168373108, 888.2723684310913, 888.6236085891724, 888.9152421951294, 889.3100960254669, 889.681250333786, 890.064560174942, 890.496532201767, 890.9238226413727, 891.336795091629, 891.815502166748, 892.291056394577, 892.8008983135223, 893.269838809967, 893.8053781986237, 894.2669553756714, 894.8131246566772, 895.3511381149292, 895.9385433197021, 896.5173690319061, 897.1860084533691, 897.8672804832458, 898.5501773357391, 899.1689395904541, 899.6609923839569, 899.9835183620453, 900.1539146900177, 900.2356543540955, 900.2734169960022, 900.2912979125977, 900.3000535964966, 900.304815530777, 900.3072559833527, 900.3086822032928, 900.3096041679382, 900.310075044632, 900.3103601932526, 900.3106114864349, 900.3107223510742, 900.3107573986053, 900.3107426166534, 900.3108353614807, 900.3108537197113, 900.3108606338501, 900.3108053207397, 900.3108513355255, 900.310836315155, 900.3108587265015, 900.3108675479889, 900.3108632564545, 900.3108537197113, 900.3108222484589, 900.3108668327332, 900.3108115196228, 900.3108158111572, 900.3108150959015, 900.3108215332031, 900.3108479976654, 900.3107838630676, 900.310809135437, 900.3107621669769, 900.31081366539, 900.310840845108, 900.3108279705048, 900.310834646225, 900.3108122348785, 900.3107969760895, 900.3107941150665, 900.3108098506927, 900.310800075531, 900.3107929229736, 900.3107981681824, 900.3107781410217, 900.3107821941376, 900.310783624649, 900.3107752799988, 900.3107852935791, 900.3107941150665, 900.3108291625977, 900.3107883930206, 900.3108038902283, 900.3107960224152, 900.3107957839966, 900.3107950687408, 900.3107814788818, 900.3107616901398, 900.3107922077179, 900.3107905387878, 900.3107674121857, 900.3107979297638, 900.310788154602, 900.3107821941376, 900.3107841014862, 900.310781955719, 900.3107953071594, 900.3107872009277, 900.3107759952545, 900.3107898235321, 900.3107895851135, 900.3107945919037, 900.3107845783234, 900.3107898235321, 900.3107821941376, 900.3108012676239, 900.3108055591583, 900.3107891082764, 900.3107872009277, 900.3108129501343, 900.3107824325562, 900.310789346695, 900.3108048439026, 900.3108043670654, 900.3108031749725, 900.3108079433441, 900.3108229637146, 900.3108093738556, 900.3107845783234, 900.3108124732971, 900.3107664585114, 900.3107748031616, 900.3108050823212, 900.3107738494873, 900.3107821941376, 900.3108105659485, 900.3107733726501, 900.3107883930206, 900.3108005523682, 900.3107903003693, 900.3107838630676, 900.3107762336731, 900.3107957839966, 900.3107824325562, 900.3107962608337, 900.3107862472534, 900.3107755184174, 900.3107807636261, 900.3108122348785, 900.3107831478119, 900.3107867240906, 900.3108012676239, 900.3107995986938, 900.3107886314392, 900.3108053207397, 900.3108081817627, 900.310795545578, 900.3107798099518, 900.3107802867889, 900.3107898235321, 900.3107800483704, 900.3107969760895, 900.3108124732971, 900.310788154602, 900.3107695579529, 900.3108201026917, 900.3108012676239, 900.3107769489288], "test_loss": [185.09304785728455, 183.59925317764282, 182.51831436157227, 181.68651175498962, 181.12393736839294, 180.71688079833984, 180.39283871650696, 180.12912702560425, 179.92054271697998, 179.70913219451904, 179.75542664527893, 179.45314407348633, 179.3667631149292, 179.30036330223083, 179.25919032096863, 179.18391299247742, 178.96881246566772, 179.00727081298828, 179.1157124042511, 179.00971817970276, 178.91754603385925, 178.9789183139801, 178.8820104598999, 178.86221766471863, 178.8115782737732, 178.7220425605774, 178.8419852256775, 178.59530401229858, 178.58460307121277, 178.66402769088745, 178.8239483833313, 178.66430640220642, 178.79359889030457, 178.78812956809998, 178.64842295646667, 178.66897416114807, 178.74638748168945, 178.68509554862976, 178.85868954658508, 178.7439479827881, 178.74698615074158, 178.83397388458252, 178.8087558746338, 178.96049737930298, 179.09027647972107, 179.08739805221558, 178.99438905715942, 179.20327496528625, 179.07624578475952, 179.4876570701599, 179.43626046180725, 179.57182025909424, 179.54598236083984, 179.70511651039124, 179.86880350112915, 179.99772953987122, 180.0347340106964, 180.2410306930542, 180.41546773910522, 180.47446274757385, 180.5930573940277, 180.80834364891052, 180.9296715259552, 181.01686024665833, 181.22829604148865, 181.39893245697021, 181.54378175735474, 181.70709443092346, 181.79355597496033, 181.85087203979492, 181.87918543815613, 181.89290237426758, 181.89831066131592, 181.90122747421265, 181.90272903442383, 181.90337777137756, 181.90379858016968, 181.9040560722351, 181.90417647361755, 181.90425562858582, 181.90430569648743, 181.90433955192566, 181.90435600280762, 181.904363155365, 181.9043653011322, 181.9043629169464, 181.90436244010925, 181.90435671806335, 181.90435695648193, 181.90435218811035, 181.90434527397156, 181.9043390750885, 181.90434098243713, 181.90433597564697, 181.90432786941528, 181.90432476997375, 181.9043242931366, 181.9043071269989, 181.90431094169617, 181.90431666374207, 181.90430283546448, 181.90431308746338, 181.9043002128601, 181.90428948402405, 181.904287815094, 181.904287815094, 181.90428590774536, 181.90428805351257, 181.90427255630493, 181.90428495407104, 181.9042718410492, 181.90427422523499, 181.90426588058472, 181.90426993370056, 181.90426969528198, 181.90427565574646, 181.90426659584045, 181.90425062179565, 181.90426063537598, 181.90426206588745, 181.90426588058472, 181.9042627811432, 181.9042727947235, 181.90426921844482, 181.9042592048645, 181.90424489974976, 181.9042468070984, 181.9042592048645, 181.90424609184265, 181.9042444229126, 181.90425443649292, 181.90423679351807, 181.9042525291443, 181.90424513816833, 181.9042501449585, 181.9042365550995, 181.9042398929596, 181.90423440933228, 181.9042317867279, 181.90423250198364, 181.90425181388855, 181.90424013137817, 181.9042363166809, 181.904230594635, 181.90423154830933, 181.90423274040222, 181.904235124588, 181.9042363166809, 181.90423440933228, 181.90423440933228, 181.90423226356506, 181.90423774719238, 181.90423035621643, 181.90424227714539, 181.90424418449402, 181.90423917770386, 181.90424466133118, 181.90423941612244, 181.90423846244812, 181.9042477607727, 181.90424513816833, 181.9042387008667, 181.904230594635, 181.90422892570496, 181.90423774719238, 181.9042329788208, 181.90422940254211, 181.9042410850525, 181.90423727035522, 181.90423369407654, 181.904235124588, 181.90424847602844, 181.90423798561096, 181.9042308330536, 181.90422773361206, 181.90424418449402, 181.90424132347107, 181.90423583984375, 181.90423274040222, 181.90424942970276, 181.9042525291443, 181.90423846244812, 181.90424346923828, 181.90424728393555, 181.9042317867279, 181.9042365550995, 181.90423727035522, 181.90423274040222, 181.904235124588, 181.90422415733337, 181.9042477607727, 181.9042227268219, 181.90423727035522, 181.9042341709137, 181.90423393249512, 181.904230594635, 181.90423393249512, 181.9042444229126, 181.90422463417053, 181.90424633026123], "epoch_time": [45.80445313453674, 43.515076875686646, 43.04821443557739, 43.02750873565674, 43.64192771911621, 43.44289255142212, 43.37091374397278, 43.49160432815552, 43.46654772758484, 43.025285482406616, 43.35164451599121, 43.339531898498535, 43.575263261795044, 43.156808853149414, 43.11496949195862, 43.11248540878296, 43.106778383255005, 43.56615948677063, 43.26651406288147, 43.22583770751953, 43.377946615219116, 43.10644459724426, 43.21376276016235, 43.183836460113525, 43.06379246711731, 43.56546401977539, 43.60058951377869, 43.25238800048828, 43.701515436172485, 43.81470227241516, 43.25860404968262, 43.853516578674316, 43.309839487075806, 43.46095514297485, 43.527554988861084, 43.29157495498657, 43.12645936012268, 43.40680718421936, 43.62678289413452, 43.00711178779602, 43.25303554534912, 43.107075929641724, 43.35069513320923, 43.251996994018555, 43.58410859107971, 43.092124223709106, 43.912925481796265, 43.544166564941406, 43.14240503311157, 43.70121693611145, 43.32650136947632, 43.151769399642944, 43.443742513656616, 43.33548450469971, 43.20290160179138, 43.34978246688843, 43.6582555770874, 43.198208808898926, 43.67287015914917, 43.31402516365051, 43.69337701797485, 43.05603647232056, 43.54716157913208, 43.282175064086914, 43.694689989089966, 43.38401937484741, 43.38881778717041, 43.86033582687378, 43.34322905540466, 43.45743989944458, 43.531572341918945, 43.09346151351929, 43.063647747039795, 43.15754437446594, 43.317723512649536, 43.14201045036316, 43.31368803977966, 43.382203578948975, 43.33931088447571, 43.10689187049866, 43.268033027648926, 43.098628997802734, 43.0434205532074, 43.47795915603638, 43.42874455451965, 43.300825119018555, 43.32778000831604, 43.22322607040405, 43.20286297798157, 43.067596197128296, 43.24668550491333, 43.22363519668579, 43.27912425994873, 43.24828362464905, 43.406556606292725, 43.12124228477478, 43.16504168510437, 43.32699108123779, 43.043436765670776, 43.444143295288086, 43.25013303756714, 43.295162200927734, 43.05994272232056, 43.44053030014038, 43.248167514801025, 43.12879776954651, 43.25633502006531, 43.19727802276611, 43.20720028877258, 43.01252222061157, 43.28397560119629, 43.155664920806885, 43.259618282318115, 43.35285472869873, 43.272167682647705, 43.328009366989136, 43.53498148918152, 43.36339974403381, 43.32590579986572, 43.19266176223755, 42.92615222930908, 43.21743631362915, 43.26054286956787, 43.32519268989563, 43.169875144958496, 43.36497759819031, 43.2096803188324, 43.25136709213257, 43.17391633987427, 43.33802533149719, 43.41363048553467, 43.24834966659546, 43.27603363990784, 43.07341527938843, 43.09978532791138, 43.6143319606781, 43.51969051361084, 43.08892035484314, 43.11954975128174, 43.45396566390991, 43.643370151519775, 43.687803983688354, 43.06501531600952, 43.18458294868469, 43.245768547058105, 43.37079167366028, 43.51059341430664, 43.32838749885559, 43.39703321456909, 43.28987717628479, 43.06194305419922, 43.08130073547363, 43.13800764083862, 43.08546328544617, 43.261730909347534, 42.948760747909546, 43.22772264480591, 43.23633670806885, 43.38670587539673, 43.20410633087158, 43.30351114273071, 43.35483980178833, 43.29936981201172, 43.231913566589355, 43.16691827774048, 43.090206146240234, 43.306695222854614, 43.2098503112793, 43.19554018974304, 43.16508722305298, 43.45337891578674, 43.57389831542969, 43.02593636512756, 43.589372396469116, 43.24291181564331, 43.49914002418518, 43.245927810668945, 43.07166576385498, 43.28407883644104, 43.0430953502655, 43.16871356964111, 43.27810978889465, 43.381654500961304, 43.314149379730225, 43.41884446144104, 43.26823282241821, 43.07148718833923, 43.193708658218384, 43.2316997051239, 43.3141188621521, 43.19158220291138, 43.35538578033447, 43.13832330703735, 43.34917712211609, 43.32002329826355, 43.215792417526245, 43.26940441131592, 43.34708046913147, 43.29260325431824, 43.486167430877686]}

==> supplementary material/code/CIFAR-10/lr invariance/logs/resnet-sgd-lr5e-07-wdecay200.00000000000003-seed44.json <==
{"train_acc": [11.854, 12.666, 12.74, 13.05, 13.238, 13.32, 13.566, 13.658, 13.878, 13.818, 14.24, 14.07, 14.224, 14.19, 14.366, 14.69, 14.444, 14.552, 14.894, 14.872, 15.008, 15.128, 15.238, 14.892, 15.1, 15.196, 15.36, 15.324, 15.65, 15.386, 15.536, 15.762, 15.876, 16.168, 16.216, 16.304, 16.676, 16.67, 17.078, 17.046, 17.36, 17.262, 17.424, 17.528, 17.794, 17.834, 17.9, 17.966, 18.146, 18.376, 18.534, 18.756, 18.832, 18.796, 18.84, 18.718, 18.706, 18.44, 18.05, 17.652, 17.338, 17.036, 16.806, 16.508, 16.37, 16.118, 15.972, 15.884, 15.552, 15.196, 14.208, 12.746, 11.156, 10.198, 10.004, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "test_acc": [12.56, 12.75, 12.8, 13.16, 13.23, 13.31, 13.46, 13.53, 13.29, 13.43, 13.68, 13.41, 13.63, 13.63, 13.84, 13.51, 13.54, 13.71, 13.78, 13.71, 13.9, 13.88, 13.91, 13.95, 13.81, 13.83, 13.75, 14.08, 14.04, 13.99, 14.24, 14.23, 14.49, 14.63, 15.42, 15.25, 15.51, 15.7, 16.16, 16.29, 16.45, 16.68, 16.5, 16.67, 16.94, 16.67, 17.11, 17.2, 17.38, 17.78, 17.82, 18.18, 18.06, 18.44, 18.77, 18.7, 17.97, 17.99, 17.95, 17.69, 17.54, 17.18, 16.78, 16.59, 16.42, 16.23, 15.91, 15.7, 15.29, 14.77, 13.41, 11.98, 10.7, 10.01, 9.99, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0, 10.0], "train_loss": [941.3194262981415, 928.9645416736603, 920.049186706543, 913.1974339485168, 908.1685719490051, 904.4150507450104, 901.0262660980225, 898.9751267433167, 896.9532120227814, 895.8021776676178, 894.6635489463806, 894.1310715675354, 893.1926958560944, 892.6611115932465, 892.2293355464935, 891.8541641235352, 891.6257853507996, 891.3997700214386, 891.2316727638245, 891.1142489910126, 891.034087896347, 891.0914921760559, 890.9225599765778, 891.0367541313171, 890.9749193191528, 891.0184528827667, 891.0301756858826, 891.0667040348053, 891.0488810539246, 891.2347457408905, 891.2010066509247, 891.3460342884064, 891.4001092910767, 891.4357416629791, 891.6326837539673, 891.6798434257507, 891.7982625961304, 891.8412532806396, 891.9463016986847, 892.0699143409729, 892.1879553794861, 892.387770652771, 892.4785540103912, 892.6423468589783, 892.8026731014252, 892.9586608409882, 893.1634526252747, 893.3491361141205, 893.5977182388306, 893.8195962905884, 894.0459940433502, 894.2672474384308, 894.5151138305664, 894.7586913108826, 895.0262668132782, 895.3119177818298, 895.6201753616333, 895.9231939315796, 896.2621374130249, 896.6072762012482, 896.9646768569946, 897.3438165187836, 897.7686910629272, 898.2218542098999, 898.7205605506897, 899.2297005653381, 899.6711945533752, 899.9751007556915, 900.1452662944794, 900.2290542125702, 900.2693314552307, 900.2891082763672, 900.298773765564, 900.3040158748627, 900.3068730831146, 900.3084771633148, 900.3093845844269, 900.3100161552429, 900.3104131221771, 900.3105947971344, 900.3107233047485, 900.310711145401, 900.3108909130096, 900.3108298778534, 900.3108870983124, 900.3108818531036, 900.3108716011047, 900.3109233379364, 900.3108763694763, 900.3109030723572, 900.3108265399933, 900.3108718395233, 900.3108406066895, 900.3108911514282, 900.3108484745026, 900.310821056366, 900.3108608722687, 900.3108248710632, 900.3108685016632, 900.3108484745026, 900.3108458518982, 900.3108065128326, 900.31081366539, 900.3107945919037, 900.3108470439911, 900.3108012676239, 900.3108220100403, 900.3108026981354, 900.310821056366, 900.3107979297638, 900.3108098506927, 900.3108010292053, 900.3107969760895, 900.3107948303223, 900.3107857704163, 900.3108093738556, 900.3108069896698, 900.3107905387878, 900.3108332157135, 900.3107812404633, 900.3108134269714, 900.3107740879059, 900.3107855319977, 900.3108005523682, 900.3108060359955, 900.3108017444611, 900.3107807636261, 900.3107993602753, 900.3107752799988, 900.310786485672, 900.3107872009277, 900.310784816742, 900.3107872009277, 900.3107898235321, 900.3107817173004, 900.3107750415802, 900.3107795715332, 900.3107876777649, 900.3107883930206, 900.3108110427856, 900.3107948303223, 900.3107950687408, 900.310802936554, 900.3108024597168, 900.3107957839966, 900.3108031749725, 900.3107974529266, 900.3108053207397, 900.3108050823212, 900.3108017444611, 900.3107962608337, 900.3107779026031, 900.3107900619507, 900.3107919692993, 900.3107688426971, 900.3107860088348, 900.3107874393463, 900.3107974529266, 900.310798406601, 900.3107964992523, 900.3107862472534, 900.3107743263245, 900.3107628822327, 900.3107805252075, 900.3108124732971, 900.3107964992523, 900.3107738494873, 900.3107850551605, 900.3107998371124, 900.3108019828796, 900.3107800483704, 900.3107678890228, 900.3107903003693, 900.3108127117157, 900.3107869625092, 900.3107628822327, 900.3107786178589, 900.3107821941376, 900.310789346695, 900.3107619285583, 900.3108055591583, 900.3107945919037, 900.3108043670654, 900.3107943534851, 900.3107793331146, 900.3108022212982, 900.3107976913452, 900.3107829093933, 900.3107771873474, 900.3107838630676, 900.3108308315277, 900.310788154602, 900.3108086585999, 900.3107950687408, 900.3108112812042, 900.310777425766, 900.3107717037201, 900.3108069896698, 900.3108041286469, 900.3108010292053], "test_loss": [188.21625065803528, 186.31469655036926, 184.87328338623047, 183.73641657829285, 182.97144198417664, 182.395911693573, 181.92288422584534, 181.57312393188477, 181.325749874115, 181.12013220787048, 180.9295196533203, 180.83445143699646, 180.72618341445923, 180.67184615135193, 180.5835566520691, 180.58082151412964, 180.56464171409607, 180.52267217636108, 180.50276470184326, 180.54903316497803, 180.52745008468628, 180.51613807678223, 180.5255904197693, 180.53794741630554, 180.57487201690674, 180.54080510139465, 180.59285068511963, 180.55852127075195, 180.58136129379272, 180.61558651924133, 180.62412548065186, 180.64854311943054, 180.63563895225525, 180.62772250175476, 180.5754656791687, 180.63920164108276, 180.62942695617676, 180.62875986099243, 180.5888533592224, 180.63862299919128, 180.68347454071045, 180.62572526931763, 180.6643681526184, 180.69577622413635, 180.7069137096405, 180.79079008102417, 180.73836731910706, 180.7639081478119, 180.77458119392395, 180.80720233917236, 180.87313580513, 180.8864312171936, 180.95243215560913, 180.95483660697937, 180.95863008499146, 180.991281747818, 181.12713718414307, 181.150780916214, 181.16220664978027, 181.20944499969482, 181.28417539596558, 181.37171530723572, 181.47939491271973, 181.54378008842468, 181.63480067253113, 181.72718977928162, 181.8115794658661, 181.85702085494995, 181.88062477111816, 181.89234852790833, 181.8980791568756, 181.90072011947632, 181.90224289894104, 181.90307784080505, 181.9035096168518, 181.90380239486694, 181.9039545059204, 181.90405201911926, 181.90412068367004, 181.90414929389954, 181.90417504310608, 181.90419244766235, 181.90420079231262, 181.90420866012573, 181.90421080589294, 181.90420985221863, 181.9042193889618, 181.9042191505432, 181.9042181968689, 181.9042158126831, 181.9042181968689, 181.90421772003174, 181.90422463417053, 181.90422224998474, 181.90421438217163, 181.90421676635742, 181.9042205810547, 181.90421152114868, 181.90421867370605, 181.90421772003174, 181.90422797203064, 181.90421843528748, 181.90423107147217, 181.90421390533447, 181.90421772003174, 181.9042239189148, 181.90421342849731, 181.90422081947327, 181.9042227268219, 181.90421342849731, 181.9042193889618, 181.90421390533447, 181.90421342849731, 181.90422296524048, 181.90422582626343, 181.90422439575195, 181.90422654151917, 181.90421652793884, 181.90420508384705, 181.904217004776, 181.90421605110168, 181.90422105789185, 181.9042146205902, 181.90422201156616, 181.90423274040222, 181.9042329788208, 181.9042203426361, 181.90421772003174, 181.90422248840332, 181.9042296409607, 181.90421271324158, 181.9042227268219, 181.90422201156616, 181.90421342849731, 181.9042329788208, 181.90423226356506, 181.90422439575195, 181.90422010421753, 181.90422773361206, 181.9042203426361, 181.904230594635, 181.90423583984375, 181.9042193889618, 181.90422677993774, 181.90421795845032, 181.9042091369629, 181.90422320365906, 181.90422415733337, 181.90421056747437, 181.90422368049622, 181.90422344207764, 181.90422081947327, 181.90422248840332, 181.9042193889618, 181.90422129631042, 181.90422344207764, 181.90423607826233, 181.90422081947327, 181.90421295166016, 181.90421557426453, 181.90421414375305, 181.90423202514648, 181.90421867370605, 181.9042146205902, 181.90421509742737, 181.90422987937927, 181.90421056747437, 181.9042308330536, 181.90421319007874, 181.90422821044922, 181.90420985221863, 181.9042296409607, 181.90421414375305, 181.90422797203064, 181.9042158126831, 181.90422797203064, 181.90421271324158, 181.90423202514648, 181.90421223640442, 181.9042112827301, 181.90421509742737, 181.904235124588, 181.90421438217163, 181.90421080589294, 181.904217004776, 181.9042251110077, 181.90421986579895, 181.90422105789185, 181.90421605110168, 181.9042284488678, 181.90423154830933, 181.90421152114868, 181.90423274040222, 181.90423345565796, 181.90423107147217, 181.90421557426453, 181.9042398929596, 181.90422320365906, 181.90423893928528, 181.90423130989075], "epoch_time": [46.201327323913574, 43.605594873428345, 43.74316382408142, 43.72647023200989, 43.7454948425293, 43.84060311317444, 43.84786891937256, 43.97772979736328, 43.568567752838135, 43.695905447006226, 43.915369749069214, 43.94500756263733, 43.885640144348145, 43.949514627456665, 43.70102143287659, 43.88405704498291, 44.01449537277222, 43.936426877975464, 44.091870069503784, 43.95352816581726, 43.94999694824219, 43.99678111076355, 43.96643853187561, 43.87744426727295, 43.93518662452698, 43.907907485961914, 43.67297053337097, 43.875914573669434, 44.152772426605225, 43.94885849952698, 43.99370193481445, 43.99824786186218, 43.91077184677124, 43.985472679138184, 44.07619619369507, 43.923195362091064, 43.81482267379761, 44.07589936256409, 43.98217821121216, 43.99740266799927, 43.6822726726532, 43.989272117614746, 44.05067682266235, 43.9570038318634, 44.1485595703125, 43.815988302230835, 44.03561878204346, 43.93420481681824, 43.828378438949585, 43.89676356315613, 43.700255393981934, 43.960466146469116, 43.700764417648315, 43.738675117492676, 44.03041934967041, 43.939162492752075, 43.80961084365845, 44.01600956916809, 43.6851692199707, 43.96741557121277, 43.772584676742554, 43.85345506668091, 43.88679838180542, 43.748974323272705, 43.960857629776, 43.935651540756226, 44.13402557373047, 43.85197472572327, 43.9031879901886, 43.669294118881226, 44.02867650985718, 43.7400484085083, 43.99979257583618, 44.19930815696716, 43.89132881164551, 44.0466251373291, 44.04920434951782, 43.9839231967926, 44.07447934150696, 44.09549021720886, 43.877296447753906, 43.8082275390625, 44.04667329788208, 43.812716484069824, 43.88154482841492, 43.94704055786133, 44.07312726974487, 44.03340554237366, 43.894736766815186, 43.99274468421936, 44.188374519348145, 43.8997220993042, 43.845964670181274, 44.03791689872742, 43.85161733627319, 43.94814133644104, 44.00789499282837, 43.932454347610474, 44.17318058013916, 43.94727182388306, 43.82858896255493, 43.780256271362305, 43.96658420562744, 43.69177174568176, 43.88184595108032, 43.7807731628418, 43.533703565597534, 43.881659746170044, 43.71402549743652, 43.66976809501648, 43.6549711227417, 43.64154887199402, 43.823253870010376, 43.67605638504028, 43.74648690223694, 43.70790767669678, 43.579955101013184, 43.3233323097229, 43.777958393096924, 43.79873013496399, 43.58653473854065, 43.327234506607056, 43.706477642059326, 43.62946367263794, 43.578447580337524, 43.76161193847656, 43.880590200424194, 43.340086936950684, 43.20046639442444, 43.31366682052612, 43.675276041030884, 43.66978859901428, 43.553030490875244, 43.567113161087036, 43.51172232627869, 43.3015661239624, 43.407169580459595, 43.6183557510376, 43.424243688583374, 43.52465486526489, 43.55257248878479, 43.54305839538574, 43.56977868080139, 43.52489113807678, 43.67872500419617, 43.548741579055786, 43.7050507068634, 43.236995220184326, 43.38069009780884, 43.71739721298218, 43.58407187461853, 43.72920513153076, 43.483012199401855, 43.398165225982666, 43.6452054977417, 43.464524269104004, 43.68619441986084, 43.61331295967102, 43.5517635345459, 43.79708290100098, 43.292052268981934, 43.442774534225464, 43.726590156555176, 43.413010120391846, 43.258708477020264, 43.41720414161682, 43.480478048324585, 43.4290235042572, 43.665647983551025, 43.531108379364014, 43.2217218875885, 43.557867765426636, 43.82487678527832, 43.72101902961731, 43.42285346984863, 43.501869678497314, 43.477171182632446, 43.49107003211975, 43.43407893180847, 43.37582278251648, 43.77967309951782, 43.45132517814636, 43.817020893096924, 43.53981590270996, 43.44929599761963, 43.822638511657715, 43.505189418792725, 43.69662094116211, 43.66009545326233, 43.65031337738037, 43.51402306556702, 43.55113863945007, 43.29041910171509, 43.316235065460205, 43.49277377128601, 43.67282056808472, 43.56683349609375, 43.67064642906189, 43.47907853126526, 43.65904140472412]}

==> supplementary material/code/CIFAR-10/lr invariance/requirements.txt <==
datasets==1.8.0
torch==1.10 
torchvision==0.11.1
tqdm==4.62.0
transformers==4.17.0


==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadam_0.001_1024_42.json <==
{"train_losses": [1.9225969314575195, 1.412448763847351, 1.1578892469406128, 0.9838634133338928, 0.8461896777153015, 0.7156013250350952, 0.6256759762763977, 0.5561163425445557, 0.49720054864883423, 0.4669930338859558, 0.403516560792923, 0.3713148832321167, 0.34446197748184204, 0.32848092913627625, 0.29633113741874695, 0.2756974995136261, 0.24588261544704437, 0.24622811377048492, 0.22846198081970215, 0.20174212753772736, 0.18893538415431976, 0.19265159964561462, 0.16142341494560242, 0.16252149641513824, 0.14585570991039276, 0.13578450679779053, 0.12677526473999023, 0.12884417176246643, 0.11441425234079361, 0.11422733217477798, 0.10344630479812622, 0.09671782702207565, 0.09584232419729233, 0.0886758491396904, 0.0906476154923439, 0.07414019852876663, 0.07734208554029465, 0.07534317672252655, 0.06703299283981323, 0.07033222913742065, 0.06553631275892258, 0.06827680766582489, 0.06690289080142975, 0.06384047120809555, 0.059737954288721085, 0.05209360644221306, 0.05295341834425926, 0.054049137979745865, 0.047088056802749634, 0.0428830161690712, 0.04384428262710571, 0.05094567686319351, 0.04301436245441437, 0.04842693358659744, 0.039740193635225296, 0.04525483399629593, 0.04816542938351631, 0.03695232421159744, 0.039339251816272736, 0.04084250330924988, 0.04103442281484604, 0.035983890295028687, 0.036294255405664444, 0.046393245458602905, 0.03501852974295616, 0.034200508147478104, 0.036897603422403336, 0.03735543414950371, 0.033343955874443054, 0.031000999733805656, 0.037017226219177246, 0.0339052714407444, 0.03488248959183693, 0.025969959795475006, 0.02622542716562748, 0.031244713813066483, 0.044658172875642776, 0.02965603396296501, 0.025498732924461365, 0.030050944536924362, 0.032778024673461914, 0.03152535855770111, 0.030832946300506592, 0.026958731934428215, 0.0304768905043602, 0.02541324310004711, 0.027401575818657875, 0.02680433727800846, 0.027388300746679306, 0.027157969772815704, 0.031903598457574844, 0.03151870518922806, 0.02860763669013977, 0.027790986001491547, 0.021699469536542892, 0.0263875313103199, 0.028064114972949028, 0.023624522611498833, 0.022626027464866638, 0.027716372162103653, 0.030171889811754227, 0.026773786172270775, 0.02688281610608101, 0.024773117154836655, 0.021227965131402016, 0.028119411319494247, 0.025889744982123375, 0.027764687314629555, 0.02679699845612049, 0.021158551797270775, 0.020303037017583847, 0.020287400111556053, 0.025458920747041702, 0.02338804304599762, 0.025929126888513565, 0.027839262038469315, 0.019241787493228912, 0.020404519513249397, 0.02020106464624405, 0.018842382356524467, 0.023607078939676285, 0.021821655333042145, 0.02239624224603176, 0.0222664475440979, 0.021230746060609818, 0.022247502580285072, 0.02053576335310936, 0.02325570210814476, 0.021379254758358, 0.021343844011425972, 0.025086168199777603, 0.024339718744158745, 0.02093147113919258, 0.017122933641076088, 0.01962868683040142, 0.021320953965187073, 0.023224342614412308, 0.023073358461260796, 0.016899937763810158, 0.02108263596892357, 0.015840396285057068, 0.02393258549273014, 0.0202983096241951, 0.019689690321683884, 0.021044332534074783, 0.019806023687124252, 0.025825392454862595, 0.02434500679373741, 0.019840247929096222, 0.017447734251618385, 0.011380145326256752, 0.004282879643142223, 0.003752895165234804, 0.002147131832316518, 0.00257101166062057, 0.0017375909956172109, 0.0010974332690238953, 0.0011115752859041095, 0.0008224596385844052, 0.0011667388025671244, 0.0013998025096952915, 0.0007974687032401562, 0.0006798268877901137, 0.0005935851368121803, 0.0008784036035649478, 0.000730697822291404, 0.0008368529379367828, 0.000828960386570543, 0.0005029349122196436, 0.0006064280751161277, 0.00046716039651073515, 0.0003042048483621329, 0.0003124574723187834, 0.0008093086071312428, 0.0004093169991392642, 0.0005542024737223983, 0.0007865243242122233, 0.0005990614299662411, 0.00028702380950562656, 0.0002834164188243449, 0.0004176379006821662, 0.0004258399421814829, 0.00033080510911531746, 0.0004887286922894418, 0.0005126065807417035, 0.00023755092115607113, 0.0001735835976433009, 0.00015894093667156994, 0.0001779890590114519, 0.0002908070164266974, 0.00028440600726753473, 0.0006314173806458712, 0.0002481685660313815, 0.00016018618771340698, 0.0002760194765869528, 0.00030433014035224915, 0.00011076607188442722, 0.0001604391582077369, 0.00014064120477996767, 0.00018592076958157122], "accs1": [39.53999710083008, 47.22999954223633, 54.619998931884766, 57.41999816894531, 69.40999603271484, 73.3699951171875, 74.91999816894531, 76.94999694824219, 78.38999938964844, 75.97000122070312, 78.33999633789062, 81.95999908447266, 82.7699966430664, 80.68000030517578, 85.50999450683594, 82.79999542236328, 82.54999542236328, 86.24999237060547, 85.72999572753906, 87.06999969482422, 85.41999816894531, 89.15999603271484, 87.7699966430664, 87.86000061035156, 88.70999908447266, 86.91999816894531, 88.04999542236328, 88.94999694824219, 87.25999450683594, 88.06999969482422, 87.44999694824219, 88.30999755859375, 89.29000091552734, 87.63999938964844, 89.20999908447266, 89.62999725341797, 89.9000015258789, 89.06999969482422, 89.37000274658203, 90.51000213623047, 89.27999877929688, 90.25, 90.08000183105469, 90.23999786376953, 89.04999542236328, 88.98999786376953, 90.19999694824219, 90.76000213623047, 90.8499984741211, 91.08000183105469, 90.88999938964844, 90.86000061035156, 90.80999755859375, 90.25, 90.6500015258789, 91.13999938964844, 90.52999877929688, 91.14999389648438, 91.06999969482422, 90.76000213623047, 91.13999938964844, 91.83999633789062, 91.22999572753906, 90.70999908447266, 90.62000274658203, 90.94000244140625, 90.95999908447266, 90.58999633789062, 90.4800033569336, 90.41999816894531, 90.52999877929688, 90.69000244140625, 91.05999755859375, 91.7199935913086, 90.08000183105469, 90.38999938964844, 90.47000122070312, 91.15999603271484, 90.69000244140625, 91.15999603271484, 90.51000213623047, 90.44999694824219, 91.25999450683594, 91.02999877929688, 90.7699966430664, 91.74999237060547, 90.94000244140625, 91.2699966430664, 91.5199966430664, 91.05999755859375, 91.15999603271484, 91.43999481201172, 90.79000091552734, 91.4699935913086, 91.33999633789062, 91.64999389648438, 91.79999542236328, 89.80999755859375, 91.19999694824219, 90.68000030517578, 91.08000183105469, 91.18000030517578, 91.78999328613281, 91.33999633789062, 91.36000061035156, 91.36000061035156, 90.81999969482422, 90.93000030517578, 91.44999694824219, 91.48999786376953, 91.5999984741211, 92.00999450683594, 91.6199951171875, 91.3499984741211, 91.55999755859375, 91.75999450683594, 91.64999389648438, 91.52999877929688, 91.69999694824219, 91.5, 91.68999481201172, 91.68999481201172, 91.18999481201172, 91.95999145507812, 91.60999298095703, 91.1199951171875, 92.30999755859375, 91.50999450683594, 91.95999145507812, 91.11000061035156, 91.28999328613281, 91.02999877929688, 91.43999481201172, 91.8699951171875, 91.8699951171875, 91.29999542236328, 92.0199966430664, 90.31999969482422, 91.50999450683594, 92.5199966430664, 92.27999877929688, 91.56999206542969, 91.5999984741211, 91.56999206542969, 91.04000091552734, 90.70999908447266, 91.39999389648438, 92.05999755859375, 92.32999420166016, 91.60999298095703, 93.25999450683594, 93.48999786376953, 93.56999969482422, 93.52999877929688, 93.5999984741211, 93.68999481201172, 93.72999572753906, 93.75999450683594, 93.83999633789062, 93.7699966430664, 93.68000030517578, 93.89999389648438, 93.82999420166016, 93.86000061035156, 93.77999877929688, 93.75, 93.78999328613281, 93.95999908447266, 93.98999786376953, 93.89999389648438, 93.83999633789062, 93.81999969482422, 93.87999725341797, 93.8499984741211, 93.8499984741211, 93.83999633789062, 93.89999389648438, 93.91999816894531, 93.81999969482422, 93.81999969482422, 93.81999969482422, 93.89999389648438, 93.89999389648438, 93.93000030517578, 94.00999450683594, 93.80999755859375, 93.8699951171875, 93.75999450683594, 93.8699951171875, 93.78999328613281, 93.90999603271484, 93.8699951171875, 93.91999816894531, 93.97999572753906, 93.94999694824219, 93.79999542236328, 93.79999542236328, 93.77999877929688, 93.77999877929688, 93.88999938964844], "accs5": [89.7699966430664, 92.78999328613281, 94.08999633789062, 95.11000061035156, 97.73999786376953, 98.18999481201172, 98.25999450683594, 98.57999420166016, 98.9699935913086, 98.80999755859375, 98.7199935913086, 99.07999420166016, 99.31999969482422, 98.95999908447266, 99.37999725341797, 99.10999298095703, 99.40999603271484, 99.39999389648438, 99.31999969482422, 99.58999633789062, 99.49999237060547, 99.66999816894531, 99.42999267578125, 99.64999389648438, 99.66999816894531, 99.62999725341797, 99.40999603271484, 99.63999938964844, 99.65999603271484, 99.5199966430664, 99.08999633789062, 99.42999267578125, 99.58999633789062, 99.49999237060547, 99.50999450683594, 99.64999389648438, 99.63999938964844, 99.63999938964844, 99.66999816894531, 99.64999389648438, 99.54999542236328, 99.60999298095703, 99.70999908447266, 99.67999267578125, 99.57999420166016, 99.60999298095703, 99.60999298095703, 99.69999694824219, 99.75, 99.60999298095703, 99.73999786376953, 99.75, 99.67999267578125, 99.67999267578125, 99.73999786376953, 99.67999267578125, 99.73999786376953, 99.75999450683594, 99.53999328613281, 99.6199951171875, 99.66999816894531, 99.69999694824219, 99.68999481201172, 99.72999572753906, 99.66999816894531, 99.77999877929688, 99.64999389648438, 99.66999816894531, 99.64999389648438, 99.66999816894531, 99.60999298095703, 99.75999450683594, 99.67999267578125, 99.73999786376953, 99.66999816894531, 99.41999816894531, 99.6199951171875, 99.53999328613281, 99.70999908447266, 99.62999725341797, 99.67999267578125, 99.75, 99.63999938964844, 99.63999938964844, 99.7199935913086, 99.7199935913086, 99.7199935913086, 99.68999481201172, 99.70999908447266, 99.75, 99.7199935913086, 99.65999603271484, 99.72999572753906, 99.58999633789062, 99.63999938964844, 99.67999267578125, 99.72999572753906, 99.48999786376953, 99.6199951171875, 99.57999420166016, 99.68999481201172, 99.67999267578125, 99.73999786376953, 99.54999542236328, 99.7199935913086, 99.75, 99.66999816894531, 99.70999908447266, 99.63999938964844, 99.6199951171875, 99.62999725341797, 99.67999267578125, 99.63999938964844, 99.68999481201172, 99.67999267578125, 99.70999908447266, 99.64999389648438, 99.68999481201172, 99.73999786376953, 99.67999267578125, 99.65999603271484, 99.60999298095703, 99.54999542236328, 99.70999908447266, 99.66999816894531, 99.66999816894531, 99.70999908447266, 99.68999481201172, 99.58999633789062, 99.63999938964844, 99.63999938964844, 99.67999267578125, 99.62999725341797, 99.75999450683594, 99.65999603271484, 99.50999450683594, 99.68999481201172, 99.69999694824219, 99.75, 99.66999816894531, 99.73999786376953, 99.70999908447266, 99.68999481201172, 99.62999725341797, 99.44999694824219, 99.64999389648438, 99.73999786376953, 99.55999755859375, 99.70999908447266, 99.65999603271484, 99.78999328613281, 99.7699966430664, 99.75, 99.77999877929688, 99.75999450683594, 99.75999450683594, 99.77999877929688, 99.7699966430664, 99.80999755859375, 99.78999328613281, 99.8499984741211, 99.80999755859375, 99.79999542236328, 99.82999420166016, 99.79999542236328, 99.80999755859375, 99.81999969482422, 99.77999877929688, 99.78999328613281, 99.79999542236328, 99.78999328613281, 99.78999328613281, 99.78999328613281, 99.79999542236328, 99.79999542236328, 99.79999542236328, 99.79999542236328, 99.78999328613281, 99.77999877929688, 99.79999542236328, 99.78999328613281, 99.77999877929688, 99.78999328613281, 99.78999328613281, 99.77999877929688, 99.78999328613281, 99.77999877929688, 99.75999450683594, 99.72999572753906, 99.73999786376953, 99.7199935913086, 99.73999786376953, 99.7199935913086, 99.75999450683594, 99.73999786376953, 99.72999572753906, 99.67999267578125, 99.70999908447266, 99.75, 99.75], "epoch_time": 13.459916830062866, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadam_0.001_128_42.json <==
{"train_losses": [1.677300214767456, 1.153466820716858, 0.9071982502937317, 0.7477385997772217, 0.6349462866783142, 0.5515260696411133, 0.4954615533351898, 0.4563310146331787, 0.41452717781066895, 0.37739232182502747, 0.3470310866832733, 0.30525434017181396, 0.29484543204307556, 0.2709556221961975, 0.2538398802280426, 0.2395828664302826, 0.22344902157783508, 0.22090908885002136, 0.19698688387870789, 0.18319487571716309, 0.16936245560646057, 0.16871368885040283, 0.15445099771022797, 0.14371128380298615, 0.13627231121063232, 0.1302015781402588, 0.12925274670124054, 0.12766039371490479, 0.1124374270439148, 0.11534007638692856, 0.11492493003606796, 0.10838577151298523, 0.1033104881644249, 0.0971752479672432, 0.09894651174545288, 0.09627366811037064, 0.09269232302904129, 0.09914502501487732, 0.08340731263160706, 0.09006819874048233, 0.09502305090427399, 0.08954750746488571, 0.08474836498498917, 0.09312349557876587, 0.0832069143652916, 0.07913437485694885, 0.0796758309006691, 0.07987244427204132, 0.07565829157829285, 0.08301755040884018, 0.0811845138669014, 0.08192462474107742, 0.07904894649982452, 0.08315654844045639, 0.07354196906089783, 0.07943429797887802, 0.07788639515638351, 0.07767153531312943, 0.08016318827867508, 0.07876145094633102, 0.07857169210910797, 0.07630904763936996, 0.07809584587812424, 0.07045259326696396, 0.08433684706687927, 0.07703719288110733, 0.0805482491850853, 0.08070886880159378, 0.07852549850940704, 0.08242497593164444, 0.08396463841199875, 0.0777953565120697, 0.07666325569152832, 0.07604367285966873, 0.073075070977211, 0.08434664458036423, 0.08237040042877197, 0.07539703696966171, 0.07585714012384415, 0.07759131491184235, 0.08475980907678604, 0.08206457644701004, 0.08014718443155289, 0.07192248106002808, 0.07570172846317291, 0.07953770458698273, 0.0726902186870575, 0.08516059070825577, 0.08028127998113632, 0.07695506513118744, 0.08180592209100723, 0.08474074304103851, 0.07623813301324844, 0.08435750007629395, 0.09018919616937637, 0.08220650255680084, 0.08481904119253159, 0.07805045694112778, 0.08249305188655853, 0.0852678194642067, 0.07790055125951767, 0.07694963365793228, 0.08350223302841187, 0.08621685951948166, 0.07491695880889893, 0.0765102207660675, 0.07377032190561295, 0.08071193844079971, 0.08059938997030258, 0.07461263239383698, 0.07771442085504532, 0.08209194242954254, 0.07866289466619492, 0.0830201506614685, 0.07671994715929031, 0.07325765490531921, 0.07696475833654404, 0.07665575295686722, 0.07104259729385376, 0.07689353823661804, 0.07501048594713211, 0.07205037772655487, 0.07814271003007889, 0.07922785729169846, 0.0769515186548233, 0.07296581566333771, 0.07934591174125671, 0.08075087517499924, 0.07244156301021576, 0.07806482166051865, 0.07543519139289856, 0.07714714109897614, 0.07913549244403839, 0.07703926414251328, 0.07966170459985733, 0.073454849421978, 0.07662525027990341, 0.08044356852769852, 0.0808076485991478, 0.07234139740467072, 0.07043705135583878, 0.08305461704730988, 0.0706445649266243, 0.08022632449865341, 0.07535047829151154, 0.06791597604751587, 0.08000608533620834, 0.07217518240213394, 0.07824196666479111, 0.0770048201084137, 0.02963666245341301, 0.013119582086801529, 0.009815117344260216, 0.007559381425380707, 0.006086389534175396, 0.004528212361037731, 0.004161899443715811, 0.003051601815968752, 0.004306518007069826, 0.0028638734947890043, 0.006122434511780739, 0.003040443640202284, 0.0028329724445939064, 0.003635028377175331, 0.0026568868197500706, 0.004266588017344475, 0.002351626753807068, 0.002658354351297021, 0.002702193334698677, 0.001435946673154831, 0.0042081065475940704, 0.0029214101377874613, 0.0023124353028833866, 0.00130450667347759, 0.001910204766318202, 0.002547327196225524, 0.0032019088976085186, 0.001347147743217647, 0.0034317094832658768, 0.0025056679733097553, 0.0021134784910827875, 0.001660489710047841, 0.003805340500548482, 0.002696713898330927, 0.0017409377032890916, 0.0013734797248616815, 0.0020425256807357073, 0.001657848828472197, 0.0014558007242158055, 0.002064462983980775, 0.0019660121761262417, 0.0027242363430559635, 0.0029389015398919582, 0.0038177885580807924, 0.002346252091228962, 0.0011029810411855578, 0.0010611811885610223, 0.002646304666996002, 0.0015501442831009626, 0.001962895505130291], "accs1": [50.54999542236328, 64.38999938964844, 69.61000061035156, 74.83999633789062, 77.25, 78.68999481201172, 83.5199966430664, 84.18000030517578, 84.47000122070312, 84.65999603271484, 85.3699951171875, 87.41999816894531, 87.31999969482422, 85.92999267578125, 87.70999908447266, 88.88999938964844, 88.47000122070312, 86.70999908447266, 88.45999908447266, 88.93000030517578, 89.02999877929688, 90.26000213623047, 88.18999481201172, 89.70999908447266, 91.22999572753906, 90.52000427246094, 89.97000122070312, 90.73999786376953, 91.45999908447266, 90.55000305175781, 91.18000030517578, 90.8499984741211, 91.28999328613281, 91.06999969482422, 91.81999206542969, 90.12999725341797, 90.6500015258789, 90.04000091552734, 90.98999786376953, 91.13999938964844, 90.05999755859375, 91.00999450683594, 91.08000183105469, 90.69000244140625, 89.66999816894531, 90.34000396728516, 90.56999969482422, 91.36000061035156, 91.93999481201172, 90.1500015258789, 89.73999786376953, 91.39999389648438, 91.11000061035156, 90.69999694824219, 91.0, 91.69999694824219, 88.86000061035156, 91.53999328613281, 90.80999755859375, 90.3499984741211, 91.5999984741211, 90.90999603271484, 91.28999328613281, 91.44999694824219, 92.5199966430664, 91.44999694824219, 91.04999542236328, 91.40999603271484, 91.25, 91.47999572753906, 91.22000122070312, 89.19999694824219, 90.01000213623047, 90.27999877929688, 90.97999572753906, 91.3699951171875, 91.79999542236328, 92.04999542236328, 91.22999572753906, 91.11000061035156, 91.38999938964844, 91.27999877929688, 91.23999786376953, 91.63999938964844, 91.30999755859375, 90.7699966430664, 90.9000015258789, 89.62999725341797, 89.62000274658203, 91.0999984741211, 90.97999572753906, 91.6199951171875, 91.29999542236328, 90.91999816894531, 90.5999984741211, 91.68999481201172, 92.04999542236328, 91.95999145507812, 92.04999542236328, 91.25999450683594, 89.9800033569336, 91.22000122070312, 89.81999969482422, 92.16999816894531, 90.97999572753906, 91.6199951171875, 91.36000061035156, 91.14999389648438, 90.94000244140625, 89.3499984741211, 91.95999145507812, 90.7699966430664, 91.31999969482422, 91.20999908447266, 91.1199951171875, 91.82999420166016, 89.97000122070312, 91.32999420166016, 91.04999542236328, 90.97000122070312, 90.12000274658203, 91.5999984741211, 90.94999694824219, 91.08000183105469, 91.98999786376953, 91.69999694824219, 91.18000030517578, 90.44000244140625, 91.7699966430664, 91.47999572753906, 90.77999877929688, 90.30999755859375, 91.45999908447266, 90.5999984741211, 91.29999542236328, 88.9000015258789, 91.11000061035156, 91.19999694824219, 90.36000061035156, 92.30999755859375, 91.31999969482422, 91.39999389648438, 90.43000030517578, 90.62999725341797, 91.64999389648438, 91.28999328613281, 90.70999908447266, 90.9000015258789, 90.75, 91.08000183105469, 94.29000091552734, 94.63999938964844, 94.69999694824219, 94.61000061035156, 94.83000183105469, 94.72000122070312, 94.86000061035156, 94.80999755859375, 94.79000091552734, 94.93000030517578, 94.88999938964844, 94.8699951171875, 95.04999542236328, 94.62999725341797, 94.65999603271484, 94.79000091552734, 94.87999725341797, 94.88999938964844, 94.88999938964844, 95.01000213623047, 94.52999877929688, 94.61000061035156, 94.83999633789062, 94.72000122070312, 94.77999877929688, 94.68000030517578, 94.73999786376953, 94.61000061035156, 94.68999481201172, 94.52999877929688, 94.43999481201172, 94.79000091552734, 94.30999755859375, 94.6199951171875, 94.61000061035156, 94.69999694824219, 94.6199951171875, 94.81999969482422, 94.70999908447266, 94.91999816894531, 94.41999816894531, 94.4000015258789, 94.7699966430664, 94.57999420166016, 94.6500015258789, 94.68000030517578, 94.58999633789062, 94.8499984741211, 94.7699966430664, 94.8499984741211], "accs5": [94.29000091552734, 97.43999481201172, 98.07999420166016, 98.30999755859375, 98.7699966430664, 99.00999450683594, 99.40999603271484, 99.3499984741211, 99.30999755859375, 99.33999633789062, 99.40999603271484, 99.54999542236328, 99.55999755859375, 99.4699935913086, 99.53999328613281, 99.63999938964844, 99.7199935913086, 99.57999420166016, 99.67999267578125, 99.69999694824219, 99.70999908447266, 99.67999267578125, 99.58999633789062, 99.66999816894531, 99.81999969482422, 99.72999572753906, 99.58999633789062, 99.70999908447266, 99.70999908447266, 99.65999603271484, 99.60999298095703, 99.62999725341797, 99.67999267578125, 99.7199935913086, 99.67999267578125, 99.5999984741211, 99.68999481201172, 99.67999267578125, 99.63999938964844, 99.64999389648438, 99.63999938964844, 99.73999786376953, 99.65999603271484, 99.63999938964844, 99.50999450683594, 99.73999786376953, 99.66999816894531, 99.77999877929688, 99.75999450683594, 99.66999816894531, 99.68999481201172, 99.70999908447266, 99.63999938964844, 99.62999725341797, 99.77999877929688, 99.67999267578125, 99.52999877929688, 99.72999572753906, 99.58999633789062, 99.60999298095703, 99.66999816894531, 99.58999633789062, 99.63999938964844, 99.72999572753906, 99.60999298095703, 99.80999755859375, 99.75999450683594, 99.69999694824219, 99.78999328613281, 99.69999694824219, 99.75, 99.62999725341797, 99.6199951171875, 99.58999633789062, 99.6199951171875, 99.7699966430664, 99.70999908447266, 99.75, 99.65999603271484, 99.70999908447266, 99.66999816894531, 99.75, 99.78999328613281, 99.75999450683594, 99.75, 99.44999694824219, 99.7699966430664, 99.52999877929688, 99.48999786376953, 99.6199951171875, 99.62999725341797, 99.68999481201172, 99.53999328613281, 99.66999816894531, 99.56999969482422, 99.64999389648438, 99.77999877929688, 99.77999877929688, 99.75999450683594, 99.65999603271484, 99.64999389648438, 99.65999603271484, 99.62999725341797, 99.7699966430664, 99.63999938964844, 99.7199935913086, 99.63999938964844, 99.5199966430664, 99.68999481201172, 99.45999908447266, 99.60999298095703, 99.69999694824219, 99.68999481201172, 99.57999420166016, 99.7199935913086, 99.7199935913086, 99.66999816894531, 99.70999908447266, 99.48999786376953, 99.57999420166016, 99.3699951171875, 99.63999938964844, 99.68999481201172, 99.54999542236328, 99.67999267578125, 99.75, 99.63999938964844, 99.53999328613281, 99.73999786376953, 99.64999389648438, 99.67999267578125, 99.56999969482422, 99.62999725341797, 99.47999572753906, 99.73999786376953, 99.3699951171875, 99.49999237060547, 99.56999969482422, 99.60999298095703, 99.78999328613281, 99.60999298095703, 99.67999267578125, 99.69999694824219, 99.62999725341797, 99.70999908447266, 99.56999969482422, 99.62999725341797, 99.65999603271484, 99.73999786376953, 99.72999572753906, 99.7699966430664, 99.79999542236328, 99.82999420166016, 99.79999542236328, 99.79999542236328, 99.78999328613281, 99.80999755859375, 99.81999969482422, 99.82999420166016, 99.78999328613281, 99.78999328613281, 99.7699966430664, 99.81999969482422, 99.75, 99.75, 99.80999755859375, 99.81999969482422, 99.85999298095703, 99.83999633789062, 99.79999542236328, 99.79999542236328, 99.78999328613281, 99.83999633789062, 99.83999633789062, 99.82999420166016, 99.80999755859375, 99.77999877929688, 99.73999786376953, 99.82999420166016, 99.79999542236328, 99.79999542236328, 99.83999633789062, 99.77999877929688, 99.77999877929688, 99.77999877929688, 99.8499984741211, 99.85999298095703, 99.79999542236328, 99.80999755859375, 99.82999420166016, 99.83999633789062, 99.7199935913086, 99.85999298095703, 99.83999633789062, 99.81999969482422, 99.81999969482422, 99.83999633789062, 99.80999755859375, 99.83999633789062, 99.81999969482422], "epoch_time": 42.1652889251709, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadam_0.001_2048_42.json <==
{"train_losses": [2.077955961227417, 1.5970675945281982, 1.3944628238677979, 1.22305428981781, 1.0742872953414917, 0.9397775530815125, 0.8183103203773499, 0.7205792665481567, 0.6605362892150879, 0.5924578905105591, 0.5083777904510498, 0.47055304050445557, 0.43426305055618286, 0.39797279238700867, 0.3700227737426758, 0.3382519781589508, 0.321274071931839, 0.3081486225128174, 0.2780531644821167, 0.25774818658828735, 0.23969003558158875, 0.23391984403133392, 0.2201109379529953, 0.20746178925037384, 0.19187875092029572, 0.17621831595897675, 0.1728968322277069, 0.17128042876720428, 0.15680836141109467, 0.1504673957824707, 0.13762950897216797, 0.13016444444656372, 0.1222715973854065, 0.10713695734739304, 0.10971225053071976, 0.10477226227521896, 0.09952308237552643, 0.09007427841424942, 0.08693793416023254, 0.08326549828052521, 0.08526047319173813, 0.08566132932901382, 0.07463537901639938, 0.07305468618869781, 0.07254437357187271, 0.062008969485759735, 0.07180333137512207, 0.06352421641349792, 0.06491642445325851, 0.06381792575120926, 0.05814238637685776, 0.051075320690870285, 0.05062709003686905, 0.04922259971499443, 0.04858986660838127, 0.05289003625512123, 0.04832741990685463, 0.04493578523397446, 0.05123750492930412, 0.04447739198803902, 0.03785465657711029, 0.03596252575516701, 0.0424467958509922, 0.037210654467344284, 0.0390312522649765, 0.03592212125658989, 0.03175041079521179, 0.03618483617901802, 0.0388542078435421, 0.03280506655573845, 0.03587998077273369, 0.029595093801617622, 0.03352637588977814, 0.037541892379522324, 0.03882188722491264, 0.03053630329668522, 0.029408520087599754, 0.0293035339564085, 0.028501756489276886, 0.03692778944969177, 0.03402484208345413, 0.028166266158223152, 0.027217229828238487, 0.030454371124505997, 0.03012477234005928, 0.031077653169631958, 0.029368504881858826, 0.029863907024264336, 0.03438552841544151, 0.03248284012079239, 0.027257751673460007, 0.023300861939787865, 0.029140925034880638, 0.027351899072527885, 0.028468390926718712, 0.02547517977654934, 0.024698300287127495, 0.02970300428569317, 0.0243950504809618, 0.024485519155859947, 0.024527041241526604, 0.027682365849614143, 0.02712608128786087, 0.020769832655787468, 0.01990644261240959, 0.01793898455798626, 0.020330097526311874, 0.02924276515841484, 0.028337771072983742, 0.02706378884613514, 0.02571829967200756, 0.022161994129419327, 0.02251337096095085, 0.021569183096289635, 0.02310118079185486, 0.0187287088483572, 0.02370976284146309, 0.02443975768983364, 0.020777687430381775, 0.03209773451089859, 0.023438075557351112, 0.018828677013516426, 0.018313320353627205, 0.020228268578648567, 0.017940517514944077, 0.024771036580204964, 0.02180805616080761, 0.023390034213662148, 0.023785727098584175, 0.02046109177172184, 0.02052549086511135, 0.02129199169576168, 0.022993527352809906, 0.020598791539669037, 0.02169000916182995, 0.017552684992551804, 0.02237091027200222, 0.019509050995111465, 0.015598039142787457, 0.017596779391169548, 0.0229093786329031, 0.03237512707710266, 0.019702676683664322, 0.01912917196750641, 0.02303248457610607, 0.024792451411485672, 0.02395440824329853, 0.022556429728865623, 0.02114817313849926, 0.020196201279759407, 0.010599033907055855, 0.003817000426352024, 0.002642738865688443, 0.0017606365727260709, 0.00231003831140697, 0.0016611147439107299, 0.0015428991755470634, 0.0016447057714685798, 0.0011409141588956118, 0.0011312251444905996, 0.0011519852560013533, 0.0017266500508412719, 0.0008762473589740694, 0.000780464441049844, 0.0007771992241032422, 0.0007003147038631141, 0.0006404100568033755, 0.0007258259574882686, 0.0005522433202713728, 0.0005060363910160959, 0.0005952914943918586, 0.00043839975842274725, 0.0005065414006821811, 0.00058637565234676, 0.00038481931551359594, 0.00035006835241802037, 0.0005549938068725169, 0.0007493817829526961, 0.0005164435715414584, 0.0004237445828039199, 0.000920247461181134, 0.00038811666308902204, 0.0003975028812419623, 0.0003304340352769941, 0.0003033477405551821, 0.0002195189445046708, 0.0003152231511194259, 0.0003856089024338871, 0.000283667235635221, 0.0003144343208987266, 0.0002866439172066748, 0.00021185437799431384, 0.00035376937012188137, 0.00041620590491220355, 0.0002568350755609572, 0.0003866375773213804, 0.0004956134362146258, 0.0002586447517387569, 0.0003898897848557681, 0.00020853933528997004], "accs1": [23.529998779296875, 38.23999786376953, 50.44000244140625, 56.66999816894531, 60.189998626708984, 61.88999938964844, 62.3699951171875, 65.70999908447266, 72.3699951171875, 72.89999389648438, 79.13999938964844, 76.47000122070312, 76.05999755859375, 82.13999938964844, 81.3699951171875, 81.00999450683594, 81.97999572753906, 83.94999694824219, 80.7699966430664, 82.68000030517578, 79.1199951171875, 86.0999984741211, 84.5199966430664, 85.13999938964844, 85.04999542236328, 86.55999755859375, 86.30999755859375, 87.62999725341797, 87.63999938964844, 85.25, 84.5199966430664, 86.55999755859375, 85.40999603271484, 85.42999267578125, 85.54999542236328, 86.78999328613281, 87.43999481201172, 88.94000244140625, 88.45999908447266, 89.0999984741211, 87.81999969482422, 85.57999420166016, 88.04000091552734, 89.44000244140625, 88.97000122070312, 87.95999908447266, 87.27999877929688, 88.81999969482422, 89.19000244140625, 88.83000183105469, 89.43000030517578, 89.37000274658203, 88.27999877929688, 89.27999877929688, 89.48999786376953, 89.95999908447266, 89.52999877929688, 90.18000030517578, 89.37999725341797, 90.5999984741211, 89.73999786376953, 88.8499984741211, 90.72000122070312, 88.44999694824219, 89.81999969482422, 90.36000061035156, 91.04000091552734, 89.26000213623047, 89.94000244140625, 90.44000244140625, 88.41999816894531, 90.83999633789062, 88.58999633789062, 89.91000366210938, 90.80999755859375, 90.34000396728516, 89.65999603271484, 89.8499984741211, 91.02999877929688, 89.91999816894531, 89.20999908447266, 89.41999816894531, 90.25, 90.22000122070312, 88.90999603271484, 90.27000427246094, 91.0999984741211, 90.87999725341797, 87.87999725341797, 89.27999877929688, 90.87999725341797, 91.25999450683594, 89.22000122070312, 90.58000183105469, 90.6500015258789, 91.18999481201172, 91.15999603271484, 90.72999572753906, 89.93000030517578, 90.43000030517578, 90.81999969482422, 89.18000030517578, 89.11000061035156, 90.94999694824219, 92.05999755859375, 91.47999572753906, 88.8499984741211, 90.80999755859375, 90.23999786376953, 90.04000091552734, 91.04000091552734, 90.61000061035156, 90.9000015258789, 90.80000305175781, 91.40999603271484, 91.08999633789062, 91.19999694824219, 91.04999542236328, 89.47000122070312, 90.06999969482422, 90.43000030517578, 91.22000122070312, 90.45999908447266, 91.06999969482422, 91.19999694824219, 90.04000091552734, 91.12999725341797, 88.81999969482422, 91.00999450683594, 91.19999694824219, 90.27000427246094, 90.38999938964844, 89.41999816894531, 90.63999938964844, 90.2300033569336, 90.22000122070312, 91.18000030517578, 90.52999877929688, 90.69000244140625, 90.72999572753906, 90.05999755859375, 89.9000015258789, 90.8699951171875, 91.18000030517578, 89.3499984741211, 90.56999969482422, 90.8699951171875, 90.63999938964844, 90.47000122070312, 91.42999267578125, 92.74999237060547, 93.00999450683594, 93.08999633789062, 93.07999420166016, 93.20999908447266, 93.28999328613281, 93.2199935913086, 93.2199935913086, 93.17999267578125, 93.25999450683594, 93.32999420166016, 93.18999481201172, 93.27999877929688, 93.27999877929688, 93.33999633789062, 93.30999755859375, 93.30999755859375, 93.31999969482422, 93.33999633789062, 93.3499984741211, 93.45999908447266, 93.44999694824219, 93.48999786376953, 93.39999389648438, 93.38999938964844, 93.40999603271484, 93.43999481201172, 93.39999389648438, 93.44999694824219, 93.45999908447266, 93.40999603271484, 93.43999481201172, 93.41999816894531, 93.3699951171875, 93.3499984741211, 93.40999603271484, 93.39999389648438, 93.43999481201172, 93.43000030517578, 93.38999938964844, 93.4699935913086, 93.41999816894531, 93.43000030517578, 93.3499984741211, 93.32999420166016, 93.39999389648438, 93.35999298095703, 93.37999725341797, 93.4699935913086, 93.43000030517578], "accs5": [81.8499984741211, 89.93000030517578, 93.86000061035156, 95.37999725341797, 96.05000305175781, 96.4000015258789, 96.62999725341797, 96.68000030517578, 97.97999572753906, 98.47999572753906, 99.02999877929688, 98.31999206542969, 98.85999298095703, 98.91999816894531, 99.10999298095703, 99.2199935913086, 98.75999450683594, 99.02999877929688, 99.2699966430664, 98.83999633789062, 98.83999633789062, 99.37999725341797, 99.2699966430664, 99.3699951171875, 99.33999633789062, 99.56999969482422, 99.3699951171875, 99.58999633789062, 99.56999969482422, 99.4699935913086, 99.12999725341797, 99.48999786376953, 99.25999450683594, 98.92999267578125, 99.50999450683594, 99.50999450683594, 99.55999755859375, 99.56999969482422, 99.52999877929688, 99.56999969482422, 99.52999877929688, 99.55999755859375, 99.50999450683594, 99.64999389648438, 99.50999450683594, 99.55999755859375, 99.54999542236328, 99.56999969482422, 99.60999298095703, 99.56999969482422, 99.53999328613281, 99.67999267578125, 99.48999786376953, 99.52999877929688, 99.63999938964844, 99.55999755859375, 99.42999267578125, 99.4699935913086, 99.56999969482422, 99.6199951171875, 99.5199966430664, 99.38999938964844, 99.57999420166016, 99.49999237060547, 99.64999389648438, 99.62999725341797, 99.62999725341797, 99.5199966430664, 99.60999298095703, 99.62999725341797, 99.44999694824219, 99.5199966430664, 99.53999328613281, 99.57999420166016, 99.50999450683594, 99.58999633789062, 99.53999328613281, 99.67999267578125, 99.5999984741211, 99.57999420166016, 99.6199951171875, 99.5199966430664, 99.65999603271484, 99.40999603271484, 99.58999633789062, 99.65999603271484, 99.5999984741211, 99.69999694824219, 99.28999328613281, 99.63999938964844, 99.6199951171875, 99.64999389648438, 99.45999908447266, 99.70999908447266, 99.5199966430664, 99.72999572753906, 99.62999725341797, 99.66999816894531, 99.60999298095703, 99.60999298095703, 99.60999298095703, 99.57999420166016, 99.5999984741211, 99.7199935913086, 99.65999603271484, 99.60999298095703, 99.40999603271484, 99.69999694824219, 99.55999755859375, 99.73999786376953, 99.69999694824219, 99.40999603271484, 99.62999725341797, 99.66999816894531, 99.62999725341797, 99.66999816894531, 99.67999267578125, 99.66999816894531, 99.4699935913086, 99.62999725341797, 99.62999725341797, 99.54999542236328, 99.68999481201172, 99.68999481201172, 99.5199966430664, 99.6199951171875, 99.68999481201172, 99.7699966430664, 99.69999694824219, 99.6199951171875, 99.42999267578125, 99.68999481201172, 99.39999389648438, 99.63999938964844, 99.40999603271484, 99.5999984741211, 99.69999694824219, 99.62999725341797, 99.62999725341797, 99.5999984741211, 99.63999938964844, 99.48999786376953, 99.58999633789062, 99.5199966430664, 99.64999389648438, 99.55999755859375, 99.72999572753906, 99.68999481201172, 99.57999420166016, 99.52999877929688, 99.66999816894531, 99.65999603271484, 99.69999694824219, 99.69999694824219, 99.7199935913086, 99.73999786376953, 99.73999786376953, 99.72999572753906, 99.7199935913086, 99.72999572753906, 99.7199935913086, 99.72999572753906, 99.70999908447266, 99.7199935913086, 99.70999908447266, 99.7199935913086, 99.7199935913086, 99.70999908447266, 99.7199935913086, 99.73999786376953, 99.72999572753906, 99.72999572753906, 99.73999786376953, 99.72999572753906, 99.69999694824219, 99.70999908447266, 99.70999908447266, 99.7199935913086, 99.70999908447266, 99.70999908447266, 99.72999572753906, 99.70999908447266, 99.72999572753906, 99.69999694824219, 99.7199935913086, 99.75, 99.7199935913086, 99.7199935913086, 99.68999481201172, 99.70999908447266, 99.69999694824219, 99.70999908447266, 99.69999694824219, 99.70999908447266, 99.69999694824219, 99.70999908447266, 99.69999694824219, 99.72999572753906, 99.68999481201172, 99.68999481201172], "epoch_time": 22.51687264442444, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadam_0.001_256_42.json <==
{"train_losses": [1.6530430316925049, 1.1723545789718628, 0.9403709173202515, 0.768631637096405, 0.6589702367782593, 0.5924415588378906, 0.509956419467926, 0.467460036277771, 0.4394557774066925, 0.38844817876815796, 0.34768766164779663, 0.322687029838562, 0.3020760416984558, 0.2768491208553314, 0.2607605457305908, 0.24862730503082275, 0.23071758449077606, 0.22909094393253326, 0.20566503703594208, 0.192852184176445, 0.18419960141181946, 0.17770536243915558, 0.16508544981479645, 0.16158758103847504, 0.144425630569458, 0.12969031929969788, 0.12851087749004364, 0.12200853228569031, 0.1153489351272583, 0.11045151203870773, 0.11570725589990616, 0.10168233513832092, 0.101567842066288, 0.09271834790706635, 0.08592690527439117, 0.08986116945743561, 0.08136282861232758, 0.09052529186010361, 0.06875036656856537, 0.07997800409793854, 0.07402665913105011, 0.07371611148118973, 0.06572234630584717, 0.06954675167798996, 0.06389953196048737, 0.06434536725282669, 0.06256701797246933, 0.06255337595939636, 0.064130499958992, 0.0628419890999794, 0.059176672250032425, 0.06085946038365364, 0.057566385716199875, 0.05888170376420021, 0.061302877962589264, 0.05478622019290924, 0.0538954921066761, 0.053603947162628174, 0.052903588861227036, 0.05167413875460625, 0.053925223648548126, 0.046373747289180756, 0.0539451539516449, 0.04514069855213165, 0.04807267338037491, 0.04855766147375107, 0.04835529997944832, 0.04805002734065056, 0.0482344850897789, 0.05361466109752655, 0.052866000682115555, 0.04694683849811554, 0.048621274530887604, 0.04848155006766319, 0.05308918654918671, 0.04456881061196327, 0.04314149171113968, 0.05019408464431763, 0.046824753284454346, 0.04381345212459564, 0.04827193543314934, 0.050221364945173264, 0.047972820699214935, 0.044805847108364105, 0.04104221984744072, 0.04085950180888176, 0.04277265444397926, 0.0478866770863533, 0.046242326498031616, 0.04571794718503952, 0.04634927213191986, 0.046405814588069916, 0.03737354651093483, 0.04198745638132095, 0.0450223833322525, 0.04572935029864311, 0.041588298976421356, 0.0458332858979702, 0.039685312658548355, 0.046117473393678665, 0.0422402024269104, 0.0464249886572361, 0.04098568111658096, 0.03862418234348297, 0.041492268443107605, 0.04044816642999649, 0.04762938246130943, 0.04059944674372673, 0.04480751231312752, 0.039774663746356964, 0.04488717019557953, 0.04321346431970596, 0.038469646126031876, 0.0443621389567852, 0.040529560297727585, 0.04123413935303688, 0.047723352909088135, 0.04494138062000275, 0.042753178626298904, 0.04366258159279823, 0.04648943617939949, 0.034978993237018585, 0.03729763254523277, 0.04843484237790108, 0.04066699370741844, 0.039329443126916885, 0.045074716210365295, 0.046615783125162125, 0.04485118389129639, 0.04077332094311714, 0.04457298666238785, 0.03885876014828682, 0.04442749544978142, 0.044131677597761154, 0.03777841851115227, 0.04164892062544823, 0.03541002795100212, 0.03776082769036293, 0.0439576618373394, 0.03823503106832504, 0.04360806196928024, 0.04217471927404404, 0.04251212626695633, 0.04643116891384125, 0.04393525421619415, 0.0392976850271225, 0.04502832517027855, 0.03980870917439461, 0.04692791774868965, 0.04377761110663414, 0.02305527962744236, 0.008454822935163975, 0.005508263595402241, 0.0035725277848541737, 0.0039661056362092495, 0.0033198371529579163, 0.0025211633183062077, 0.0021329803857952356, 0.0014849589206278324, 0.0013648562598973513, 0.002143201883882284, 0.0014491186011582613, 0.0017896840581670403, 0.0011474477360025048, 0.0018996769795194268, 0.0008453720365650952, 0.0008360900683328509, 0.0019465555669739842, 0.0015999424504116178, 0.002180770505219698, 0.0019492942374199629, 0.0008918115054257214, 0.0012250845320522785, 0.0007308148196898401, 0.0022848336957395077, 0.002369645517319441, 0.0009270834270864725, 0.001395039027556777, 0.001384239410981536, 0.0009632130386307836, 0.0008961553685367107, 0.0015294025652110577, 0.0009046876220963895, 0.0019606230780482292, 0.0013366591883823276, 0.0012215451570227742, 0.001686049741692841, 0.0015239656204357743, 0.0008624743204563856, 0.000929448229726404, 0.001194700482301414, 0.0014987109461799264, 0.0016967265401035547, 0.0013804477639496326, 0.002527543343603611, 0.0012492560781538486, 0.001310359570197761, 0.0007450230186805129, 0.0012778855161741376, 0.0014688343508169055], "accs1": [50.43000030517578, 56.839996337890625, 68.47999572753906, 73.1399917602539, 76.13999938964844, 79.68999481201172, 80.89999389648438, 82.18000030517578, 82.73999786376953, 85.38999938964844, 85.45999145507812, 85.64999389648438, 83.41000366210938, 84.80999755859375, 87.07999420166016, 86.3499984741211, 88.38999938964844, 86.69999694824219, 88.08999633789062, 88.31999969482422, 88.13999938964844, 89.25, 87.61000061035156, 89.70999908447266, 89.55000305175781, 90.18000030517578, 90.05000305175781, 88.38999938964844, 88.9000015258789, 89.0199966430664, 90.13999938964844, 90.05999755859375, 90.97999572753906, 91.1199951171875, 90.41000366210938, 90.76000213623047, 90.5, 90.38999938964844, 90.51000213623047, 91.89999389648438, 91.47999572753906, 90.36000061035156, 91.45999908447266, 90.30000305175781, 91.11000061035156, 90.69999694824219, 91.95999145507812, 90.80000305175781, 90.20999908447266, 90.8699951171875, 91.00999450683594, 90.38999938964844, 91.3499984741211, 91.2699966430664, 90.80000305175781, 90.81999969482422, 91.43999481201172, 91.6199951171875, 91.1199951171875, 90.77999877929688, 91.77999877929688, 91.30999755859375, 91.48999786376953, 90.87999725341797, 91.5999984741211, 91.79999542236328, 92.31999206542969, 90.87999725341797, 90.31999969482422, 90.75, 91.39999389648438, 91.27999877929688, 92.3699951171875, 91.89999389648438, 91.92999267578125, 91.67999267578125, 90.62999725341797, 90.95999908447266, 91.06999969482422, 91.74999237060547, 91.16999816894531, 90.23999786376953, 90.80000305175781, 90.97000122070312, 91.04999542236328, 91.74999237060547, 91.80999755859375, 90.73999786376953, 90.69000244140625, 91.8499984741211, 91.90999603271484, 92.1399917602539, 92.03999328613281, 91.0, 91.72999572753906, 92.70999908447266, 91.70999145507812, 91.94999694824219, 91.2699966430664, 92.18999481201172, 91.41999816894531, 91.4699935913086, 92.04999542236328, 91.43999481201172, 91.95999145507812, 91.79999542236328, 91.2699966430664, 90.41999816894531, 90.12999725341797, 91.8699951171875, 92.91999816894531, 91.5199966430664, 90.11000061035156, 89.38999938964844, 92.02999114990234, 90.48999786376953, 90.01000213623047, 91.56999206542969, 92.1399917602539, 91.6199951171875, 91.92999267578125, 91.7199935913086, 91.5999984741211, 91.37999725341797, 91.8699951171875, 90.81999969482422, 90.72000122070312, 91.18000030517578, 92.16999816894531, 90.83000183105469, 92.08999633789062, 91.83999633789062, 91.6199951171875, 91.52999877929688, 91.77999877929688, 91.48999786376953, 92.32999420166016, 92.53999328613281, 92.40999603271484, 92.02999114990234, 91.92999267578125, 91.68999481201172, 91.98999786376953, 91.11000061035156, 91.87999725341797, 91.14999389648438, 92.91999816894531, 92.03999328613281, 91.97999572753906, 90.16000366210938, 94.1199951171875, 94.12999725341797, 94.23999786376953, 94.3499984741211, 94.38999938964844, 94.33999633789062, 94.52999877929688, 94.47999572753906, 94.29000091552734, 94.5, 94.45999908447266, 94.45999908447266, 94.54999542236328, 94.43999481201172, 94.63999938964844, 94.63999938964844, 94.5999984741211, 94.5199966430664, 94.6199951171875, 94.37999725341797, 94.5, 94.56999969482422, 94.56999969482422, 94.07999420166016, 94.23999786376953, 94.54999542236328, 94.81999969482422, 94.44999694824219, 94.38999938964844, 94.38999938964844, 94.41999816894531, 94.48999786376953, 94.22000122070312, 94.36000061035156, 94.44999694824219, 94.44999694824219, 94.6199951171875, 94.65999603271484, 94.5199966430664, 94.56999969482422, 94.31999969482422, 94.18999481201172, 94.40999603271484, 94.3499984741211, 94.45999908447266, 94.43000030517578, 94.5199966430664, 94.6500015258789, 94.16999816894531, 94.43999481201172], "accs5": [93.14999389648438, 95.43000030517578, 97.85999298095703, 98.30999755859375, 98.68999481201172, 99.08999633789062, 98.95999908447266, 99.02999877929688, 99.10999298095703, 99.40999603271484, 99.29999542236328, 99.54999542236328, 99.55999755859375, 99.56999969482422, 99.49999237060547, 99.44999694824219, 99.58999633789062, 99.52999877929688, 99.48999786376953, 99.64999389648438, 99.66999816894531, 99.62999725341797, 99.47999572753906, 99.7199935913086, 99.67999267578125, 99.69999694824219, 99.52999877929688, 99.69999694824219, 99.64999389648438, 99.39999389648438, 99.72999572753906, 99.5999984741211, 99.7199935913086, 99.7199935913086, 99.78999328613281, 99.72999572753906, 99.7699966430664, 99.65999603271484, 99.68999481201172, 99.70999908447266, 99.70999908447266, 99.58999633789062, 99.65999603271484, 99.65999603271484, 99.66999816894531, 99.64999389648438, 99.75999450683594, 99.77999877929688, 99.58999633789062, 99.6199951171875, 99.64999389648438, 99.5999984741211, 99.68999481201172, 99.80999755859375, 99.62999725341797, 99.60999298095703, 99.72999572753906, 99.67999267578125, 99.68999481201172, 99.55999755859375, 99.70999908447266, 99.65999603271484, 99.65999603271484, 99.66999816894531, 99.75999450683594, 99.75999450683594, 99.67999267578125, 99.68999481201172, 99.65999603271484, 99.65999603271484, 99.67999267578125, 99.60999298095703, 99.75, 99.64999389648438, 99.66999816894531, 99.75, 99.67999267578125, 99.69999694824219, 99.67999267578125, 99.62999725341797, 99.70999908447266, 99.54999542236328, 99.5199966430664, 99.69999694824219, 99.67999267578125, 99.70999908447266, 99.67999267578125, 99.55999755859375, 99.7699966430664, 99.72999572753906, 99.67999267578125, 99.68999481201172, 99.70999908447266, 99.70999908447266, 99.68999481201172, 99.7699966430664, 99.73999786376953, 99.7199935913086, 99.60999298095703, 99.75999450683594, 99.6199951171875, 99.5999984741211, 99.7199935913086, 99.54999542236328, 99.69999694824219, 99.73999786376953, 99.65999603271484, 99.60999298095703, 99.45999908447266, 99.72999572753906, 99.73999786376953, 99.6199951171875, 99.50999450683594, 99.5999984741211, 99.72999572753906, 99.39999389648438, 99.43999481201172, 99.67999267578125, 99.7199935913086, 99.70999908447266, 99.79999542236328, 99.7199935913086, 99.60999298095703, 99.58999633789062, 99.79999542236328, 99.60999298095703, 99.79999542236328, 99.60999298095703, 99.70999908447266, 99.68999481201172, 99.70999908447266, 99.68999481201172, 99.6199951171875, 99.7199935913086, 99.7199935913086, 99.62999725341797, 99.69999694824219, 99.68999481201172, 99.68999481201172, 99.66999816894531, 99.75999450683594, 99.69999694824219, 99.70999908447266, 99.58999633789062, 99.68999481201172, 99.67999267578125, 99.78999328613281, 99.64999389648438, 99.5999984741211, 99.64999389648438, 99.8699951171875, 99.85999298095703, 99.87999725341797, 99.8699951171875, 99.8699951171875, 99.8699951171875, 99.8499984741211, 99.8699951171875, 99.83999633789062, 99.87999725341797, 99.85999298095703, 99.89999389648438, 99.89999389648438, 99.89999389648438, 99.8699951171875, 99.83999633789062, 99.83999633789062, 99.8499984741211, 99.87999725341797, 99.82999420166016, 99.85999298095703, 99.8699951171875, 99.85999298095703, 99.82999420166016, 99.8499984741211, 99.80999755859375, 99.81999969482422, 99.83999633789062, 99.83999633789062, 99.82999420166016, 99.81999969482422, 99.7699966430664, 99.78999328613281, 99.81999969482422, 99.79999542236328, 99.82999420166016, 99.82999420166016, 99.81999969482422, 99.8699951171875, 99.83999633789062, 99.81999969482422, 99.78999328613281, 99.83999633789062, 99.82999420166016, 99.82999420166016, 99.82999420166016, 99.82999420166016, 99.80999755859375, 99.80999755859375, 99.80999755859375], "epoch_time": 32.87731075286865, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadam_0.001_32_42.json <==
{"train_losses": [1.6649104356765747, 1.147353172302246, 0.8845004439353943, 0.7457805871963501, 0.6437845826148987, 0.5719510912895203, 0.5319783687591553, 0.4792260527610779, 0.46075740456581116, 0.4332673251628876, 0.4069496691226959, 0.3779342770576477, 0.35947874188423157, 0.35218971967697144, 0.3463178873062134, 0.3323533535003662, 0.32909590005874634, 0.3311886191368103, 0.3258645534515381, 0.30545878410339355, 0.3074420988559723, 0.30844447016716003, 0.2985016405582428, 0.3037277162075043, 0.29480859637260437, 0.2862245738506317, 0.289688378572464, 0.28445959091186523, 0.2836921215057373, 0.2872298061847687, 0.2800893783569336, 0.2796807885169983, 0.28484871983528137, 0.26593294739723206, 0.27220115065574646, 0.27742746472358704, 0.2671709358692169, 0.26674163341522217, 0.26633670926094055, 0.27058252692222595, 0.27627745270729065, 0.27169328927993774, 0.2630118429660797, 0.26716700196266174, 0.265778124332428, 0.26198703050613403, 0.26120445132255554, 0.2572833299636841, 0.2592024803161621, 0.2551206052303314, 0.25025051832199097, 0.24760009348392487, 0.2474769502878189, 0.2553666830062866, 0.24836771190166473, 0.244098961353302, 0.25615599751472473, 0.2512975037097931, 0.24492096900939941, 0.2582203447818756, 0.2527264356613159, 0.2400975078344345, 0.25918498635292053, 0.24103526771068573, 0.25066378712654114, 0.25280967354774475, 0.25407639145851135, 0.25159892439842224, 0.2521918714046478, 0.25169607996940613, 0.24725382030010223, 0.23883335292339325, 0.2328374981880188, 0.23516975343227386, 0.24073569476604462, 0.24744592607021332, 0.24999888241291046, 0.25113779306411743, 0.23789022862911224, 0.23798273503780365, 0.24271155893802643, 0.23945866525173187, 0.25024092197418213, 0.24077005684375763, 0.24203689396381378, 0.23985795676708221, 0.23404672741889954, 0.2458769679069519, 0.24892933666706085, 0.23989588022232056, 0.2366609275341034, 0.23908963799476624, 0.24289263784885406, 0.24126866459846497, 0.24485822021961212, 0.2379148006439209, 0.24153141677379608, 0.23257268965244293, 0.23221170902252197, 0.2444184273481369, 0.24275875091552734, 0.24701493978500366, 0.23172883689403534, 0.246317058801651, 0.24062468111515045, 0.23762962222099304, 0.23084306716918945, 0.23868690431118011, 0.23790614306926727, 0.23247405886650085, 0.2434416115283966, 0.24425560235977173, 0.23943813145160675, 0.23237112164497375, 0.23510925471782684, 0.22837458550930023, 0.23955753445625305, 0.2514134645462036, 0.24663995206356049, 0.2346470206975937, 0.23830106854438782, 0.23827165365219116, 0.2453244924545288, 0.22055427730083466, 0.23307716846466064, 0.24397166073322296, 0.23545032739639282, 0.2377278208732605, 0.22765183448791504, 0.23535291850566864, 0.23488059639930725, 0.23919419944286346, 0.24439898133277893, 0.233113095164299, 0.24058161675930023, 0.22479377686977386, 0.23510782420635223, 0.2314262092113495, 0.23355765640735626, 0.22203750908374786, 0.24049058556556702, 0.24301515519618988, 0.23408475518226624, 0.23404866456985474, 0.23107723891735077, 0.23105572164058685, 0.23825690150260925, 0.24037165939807892, 0.23959268629550934, 0.2365437000989914, 0.11631456762552261, 0.0771593451499939, 0.06053919345140457, 0.04925694316625595, 0.040786001831293106, 0.03934212401509285, 0.034837204962968826, 0.03128673881292343, 0.028636105358600616, 0.026584332808852196, 0.021927155554294586, 0.01996510848402977, 0.01958751678466797, 0.02029222808778286, 0.017720313742756844, 0.01890558749437332, 0.01443592831492424, 0.014174195006489754, 0.018079759553074837, 0.0169631689786911, 0.01480401773005724, 0.015517128631472588, 0.016118429601192474, 0.01351420022547245, 0.013881457038223743, 0.013786640018224716, 0.013699132017791271, 0.01379171758890152, 0.011522917076945305, 0.01449865847826004, 0.01242051087319851, 0.013410358689725399, 0.009715585969388485, 0.015642449259757996, 0.01154877059161663, 0.013391116634011269, 0.013465634547173977, 0.011450529098510742, 0.011705240234732628, 0.013902933336794376, 0.012182681821286678, 0.012564507313072681, 0.012485627084970474, 0.014140740968286991, 0.013659539632499218, 0.015559040941298008, 0.015209859237074852, 0.012237989343702793, 0.01400193851441145, 0.012125568464398384], "accs1": [56.16999816894531, 65.19000244140625, 75.43000030517578, 78.43000030517578, 79.47999572753906, 82.51000213623047, 84.5, 82.1199951171875, 85.64999389648438, 84.88999938964844, 86.6199951171875, 84.43000030517578, 83.87000274658203, 86.57999420166016, 86.69999694824219, 87.82999420166016, 87.68000030517578, 87.00999450683594, 86.72999572753906, 88.4000015258789, 87.47999572753906, 87.0199966430664, 87.55999755859375, 88.13999938964844, 87.43000030517578, 88.8499984741211, 88.0999984741211, 87.93999481201172, 88.23999786376953, 88.22000122070312, 88.97999572753906, 87.77999877929688, 86.39999389648438, 87.54000091552734, 87.98999786376953, 89.13999938964844, 85.5999984741211, 89.5, 86.73999786376953, 89.65999603271484, 89.91000366210938, 89.3499984741211, 89.7699966430664, 88.77999877929688, 88.80999755859375, 88.4000015258789, 89.7300033569336, 84.37999725341797, 87.90999603271484, 89.22000122070312, 89.3499984741211, 89.87999725341797, 89.62999725341797, 89.44999694824219, 89.94999694824219, 89.94999694824219, 88.2699966430664, 88.6500015258789, 89.98999786376953, 89.37999725341797, 89.12000274658203, 88.48999786376953, 88.56999969482422, 87.72999572753906, 89.55999755859375, 87.90999603271484, 90.13999938964844, 89.9000015258789, 88.79000091552734, 87.95999908447266, 88.48999786376953, 89.69000244140625, 87.68999481201172, 89.05999755859375, 85.72999572753906, 90.05000305175781, 90.02999877929688, 89.4000015258789, 89.52999877929688, 88.3499984741211, 89.65999603271484, 89.04000091552734, 87.30999755859375, 90.69999694824219, 89.83000183105469, 89.02999877929688, 89.7699966430664, 89.58000183105469, 90.01000213623047, 90.02999877929688, 89.15999603271484, 89.04000091552734, 88.97000122070312, 87.12999725341797, 90.45999908447266, 89.44000244140625, 88.47000122070312, 88.97000122070312, 88.76000213623047, 87.81999969482422, 88.62999725341797, 89.81999969482422, 89.88999938964844, 89.11000061035156, 90.20999908447266, 90.08000183105469, 89.37999725341797, 90.75, 88.19999694824219, 89.08999633789062, 88.6500015258789, 89.95999908447266, 89.20999908447266, 88.79000091552734, 90.8499984741211, 89.41999816894531, 90.20999908447266, 87.2199935913086, 89.37999725341797, 86.38999938964844, 89.55999755859375, 90.26000213623047, 90.36000061035156, 88.3699951171875, 88.2699966430664, 90.83000183105469, 90.2300033569336, 88.22000122070312, 88.55999755859375, 90.47000122070312, 89.88999938964844, 89.04999542236328, 89.2699966430664, 89.15999603271484, 90.30999755859375, 88.75, 89.95999908447266, 88.83999633789062, 90.75, 89.12000274658203, 90.44000244140625, 89.6500015258789, 89.0199966430664, 90.25, 90.12000274658203, 86.10999298095703, 87.64999389648438, 90.11000061035156, 88.73999786376953, 88.1500015258789, 94.07999420166016, 94.44999694824219, 94.3499984741211, 94.55999755859375, 94.80999755859375, 95.0, 94.5, 94.47999572753906, 94.75999450683594, 94.95999908447266, 95.08000183105469, 95.0199966430664, 94.8699951171875, 94.79999542236328, 94.79999542236328, 94.72000122070312, 94.56999969482422, 94.61000061035156, 94.9000015258789, 94.79999542236328, 94.80999755859375, 94.80999755859375, 94.62999725341797, 94.83999633789062, 94.81999969482422, 94.91999816894531, 95.1500015258789, 94.83000183105469, 94.88999938964844, 94.4000015258789, 94.45999908447266, 94.5999984741211, 94.79999542236328, 94.97999572753906, 94.48999786376953, 94.80999755859375, 94.75, 94.61000061035156, 94.69999694824219, 94.63999938964844, 94.73999786376953, 94.95999908447266, 94.94999694824219, 94.88999938964844, 94.43999481201172, 94.79000091552734, 95.04000091552734, 94.58999633789062, 94.81999969482422, 94.40999603271484], "accs5": [95.08999633789062, 96.66999816894531, 98.3899917602539, 98.72999572753906, 98.55999755859375, 99.05999755859375, 99.35999298095703, 99.08999633789062, 99.35999298095703, 99.41999816894531, 99.48999786376953, 99.24999237060547, 99.37999725341797, 99.49999237060547, 99.64999389648438, 99.57999420166016, 99.56999969482422, 99.67999267578125, 99.25999450683594, 99.53999328613281, 99.43999481201172, 99.62999725341797, 99.66999816894531, 99.6199951171875, 99.50999450683594, 99.55999755859375, 99.55999755859375, 99.54999542236328, 99.5199966430664, 99.3699951171875, 99.63999938964844, 99.44999694824219, 99.54999542236328, 99.55999755859375, 99.57999420166016, 99.53999328613281, 99.43999481201172, 99.68999481201172, 99.31999969482422, 99.65999603271484, 99.60999298095703, 99.6199951171875, 99.7699966430664, 99.62999725341797, 99.64999389648438, 99.69999694824219, 99.57999420166016, 99.0999984741211, 99.44999694824219, 99.55999755859375, 99.63999938964844, 99.64999389648438, 99.7199935913086, 99.63999938964844, 99.7199935913086, 99.75, 99.50999450683594, 99.72999572753906, 99.67999267578125, 99.62999725341797, 99.63999938964844, 99.44999694824219, 99.57999420166016, 99.41999816894531, 99.6199951171875, 99.38999938964844, 99.58999633789062, 99.73999786376953, 99.64999389648438, 99.56999969482422, 99.67999267578125, 99.63999938964844, 99.57999420166016, 99.43999481201172, 99.43999481201172, 99.63999938964844, 99.62999725341797, 99.52999877929688, 99.66999816894531, 99.62999725341797, 99.66999816894531, 99.52999877929688, 99.25999450683594, 99.63999938964844, 99.70999908447266, 99.66999816894531, 99.67999267578125, 99.65999603271484, 99.75999450683594, 99.62999725341797, 99.52999877929688, 99.57999420166016, 99.68999481201172, 99.25999450683594, 99.70999908447266, 99.58999633789062, 99.13999938964844, 99.49999237060547, 99.68999481201172, 99.42999267578125, 99.65999603271484, 99.69999694824219, 99.64999389648438, 99.56999969482422, 99.68999481201172, 99.66999816894531, 99.41999816894531, 99.75, 99.57999420166016, 99.54999542236328, 99.50999450683594, 99.66999816894531, 99.35999298095703, 99.58999633789062, 99.69999694824219, 99.60999298095703, 99.66999816894531, 99.63999938964844, 99.49999237060547, 99.60999298095703, 99.5199966430664, 99.70999908447266, 99.6199951171875, 99.62999725341797, 99.52999877929688, 99.75, 99.49999237060547, 99.42999267578125, 99.49999237060547, 99.5999984741211, 99.5999984741211, 99.53999328613281, 99.64999389648438, 99.42999267578125, 99.5999984741211, 99.35999298095703, 99.54999542236328, 99.6199951171875, 99.60999298095703, 99.66999816894531, 99.58999633789062, 99.47999572753906, 99.60999298095703, 99.64999389648438, 99.60999298095703, 99.24999237060547, 99.44999694824219, 99.62999725341797, 99.56999969482422, 99.57999420166016, 99.8699951171875, 99.88999938964844, 99.85999298095703, 99.88999938964844, 99.89999389648438, 99.91999816894531, 99.87999725341797, 99.90999603271484, 99.83999633789062, 99.85999298095703, 99.89999389648438, 99.8499984741211, 99.89999389648438, 99.8499984741211, 99.88999938964844, 99.83999633789062, 99.83999633789062, 99.82999420166016, 99.89999389648438, 99.88999938964844, 99.8699951171875, 99.8499984741211, 99.83999633789062, 99.85999298095703, 99.8499984741211, 99.8699951171875, 99.89999389648438, 99.89999389648438, 99.87999725341797, 99.88999938964844, 99.91999816894531, 99.8699951171875, 99.90999603271484, 99.88999938964844, 99.87999725341797, 99.89999389648438, 99.8699951171875, 99.8699951171875, 99.85999298095703, 99.88999938964844, 99.8699951171875, 99.85999298095703, 99.8499984741211, 99.82999420166016, 99.79999542236328, 99.80999755859375, 99.88999938964844, 99.89999389648438, 99.85999298095703, 99.87999725341797], "epoch_time": 180.58541703224182, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadam_0.001_4096_42.json <==
{"train_losses": [2.3304972648620605, 1.7890799045562744, 1.6271915435791016, 1.5126667022705078, 1.4064186811447144, 1.2852178812026978, 1.1819502115249634, 1.0926408767700195, 1.0132472515106201, 0.9509687423706055, 0.850229024887085, 0.7853456139564514, 0.7364572286605835, 0.6777594089508057, 0.6182774305343628, 0.6082010865211487, 0.5325196981430054, 0.5201083421707153, 0.47971001267433167, 0.4508337676525116, 0.4263111650943756, 0.403416246175766, 0.37277117371559143, 0.3650026321411133, 0.3426607847213745, 0.31492525339126587, 0.31702107191085815, 0.29639682173728943, 0.26914897561073303, 0.26794660091400146, 0.24778717756271362, 0.25156494975090027, 0.23046648502349854, 0.2160821259021759, 0.21833448112010956, 0.19502104818820953, 0.18924103677272797, 0.19162791967391968, 0.1660684496164322, 0.1630328893661499, 0.1722802370786667, 0.14815883338451385, 0.14298763871192932, 0.1373569518327713, 0.13294120132923126, 0.11927540600299835, 0.12711717188358307, 0.11253631860017776, 0.1095641478896141, 0.11241750419139862, 0.11462827026844025, 0.10775820165872574, 0.09407739341259003, 0.08840207010507584, 0.09439422935247421, 0.08486539125442505, 0.08877290785312653, 0.08902046829462051, 0.08252739161252975, 0.09141898900270462, 0.08372817933559418, 0.0677739605307579, 0.06903094798326492, 0.06233644485473633, 0.07044339925050735, 0.06210381165146828, 0.06865161657333374, 0.0648120865225792, 0.052624206990003586, 0.05809653550386429, 0.059834860265254974, 0.06373891234397888, 0.059236954897642136, 0.05496426299214363, 0.04649285599589348, 0.041092660278081894, 0.04387044161558151, 0.0411970391869545, 0.04152611643075943, 0.04778297245502472, 0.04617634788155556, 0.0450761578977108, 0.04703045263886452, 0.04799700155854225, 0.04511760547757149, 0.04713169485330582, 0.041093017905950546, 0.03317069262266159, 0.028660785406827927, 0.029192963615059853, 0.03240637108683586, 0.03546261042356491, 0.031860195100307465, 0.033991023898124695, 0.04005661606788635, 0.03458629176020622, 0.03821286931633949, 0.038005147129297256, 0.03481394425034523, 0.03415006399154663, 0.0314054936170578, 0.03448742628097534, 0.03470202907919884, 0.024833597242832184, 0.029976336285471916, 0.029357118532061577, 0.028448544442653656, 0.03664230555295944, 0.03637796640396118, 0.03882206976413727, 0.03587242588400841, 0.03693128749728203, 0.03276865929365158, 0.027333956211805344, 0.031630922108888626, 0.024335473775863647, 0.0282388124614954, 0.030640004202723503, 0.022295836359262466, 0.02104014903306961, 0.02004055120050907, 0.017439765855669975, 0.01942727342247963, 0.0254503283649683, 0.020848914980888367, 0.0286383219063282, 0.03169284760951996, 0.030121345072984695, 0.02855292148888111, 0.02735409140586853, 0.026648862287402153, 0.02756733074784279, 0.023471513763070107, 0.02629873715341091, 0.02585633285343647, 0.02666020207107067, 0.033292148262262344, 0.029049254953861237, 0.022653864696621895, 0.01993112452328205, 0.016670169308781624, 0.02882419526576996, 0.03586259111762047, 0.028692128136754036, 0.023753363639116287, 0.02155410870909691, 0.0249534510076046, 0.024656428024172783, 0.023903045803308487, 0.023785585537552834, 0.014395473524928093, 0.006081591825932264, 0.005088993348181248, 0.003823738545179367, 0.0031760497950017452, 0.0029296947177499533, 0.002084570238366723, 0.002046364126726985, 0.002053632866591215, 0.0021295370534062386, 0.0015338662778958678, 0.0015500368317589164, 0.0014209550572559237, 0.0017642425373196602, 0.0012981860199943185, 0.0009473655372858047, 0.0015154711436480284, 0.0012799797113984823, 0.001078148023225367, 0.0009743838454596698, 0.0009513712138868868, 0.0010515754111111164, 0.0008620909065939486, 0.0007043710793368518, 0.0010406883666291833, 0.0008092175121419132, 0.0008645868510939181, 0.001053070300258696, 0.0005902664852328598, 0.0006505267228931189, 0.0005820498336106539, 0.0007324766484089196, 0.0006804268341511488, 0.0006425036699511111, 0.00045605545165017247, 0.000459942762972787, 0.000562541710678488, 0.00065429019741714, 0.0007457524770870805, 0.0005922196432948112, 0.00038665186730213463, 0.0006545569631271064, 0.0005772775039076805, 0.0004367642104625702, 0.00046539862523786724, 0.0007029661210253835, 0.0005150070646777749, 0.0003720833919942379, 0.0004047719412483275, 0.00047665013698861003], "accs1": [9.859999656677246, 28.939998626708984, 35.209999084472656, 45.31999969482422, 42.40999984741211, 52.560001373291016, 55.029998779296875, 51.869998931884766, 56.470001220703125, 60.84000015258789, 67.48999786376953, 62.98999786376953, 71.4000015258789, 70.77999877929688, 60.28000259399414, 74.57999420166016, 73.75999450683594, 77.58000183105469, 72.82999420166016, 75.37999725341797, 76.37999725341797, 75.7699966430664, 78.16999816894531, 77.38999938964844, 81.73999786376953, 82.18000030517578, 80.4699935913086, 83.06999969482422, 84.13999938964844, 82.05999755859375, 84.01000213623047, 82.54000091552734, 84.5, 82.56999969482422, 84.30000305175781, 84.44999694824219, 82.4000015258789, 84.8699951171875, 84.31999969482422, 85.5199966430664, 83.61000061035156, 82.5, 84.44000244140625, 84.37999725341797, 86.30999755859375, 84.7699966430664, 84.89999389648438, 86.64999389648438, 85.98999786376953, 85.43999481201172, 84.87999725341797, 86.69999694824219, 85.30999755859375, 88.04999542236328, 86.48999786376953, 88.06999969482422, 86.80999755859375, 86.49999237060547, 87.32999420166016, 85.32999420166016, 87.95999908447266, 88.3499984741211, 86.87999725341797, 86.91999816894531, 86.73999786376953, 88.66999816894531, 88.05999755859375, 87.41999816894531, 87.73999786376953, 87.10999298095703, 83.69999694824219, 87.66999816894531, 88.56999969482422, 87.98999786376953, 88.83000183105469, 88.83999633789062, 88.77999877929688, 88.9000015258789, 87.22999572753906, 88.83000183105469, 87.79000091552734, 88.18999481201172, 89.08999633789062, 87.23999786376953, 87.48999786376953, 88.65999603271484, 89.37999725341797, 86.82999420166016, 88.75, 89.76000213623047, 89.40999603271484, 87.66999816894531, 87.90999603271484, 88.83999633789062, 86.56999969482422, 86.82999420166016, 88.3499984741211, 87.97999572753906, 87.2699966430664, 89.65999603271484, 88.6500015258789, 88.8499984741211, 88.68999481201172, 88.16999816894531, 88.1500015258789, 89.06999969482422, 88.97999572753906, 85.9699935913086, 88.22999572753906, 85.44999694824219, 87.6199951171875, 88.83999633789062, 88.93000030517578, 89.73999786376953, 88.04000091552734, 89.70999908447266, 90.05999755859375, 90.06999969482422, 89.43000030517578, 88.45999908447266, 89.9800033569336, 90.0999984741211, 89.88999938964844, 89.0199966430664, 89.05999755859375, 89.33999633789062, 88.45999908447266, 89.88999938964844, 88.66999816894531, 88.29999542236328, 89.5, 89.47000122070312, 89.7300033569336, 88.95999908447266, 88.83999633789062, 89.51000213623047, 88.73999786376953, 90.0999984741211, 90.05000305175781, 90.73999786376953, 89.13999938964844, 88.22999572753906, 88.47000122070312, 89.94999694824219, 89.83999633789062, 89.44999694824219, 88.9000015258789, 89.37000274658203, 89.83000183105469, 88.94000244140625, 91.50999450683594, 91.5999984741211, 91.72999572753906, 91.75999450683594, 91.8499984741211, 91.9699935913086, 91.97999572753906, 92.02999114990234, 92.03999328613281, 91.93999481201172, 91.90999603271484, 91.95999145507812, 92.14999389648438, 92.0999984741211, 92.1399917602539, 92.12999725341797, 92.04999542236328, 92.16999816894531, 92.19999694824219, 92.14999389648438, 92.08999633789062, 92.15999603271484, 92.1399917602539, 92.14999389648438, 92.0999984741211, 92.06999206542969, 92.05999755859375, 92.0199966430664, 92.16999816894531, 92.22999572753906, 92.2699966430664, 92.2199935913086, 92.14999389648438, 92.07999420166016, 92.0199966430664, 91.99999237060547, 92.04999542236328, 92.16999816894531, 92.1199951171875, 92.1399917602539, 92.18999481201172, 92.17999267578125, 92.15999603271484, 92.12999725341797, 92.1199951171875, 92.20999145507812, 92.04999542236328, 92.05999755859375, 92.08999633789062, 92.15999603271484], "accs5": [52.880001068115234, 85.72999572753906, 86.7199935913086, 92.0999984741211, 89.66999816894531, 93.95999908447266, 95.08000183105469, 93.9699935913086, 94.62999725341797, 96.63999938964844, 97.5, 97.63999938964844, 97.78999328613281, 97.31999969482422, 98.15999603271484, 98.16999816894531, 98.12999725341797, 98.56999206542969, 98.67999267578125, 98.52999877929688, 98.97999572753906, 98.06999206542969, 99.06999206542969, 98.10999298095703, 99.20999908447266, 99.20999908447266, 98.90999603271484, 99.28999328613281, 99.17999267578125, 99.08999633789062, 99.10999298095703, 99.20999908447266, 99.20999908447266, 99.24999237060547, 99.31999969482422, 99.40999603271484, 99.2199935913086, 99.19999694824219, 99.30999755859375, 99.27999877929688, 99.32999420166016, 99.27999877929688, 99.38999938964844, 99.40999603271484, 99.45999908447266, 99.41999816894531, 99.33999633789062, 99.4699935913086, 99.33999633789062, 99.41999816894531, 99.35999298095703, 99.44999694824219, 99.15999603271484, 99.57999420166016, 99.54999542236328, 99.49999237060547, 99.37999725341797, 99.39999389648438, 99.44999694824219, 99.2699966430664, 99.49999237060547, 99.58999633789062, 99.40999603271484, 99.5199966430664, 99.60999298095703, 99.60999298095703, 99.41999816894531, 99.38999938964844, 99.50999450683594, 99.49999237060547, 99.14999389648438, 99.54999542236328, 99.6199951171875, 99.48999786376953, 99.5199966430664, 99.44999694824219, 99.4699935913086, 99.63999938964844, 99.54999542236328, 99.55999755859375, 99.38999938964844, 99.49999237060547, 99.52999877929688, 99.57999420166016, 99.39999389648438, 99.5199966430664, 99.50999450683594, 99.38999938964844, 99.6199951171875, 99.6199951171875, 99.57999420166016, 99.47999572753906, 99.50999450683594, 99.55999755859375, 99.48999786376953, 99.55999755859375, 99.5999984741211, 99.42999267578125, 99.38999938964844, 99.5999984741211, 99.5999984741211, 99.58999633789062, 99.57999420166016, 99.2699966430664, 99.47999572753906, 99.39999389648438, 99.42999267578125, 99.4699935913086, 99.45999908447266, 99.31999969482422, 99.47999572753906, 99.43999481201172, 99.39999389648438, 99.45999908447266, 99.29999542236328, 99.44999694824219, 99.5199966430664, 99.52999877929688, 99.4699935913086, 99.47999572753906, 99.63999938964844, 99.42999267578125, 99.41999816894531, 99.57999420166016, 99.45999908447266, 99.33999633789062, 99.50999450683594, 99.52999877929688, 99.56999969482422, 99.47999572753906, 99.5199966430664, 99.6199951171875, 99.60999298095703, 99.56999969482422, 99.57999420166016, 99.5999984741211, 99.58999633789062, 99.52999877929688, 99.58999633789062, 99.63999938964844, 99.40999603271484, 99.40999603271484, 99.54999542236328, 99.57999420166016, 99.54999542236328, 99.54999542236328, 99.58999633789062, 99.60999298095703, 99.43999481201172, 99.6199951171875, 99.70999908447266, 99.69999694824219, 99.68999481201172, 99.70999908447266, 99.70999908447266, 99.7199935913086, 99.72999572753906, 99.68999481201172, 99.65999603271484, 99.67999267578125, 99.68999481201172, 99.68999481201172, 99.67999267578125, 99.67999267578125, 99.70999908447266, 99.67999267578125, 99.66999816894531, 99.67999267578125, 99.66999816894531, 99.66999816894531, 99.66999816894531, 99.67999267578125, 99.65999603271484, 99.62999725341797, 99.65999603271484, 99.63999938964844, 99.63999938964844, 99.66999816894531, 99.64999389648438, 99.65999603271484, 99.62999725341797, 99.63999938964844, 99.64999389648438, 99.65999603271484, 99.65999603271484, 99.65999603271484, 99.65999603271484, 99.65999603271484, 99.64999389648438, 99.64999389648438, 99.65999603271484, 99.62999725341797, 99.64999389648438, 99.63999938964844, 99.63999938964844, 99.65999603271484, 99.64999389648438, 99.63999938964844, 99.63999938964844, 99.64999389648438], "epoch_time": 22.24255871772766, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadam_0.001_512_42.json <==
{"train_losses": [1.755016803741455, 1.2641390562057495, 1.0114637613296509, 0.8359299898147583, 0.7116941809654236, 0.614247739315033, 0.5196830630302429, 0.47615209221839905, 0.44043388962745667, 0.3970048427581787, 0.35338592529296875, 0.3367213308811188, 0.3084166646003723, 0.273146390914917, 0.2605118751525879, 0.23209603130817413, 0.22549085319042206, 0.22535350918769836, 0.20012438297271729, 0.17900827527046204, 0.16981272399425507, 0.16776128113269806, 0.15736834704875946, 0.1518930196762085, 0.12737560272216797, 0.13076530396938324, 0.11795849353075027, 0.10680272430181503, 0.10261061042547226, 0.1001618430018425, 0.10007106512784958, 0.09482219815254211, 0.087818443775177, 0.0813385471701622, 0.07845437526702881, 0.08208905160427094, 0.06120400130748749, 0.0793067142367363, 0.06131211668252945, 0.06698304414749146, 0.06885316967964172, 0.061626166105270386, 0.05587811395525932, 0.05125006288290024, 0.060399167239665985, 0.058644577860832214, 0.05764119327068329, 0.04968925192952156, 0.04955738037824631, 0.04570130258798599, 0.05590241402387619, 0.04370398446917534, 0.04240557551383972, 0.046693380922079086, 0.04574713855981827, 0.04277249425649643, 0.05184198170900345, 0.03794579580426216, 0.042905859649181366, 0.041447944939136505, 0.04067645221948624, 0.040657736361026764, 0.04367788881063461, 0.03941362723708153, 0.03889928385615349, 0.0353546142578125, 0.03966425359249115, 0.03690703958272934, 0.04205270856618881, 0.03466292470693588, 0.03960464149713516, 0.03456869721412659, 0.0371670201420784, 0.03524104878306389, 0.03401687368750572, 0.03367456793785095, 0.03427436575293541, 0.03399238362908363, 0.03546469286084175, 0.032708026468753815, 0.030015375465154648, 0.03279762715101242, 0.034849200397729874, 0.031196197494864464, 0.031232694163918495, 0.031397175043821335, 0.02917192503809929, 0.03826923668384552, 0.030121270567178726, 0.02780185081064701, 0.030544977635145187, 0.03141924366354942, 0.024954363703727722, 0.025259939953684807, 0.033675774931907654, 0.030066898092627525, 0.03288859874010086, 0.03149833902716637, 0.025283582508563995, 0.03068254142999649, 0.02086685411632061, 0.025970403105020523, 0.02990240976214409, 0.02838291972875595, 0.02686033397912979, 0.029268166050314903, 0.027556629851460457, 0.02909892238676548, 0.026498673483729362, 0.029316717758774757, 0.028832977637648582, 0.026714516803622246, 0.025804247707128525, 0.029102222993969917, 0.021825602278113365, 0.024025630205869675, 0.03755419701337814, 0.028965724632143974, 0.028445573523640633, 0.02590744011104107, 0.021817535161972046, 0.02769278921186924, 0.02820640616118908, 0.020551109686493874, 0.027534689754247665, 0.02870221622288227, 0.029908480122685432, 0.02304154634475708, 0.02230144292116165, 0.025999682024121284, 0.03197374567389488, 0.02882758527994156, 0.023343868553638458, 0.022591235116124153, 0.025886259973049164, 0.03152564913034439, 0.022516349330544472, 0.022255409508943558, 0.021987689658999443, 0.024457670748233795, 0.023441076278686523, 0.02806280367076397, 0.025218011811375618, 0.025250207632780075, 0.02860424667596817, 0.02004525065422058, 0.022782277315855026, 0.029986852779984474, 0.026867210865020752, 0.0213065966963768, 0.011348042637109756, 0.0054488456808030605, 0.0026961348485201597, 0.002348181325942278, 0.002436035079881549, 0.0019948112312704325, 0.0018538640579208732, 0.001412522280588746, 0.0010914033045992255, 0.0018120614113286138, 0.0010665428126230836, 0.0009651145082898438, 0.0008116144454106688, 0.0009783206041902304, 0.0006501814932562411, 0.000719510659109801, 0.0009233828750438988, 0.0007032091962173581, 0.00042384114931337535, 0.0005698304739780724, 0.0006025208858773112, 0.0005355292232707143, 0.00034665828570723534, 0.00037407499621622264, 0.0008153628441505134, 0.0007006142986938357, 0.000544773240108043, 0.0007664021104574203, 0.0006240278598852456, 0.0006041606538929045, 0.0005456829094327986, 0.0004253933147992939, 0.00038524140836670995, 0.00033337180502712727, 0.0003538633754942566, 0.0008899001986719668, 0.0012332869227975607, 0.0006363666616380215, 0.00029021408408880234, 0.0007331036031246185, 0.00043953474960289896, 0.00031557586044073105, 0.0007600867538712919, 0.00034879613667726517, 0.0002820072986651212, 0.000574847508687526, 0.0005869828164577484, 0.000635831558611244, 0.0005631295498460531, 0.002023173263296485], "accs1": [48.029998779296875, 56.91999816894531, 58.12999725341797, 68.97999572753906, 76.76000213623047, 78.97999572753906, 76.0, 80.70999908447266, 77.91000366210938, 84.75999450683594, 83.68000030517578, 82.68000030517578, 86.10999298095703, 82.91999816894531, 86.08999633789062, 86.89999389648438, 87.95999908447266, 84.01000213623047, 86.7699966430664, 87.79000091552734, 90.09000396728516, 88.86000061035156, 89.23999786376953, 89.36000061035156, 90.0199966430664, 89.25, 89.68000030517578, 88.95999908447266, 89.6500015258789, 89.81999969482422, 90.12999725341797, 90.30999755859375, 87.90999603271484, 90.75, 90.33000183105469, 89.36000061035156, 90.38999938964844, 89.94999694824219, 88.80999755859375, 90.44999694824219, 90.69999694824219, 90.01000213623047, 91.40999603271484, 91.05999755859375, 90.8699951171875, 90.22000122070312, 90.87999725341797, 90.73999786376953, 90.66000366210938, 90.90999603271484, 90.83999633789062, 90.80000305175781, 91.5, 91.75999450683594, 91.18000030517578, 91.78999328613281, 91.5199966430664, 91.64999389648438, 91.47999572753906, 91.81999206542969, 90.55000305175781, 91.0, 91.56999206542969, 91.45999908447266, 91.30999755859375, 90.91999816894531, 91.14999389648438, 91.48999786376953, 91.12999725341797, 91.1199951171875, 91.91999816894531, 90.45999908447266, 91.60999298095703, 90.33000183105469, 91.52999877929688, 91.41999816894531, 91.81999206542969, 90.44999694824219, 90.55999755859375, 90.8499984741211, 91.80999755859375, 92.16999816894531, 91.28999328613281, 91.72999572753906, 91.28999328613281, 91.91999816894531, 91.6199951171875, 92.4699935913086, 91.5199966430664, 90.81999969482422, 91.74999237060547, 91.39999389648438, 92.2199935913086, 92.33999633789062, 92.2199935913086, 91.67999267578125, 91.66999816894531, 91.80999755859375, 91.92999267578125, 92.30999755859375, 91.47999572753906, 91.52999877929688, 91.39999389648438, 91.30999755859375, 92.08999633789062, 91.91999816894531, 91.63999938964844, 91.0999984741211, 92.53999328613281, 91.25999450683594, 91.7699966430664, 92.23999786376953, 91.8499984741211, 92.63999938964844, 91.75999450683594, 91.62999725341797, 91.58999633789062, 91.82999420166016, 92.06999206542969, 92.30999755859375, 91.89999389648438, 91.65999603271484, 92.3699951171875, 92.06999206542969, 91.75999450683594, 91.72999572753906, 92.68999481201172, 91.8499984741211, 92.15999603271484, 91.38999938964844, 91.60999298095703, 92.10999298095703, 91.66999816894531, 92.3499984741211, 92.44999694824219, 91.9699935913086, 92.24999237060547, 91.90999603271484, 92.4699935913086, 92.00999450683594, 92.35999298095703, 92.04999542236328, 92.52999877929688, 92.6199951171875, 92.2199935913086, 92.78999328613281, 92.47999572753906, 90.69000244140625, 92.69999694824219, 92.3499984741211, 93.66999816894531, 94.02999877929688, 94.07999420166016, 94.25, 94.33999633789062, 94.37999725341797, 94.36000061035156, 94.40999603271484, 94.3499984741211, 94.43999481201172, 94.47999572753906, 94.5, 94.50999450683594, 94.5999984741211, 94.48999786376953, 94.54999542236328, 94.50999450683594, 94.54999542236328, 94.57999420166016, 94.54999542236328, 94.5999984741211, 94.45999908447266, 94.55999755859375, 94.56999969482422, 94.43000030517578, 94.5, 94.3499984741211, 94.5, 94.57999420166016, 94.6199951171875, 94.65999603271484, 94.43999481201172, 94.52999877929688, 94.58999633789062, 94.3699951171875, 94.29999542236328, 94.27999877929688, 94.47000122070312, 94.31999969482422, 94.38999938964844, 94.25999450683594, 94.3499984741211, 94.38999938964844, 94.43000030517578, 94.36000061035156, 94.18999481201172, 94.1199951171875, 94.32999420166016, 94.25, 94.06999969482422], "accs5": [93.20999908447266, 94.93000030517578, 95.20999908447266, 97.11000061035156, 98.75999450683594, 98.58999633789062, 98.7699966430664, 98.95999908447266, 98.6199951171875, 99.44999694824219, 99.53999328613281, 99.0199966430664, 99.47999572753906, 99.29999542236328, 99.43999481201172, 99.52999877929688, 99.58999633789062, 99.40999603271484, 99.56999969482422, 99.52999877929688, 99.69999694824219, 99.69999694824219, 99.62999725341797, 99.5999984741211, 99.75, 99.64999389648438, 99.65999603271484, 99.6199951171875, 99.73999786376953, 99.72999572753906, 99.75999450683594, 99.7199935913086, 99.6199951171875, 99.75999450683594, 99.60999298095703, 99.70999908447266, 99.70999908447266, 99.68999481201172, 99.44999694824219, 99.68999481201172, 99.62999725341797, 99.70999908447266, 99.66999816894531, 99.7199935913086, 99.75999450683594, 99.60999298095703, 99.72999572753906, 99.69999694824219, 99.6199951171875, 99.68999481201172, 99.63999938964844, 99.60999298095703, 99.78999328613281, 99.60999298095703, 99.62999725341797, 99.82999420166016, 99.70999908447266, 99.64999389648438, 99.73999786376953, 99.75, 99.64999389648438, 99.66999816894531, 99.68999481201172, 99.6199951171875, 99.78999328613281, 99.56999969482422, 99.66999816894531, 99.68999481201172, 99.72999572753906, 99.7199935913086, 99.73999786376953, 99.70999908447266, 99.73999786376953, 99.66999816894531, 99.70999908447266, 99.56999969482422, 99.68999481201172, 99.62999725341797, 99.79999542236328, 99.60999298095703, 99.66999816894531, 99.75999450683594, 99.50999450683594, 99.7199935913086, 99.7699966430664, 99.73999786376953, 99.63999938964844, 99.75, 99.64999389648438, 99.58999633789062, 99.66999816894531, 99.63999938964844, 99.68999481201172, 99.66999816894531, 99.75, 99.64999389648438, 99.69999694824219, 99.70999908447266, 99.72999572753906, 99.63999938964844, 99.64999389648438, 99.64999389648438, 99.65999603271484, 99.63999938964844, 99.75999450683594, 99.57999420166016, 99.64999389648438, 99.69999694824219, 99.65999603271484, 99.5999984741211, 99.68999481201172, 99.78999328613281, 99.63999938964844, 99.67999267578125, 99.69999694824219, 99.58999633789062, 99.64999389648438, 99.7199935913086, 99.69999694824219, 99.7699966430664, 99.58999633789062, 99.69999694824219, 99.7199935913086, 99.65999603271484, 99.65999603271484, 99.66999816894531, 99.73999786376953, 99.75, 99.62999725341797, 99.63999938964844, 99.67999267578125, 99.67999267578125, 99.69999694824219, 99.62999725341797, 99.77999877929688, 99.62999725341797, 99.67999267578125, 99.67999267578125, 99.75999450683594, 99.5999984741211, 99.67999267578125, 99.57999420166016, 99.83999633789062, 99.68999481201172, 99.68999481201172, 99.67999267578125, 99.68999481201172, 99.68999481201172, 99.6199951171875, 99.7199935913086, 99.75, 99.77999877929688, 99.7699966430664, 99.75, 99.77999877929688, 99.79999542236328, 99.79999542236328, 99.80999755859375, 99.79999542236328, 99.82999420166016, 99.77999877929688, 99.77999877929688, 99.75999450683594, 99.78999328613281, 99.77999877929688, 99.78999328613281, 99.7699966430664, 99.78999328613281, 99.79999542236328, 99.79999542236328, 99.80999755859375, 99.77999877929688, 99.81999969482422, 99.78999328613281, 99.77999877929688, 99.83999633789062, 99.78999328613281, 99.80999755859375, 99.78999328613281, 99.77999877929688, 99.78999328613281, 99.80999755859375, 99.77999877929688, 99.7699966430664, 99.75, 99.7699966430664, 99.7199935913086, 99.7699966430664, 99.78999328613281, 99.77999877929688, 99.7699966430664, 99.68999481201172, 99.7699966430664, 99.78999328613281, 99.80999755859375, 99.77999877929688, 99.73999786376953, 99.77999877929688, 99.73999786376953, 99.75999450683594], "epoch_time": 14.644783973693848, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadam_0.001_64_42.json <==
{"train_losses": [1.6510133743286133, 1.149644374847412, 0.8918077349662781, 0.7319654226303101, 0.6423403024673462, 0.5775997638702393, 0.5055805444717407, 0.4556278884410858, 0.43540212512016296, 0.39277538657188416, 0.3583882749080658, 0.33031120896339417, 0.3100537955760956, 0.2997795045375824, 0.2770668566226959, 0.2602608799934387, 0.2546331584453583, 0.2451668679714203, 0.23944196105003357, 0.21631233394145966, 0.2038203924894333, 0.20551848411560059, 0.19249504804611206, 0.19231614470481873, 0.18687917292118073, 0.18298478424549103, 0.1723518669605255, 0.17281053960323334, 0.17034459114074707, 0.16901171207427979, 0.17353200912475586, 0.17313611507415771, 0.16773416101932526, 0.14973334968090057, 0.16497159004211426, 0.1631319373846054, 0.15397918224334717, 0.1665559858083725, 0.15671825408935547, 0.16397641599178314, 0.16870924830436707, 0.15614981949329376, 0.160053551197052, 0.15866613388061523, 0.1557280570268631, 0.15338772535324097, 0.1643143743276596, 0.1537749171257019, 0.15384715795516968, 0.15815089643001556, 0.15093085169792175, 0.14948782324790955, 0.15611863136291504, 0.15304408967494965, 0.156389057636261, 0.14485949277877808, 0.1557013988494873, 0.1589113026857376, 0.14554092288017273, 0.15671010315418243, 0.15698137879371643, 0.14050635695457458, 0.15322130918502808, 0.14764584600925446, 0.15388867259025574, 0.15443646907806396, 0.1518947035074234, 0.1465512216091156, 0.1527383178472519, 0.15092211961746216, 0.15253540873527527, 0.15302780270576477, 0.1473744958639145, 0.1413191854953766, 0.13506753742694855, 0.1483478844165802, 0.14398548007011414, 0.15071138739585876, 0.1452316790819168, 0.13991698622703552, 0.151009663939476, 0.14011192321777344, 0.15199440717697144, 0.14263617992401123, 0.1390172690153122, 0.14410750567913055, 0.1346406191587448, 0.14200718700885773, 0.1485784351825714, 0.13597990572452545, 0.13736553490161896, 0.14127413928508759, 0.14065660536289215, 0.14261165261268616, 0.1447317898273468, 0.1356104463338852, 0.1464366465806961, 0.14710122346878052, 0.14333248138427734, 0.13810178637504578, 0.13369260728359222, 0.1489616334438324, 0.13595888018608093, 0.1460089385509491, 0.14432016015052795, 0.1419539451599121, 0.14299063384532928, 0.13805560767650604, 0.12418263405561447, 0.1375706046819687, 0.1320817768573761, 0.1397087424993515, 0.13710208237171173, 0.13489827513694763, 0.14477312564849854, 0.13373930752277374, 0.13938361406326294, 0.140077605843544, 0.13506993651390076, 0.13645534217357635, 0.1421886384487152, 0.14220432937145233, 0.13604454696178436, 0.12724760174751282, 0.13567489385604858, 0.13568565249443054, 0.13881710171699524, 0.1423070728778839, 0.13227401673793793, 0.13118316233158112, 0.1373051553964615, 0.1364472657442093, 0.13879166543483734, 0.13587304949760437, 0.1371009349822998, 0.1239343211054802, 0.13993437588214874, 0.13536608219146729, 0.1414145976305008, 0.1313786804676056, 0.13019253313541412, 0.13448819518089294, 0.133583664894104, 0.13334298133850098, 0.1262555718421936, 0.13460132479667664, 0.14083832502365112, 0.1338246911764145, 0.13342364132404327, 0.13955508172512054, 0.05964915454387665, 0.03227093815803528, 0.0222843736410141, 0.017592372372746468, 0.013120564632117748, 0.01339214202016592, 0.012468885630369186, 0.009011249989271164, 0.007375919725745916, 0.009775117971003056, 0.007724561728537083, 0.0069848657585680485, 0.008266285993158817, 0.005992452148348093, 0.008192863315343857, 0.006306784693151712, 0.006356686353683472, 0.006217235699295998, 0.006670030765235424, 0.006038772873580456, 0.005808268673717976, 0.005609635263681412, 0.005050353705883026, 0.005607908591628075, 0.007073838263750076, 0.0067848204635083675, 0.0052473284304142, 0.0040867989882826805, 0.004158318508416414, 0.005753173027187586, 0.005054235924035311, 0.004921100102365017, 0.004839037079364061, 0.0062593864277005196, 0.003954851999878883, 0.005420825444161892, 0.005307926330715418, 0.003439932828769088, 0.004960708320140839, 0.004172858316451311, 0.006505531258881092, 0.0033778988290578127, 0.005031833425164223, 0.005351335741579533, 0.003039093455299735, 0.0031560035422444344, 0.005374256055802107, 0.0037087700329720974, 0.006465529091656208, 0.005455581471323967], "accs1": [53.63999557495117, 67.02999877929688, 74.53999328613281, 74.52999877929688, 78.86000061035156, 83.19999694824219, 83.98999786376953, 85.12999725341797, 86.00999450683594, 86.53999328613281, 85.85999298095703, 85.93999481201172, 87.70999908447266, 88.56999969482422, 88.97000122070312, 89.12000274658203, 88.94000244140625, 89.01000213623047, 89.18000030517578, 90.29000091552734, 89.69000244140625, 90.13999938964844, 88.6500015258789, 89.45999908447266, 90.13999938964844, 89.08000183105469, 90.47000122070312, 90.5, 89.55000305175781, 91.32999420166016, 87.63999938964844, 88.86000061035156, 89.13999938964844, 89.58999633789062, 89.58999633789062, 88.93000030517578, 90.34000396728516, 89.47999572753906, 89.65999603271484, 90.5, 88.83000183105469, 89.5999984741211, 89.80000305175781, 89.30999755859375, 89.66999816894531, 89.12999725341797, 90.51000213623047, 90.55000305175781, 90.19000244140625, 90.38999938964844, 90.36000061035156, 90.58000183105469, 89.54000091552734, 90.18000030517578, 91.80999755859375, 90.58999633789062, 88.81999969482422, 89.25, 90.4000015258789, 91.18000030517578, 91.00999450683594, 88.83000183105469, 89.04000091552734, 89.94000244140625, 91.04999542236328, 90.44000244140625, 91.04999542236328, 90.91999816894531, 90.19999694824219, 90.12999725341797, 89.80000305175781, 91.04000091552734, 90.05999755859375, 91.38999938964844, 87.66999816894531, 90.0, 91.55999755859375, 89.77999877929688, 89.44000244140625, 90.51000213623047, 90.29000091552734, 91.02999877929688, 90.58000183105469, 91.66999816894531, 91.7699966430664, 91.63999938964844, 90.79000091552734, 89.31999969482422, 90.52000427246094, 91.45999908447266, 90.9000015258789, 90.54000091552734, 91.5199966430664, 88.73999786376953, 90.80999755859375, 89.94000244140625, 90.34000396728516, 90.2300033569336, 90.95999908447266, 91.39999389648438, 89.44000244140625, 89.54000091552734, 90.45999908447266, 90.58000183105469, 89.55999755859375, 91.20999908447266, 90.4800033569336, 90.33000183105469, 89.9000015258789, 90.5, 91.08999633789062, 90.55000305175781, 89.7699966430664, 90.83000183105469, 91.13999938964844, 90.11000061035156, 91.08999633789062, 91.44999694824219, 91.92999267578125, 91.43999481201172, 91.20999908447266, 90.01000213623047, 90.86000061035156, 89.98999786376953, 90.87999725341797, 90.30000305175781, 90.31999969482422, 90.63999938964844, 89.7300033569336, 91.22999572753906, 90.79000091552734, 89.3499984741211, 90.94999694824219, 91.40999603271484, 89.76000213623047, 91.5, 90.0, 89.61000061035156, 90.88999938964844, 89.93000030517578, 90.87999725341797, 91.8899917602539, 90.41999816894531, 91.97999572753906, 88.36000061035156, 91.25, 89.72000122070312, 90.79000091552734, 89.86000061035156, 90.16000366210938, 94.63999938964844, 94.70999908447266, 94.93000030517578, 95.04000091552734, 95.01000213623047, 95.0199966430664, 94.95999908447266, 95.19999694824219, 94.88999938964844, 95.1199951171875, 95.02999877929688, 94.9000015258789, 94.87999725341797, 94.93999481201172, 95.01000213623047, 95.22000122070312, 95.11000061035156, 95.05999755859375, 94.98999786376953, 95.08999633789062, 95.05999755859375, 95.36000061035156, 94.68999481201172, 94.90999603271484, 94.77999877929688, 95.19000244140625, 95.04000091552734, 95.04000091552734, 94.56999969482422, 95.0999984741211, 95.04999542236328, 95.27999877929688, 95.12999725341797, 94.9000015258789, 95.20999908447266, 94.79000091552734, 95.02999877929688, 95.13999938964844, 94.94999694824219, 94.70999908447266, 94.68999481201172, 94.8499984741211, 94.9000015258789, 94.93000030517578, 94.93999481201172, 95.0999984741211, 94.87999725341797, 94.3699951171875, 94.75, 94.8699951171875], "accs5": [94.97999572753906, 97.02999877929688, 98.41999816894531, 98.60999298095703, 98.95999908447266, 99.27999877929688, 99.33999633789062, 99.38999938964844, 99.53999328613281, 99.42999267578125, 99.44999694824219, 99.58999633789062, 99.63999938964844, 99.56999969482422, 99.63999938964844, 99.66999816894531, 99.58999633789062, 99.58999633789062, 99.58999633789062, 99.78999328613281, 99.69999694824219, 99.57999420166016, 99.58999633789062, 99.69999694824219, 99.65999603271484, 99.3499984741211, 99.63999938964844, 99.66999816894531, 99.7199935913086, 99.62999725341797, 99.66999816894531, 99.67999267578125, 99.62999725341797, 99.56999969482422, 99.63999938964844, 99.6199951171875, 99.66999816894531, 99.65999603271484, 99.63999938964844, 99.67999267578125, 99.52999877929688, 99.50999450683594, 99.57999420166016, 99.62999725341797, 99.67999267578125, 99.49999237060547, 99.7199935913086, 99.63999938964844, 99.63999938964844, 99.6199951171875, 99.73999786376953, 99.63999938964844, 99.43999481201172, 99.58999633789062, 99.81999969482422, 99.57999420166016, 99.56999969482422, 99.40999603271484, 99.48999786376953, 99.56999969482422, 99.69999694824219, 99.47999572753906, 99.5999984741211, 99.65999603271484, 99.66999816894531, 99.65999603271484, 99.67999267578125, 99.69999694824219, 99.65999603271484, 99.57999420166016, 99.67999267578125, 99.5999984741211, 99.47999572753906, 99.68999481201172, 99.4699935913086, 99.57999420166016, 99.67999267578125, 99.6199951171875, 99.42999267578125, 99.65999603271484, 99.66999816894531, 99.73999786376953, 99.5999984741211, 99.72999572753906, 99.81999969482422, 99.72999572753906, 99.56999969482422, 99.3699951171875, 99.7199935913086, 99.65999603271484, 99.52999877929688, 99.7199935913086, 99.70999908447266, 99.45999908447266, 99.70999908447266, 99.53999328613281, 99.63999938964844, 99.60999298095703, 99.75999450683594, 99.7699966430664, 99.5999984741211, 99.37999725341797, 99.55999755859375, 99.57999420166016, 99.37999725341797, 99.70999908447266, 99.7199935913086, 99.72999572753906, 99.3499984741211, 99.66999816894531, 99.66999816894531, 99.70999908447266, 99.64999389648438, 99.69999694824219, 99.66999816894531, 99.50999450683594, 99.78999328613281, 99.75999450683594, 99.72999572753906, 99.75, 99.65999603271484, 99.6199951171875, 99.54999542236328, 99.69999694824219, 99.78999328613281, 99.75, 99.50999450683594, 99.62999725341797, 99.56999969482422, 99.72999572753906, 99.66999816894531, 99.57999420166016, 99.70999908447266, 99.62999725341797, 99.53999328613281, 99.57999420166016, 99.47999572753906, 99.5999984741211, 99.66999816894531, 99.62999725341797, 99.75999450683594, 99.75, 99.52999877929688, 99.69999694824219, 99.2199935913086, 99.78999328613281, 99.68999481201172, 99.81999969482422, 99.48999786376953, 99.55999755859375, 99.8699951171875, 99.90999603271484, 99.83999633789062, 99.79999542236328, 99.83999633789062, 99.8499984741211, 99.8499984741211, 99.83999633789062, 99.78999328613281, 99.87999725341797, 99.8699951171875, 99.87999725341797, 99.82999420166016, 99.85999298095703, 99.88999938964844, 99.8699951171875, 99.8699951171875, 99.85999298095703, 99.87999725341797, 99.88999938964844, 99.8699951171875, 99.91999816894531, 99.82999420166016, 99.8699951171875, 99.89999389648438, 99.87999725341797, 99.88999938964844, 99.82999420166016, 99.83999633789062, 99.77999877929688, 99.89999389648438, 99.82999420166016, 99.83999633789062, 99.78999328613281, 99.80999755859375, 99.79999542236328, 99.83999633789062, 99.85999298095703, 99.83999633789062, 99.83999633789062, 99.79999542236328, 99.83999633789062, 99.81999969482422, 99.73999786376953, 99.77999877929688, 99.83999633789062, 99.81999969482422, 99.77999877929688, 99.82999420166016, 99.88999938964844], "epoch_time": 79.12186121940613, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadam_0.001_8192_42.json <==
{"train_losses": [2.566260576248169, 2.0224647521972656, 1.8159211874008179, 1.708718180656433, 1.6390764713287354, 1.5738980770111084, 1.4939624071121216, 1.4458701610565186, 1.3850815296173096, 1.3667080402374268, 1.2754369974136353, 1.2311588525772095, 1.1744873523712158, 1.138757586479187, 1.0920541286468506, 1.0338996648788452, 0.9537285566329956, 0.9321960806846619, 0.878064751625061, 0.8536586761474609, 0.8069272637367249, 0.7738054990768433, 0.7454386353492737, 0.7086647748947144, 0.6774733662605286, 0.6484915018081665, 0.628105640411377, 0.6046696305274963, 0.564743161201477, 0.5517255067825317, 0.5230059027671814, 0.51600581407547, 0.4990035891532898, 0.4812152087688446, 0.47274643182754517, 0.45124346017837524, 0.4264144003391266, 0.42632800340652466, 0.40613681077957153, 0.410099595785141, 0.37491562962532043, 0.3784661889076233, 0.3632393181324005, 0.3540100157260895, 0.34288525581359863, 0.3177065849304199, 0.3226764500141144, 0.31191301345825195, 0.3174263536930084, 0.2949203550815582, 0.2856513559818268, 0.2656603455543518, 0.2624656856060028, 0.265713095664978, 0.266252338886261, 0.2524552345275879, 0.2568664848804474, 0.23746110498905182, 0.221208393573761, 0.23208646476268768, 0.22330918908119202, 0.20305563509464264, 0.22450566291809082, 0.19863952696323395, 0.19912661612033844, 0.18771806359291077, 0.18603883683681488, 0.18565909564495087, 0.19078625738620758, 0.1862616389989853, 0.16698743402957916, 0.17268416285514832, 0.16674302518367767, 0.16671127080917358, 0.1544191688299179, 0.14608998596668243, 0.16414083540439606, 0.1453246772289276, 0.14044232666492462, 0.14003035426139832, 0.12982431054115295, 0.1296379268169403, 0.12806320190429688, 0.13008172810077667, 0.1176477000117302, 0.10324493050575256, 0.10319731384515762, 0.10186196863651276, 0.11850637197494507, 0.1087961420416832, 0.10272277891635895, 0.11193094402551651, 0.12856392562389374, 0.12672071158885956, 0.11489687860012054, 0.10214308649301529, 0.09996654093265533, 0.0928962305188179, 0.09636300802230835, 0.09138616919517517, 0.08698021620512009, 0.0954689010977745, 0.09965147078037262, 0.09803830087184906, 0.10458283871412277, 0.08947134763002396, 0.10027194768190384, 0.09759136289358139, 0.07205830514431, 0.08451306074857712, 0.07889381796121597, 0.08255686610937119, 0.0679035559296608, 0.0685315728187561, 0.06690604239702225, 0.07020186632871628, 0.06715787202119827, 0.05362432077527046, 0.058997660875320435, 0.058663688600063324, 0.05333132669329643, 0.0588257759809494, 0.06507379561662674, 0.06253700703382492, 0.06458136439323425, 0.07147105038166046, 0.05943569168448448, 0.059172824025154114, 0.05196963623166084, 0.056617576628923416, 0.055025603622198105, 0.058069564402103424, 0.060606710612773895, 0.05660536140203476, 0.056870292872190475, 0.04977739229798317, 0.055653225630521774, 0.0645904392004013, 0.057632461190223694, 0.04177054762840271, 0.04648371785879135, 0.04990064725279808, 0.043810371309518814, 0.03836323320865631, 0.03608837351202965, 0.04065115749835968, 0.035845983773469925, 0.040260110050439835, 0.044124286621809006, 0.05129558593034744, 0.042737871408462524, 0.02493453584611416, 0.0163156408816576, 0.012173375114798546, 0.01028551533818245, 0.008885359391570091, 0.008558271452784538, 0.008990876376628876, 0.007412821985781193, 0.006767455488443375, 0.007839290425181389, 0.0055666277185082436, 0.005017003510147333, 0.005125549156218767, 0.0059974947944283485, 0.005284092389047146, 0.005330197513103485, 0.005439295899122953, 0.005303883459419012, 0.005460087675601244, 0.004242501221597195, 0.004830200225114822, 0.003562712110579014, 0.0033522346056997776, 0.003925148397684097, 0.003114284249022603, 0.003525563981384039, 0.0034971197601407766, 0.0030726739205420017, 0.0028956588357686996, 0.003009883454069495, 0.002776232548058033, 0.002508545061573386, 0.0027346271090209484, 0.0031699026003479958, 0.0023029837757349014, 0.002781101269647479, 0.0024960015434771776, 0.0027736311312764883, 0.002853400306776166, 0.002674862276762724, 0.002804224379360676, 0.003569292835891247, 0.003255243180319667, 0.0028918965253978968, 0.0026810497511178255, 0.0022454881109297276, 0.0032892394810914993, 0.0023393293377012014, 0.0029951762408018112], "accs1": [11.319999694824219, 15.210000038146973, 18.59000015258789, 27.5, 29.530000686645508, 33.62999725341797, 38.130001068115234, 38.529998779296875, 40.369998931884766, 44.32999801635742, 42.80999755859375, 46.63999938964844, 48.27000045776367, 52.02000045776367, 59.189998626708984, 60.53999710083008, 57.869998931884766, 63.62999725341797, 61.13999938964844, 66.25999450683594, 67.68000030517578, 59.90999984741211, 68.43999481201172, 68.82999420166016, 69.90999603271484, 69.76000213623047, 70.37999725341797, 72.29000091552734, 73.60999298095703, 72.47000122070312, 72.80999755859375, 77.0199966430664, 74.48999786376953, 78.5, 76.43000030517578, 73.43999481201172, 79.5999984741211, 78.0999984741211, 77.4000015258789, 79.42999267578125, 77.04000091552734, 79.06999206542969, 81.5, 81.30999755859375, 78.75999450683594, 82.62999725341797, 76.69000244140625, 83.13999938964844, 83.20999908447266, 82.29999542236328, 81.69999694824219, 82.5199966430664, 76.90999603271484, 82.8499984741211, 81.11000061035156, 82.2699966430664, 83.5999984741211, 81.88999938964844, 84.33999633789062, 85.31999206542969, 83.22000122070312, 83.87000274658203, 84.19000244140625, 82.52999877929688, 82.76000213623047, 83.91000366210938, 83.97000122070312, 83.87000274658203, 85.13999938964844, 86.49999237060547, 78.78999328613281, 85.11000061035156, 81.22999572753906, 81.75, 87.0199966430664, 80.75, 85.6199951171875, 83.9000015258789, 85.68999481201172, 82.97999572753906, 87.08999633789062, 85.44999694824219, 84.18000030517578, 86.19999694824219, 86.55999755859375, 86.53999328613281, 87.08999633789062, 83.11000061035156, 85.50999450683594, 84.69000244140625, 85.94999694824219, 83.29000091552734, 86.50999450683594, 86.05999755859375, 86.79999542236328, 87.3699951171875, 88.45999908447266, 87.28999328613281, 83.87000274658203, 86.64999389648438, 86.38999938964844, 84.02000427246094, 84.8699951171875, 84.6500015258789, 83.52999877929688, 85.03999328613281, 86.47999572753906, 86.81999969482422, 82.79999542236328, 86.14999389648438, 86.67999267578125, 86.19999694824219, 86.65999603271484, 87.72999572753906, 85.1199951171875, 85.8899917602539, 87.5, 88.20999908447266, 89.13999938964844, 87.8699951171875, 87.04999542236328, 84.45999908447266, 86.12999725341797, 87.08999633789062, 87.68000030517578, 87.02999877929688, 87.47999572753906, 87.97999572753906, 87.72000122070312, 84.7699966430664, 86.02999877929688, 86.17999267578125, 85.78999328613281, 86.10999298095703, 88.54000091552734, 88.3699951171875, 87.88999938964844, 87.72999572753906, 88.43999481201172, 88.68000030517578, 87.25, 89.30999755859375, 88.44999694824219, 87.43000030517578, 88.62999725341797, 86.95999908447266, 87.37999725341797, 88.91999816894531, 87.94999694824219, 87.75999450683594, 89.7300033569336, 90.30999755859375, 91.08999633789062, 91.22999572753906, 91.11000061035156, 91.25999450683594, 91.25999450683594, 91.3499984741211, 91.31999969482422, 91.32999420166016, 91.45999908447266, 91.39999389648438, 91.3699951171875, 91.33999633789062, 91.30999755859375, 91.29999542236328, 91.19999694824219, 91.3699951171875, 91.23999786376953, 91.41999816894531, 91.41999816894531, 91.32999420166016, 91.42999267578125, 91.38999938964844, 91.45999908447266, 91.4699935913086, 91.43999481201172, 91.40999603271484, 91.48999786376953, 91.44999694824219, 91.56999206542969, 91.4699935913086, 91.43999481201172, 91.50999450683594, 91.6199951171875, 91.4699935913086, 91.44999694824219, 91.33999633789062, 91.3499984741211, 91.44999694824219, 91.44999694824219, 91.16999816894531, 91.45999908447266, 91.57999420166016, 91.5, 91.27999877929688, 91.27999877929688, 91.5199966430664, 91.42999267578125, 91.40999603271484], "accs5": [52.7599983215332, 61.2599983215332, 79.90999603271484, 86.54999542236328, 85.22999572753906, 87.58999633789062, 91.25999450683594, 88.04999542236328, 90.8699951171875, 90.69000244140625, 92.24999237060547, 91.93999481201172, 93.39999389648438, 95.25, 95.98999786376953, 96.5, 96.04000091552734, 96.6500015258789, 96.81999969482422, 97.06999969482422, 97.52999877929688, 96.69999694824219, 96.76000213623047, 97.97999572753906, 97.61000061035156, 97.9699935913086, 97.80999755859375, 98.6199951171875, 98.5199966430664, 98.33999633789062, 98.16999816894531, 98.8699951171875, 98.5999984741211, 98.82999420166016, 98.92999267578125, 98.33999633789062, 98.92999267578125, 98.72999572753906, 98.99999237060547, 99.17999267578125, 98.97999572753906, 98.99999237060547, 99.30999755859375, 98.98999786376953, 99.16999816894531, 99.33999633789062, 98.7199935913086, 99.27999877929688, 99.19999694824219, 99.04999542236328, 99.39999389648438, 99.03999328613281, 98.87999725341797, 99.38999938964844, 99.29999542236328, 99.2699966430664, 99.22999572753906, 99.37999725341797, 99.45999908447266, 99.48999786376953, 99.19999694824219, 99.44999694824219, 99.43999481201172, 99.16999816894531, 99.02999877929688, 99.32999420166016, 99.44999694824219, 99.1199951171875, 99.33999633789062, 99.42999267578125, 98.73999786376953, 99.43999481201172, 99.2699966430664, 99.41999816894531, 99.53999328613281, 98.8699951171875, 99.31999969482422, 99.4699935913086, 99.50999450683594, 99.38999938964844, 99.56999969482422, 99.38999938964844, 99.28999328613281, 99.43999481201172, 99.25999450683594, 99.49999237060547, 99.52999877929688, 99.38999938964844, 99.40999603271484, 99.12999725341797, 99.33999633789062, 99.25999450683594, 99.27999877929688, 99.0999984741211, 99.44999694824219, 99.60999298095703, 99.63999938964844, 99.60999298095703, 99.08999633789062, 99.37999725341797, 99.41999816894531, 99.40999603271484, 99.33999633789062, 98.95999908447266, 99.40999603271484, 99.49999237060547, 99.48999786376953, 99.45999908447266, 99.15999603271484, 99.29999542236328, 99.40999603271484, 99.44999694824219, 99.52999877929688, 99.49999237060547, 99.49999237060547, 99.28999328613281, 99.3499984741211, 99.52999877929688, 99.56999969482422, 99.5999984741211, 99.64999389648438, 99.08999633789062, 99.43999481201172, 99.50999450683594, 99.45999908447266, 99.58999633789062, 99.49999237060547, 99.48999786376953, 99.52999877929688, 99.38999938964844, 99.42999267578125, 99.27999877929688, 99.45999908447266, 99.5199966430664, 99.60999298095703, 99.43999481201172, 99.69999694824219, 99.58999633789062, 99.47999572753906, 99.68999481201172, 99.52999877929688, 99.69999694824219, 99.68999481201172, 99.70999908447266, 99.6199951171875, 99.53999328613281, 99.47999572753906, 99.5199966430664, 99.47999572753906, 99.62999725341797, 99.65999603271484, 99.69999694824219, 99.79999542236328, 99.73999786376953, 99.70999908447266, 99.67999267578125, 99.69999694824219, 99.75999450683594, 99.75999450683594, 99.75, 99.7699966430664, 99.75999450683594, 99.73999786376953, 99.73999786376953, 99.73999786376953, 99.75999450683594, 99.75, 99.75, 99.73999786376953, 99.75, 99.73999786376953, 99.7199935913086, 99.73999786376953, 99.73999786376953, 99.7199935913086, 99.70999908447266, 99.7199935913086, 99.7199935913086, 99.69999694824219, 99.70999908447266, 99.75999450683594, 99.7199935913086, 99.70999908447266, 99.73999786376953, 99.7699966430664, 99.7699966430664, 99.73999786376953, 99.75999450683594, 99.7699966430664, 99.75999450683594, 99.72999572753906, 99.70999908447266, 99.69999694824219, 99.69999694824219, 99.70999908447266, 99.70999908447266, 99.70999908447266, 99.72999572753906, 99.70999908447266, 99.70999908447266], "epoch_time": 13.593062162399292, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadamagg_0.0001_1024_42.json <==
{"train_losses": [1.693969964981079, 1.314049243927002, 1.1328078508377075, 0.9355089664459229, 0.7864350080490112, 0.6575091481208801, 0.5733683705329895, 0.5085042119026184, 0.4488257169723511, 0.39994359016418457, 0.3621545135974884, 0.3395371735095978, 0.3108423352241516, 0.2848198711872101, 0.2535206973552704, 0.23960764706134796, 0.22103659808635712, 0.21017704904079437, 0.18961003422737122, 0.18059945106506348, 0.17062583565711975, 0.1525251269340515, 0.14628541469573975, 0.14355172216892242, 0.13562534749507904, 0.1218491643667221, 0.11911175400018692, 0.10837902128696442, 0.10579587519168854, 0.11141839623451233, 0.09764932096004486, 0.09208010137081146, 0.09036624431610107, 0.08964687585830688, 0.07798941433429718, 0.08059842884540558, 0.07677773386240005, 0.08252454549074173, 0.0724804699420929, 0.06711984425783157, 0.07017490267753601, 0.06816614419221878, 0.0621093325316906, 0.06201190873980522, 0.059784822165966034, 0.06159695237874985, 0.06345105171203613, 0.06044616177678108, 0.05098149925470352, 0.054044924676418304, 0.05158547684550285, 0.04898112639784813, 0.05648835003376007, 0.05469242483377457, 0.04642866551876068, 0.04843198508024216, 0.04622458294034004, 0.05258588865399361, 0.044337645173072815, 0.04048497974872589, 0.04200950637459755, 0.0520193837583065, 0.04250958934426308, 0.040773678570985794, 0.041713058948516846, 0.0425637923181057, 0.04691556096076965, 0.039781417697668076, 0.040721554309129715, 0.03730402886867523, 0.04144621640443802, 0.03835137188434601, 0.034726519137620926, 0.042249348014593124, 0.04071301594376564, 0.0397312194108963, 0.036125298589468, 0.03460228815674782, 0.03277119621634483, 0.03443698585033417, 0.0380769819021225, 0.033508796244859695, 0.0379018634557724, 0.03157179802656174, 0.03688642010092735, 0.034279655665159225, 0.031794555485248566, 0.03422597050666809, 0.03531675785779953, 0.03201771527528763, 0.03260086849331856, 0.03361982852220535, 0.030589861795306206, 0.032228030264377594, 0.03377664089202881, 0.03170454874634743, 0.02626505307853222, 0.029292060062289238, 0.031598616391420364, 0.02965681254863739, 0.02886444702744484, 0.030808599665760994, 0.03101419284939766, 0.03445519879460335, 0.031439971178770065, 0.029555268585681915, 0.029580257833003998, 0.03319714963436127, 0.030736153945326805, 0.024145757779479027, 0.027309654280543327, 0.021148156374692917, 0.02517988160252571, 0.024024944752454758, 0.032163120806217194, 0.0345928817987442, 0.030636722221970558, 0.02253137156367302, 0.021515261381864548, 0.024109486490488052, 0.022179443389177322, 0.027778590098023415, 0.026751544326543808, 0.027772782370448112, 0.03024344891309738, 0.020690210163593292, 0.019124062731862068, 0.02212979458272457, 0.03076322376728058, 0.030190404504537582, 0.028964148834347725, 0.024517890065908432, 0.01969006285071373, 0.022335968911647797, 0.0256725512444973, 0.029164401814341545, 0.024547528475522995, 0.02041606977581978, 0.022779574617743492, 0.02511044591665268, 0.027417585253715515, 0.0246353168040514, 0.023267598822712898, 0.017866352573037148, 0.019576340913772583, 0.02260768413543701, 0.031139345839619637, 0.02387182228267193, 0.016857478767633438, 0.01692863553762436, 0.009105149656534195, 0.0038684625178575516, 0.003517184406518936, 0.0021641596686095, 0.0018992337863892317, 0.0015313717303797603, 0.0010846081422641873, 0.0012117099249735475, 0.001023662043735385, 0.0007516237674281001, 0.000903568638022989, 0.0007038129842840135, 0.0005954601801931858, 0.0006518556037917733, 0.000534887658432126, 0.000491319689899683, 0.0005249336245469749, 0.00047565551358275115, 0.0004400528850965202, 0.00041163060814142227, 0.00038084021070972085, 0.0004524007672443986, 0.00041703711031004786, 0.0003498349979054183, 0.00025152816670015454, 0.00038144414429552853, 0.00032742609619162977, 0.0002803699462674558, 0.00035945174749940634, 0.000252149737207219, 0.00029869459103792906, 0.00025634682970121503, 0.00021341182582546026, 0.00024076686531770974, 0.0001681264111539349, 0.00016467559908051044, 0.00017394294263795018, 0.00018823299615178257, 0.00019876148144248873, 0.0001254967792192474, 0.00018315187480766326, 0.00018316686328034848, 0.00018294513574801385, 0.00023726248764432967, 0.0002234472194686532, 0.00025475575239397585, 0.00023193097149487585, 0.00017413900059182197, 0.00011612136586336419, 0.00016085724928416312], "accs1": [45.150001525878906, 54.40999984741211, 60.6099967956543, 63.589996337890625, 73.42999267578125, 73.25999450683594, 74.2199935913086, 77.88999938964844, 77.52999877929688, 79.31999206542969, 80.32999420166016, 79.80999755859375, 83.41999816894531, 85.72999572753906, 83.52999877929688, 84.70999908447266, 83.43000030517578, 85.29999542236328, 83.93000030517578, 82.0, 85.8699951171875, 82.54000091552734, 85.89999389648438, 84.72000122070312, 87.38999938964844, 87.98999786376953, 85.97999572753906, 88.23999786376953, 86.52999877929688, 88.07999420166016, 88.05999755859375, 88.16999816894531, 86.53999328613281, 88.27999877929688, 86.81999969482422, 89.06999969482422, 85.05999755859375, 88.88999938964844, 88.75, 87.81999969482422, 86.5199966430664, 88.80999755859375, 87.33999633789062, 89.37999725341797, 85.83999633789062, 87.43000030517578, 88.04999542236328, 89.9000015258789, 88.62999725341797, 89.05999755859375, 88.79000091552734, 89.40999603271484, 87.73999786376953, 89.05999755859375, 89.12999725341797, 89.29000091552734, 90.11000061035156, 89.55999755859375, 89.18000030517578, 89.83000183105469, 89.12999725341797, 89.54000091552734, 90.04000091552734, 89.3499984741211, 87.91999816894531, 89.27999877929688, 89.9000015258789, 90.86000061035156, 90.41999816894531, 89.48999786376953, 90.13999938964844, 89.86000061035156, 87.97000122070312, 89.62000274658203, 90.04000091552734, 89.87000274658203, 90.4800033569336, 90.95999908447266, 90.2300033569336, 89.54000091552734, 89.61000061035156, 90.11000061035156, 89.93000030517578, 90.33000183105469, 89.77999877929688, 89.41999816894531, 90.0199966430664, 90.16999816894531, 90.5999984741211, 90.37000274658203, 90.7699966430664, 89.33999633789062, 89.81999969482422, 91.23999786376953, 90.29000091552734, 88.81999969482422, 91.0, 89.55000305175781, 90.80000305175781, 91.12999725341797, 90.83000183105469, 89.6500015258789, 89.87000274658203, 89.11000061035156, 89.37999725341797, 90.73999786376953, 88.54999542236328, 90.56999969482422, 90.48999786376953, 90.5, 91.12999725341797, 90.95999908447266, 90.62000274658203, 88.9000015258789, 89.36000061035156, 89.06999969482422, 89.5199966430664, 91.72999572753906, 90.66999816894531, 90.16000366210938, 90.98999786376953, 90.52000427246094, 90.08000183105469, 88.62999725341797, 89.47999572753906, 91.30999755859375, 90.79000091552734, 90.18000030517578, 89.22999572753906, 91.27999877929688, 90.69000244140625, 90.98999786376953, 89.7699966430664, 91.30999755859375, 89.33000183105469, 90.68000030517578, 91.32999420166016, 91.0, 90.36000061035156, 89.98999786376953, 91.00999450683594, 90.83000183105469, 91.14999389648438, 91.23999786376953, 91.06999969482422, 90.66999816894531, 91.0999984741211, 91.18999481201172, 91.95999145507812, 91.32999420166016, 92.91999816894531, 93.18999481201172, 93.33999633789062, 93.43000030517578, 93.44999694824219, 93.53999328613281, 93.62999725341797, 93.5199966430664, 93.5199966430664, 93.54999542236328, 93.4699935913086, 93.52999877929688, 93.58999633789062, 93.56999969482422, 93.57999420166016, 93.50999450683594, 93.53999328613281, 93.50999450683594, 93.53999328613281, 93.53999328613281, 93.50999450683594, 93.53999328613281, 93.57999420166016, 93.55999755859375, 93.56999969482422, 93.50999450683594, 93.5, 93.55999755859375, 93.45999908447266, 93.65999603271484, 93.62999725341797, 93.53999328613281, 93.5999984741211, 93.50999450683594, 93.52999877929688, 93.55999755859375, 93.54999542236328, 93.6199951171875, 93.7199935913086, 93.64999389648438, 93.68999481201172, 93.64999389648438, 93.66999816894531, 93.61000061035156, 93.56999969482422, 93.48999786376953, 93.45999908447266, 93.53999328613281, 93.63999938964844, 93.55999755859375], "accs5": [91.79999542236328, 94.58999633789062, 96.0999984741211, 96.80999755859375, 97.94999694824219, 98.0199966430664, 98.19999694824219, 98.42999267578125, 98.48999786376953, 98.90999603271484, 99.04999542236328, 98.90999603271484, 99.28999328613281, 99.40999603271484, 99.18999481201172, 99.37999725341797, 99.12999725341797, 99.3499984741211, 99.50999450683594, 99.15999603271484, 99.3699951171875, 99.33999633789062, 99.03999328613281, 99.44999694824219, 99.49999237060547, 99.54999542236328, 99.42999267578125, 99.45999908447266, 99.52999877929688, 99.52999877929688, 99.41999816894531, 99.65999603271484, 99.35999298095703, 99.54999542236328, 99.38999938964844, 99.67999267578125, 99.0999984741211, 99.55999755859375, 99.55999755859375, 99.55999755859375, 98.97999572753906, 99.66999816894531, 99.54999542236328, 99.49999237060547, 99.4699935913086, 99.47999572753906, 99.5199966430664, 99.68999481201172, 99.50999450683594, 99.44999694824219, 99.57999420166016, 99.54999542236328, 99.35999298095703, 99.56999969482422, 99.56999969482422, 99.53999328613281, 99.75, 99.54999542236328, 99.58999633789062, 99.6199951171875, 99.53999328613281, 99.57999420166016, 99.67999267578125, 99.64999389648438, 99.33999633789062, 99.53999328613281, 99.62999725341797, 99.58999633789062, 99.6199951171875, 99.55999755859375, 99.68999481201172, 99.6199951171875, 99.67999267578125, 99.50999450683594, 99.56999969482422, 99.57999420166016, 99.47999572753906, 99.55999755859375, 99.56999969482422, 99.67999267578125, 99.66999816894531, 99.68999481201172, 99.63999938964844, 99.6199951171875, 99.44999694824219, 99.67999267578125, 99.57999420166016, 99.54999542236328, 99.65999603271484, 99.53999328613281, 99.58999633789062, 99.43999481201172, 99.62999725341797, 99.62999725341797, 99.39999389648438, 99.52999877929688, 99.5999984741211, 99.68999481201172, 99.57999420166016, 99.62999725341797, 99.63999938964844, 99.40999603271484, 99.56999969482422, 99.58999633789062, 99.42999267578125, 99.7699966430664, 99.47999572753906, 99.67999267578125, 99.70999908447266, 99.49999237060547, 99.67999267578125, 99.67999267578125, 99.64999389648438, 99.41999816894531, 99.35999298095703, 99.44999694824219, 99.67999267578125, 99.63999938964844, 99.48999786376953, 99.77999877929688, 99.60999298095703, 99.48999786376953, 99.66999816894531, 99.57999420166016, 99.7199935913086, 99.65999603271484, 99.60999298095703, 99.56999969482422, 99.54999542236328, 99.65999603271484, 99.6199951171875, 99.56999969482422, 99.58999633789062, 99.53999328613281, 99.39999389648438, 99.50999450683594, 99.7199935913086, 99.69999694824219, 99.60999298095703, 99.54999542236328, 99.49999237060547, 99.60999298095703, 99.67999267578125, 99.67999267578125, 99.72999572753906, 99.73999786376953, 99.66999816894531, 99.63999938964844, 99.75999450683594, 99.78999328613281, 99.77999877929688, 99.82999420166016, 99.77999877929688, 99.80999755859375, 99.77999877929688, 99.79999542236328, 99.78999328613281, 99.75999450683594, 99.73999786376953, 99.75999450683594, 99.72999572753906, 99.70999908447266, 99.70999908447266, 99.72999572753906, 99.69999694824219, 99.70999908447266, 99.68999481201172, 99.67999267578125, 99.69999694824219, 99.70999908447266, 99.70999908447266, 99.69999694824219, 99.69999694824219, 99.69999694824219, 99.68999481201172, 99.67999267578125, 99.65999603271484, 99.65999603271484, 99.63999938964844, 99.62999725341797, 99.64999389648438, 99.66999816894531, 99.70999908447266, 99.67999267578125, 99.65999603271484, 99.60999298095703, 99.66999816894531, 99.63999938964844, 99.63999938964844, 99.63999938964844, 99.6199951171875, 99.64999389648438, 99.62999725341797, 99.60999298095703, 99.62999725341797, 99.6199951171875, 99.64999389648438, 99.63999938964844, 99.63999938964844, 99.65999603271484], "epoch_time": 38.747260332107544, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadamagg_0.0001_128_42.json <==
{"train_losses": [1.4739375114440918, 1.0195913314819336, 0.848759114742279, 0.7069905996322632, 0.6050960421562195, 0.5315917730331421, 0.4766288697719574, 0.42982643842697144, 0.3923065662384033, 0.36122384667396545, 0.32500019669532776, 0.3059369623661041, 0.27497535943984985, 0.2590691149234772, 0.24621990323066711, 0.22852911055088043, 0.20926132798194885, 0.19886846840381622, 0.18446849286556244, 0.17274121940135956, 0.1681300550699234, 0.15472346544265747, 0.14967109262943268, 0.14385828375816345, 0.13111339509487152, 0.12851127982139587, 0.12472537159919739, 0.12284397333860397, 0.11212421953678131, 0.10919621586799622, 0.10735276341438293, 0.10699567943811417, 0.1035318523645401, 0.09722015261650085, 0.09628786146640778, 0.09734173864126205, 0.09526064991950989, 0.0922793447971344, 0.08900406211614609, 0.08991246670484543, 0.08831629902124405, 0.08909890055656433, 0.09169749915599823, 0.0857769325375557, 0.08448784798383713, 0.08349084854125977, 0.08271167427301407, 0.083070307970047, 0.08322800695896149, 0.08468040078878403, 0.0799277052283287, 0.0817669928073883, 0.07895644009113312, 0.07782779633998871, 0.08483696728944778, 0.07906468957662582, 0.07829397916793823, 0.07906610518693924, 0.07746975123882294, 0.07895597815513611, 0.07858392596244812, 0.07810498028993607, 0.07902932167053223, 0.07675222307443619, 0.07719846814870834, 0.07737021893262863, 0.07613027840852737, 0.07463110983371735, 0.07737873494625092, 0.07832404226064682, 0.0774313434958458, 0.07560977339744568, 0.07511736452579498, 0.07703621685504913, 0.07942626625299454, 0.07892368733882904, 0.07423479110002518, 0.07589182257652283, 0.0788021832704544, 0.07438387721776962, 0.07525034248828888, 0.07671337574720383, 0.07489266246557236, 0.07501453906297684, 0.08143967390060425, 0.07370279729366302, 0.08057339489459991, 0.07932918518781662, 0.07605943828821182, 0.07395917922258377, 0.07970649749040604, 0.07629567384719849, 0.07533767074346542, 0.07633018493652344, 0.0803438127040863, 0.07656829059123993, 0.08248598128557205, 0.07949123531579971, 0.07748713344335556, 0.07835609465837479, 0.07968951016664505, 0.07806848734617233, 0.08389157801866531, 0.08107203245162964, 0.0778268575668335, 0.08196834474802017, 0.0800643265247345, 0.07669780403375626, 0.08233096450567245, 0.08013097941875458, 0.08320006728172302, 0.07822056114673615, 0.07677344977855682, 0.08787104487419128, 0.08180921524763107, 0.07960553467273712, 0.0865379050374031, 0.07895451784133911, 0.08370859175920486, 0.0798972025513649, 0.07784000784158707, 0.08184708654880524, 0.08189657330513, 0.08417817950248718, 0.08245120942592621, 0.08179900050163269, 0.07789487391710281, 0.08218670636415482, 0.08023931831121445, 0.08651743084192276, 0.08112990856170654, 0.08001088351011276, 0.07931375503540039, 0.0859413668513298, 0.08412368595600128, 0.07766996324062347, 0.07572601735591888, 0.0830291360616684, 0.07992164045572281, 0.08200302720069885, 0.08083205670118332, 0.0777546763420105, 0.08332585543394089, 0.07855594158172607, 0.08211187273263931, 0.07888732105493546, 0.07911387830972672, 0.07774079591035843, 0.0831560418009758, 0.08410985767841339, 0.0316309854388237, 0.014982147142291069, 0.010400712490081787, 0.007535366807132959, 0.006595584098249674, 0.005084988195449114, 0.005212127696722746, 0.004232805222272873, 0.004083257634192705, 0.0033948335330933332, 0.003767932066693902, 0.003189090872183442, 0.0035540193784981966, 0.0033663015346974134, 0.0032416677568107843, 0.0033938908018171787, 0.002931228606030345, 0.003649880876764655, 0.0027547175996005535, 0.002627826761454344, 0.0026642547454684973, 0.00201656436547637, 0.0020991151686757803, 0.003324706107378006, 0.002650786656886339, 0.0018452720250934362, 0.0025162617675960064, 0.0018435621168464422, 0.002684393897652626, 0.0035816968884319067, 0.001961006782948971, 0.002329150913283229, 0.002295352518558502, 0.0030273564625531435, 0.002707740059122443, 0.002377196680754423, 0.0020852452144026756, 0.0030968105420470238, 0.002143961377441883, 0.001586439204402268, 0.002713605295866728, 0.0023562328424304724, 0.0017642808379605412, 0.0017141191055998206, 0.0026638894341886044, 0.004485857207328081, 0.0027919993735849857, 0.0016605460550636053, 0.0015198710607364774, 0.0020876815542578697], "accs1": [55.18000030517578, 67.75999450683594, 69.97999572753906, 75.6199951171875, 75.56999969482422, 77.66000366210938, 83.55000305175781, 81.63999938964844, 77.37000274658203, 87.0, 86.5199966430664, 86.35999298095703, 85.8899917602539, 87.55999755859375, 87.69999694824219, 88.37999725341797, 89.19999694824219, 88.66999816894531, 89.27999877929688, 87.20999908447266, 88.9000015258789, 90.27999877929688, 90.12999725341797, 91.19999694824219, 90.41999816894531, 90.41000366210938, 90.41999816894531, 90.80000305175781, 89.73999786376953, 90.44000244140625, 90.72000122070312, 90.93000030517578, 90.54000091552734, 91.5, 90.58000183105469, 91.40999603271484, 91.27999877929688, 90.29000091552734, 91.4699935913086, 90.68000030517578, 90.55000305175781, 90.94999694824219, 91.15999603271484, 91.47999572753906, 90.9000015258789, 91.0, 90.80999755859375, 90.47000122070312, 90.87999725341797, 90.3499984741211, 90.9000015258789, 90.8699951171875, 91.14999389648438, 90.13999938964844, 91.0199966430664, 91.38999938964844, 90.30000305175781, 90.4000015258789, 91.98999786376953, 91.05999755859375, 91.41999816894531, 89.9000015258789, 88.56999969482422, 91.41999816894531, 90.31999969482422, 90.86000061035156, 90.37999725341797, 91.28999328613281, 90.83000183105469, 90.75, 92.02999114990234, 91.05999755859375, 90.94999694824219, 90.37999725341797, 90.16000366210938, 90.73999786376953, 91.67999267578125, 88.76000213623047, 92.08999633789062, 91.18999481201172, 88.68999481201172, 90.63999938964844, 91.40999603271484, 91.32999420166016, 91.05999755859375, 89.12999725341797, 89.93000030517578, 89.68000030517578, 91.50999450683594, 91.14999389648438, 89.97000122070312, 91.05999755859375, 91.18999481201172, 90.80000305175781, 90.7699966430664, 91.27999877929688, 91.4699935913086, 90.88999938964844, 91.62999725341797, 89.91000366210938, 90.20999908447266, 90.31999969482422, 90.12000274658203, 89.83999633789062, 91.5199966430664, 91.39999389648438, 89.52999877929688, 90.43000030517578, 90.02999877929688, 90.27000427246094, 91.1199951171875, 90.37999725341797, 90.43000030517578, 91.70999145507812, 88.72000122070312, 90.83000183105469, 90.66999816894531, 91.06999969482422, 90.27999877929688, 91.16999816894531, 90.72000122070312, 89.0, 90.79000091552734, 90.83999633789062, 90.7699966430664, 89.56999969482422, 91.32999420166016, 90.70999908447266, 89.22999572753906, 89.02999877929688, 91.94999694824219, 91.22000122070312, 89.5199966430664, 91.48999786376953, 89.77999877929688, 90.9000015258789, 91.95999145507812, 91.13999938964844, 90.6500015258789, 90.4800033569336, 91.14999389648438, 91.08999633789062, 90.11000061035156, 90.06999969482422, 91.55999755859375, 91.77999877929688, 90.27000427246094, 90.05999755859375, 90.76000213623047, 90.94999694824219, 94.0999984741211, 94.29000091552734, 94.62999725341797, 94.4000015258789, 94.36000061035156, 94.52999877929688, 94.3699951171875, 94.61000061035156, 94.32999420166016, 94.5, 94.57999420166016, 94.6500015258789, 94.47999572753906, 94.47000122070312, 94.58999633789062, 94.47000122070312, 94.47999572753906, 94.4000015258789, 94.54000091552734, 94.33999633789062, 94.79000091552734, 94.56999969482422, 94.47999572753906, 94.48999786376953, 94.58999633789062, 94.6500015258789, 94.38999938964844, 94.73999786376953, 94.27999877929688, 94.30999755859375, 94.54000091552734, 94.54000091552734, 94.54000091552734, 94.5199966430664, 94.47999572753906, 94.68000030517578, 94.68999481201172, 94.72000122070312, 94.65999603271484, 94.3699951171875, 94.72999572753906, 94.72000122070312, 94.6199951171875, 94.57999420166016, 94.22000122070312, 94.47999572753906, 94.55999755859375, 94.68000030517578, 94.62999725341797, 94.25], "accs5": [95.05999755859375, 96.8499984741211, 97.95999145507812, 98.83999633789062, 97.66999816894531, 98.60999298095703, 99.30999755859375, 98.74999237060547, 98.65999603271484, 99.41999816894531, 99.40999603271484, 99.20999908447266, 99.57999420166016, 99.5199966430664, 99.60999298095703, 99.58999633789062, 99.68999481201172, 99.66999816894531, 99.6199951171875, 99.28999328613281, 99.60999298095703, 99.54999542236328, 99.62999725341797, 99.67999267578125, 99.64999389648438, 99.66999816894531, 99.68999481201172, 99.7199935913086, 99.66999816894531, 99.67999267578125, 99.53999328613281, 99.64999389648438, 99.66999816894531, 99.72999572753906, 99.65999603271484, 99.75999450683594, 99.68999481201172, 99.62999725341797, 99.69999694824219, 99.58999633789062, 99.6199951171875, 99.54999542236328, 99.73999786376953, 99.81999969482422, 99.69999694824219, 99.66999816894531, 99.67999267578125, 99.7199935913086, 99.67999267578125, 99.6199951171875, 99.67999267578125, 99.73999786376953, 99.65999603271484, 99.70999908447266, 99.75, 99.70999908447266, 99.47999572753906, 99.5199966430664, 99.69999694824219, 99.69999694824219, 99.68999481201172, 99.66999816894531, 99.66999816894531, 99.68999481201172, 99.4699935913086, 99.73999786376953, 99.66999816894531, 99.72999572753906, 99.73999786376953, 99.7699966430664, 99.72999572753906, 99.72999572753906, 99.69999694824219, 99.64999389648438, 99.60999298095703, 99.69999694824219, 99.70999908447266, 99.52999877929688, 99.70999908447266, 99.77999877929688, 99.56999969482422, 99.75, 99.60999298095703, 99.67999267578125, 99.66999816894531, 99.49999237060547, 99.44999694824219, 99.58999633789062, 99.75, 99.7699966430664, 99.44999694824219, 99.62999725341797, 99.69999694824219, 99.72999572753906, 99.69999694824219, 99.70999908447266, 99.72999572753906, 99.68999481201172, 99.67999267578125, 99.52999877929688, 99.5999984741211, 99.57999420166016, 99.67999267578125, 99.72999572753906, 99.62999725341797, 99.66999816894531, 99.63999938964844, 99.57999420166016, 99.68999481201172, 99.75, 99.67999267578125, 99.50999450683594, 99.63999938964844, 99.73999786376953, 99.54999542236328, 99.69999694824219, 99.65999603271484, 99.67999267578125, 99.6199951171875, 99.65999603271484, 99.75999450683594, 99.48999786376953, 99.75, 99.67999267578125, 99.5199966430664, 99.57999420166016, 99.64999389648438, 99.72999572753906, 99.60999298095703, 99.66999816894531, 99.78999328613281, 99.53999328613281, 99.72999572753906, 99.6199951171875, 99.66999816894531, 99.66999816894531, 99.66999816894531, 99.65999603271484, 99.70999908447266, 99.7199935913086, 99.64999389648438, 99.63999938964844, 99.70999908447266, 99.62999725341797, 99.67999267578125, 99.72999572753906, 99.58999633789062, 99.53999328613281, 99.62999725341797, 99.7699966430664, 99.8499984741211, 99.85999298095703, 99.8699951171875, 99.83999633789062, 99.85999298095703, 99.87999725341797, 99.85999298095703, 99.79999542236328, 99.8499984741211, 99.80999755859375, 99.81999969482422, 99.83999633789062, 99.82999420166016, 99.83999633789062, 99.79999542236328, 99.85999298095703, 99.82999420166016, 99.8499984741211, 99.89999389648438, 99.82999420166016, 99.8699951171875, 99.82999420166016, 99.78999328613281, 99.8499984741211, 99.87999725341797, 99.85999298095703, 99.85999298095703, 99.87999725341797, 99.77999877929688, 99.8499984741211, 99.8499984741211, 99.77999877929688, 99.8699951171875, 99.87999725341797, 99.85999298095703, 99.8499984741211, 99.85999298095703, 99.78999328613281, 99.80999755859375, 99.8699951171875, 99.8499984741211, 99.81999969482422, 99.83999633789062, 99.80999755859375, 99.78999328613281, 99.78999328613281, 99.79999542236328, 99.81999969482422, 99.81999969482422, 99.78999328613281], "epoch_time": 44.96469330787659, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadamagg_0.0001_2048_42.json <==
{"train_losses": [1.8250582218170166, 1.4209296703338623, 1.2506388425827026, 1.0846056938171387, 0.9223626255989075, 0.8021314740180969, 0.6734368801116943, 0.6056731343269348, 0.5252305865287781, 0.47903457283973694, 0.426083505153656, 0.4006679654121399, 0.3592471778392792, 0.32393762469291687, 0.30371394753456116, 0.2800311744213104, 0.26577523350715637, 0.24345748126506805, 0.22496938705444336, 0.20812185108661652, 0.1867464780807495, 0.19415581226348877, 0.17576763033866882, 0.15454699099063873, 0.1409546583890915, 0.14534465968608856, 0.14258019626140594, 0.12280627340078354, 0.11826992779970169, 0.11543525755405426, 0.10002408921718597, 0.10037696361541748, 0.0956176370382309, 0.08698314428329468, 0.10101210325956345, 0.08882731944322586, 0.08682993054389954, 0.08037751913070679, 0.07168542593717575, 0.06471191346645355, 0.06598318368196487, 0.07133782655000687, 0.06690841913223267, 0.06961338222026825, 0.05525803938508034, 0.059432946145534515, 0.06118251755833626, 0.055188048630952835, 0.054765500128269196, 0.05043334513902664, 0.04760807380080223, 0.04704739525914192, 0.048512738198041916, 0.04650327190756798, 0.04480116069316864, 0.05171451345086098, 0.05120792239904404, 0.04789586737751961, 0.046311184763908386, 0.03600090369582176, 0.036558229476213455, 0.03762543946504593, 0.03564896062016487, 0.03858992084860802, 0.038031402975320816, 0.03750009089708328, 0.0398588590323925, 0.034264594316482544, 0.03637838363647461, 0.03249435871839523, 0.03298775479197502, 0.03151746839284897, 0.03816377371549606, 0.030048441141843796, 0.03330741822719574, 0.03569262474775314, 0.03637198731303215, 0.03392583876848221, 0.03053121455013752, 0.029326945543289185, 0.02699180319905281, 0.03136993944644928, 0.0339021161198616, 0.03211634233593941, 0.034054744988679886, 0.03710949793457985, 0.02862641215324402, 0.02943342737853527, 0.033192116767168045, 0.0333266407251358, 0.024680765345692635, 0.024358900263905525, 0.023631319403648376, 0.023642465472221375, 0.02658572420477867, 0.02777615189552307, 0.030386459082365036, 0.030502570793032646, 0.030480625107884407, 0.02719663269817829, 0.026858016848564148, 0.026616506278514862, 0.027913514524698257, 0.02360568381845951, 0.023239873349666595, 0.02836032584309578, 0.020850161090493202, 0.022220240905880928, 0.023826655000448227, 0.02538221888244152, 0.025415338575839996, 0.02763625979423523, 0.02700699307024479, 0.02445201575756073, 0.02645658142864704, 0.02034895494580269, 0.01829117350280285, 0.0155656011775136, 0.02035585045814514, 0.021884433925151825, 0.024178912863135338, 0.02015555277466774, 0.02424505539238453, 0.02145369164645672, 0.02129395492374897, 0.02123890072107315, 0.023160839453339577, 0.019900264218449593, 0.018210986629128456, 0.020393898710608482, 0.02324231155216694, 0.028007440268993378, 0.027522316202521324, 0.0257634948939085, 0.02642304077744484, 0.017381032928824425, 0.015579281374812126, 0.01768438145518303, 0.025946442037820816, 0.023006752133369446, 0.020871417596936226, 0.01984325423836708, 0.01685980334877968, 0.01761009357869625, 0.02094172313809395, 0.019591165706515312, 0.020005380734801292, 0.02173388935625553, 0.018257712945342064, 0.01646994985640049, 0.010644362308084965, 0.0036720235366374254, 0.002905947854742408, 0.0018732364987954497, 0.0017561109270900488, 0.0013964077224954963, 0.0011995803797617555, 0.0010944845853373408, 0.0010396792786195874, 0.0008013449842110276, 0.0008395701879635453, 0.0006524949567392468, 0.000710864260327071, 0.0005804128595627844, 0.0005932141211815178, 0.000565144291613251, 0.0005450312746688724, 0.00044744176557287574, 0.0005426068091765046, 0.00047188272583298385, 0.00041077216155827045, 0.000460563984233886, 0.00040377918048761785, 0.0003488830989226699, 0.00033392009208910167, 0.00031279001268558204, 0.0003472033131401986, 0.00031225019483827055, 0.0002990348148159683, 0.0003619368653744459, 0.0003003249585162848, 0.00026423775125294924, 0.0002550948702264577, 0.00021867141185794026, 0.000236124949879013, 0.00023703633632976562, 0.00023532799968961626, 0.00022914339206181467, 0.00021619403560180217, 0.00023321200569625944, 0.0002268205425934866, 0.00018738547805696726, 0.0001719021238386631, 0.00018759687372948974, 0.0002058855607174337, 0.00018544946215115488, 0.00013365138147491962, 0.00015179702313616872, 0.0001736691629048437, 0.00014366490358952433], "accs1": [15.34999942779541, 51.540000915527344, 51.339996337890625, 59.85000228881836, 65.11000061035156, 70.26000213623047, 62.48999786376953, 75.07999420166016, 73.66999816894531, 74.04999542236328, 77.16000366210938, 81.68999481201172, 81.95999908447266, 82.72000122070312, 79.20999145507812, 82.58000183105469, 79.03999328613281, 77.87000274658203, 82.62999725341797, 84.47000122070312, 85.13999938964844, 84.04000091552734, 81.97999572753906, 83.5, 85.42999267578125, 85.85999298095703, 86.80999755859375, 84.86000061035156, 86.64999389648438, 86.55999755859375, 87.00999450683594, 85.95999908447266, 86.17999267578125, 77.4000015258789, 86.41999816894531, 85.25999450683594, 86.73999786376953, 85.8899917602539, 86.2199935913086, 88.52999877929688, 87.79999542236328, 87.19999694824219, 86.89999389648438, 87.3499984741211, 87.50999450683594, 87.15999603271484, 85.97999572753906, 88.44999694824219, 87.98999786376953, 86.47999572753906, 88.55999755859375, 88.43000030517578, 87.55999755859375, 87.68000030517578, 88.3499984741211, 87.98999786376953, 87.0, 86.02999877929688, 88.43000030517578, 88.73999786376953, 84.05999755859375, 86.12999725341797, 87.43999481201172, 88.52999877929688, 87.66999816894531, 88.68000030517578, 88.83000183105469, 87.0199966430664, 88.95999908447266, 89.0, 87.80999755859375, 88.47000122070312, 88.58000183105469, 88.31999969482422, 88.19999694824219, 87.62999725341797, 86.52999877929688, 89.20999908447266, 88.94000244140625, 86.94999694824219, 90.16000366210938, 86.80999755859375, 87.70999908447266, 88.58999633789062, 87.80999755859375, 87.95999908447266, 89.13999938964844, 89.36000061035156, 87.54000091552734, 89.01000213623047, 87.79000091552734, 90.12999725341797, 88.30999755859375, 89.08000183105469, 89.80999755859375, 89.86000061035156, 87.31999969482422, 89.04999542236328, 89.11000061035156, 90.23999786376953, 88.52999877929688, 89.83999633789062, 90.18000030517578, 90.05000305175781, 88.5, 89.8499984741211, 89.23999786376953, 89.98999786376953, 89.5199966430664, 89.22999572753906, 88.70999908447266, 87.8699951171875, 88.72999572753906, 90.11000061035156, 88.3499984741211, 89.80000305175781, 90.95999908447266, 90.75, 90.02999877929688, 88.52999877929688, 90.1500015258789, 89.87999725341797, 89.16999816894531, 89.16999816894531, 89.91999816894531, 88.9000015258789, 89.5999984741211, 88.90999603271484, 89.55000305175781, 88.9000015258789, 87.97000122070312, 88.29000091552734, 89.81999969482422, 89.51000213623047, 89.94999694824219, 89.9000015258789, 90.29000091552734, 89.76000213623047, 89.44000244140625, 89.11000061035156, 89.75, 90.52999877929688, 89.25, 88.65999603271484, 88.79000091552734, 89.27999877929688, 90.37000274658203, 90.08000183105469, 89.61000061035156, 90.51000213623047, 92.1399917602539, 92.5199966430664, 92.66999816894531, 92.63999938964844, 92.57999420166016, 92.62999725341797, 92.67999267578125, 92.75999450683594, 92.79999542236328, 92.75999450683594, 92.88999938964844, 92.78999328613281, 92.85999298095703, 92.8699951171875, 92.79999542236328, 92.80999755859375, 92.89999389648438, 92.91999816894531, 92.8499984741211, 92.74999237060547, 92.88999938964844, 92.8499984741211, 92.8699951171875, 92.80999755859375, 92.90999603271484, 92.93999481201172, 92.8699951171875, 92.98999786376953, 92.95999908447266, 92.94999694824219, 92.95999908447266, 92.95999908447266, 92.8699951171875, 92.89999389648438, 92.88999938964844, 92.85999298095703, 92.8499984741211, 92.89999389648438, 92.83999633789062, 92.80999755859375, 92.91999816894531, 92.78999328613281, 92.83999633789062, 92.82999420166016, 92.85999298095703, 92.87999725341797, 92.8699951171875, 92.75999450683594, 92.8699951171875, 92.81999206542969], "accs5": [68.40999603271484, 94.18999481201172, 94.97999572753906, 95.88999938964844, 96.62000274658203, 97.65999603271484, 96.27999877929688, 97.63999938964844, 98.90999603271484, 98.37999725341797, 98.55999755859375, 99.05999755859375, 99.15999603271484, 99.00999450683594, 98.62999725341797, 99.12999725341797, 98.79999542236328, 99.08999633789062, 99.08999633789062, 99.28999328613281, 99.3699951171875, 98.68999481201172, 99.15999603271484, 99.19999694824219, 99.33999633789062, 99.40999603271484, 99.50999450683594, 99.27999877929688, 99.42999267578125, 99.48999786376953, 99.41999816894531, 99.5199966430664, 99.2199935913086, 98.7699966430664, 99.42999267578125, 99.49999237060547, 99.52999877929688, 99.38999938964844, 99.39999389648438, 99.43999481201172, 99.30999755859375, 99.42999267578125, 99.47999572753906, 99.37999725341797, 99.45999908447266, 99.57999420166016, 99.55999755859375, 99.52999877929688, 99.32999420166016, 99.24999237060547, 99.57999420166016, 99.44999694824219, 99.37999725341797, 99.28999328613281, 99.52999877929688, 99.5199966430664, 99.35999298095703, 99.33999633789062, 99.50999450683594, 99.39999389648438, 99.45999908447266, 99.22999572753906, 99.37999725341797, 99.4699935913086, 99.43999481201172, 99.40999603271484, 99.53999328613281, 99.64999389648438, 99.56999969482422, 99.33999633789062, 99.42999267578125, 99.47999572753906, 99.53999328613281, 99.44999694824219, 99.22999572753906, 99.43999481201172, 99.1199951171875, 99.54999542236328, 99.3499984741211, 99.29999542236328, 99.53999328613281, 99.41999816894531, 99.24999237060547, 99.43999481201172, 99.48999786376953, 99.5999984741211, 99.45999908447266, 99.5999984741211, 99.3699951171875, 99.44999694824219, 99.6199951171875, 99.58999633789062, 99.55999755859375, 99.3699951171875, 99.4699935913086, 99.4699935913086, 99.40999603271484, 99.35999298095703, 99.48999786376953, 99.55999755859375, 99.3499984741211, 99.52999877929688, 99.48999786376953, 99.52999877929688, 99.35999298095703, 99.56999969482422, 99.3699951171875, 99.49999237060547, 99.47999572753906, 99.52999877929688, 99.5999984741211, 99.04999542236328, 99.49999237060547, 99.66999816894531, 99.49999237060547, 99.45999908447266, 99.57999420166016, 99.63999938964844, 99.40999603271484, 99.40999603271484, 99.50999450683594, 99.3699951171875, 99.43999481201172, 99.2199935913086, 99.62999725341797, 99.50999450683594, 99.38999938964844, 99.4699935913086, 99.47999572753906, 99.42999267578125, 99.29999542236328, 99.3699951171875, 99.6199951171875, 99.47999572753906, 99.55999755859375, 99.60999298095703, 99.55999755859375, 99.58999633789062, 99.40999603271484, 99.44999694824219, 99.39999389648438, 99.49999237060547, 99.4699935913086, 99.37999725341797, 99.39999389648438, 99.50999450683594, 99.54999542236328, 99.52999877929688, 99.45999908447266, 99.5999984741211, 99.68999481201172, 99.69999694824219, 99.70999908447266, 99.72999572753906, 99.72999572753906, 99.70999908447266, 99.7199935913086, 99.70999908447266, 99.69999694824219, 99.69999694824219, 99.66999816894531, 99.68999481201172, 99.67999267578125, 99.68999481201172, 99.67999267578125, 99.66999816894531, 99.66999816894531, 99.65999603271484, 99.67999267578125, 99.66999816894531, 99.66999816894531, 99.66999816894531, 99.67999267578125, 99.66999816894531, 99.64999389648438, 99.66999816894531, 99.66999816894531, 99.66999816894531, 99.66999816894531, 99.64999389648438, 99.64999389648438, 99.63999938964844, 99.63999938964844, 99.64999389648438, 99.63999938964844, 99.64999389648438, 99.64999389648438, 99.63999938964844, 99.65999603271484, 99.62999725341797, 99.6199951171875, 99.63999938964844, 99.64999389648438, 99.64999389648438, 99.64999389648438, 99.64999389648438, 99.64999389648438, 99.63999938964844, 99.64999389648438, 99.63999938964844], "epoch_time": 41.64982533454895, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadamagg_0.0001_256_42.json <==
{"train_losses": [1.5259528160095215, 1.1136943101882935, 0.9161301851272583, 0.7572568655014038, 0.6296893358230591, 0.546367347240448, 0.47847679257392883, 0.4281410872936249, 0.3872015178203583, 0.3579466640949249, 0.31759220361709595, 0.2976364195346832, 0.27675575017929077, 0.24865417182445526, 0.24359968304634094, 0.22359934449195862, 0.2092556655406952, 0.1962403655052185, 0.17941425740718842, 0.17108771204948425, 0.16929347813129425, 0.16007810831069946, 0.1482006460428238, 0.14557452499866486, 0.13434147834777832, 0.12755252420902252, 0.12746737897396088, 0.1207982748746872, 0.11316769570112228, 0.1146760806441307, 0.10428778827190399, 0.10956867039203644, 0.09541523456573486, 0.10100844502449036, 0.08833026885986328, 0.08968355506658554, 0.08535885810852051, 0.0845566838979721, 0.08400673419237137, 0.08152743428945541, 0.07711111754179001, 0.08253440260887146, 0.07606790214776993, 0.07397690415382385, 0.0661465972661972, 0.07130604982376099, 0.07183458656072617, 0.07093077152967453, 0.06791940331459045, 0.06974795460700989, 0.058006562292575836, 0.06380844116210938, 0.06167464703321457, 0.061759792268276215, 0.06380750983953476, 0.06261888146400452, 0.06040775775909424, 0.055539265275001526, 0.055138178169727325, 0.05848785862326622, 0.05386796593666077, 0.053711581975221634, 0.056064534932374954, 0.057291820645332336, 0.056778114289045334, 0.05437306687235832, 0.05579424276947975, 0.05431365221738815, 0.047241777181625366, 0.051801521331071854, 0.05344726890325546, 0.047540970146656036, 0.05177774652838707, 0.0519099123775959, 0.04993867129087448, 0.05106060579419136, 0.049204904586076736, 0.04642266035079956, 0.04835997894406319, 0.05119698494672775, 0.04937317594885826, 0.04520266875624657, 0.052241865545511246, 0.04396671801805496, 0.04626525193452835, 0.0491141639649868, 0.043184101581573486, 0.04626211151480675, 0.04939931631088257, 0.0424186997115612, 0.047328200191259384, 0.0453210324048996, 0.03947382792830467, 0.04833991080522537, 0.050743114203214645, 0.04421606659889221, 0.045529451221227646, 0.04820865020155907, 0.04227258637547493, 0.04544647037982941, 0.04182199761271477, 0.04054506495594978, 0.047905247658491135, 0.040711499750614166, 0.04409312829375267, 0.039515767246484756, 0.04537981376051903, 0.043592654168605804, 0.04228080436587334, 0.043922342360019684, 0.045646458864212036, 0.041073378175497055, 0.03969681262969971, 0.04545950889587402, 0.03995894268155098, 0.03954928740859032, 0.04183952137827873, 0.04510034620761871, 0.04511991888284683, 0.03804491087794304, 0.03966037184000015, 0.03922688215970993, 0.04614192619919777, 0.03697792813181877, 0.04597624018788338, 0.041005540639162064, 0.043011438101530075, 0.03950190171599388, 0.03911852091550827, 0.03709333762526512, 0.0492674857378006, 0.04179941862821579, 0.04254625365138054, 0.03990896791219711, 0.03800389543175697, 0.03963697701692581, 0.0462232269346714, 0.039801981300115585, 0.041531726717948914, 0.03889106959104538, 0.04486280679702759, 0.03697207570075989, 0.04123012721538544, 0.04005837067961693, 0.038569219410419464, 0.03896007314324379, 0.04449893906712532, 0.04267733916640282, 0.036798425018787384, 0.0413636676967144, 0.01984088309109211, 0.008110642433166504, 0.005770342890173197, 0.004302592482417822, 0.0030846879817545414, 0.003081076079979539, 0.002530603436753154, 0.001822114922106266, 0.0015884673921391368, 0.0017227170756086707, 0.0013511881697922945, 0.0014919460518285632, 0.0012392523931339383, 0.0012935929698869586, 0.0011288259411230683, 0.001576930982992053, 0.0018397023668512702, 0.0015591554110869765, 0.0012235062895342708, 0.002174920868128538, 0.0011155320098623633, 0.001456276047974825, 0.0017594428500160575, 0.0008838204084895551, 0.0012673732126131654, 0.0007716949912719429, 0.0012099770829081535, 0.0008658881415612996, 0.0005396379856392741, 0.001259336480870843, 0.0012780092656612396, 0.0014740315964445472, 0.001725820591673255, 0.001964865019544959, 0.0014106249436736107, 0.001224126317538321, 0.001314992201514542, 0.0010394600685685873, 0.00086111732525751, 0.0006660910439677536, 0.0016634202329441905, 0.0014535485533997416, 0.0006498004077002406, 0.0005762794171459973, 0.0008554923115298152, 0.0012820777483284473, 0.001376197673380375, 0.0013024669606238604, 0.0012768045999109745, 0.0014865152770653367], "accs1": [52.869998931884766, 64.62999725341797, 69.3499984741211, 67.68999481201172, 69.47000122070312, 76.19000244140625, 78.7699966430664, 76.93000030517578, 82.97999572753906, 84.58999633789062, 83.19999694824219, 82.08999633789062, 86.27999877929688, 86.82999420166016, 85.93999481201172, 88.68000030517578, 86.19999694824219, 89.5199966430664, 87.22999572753906, 87.64999389648438, 88.90999603271484, 88.68999481201172, 90.01000213623047, 89.04000091552734, 88.9000015258789, 89.83000183105469, 89.4000015258789, 89.87000274658203, 89.31999969482422, 88.86000061035156, 90.0999984741211, 89.5, 90.18000030517578, 90.51000213623047, 88.54999542236328, 90.06999969482422, 89.94999694824219, 91.08000183105469, 89.20999908447266, 90.66999816894531, 90.55999755859375, 90.83000183105469, 90.55000305175781, 89.22000122070312, 90.98999786376953, 90.8499984741211, 91.43999481201172, 91.30999755859375, 90.95999908447266, 90.33000183105469, 91.18000030517578, 89.37999725341797, 90.93000030517578, 91.45999908447266, 91.5, 91.12999725341797, 90.43000030517578, 91.45999908447266, 91.0199966430664, 91.02999877929688, 90.86000061035156, 88.68000030517578, 90.90999603271484, 91.31999969482422, 91.28999328613281, 90.83000183105469, 91.57999420166016, 91.98999786376953, 89.7699966430664, 91.95999145507812, 90.91999816894531, 90.58999633789062, 90.90999603271484, 91.47999572753906, 90.48999786376953, 91.2699966430664, 91.12999725341797, 90.86000061035156, 91.23999786376953, 91.93999481201172, 91.64999389648438, 91.8699951171875, 90.72000122070312, 90.83000183105469, 91.43999481201172, 91.38999938964844, 90.29000091552734, 90.36000061035156, 92.19999694824219, 91.16999816894531, 91.82999420166016, 91.91999816894531, 91.74999237060547, 91.9699935913086, 91.3699951171875, 92.2199935913086, 91.57999420166016, 91.3699951171875, 91.8899917602539, 91.50999450683594, 91.58999633789062, 91.60999298095703, 91.77999877929688, 91.38999938964844, 91.70999145507812, 91.93999481201172, 91.72999572753906, 91.11000061035156, 91.53999328613281, 91.40999603271484, 92.10999298095703, 91.3499984741211, 90.98999786376953, 92.12999725341797, 91.81999206542969, 92.02999114990234, 91.16999816894531, 91.97999572753906, 91.29999542236328, 91.5199966430664, 91.65999603271484, 90.76000213623047, 91.89999389648438, 91.95999145507812, 92.1399917602539, 90.45999908447266, 91.94999694824219, 91.42999267578125, 90.8699951171875, 91.5, 91.58999633789062, 91.70999145507812, 90.72999572753906, 91.91999816894531, 91.98999786376953, 91.04000091552734, 91.72999572753906, 91.77999877929688, 91.78999328613281, 91.85999298095703, 91.11000061035156, 92.15999603271484, 92.3899917602539, 91.18999481201172, 91.33999633789062, 91.9699935913086, 91.69999694824219, 91.8499984741211, 91.31999969482422, 91.8899917602539, 93.75, 93.87999725341797, 94.04000091552734, 94.12999725341797, 94.04999542236328, 94.27999877929688, 94.04000091552734, 94.2699966430664, 94.31999969482422, 94.19999694824219, 94.11000061035156, 94.16999816894531, 94.18999481201172, 94.19999694824219, 94.33999633789062, 94.16999816894531, 94.16999816894531, 94.25, 94.32999420166016, 94.23999786376953, 94.31999969482422, 94.30999755859375, 94.29000091552734, 94.36000061035156, 94.23999786376953, 94.30999755859375, 94.19999694824219, 94.3499984741211, 94.37999725341797, 93.8499984741211, 94.11000061035156, 93.9699935913086, 93.93999481201172, 94.06999969482422, 94.18000030517578, 94.04999542236328, 94.25999450683594, 94.15999603271484, 94.33999633789062, 94.05999755859375, 93.94999694824219, 94.11000061035156, 94.37999725341797, 94.1199951171875, 94.08999633789062, 94.32999420166016, 94.07999420166016, 94.12999725341797, 93.83999633789062, 94.0], "accs5": [95.2699966430664, 96.9000015258789, 97.50999450683594, 97.30999755859375, 97.88999938964844, 97.90999603271484, 98.87999725341797, 98.53999328613281, 99.06999206542969, 99.32999420166016, 99.15999603271484, 99.2699966430664, 99.43999481201172, 99.31999969482422, 99.49999237060547, 99.63999938964844, 99.42999267578125, 99.53999328613281, 99.58999633789062, 99.47999572753906, 99.5999984741211, 99.49999237060547, 99.75, 99.57999420166016, 99.64999389648438, 99.66999816894531, 99.64999389648438, 99.66999816894531, 99.54999542236328, 99.64999389648438, 99.73999786376953, 99.64999389648438, 99.67999267578125, 99.6199951171875, 99.58999633789062, 99.53999328613281, 99.6199951171875, 99.68999481201172, 99.7199935913086, 99.66999816894531, 99.72999572753906, 99.67999267578125, 99.68999481201172, 99.66999816894531, 99.64999389648438, 99.64999389648438, 99.66999816894531, 99.7199935913086, 99.69999694824219, 99.75999450683594, 99.64999389648438, 99.48999786376953, 99.67999267578125, 99.69999694824219, 99.68999481201172, 99.66999816894531, 99.73999786376953, 99.66999816894531, 99.62999725341797, 99.67999267578125, 99.64999389648438, 99.28999328613281, 99.75, 99.72999572753906, 99.68999481201172, 99.67999267578125, 99.56999969482422, 99.73999786376953, 99.57999420166016, 99.68999481201172, 99.68999481201172, 99.62999725341797, 99.64999389648438, 99.70999908447266, 99.78999328613281, 99.75, 99.69999694824219, 99.73999786376953, 99.75, 99.7199935913086, 99.69999694824219, 99.63999938964844, 99.62999725341797, 99.6199951171875, 99.70999908447266, 99.72999572753906, 99.68999481201172, 99.70999908447266, 99.66999816894531, 99.82999420166016, 99.67999267578125, 99.62999725341797, 99.75999450683594, 99.78999328613281, 99.77999877929688, 99.72999572753906, 99.66999816894531, 99.60999298095703, 99.7199935913086, 99.79999542236328, 99.7199935913086, 99.67999267578125, 99.7199935913086, 99.66999816894531, 99.65999603271484, 99.68999481201172, 99.67999267578125, 99.75, 99.69999694824219, 99.75999450683594, 99.79999542236328, 99.66999816894531, 99.73999786376953, 99.78999328613281, 99.78999328613281, 99.70999908447266, 99.73999786376953, 99.72999572753906, 99.65999603271484, 99.58999633789062, 99.75999450683594, 99.67999267578125, 99.62999725341797, 99.66999816894531, 99.7199935913086, 99.63999938964844, 99.68999481201172, 99.69999694824219, 99.69999694824219, 99.58999633789062, 99.70999908447266, 99.65999603271484, 99.58999633789062, 99.70999908447266, 99.82999420166016, 99.73999786376953, 99.7199935913086, 99.75999450683594, 99.75999450683594, 99.66999816894531, 99.63999938964844, 99.78999328613281, 99.75999450683594, 99.69999694824219, 99.60999298095703, 99.70999908447266, 99.79999542236328, 99.69999694824219, 99.62999725341797, 99.7199935913086, 99.75999450683594, 99.80999755859375, 99.80999755859375, 99.78999328613281, 99.78999328613281, 99.77999877929688, 99.79999542236328, 99.82999420166016, 99.75999450683594, 99.7699966430664, 99.77999877929688, 99.7699966430664, 99.7699966430664, 99.80999755859375, 99.73999786376953, 99.77999877929688, 99.79999542236328, 99.77999877929688, 99.75999450683594, 99.78999328613281, 99.83999633789062, 99.80999755859375, 99.77999877929688, 99.7699966430664, 99.7699966430664, 99.7699966430664, 99.73999786376953, 99.78999328613281, 99.80999755859375, 99.75, 99.79999542236328, 99.7699966430664, 99.75, 99.69999694824219, 99.80999755859375, 99.7699966430664, 99.77999877929688, 99.81999969482422, 99.79999542236328, 99.78999328613281, 99.80999755859375, 99.7699966430664, 99.81999969482422, 99.78999328613281, 99.79999542236328, 99.78999328613281, 99.7699966430664, 99.82999420166016, 99.79999542236328, 99.73999786376953], "epoch_time": 44.270007371902466, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadamagg_0.0001_32_42.json <==
{"train_losses": [1.4285571575164795, 0.9510658979415894, 0.8205891251564026, 0.7263041138648987, 0.6481773853302002, 0.5812671184539795, 0.5219190716743469, 0.47294601798057556, 0.4314044713973999, 0.3929237127304077, 0.3643351197242737, 0.33616170287132263, 0.31763890385627747, 0.2966292202472687, 0.28471100330352783, 0.2766207754611969, 0.2641806900501251, 0.25916677713394165, 0.25753769278526306, 0.25022414326667786, 0.2508225739002228, 0.2489551454782486, 0.2531474828720093, 0.25389161705970764, 0.2573903203010559, 0.2575051784515381, 0.26416051387786865, 0.26852333545684814, 0.2668874263763428, 0.2647475600242615, 0.2669089734554291, 0.26943105459213257, 0.26135963201522827, 0.2634301483631134, 0.2608601450920105, 0.2594868540763855, 0.2571178376674652, 0.2545539140701294, 0.2547151744365692, 0.248959481716156, 0.24924753606319427, 0.2422131448984146, 0.24588659405708313, 0.23858067393302917, 0.24406811594963074, 0.23988628387451172, 0.2389480471611023, 0.23820865154266357, 0.23751415312290192, 0.23591487109661102, 0.23658597469329834, 0.23109400272369385, 0.2345956563949585, 0.2331775575876236, 0.2341158092021942, 0.23462772369384766, 0.2366202026605606, 0.23402337729930878, 0.2371775358915329, 0.23806099593639374, 0.23654738068580627, 0.23829998075962067, 0.23822219669818878, 0.2356949746608734, 0.23957717418670654, 0.23876720666885376, 0.23768959939479828, 0.23305644094944, 0.23925091326236725, 0.232727512717247, 0.2354799211025238, 0.23699577152729034, 0.23612160980701447, 0.23061120510101318, 0.2328387200832367, 0.23652048408985138, 0.23138397932052612, 0.2330368310213089, 0.23273354768753052, 0.23179760575294495, 0.2347647249698639, 0.2321971207857132, 0.23404638469219208, 0.2373592108488083, 0.2317352443933487, 0.23467212915420532, 0.23696759343147278, 0.23604683578014374, 0.23836347460746765, 0.23911596834659576, 0.23803101480007172, 0.23393507301807404, 0.2386873960494995, 0.23888638615608215, 0.23506270349025726, 0.23230986297130585, 0.23316997289657593, 0.23151108622550964, 0.23203016817569733, 0.23225785791873932, 0.2335221767425537, 0.23225171864032745, 0.23373010754585266, 0.23479671776294708, 0.232893705368042, 0.2335088849067688, 0.23378436267375946, 0.23608486354351044, 0.2349594235420227, 0.23204322159290314, 0.23401258885860443, 0.2332519292831421, 0.2327686995267868, 0.23248325288295746, 0.23416489362716675, 0.2343667447566986, 0.23478779196739197, 0.23235249519348145, 0.23724399507045746, 0.23541919887065887, 0.2325797826051712, 0.2382012903690338, 0.23682647943496704, 0.23272457718849182, 0.23687878251075745, 0.23818761110305786, 0.23299546539783478, 0.23546862602233887, 0.23506546020507812, 0.2338559329509735, 0.23934710025787354, 0.23550117015838623, 0.2375117689371109, 0.2378838062286377, 0.23348930478096008, 0.2357936054468155, 0.23569141328334808, 0.23792172968387604, 0.23873524367809296, 0.2366744875907898, 0.23573212325572968, 0.23483550548553467, 0.2366180419921875, 0.2333766222000122, 0.23620159924030304, 0.23641641438007355, 0.23751720786094666, 0.23305460810661316, 0.24043302237987518, 0.2369336485862732, 0.12205106019973755, 0.08276483416557312, 0.06738206744194031, 0.055544350296258926, 0.04755839332938194, 0.04065587371587753, 0.036384135484695435, 0.033197011798620224, 0.02840498462319374, 0.02511024661362171, 0.02364826574921608, 0.020447546616196632, 0.022923078387975693, 0.018077794462442398, 0.01688024215400219, 0.016626941040158272, 0.016541393473744392, 0.015642927959561348, 0.013214527629315853, 0.014068990014493465, 0.013984964229166508, 0.014793507754802704, 0.013789498247206211, 0.01355632022023201, 0.013015398755669594, 0.010994533076882362, 0.012004042975604534, 0.014182819053530693, 0.01287719327956438, 0.011900346726179123, 0.01313520222902298, 0.012189746834337711, 0.010084211826324463, 0.011722475290298462, 0.013190865516662598, 0.012937781400978565, 0.01251896657049656, 0.012613106518983841, 0.011905509047210217, 0.012483992613852024, 0.012747365050017834, 0.01185897272080183, 0.014093717560172081, 0.011281972751021385, 0.014034504070878029, 0.012088785879313946, 0.01177098136395216, 0.012719294987618923, 0.014035262167453766, 0.01496481616050005], "accs1": [59.95999526977539, 73.47999572753906, 74.28999328613281, 74.87999725341797, 79.4699935913086, 83.2300033569336, 83.77999877929688, 84.58999633789062, 84.91999816894531, 85.80999755859375, 86.33999633789062, 86.91999816894531, 87.64999389648438, 87.02999877929688, 87.45999908447266, 88.54000091552734, 89.5199966430664, 89.56999969482422, 89.97000122070312, 88.88999938964844, 87.97999572753906, 87.03999328613281, 87.75999450683594, 89.62999725341797, 89.76000213623047, 85.28999328613281, 86.67999267578125, 87.8499984741211, 88.81999969482422, 88.04999542236328, 86.3499984741211, 86.1199951171875, 89.20999908447266, 88.77999877929688, 88.95999908447266, 88.02999877929688, 88.5999984741211, 89.0199966430664, 82.40999603271484, 89.08000183105469, 87.55999755859375, 85.7199935913086, 89.30999755859375, 87.10999298095703, 89.45999908447266, 89.5199966430664, 90.37999725341797, 89.44000244140625, 89.66999816894531, 88.87999725341797, 90.06999969482422, 88.72000122070312, 89.70999908447266, 88.8499984741211, 88.80999755859375, 87.88999938964844, 89.22999572753906, 88.63999938964844, 90.27000427246094, 88.43999481201172, 89.0, 88.45999908447266, 89.72000122070312, 86.77999877929688, 89.5, 89.95999908447266, 87.56999969482422, 89.44999694824219, 90.0, 88.30999755859375, 89.62999725341797, 89.98999786376953, 90.05000305175781, 89.25, 86.97999572753906, 89.2699966430664, 88.61000061035156, 88.79000091552734, 88.52999877929688, 89.83999633789062, 88.52999877929688, 88.33000183105469, 89.18000030517578, 90.16000366210938, 90.75, 89.05999755859375, 89.33999633789062, 88.9000015258789, 88.94999694824219, 88.79000091552734, 88.33000183105469, 89.91000366210938, 87.43000030517578, 86.7699966430664, 90.54000091552734, 88.83999633789062, 90.1500015258789, 89.13999938964844, 88.1500015258789, 88.80999755859375, 87.39999389648438, 90.0, 89.81999969482422, 89.37000274658203, 89.7300033569336, 88.6199951171875, 89.9000015258789, 89.5199966430664, 87.97999572753906, 88.04999542236328, 88.47999572753906, 87.72999572753906, 88.38999938964844, 90.13999938964844, 89.47000122070312, 89.37999725341797, 89.43000030517578, 89.04000091552734, 90.19999694824219, 89.4000015258789, 89.04000091552734, 88.37999725341797, 90.36000061035156, 87.77999877929688, 87.43999481201172, 89.7699966430664, 90.5, 87.79000091552734, 88.12999725341797, 90.62999725341797, 88.72000122070312, 89.04000091552734, 86.40999603271484, 87.79000091552734, 88.70999908447266, 88.81999969482422, 89.83999633789062, 87.43000030517578, 89.91999816894531, 87.66999816894531, 89.72000122070312, 89.37999725341797, 89.63999938964844, 89.04000091552734, 86.83999633789062, 90.12999725341797, 87.75999450683594, 88.86000061035156, 88.83999633789062, 88.04000091552734, 93.57999420166016, 94.02999877929688, 93.89999389648438, 93.98999786376953, 94.20999908447266, 94.33999633789062, 94.29000091552734, 94.3699951171875, 94.31999969482422, 94.47000122070312, 94.6199951171875, 94.54999542236328, 94.54999542236328, 94.43000030517578, 94.47999572753906, 94.36000061035156, 94.47999572753906, 94.57999420166016, 94.5199966430664, 94.27999877929688, 94.4000015258789, 94.29000091552734, 94.4000015258789, 94.15999603271484, 94.5199966430664, 94.2699966430664, 94.38999938964844, 94.3499984741211, 94.31999969482422, 94.43999481201172, 94.29999542236328, 94.33999633789062, 94.40999603271484, 94.50999450683594, 94.00999450683594, 94.47999572753906, 94.6199951171875, 94.44999694824219, 94.0199966430664, 94.55999755859375, 94.32999420166016, 94.47999572753906, 94.43999481201172, 94.48999786376953, 93.94999694824219, 94.06999969482422, 94.50999450683594, 94.47999572753906, 94.00999450683594, 94.07999420166016], "accs5": [95.7699966430664, 98.28999328613281, 98.07999420166016, 98.47999572753906, 98.85999298095703, 99.10999298095703, 99.13999938964844, 99.29999542236328, 99.35999298095703, 99.44999694824219, 99.25999450683594, 99.3499984741211, 99.53999328613281, 99.48999786376953, 99.52999877929688, 99.63999938964844, 99.63999938964844, 99.67999267578125, 99.65999603271484, 99.62999725341797, 99.6199951171875, 99.41999816894531, 99.40999603271484, 99.70999908447266, 99.57999420166016, 99.27999877929688, 99.35999298095703, 99.62999725341797, 99.69999694824219, 99.67999267578125, 99.35999298095703, 99.6199951171875, 99.52999877929688, 99.62999725341797, 99.48999786376953, 99.60999298095703, 99.40999603271484, 99.56999969482422, 99.4699935913086, 99.4699935913086, 99.42999267578125, 99.43999481201172, 99.6199951171875, 99.5199966430664, 99.67999267578125, 99.67999267578125, 99.78999328613281, 99.78999328613281, 99.70999908447266, 99.53999328613281, 99.70999908447266, 99.32999420166016, 99.66999816894531, 99.58999633789062, 99.65999603271484, 99.28999328613281, 99.57999420166016, 99.60999298095703, 99.6199951171875, 99.52999877929688, 99.52999877929688, 99.60999298095703, 99.65999603271484, 99.44999694824219, 99.6199951171875, 99.62999725341797, 99.35999298095703, 99.7199935913086, 99.64999389648438, 99.43999481201172, 99.54999542236328, 99.52999877929688, 99.60999298095703, 99.62999725341797, 99.54999542236328, 99.69999694824219, 99.60999298095703, 99.62999725341797, 99.5999984741211, 99.65999603271484, 99.58999633789062, 99.5199966430664, 99.58999633789062, 99.58999633789062, 99.73999786376953, 99.60999298095703, 99.64999389648438, 99.7199935913086, 99.60999298095703, 99.60999298095703, 99.50999450683594, 99.63999938964844, 99.42999267578125, 99.52999877929688, 99.69999694824219, 99.67999267578125, 99.64999389648438, 99.57999420166016, 99.55999755859375, 99.44999694824219, 99.58999633789062, 99.56999969482422, 99.69999694824219, 99.5199966430664, 99.63999938964844, 99.69999694824219, 99.57999420166016, 99.64999389648438, 99.60999298095703, 99.49999237060547, 99.47999572753906, 99.39999389648438, 99.58999633789062, 99.7199935913086, 99.54999542236328, 99.58999633789062, 99.5999984741211, 99.5999984741211, 99.57999420166016, 99.64999389648438, 99.66999816894531, 99.58999633789062, 99.63999938964844, 99.3699951171875, 99.43999481201172, 99.70999908447266, 99.69999694824219, 99.47999572753906, 99.49999237060547, 99.6199951171875, 99.43999481201172, 99.56999969482422, 99.3499984741211, 99.60999298095703, 99.60999298095703, 99.65999603271484, 99.69999694824219, 99.54999542236328, 99.50999450683594, 99.58999633789062, 99.58999633789062, 99.75999450683594, 99.70999908447266, 99.60999298095703, 99.37999725341797, 99.69999694824219, 99.58999633789062, 99.6199951171875, 99.52999877929688, 99.64999389648438, 99.8499984741211, 99.81999969482422, 99.83999633789062, 99.87999725341797, 99.8499984741211, 99.88999938964844, 99.89999389648438, 99.8699951171875, 99.83999633789062, 99.81999969482422, 99.85999298095703, 99.87999725341797, 99.87999725341797, 99.87999725341797, 99.85999298095703, 99.83999633789062, 99.83999633789062, 99.85999298095703, 99.85999298095703, 99.80999755859375, 99.91999816894531, 99.87999725341797, 99.88999938964844, 99.79999542236328, 99.78999328613281, 99.77999877929688, 99.80999755859375, 99.83999633789062, 99.8499984741211, 99.81999969482422, 99.83999633789062, 99.81999969482422, 99.87999725341797, 99.79999542236328, 99.8499984741211, 99.7699966430664, 99.7699966430664, 99.70999908447266, 99.8499984741211, 99.75, 99.75999450683594, 99.82999420166016, 99.85999298095703, 99.83999633789062, 99.83999633789062, 99.82999420166016, 99.8499984741211, 99.80999755859375, 99.81999969482422, 99.89999389648438], "epoch_time": 166.07630157470703, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadamagg_0.0001_512_42.json <==
{"train_losses": [1.6025574207305908, 1.2080057859420776, 1.0244474411010742, 0.8421683311462402, 0.7003812193870544, 0.5975973606109619, 0.5152708292007446, 0.46010175347328186, 0.4144207239151001, 0.3721194863319397, 0.33536380529403687, 0.31162089109420776, 0.2820410430431366, 0.26541924476623535, 0.24152454733848572, 0.22384904325008392, 0.21529045701026917, 0.19752095639705658, 0.1845189929008484, 0.1753113865852356, 0.17017526924610138, 0.1534765660762787, 0.1410473734140396, 0.14259189367294312, 0.13133777678012848, 0.13084597885608673, 0.12268039584159851, 0.10752760618925095, 0.11168928444385529, 0.11337610334157944, 0.10424716770648956, 0.10380249470472336, 0.0906265527009964, 0.0920943021774292, 0.09060491621494293, 0.08606013655662537, 0.08355782181024551, 0.08573773503303528, 0.07529208064079285, 0.08140741288661957, 0.07293085753917694, 0.07484012842178345, 0.07044736295938492, 0.07559908181428909, 0.06353574246168137, 0.0663115382194519, 0.06154415011405945, 0.058838386088609695, 0.05756489560008049, 0.06434392929077148, 0.0647897720336914, 0.055782537907361984, 0.0539235956966877, 0.058852419257164, 0.056146979331970215, 0.05138208344578743, 0.0585068054497242, 0.058670420199632645, 0.04916459694504738, 0.04797547310590744, 0.04853538051247597, 0.046502240002155304, 0.04847237840294838, 0.04593443125486374, 0.05113288387656212, 0.045771967619657516, 0.04915907233953476, 0.0466342531144619, 0.04417720437049866, 0.0468234084546566, 0.04306074231863022, 0.042538926005363464, 0.04432251676917076, 0.04187442734837532, 0.04579455032944679, 0.03873936086893082, 0.03933338448405266, 0.042653705924749374, 0.043787647038698196, 0.0384010449051857, 0.04375215247273445, 0.04101455956697464, 0.03212941437959671, 0.0434233620762825, 0.03451481834053993, 0.03999728336930275, 0.041270993649959564, 0.03988668695092201, 0.03648671880364418, 0.034361399710178375, 0.04091900959610939, 0.03502773493528366, 0.034326232969760895, 0.04250869154930115, 0.03070019744336605, 0.03375175595283508, 0.034271419048309326, 0.03535337373614311, 0.03384077548980713, 0.034165143966674805, 0.03364500030875206, 0.03621011599898338, 0.03063180297613144, 0.03353650122880936, 0.03590155020356178, 0.03417714685201645, 0.03234096243977547, 0.03134552761912346, 0.0374593660235405, 0.028981391340494156, 0.03161260113120079, 0.02995270863175392, 0.033259790390729904, 0.03105340525507927, 0.031170424073934555, 0.03113437630236149, 0.02966282330453396, 0.031220538541674614, 0.03186935931444168, 0.030499761924147606, 0.028393834829330444, 0.02951265498995781, 0.03348611667752266, 0.031112398952245712, 0.024005670100450516, 0.02965446189045906, 0.03359372913837433, 0.027059320360422134, 0.0305738914757967, 0.02709319442510605, 0.02574842981994152, 0.02720441110432148, 0.03380237892270088, 0.023907603695988655, 0.02844838798046112, 0.030399644747376442, 0.027889303863048553, 0.0279344841837883, 0.025999777019023895, 0.025302380323410034, 0.02744247578084469, 0.03020922839641571, 0.024195803329348564, 0.029878197237849236, 0.021097032353281975, 0.028897132724523544, 0.026807865127921104, 0.029341181740164757, 0.028137272223830223, 0.027805132791399956, 0.01208940427750349, 0.005477916914969683, 0.0042225453071296215, 0.0028176521882414818, 0.002297992818057537, 0.0019404190825298429, 0.0016256750095635653, 0.0012128795497119427, 0.001157119288109243, 0.0013834957499057055, 0.0009735252824611962, 0.0011000368976965547, 0.0008373218588531017, 0.0007444026996381581, 0.0007938210037536919, 0.0005923715652897954, 0.0006634229212068021, 0.0007852107519283891, 0.0008965098531916738, 0.0005834339535795152, 0.0006079887971282005, 0.0008519163820892572, 0.0005414807819761336, 0.0007277707336470485, 0.000657477939967066, 0.0007056763279251754, 0.0004432840214576572, 0.0007194237550720572, 0.0006230976432561874, 0.0006383351283147931, 0.0005467981100082397, 0.000519676657859236, 0.0006406393367797136, 0.0006137456512078643, 0.0005096453242003918, 0.0005229605594649911, 0.0003848546475637704, 0.0005456508370116353, 0.00045322845107875764, 0.0004890863201580942, 0.0009580364567227662, 0.002030428033322096, 0.0017996549140661955, 0.0011262898333370686, 0.00115265476051718, 0.0016666250303387642, 0.0008152347872965038, 0.0009885459439828992, 0.0007014361908659339, 0.0009395988890901208], "accs1": [50.519996643066406, 57.55999755859375, 64.01000213623047, 69.54999542236328, 68.40999603271484, 72.79999542236328, 74.91999816894531, 81.5199966430664, 79.17999267578125, 80.03999328613281, 80.28999328613281, 81.55999755859375, 83.41999816894531, 83.70999908447266, 87.2199935913086, 83.3499984741211, 85.8699951171875, 87.54999542236328, 86.88999938964844, 83.01000213623047, 87.50999450683594, 87.94999694824219, 87.27999877929688, 88.47999572753906, 87.28999328613281, 88.5199966430664, 89.0, 88.97000122070312, 88.7699966430664, 88.68999481201172, 88.6199951171875, 88.75, 85.8899917602539, 88.38999938964844, 88.72999572753906, 88.45999908447266, 88.63999938964844, 88.97999572753906, 88.02999877929688, 88.94000244140625, 87.19999694824219, 90.62999725341797, 89.68000030517578, 89.44999694824219, 90.36000061035156, 90.27000427246094, 89.86000061035156, 90.20999908447266, 90.52000427246094, 89.56999969482422, 90.55000305175781, 89.98999786376953, 90.34000396728516, 90.37999725341797, 90.12999725341797, 90.94000244140625, 89.88999938964844, 89.61000061035156, 90.54000091552734, 90.4000015258789, 91.04999542236328, 90.68000030517578, 90.8699951171875, 90.1500015258789, 89.3499984741211, 90.3499984741211, 89.63999938964844, 91.0, 90.06999969482422, 91.47999572753906, 91.06999969482422, 91.0, 90.19999694824219, 90.77999877929688, 90.2300033569336, 91.60999298095703, 91.47999572753906, 90.86000061035156, 90.44000244140625, 90.97000122070312, 91.32999420166016, 90.73999786376953, 91.43999481201172, 90.47000122070312, 90.97999572753906, 89.33000183105469, 90.79000091552734, 90.7699966430664, 91.5, 91.1199951171875, 91.04999542236328, 90.2300033569336, 89.88999938964844, 92.12999725341797, 91.44999694824219, 90.8499984741211, 91.04000091552734, 90.58000183105469, 90.95999908447266, 90.97999572753906, 91.1199951171875, 91.13999938964844, 91.16999816894531, 91.45999908447266, 91.53999328613281, 91.2699966430664, 91.94999694824219, 90.81999969482422, 92.07999420166016, 90.97999572753906, 90.4000015258789, 91.22000122070312, 91.33999633789062, 91.06999969482422, 91.48999786376953, 90.8699951171875, 91.32999420166016, 91.39999389648438, 90.97999572753906, 91.25, 91.5, 91.3499984741211, 91.60999298095703, 91.63999938964844, 92.02999114990234, 90.43000030517578, 91.8499984741211, 91.38999938964844, 91.18000030517578, 91.5, 91.80999755859375, 92.19999694824219, 91.64999389648438, 91.66999816894531, 91.40999603271484, 92.07999420166016, 91.7199935913086, 91.83999633789062, 91.93999481201172, 91.29999542236328, 90.8699951171875, 91.90999603271484, 91.7699966430664, 91.97999572753906, 92.3499984741211, 91.44999694824219, 91.53999328613281, 90.6500015258789, 91.8899917602539, 92.10999298095703, 93.25, 93.44999694824219, 93.56999969482422, 93.62999725341797, 93.61000061035156, 93.68999481201172, 93.55999755859375, 93.5999984741211, 93.70999908447266, 93.68000030517578, 93.80999755859375, 93.81999969482422, 93.78999328613281, 93.79999542236328, 93.8499984741211, 93.79999542236328, 93.75999450683594, 93.82999420166016, 93.54999542236328, 93.58999633789062, 93.68000030517578, 93.7699966430664, 93.73999786376953, 93.7699966430664, 93.7699966430664, 93.77999877929688, 93.91999816894531, 93.75999450683594, 93.93999481201172, 93.8499984741211, 93.93999481201172, 93.7699966430664, 93.82999420166016, 93.95999908447266, 93.78999328613281, 93.77999877929688, 93.8499984741211, 93.83999633789062, 93.8699951171875, 93.8699951171875, 93.73999786376953, 93.30999755859375, 93.86000061035156, 93.52999877929688, 93.75999450683594, 93.57999420166016, 93.6199951171875, 93.61000061035156, 93.86000061035156, 93.78999328613281], "accs5": [94.4000015258789, 95.4000015258789, 96.98999786376953, 97.06999969482422, 96.7300033569336, 98.18999481201172, 98.39999389648438, 98.8899917602539, 98.72999572753906, 99.04999542236328, 98.50999450683594, 99.07999420166016, 99.23999786376953, 99.00999450683594, 99.5199966430664, 99.1199951171875, 99.5199966430664, 99.49999237060547, 99.53999328613281, 98.93999481201172, 99.37999725341797, 99.47999572753906, 99.44999694824219, 99.62999725341797, 99.5199966430664, 99.60999298095703, 99.67999267578125, 99.60999298095703, 99.58999633789062, 99.56999969482422, 99.56999969482422, 99.58999633789062, 99.68999481201172, 99.58999633789062, 99.70999908447266, 99.53999328613281, 99.56999969482422, 99.62999725341797, 99.47999572753906, 99.53999328613281, 99.12999725341797, 99.7199935913086, 99.49999237060547, 99.3699951171875, 99.62999725341797, 99.65999603271484, 99.53999328613281, 99.75, 99.68999481201172, 99.72999572753906, 99.68999481201172, 99.64999389648438, 99.67999267578125, 99.68999481201172, 99.68999481201172, 99.62999725341797, 99.64999389648438, 99.62999725341797, 99.66999816894531, 99.58999633789062, 99.68999481201172, 99.5999984741211, 99.66999816894531, 99.56999969482422, 99.62999725341797, 99.57999420166016, 99.55999755859375, 99.5999984741211, 99.49999237060547, 99.78999328613281, 99.56999969482422, 99.69999694824219, 99.67999267578125, 99.72999572753906, 99.57999420166016, 99.66999816894531, 99.60999298095703, 99.55999755859375, 99.53999328613281, 99.62999725341797, 99.56999969482422, 99.54999542236328, 99.64999389648438, 99.56999969482422, 99.60999298095703, 99.22999572753906, 99.63999938964844, 99.58999633789062, 99.58999633789062, 99.66999816894531, 99.66999816894531, 99.43999481201172, 99.58999633789062, 99.66999816894531, 99.68999481201172, 99.67999267578125, 99.64999389648438, 99.6199951171875, 99.65999603271484, 99.7699966430664, 99.73999786376953, 99.5999984741211, 99.69999694824219, 99.72999572753906, 99.6199951171875, 99.68999481201172, 99.62999725341797, 99.6199951171875, 99.66999816894531, 99.7199935913086, 99.62999725341797, 99.60999298095703, 99.50999450683594, 99.5999984741211, 99.67999267578125, 99.7199935913086, 99.63999938964844, 99.64999389648438, 99.57999420166016, 99.64999389648438, 99.69999694824219, 99.67999267578125, 99.66999816894531, 99.70999908447266, 99.62999725341797, 99.65999603271484, 99.67999267578125, 99.73999786376953, 99.69999694824219, 99.72999572753906, 99.7699966430664, 99.68999481201172, 99.66999816894531, 99.75999450683594, 99.66999816894531, 99.64999389648438, 99.7199935913086, 99.67999267578125, 99.67999267578125, 99.52999877929688, 99.54999542236328, 99.72999572753906, 99.68999481201172, 99.77999877929688, 99.63999938964844, 99.75999450683594, 99.69999694824219, 99.58999633789062, 99.64999389648438, 99.63999938964844, 99.7699966430664, 99.78999328613281, 99.80999755859375, 99.82999420166016, 99.80999755859375, 99.80999755859375, 99.82999420166016, 99.77999877929688, 99.78999328613281, 99.78999328613281, 99.75999450683594, 99.75999450683594, 99.75, 99.75, 99.75, 99.75, 99.77999877929688, 99.77999877929688, 99.78999328613281, 99.7699966430664, 99.7699966430664, 99.7199935913086, 99.7699966430664, 99.72999572753906, 99.7199935913086, 99.73999786376953, 99.78999328613281, 99.75, 99.75999450683594, 99.7699966430664, 99.7199935913086, 99.75999450683594, 99.75999450683594, 99.72999572753906, 99.69999694824219, 99.70999908447266, 99.72999572753906, 99.75999450683594, 99.73999786376953, 99.69999694824219, 99.68999481201172, 99.67999267578125, 99.72999572753906, 99.7199935913086, 99.78999328613281, 99.75, 99.69999694824219, 99.78999328613281, 99.80999755859375, 99.80999755859375], "epoch_time": 41.09642195701599, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadamagg_0.0001_64_42.json <==
{"train_losses": [1.440064549446106, 0.9699575304985046, 0.8197352886199951, 0.6995283365249634, 0.6105796098709106, 0.5381619930267334, 0.4889618754386902, 0.443481981754303, 0.4105949401855469, 0.37091970443725586, 0.3407686650753021, 0.31355640292167664, 0.2892509698867798, 0.26714029908180237, 0.2531305253505707, 0.23212550580501556, 0.21942265331745148, 0.20483429729938507, 0.1951567679643631, 0.18497613072395325, 0.18040257692337036, 0.1682499349117279, 0.16446499526500702, 0.15866485238075256, 0.1582825481891632, 0.15352405607700348, 0.15222418308258057, 0.1523808389902115, 0.14349305629730225, 0.1496826708316803, 0.14210231602191925, 0.14951545000076294, 0.14394548535346985, 0.14548635482788086, 0.14498579502105713, 0.14494001865386963, 0.14489756524562836, 0.14233723282814026, 0.14198726415634155, 0.14578771591186523, 0.1449006050825119, 0.14611698687076569, 0.1430738866329193, 0.14864452183246613, 0.152973011136055, 0.14873623847961426, 0.14897185564041138, 0.14806532859802246, 0.1552126109600067, 0.15393003821372986, 0.1555938422679901, 0.15132689476013184, 0.1512245386838913, 0.15791743993759155, 0.15424051880836487, 0.15738660097122192, 0.1592811644077301, 0.15815730392932892, 0.15852510929107666, 0.1600043773651123, 0.15875832736492157, 0.16054129600524902, 0.15881212055683136, 0.1570211499929428, 0.15674622356891632, 0.1547202169895172, 0.15165403485298157, 0.15614639222621918, 0.15691043436527252, 0.15187117457389832, 0.15540266036987305, 0.15432552993297577, 0.152726411819458, 0.1518065184354782, 0.15198197960853577, 0.1533561646938324, 0.15195436775684357, 0.1551777720451355, 0.14791524410247803, 0.1482359766960144, 0.1487901657819748, 0.14434172213077545, 0.1494010090827942, 0.14972448348999023, 0.14099866151809692, 0.14201340079307556, 0.14855754375457764, 0.14347657561302185, 0.14238020777702332, 0.1535356342792511, 0.14529447257518768, 0.14552074670791626, 0.1436777561903, 0.1449309140443802, 0.14580415189266205, 0.14784392714500427, 0.14271864295005798, 0.1508413702249527, 0.14358948171138763, 0.14767241477966309, 0.1433054506778717, 0.14712008833885193, 0.14542514085769653, 0.14469321072101593, 0.1479177474975586, 0.14367032051086426, 0.14688943326473236, 0.14576759934425354, 0.14238546788692474, 0.1447766125202179, 0.14565467834472656, 0.14767974615097046, 0.1413428783416748, 0.1476065069437027, 0.140290305018425, 0.14373557269573212, 0.14581015706062317, 0.14659833908081055, 0.1440436840057373, 0.14382199943065643, 0.139135479927063, 0.14885596930980682, 0.14534470438957214, 0.14908616244792938, 0.14647969603538513, 0.1428515613079071, 0.1464458554983139, 0.14023709297180176, 0.1458178162574768, 0.14254650473594666, 0.14258934557437897, 0.145025372505188, 0.14265750348567963, 0.14437726140022278, 0.14363960921764374, 0.1417282670736313, 0.1426878422498703, 0.14459973573684692, 0.1382981836795807, 0.14377959072589874, 0.1411796659231186, 0.14285488426685333, 0.1452324539422989, 0.143778994679451, 0.14258673787117004, 0.14261962473392487, 0.1455545723438263, 0.14154796302318573, 0.14739985764026642, 0.1481318473815918, 0.06476613134145737, 0.036500271409749985, 0.02696564607322216, 0.020716095343232155, 0.018369393423199654, 0.014544783160090446, 0.01372863631695509, 0.01103847473859787, 0.009449735283851624, 0.0100740697234869, 0.009213020093739033, 0.007805087603628635, 0.008502974174916744, 0.006293498910963535, 0.0068343630991876125, 0.006624218542128801, 0.005840136669576168, 0.006213797256350517, 0.006346596404910088, 0.0065950192511081696, 0.006489981431514025, 0.005088543985038996, 0.005577149335294962, 0.005420984234660864, 0.0056499880738556385, 0.004472424276173115, 0.004776119254529476, 0.004746819846332073, 0.004909427836537361, 0.005327826365828514, 0.004850579891353846, 0.006070197094231844, 0.005248547997325659, 0.004194942303001881, 0.004864618182182312, 0.005052299704402685, 0.005370175465941429, 0.0049358936958014965, 0.0041062659583985806, 0.006155446171760559, 0.004685428459197283, 0.0049347300082445145, 0.005868251901119947, 0.005808702670037746, 0.004659960512071848, 0.004795676562935114, 0.00476924329996109, 0.005973225459456444, 0.004019306506961584, 0.005498204845935106], "accs1": [61.189998626708984, 66.33999633789062, 74.15999603271484, 75.08999633789062, 75.88999938964844, 81.75, 83.2699966430664, 81.90999603271484, 86.42999267578125, 85.48999786376953, 86.60999298095703, 86.7199935913086, 86.20999908447266, 87.97000122070312, 88.5199966430664, 89.33000183105469, 88.6500015258789, 90.77999877929688, 90.23999786376953, 89.9800033569336, 90.8499984741211, 90.80000305175781, 89.05999755859375, 90.98999786376953, 90.2300033569336, 89.69000244140625, 89.73999786376953, 90.1500015258789, 89.44000244140625, 90.86000061035156, 89.61000061035156, 88.33999633789062, 90.3499984741211, 89.48999786376953, 91.1199951171875, 90.6500015258789, 90.54000091552734, 89.91000366210938, 90.19999694824219, 90.44000244140625, 88.0999984741211, 91.14999389648438, 91.37999725341797, 90.1500015258789, 89.91000366210938, 87.90999603271484, 89.97000122070312, 87.95999908447266, 91.18999481201172, 87.70999908447266, 89.62000274658203, 90.66999816894531, 90.73999786376953, 89.55999755859375, 90.19000244140625, 89.30999755859375, 89.56999969482422, 87.75999450683594, 89.45999908447266, 89.75, 89.97000122070312, 89.91999816894531, 89.95999908447266, 90.36000061035156, 88.33999633789062, 89.66999816894531, 89.72000122070312, 89.97000122070312, 89.7300033569336, 89.40999603271484, 86.83999633789062, 89.77999877929688, 90.02999877929688, 89.23999786376953, 87.95999908447266, 89.12000274658203, 90.30000305175781, 88.72999572753906, 91.48999786376953, 90.19999694824219, 89.20999908447266, 89.18000030517578, 91.0, 91.0999984741211, 90.55000305175781, 90.55999755859375, 90.02999877929688, 89.93000030517578, 90.48999786376953, 89.20999908447266, 89.22999572753906, 89.25, 90.0, 89.41999816894531, 91.29999542236328, 90.77999877929688, 90.26000213623047, 90.93000030517578, 90.30000305175781, 89.25, 89.38999938964844, 90.51000213623047, 91.20999908447266, 88.02999877929688, 90.98999786376953, 89.7300033569336, 89.58999633789062, 90.52000427246094, 89.72000122070312, 89.62999725341797, 89.16999816894531, 90.83000183105469, 89.41999816894531, 90.72999572753906, 90.52000427246094, 90.94999694824219, 91.18000030517578, 89.94000244140625, 89.91000366210938, 89.94999694824219, 90.37999725341797, 91.0, 89.68000030517578, 88.98999786376953, 90.02999877929688, 89.1500015258789, 90.05999755859375, 89.94999694824219, 89.36000061035156, 86.85999298095703, 91.11000061035156, 88.08999633789062, 89.80999755859375, 89.63999938964844, 89.30000305175781, 90.22000122070312, 89.04000091552734, 91.0999984741211, 88.61000061035156, 89.08000183105469, 90.29000091552734, 90.2300033569336, 91.13999938964844, 90.26000213623047, 88.47999572753906, 91.25, 90.09000396728516, 91.18000030517578, 89.38999938964844, 88.94999694824219, 94.18999481201172, 94.2699966430664, 94.66999816894531, 94.57999420166016, 94.58999633789062, 94.50999450683594, 94.6199951171875, 94.6199951171875, 94.75999450683594, 95.08999633789062, 94.68000030517578, 94.47000122070312, 94.61000061035156, 94.8699951171875, 94.75, 94.55999755859375, 94.65999603271484, 94.8499984741211, 94.72999572753906, 94.72999572753906, 94.75999450683594, 94.94999694824219, 94.55999755859375, 94.43999481201172, 94.7699966430664, 94.73999786376953, 94.75, 94.6500015258789, 94.55999755859375, 94.79000091552734, 94.65999603271484, 94.7699966430664, 94.58999633789062, 94.61000061035156, 94.5999984741211, 94.7699966430664, 94.83000183105469, 94.72000122070312, 94.47000122070312, 94.72000122070312, 95.04999542236328, 94.8499984741211, 94.93999481201172, 94.83000183105469, 94.91999816894531, 94.83000183105469, 94.72000122070312, 94.57999420166016, 94.43000030517578, 94.6199951171875], "accs5": [96.37999725341797, 97.31999969482422, 98.50999450683594, 98.43999481201172, 98.3699951171875, 98.81999206542969, 99.12999725341797, 99.02999877929688, 99.49999237060547, 99.55999755859375, 99.5999984741211, 99.65999603271484, 99.47999572753906, 99.58999633789062, 99.75999450683594, 99.75, 99.57999420166016, 99.65999603271484, 99.66999816894531, 99.75999450683594, 99.79999542236328, 99.72999572753906, 99.57999420166016, 99.7199935913086, 99.73999786376953, 99.69999694824219, 99.69999694824219, 99.70999908447266, 99.63999938964844, 99.73999786376953, 99.65999603271484, 99.6199951171875, 99.62999725341797, 99.6199951171875, 99.68999481201172, 99.6199951171875, 99.65999603271484, 99.65999603271484, 99.75, 99.70999908447266, 99.56999969482422, 99.7699966430664, 99.66999816894531, 99.5999984741211, 99.62999725341797, 99.3499984741211, 99.73999786376953, 99.5999984741211, 99.75, 99.57999420166016, 99.64999389648438, 99.7199935913086, 99.78999328613281, 99.6199951171875, 99.73999786376953, 99.4699935913086, 99.70999908447266, 99.53999328613281, 99.47999572753906, 99.62999725341797, 99.66999816894531, 99.6199951171875, 99.57999420166016, 99.72999572753906, 99.58999633789062, 99.65999603271484, 99.50999450683594, 99.54999542236328, 99.6199951171875, 99.64999389648438, 99.24999237060547, 99.6199951171875, 99.64999389648438, 99.62999725341797, 99.56999969482422, 99.55999755859375, 99.63999938964844, 99.60999298095703, 99.7699966430664, 99.67999267578125, 99.60999298095703, 99.4699935913086, 99.72999572753906, 99.72999572753906, 99.75, 99.75999450683594, 99.57999420166016, 99.69999694824219, 99.7199935913086, 99.60999298095703, 99.58999633789062, 99.50999450683594, 99.60999298095703, 99.68999481201172, 99.7199935913086, 99.72999572753906, 99.6199951171875, 99.72999572753906, 99.70999908447266, 99.3499984741211, 99.6199951171875, 99.50999450683594, 99.64999389648438, 99.5199966430664, 99.75, 99.7199935913086, 99.56999969482422, 99.55999755859375, 99.63999938964844, 99.63999938964844, 99.35999298095703, 99.75999450683594, 99.5999984741211, 99.64999389648438, 99.63999938964844, 99.67999267578125, 99.7199935913086, 99.57999420166016, 99.54999542236328, 99.55999755859375, 99.65999603271484, 99.72999572753906, 99.43999481201172, 99.53999328613281, 99.68999481201172, 99.64999389648438, 99.63999938964844, 99.67999267578125, 99.44999694824219, 99.37999725341797, 99.57999420166016, 99.56999969482422, 99.60999298095703, 99.53999328613281, 99.67999267578125, 99.55999755859375, 99.58999633789062, 99.69999694824219, 99.58999633789062, 99.7199935913086, 99.42999267578125, 99.66999816894531, 99.72999572753906, 99.65999603271484, 99.20999908447266, 99.70999908447266, 99.81999969482422, 99.73999786376953, 99.5999984741211, 99.44999694824219, 99.87999725341797, 99.8699951171875, 99.85999298095703, 99.81999969482422, 99.85999298095703, 99.87999725341797, 99.8499984741211, 99.85999298095703, 99.81999969482422, 99.82999420166016, 99.81999969482422, 99.83999633789062, 99.85999298095703, 99.83999633789062, 99.83999633789062, 99.8499984741211, 99.82999420166016, 99.79999542236328, 99.81999969482422, 99.77999877929688, 99.83999633789062, 99.75, 99.79999542236328, 99.79999542236328, 99.82999420166016, 99.83999633789062, 99.81999969482422, 99.79999542236328, 99.78999328613281, 99.8699951171875, 99.78999328613281, 99.80999755859375, 99.82999420166016, 99.78999328613281, 99.83999633789062, 99.79999542236328, 99.79999542236328, 99.79999542236328, 99.79999542236328, 99.79999542236328, 99.79999542236328, 99.75999450683594, 99.80999755859375, 99.7699966430664, 99.7699966430664, 99.82999420166016, 99.75999450683594, 99.82999420166016, 99.73999786376953, 99.8499984741211], "epoch_time": 105.98943305015564, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadamagg_0.001_1024_42.json <==
{"train_losses": [2.0145692825317383, 1.5325931310653687, 1.269329309463501, 1.0616884231567383, 0.9269791841506958, 0.778446614742279, 0.6821467876434326, 0.5834660530090332, 0.5250900983810425, 0.47097986936569214, 0.40139836072921753, 0.3705092966556549, 0.33933573961257935, 0.31799015402793884, 0.2965962886810303, 0.2589203417301178, 0.25021126866340637, 0.2396518737077713, 0.2062082141637802, 0.19338425993919373, 0.18890544772148132, 0.1743330955505371, 0.16663716733455658, 0.15686650574207306, 0.13891208171844482, 0.12699036300182343, 0.1322147697210312, 0.12406925112009048, 0.11524872481822968, 0.11923453956842422, 0.09769435226917267, 0.0930195078253746, 0.09656671434640884, 0.09122816473245621, 0.0926823690533638, 0.0802542045712471, 0.07830482721328735, 0.08864317834377289, 0.0819416418671608, 0.06585296243429184, 0.07593952119350433, 0.06841868907213211, 0.06441067159175873, 0.06689763069152832, 0.070774145424366, 0.05860884115099907, 0.05156387388706207, 0.05563438683748245, 0.05884980410337448, 0.05514341592788696, 0.05341664329171181, 0.04968356341123581, 0.04576363041996956, 0.05073346942663193, 0.05238668993115425, 0.04796170815825462, 0.04656801000237465, 0.05130060762166977, 0.045024096965789795, 0.04901731014251709, 0.04810909181833267, 0.05132196471095085, 0.05114651843905449, 0.03615118935704231, 0.038057032972574234, 0.037606388330459595, 0.045672982931137085, 0.04367981478571892, 0.04110416769981384, 0.044100046157836914, 0.040268056094646454, 0.03830711916089058, 0.03987715765833855, 0.04019568860530853, 0.031326211988925934, 0.028158070519566536, 0.03570636734366417, 0.03420225903391838, 0.02789997309446335, 0.038834162056446075, 0.03510068729519844, 0.03848849609494209, 0.03603637218475342, 0.04220842570066452, 0.033748917281627655, 0.03473737835884094, 0.03097681514918804, 0.036358918994665146, 0.02917959727346897, 0.03264617547392845, 0.025926955044269562, 0.03675909712910652, 0.03226640820503235, 0.032989926636219025, 0.035522375255823135, 0.03286156803369522, 0.03275182843208313, 0.023996680974960327, 0.027879923582077026, 0.040440451353788376, 0.043228890746831894, 0.03292155638337135, 0.027689794078469276, 0.026089491322636604, 0.027110887691378593, 0.030711207538843155, 0.025226309895515442, 0.024828847497701645, 0.029705023393034935, 0.0261513814330101, 0.023355385288596153, 0.022830655798316002, 0.031266745179891586, 0.02019467018544674, 0.02889460325241089, 0.030037853866815567, 0.03123299777507782, 0.02758818492293358, 0.03014928661286831, 0.02257227897644043, 0.03216364234685898, 0.0185038261115551, 0.022535914555191994, 0.033935874700546265, 0.028800901025533676, 0.025485120713710785, 0.02268119528889656, 0.02329649031162262, 0.02585303597152233, 0.021184096112847328, 0.030165404081344604, 0.027388744056224823, 0.024579498916864395, 0.025095051154494286, 0.0230255164206028, 0.01706979237496853, 0.018533462658524513, 0.017941657453775406, 0.024487977847456932, 0.022968383505940437, 0.02476799488067627, 0.02226189337670803, 0.022937919944524765, 0.02000865712761879, 0.016741961240768433, 0.023248907178640366, 0.02675248682498932, 0.023436937481164932, 0.020855648443102837, 0.0214933343231678, 0.01152108609676361, 0.005818075034767389, 0.0036323480308055878, 0.0026764683425426483, 0.00207566493190825, 0.001407730858772993, 0.0018032023217529058, 0.0012558759190142155, 0.0013433240819722414, 0.0013816728023812175, 0.0008911407203413546, 0.0011321232886984944, 0.00042377240606583655, 0.0005318676121532917, 0.001007413724437356, 0.0003878443385474384, 0.0005940882838331163, 0.0010340256849303842, 0.0009379661059938371, 0.0004295765538699925, 0.0002918278332799673, 0.0005243347259238362, 0.0005586181068792939, 0.00030396771035157144, 0.000361228157998994, 0.0005596007104031742, 0.000645817315671593, 0.0002562285808380693, 0.00028725931770168245, 0.0006165295490063727, 0.0003595451998990029, 0.00024839985417202115, 0.00025441512116231024, 0.00018614558211993426, 0.0002486169687472284, 0.0005382028175517917, 0.00019453492132015526, 0.0003876370610669255, 0.0006744138081558049, 0.0009261930827051401, 0.00042042566929012537, 0.0003175593155901879, 0.0006306552095338702, 0.00023715377028565854, 0.00015951675595715642, 0.0003640666836872697, 7.439401088049635e-05, 0.00015278285718522966, 0.0005474459030665457, 0.00019578429055400193], "accs1": [34.63999938964844, 42.040000915527344, 55.50999450683594, 50.12999725341797, 63.150001525878906, 68.93999481201172, 70.33999633789062, 75.13999938964844, 79.18999481201172, 81.3699951171875, 79.8499984741211, 84.55000305175781, 82.30999755859375, 81.58999633789062, 84.86000061035156, 84.81999969482422, 86.72999572753906, 87.97000122070312, 87.77999877929688, 86.02999877929688, 86.4699935913086, 88.19999694824219, 85.80999755859375, 86.07999420166016, 87.16999816894531, 89.04000091552734, 88.1500015258789, 89.16999816894531, 88.7699966430664, 89.0999984741211, 89.08999633789062, 89.47999572753906, 86.75, 88.86000061035156, 89.15999603271484, 89.05999755859375, 89.69999694824219, 89.63999938964844, 88.40999603271484, 89.33000183105469, 90.5, 88.75, 89.22999572753906, 89.36000061035156, 89.3499984741211, 90.0999984741211, 89.9000015258789, 90.58000183105469, 90.1500015258789, 89.7699966430664, 89.29000091552734, 89.62999725341797, 89.75, 89.15999603271484, 90.5999984741211, 90.62000274658203, 90.70999908447266, 90.7699966430664, 90.08000183105469, 90.55000305175781, 90.69999694824219, 89.83000183105469, 91.36000061035156, 91.02999877929688, 91.67999267578125, 91.06999969482422, 90.43000030517578, 89.76000213623047, 90.9000015258789, 88.25999450683594, 91.08000183105469, 90.27000427246094, 90.4000015258789, 91.29999542236328, 91.11000061035156, 91.36000061035156, 91.19999694824219, 90.09000396728516, 90.87999725341797, 90.54000091552734, 91.0199966430664, 91.37999725341797, 90.66999816894531, 90.97999572753906, 90.52999877929688, 91.56999206542969, 90.56999969482422, 91.12999725341797, 90.68000030517578, 91.36000061035156, 91.12999725341797, 91.22999572753906, 91.32999420166016, 91.3699951171875, 91.02999877929688, 91.5, 91.5999984741211, 91.08000183105469, 90.80000305175781, 90.38999938964844, 89.72000122070312, 91.57999420166016, 91.33999633789062, 91.4699935913086, 91.65999603271484, 91.18999481201172, 91.32999420166016, 89.31999969482422, 90.18000030517578, 91.41999816894531, 92.32999420166016, 91.13999938964844, 90.77999877929688, 91.63999938964844, 91.22000122070312, 92.08999633789062, 92.00999450683594, 90.66000366210938, 91.36000061035156, 91.29999542236328, 91.7199935913086, 91.39999389648438, 90.12000274658203, 91.25999450683594, 91.75999450683594, 91.05999755859375, 91.39999389648438, 91.47999572753906, 90.56999969482422, 91.38999938964844, 90.98999786376953, 90.86000061035156, 90.62999725341797, 91.0999984741211, 92.1199951171875, 91.72999572753906, 91.44999694824219, 91.08000183105469, 91.78999328613281, 91.69999694824219, 91.41999816894531, 91.80999755859375, 91.58999633789062, 91.99999237060547, 91.39999389648438, 91.43999481201172, 91.39999389648438, 91.45999908447266, 90.52999877929688, 91.97999572753906, 93.50999450683594, 93.68000030517578, 93.86000061035156, 93.82999420166016, 93.86000061035156, 94.02999877929688, 93.80999755859375, 93.93999481201172, 94.00999450683594, 94.0999984741211, 94.08999633789062, 94.0999984741211, 94.0, 93.91999816894531, 94.18000030517578, 94.0, 94.04999542236328, 94.07999420166016, 94.22999572753906, 94.18999481201172, 94.02999877929688, 94.0199966430664, 94.07999420166016, 94.0, 93.97999572753906, 93.95999908447266, 94.0199966430664, 94.1199951171875, 94.0, 94.15999603271484, 94.08999633789062, 94.0999984741211, 94.02999877929688, 94.11000061035156, 94.14999389648438, 93.97999572753906, 94.04000091552734, 93.93000030517578, 93.90999603271484, 93.94999694824219, 93.8699951171875, 94.08999633789062, 94.0999984741211, 94.04000091552734, 94.04000091552734, 94.0999984741211, 94.08999633789062, 94.0199966430664, 94.1199951171875, 93.87999725341797], "accs5": [87.23999786376953, 91.62999725341797, 94.32999420166016, 91.92999267578125, 96.41999816894531, 97.70999908447266, 96.5199966430664, 97.63999938964844, 98.6399917602539, 98.97999572753906, 98.4699935913086, 99.32999420166016, 99.2699966430664, 99.2699966430664, 99.27999877929688, 99.40999603271484, 99.4699935913086, 99.55999755859375, 99.5199966430664, 99.43999481201172, 99.57999420166016, 99.5999984741211, 99.3699951171875, 99.12999725341797, 99.52999877929688, 99.67999267578125, 99.33999633789062, 99.63999938964844, 99.70999908447266, 99.69999694824219, 99.56999969482422, 99.60999298095703, 99.6199951171875, 99.62999725341797, 99.50999450683594, 99.63999938964844, 99.70999908447266, 99.5199966430664, 99.45999908447266, 99.5199966430664, 99.60999298095703, 99.58999633789062, 99.68999481201172, 99.65999603271484, 99.65999603271484, 99.75, 99.60999298095703, 99.63999938964844, 99.60999298095703, 99.60999298095703, 99.69999694824219, 99.66999816894531, 99.43999481201172, 99.45999908447266, 99.72999572753906, 99.66999816894531, 99.68999481201172, 99.57999420166016, 99.6199951171875, 99.70999908447266, 99.58999633789062, 99.62999725341797, 99.65999603271484, 99.49999237060547, 99.67999267578125, 99.62999725341797, 99.66999816894531, 99.5199966430664, 99.75, 99.64999389648438, 99.65999603271484, 99.62999725341797, 99.67999267578125, 99.70999908447266, 99.73999786376953, 99.69999694824219, 99.75999450683594, 99.57999420166016, 99.63999938964844, 99.65999603271484, 99.67999267578125, 99.5999984741211, 99.64999389648438, 99.60999298095703, 99.67999267578125, 99.67999267578125, 99.56999969482422, 99.63999938964844, 99.64999389648438, 99.62999725341797, 99.63999938964844, 99.65999603271484, 99.60999298095703, 99.65999603271484, 99.65999603271484, 99.69999694824219, 99.62999725341797, 99.58999633789062, 99.63999938964844, 99.55999755859375, 99.38999938964844, 99.6199951171875, 99.69999694824219, 99.67999267578125, 99.69999694824219, 99.67999267578125, 99.57999420166016, 99.69999694824219, 99.75, 99.66999816894531, 99.7199935913086, 99.68999481201172, 99.63999938964844, 99.67999267578125, 99.57999420166016, 99.67999267578125, 99.60999298095703, 99.60999298095703, 99.47999572753906, 99.55999755859375, 99.67999267578125, 99.63999938964844, 99.65999603271484, 99.55999755859375, 99.68999481201172, 99.75999450683594, 99.72999572753906, 99.75999450683594, 99.75999450683594, 99.70999908447266, 99.65999603271484, 99.67999267578125, 99.69999694824219, 99.58999633789062, 99.69999694824219, 99.70999908447266, 99.64999389648438, 99.57999420166016, 99.63999938964844, 99.67999267578125, 99.69999694824219, 99.75999450683594, 99.63999938964844, 99.73999786376953, 99.69999694824219, 99.67999267578125, 99.63999938964844, 99.66999816894531, 99.66999816894531, 99.75, 99.78999328613281, 99.77999877929688, 99.75999450683594, 99.77999877929688, 99.75999450683594, 99.78999328613281, 99.79999542236328, 99.78999328613281, 99.7699966430664, 99.80999755859375, 99.77999877929688, 99.77999877929688, 99.77999877929688, 99.7699966430664, 99.7699966430664, 99.77999877929688, 99.79999542236328, 99.75999450683594, 99.77999877929688, 99.77999877929688, 99.77999877929688, 99.7699966430664, 99.73999786376953, 99.75999450683594, 99.75999450683594, 99.80999755859375, 99.77999877929688, 99.79999542236328, 99.7699966430664, 99.7699966430664, 99.81999969482422, 99.75999450683594, 99.79999542236328, 99.80999755859375, 99.75, 99.78999328613281, 99.77999877929688, 99.7699966430664, 99.69999694824219, 99.78999328613281, 99.72999572753906, 99.80999755859375, 99.7699966430664, 99.75, 99.73999786376953, 99.7699966430664, 99.7699966430664, 99.7699966430664, 99.7699966430664, 99.7199935913086], "epoch_time": 12.997566223144531, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadamagg_0.001_128_42.json <==
{"train_losses": [1.677300214767456, 1.153466820716858, 0.9655648469924927, 0.794015109539032, 0.6729850769042969, 0.5799897313117981, 0.5053562521934509, 0.46606990694999695, 0.4239896833896637, 0.37718695402145386, 0.3410690426826477, 0.30197781324386597, 0.29229357838630676, 0.2687624990940094, 0.2523455321788788, 0.22931455075740814, 0.21223300695419312, 0.21742570400238037, 0.19985222816467285, 0.1786060929298401, 0.17098335921764374, 0.1667923629283905, 0.1540006399154663, 0.1558348536491394, 0.14948247373104095, 0.13989822566509247, 0.13357695937156677, 0.12866702675819397, 0.1285768300294876, 0.12791113555431366, 0.1287572979927063, 0.12159493565559387, 0.12088834494352341, 0.11149828135967255, 0.10603692382574081, 0.11190403997898102, 0.11865391582250595, 0.11728908866643906, 0.10191506892442703, 0.10977764427661896, 0.12161967158317566, 0.10608672350645065, 0.1085154265165329, 0.1125456690788269, 0.10564369708299637, 0.10896191745996475, 0.10803785175085068, 0.10497743636369705, 0.1059151142835617, 0.10734658688306808, 0.09475728124380112, 0.1119215115904808, 0.10974744707345963, 0.10394849628210068, 0.10688608139753342, 0.10556668043136597, 0.09834970533847809, 0.11458290368318558, 0.10828319936990738, 0.10929369181394577, 0.10336276888847351, 0.10573446750640869, 0.09923259168863297, 0.10788602381944656, 0.10459745675325394, 0.11049049347639084, 0.10729556530714035, 0.10773137211799622, 0.09846410155296326, 0.10710518062114716, 0.10769215226173401, 0.10226473212242126, 0.10145260393619537, 0.10054836422204971, 0.10199429094791412, 0.10821021348237991, 0.10922905057668686, 0.09840601682662964, 0.10105760395526886, 0.09446733444929123, 0.09719803184270859, 0.0992983728647232, 0.10718139261007309, 0.09761345386505127, 0.09569357335567474, 0.09776768088340759, 0.09938841313123703, 0.10607528686523438, 0.09536562114953995, 0.0952364057302475, 0.09264981001615524, 0.1043417677283287, 0.09539466351270676, 0.09587322920560837, 0.1021026074886322, 0.09204205870628357, 0.09847337007522583, 0.1011514887213707, 0.09551879018545151, 0.09796413034200668, 0.0988934189081192, 0.09323430061340332, 0.09716768562793732, 0.09744448214769363, 0.0976773351430893, 0.0911015048623085, 0.09588835388422012, 0.1026902049779892, 0.09208150953054428, 0.09743600338697433, 0.09088050574064255, 0.0995979979634285, 0.10100958496332169, 0.09560316056013107, 0.10045129805803299, 0.10069820284843445, 0.09329548478126526, 0.08267220854759216, 0.09383910894393921, 0.09239013493061066, 0.09124090522527695, 0.09194536507129669, 0.10275982320308685, 0.09286928176879883, 0.0924759954214096, 0.09942881762981415, 0.10302748531103134, 0.0920294001698494, 0.08536133915185928, 0.0899215042591095, 0.09613881260156631, 0.09063759446144104, 0.09998603910207748, 0.08644156157970428, 0.0969923809170723, 0.09018963575363159, 0.09261046350002289, 0.09468018263578415, 0.09186597168445587, 0.09647951275110245, 0.08566482365131378, 0.09731544554233551, 0.09092369675636292, 0.09096913784742355, 0.08984553813934326, 0.08929484337568283, 0.10101846605539322, 0.09240058064460754, 0.09420274943113327, 0.08959586918354034, 0.04054410383105278, 0.01994730718433857, 0.014033067040145397, 0.01081200409680605, 0.008668484166264534, 0.009635995142161846, 0.007133014965802431, 0.00790921039879322, 0.008203070610761642, 0.007315433118492365, 0.006033226847648621, 0.0076999180018901825, 0.006795709021389484, 0.00467175617814064, 0.004611406475305557, 0.0044999574311077595, 0.004651838447898626, 0.005079814698547125, 0.005208904854953289, 0.004972148686647415, 0.0037236653733998537, 0.003959849011152983, 0.002844160422682762, 0.0036364553961902857, 0.002635410288348794, 0.0035686958581209183, 0.004584127571433783, 0.0036734004970639944, 0.002264206064864993, 0.00303932698443532, 0.0035429836716502905, 0.004825096111744642, 0.0034547706600278616, 0.0037242562975734472, 0.0026320742908865213, 0.0015379153192043304, 0.003823493840172887, 0.0033271117135882378, 0.004223227966576815, 0.001947629963979125, 0.003226964734494686, 0.0025025999639183283, 0.004330758471041918, 0.0021016784012317657, 0.0028016476426273584, 0.0036911512725055218, 0.003563362406566739, 0.003171270014718175, 0.0036333303432911634, 0.0015630261041224003], "accs1": [50.54999542236328, 64.38999938964844, 66.47999572753906, 74.25, 75.91999816894531, 81.3499984741211, 83.18000030517578, 84.55999755859375, 84.37999725341797, 86.20999908447266, 84.5199966430664, 85.92999267578125, 84.97000122070312, 86.77999877929688, 87.86000061035156, 87.10999298095703, 88.6500015258789, 86.42999267578125, 89.12999725341797, 90.6500015258789, 88.94999694824219, 89.87999725341797, 88.18999481201172, 90.8699951171875, 89.8499984741211, 90.55999755859375, 89.94000244140625, 90.13999938964844, 90.08000183105469, 91.36000061035156, 91.33999633789062, 90.20999908447266, 91.08000183105469, 89.11000061035156, 90.54000091552734, 91.04999542236328, 89.56999969482422, 89.83000183105469, 90.7699966430664, 90.41999816894531, 89.29000091552734, 90.75, 91.0199966430664, 90.58000183105469, 89.3499984741211, 90.69000244140625, 89.22999572753906, 89.54000091552734, 90.22000122070312, 89.87999725341797, 90.44000244140625, 90.73999786376953, 90.5999984741211, 90.37999725341797, 90.20999908447266, 90.86000061035156, 91.08000183105469, 89.80000305175781, 88.66999816894531, 90.09000396728516, 86.17999267578125, 91.28999328613281, 90.75, 90.34000396728516, 89.81999969482422, 90.18000030517578, 90.16999816894531, 90.19000244140625, 89.51000213623047, 91.54999542236328, 90.23999786376953, 90.91999816894531, 90.94000244140625, 89.73999786376953, 91.06999969482422, 92.03999328613281, 90.3499984741211, 90.75, 90.98999786376953, 91.11000061035156, 91.15999603271484, 91.00999450683594, 89.5199966430664, 91.04000091552734, 90.05999755859375, 91.65999603271484, 89.7300033569336, 90.31999969482422, 91.13999938964844, 90.88999938964844, 91.13999938964844, 90.62999725341797, 90.18000030517578, 89.26000213623047, 90.36000061035156, 91.5, 92.03999328613281, 90.37000274658203, 90.19999694824219, 91.45999908447266, 90.44999694824219, 90.62999725341797, 90.43000030517578, 90.12000274658203, 91.02999877929688, 91.1199951171875, 90.05999755859375, 91.7199935913086, 90.69000244140625, 90.0999984741211, 92.00999450683594, 89.66999816894531, 89.66999816894531, 90.4800033569336, 89.7699966430664, 90.88999938964844, 91.22999572753906, 90.33000183105469, 90.91999816894531, 91.92999267578125, 91.50999450683594, 90.13999938964844, 92.07999420166016, 89.87000274658203, 90.8699951171875, 91.68999481201172, 90.87999725341797, 89.52999877929688, 89.2699966430664, 89.6500015258789, 90.97999572753906, 91.45999908447266, 89.97000122070312, 89.9000015258789, 90.97999572753906, 91.6199951171875, 89.80999755859375, 91.06999969482422, 90.44999694824219, 90.72000122070312, 91.57999420166016, 89.91999816894531, 90.52000427246094, 90.87999725341797, 91.37999725341797, 91.41999816894531, 91.05999755859375, 90.76000213623047, 91.63999938964844, 89.36000061035156, 94.33999633789062, 94.43999481201172, 94.55999755859375, 94.62999725341797, 94.50999450683594, 94.5, 94.47000122070312, 94.52999877929688, 94.5199966430664, 94.65999603271484, 94.79999542236328, 94.72999572753906, 94.6199951171875, 94.6199951171875, 94.52999877929688, 94.6199951171875, 94.62999725341797, 94.45999908447266, 94.69999694824219, 94.52999877929688, 94.73999786376953, 94.68000030517578, 94.66999816894531, 94.54999542236328, 94.6500015258789, 94.63999938964844, 94.68999481201172, 94.70999908447266, 94.61000061035156, 94.6199951171875, 94.47000122070312, 94.61000061035156, 94.5, 94.79000091552734, 94.8699951171875, 94.79000091552734, 94.63999938964844, 94.75, 94.86000061035156, 94.68000030517578, 94.29999542236328, 94.88999938964844, 94.54000091552734, 94.75, 94.68000030517578, 94.5199966430664, 94.18999481201172, 94.47000122070312, 94.8699951171875, 94.7699966430664], "accs5": [94.29000091552734, 97.43999481201172, 97.01000213623047, 98.3899917602539, 98.77999877929688, 99.0199966430664, 99.35999298095703, 99.31999969482422, 99.2699966430664, 99.49999237060547, 99.48999786376953, 99.38999938964844, 99.48999786376953, 99.60999298095703, 99.69999694824219, 99.56999969482422, 99.68999481201172, 99.42999267578125, 99.64999389648438, 99.7199935913086, 99.57999420166016, 99.66999816894531, 99.6199951171875, 99.7199935913086, 99.69999694824219, 99.69999694824219, 99.64999389648438, 99.68999481201172, 99.68999481201172, 99.66999816894531, 99.72999572753906, 99.69999694824219, 99.73999786376953, 99.50999450683594, 99.68999481201172, 99.79999542236328, 99.63999938964844, 99.50999450683594, 99.64999389648438, 99.57999420166016, 99.4699935913086, 99.62999725341797, 99.69999694824219, 99.73999786376953, 99.60999298095703, 99.67999267578125, 99.44999694824219, 99.72999572753906, 99.56999969482422, 99.35999298095703, 99.67999267578125, 99.65999603271484, 99.63999938964844, 99.65999603271484, 99.62999725341797, 99.68999481201172, 99.6199951171875, 99.63999938964844, 99.63999938964844, 99.66999816894531, 99.30999755859375, 99.63999938964844, 99.58999633789062, 99.66999816894531, 99.55999755859375, 99.70999908447266, 99.6199951171875, 99.63999938964844, 99.56999969482422, 99.64999389648438, 99.68999481201172, 99.62999725341797, 99.72999572753906, 99.49999237060547, 99.7199935913086, 99.75, 99.58999633789062, 99.6199951171875, 99.64999389648438, 99.72999572753906, 99.7199935913086, 99.6199951171875, 99.68999481201172, 99.75999450683594, 99.55999755859375, 99.72999572753906, 99.53999328613281, 99.54999542236328, 99.77999877929688, 99.63999938964844, 99.69999694824219, 99.62999725341797, 99.49999237060547, 99.57999420166016, 99.67999267578125, 99.70999908447266, 99.75, 99.75999450683594, 99.42999267578125, 99.73999786376953, 99.57999420166016, 99.65999603271484, 99.64999389648438, 99.3699951171875, 99.75, 99.65999603271484, 99.62999725341797, 99.6199951171875, 99.69999694824219, 99.57999420166016, 99.7199935913086, 99.5199966430664, 99.45999908447266, 99.62999725341797, 99.52999877929688, 99.73999786376953, 99.78999328613281, 99.63999938964844, 99.56999969482422, 99.77999877929688, 99.75, 99.7199935913086, 99.65999603271484, 99.73999786376953, 99.63999938964844, 99.73999786376953, 99.64999389648438, 99.5999984741211, 99.65999603271484, 99.56999969482422, 99.77999877929688, 99.69999694824219, 99.55999755859375, 99.60999298095703, 99.77999877929688, 99.52999877929688, 99.64999389648438, 99.62999725341797, 99.67999267578125, 99.57999420166016, 99.60999298095703, 99.60999298095703, 99.65999603271484, 99.68999481201172, 99.73999786376953, 99.75999450683594, 99.66999816894531, 99.62999725341797, 99.68999481201172, 99.73999786376953, 99.78999328613281, 99.7699966430664, 99.75, 99.7699966430664, 99.79999542236328, 99.79999542236328, 99.79999542236328, 99.75999450683594, 99.81999969482422, 99.83999633789062, 99.8499984741211, 99.77999877929688, 99.80999755859375, 99.87999725341797, 99.75, 99.81999969482422, 99.77999877929688, 99.8499984741211, 99.83999633789062, 99.7699966430664, 99.7699966430664, 99.82999420166016, 99.81999969482422, 99.81999969482422, 99.8699951171875, 99.79999542236328, 99.83999633789062, 99.83999633789062, 99.7699966430664, 99.8499984741211, 99.80999755859375, 99.81999969482422, 99.8499984741211, 99.77999877929688, 99.83999633789062, 99.75999450683594, 99.79999542236328, 99.88999938964844, 99.82999420166016, 99.8499984741211, 99.77999877929688, 99.81999969482422, 99.81999969482422, 99.83999633789062, 99.77999877929688, 99.82999420166016, 99.77999877929688, 99.78999328613281, 99.82999420166016, 99.77999877929688], "epoch_time": 44.09673810005188, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadamagg_0.001_2048_42.json <==
{"train_losses": [2.075620651245117, 1.5932960510253906, 1.4035007953643799, 1.2298016548156738, 1.058180809020996, 0.8994699716567993, 0.7840182781219482, 0.6661822199821472, 0.6002898812294006, 0.5386125445365906, 0.461086630821228, 0.41138091683387756, 0.39691129326820374, 0.35258129239082336, 0.32200878858566284, 0.2960851192474365, 0.28087088465690613, 0.271348237991333, 0.23985393345355988, 0.22023920714855194, 0.21357473731040955, 0.20541587471961975, 0.1947096288204193, 0.18083429336547852, 0.16321684420108795, 0.15060628950595856, 0.14724032580852509, 0.14046034216880798, 0.13750949501991272, 0.1264834702014923, 0.11625133454799652, 0.11569187045097351, 0.11744921654462814, 0.0981936901807785, 0.09820141643285751, 0.09677882492542267, 0.0923287644982338, 0.09146221727132797, 0.09374768286943436, 0.08126047998666763, 0.0759517177939415, 0.0728696882724762, 0.0729832723736763, 0.07621786743402481, 0.06790783256292343, 0.053627148270606995, 0.06354392319917679, 0.05922025069594383, 0.05539489910006523, 0.06190285459160805, 0.06314993649721146, 0.05606623739004135, 0.046440623700618744, 0.046312011778354645, 0.05565200373530388, 0.05570440739393234, 0.04410975053906441, 0.04447120055556297, 0.03740037977695465, 0.044214390218257904, 0.04104422777891159, 0.04051201045513153, 0.04219138249754906, 0.037791941314935684, 0.03874149173498154, 0.0458279512822628, 0.03424958512187004, 0.03436197340488434, 0.03271222114562988, 0.03817444294691086, 0.035397399216890335, 0.03378775715827942, 0.040511354804039, 0.03465411439538002, 0.03289914131164551, 0.028851306065917015, 0.03230984881520271, 0.02417638525366783, 0.029531313106417656, 0.036076631397008896, 0.02939867042005062, 0.03761347383260727, 0.03200377896428108, 0.027073265984654427, 0.03064390830695629, 0.02969168871641159, 0.031157512217760086, 0.024610724300146103, 0.032380349934101105, 0.03719877824187279, 0.035443875938653946, 0.027921108528971672, 0.029849359765648842, 0.03248363360762596, 0.030420595780014992, 0.020532554015517235, 0.02391556277871132, 0.029238300397992134, 0.03992718085646629, 0.029585065320134163, 0.033476296812295914, 0.02969626896083355, 0.02671675756573677, 0.025470590218901634, 0.023502353578805923, 0.02014339156448841, 0.0257873572409153, 0.024576472118496895, 0.024128878489136696, 0.022638794034719467, 0.022320568561553955, 0.022256257012486458, 0.024553168565034866, 0.02907930128276348, 0.026901215314865112, 0.018513111397624016, 0.02122870273888111, 0.01804184354841709, 0.02151075191795826, 0.020997315645217896, 0.022686071693897247, 0.01822984777390957, 0.021876880899071693, 0.021194804459810257, 0.022786671295762062, 0.025786280632019043, 0.02136910893023014, 0.018881073221564293, 0.022927645593881607, 0.01981250010430813, 0.02413056418299675, 0.02419787272810936, 0.020879648625850677, 0.020493898540735245, 0.021732807159423828, 0.02659718506038189, 0.02610151097178459, 0.019544798880815506, 0.016245797276496887, 0.017346546053886414, 0.020739050582051277, 0.021687747910618782, 0.02165237069129944, 0.019339878112077713, 0.015998976305127144, 0.018970901146531105, 0.023652222007513046, 0.024793358519673347, 0.01704902946949005, 0.015207653865218163, 0.010824959725141525, 0.005119959358125925, 0.0035606068558990955, 0.002290229080244899, 0.0013228087918832898, 0.002023999346420169, 0.0013632150366902351, 0.001253634924069047, 0.0015221275389194489, 0.0010337440762668848, 0.001654740422964096, 0.0007267291657626629, 0.00046741781989112496, 0.0009650439023971558, 0.0008070228504948318, 0.0005624375189654529, 0.0006684412946924567, 0.0009968290105462074, 0.00041026994585990906, 0.0004624678986147046, 0.00043738551903516054, 0.00041493383469060063, 0.0002601657761260867, 0.00037575335591100156, 0.0005067948950454593, 0.00033482740400359035, 0.00048676750157028437, 0.0003139031177852303, 0.00045078282710164785, 0.00030007949681021273, 0.0007495912141166627, 0.0003356642846483737, 0.0007171403849497437, 0.00021057430421933532, 0.00013241228589322418, 0.00013365750783123076, 0.0003046816273126751, 0.000281752145383507, 0.00016430547111667693, 0.0002635253476910293, 0.0001941008522408083, 0.00016080246132332832, 0.0003064531774725765, 0.0001744650217005983, 0.00011181931040482596, 0.0003221012884750962, 0.0002754857705440372, 0.00021764670964330435, 0.00013971058069728315, 0.00010758169810287654], "accs1": [23.59000015258789, 36.87999725341797, 43.959999084472656, 57.83000183105469, 50.16999816894531, 54.87999725341797, 66.27999877929688, 74.43000030517578, 74.13999938964844, 70.0, 80.68999481201172, 76.55000305175781, 84.0999984741211, 82.0999984741211, 81.1199951171875, 82.73999786376953, 84.68000030517578, 85.45999145507812, 81.58999633789062, 80.00999450683594, 83.94999694824219, 85.41999816894531, 87.0, 88.0, 88.72999572753906, 87.58999633789062, 88.07999420166016, 87.97000122070312, 86.27999877929688, 88.63999938964844, 87.07999420166016, 88.58000183105469, 89.31999969482422, 88.8699951171875, 87.86000061035156, 87.77999877929688, 88.04000091552734, 89.2699966430664, 88.13999938964844, 88.04999542236328, 87.88999938964844, 87.28999328613281, 89.45999908447266, 89.40999603271484, 88.56999969482422, 88.23999786376953, 88.33999633789062, 89.23999786376953, 90.45999908447266, 89.9800033569336, 89.3499984741211, 90.05000305175781, 90.09000396728516, 90.06999969482422, 89.55999755859375, 90.52000427246094, 88.79999542236328, 89.25, 89.56999969482422, 89.88999938964844, 90.47000122070312, 89.63999938964844, 89.94000244140625, 90.76000213623047, 90.5, 89.83999633789062, 90.55999755859375, 90.77999877929688, 89.8499984741211, 90.12000274658203, 89.26000213623047, 90.3499984741211, 90.08000183105469, 90.94000244140625, 90.56999969482422, 89.38999938964844, 91.0999984741211, 90.76000213623047, 90.27000427246094, 89.62000274658203, 90.72000122070312, 90.05999755859375, 90.63999938964844, 91.47999572753906, 90.37000274658203, 90.25, 91.08999633789062, 90.7699966430664, 90.0999984741211, 89.87000274658203, 90.12999725341797, 91.18999481201172, 91.16999816894531, 91.18000030517578, 90.88999938964844, 91.73999786376953, 90.91999816894531, 91.0, 91.1199951171875, 90.68000030517578, 89.87000274658203, 90.16999816894531, 90.0, 91.6199951171875, 91.48999786376953, 91.18999481201172, 89.93000030517578, 91.39999389648438, 90.7699966430664, 91.47999572753906, 90.6500015258789, 91.41999816894531, 90.72999572753906, 90.79000091552734, 91.0999984741211, 91.08999633789062, 91.44999694824219, 91.48999786376953, 90.91999816894531, 91.05999755859375, 90.81999969482422, 91.37999725341797, 91.80999755859375, 91.11000061035156, 91.2699966430664, 91.4699935913086, 90.44999694824219, 90.91999816894531, 90.91999816894531, 91.89999389648438, 91.18999481201172, 92.17999267578125, 91.33999633789062, 90.20999908447266, 91.5999984741211, 91.13999938964844, 91.5, 91.0, 91.25, 91.58999633789062, 90.19000244140625, 91.0199966430664, 91.3699951171875, 91.82999420166016, 91.5199966430664, 90.9000015258789, 90.69999694824219, 91.64999389648438, 91.89999389648438, 91.70999145507812, 92.68999481201172, 92.91999816894531, 93.0199966430664, 93.03999328613281, 93.10999298095703, 93.14999389648438, 93.25999450683594, 93.18999481201172, 93.27999877929688, 93.2699966430664, 93.32999420166016, 93.38999938964844, 93.3699951171875, 93.43000030517578, 93.43000030517578, 93.48999786376953, 93.44999694824219, 93.43000030517578, 93.39999389648438, 93.37999725341797, 93.3699951171875, 93.45999908447266, 93.39999389648438, 93.43000030517578, 93.39999389648438, 93.43999481201172, 93.48999786376953, 93.43000030517578, 93.5, 93.44999694824219, 93.5199966430664, 93.45999908447266, 93.53999328613281, 93.56999969482422, 93.53999328613281, 93.5199966430664, 93.50999450683594, 93.40999603271484, 93.55999755859375, 93.54999542236328, 93.43999481201172, 93.56999969482422, 93.5, 93.52999877929688, 93.5999984741211, 93.61000061035156, 93.52999877929688, 93.56999969482422, 93.61000061035156, 93.63999938964844], "accs5": [81.62999725341797, 88.54999542236328, 90.55999755859375, 95.6500015258789, 94.68000030517578, 95.4000015258789, 97.29000091552734, 98.23999786376953, 98.30999755859375, 97.6199951171875, 98.98999786376953, 98.82999420166016, 99.2199935913086, 99.00999450683594, 98.8699951171875, 98.82999420166016, 99.48999786376953, 99.37999725341797, 99.45999908447266, 99.27999877929688, 99.38999938964844, 99.35999298095703, 99.43999481201172, 99.55999755859375, 99.45999908447266, 99.56999969482422, 99.47999572753906, 99.52999877929688, 99.6199951171875, 99.53999328613281, 99.19999694824219, 99.56999969482422, 99.64999389648438, 99.5999984741211, 99.43999481201172, 99.7199935913086, 99.37999725341797, 99.62999725341797, 99.58999633789062, 99.56999969482422, 99.54999542236328, 99.49999237060547, 99.55999755859375, 99.63999938964844, 99.50999450683594, 99.56999969482422, 99.63999938964844, 99.62999725341797, 99.66999816894531, 99.5999984741211, 99.6199951171875, 99.52999877929688, 99.5999984741211, 99.7199935913086, 99.67999267578125, 99.68999481201172, 99.27999877929688, 99.56999969482422, 99.54999542236328, 99.72999572753906, 99.63999938964844, 99.52999877929688, 99.68999481201172, 99.6199951171875, 99.64999389648438, 99.63999938964844, 99.65999603271484, 99.60999298095703, 99.7199935913086, 99.67999267578125, 99.60999298095703, 99.5999984741211, 99.6199951171875, 99.7199935913086, 99.5999984741211, 99.5999984741211, 99.7199935913086, 99.7199935913086, 99.33999633789062, 99.52999877929688, 99.70999908447266, 99.69999694824219, 99.73999786376953, 99.65999603271484, 99.52999877929688, 99.66999816894531, 99.65999603271484, 99.68999481201172, 99.68999481201172, 99.67999267578125, 99.62999725341797, 99.67999267578125, 99.50999450683594, 99.63999938964844, 99.69999694824219, 99.62999725341797, 99.54999542236328, 99.64999389648438, 99.67999267578125, 99.69999694824219, 99.7199935913086, 99.70999908447266, 99.60999298095703, 99.67999267578125, 99.67999267578125, 99.73999786376953, 99.75999450683594, 99.68999481201172, 99.66999816894531, 99.66999816894531, 99.55999755859375, 99.7199935913086, 99.62999725341797, 99.65999603271484, 99.72999572753906, 99.60999298095703, 99.69999694824219, 99.69999694824219, 99.66999816894531, 99.67999267578125, 99.72999572753906, 99.68999481201172, 99.7199935913086, 99.63999938964844, 99.47999572753906, 99.62999725341797, 99.52999877929688, 99.69999694824219, 99.69999694824219, 99.68999481201172, 99.5999984741211, 99.64999389648438, 99.62999725341797, 99.70999908447266, 99.70999908447266, 99.49999237060547, 99.68999481201172, 99.64999389648438, 99.67999267578125, 99.72999572753906, 99.56999969482422, 99.69999694824219, 99.60999298095703, 99.70999908447266, 99.68999481201172, 99.5999984741211, 99.5999984741211, 99.7199935913086, 99.75999450683594, 99.67999267578125, 99.78999328613281, 99.77999877929688, 99.79999542236328, 99.79999542236328, 99.78999328613281, 99.78999328613281, 99.80999755859375, 99.77999877929688, 99.77999877929688, 99.77999877929688, 99.77999877929688, 99.7699966430664, 99.7699966430664, 99.75999450683594, 99.75, 99.77999877929688, 99.75999450683594, 99.75999450683594, 99.75999450683594, 99.77999877929688, 99.75999450683594, 99.72999572753906, 99.73999786376953, 99.75999450683594, 99.73999786376953, 99.75, 99.75, 99.75999450683594, 99.75999450683594, 99.73999786376953, 99.73999786376953, 99.7199935913086, 99.7199935913086, 99.72999572753906, 99.73999786376953, 99.7199935913086, 99.72999572753906, 99.70999908447266, 99.7199935913086, 99.70999908447266, 99.72999572753906, 99.73999786376953, 99.73999786376953, 99.73999786376953, 99.75999450683594, 99.75999450683594, 99.73999786376953, 99.73999786376953, 99.72999572753906, 99.73999786376953], "epoch_time": 12.46462082862854, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadamagg_0.001_256_42.json <==
{"train_losses": [1.633779764175415, 1.1639126539230347, 0.968446671962738, 0.796947717666626, 0.6654687523841858, 0.5785896182060242, 0.5057193636894226, 0.44103890657424927, 0.39771568775177, 0.362650066614151, 0.32759183645248413, 0.292849063873291, 0.2828659117221832, 0.2582564949989319, 0.24129702150821686, 0.21252642571926117, 0.20469622313976288, 0.20302627980709076, 0.19036848843097687, 0.17041222751140594, 0.16582228243350983, 0.15550610423088074, 0.15558429062366486, 0.1475701928138733, 0.1341138333082199, 0.1280035525560379, 0.13161373138427734, 0.12416692078113556, 0.11342203617095947, 0.11005683243274689, 0.11239822208881378, 0.10438746958971024, 0.10689397901296616, 0.10003165155649185, 0.09661941975355148, 0.09666743874549866, 0.09211438149213791, 0.09757120907306671, 0.08241243660449982, 0.0852428525686264, 0.09000542014837265, 0.08595947176218033, 0.08053479343652725, 0.08926417678594589, 0.07653449475765228, 0.07635985314846039, 0.07662201672792435, 0.07713069021701813, 0.06936462968587875, 0.07646831125020981, 0.06870388984680176, 0.07404843717813492, 0.06628844887018204, 0.06233276054263115, 0.06797347217798233, 0.06871291995048523, 0.06747900694608688, 0.07162923365831375, 0.06316918879747391, 0.07091110944747925, 0.06205590069293976, 0.06436228007078171, 0.06509379297494888, 0.058237165212631226, 0.06341444700956345, 0.06066704913973808, 0.0543750524520874, 0.05939728766679764, 0.06751348823308945, 0.06680206209421158, 0.05902406945824623, 0.06326880306005478, 0.061070941388607025, 0.053478699177503586, 0.06205599755048752, 0.059757787734270096, 0.060214851051568985, 0.05536487326025963, 0.06475628912448883, 0.05069075897336006, 0.05408826097846031, 0.05587923526763916, 0.055854447185993195, 0.056506361812353134, 0.05261137709021568, 0.05537676066160202, 0.05306391790509224, 0.06074649840593338, 0.05806322023272514, 0.05345713347196579, 0.0620855875313282, 0.0520777627825737, 0.058327507227659225, 0.05349760502576828, 0.05203831568360329, 0.0583813302218914, 0.05657797306776047, 0.05235738307237625, 0.054143112152814865, 0.05457879602909088, 0.05491635575890541, 0.05360247939825058, 0.05373849347233772, 0.0558171309530735, 0.053596317768096924, 0.04820586368441582, 0.05705368518829346, 0.05501163750886917, 0.058131203055381775, 0.06272992491722107, 0.04384581372141838, 0.0559544563293457, 0.05102406442165375, 0.05378170311450958, 0.05265438184142113, 0.05006422847509384, 0.048795055598020554, 0.058049604296684265, 0.05345556512475014, 0.05077257752418518, 0.047686293721199036, 0.05289272218942642, 0.05342964828014374, 0.05148317292332649, 0.05304493382573128, 0.048169687390327454, 0.05001257732510567, 0.0512545146048069, 0.05159595608711243, 0.049562327563762665, 0.05074620991945267, 0.05798566713929176, 0.060050804167985916, 0.0522223524749279, 0.05025910213589668, 0.046591371297836304, 0.051831863820552826, 0.049205999821424484, 0.05222891643643379, 0.049334026873111725, 0.05321589112281799, 0.05379365012049675, 0.0530504435300827, 0.05784454569220543, 0.04484725371003151, 0.04317893460392952, 0.053949058055877686, 0.04503791034221649, 0.048976052552461624, 0.04756738618016243, 0.019417908042669296, 0.00883129145950079, 0.007193990983068943, 0.004261524882167578, 0.0033192308619618416, 0.004103688057512045, 0.002475731074810028, 0.0021240694914013147, 0.002674812451004982, 0.0017365885432809591, 0.003121857764199376, 0.002301375148817897, 0.001671267906203866, 0.001974337501451373, 0.002489356556907296, 0.0022749111521989107, 0.002150444546714425, 0.001359238987788558, 0.0015212360303848982, 0.002306548412889242, 0.0018722346285358071, 0.001223995815962553, 0.0028794300742447376, 0.003336759516969323, 0.0024279323406517506, 0.001405437127687037, 0.001580077805556357, 0.0019900668412446976, 0.0013617301592603326, 0.0011469903402030468, 0.0013547730632126331, 0.0011581756407395005, 0.001241983030922711, 0.002750323386862874, 0.001361766830086708, 0.002167480532079935, 0.0016142867971211672, 0.001631700899451971, 0.00129703339189291, 0.0017113897483795881, 0.0020906662102788687, 0.0018435021629557014, 0.0017321885097771883, 0.002435852074995637, 0.003023075172677636, 0.0032702446915209293, 0.001454161829315126, 0.0014608647907152772, 0.0013581536477431655, 0.0012757065705955029], "accs1": [45.599998474121094, 54.429996490478516, 61.1099967956543, 71.2300033569336, 72.45999908447266, 78.01000213623047, 83.68000030517578, 82.04999542236328, 80.52999877929688, 81.79000091552734, 85.0, 86.8499984741211, 87.44999694824219, 85.49999237060547, 89.02999877929688, 88.93000030517578, 88.97999572753906, 89.15999603271484, 88.9000015258789, 88.80999755859375, 90.30000305175781, 90.16000366210938, 89.33000183105469, 89.41999816894531, 89.30000305175781, 90.37999725341797, 90.18000030517578, 90.66000366210938, 90.75, 90.2300033569336, 90.55999755859375, 90.73999786376953, 89.77999877929688, 90.63999938964844, 89.69000244140625, 90.55000305175781, 88.55999755859375, 91.00999450683594, 90.37999725341797, 90.5, 90.48999786376953, 91.08999633789062, 90.5, 90.38999938964844, 90.77999877929688, 91.33999633789062, 90.88999938964844, 90.41000366210938, 90.3499984741211, 88.9000015258789, 91.25999450683594, 91.42999267578125, 91.41999816894531, 91.65999603271484, 90.97000122070312, 90.47000122070312, 91.13999938964844, 90.97999572753906, 91.11000061035156, 91.27999877929688, 91.67999267578125, 91.82999420166016, 89.91000366210938, 90.79000091552734, 91.15999603271484, 91.50999450683594, 92.31999206542969, 91.0, 90.44000244140625, 91.19999694824219, 91.16999816894531, 91.25, 91.66999816894531, 90.68000030517578, 92.03999328613281, 91.28999328613281, 91.18000030517578, 89.51000213623047, 91.56999206542969, 91.63999938964844, 90.56999969482422, 91.5, 91.45999908447266, 91.06999969482422, 90.4800033569336, 91.3499984741211, 91.37999725341797, 90.95999908447266, 90.5999984741211, 91.30999755859375, 91.47999572753906, 91.8699951171875, 91.62999725341797, 91.58999633789062, 91.73999786376953, 91.38999938964844, 90.77999877929688, 90.36000061035156, 90.66000366210938, 91.52999877929688, 90.16999816894531, 90.79000091552734, 89.80999755859375, 91.04000091552734, 91.90999603271484, 90.55000305175781, 91.68999481201172, 91.94999694824219, 90.19999694824219, 91.73999786376953, 89.83999633789062, 91.54999542236328, 90.41000366210938, 91.08999633789062, 92.15999603271484, 90.94999694824219, 91.25, 91.60999298095703, 89.16999816894531, 91.69999694824219, 89.69000244140625, 90.51000213623047, 90.33000183105469, 91.66999816894531, 91.22999572753906, 91.56999206542969, 90.16000366210938, 92.23999786376953, 91.19999694824219, 91.5999984741211, 91.41999816894531, 89.62000274658203, 91.22999572753906, 91.7199935913086, 91.62999725341797, 91.2699966430664, 91.91999816894531, 90.70999908447266, 91.7699966430664, 91.5199966430664, 91.29999542236328, 91.69999694824219, 89.6500015258789, 91.38999938964844, 91.75999450683594, 91.80999755859375, 91.25999450683594, 91.5199966430664, 91.80999755859375, 92.53999328613281, 94.2699966430664, 94.48999786376953, 94.54999542236328, 94.47999572753906, 94.56999969482422, 94.52999877929688, 94.7699966430664, 94.55999755859375, 94.58999633789062, 94.52999877929688, 94.50999450683594, 94.5, 94.55999755859375, 94.41999816894531, 94.72000122070312, 94.61000061035156, 94.38999938964844, 94.6199951171875, 94.3699951171875, 94.5, 94.66999816894531, 94.43999481201172, 94.70999908447266, 94.50999450683594, 94.3499984741211, 94.6500015258789, 94.47000122070312, 94.62999725341797, 94.81999969482422, 94.48999786376953, 94.68999481201172, 94.63999938964844, 94.55999755859375, 94.27999877929688, 94.25, 94.38999938964844, 94.37999725341797, 94.41999816894531, 94.25, 94.40999603271484, 94.29000091552734, 94.3499984741211, 94.43000030517578, 94.3699951171875, 94.13999938964844, 94.38999938964844, 94.18000030517578, 94.32999420166016, 94.3499984741211, 94.3499984741211], "accs5": [92.80999755859375, 94.06999969482422, 94.23999786376953, 97.8499984741211, 98.3499984741211, 98.98999786376953, 99.3499984741211, 99.19999694824219, 98.8899917602539, 98.77999877929688, 99.48999786376953, 99.47999572753906, 99.6199951171875, 99.56999969482422, 99.63999938964844, 99.53999328613281, 99.58999633789062, 99.57999420166016, 99.70999908447266, 99.58999633789062, 99.58999633789062, 99.69999694824219, 99.69999694824219, 99.68999481201172, 99.65999603271484, 99.62999725341797, 99.69999694824219, 99.75999450683594, 99.69999694824219, 99.66999816894531, 99.62999725341797, 99.66999816894531, 99.6199951171875, 99.66999816894531, 99.56999969482422, 99.66999816894531, 99.50999450683594, 99.57999420166016, 99.64999389648438, 99.62999725341797, 99.60999298095703, 99.72999572753906, 99.69999694824219, 99.65999603271484, 99.57999420166016, 99.5999984741211, 99.6199951171875, 99.52999877929688, 99.53999328613281, 99.7199935913086, 99.7699966430664, 99.66999816894531, 99.6199951171875, 99.66999816894531, 99.69999694824219, 99.70999908447266, 99.70999908447266, 99.69999694824219, 99.68999481201172, 99.60999298095703, 99.73999786376953, 99.77999877929688, 99.53999328613281, 99.7199935913086, 99.7699966430664, 99.77999877929688, 99.78999328613281, 99.56999969482422, 99.55999755859375, 99.75, 99.63999938964844, 99.67999267578125, 99.81999969482422, 99.67999267578125, 99.62999725341797, 99.75, 99.64999389648438, 99.48999786376953, 99.75, 99.72999572753906, 99.65999603271484, 99.68999481201172, 99.7199935913086, 99.6199951171875, 99.7199935913086, 99.70999908447266, 99.72999572753906, 99.65999603271484, 99.63999938964844, 99.73999786376953, 99.62999725341797, 99.64999389648438, 99.60999298095703, 99.78999328613281, 99.73999786376953, 99.50999450683594, 99.53999328613281, 99.72999572753906, 99.56999969482422, 99.69999694824219, 99.80999755859375, 99.65999603271484, 99.62999725341797, 99.75, 99.68999481201172, 99.57999420166016, 99.69999694824219, 99.75999450683594, 99.63999938964844, 99.70999908447266, 99.62999725341797, 99.75, 99.67999267578125, 99.68999481201172, 99.78999328613281, 99.62999725341797, 99.66999816894531, 99.72999572753906, 99.5199966430664, 99.67999267578125, 99.4699935913086, 99.64999389648438, 99.65999603271484, 99.79999542236328, 99.75, 99.6199951171875, 99.70999908447266, 99.78999328613281, 99.53999328613281, 99.77999877929688, 99.7199935913086, 99.64999389648438, 99.49999237060547, 99.5999984741211, 99.65999603271484, 99.49999237060547, 99.67999267578125, 99.7199935913086, 99.68999481201172, 99.65999603271484, 99.67999267578125, 99.73999786376953, 99.54999542236328, 99.73999786376953, 99.7199935913086, 99.70999908447266, 99.66999816894531, 99.75, 99.72999572753906, 99.79999542236328, 99.8499984741211, 99.8499984741211, 99.87999725341797, 99.81999969482422, 99.83999633789062, 99.8699951171875, 99.8499984741211, 99.88999938964844, 99.8499984741211, 99.85999298095703, 99.85999298095703, 99.8699951171875, 99.85999298095703, 99.85999298095703, 99.85999298095703, 99.8699951171875, 99.83999633789062, 99.80999755859375, 99.80999755859375, 99.79999542236328, 99.8499984741211, 99.8699951171875, 99.8699951171875, 99.8699951171875, 99.82999420166016, 99.8499984741211, 99.8499984741211, 99.85999298095703, 99.83999633789062, 99.80999755859375, 99.83999633789062, 99.8499984741211, 99.79999542236328, 99.85999298095703, 99.82999420166016, 99.82999420166016, 99.83999633789062, 99.8499984741211, 99.83999633789062, 99.8699951171875, 99.88999938964844, 99.90999603271484, 99.83999633789062, 99.87999725341797, 99.8499984741211, 99.8499984741211, 99.8499984741211, 99.89999389648438, 99.85999298095703, 99.83999633789062], "epoch_time": 31.71013641357422, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadamagg_0.001_32_42.json <==
{"train_losses": [1.6620140075683594, 1.1267356872558594, 0.9566984176635742, 0.7902469038963318, 0.6987991333007812, 0.6337385773658752, 0.5672141909599304, 0.5215312242507935, 0.5052063465118408, 0.459576815366745, 0.43794509768486023, 0.4033384323120117, 0.39619559049606323, 0.3837343156337738, 0.3739967346191406, 0.35876521468162537, 0.34597694873809814, 0.3407479524612427, 0.35082492232322693, 0.3190268576145172, 0.3305598795413971, 0.31878232955932617, 0.30431023240089417, 0.32759881019592285, 0.3159460723400116, 0.3060363531112671, 0.3195466101169586, 0.31302452087402344, 0.2981868386268616, 0.3100582957267761, 0.30691778659820557, 0.31344640254974365, 0.31036484241485596, 0.28921979665756226, 0.30118444561958313, 0.30374932289123535, 0.2875364124774933, 0.31152454018592834, 0.2972525358200073, 0.29723817110061646, 0.3057222068309784, 0.3001410961151123, 0.2907586991786957, 0.30557700991630554, 0.29645320773124695, 0.3004988133907318, 0.3033068776130676, 0.2968514859676361, 0.29942283034324646, 0.29472121596336365, 0.29386794567108154, 0.2939954102039337, 0.29586970806121826, 0.29853910207748413, 0.29367750883102417, 0.29318100214004517, 0.29462799429893494, 0.28865188360214233, 0.28983834385871887, 0.2999214231967926, 0.2945733368396759, 0.2794593274593353, 0.3001698851585388, 0.28481781482696533, 0.30189111828804016, 0.2988985776901245, 0.3050214648246765, 0.2984544634819031, 0.29822713136672974, 0.302528977394104, 0.2959798276424408, 0.2923998236656189, 0.2881440818309784, 0.2829711139202118, 0.28981420397758484, 0.3059983551502228, 0.3076162040233612, 0.3013627529144287, 0.28787779808044434, 0.2852535545825958, 0.28551164269447327, 0.2885627746582031, 0.2965989410877228, 0.2898922264575958, 0.2837824821472168, 0.2796156704425812, 0.2806091606616974, 0.2896047830581665, 0.2921665608882904, 0.28561970591545105, 0.2824731767177582, 0.2953939437866211, 0.295661062002182, 0.2871600389480591, 0.29165831208229065, 0.2908051013946533, 0.29172345995903015, 0.29102182388305664, 0.2870277762413025, 0.29434266686439514, 0.2942262589931488, 0.29039356112480164, 0.28942084312438965, 0.2948743402957916, 0.29033929109573364, 0.28855833411216736, 0.28585270047187805, 0.29909488558769226, 0.2911924421787262, 0.29288023710250854, 0.29259952902793884, 0.2994631230831146, 0.29112929105758667, 0.28970980644226074, 0.30308812856674194, 0.2880536615848541, 0.2850869596004486, 0.2866261601448059, 0.3027879297733307, 0.2823152244091034, 0.2904391586780548, 0.28500470519065857, 0.2988220751285553, 0.2823325991630554, 0.27993977069854736, 0.2935546934604645, 0.2900354564189911, 0.2917693555355072, 0.27972254157066345, 0.2900882065296173, 0.2935226559638977, 0.29638180136680603, 0.28997668623924255, 0.2880157232284546, 0.2795814275741577, 0.28587251901626587, 0.29908886551856995, 0.2858229875564575, 0.2925272285938263, 0.28054797649383545, 0.2871399521827698, 0.2915620803833008, 0.2979763448238373, 0.28880372643470764, 0.28899186849594116, 0.29545170068740845, 0.2934965491294861, 0.28974729776382446, 0.29323500394821167, 0.2979864776134491, 0.16015680134296417, 0.12008263170719147, 0.10776480287313461, 0.09035566449165344, 0.07981324195861816, 0.07389269769191742, 0.06210833787918091, 0.06005733832716942, 0.051723044365644455, 0.04499811306595802, 0.04582611098885536, 0.04045244678854942, 0.041212048381567, 0.03319299593567848, 0.03661281242966652, 0.0301476139575243, 0.03243353217840195, 0.03135098144412041, 0.024306388571858406, 0.03258763253688812, 0.024368561804294586, 0.028761176392436028, 0.027271216735243797, 0.022659191861748695, 0.026178982108831406, 0.02229941636323929, 0.025637999176979065, 0.02441592700779438, 0.022275228053331375, 0.024595873430371284, 0.02158372662961483, 0.020799124613404274, 0.02096029557287693, 0.020210249349474907, 0.023004669696092606, 0.02200261875987053, 0.022599700838327408, 0.020025156438350677, 0.022828033193945885, 0.020434433594346046, 0.019519124180078506, 0.021879145875573158, 0.024186566472053528, 0.017425864934921265, 0.01910037361085415, 0.020433658733963966, 0.019599441438913345, 0.019706206396222115, 0.0182472076267004, 0.02167929895222187], "accs1": [54.22999954223633, 69.47000122070312, 72.57999420166016, 75.19999694824219, 78.88999938964844, 81.8699951171875, 82.0, 80.31999969482422, 84.37000274658203, 84.5199966430664, 82.79999542236328, 84.43000030517578, 83.08000183105469, 84.81999969482422, 84.91999816894531, 87.52999877929688, 86.70999908447266, 88.63999938964844, 87.98999786376953, 88.5999984741211, 88.18000030517578, 85.72999572753906, 88.45999908447266, 87.93000030517578, 86.52999877929688, 86.69999694824219, 87.6199951171875, 86.28999328613281, 88.02999877929688, 87.30999755859375, 87.95999908447266, 84.30999755859375, 87.68000030517578, 86.8499984741211, 87.29999542236328, 87.81999969482422, 84.31999969482422, 84.98999786376953, 88.2699966430664, 86.66999816894531, 89.51000213623047, 88.62999725341797, 87.08999633789062, 88.98999786376953, 87.0999984741211, 88.8499984741211, 88.68000030517578, 88.23999786376953, 87.50999450683594, 89.44999694824219, 88.0199966430664, 88.30999755859375, 86.41999816894531, 87.00999450683594, 88.6199951171875, 89.54000091552734, 86.02999877929688, 86.25999450683594, 89.70999908447266, 85.62999725341797, 88.63999938964844, 86.3699951171875, 89.05999755859375, 88.11000061035156, 89.36000061035156, 87.72000122070312, 86.87999725341797, 88.91999816894531, 86.6199951171875, 87.4699935913086, 87.16999816894531, 89.1500015258789, 87.86000061035156, 88.29000091552734, 88.87999725341797, 88.6199951171875, 88.97000122070312, 87.77999877929688, 89.37999725341797, 88.07999420166016, 85.77999877929688, 89.31999969482422, 87.12999725341797, 87.5199966430664, 89.83999633789062, 86.47999572753906, 88.11000061035156, 89.04000091552734, 89.12000274658203, 88.79000091552734, 88.19999694824219, 87.79999542236328, 87.72000122070312, 87.33999633789062, 88.5199966430664, 88.04000091552734, 87.3699951171875, 85.07999420166016, 87.95999908447266, 88.68999481201172, 88.3499984741211, 88.6500015258789, 87.03999328613281, 86.97999572753906, 85.73999786376953, 87.65999603271484, 85.80999755859375, 89.29000091552734, 88.31999969482422, 88.5199966430664, 86.90999603271484, 88.79000091552734, 89.16999816894531, 88.43000030517578, 88.76000213623047, 88.33000183105469, 89.75, 88.87999725341797, 89.33000183105469, 87.79000091552734, 88.13999938964844, 89.13999938964844, 87.88999938964844, 87.43999481201172, 86.57999420166016, 88.31999969482422, 89.19000244140625, 86.78999328613281, 89.0199966430664, 86.93000030517578, 89.97000122070312, 86.67999267578125, 87.90999603271484, 85.60999298095703, 88.76000213623047, 89.75, 88.76000213623047, 89.01000213623047, 89.44999694824219, 86.17999267578125, 88.86000061035156, 88.51000213623047, 87.19999694824219, 88.8699951171875, 88.48999786376953, 89.56999969482422, 87.31999969482422, 88.56999969482422, 88.3499984741211, 87.12999725341797, 93.31999969482422, 93.5199966430664, 93.45999908447266, 93.9699935913086, 94.04999542236328, 93.93999481201172, 94.40999603271484, 93.9699935913086, 93.90999603271484, 94.18999481201172, 94.20999908447266, 94.25999450683594, 94.43000030517578, 94.41999816894531, 94.20999908447266, 94.20999908447266, 94.29000091552734, 94.5199966430664, 94.30999755859375, 94.15999603271484, 94.33999633789062, 94.25, 94.29000091552734, 94.5, 94.20999908447266, 94.29999542236328, 94.40999603271484, 94.18000030517578, 94.25, 94.16999816894531, 94.25999450683594, 94.14999389648438, 94.54999542236328, 94.3499984741211, 94.19999694824219, 94.02999877929688, 94.31999969482422, 93.98999786376953, 94.3699951171875, 94.25, 94.50999450683594, 94.04000091552734, 94.04000091552734, 94.07999420166016, 94.31999969482422, 94.33999633789062, 93.80999755859375, 94.5, 94.44999694824219, 94.15999603271484], "accs5": [95.06999969482422, 98.1199951171875, 98.05999755859375, 98.3699951171875, 98.7199935913086, 98.9699935913086, 99.25999450683594, 98.7699966430664, 99.2199935913086, 99.22999572753906, 99.0199966430664, 99.3499984741211, 99.29999542236328, 99.24999237060547, 99.40999603271484, 99.6199951171875, 99.3499984741211, 99.60999298095703, 99.49999237060547, 99.56999969482422, 99.3699951171875, 99.43999481201172, 99.58999633789062, 99.47999572753906, 99.30999755859375, 99.44999694824219, 99.47999572753906, 99.32999420166016, 99.58999633789062, 99.4699935913086, 99.5999984741211, 99.23999786376953, 99.42999267578125, 99.5999984741211, 99.50999450683594, 99.49999237060547, 99.16999816894531, 99.33999633789062, 99.49999237060547, 99.32999420166016, 99.53999328613281, 99.54999542236328, 99.45999908447266, 99.58999633789062, 99.44999694824219, 99.66999816894531, 99.39999389648438, 99.63999938964844, 99.50999450683594, 99.5999984741211, 99.45999908447266, 99.5199966430664, 99.54999542236328, 99.30999755859375, 99.55999755859375, 99.63999938964844, 99.48999786376953, 99.3699951171875, 99.73999786376953, 99.4699935913086, 99.62999725341797, 99.45999908447266, 99.4699935913086, 99.28999328613281, 99.63999938964844, 99.53999328613281, 99.2199935913086, 99.62999725341797, 99.37999725341797, 99.56999969482422, 99.3699951171875, 99.55999755859375, 99.29999542236328, 99.37999725341797, 99.55999755859375, 99.5999984741211, 99.55999755859375, 99.43999481201172, 99.58999633789062, 99.2699966430664, 99.52999877929688, 99.5999984741211, 99.55999755859375, 99.2199935913086, 99.64999389648438, 99.18999481201172, 99.60999298095703, 99.57999420166016, 99.67999267578125, 99.64999389648438, 99.53999328613281, 99.49999237060547, 99.5199966430664, 99.55999755859375, 99.52999877929688, 99.39999389648438, 99.45999908447266, 99.4699935913086, 99.58999633789062, 99.56999969482422, 99.67999267578125, 99.53999328613281, 99.48999786376953, 99.54999542236328, 98.80999755859375, 99.55999755859375, 99.52999877929688, 99.57999420166016, 99.52999877929688, 99.58999633789062, 99.18999481201172, 99.62999725341797, 99.5199966430664, 99.5199966430664, 99.66999816894531, 99.5999984741211, 99.79999542236328, 99.55999755859375, 99.67999267578125, 99.52999877929688, 99.42999267578125, 99.65999603271484, 99.67999267578125, 99.3499984741211, 99.56999969482422, 99.65999603271484, 99.6199951171875, 99.44999694824219, 99.62999725341797, 99.48999786376953, 99.65999603271484, 99.31999969482422, 99.6199951171875, 99.50999450683594, 99.55999755859375, 99.57999420166016, 99.53999328613281, 99.56999969482422, 99.55999755859375, 99.48999786376953, 99.66999816894531, 99.5199966430664, 99.54999542236328, 99.5999984741211, 99.52999877929688, 99.7199935913086, 99.39999389648438, 99.39999389648438, 99.0999984741211, 99.35999298095703, 99.85999298095703, 99.87999725341797, 99.88999938964844, 99.8499984741211, 99.88999938964844, 99.89999389648438, 99.94999694824219, 99.91999816894531, 99.8499984741211, 99.87999725341797, 99.8499984741211, 99.87999725341797, 99.87999725341797, 99.80999755859375, 99.83999633789062, 99.8499984741211, 99.8499984741211, 99.88999938964844, 99.83999633789062, 99.8699951171875, 99.8699951171875, 99.89999389648438, 99.88999938964844, 99.80999755859375, 99.85999298095703, 99.79999542236328, 99.81999969482422, 99.80999755859375, 99.8699951171875, 99.85999298095703, 99.8699951171875, 99.83999633789062, 99.78999328613281, 99.8499984741211, 99.81999969482422, 99.79999542236328, 99.8699951171875, 99.78999328613281, 99.80999755859375, 99.7699966430664, 99.75, 99.80999755859375, 99.75999450683594, 99.77999877929688, 99.81999969482422, 99.82999420166016, 99.8499984741211, 99.88999938964844, 99.77999877929688, 99.85999298095703], "epoch_time": 139.993958234787, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadamagg_0.001_4096_42.json <==
{"train_losses": [2.325369119644165, 1.7816745042800903, 1.6581555604934692, 1.519318699836731, 1.4500521421432495, 1.2751060724258423, 1.167343020439148, 1.0775624513626099, 0.9600125551223755, 0.8870663642883301, 0.7854545712471008, 0.7477487325668335, 0.6913547515869141, 0.6319854855537415, 0.5697956085205078, 0.5432837605476379, 0.4913635849952698, 0.47576308250427246, 0.4484703540802002, 0.41393089294433594, 0.38918042182922363, 0.37172290682792664, 0.3391575217247009, 0.34037935733795166, 0.3153950572013855, 0.2988957166671753, 0.28901687264442444, 0.26788976788520813, 0.25299951434135437, 0.24048298597335815, 0.23130345344543457, 0.2227512001991272, 0.21342971920967102, 0.19051410257816315, 0.20551706850528717, 0.17721542716026306, 0.17129799723625183, 0.18168707191944122, 0.15135960280895233, 0.14517490565776825, 0.1489158421754837, 0.14409935474395752, 0.1278204768896103, 0.13766856491565704, 0.11654510349035263, 0.11276345700025558, 0.10668305307626724, 0.10845013707876205, 0.12494561821222305, 0.11500649899244308, 0.09793905913829803, 0.08929001539945602, 0.0808970257639885, 0.08481210470199585, 0.09352622181177139, 0.07980243116617203, 0.08045870065689087, 0.09069324284791946, 0.08549872040748596, 0.08133770525455475, 0.07521472871303558, 0.06301134824752808, 0.06940209120512009, 0.07071211189031601, 0.06881874799728394, 0.067746601998806, 0.050857506692409515, 0.05223338305950165, 0.05218515545129776, 0.06143294647336006, 0.061563294380903244, 0.06309133768081665, 0.053491655737161636, 0.04220746085047722, 0.05203820765018463, 0.05908450484275818, 0.04560096189379692, 0.04603646695613861, 0.04671859368681908, 0.039510682225227356, 0.04334309324622154, 0.04277756065130234, 0.03913016617298126, 0.04193946719169617, 0.03974802419543266, 0.037308093160390854, 0.04275261238217354, 0.038419924676418304, 0.03962739557027817, 0.04170961305499077, 0.03952829912304878, 0.03515053540468216, 0.034324150532484055, 0.03582129627466202, 0.03500550612807274, 0.030856391414999962, 0.034036070108413696, 0.03691347688436508, 0.03225860372185707, 0.03416798636317253, 0.027983523905277252, 0.022581715136766434, 0.029556231573224068, 0.025326043367385864, 0.02916639856994152, 0.027800587937235832, 0.03687452897429466, 0.030000798404216766, 0.024067457765340805, 0.03340715169906616, 0.03803755342960358, 0.03181230276823044, 0.031201258301734924, 0.03207221254706383, 0.03195801377296448, 0.023477116599678993, 0.029573412612080574, 0.029079262167215347, 0.032464779913425446, 0.031512703746557236, 0.030507059767842293, 0.026545336470007896, 0.021297477185726166, 0.017378076910972595, 0.02248254045844078, 0.03485060855746269, 0.03186199441552162, 0.033001285046339035, 0.024247128516435623, 0.028255866840481758, 0.030209701508283615, 0.0271679125726223, 0.02609369158744812, 0.02266499772667885, 0.021623672917485237, 0.022635241970419884, 0.03357014060020447, 0.030314374715089798, 0.028539953753352165, 0.026173116639256477, 0.020480850711464882, 0.02754666842520237, 0.02543204464018345, 0.02123359590768814, 0.019343281164765358, 0.014662333764135838, 0.015023143962025642, 0.018568160012364388, 0.025274459272623062, 0.01920841448009014, 0.011657899245619774, 0.006477854680269957, 0.004960613790899515, 0.003580647287890315, 0.002099133562296629, 0.0020806610118597746, 0.0016692710341885686, 0.0019183096010237932, 0.0020717561710625887, 0.001103266840800643, 0.0016706861788406968, 0.0010048769181594253, 0.000889125163666904, 0.0012628199765458703, 0.0008317972533404827, 0.0005447682342492044, 0.0010683685541152954, 0.0011795638129115105, 0.0010479842312633991, 0.0009802249260246754, 0.0005855919444002211, 0.0008812931482680142, 0.0005431552417576313, 0.0007348330691456795, 0.0005800011567771435, 0.0006909514195285738, 0.0004452511202543974, 0.0006758038070984185, 0.0004855974402744323, 0.0003989377000834793, 0.00033648067619651556, 0.00047120737144723535, 0.0004532089806161821, 0.000370874535292387, 0.000302039145026356, 0.00033045225427486, 0.0006032413803040981, 0.00038889655843377113, 0.0003965819487348199, 0.00019954481103923172, 0.0003450800140853971, 0.0004187312151771039, 0.0004111553425900638, 0.0005018794327042997, 0.0003635335888247937, 0.0003166708047501743, 0.00016547515406273305, 0.000516666448675096, 0.00015794126375112683, 0.00028347986517474055], "accs1": [10.260000228881836, 29.799997329711914, 32.65999984741211, 39.209999084472656, 34.59000015258789, 53.869998931884766, 52.15999984741211, 53.09999465942383, 57.06999969482422, 63.88999938964844, 61.66999816894531, 68.69999694824219, 62.88999938964844, 74.43999481201172, 69.81999969482422, 70.8499984741211, 75.22999572753906, 72.5999984741211, 73.04999542236328, 74.36000061035156, 79.74999237060547, 81.25, 82.41999816894531, 81.16999816894531, 81.25999450683594, 82.11000061035156, 84.02999877929688, 85.00999450683594, 84.86000061035156, 83.02999877929688, 82.87999725341797, 84.12000274658203, 83.56999969482422, 78.30999755859375, 86.90999603271484, 87.62999725341797, 84.94999694824219, 85.58999633789062, 86.5199966430664, 83.68000030517578, 84.08000183105469, 87.61000061035156, 85.9699935913086, 84.72999572753906, 86.8699951171875, 87.54999542236328, 87.00999450683594, 87.52999877929688, 84.69999694824219, 87.1199951171875, 88.40999603271484, 85.64999389648438, 88.06999969482422, 88.29000091552734, 88.20999908447266, 87.8699951171875, 87.72999572753906, 87.7699966430664, 88.61000061035156, 87.83999633789062, 87.88999938964844, 86.56999969482422, 88.93000030517578, 87.30999755859375, 88.5999984741211, 89.12999725341797, 89.0199966430664, 89.01000213623047, 89.66999816894531, 88.37999725341797, 89.01000213623047, 88.83999633789062, 89.41999816894531, 89.93000030517578, 90.12000274658203, 89.12000274658203, 90.4000015258789, 89.47000122070312, 89.62000274658203, 90.19000244140625, 89.81999969482422, 89.70999908447266, 89.0999984741211, 89.52999877929688, 88.62999725341797, 89.23999786376953, 89.33000183105469, 88.81999969482422, 89.62999725341797, 87.70999908447266, 90.19999694824219, 89.62999725341797, 90.0, 89.79000091552734, 90.66999816894531, 90.02999877929688, 89.36000061035156, 89.16999816894531, 90.81999969482422, 89.55000305175781, 90.08000183105469, 90.22000122070312, 90.11000061035156, 89.37000274658203, 88.58999633789062, 89.38999938964844, 90.8499984741211, 90.05999755859375, 89.55000305175781, 90.0199966430664, 89.8499984741211, 89.8499984741211, 89.5999984741211, 89.95999908447266, 91.31999969482422, 90.87999725341797, 90.98999786376953, 89.06999969482422, 89.22000122070312, 90.33000183105469, 90.06999969482422, 90.73999786376953, 90.8499984741211, 91.1199951171875, 91.08999633789062, 90.18000030517578, 90.02999877929688, 89.75, 90.4800033569336, 89.11000061035156, 90.27000427246094, 89.44999694824219, 90.11000061035156, 90.2300033569336, 91.22000122070312, 90.79000091552734, 90.04000091552734, 89.38999938964844, 90.16999816894531, 91.3499984741211, 90.79000091552734, 91.16999816894531, 90.5, 90.80000305175781, 90.5999984741211, 91.40999603271484, 89.62000274658203, 91.08000183105469, 90.95999908447266, 91.04999542236328, 92.04999542236328, 92.2199935913086, 92.44999694824219, 92.66999816894531, 92.80999755859375, 92.80999755859375, 92.75999450683594, 92.87999725341797, 92.93999481201172, 92.94999694824219, 92.91999816894531, 92.9699935913086, 92.92999267578125, 92.93999481201172, 92.94999694824219, 92.97999572753906, 92.90999603271484, 92.79999542236328, 92.80999755859375, 92.82999420166016, 92.94999694824219, 92.9699935913086, 93.0199966430664, 92.87999725341797, 92.99999237060547, 92.99999237060547, 93.0199966430664, 93.0199966430664, 93.04999542236328, 93.07999420166016, 93.15999603271484, 93.0999984741211, 93.15999603271484, 93.19999694824219, 93.14999389648438, 93.13999938964844, 93.16999816894531, 93.23999786376953, 93.2199935913086, 93.2199935913086, 93.30999755859375, 93.19999694824219, 93.19999694824219, 93.22999572753906, 93.20999908447266, 93.14999389648438, 93.0999984741211, 93.15999603271484, 93.18999481201172, 93.2199935913086], "accs5": [52.91999435424805, 85.73999786376953, 86.75, 87.06999969482422, 89.08999633789062, 95.02999877929688, 94.29000091552734, 94.75999450683594, 96.18000030517578, 96.66000366210938, 95.37999725341797, 98.02999877929688, 95.20999908447266, 98.3499984741211, 97.99999237060547, 97.73999786376953, 97.94999694824219, 97.38999938964844, 98.92999267578125, 98.3899917602539, 98.33999633789062, 98.80999755859375, 99.22999572753906, 98.90999603271484, 99.04999542236328, 99.0199966430664, 99.2699966430664, 99.29999542236328, 99.25999450683594, 99.30999755859375, 99.37999725341797, 99.47999572753906, 99.25999450683594, 98.07999420166016, 99.39999389648438, 99.5199966430664, 99.3699951171875, 99.3499984741211, 99.52999877929688, 99.24999237060547, 99.38999938964844, 99.2699966430664, 99.35999298095703, 99.04999542236328, 99.41999816894531, 99.48999786376953, 99.37999725341797, 99.55999755859375, 99.35999298095703, 99.5199966430664, 99.42999267578125, 99.37999725341797, 99.55999755859375, 99.45999908447266, 99.57999420166016, 99.62999725341797, 99.5999984741211, 99.67999267578125, 99.64999389648438, 99.50999450683594, 99.45999908447266, 99.5199966430664, 99.68999481201172, 99.45999908447266, 99.5999984741211, 99.68999481201172, 99.64999389648438, 99.7199935913086, 99.53999328613281, 99.45999908447266, 99.49999237060547, 99.66999816894531, 99.44999694824219, 99.6199951171875, 99.66999816894531, 99.42999267578125, 99.70999908447266, 99.60999298095703, 99.63999938964844, 99.58999633789062, 99.72999572753906, 99.65999603271484, 99.6199951171875, 99.56999969482422, 99.45999908447266, 99.67999267578125, 99.49999237060547, 99.25999450683594, 99.56999969482422, 99.6199951171875, 99.56999969482422, 99.68999481201172, 99.6199951171875, 99.5999984741211, 99.4699935913086, 99.5999984741211, 99.55999755859375, 99.65999603271484, 99.65999603271484, 99.41999816894531, 99.52999877929688, 99.60999298095703, 99.58999633789062, 99.45999908447266, 99.5999984741211, 99.55999755859375, 99.54999542236328, 99.55999755859375, 99.62999725341797, 99.54999542236328, 99.68999481201172, 99.4699935913086, 99.50999450683594, 99.58999633789062, 99.7199935913086, 99.67999267578125, 99.6199951171875, 99.62999725341797, 99.50999450683594, 99.53999328613281, 99.52999877929688, 99.48999786376953, 99.65999603271484, 99.68999481201172, 99.69999694824219, 99.62999725341797, 99.44999694824219, 99.62999725341797, 99.7199935913086, 99.37999725341797, 99.50999450683594, 99.5999984741211, 99.75, 99.57999420166016, 99.73999786376953, 99.38999938964844, 99.63999938964844, 99.6199951171875, 99.52999877929688, 99.70999908447266, 99.62999725341797, 99.62999725341797, 99.66999816894531, 99.65999603271484, 99.64999389648438, 99.68999481201172, 99.5199966430664, 99.64999389648438, 99.67999267578125, 99.63999938964844, 99.75999450683594, 99.75, 99.73999786376953, 99.7699966430664, 99.75, 99.7699966430664, 99.73999786376953, 99.75999450683594, 99.7699966430664, 99.7699966430664, 99.77999877929688, 99.77999877929688, 99.78999328613281, 99.78999328613281, 99.77999877929688, 99.75999450683594, 99.7699966430664, 99.7699966430664, 99.78999328613281, 99.77999877929688, 99.75, 99.77999877929688, 99.80999755859375, 99.79999542236328, 99.79999542236328, 99.78999328613281, 99.77999877929688, 99.77999877929688, 99.79999542236328, 99.77999877929688, 99.78999328613281, 99.7699966430664, 99.77999877929688, 99.75999450683594, 99.7699966430664, 99.7699966430664, 99.7699966430664, 99.73999786376953, 99.75999450683594, 99.7699966430664, 99.7699966430664, 99.7199935913086, 99.69999694824219, 99.73999786376953, 99.75, 99.75, 99.75999450683594, 99.77999877929688, 99.7699966430664, 99.7699966430664], "epoch_time": 12.253214359283447, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadamagg_0.001_512_42.json <==
{"train_losses": [1.7383604049682617, 1.2664614915847778, 1.0631120204925537, 0.8702696561813354, 0.7239069938659668, 0.6229455471038818, 0.5313564538955688, 0.4696043133735657, 0.4187367856502533, 0.37285032868385315, 0.31879568099975586, 0.29397428035736084, 0.2790910601615906, 0.24752186238765717, 0.23581115901470184, 0.2043875902891159, 0.19629164040088654, 0.19732585549354553, 0.18293584883213043, 0.1675509363412857, 0.15290415287017822, 0.14839577674865723, 0.14169129729270935, 0.13029298186302185, 0.11690405011177063, 0.10669870674610138, 0.1063970997929573, 0.10980064421892166, 0.10614147037267685, 0.09960703551769257, 0.09155131876468658, 0.08587874472141266, 0.0988435447216034, 0.08781236410140991, 0.08618412911891937, 0.07969598472118378, 0.07566093653440475, 0.0820653885602951, 0.07809874415397644, 0.07160864025354385, 0.07232791930437088, 0.06979908049106598, 0.06657525897026062, 0.0639374852180481, 0.06545783579349518, 0.06490065902471542, 0.06378190964460373, 0.05317525565624237, 0.06002650782465935, 0.0626794621348381, 0.06389870494604111, 0.058671027421951294, 0.060239896178245544, 0.06166934594511986, 0.052857905626297, 0.05078553035855293, 0.05321057513356209, 0.0538039393723011, 0.04746805131435394, 0.057214006781578064, 0.04708918184041977, 0.04745962843298912, 0.04897397756576538, 0.04717158526182175, 0.049616966396570206, 0.042278923094272614, 0.049415793269872665, 0.044725269079208374, 0.047931768000125885, 0.043935976922512054, 0.04074123501777649, 0.0431315042078495, 0.04402238130569458, 0.0446908175945282, 0.03837219253182411, 0.04360812529921532, 0.04798378795385361, 0.04381193593144417, 0.039662737399339676, 0.04583503305912018, 0.040943700820207596, 0.045925386250019073, 0.040073100477457047, 0.037384599447250366, 0.03489746153354645, 0.038734689354896545, 0.039799030870199203, 0.03586844354867935, 0.04836152121424675, 0.03488822653889656, 0.036311808973550797, 0.04112705960869789, 0.031053978949785233, 0.03892901912331581, 0.04021250456571579, 0.03428451716899872, 0.03364378586411476, 0.03219543769955635, 0.036396466195583344, 0.03569619357585907, 0.03275322541594505, 0.03589959070086479, 0.03246564045548439, 0.04613876715302467, 0.030667101964354515, 0.03239430859684944, 0.03492741659283638, 0.03195247799158096, 0.029949115589261055, 0.031763337552547455, 0.03142872825264931, 0.03161339461803436, 0.037447404116392136, 0.03138545900583267, 0.039549414068460464, 0.03996291011571884, 0.03189980983734131, 0.023461701348423958, 0.03302055969834328, 0.03146931156516075, 0.02847319096326828, 0.02532334253191948, 0.029459379613399506, 0.03650831803679466, 0.03269892558455467, 0.02998003549873829, 0.028713159263134003, 0.03476066514849663, 0.02847416140139103, 0.02881554141640663, 0.03226068243384361, 0.029700184240937233, 0.028907621279358864, 0.02984701097011566, 0.026342006400227547, 0.030406547710299492, 0.03859836235642433, 0.02922063134610653, 0.02581554464995861, 0.0298016220331192, 0.032906707376241684, 0.02896113693714142, 0.02931876853108406, 0.026306824758648872, 0.03032926842570305, 0.030710579827427864, 0.027554426342248917, 0.03138686344027519, 0.023798085749149323, 0.023476803675293922, 0.013723079115152359, 0.006623940076678991, 0.003770166775211692, 0.0031957346946001053, 0.0034355800598859787, 0.0026331704575568438, 0.0015811477787792683, 0.0012968556256964803, 0.0010679118568077683, 0.0010136531200259924, 0.0011274217395111918, 0.0017799302004277706, 0.0006147660315036774, 0.0008151609799824655, 0.0006273878971114755, 0.0010615059873089194, 0.0007122500683180988, 0.0007916694157756865, 0.0008606968331150711, 0.0007153513724915683, 0.0005919196992181242, 0.0008364673121832311, 0.0007389221573248506, 0.0007262417930178344, 0.0004509236023295671, 0.000693158945068717, 0.0008560955757275224, 0.0007044029771350324, 0.0009270664886571467, 0.001588498242199421, 0.0005570354405790567, 0.001324273063801229, 0.001151730422861874, 0.001007754821330309, 0.0011862701503559947, 0.001158570172265172, 0.0007387193036265671, 0.000692859583068639, 0.000397820258513093, 0.0009456563857384026, 0.0011212979443371296, 0.0010694791562855244, 0.00047824307694099844, 0.0006912880344316363, 0.000835668237414211, 0.0004847176605835557, 0.001596093294210732, 0.001638958347029984, 0.001426608650945127, 0.0009829699993133545], "accs1": [42.87999725341797, 54.93000030517578, 65.37000274658203, 69.31999969482422, 75.41999816894531, 77.0999984741211, 78.23999786376953, 81.38999938964844, 84.47999572753906, 84.63999938964844, 83.19999694824219, 84.30000305175781, 87.97999572753906, 82.33000183105469, 85.83999633789062, 87.40999603271484, 88.33000183105469, 89.22999572753906, 87.7699966430664, 89.37000274658203, 89.08999633789062, 89.4000015258789, 88.5, 90.12000274658203, 88.83000183105469, 87.14999389648438, 87.80999755859375, 90.45999908447266, 90.08000183105469, 89.23999786376953, 90.62000274658203, 89.9800033569336, 89.56999969482422, 89.58999633789062, 89.30000305175781, 90.5, 91.00999450683594, 89.37999725341797, 89.45999908447266, 90.05000305175781, 89.91999816894531, 89.75, 90.77999877929688, 89.7300033569336, 89.48999786376953, 90.95999908447266, 90.94000244140625, 90.27999877929688, 90.97999572753906, 90.47000122070312, 90.20999908447266, 91.32999420166016, 91.67999267578125, 89.93000030517578, 90.31999969482422, 90.66999816894531, 91.3699951171875, 90.9000015258789, 90.18000030517578, 91.20999908447266, 91.19999694824219, 91.4699935913086, 91.27999877929688, 90.69000244140625, 91.69999694824219, 92.05999755859375, 91.53999328613281, 90.86000061035156, 90.66000366210938, 91.02999877929688, 89.91999816894531, 90.25, 90.18000030517578, 91.27999877929688, 90.79000091552734, 91.36000061035156, 89.86000061035156, 92.03999328613281, 91.0999984741211, 91.5199966430664, 90.95999908447266, 90.70999908447266, 91.8899917602539, 90.9000015258789, 91.3499984741211, 90.48999786376953, 91.29999542236328, 90.12000274658203, 91.23999786376953, 92.02999114990234, 90.16999816894531, 91.93999481201172, 91.0199966430664, 91.25999450683594, 91.97999572753906, 92.0199966430664, 91.9699935913086, 91.3699951171875, 89.65999603271484, 91.56999206542969, 91.45999908447266, 91.79999542236328, 91.64999389648438, 92.12999725341797, 91.04999542236328, 91.29999542236328, 91.28999328613281, 91.29999542236328, 91.65999603271484, 90.94999694824219, 91.33999633789062, 91.63999938964844, 91.36000061035156, 91.7699966430664, 91.5, 90.55999755859375, 92.1199951171875, 92.1199951171875, 92.03999328613281, 91.52999877929688, 92.18999481201172, 92.16999816894531, 92.29999542236328, 91.65999603271484, 91.5999984741211, 91.16999816894531, 91.65999603271484, 90.55999755859375, 91.6199951171875, 91.06999969482422, 90.66999816894531, 91.43999481201172, 91.37999725341797, 92.40999603271484, 92.31999206542969, 91.74999237060547, 91.20999908447266, 92.18999481201172, 91.53999328613281, 90.87999725341797, 91.45999908447266, 92.57999420166016, 91.60999298095703, 91.47999572753906, 91.8699951171875, 91.94999694824219, 91.70999145507812, 92.32999420166016, 91.94999694824219, 91.95999145507812, 93.68000030517578, 93.88999938964844, 94.07999420166016, 94.18000030517578, 94.08999633789062, 94.1199951171875, 94.12999725341797, 94.08999633789062, 94.25999450683594, 94.12999725341797, 94.1199951171875, 94.14999389648438, 94.15999603271484, 94.1199951171875, 94.1199951171875, 94.3499984741211, 94.31999969482422, 94.37999725341797, 94.4000015258789, 94.33999633789062, 94.07999420166016, 94.16999816894531, 94.23999786376953, 94.22000122070312, 94.32999420166016, 94.1199951171875, 94.16999816894531, 94.29999542236328, 94.12999725341797, 94.18000030517578, 94.25999450683594, 94.1199951171875, 94.04000091552734, 93.86000061035156, 94.0, 94.00999450683594, 94.15999603271484, 94.0, 93.9699935913086, 93.77999877929688, 93.95999908447266, 93.93000030517578, 94.02999877929688, 94.31999969482422, 93.98999786376953, 94.1199951171875, 93.98999786376953, 94.07999420166016, 93.89999389648438, 94.16999816894531], "accs5": [90.81999969482422, 95.87000274658203, 96.66000366210938, 97.66999816894531, 98.5199966430664, 98.31999206542969, 98.8699951171875, 99.02999877929688, 99.10999298095703, 99.3699951171875, 99.24999237060547, 99.14999389648438, 99.57999420166016, 99.25999450683594, 99.49999237060547, 99.62999725341797, 99.69999694824219, 99.68999481201172, 99.58999633789062, 99.75, 99.58999633789062, 99.66999816894531, 99.44999694824219, 99.68999481201172, 99.69999694824219, 99.57999420166016, 99.66999816894531, 99.73999786376953, 99.75999450683594, 99.7199935913086, 99.75999450683594, 99.60999298095703, 99.73999786376953, 99.67999267578125, 99.57999420166016, 99.72999572753906, 99.77999877929688, 99.65999603271484, 99.68999481201172, 99.62999725341797, 99.5999984741211, 99.69999694824219, 99.67999267578125, 99.55999755859375, 99.69999694824219, 99.72999572753906, 99.69999694824219, 99.72999572753906, 99.63999938964844, 99.58999633789062, 99.67999267578125, 99.67999267578125, 99.6199951171875, 99.70999908447266, 99.73999786376953, 99.52999877929688, 99.73999786376953, 99.7199935913086, 99.62999725341797, 99.47999572753906, 99.79999542236328, 99.67999267578125, 99.64999389648438, 99.60999298095703, 99.80999755859375, 99.77999877929688, 99.78999328613281, 99.7199935913086, 99.54999542236328, 99.72999572753906, 99.53999328613281, 99.58999633789062, 99.67999267578125, 99.66999816894531, 99.69999694824219, 99.47999572753906, 99.5999984741211, 99.72999572753906, 99.75, 99.5999984741211, 99.6199951171875, 99.57999420166016, 99.62999725341797, 99.60999298095703, 99.58999633789062, 99.5999984741211, 99.73999786376953, 99.72999572753906, 99.5999984741211, 99.67999267578125, 99.52999877929688, 99.7699966430664, 99.68999481201172, 99.72999572753906, 99.77999877929688, 99.67999267578125, 99.77999877929688, 99.6199951171875, 99.57999420166016, 99.77999877929688, 99.78999328613281, 99.68999481201172, 99.68999481201172, 99.78999328613281, 99.67999267578125, 99.69999694824219, 99.49999237060547, 99.65999603271484, 99.75, 99.66999816894531, 99.73999786376953, 99.5999984741211, 99.66999816894531, 99.69999694824219, 99.70999908447266, 99.65999603271484, 99.67999267578125, 99.7199935913086, 99.60999298095703, 99.70999908447266, 99.62999725341797, 99.7699966430664, 99.78999328613281, 99.73999786376953, 99.69999694824219, 99.53999328613281, 99.68999481201172, 99.65999603271484, 99.63999938964844, 99.60999298095703, 99.62999725341797, 99.72999572753906, 99.68999481201172, 99.66999816894531, 99.72999572753906, 99.5999984741211, 99.75, 99.62999725341797, 99.75, 99.67999267578125, 99.58999633789062, 99.72999572753906, 99.70999908447266, 99.54999542236328, 99.58999633789062, 99.75999450683594, 99.70999908447266, 99.70999908447266, 99.64999389648438, 99.70999908447266, 99.77999877929688, 99.75999450683594, 99.81999969482422, 99.83999633789062, 99.83999633789062, 99.81999969482422, 99.82999420166016, 99.82999420166016, 99.83999633789062, 99.78999328613281, 99.79999542236328, 99.78999328613281, 99.8499984741211, 99.8499984741211, 99.78999328613281, 99.80999755859375, 99.80999755859375, 99.81999969482422, 99.83999633789062, 99.82999420166016, 99.7699966430664, 99.77999877929688, 99.78999328613281, 99.78999328613281, 99.75, 99.75999450683594, 99.80999755859375, 99.82999420166016, 99.78999328613281, 99.75999450683594, 99.79999542236328, 99.73999786376953, 99.75999450683594, 99.7199935913086, 99.75999450683594, 99.7199935913086, 99.67999267578125, 99.75999450683594, 99.72999572753906, 99.75999450683594, 99.7199935913086, 99.75, 99.73999786376953, 99.78999328613281, 99.7699966430664, 99.75, 99.7199935913086, 99.7699966430664, 99.7199935913086, 99.75999450683594], "epoch_time": 14.538841009140015, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadamagg_0.001_64_42.json <==
{"train_losses": [1.6079013347625732, 1.114351749420166, 0.9622360467910767, 0.8005740642547607, 0.6859726905822754, 0.6018572449684143, 0.5350456833839417, 0.4736202359199524, 0.4498995542526245, 0.41026178002357483, 0.37507057189941406, 0.3323225975036621, 0.3100847005844116, 0.3075162172317505, 0.28440749645233154, 0.26477575302124023, 0.24994942545890808, 0.2504616379737854, 0.23736529052257538, 0.21683081984519958, 0.21833139657974243, 0.21439023315906525, 0.19847585260868073, 0.20296311378479004, 0.2014060914516449, 0.19606070220470428, 0.19998499751091003, 0.1979118287563324, 0.19081036746501923, 0.20330147445201874, 0.19409336149692535, 0.19837597012519836, 0.19423286616802216, 0.18271580338478088, 0.18814866244792938, 0.20189492404460907, 0.17761646211147308, 0.20033885538578033, 0.1972024142742157, 0.1907365918159485, 0.1955033391714096, 0.18842150270938873, 0.19078396260738373, 0.19746999442577362, 0.19162608683109283, 0.18563924729824066, 0.18977007269859314, 0.1858089417219162, 0.1871202439069748, 0.18661558628082275, 0.18034757673740387, 0.18960033357143402, 0.18829894065856934, 0.18744142353534698, 0.1859259307384491, 0.1755474954843521, 0.17589071393013, 0.19139595329761505, 0.18017448484897614, 0.18586421012878418, 0.1822807937860489, 0.1786317527294159, 0.18377943336963654, 0.17405538260936737, 0.17509181797504425, 0.17903316020965576, 0.18377014994621277, 0.18186266720294952, 0.18140007555484772, 0.1780058741569519, 0.18378810584545135, 0.17481939494609833, 0.17443488538265228, 0.17201757431030273, 0.18079783022403717, 0.18141473829746246, 0.18968193233013153, 0.1779518574476242, 0.17692434787750244, 0.17139893770217896, 0.1780838966369629, 0.17162297666072845, 0.16651186347007751, 0.17098493874073029, 0.17005452513694763, 0.16845716536045074, 0.17385628819465637, 0.1804351955652237, 0.1829037070274353, 0.17399825155735016, 0.1733109951019287, 0.17712019383907318, 0.17698104679584503, 0.16941393911838531, 0.18033047020435333, 0.1746513843536377, 0.16396616399288177, 0.16360913217067719, 0.17714577913284302, 0.17464305460453033, 0.1656065583229065, 0.1720745861530304, 0.17165903747081757, 0.1788247972726822, 0.1680045872926712, 0.162588432431221, 0.17096707224845886, 0.18117384612560272, 0.16064466536045074, 0.16502460837364197, 0.16529199481010437, 0.16973167657852173, 0.1748477816581726, 0.16591036319732666, 0.17366886138916016, 0.17931577563285828, 0.16635115444660187, 0.17204175889492035, 0.18056251108646393, 0.16291752457618713, 0.17843081057071686, 0.18021129071712494, 0.1703082174062729, 0.16707229614257812, 0.16534587740898132, 0.1811455637216568, 0.16086715459823608, 0.17246966063976288, 0.18176314234733582, 0.16401053965091705, 0.1734442114830017, 0.1744673252105713, 0.17760413885116577, 0.16362500190734863, 0.1723162829875946, 0.16412118077278137, 0.17542308568954468, 0.16561561822891235, 0.16460196673870087, 0.16140460968017578, 0.16997455060482025, 0.16781289875507355, 0.1720670610666275, 0.17446480691432953, 0.16329483687877655, 0.17256106436252594, 0.17384260892868042, 0.17560884356498718, 0.17326901853084564, 0.17232027649879456, 0.07802063226699829, 0.045157406479120255, 0.0464366152882576, 0.030155643820762634, 0.026285355910658836, 0.02236838825047016, 0.018525991588830948, 0.019163204357028008, 0.014413847588002682, 0.013158298097550869, 0.012025619857013226, 0.013904026709496975, 0.013834324665367603, 0.009930269792675972, 0.010039628483355045, 0.010210203938186169, 0.013096397742629051, 0.00795064214617014, 0.00927606038749218, 0.010515023954212666, 0.006269440054893494, 0.008420232683420181, 0.008378921076655388, 0.007857345044612885, 0.006509370636194944, 0.0084978137165308, 0.007673976477235556, 0.00816603284329176, 0.005788581911474466, 0.0073685054667294025, 0.00914545077830553, 0.010127853602170944, 0.004749963991343975, 0.007215859368443489, 0.006507878191769123, 0.006924137938767672, 0.006759293843060732, 0.008075887337327003, 0.009495783597230911, 0.00832680519670248, 0.007144374307245016, 0.008495881222188473, 0.00882436241954565, 0.00764947896823287, 0.0063896793872118, 0.006809338927268982, 0.006165685132145882, 0.006617211736738682, 0.007051816210150719, 0.0074881017208099365], "accs1": [53.499996185302734, 63.69000244140625, 69.44999694824219, 77.05999755859375, 78.30000305175781, 80.9699935913086, 81.77999877929688, 82.1199951171875, 82.72000122070312, 84.83999633789062, 84.19000244140625, 86.31999206542969, 86.1399917602539, 87.37999725341797, 87.47999572753906, 89.3499984741211, 88.70999908447266, 89.51000213623047, 88.81999969482422, 89.29000091552734, 89.9000015258789, 89.75, 89.58000183105469, 89.15999603271484, 88.29000091552734, 89.37000274658203, 89.68000030517578, 89.06999969482422, 87.95999908447266, 88.62999725341797, 89.76000213623047, 87.97999572753906, 90.0, 89.48999786376953, 90.22000122070312, 88.93000030517578, 88.97999572753906, 89.75, 88.29999542236328, 87.37999725341797, 89.9000015258789, 89.65999603271484, 90.31999969482422, 89.37999725341797, 88.95999908447266, 88.55999755859375, 87.3699951171875, 89.7699966430664, 90.1500015258789, 89.66999816894531, 90.12999725341797, 90.2300033569336, 88.95999908447266, 86.18999481201172, 90.76000213623047, 90.0, 90.72000122070312, 88.72000122070312, 89.47000122070312, 90.75, 88.30999755859375, 87.93999481201172, 89.70999908447266, 90.5, 90.73999786376953, 89.52999877929688, 86.7199935913086, 89.38999938964844, 90.12999725341797, 87.94999694824219, 90.91999816894531, 90.09000396728516, 90.13999938964844, 90.90999603271484, 86.29999542236328, 90.79000091552734, 88.76000213623047, 88.83999633789062, 89.18000030517578, 89.04999542236328, 87.80999755859375, 89.22999572753906, 91.13999938964844, 90.12999725341797, 90.97999572753906, 90.41000366210938, 90.83000183105469, 90.69999694824219, 90.52999877929688, 89.91000366210938, 88.1199951171875, 90.51000213623047, 90.02999877929688, 88.19999694824219, 89.87000274658203, 89.55999755859375, 90.37999725341797, 89.44000244140625, 88.56999969482422, 90.18000030517578, 88.98999786376953, 90.48999786376953, 90.16000366210938, 89.01000213623047, 88.97999572753906, 91.13999938964844, 90.38999938964844, 90.94000244140625, 87.2199935913086, 90.1500015258789, 90.43000030517578, 87.15999603271484, 88.90999603271484, 88.44999694824219, 89.75, 89.8499984741211, 90.54000091552734, 89.75, 90.41999816894531, 90.04000091552734, 88.47000122070312, 89.22999572753906, 90.8699951171875, 88.4000015258789, 89.62999725341797, 90.58000183105469, 90.94000244140625, 89.47999572753906, 90.44000244140625, 89.41999816894531, 89.80999755859375, 89.27999877929688, 90.52000427246094, 89.33000183105469, 89.33999633789062, 89.33999633789062, 91.62999725341797, 87.22999572753906, 90.80000305175781, 88.90999603271484, 91.4699935913086, 89.91999816894531, 90.94000244140625, 91.12999725341797, 91.02999877929688, 90.90999603271484, 88.61000061035156, 90.80999755859375, 89.37000274658203, 90.62999725341797, 94.0999984741211, 94.3499984741211, 94.16999816894531, 94.73999786376953, 94.61000061035156, 94.88999938964844, 95.01000213623047, 94.75, 94.5, 94.72999572753906, 95.0, 94.80999755859375, 95.04000091552734, 94.95999908447266, 94.88999938964844, 94.94999694824219, 94.68000030517578, 94.8699951171875, 94.56999969482422, 94.80999755859375, 94.5199966430664, 94.65999603271484, 94.6500015258789, 94.5999984741211, 94.72000122070312, 94.57999420166016, 94.86000061035156, 94.90999603271484, 94.79000091552734, 94.72000122070312, 94.66999816894531, 94.6199951171875, 94.55999755859375, 94.5999984741211, 94.77999877929688, 94.86000061035156, 94.63999938964844, 94.2699966430664, 94.68999481201172, 94.68999481201172, 94.63999938964844, 94.75, 94.66999816894531, 94.68000030517578, 94.50999450683594, 94.79999542236328, 94.5199966430664, 94.83000183105469, 94.54000091552734, 94.5], "accs5": [94.72999572753906, 96.80999755859375, 97.78999328613281, 98.47999572753906, 98.6399917602539, 99.10999298095703, 99.22999572753906, 99.15999603271484, 99.24999237060547, 98.97999572753906, 99.24999237060547, 99.47999572753906, 99.57999420166016, 99.52999877929688, 99.54999542236328, 99.65999603271484, 99.52999877929688, 99.56999969482422, 99.60999298095703, 99.66999816894531, 99.65999603271484, 99.70999908447266, 99.7199935913086, 99.68999481201172, 99.55999755859375, 99.5999984741211, 99.67999267578125, 99.63999938964844, 99.63999938964844, 99.67999267578125, 99.63999938964844, 99.56999969482422, 99.64999389648438, 99.66999816894531, 99.5999984741211, 99.60999298095703, 99.57999420166016, 99.73999786376953, 99.65999603271484, 99.6199951171875, 99.55999755859375, 99.56999969482422, 99.7199935913086, 99.5999984741211, 99.55999755859375, 99.5199966430664, 99.58999633789062, 99.73999786376953, 99.64999389648438, 99.56999969482422, 99.62999725341797, 99.56999969482422, 99.63999938964844, 98.9699935913086, 99.66999816894531, 99.55999755859375, 99.69999694824219, 99.27999877929688, 99.41999816894531, 99.66999816894531, 99.58999633789062, 99.60999298095703, 99.60999298095703, 99.70999908447266, 99.7199935913086, 99.7199935913086, 99.64999389648438, 99.47999572753906, 99.75, 99.5199966430664, 99.75, 99.7199935913086, 99.68999481201172, 99.66999816894531, 99.14999389648438, 99.75, 99.48999786376953, 99.50999450683594, 99.54999542236328, 99.56999969482422, 99.55999755859375, 99.47999572753906, 99.77999877929688, 99.67999267578125, 99.7199935913086, 99.70999908447266, 99.69999694824219, 99.65999603271484, 99.78999328613281, 99.70999908447266, 99.27999877929688, 99.62999725341797, 99.58999633789062, 99.62999725341797, 99.64999389648438, 99.66999816894531, 99.68999481201172, 99.55999755859375, 99.64999389648438, 99.7199935913086, 99.45999908447266, 99.66999816894531, 99.57999420166016, 99.38999938964844, 99.54999542236328, 99.6199951171875, 99.45999908447266, 99.70999908447266, 99.64999389648438, 99.64999389648438, 99.5999984741211, 98.80999755859375, 99.53999328613281, 99.38999938964844, 99.73999786376953, 99.49999237060547, 99.62999725341797, 99.4699935913086, 99.55999755859375, 99.70999908447266, 99.68999481201172, 99.66999816894531, 99.72999572753906, 99.57999420166016, 99.62999725341797, 99.81999969482422, 99.67999267578125, 99.67999267578125, 99.7699966430664, 99.64999389648438, 99.67999267578125, 99.48999786376953, 99.63999938964844, 99.69999694824219, 99.62999725341797, 99.4699935913086, 99.62999725341797, 99.5999984741211, 99.65999603271484, 99.68999481201172, 99.73999786376953, 99.7199935913086, 99.77999877929688, 99.73999786376953, 99.69999694824219, 99.77999877929688, 99.54999542236328, 99.64999389648438, 99.81999969482422, 99.70999908447266, 99.87999725341797, 99.8699951171875, 99.88999938964844, 99.88999938964844, 99.8699951171875, 99.90999603271484, 99.90999603271484, 99.88999938964844, 99.89999389648438, 99.88999938964844, 99.8499984741211, 99.88999938964844, 99.8699951171875, 99.8699951171875, 99.8699951171875, 99.85999298095703, 99.8699951171875, 99.91999816894531, 99.90999603271484, 99.88999938964844, 99.8699951171875, 99.88999938964844, 99.8499984741211, 99.88999938964844, 99.88999938964844, 99.87999725341797, 99.88999938964844, 99.93999481201172, 99.91999816894531, 99.85999298095703, 99.8699951171875, 99.88999938964844, 99.87999725341797, 99.88999938964844, 99.93000030517578, 99.8699951171875, 99.89999389648438, 99.8499984741211, 99.89999389648438, 99.8699951171875, 99.87999725341797, 99.87999725341797, 99.87999725341797, 99.85999298095703, 99.87999725341797, 99.88999938964844, 99.78999328613281, 99.89999389648438, 99.81999969482422, 99.8699951171875], "epoch_time": 76.47594714164734, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeadamagg_0.001_8192_42.json <==
{"train_losses": [2.566260576248169, 2.0224647521972656, 1.8395659923553467, 1.7053132057189941, 1.6287671327590942, 1.578437089920044, 1.490409016609192, 1.4198411703109741, 1.3478903770446777, 1.3143219947814941, 1.2414625883102417, 1.1948775053024292, 1.1368708610534668, 1.1068530082702637, 1.0475412607192993, 1.0033811330795288, 0.9248146414756775, 0.9307531714439392, 0.8691076636314392, 0.8324952721595764, 0.7948407530784607, 0.7725045680999756, 0.7433731555938721, 0.7014794945716858, 0.6752477288246155, 0.6596161723136902, 0.6535500288009644, 0.6282410621643066, 0.5839323401451111, 0.5703471899032593, 0.5359988808631897, 0.5087077021598816, 0.49669384956359863, 0.49048569798469543, 0.4921189844608307, 0.45034247636795044, 0.4310799241065979, 0.41551288962364197, 0.3924686908721924, 0.40591561794281006, 0.38966798782348633, 0.36710605025291443, 0.3495873212814331, 0.34168535470962524, 0.3361450433731079, 0.32230594754219055, 0.3268068730831146, 0.3114593029022217, 0.31740108132362366, 0.3012775778770447, 0.2811131179332733, 0.26750680804252625, 0.2598073482513428, 0.25784993171691895, 0.2572178542613983, 0.25018757581710815, 0.24492309987545013, 0.22935768961906433, 0.22004547715187073, 0.22360093891620636, 0.22645831108093262, 0.21300360560417175, 0.24075119197368622, 0.21851928532123566, 0.203046515583992, 0.20153704285621643, 0.1965494602918625, 0.18563120067119598, 0.17092277109622955, 0.1798679679632187, 0.16751572489738464, 0.16161347925662994, 0.15876327455043793, 0.16293469071388245, 0.1496421992778778, 0.14272059500217438, 0.16459886729717255, 0.1542714685201645, 0.151258185505867, 0.15016689896583557, 0.1482381671667099, 0.12905025482177734, 0.1300182044506073, 0.12745802104473114, 0.11615166813135147, 0.1128310114145279, 0.1091761365532875, 0.11688397079706192, 0.12510457634925842, 0.11496127396821976, 0.10734479874372482, 0.10213387757539749, 0.11688616126775742, 0.10343828052282333, 0.10742352157831192, 0.1061585322022438, 0.09624861925840378, 0.10395532846450806, 0.10030464828014374, 0.08744364231824875, 0.09039337933063507, 0.09706810116767883, 0.09322979301214218, 0.08574365824460983, 0.08299907296895981, 0.08248097449541092, 0.0851801335811615, 0.08438994735479355, 0.08254556357860565, 0.08476778864860535, 0.07613785564899445, 0.09142254292964935, 0.08724754303693771, 0.08177027851343155, 0.07185998558998108, 0.06827204674482346, 0.06590620428323746, 0.06732851266860962, 0.0811719223856926, 0.06966888159513474, 0.07923837006092072, 0.07562574744224548, 0.0706958994269371, 0.07556205242872238, 0.06688792258501053, 0.06284931302070618, 0.05921746790409088, 0.05597371608018875, 0.06301827728748322, 0.05946103483438492, 0.0595482736825943, 0.054796986281871796, 0.04974982142448425, 0.06077919900417328, 0.04543254151940346, 0.039157602936029434, 0.0490068644285202, 0.05598008632659912, 0.04690299183130264, 0.040711909532547, 0.04671871289610863, 0.04473577439785004, 0.045596104115247726, 0.04033009707927704, 0.040089331567287445, 0.04850119352340698, 0.05339539051055908, 0.05614076927304268, 0.06802616268396378, 0.0540558323264122, 0.03920524939894676, 0.02636134997010231, 0.01953664980828762, 0.016199322417378426, 0.01077606063336134, 0.00920653622597456, 0.00905496533960104, 0.008212392218410969, 0.007003585807979107, 0.006552171893417835, 0.005997063592076302, 0.004340950399637222, 0.004248456563800573, 0.005041726399213076, 0.004314604215323925, 0.005829621572047472, 0.004627414047718048, 0.005902841687202454, 0.0038364320062100887, 0.004391080234199762, 0.003383111208677292, 0.0029436659533530474, 0.004099267069250345, 0.002946296939626336, 0.0026831377763301134, 0.002111684763804078, 0.0025217863731086254, 0.002194102155044675, 0.002405045321211219, 0.0013814846752211452, 0.0019444351783022285, 0.002868764568120241, 0.0024411131162196398, 0.0028104751836508512, 0.0015079618897289038, 0.0022631187457591295, 0.002151865977793932, 0.002280974993482232, 0.0027145345229655504, 0.0018588511738926172, 0.0021370837930589914, 0.001704298541881144, 0.0021042702719569206, 0.0017890664748847485, 0.0018456203397363424, 0.0015198499895632267, 0.0016293145017698407, 0.002176254289224744, 0.0009920460870489478, 0.002283431589603424], "accs1": [11.319999694824219, 15.210000038146973, 15.140000343322754, 18.559999465942383, 22.119998931884766, 29.719999313354492, 40.69999694824219, 40.37999725341797, 44.720001220703125, 43.28999710083008, 46.44999694824219, 48.619998931884766, 50.76000213623047, 52.64999771118164, 58.82999801635742, 57.720001220703125, 50.56999969482422, 57.76000213623047, 64.84000396728516, 62.47999572753906, 69.5199966430664, 67.18999481201172, 64.97000122070312, 68.37999725341797, 65.88999938964844, 68.82999420166016, 68.44999694824219, 71.02000427246094, 74.18999481201172, 72.48999786376953, 77.19999694824219, 70.0199966430664, 73.8499984741211, 63.29999542236328, 77.72000122070312, 76.56999969482422, 77.13999938964844, 80.02999877929688, 78.62999725341797, 81.54000091552734, 73.54999542236328, 82.97000122070312, 79.66999816894531, 79.8699951171875, 81.04000091552734, 79.72999572753906, 81.29999542236328, 78.33999633789062, 79.33999633789062, 83.77999877929688, 81.95999908447266, 78.80999755859375, 83.01000213623047, 83.19000244140625, 83.6500015258789, 85.83999633789062, 80.08999633789062, 84.33999633789062, 81.8499984741211, 82.86000061035156, 84.75, 81.18000030517578, 79.65999603271484, 83.87999725341797, 80.60999298095703, 84.8699951171875, 81.7699966430664, 82.90999603271484, 86.04999542236328, 85.3499984741211, 85.1199951171875, 84.95999908447266, 81.04000091552734, 81.02999877929688, 85.05999755859375, 85.03999328613281, 83.95999908447266, 86.54999542236328, 85.35999298095703, 85.8699951171875, 86.47999572753906, 86.89999389648438, 87.08999633789062, 86.62999725341797, 86.20999908447266, 86.02999877929688, 83.45999908447266, 86.81999969482422, 85.02999877929688, 85.66999816894531, 86.50999450683594, 86.3499984741211, 86.1199951171875, 85.30999755859375, 87.55999755859375, 84.69999694824219, 84.7699966430664, 85.73999786376953, 88.18000030517578, 87.77999877929688, 88.0999984741211, 84.6199951171875, 87.5, 86.31999206542969, 88.8699951171875, 85.14999389648438, 88.22000122070312, 87.2699966430664, 87.41999816894531, 88.30999755859375, 84.5, 87.40999603271484, 86.90999603271484, 88.18000030517578, 88.41999816894531, 87.50999450683594, 87.90999603271484, 86.53999328613281, 87.64999389648438, 84.44000244140625, 87.38999938964844, 86.58999633789062, 88.5199966430664, 87.68999481201172, 88.04999542236328, 88.31999969482422, 89.06999969482422, 88.36000061035156, 86.4699935913086, 89.29000091552734, 88.95999908447266, 90.41000366210938, 88.63999938964844, 88.5199966430664, 90.63999938964844, 89.66999816894531, 86.85999298095703, 88.8499984741211, 89.98999786376953, 88.08999633789062, 88.62999725341797, 89.37000274658203, 87.64999389648438, 88.6199951171875, 86.82999420166016, 86.70999908447266, 86.23999786376953, 85.0999984741211, 88.05999755859375, 87.25999450683594, 90.79000091552734, 91.5999984741211, 91.64999389648438, 92.04999542236328, 91.8899917602539, 92.04999542236328, 92.14999389648438, 92.07999420166016, 92.19999694824219, 92.30999755859375, 92.37999725341797, 92.52999877929688, 92.43999481201172, 92.37999725341797, 92.28999328613281, 92.42999267578125, 92.3899917602539, 92.29999542236328, 92.22999572753906, 92.43999481201172, 92.3499984741211, 92.40999603271484, 92.55999755859375, 92.54999542236328, 92.3899917602539, 92.3499984741211, 92.31999206542969, 92.66999816894531, 92.79999542236328, 92.62999725341797, 92.53999328613281, 92.54999542236328, 92.50999450683594, 92.47999572753906, 92.3899917602539, 92.41999816894531, 92.3899917602539, 92.20999145507812, 92.37999725341797, 92.48999786376953, 92.52999877929688, 92.30999755859375, 92.19999694824219, 92.1399917602539, 92.18999481201172, 92.54999542236328, 92.48999786376953, 92.41999816894531, 92.56999206542969, 92.53999328613281], "accs5": [52.7599983215332, 61.2599983215332, 57.79999923706055, 75.38999938964844, 78.48999786376953, 86.06999206542969, 91.16999816894531, 89.86000061035156, 93.06999969482422, 92.29999542236328, 93.33999633789062, 94.52999877929688, 93.35999298095703, 94.11000061035156, 96.23999786376953, 96.11000061035156, 93.68999481201172, 95.9800033569336, 97.22000122070312, 96.51000213623047, 97.90999603271484, 97.58999633789062, 96.44000244140625, 98.00999450683594, 96.97000122070312, 96.19000244140625, 97.70999908447266, 97.5, 98.68999481201172, 98.69999694824219, 98.45999145507812, 98.23999786376953, 98.7699966430664, 96.37999725341797, 98.7699966430664, 98.55999755859375, 98.92999267578125, 98.8899917602539, 98.92999267578125, 99.04999542236328, 98.89999389648438, 99.16999816894531, 98.94999694824219, 99.0999984741211, 98.6399917602539, 99.25999450683594, 99.02999877929688, 98.73999786376953, 99.02999877929688, 99.2699966430664, 98.9699935913086, 98.74999237060547, 99.3499984741211, 99.14999389648438, 99.28999328613281, 99.47999572753906, 98.97999572753906, 99.25999450683594, 98.55999755859375, 99.3499984741211, 99.20999908447266, 98.83999633789062, 98.93999481201172, 99.16999816894531, 99.31999969482422, 99.35999298095703, 99.3699951171875, 99.13999938964844, 99.39999389648438, 99.31999969482422, 99.48999786376953, 99.41999816894531, 98.85999298095703, 98.9699935913086, 99.50999450683594, 99.25999450683594, 98.93999481201172, 99.52999877929688, 99.5199966430664, 99.31999969482422, 99.43999481201172, 99.52999877929688, 99.5199966430664, 99.60999298095703, 99.57999420166016, 99.53999328613281, 99.17999267578125, 99.44999694824219, 99.53999328613281, 99.20999908447266, 99.40999603271484, 99.2699966430664, 99.3499984741211, 99.29999542236328, 99.6199951171875, 99.2699966430664, 99.19999694824219, 99.35999298095703, 99.54999542236328, 99.5999984741211, 99.39999389648438, 99.28999328613281, 99.32999420166016, 99.47999572753906, 99.57999420166016, 99.45999908447266, 99.57999420166016, 99.54999542236328, 99.48999786376953, 99.5199966430664, 99.44999694824219, 99.49999237060547, 99.40999603271484, 99.41999816894531, 99.54999542236328, 99.57999420166016, 99.5999984741211, 99.60999298095703, 99.50999450683594, 99.39999389648438, 99.23999786376953, 99.60999298095703, 99.42999267578125, 99.13999938964844, 99.56999969482422, 99.64999389648438, 99.48999786376953, 99.53999328613281, 99.49999237060547, 99.57999420166016, 99.37999725341797, 99.63999938964844, 99.69999694824219, 99.54999542236328, 99.64999389648438, 99.56999969482422, 99.54999542236328, 99.41999816894531, 99.60999298095703, 99.58999633789062, 99.5199966430664, 99.62999725341797, 99.57999420166016, 99.40999603271484, 99.38999938964844, 99.6199951171875, 99.57999420166016, 99.45999908447266, 99.47999572753906, 99.53999328613281, 99.7199935913086, 99.70999908447266, 99.70999908447266, 99.75, 99.72999572753906, 99.73999786376953, 99.73999786376953, 99.75, 99.70999908447266, 99.73999786376953, 99.70999908447266, 99.73999786376953, 99.7199935913086, 99.68999481201172, 99.69999694824219, 99.68999481201172, 99.68999481201172, 99.67999267578125, 99.66999816894531, 99.69999694824219, 99.7199935913086, 99.7199935913086, 99.70999908447266, 99.68999481201172, 99.7199935913086, 99.72999572753906, 99.7199935913086, 99.72999572753906, 99.75, 99.72999572753906, 99.69999694824219, 99.69999694824219, 99.70999908447266, 99.70999908447266, 99.70999908447266, 99.66999816894531, 99.67999267578125, 99.69999694824219, 99.72999572753906, 99.72999572753906, 99.70999908447266, 99.75, 99.75, 99.70999908447266, 99.69999694824219, 99.75, 99.72999572753906, 99.72999572753906, 99.7199935913086, 99.69999694824219], "epoch_time": 13.57900071144104, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activebelief_0.001_1024_42.json <==
{"train_losses": [2.0197675228118896, 1.5093191862106323, 1.2688415050506592, 1.0625773668289185, 0.9094411730766296, 0.7748790383338928, 0.675471305847168, 0.5788107514381409, 0.5433672070503235, 0.497874915599823, 0.43023285269737244, 0.38975968956947327, 0.3749275207519531, 0.3580359220504761, 0.312826931476593, 0.29974299669265747, 0.275566428899765, 0.257373183965683, 0.2465655654668808, 0.21747498214244843, 0.20776022970676422, 0.20144042372703552, 0.19340848922729492, 0.18237563967704773, 0.15989352762699127, 0.1549992859363556, 0.1429433971643448, 0.14598973095417023, 0.14184246957302094, 0.1294720321893692, 0.12131615728139877, 0.11484984308481216, 0.10783124715089798, 0.10815908759832382, 0.09388379007577896, 0.09144484251737595, 0.09130410850048065, 0.0797961875796318, 0.0826895609498024, 0.0819258764386177, 0.0711112841963768, 0.07271889597177505, 0.06404302269220352, 0.07226762920618057, 0.06465654820203781, 0.05863555893301964, 0.05721943825483322, 0.057954005897045135, 0.056183747947216034, 0.06499511003494263, 0.055651068687438965, 0.058282122015953064, 0.05585788935422897, 0.04252250865101814, 0.052067503333091736, 0.05405290797352791, 0.04544815793633461, 0.03590725362300873, 0.04547972232103348, 0.04923442378640175, 0.04156210273504257, 0.03409965708851814, 0.039404675364494324, 0.03368193656206131, 0.03540554270148277, 0.035632211714982986, 0.04395795613527298, 0.03879951685667038, 0.03209323063492775, 0.041746001690626144, 0.034117162227630615, 0.033160801976919174, 0.03402800112962723, 0.030118156224489212, 0.029582684859633446, 0.03465094789862633, 0.03711995854973793, 0.0311614740639925, 0.030966533347964287, 0.028026603162288666, 0.028748756274580956, 0.02899443358182907, 0.026242591440677643, 0.024653134867548943, 0.02406577579677105, 0.02932063490152359, 0.026810087263584137, 0.03299266844987869, 0.027599826455116272, 0.023788422346115112, 0.027925889939069748, 0.027220100164413452, 0.02948460355401039, 0.027264880016446114, 0.024543311446905136, 0.023639962077140808, 0.026720622554421425, 0.02391604147851467, 0.027950292453169823, 0.0249723382294178, 0.025529898703098297, 0.02459033951163292, 0.02393651008605957, 0.022059161216020584, 0.021946704015135765, 0.020765438675880432, 0.025710970163345337, 0.01854109950363636, 0.02536904439330101, 0.029131188988685608, 0.02351914905011654, 0.01649954728782177, 0.019001828506588936, 0.01636669412255287, 0.02018752321600914, 0.01836514286696911, 0.021510720252990723, 0.023257656022906303, 0.020661385729908943, 0.019137710332870483, 0.015439008362591267, 0.022876620292663574, 0.02504834346473217, 0.026172928512096405, 0.02598029188811779, 0.018153095617890358, 0.016275793313980103, 0.02030324377119541, 0.02009250782430172, 0.016783295199275017, 0.01843094639480114, 0.01713469624519348, 0.02315549924969673, 0.019857533276081085, 0.022411083802580833, 0.01773752085864544, 0.018918819725513458, 0.025071097537875175, 0.025545891374349594, 0.020680679008364677, 0.017257658764719963, 0.01300062146037817, 0.01859511248767376, 0.014029487036168575, 0.01835555024445057, 0.017436200752854347, 0.015845688059926033, 0.01588285155594349, 0.013360894285142422, 0.01682124100625515, 0.009116350673139095, 0.0036329564172774553, 0.002235094318166375, 0.0018321588868275285, 0.0015764605486765504, 0.0018222358776256442, 0.0012040069559589028, 0.001229890389367938, 0.0014879369409754872, 0.0009755545761436224, 0.0013656188966706395, 0.0008653508266434073, 0.0006157360039651394, 0.0008780428906902671, 0.0006785158184356987, 0.0007074697641655803, 0.0007228182512335479, 0.0007585124694742262, 0.0008227773942053318, 0.0006311332690529525, 0.0006360554252751172, 0.0006255798507481813, 0.0004220587434247136, 0.000811295467428863, 0.0005637409049086273, 0.000510416750330478, 0.0005877321236766875, 0.00039584917249158025, 0.000517562497407198, 0.00038567904266528785, 0.0004894380690529943, 0.0006253778119571507, 0.0003898351569660008, 0.0003573413996491581, 0.0004313894605729729, 0.0004074860189575702, 0.00039586404454894364, 0.00035219607525505126, 0.00031392797245644033, 0.0003589781408663839, 0.00036473970976658165, 0.0003435675462242216, 0.0003162334905937314, 0.00034468452213332057, 0.00040838916902430356, 0.00034564852830953896, 0.00040444335900247097, 0.000485315453261137, 0.0002975944662466645, 0.0003578682371880859], "accs1": [29.219999313354492, 50.68000030517578, 54.40999984741211, 59.96999740600586, 66.48999786376953, 66.54999542236328, 72.3699951171875, 74.75, 72.65999603271484, 78.38999938964844, 79.7199935913086, 81.07999420166016, 81.20999908447266, 79.80999755859375, 76.66999816894531, 80.83999633789062, 80.44999694824219, 82.02999877929688, 82.16999816894531, 83.5, 83.36000061035156, 85.77999877929688, 82.13999938964844, 85.70999145507812, 85.05999755859375, 86.2699966430664, 86.82999420166016, 85.83999633789062, 86.82999420166016, 85.3699951171875, 85.8899917602539, 85.8499984741211, 83.66999816894531, 88.0199966430664, 87.43999481201172, 86.94999694824219, 88.68000030517578, 88.4000015258789, 87.25999450683594, 88.25999450683594, 85.78999328613281, 87.79999542236328, 87.43000030517578, 87.83999633789062, 87.69999694824219, 85.80999755859375, 88.23999786376953, 88.65999603271484, 89.5199966430664, 89.08000183105469, 88.16999816894531, 89.0, 89.25, 89.22000122070312, 90.19999694824219, 89.48999786376953, 89.40999603271484, 90.72999572753906, 89.08999633789062, 90.04000091552734, 89.63999938964844, 89.95999908447266, 90.31999969482422, 90.0999984741211, 88.19999694824219, 85.30999755859375, 90.36000061035156, 89.5999984741211, 89.38999938964844, 88.52999877929688, 89.48999786376953, 89.51000213623047, 87.97000122070312, 90.05000305175781, 90.81999969482422, 89.9800033569336, 88.88999938964844, 89.38999938964844, 90.29000091552734, 89.88999938964844, 89.61000061035156, 90.58000183105469, 90.77999877929688, 90.33000183105469, 90.8499984741211, 89.38999938964844, 90.12000274658203, 89.7300033569336, 90.72000122070312, 89.44000244140625, 89.5999984741211, 89.94000244140625, 90.68000030517578, 90.31999969482422, 90.3499984741211, 89.2699966430664, 88.13999938964844, 90.12999725341797, 89.51000213623047, 90.1500015258789, 88.81999969482422, 90.97999572753906, 89.94000244140625, 89.70999908447266, 89.69999694824219, 90.76000213623047, 89.87000274658203, 91.3699951171875, 90.23999786376953, 89.88999938964844, 91.08999633789062, 90.94000244140625, 90.55000305175781, 90.63999938964844, 91.00999450683594, 89.25, 90.72000122070312, 89.38999938964844, 90.80000305175781, 91.63999938964844, 89.5999984741211, 90.34000396728516, 91.11000061035156, 89.38999938964844, 91.27999877929688, 91.36000061035156, 91.39999389648438, 90.95999908447266, 91.08000183105469, 91.40999603271484, 91.53999328613281, 91.15999603271484, 90.5, 90.16000366210938, 90.44000244140625, 90.95999908447266, 90.55000305175781, 90.4800033569336, 90.06999969482422, 91.55999755859375, 91.05999755859375, 91.0999984741211, 90.87999725341797, 91.3699951171875, 90.1500015258789, 90.55000305175781, 91.81999206542969, 91.28999328613281, 91.91999816894531, 90.83999633789062, 92.82999420166016, 93.05999755859375, 93.13999938964844, 93.20999908447266, 93.13999938964844, 93.28999328613281, 93.16999816894531, 93.22999572753906, 93.32999420166016, 93.37999725341797, 93.43999481201172, 93.38999938964844, 93.37999725341797, 93.5, 93.38999938964844, 93.41999816894531, 93.50999450683594, 93.47999572753906, 93.5, 93.47999572753906, 93.56999969482422, 93.3499984741211, 93.43999481201172, 93.45999908447266, 93.47999572753906, 93.50999450683594, 93.4699935913086, 93.45999908447266, 93.4699935913086, 93.52999877929688, 93.50999450683594, 93.48999786376953, 93.4699935913086, 93.5, 93.50999450683594, 93.58999633789062, 93.61000061035156, 93.6199951171875, 93.63999938964844, 93.57999420166016, 93.68000030517578, 93.65999603271484, 93.64999389648438, 93.6199951171875, 93.6199951171875, 93.57999420166016, 93.50999450683594, 93.54999542236328, 93.5, 93.55999755859375], "accs5": [85.93999481201172, 93.66999816894531, 94.29000091552734, 95.30999755859375, 97.33000183105469, 96.62000274658203, 98.1399917602539, 98.39999389648438, 98.24999237060547, 98.83999633789062, 98.7699966430664, 99.0199966430664, 98.90999603271484, 99.1199951171875, 98.87999725341797, 99.19999694824219, 98.73999786376953, 99.06999206542969, 99.16999816894531, 99.1199951171875, 99.2199935913086, 99.37999725341797, 98.62999725341797, 99.30999755859375, 99.0999984741211, 99.45999908447266, 99.20999908447266, 99.28999328613281, 99.24999237060547, 99.17999267578125, 99.18999481201172, 99.03999328613281, 99.2199935913086, 99.45999908447266, 99.43999481201172, 99.42999267578125, 99.49999237060547, 99.50999450683594, 99.40999603271484, 99.40999603271484, 99.39999389648438, 99.33999633789062, 99.42999267578125, 99.5199966430664, 99.49999237060547, 99.5999984741211, 99.40999603271484, 99.5999984741211, 99.6199951171875, 99.57999420166016, 99.56999969482422, 99.52999877929688, 99.55999755859375, 99.49999237060547, 99.68999481201172, 99.57999420166016, 99.56999969482422, 99.66999816894531, 99.45999908447266, 99.53999328613281, 99.57999420166016, 99.55999755859375, 99.4699935913086, 99.53999328613281, 99.53999328613281, 99.24999237060547, 99.48999786376953, 99.58999633789062, 99.62999725341797, 99.2699966430664, 99.47999572753906, 99.5999984741211, 99.12999725341797, 99.5999984741211, 99.52999877929688, 99.5999984741211, 99.54999542236328, 99.54999542236328, 99.5999984741211, 99.45999908447266, 99.53999328613281, 99.62999725341797, 99.58999633789062, 99.66999816894531, 99.48999786376953, 99.23999786376953, 99.66999816894531, 99.5999984741211, 99.5199966430664, 99.45999908447266, 99.56999969482422, 99.53999328613281, 99.56999969482422, 99.53999328613281, 99.58999633789062, 99.66999816894531, 99.49999237060547, 99.60999298095703, 99.58999633789062, 99.4699935913086, 99.42999267578125, 99.64999389648438, 99.37999725341797, 99.4699935913086, 99.55999755859375, 99.5999984741211, 99.44999694824219, 99.66999816894531, 99.56999969482422, 99.53999328613281, 99.66999816894531, 99.52999877929688, 99.6199951171875, 99.64999389648438, 99.50999450683594, 99.54999542236328, 99.50999450683594, 99.52999877929688, 99.5999984741211, 99.63999938964844, 99.55999755859375, 99.50999450683594, 99.70999908447266, 99.53999328613281, 99.57999420166016, 99.67999267578125, 99.69999694824219, 99.68999481201172, 99.62999725341797, 99.62999725341797, 99.62999725341797, 99.63999938964844, 99.5999984741211, 99.5199966430664, 99.50999450683594, 99.43999481201172, 99.3499984741211, 99.57999420166016, 99.66999816894531, 99.65999603271484, 99.64999389648438, 99.62999725341797, 99.63999938964844, 99.63999938964844, 99.5999984741211, 99.62999725341797, 99.62999725341797, 99.65999603271484, 99.5999984741211, 99.60999298095703, 99.75, 99.75999450683594, 99.75999450683594, 99.7699966430664, 99.73999786376953, 99.75, 99.7699966430664, 99.75, 99.7199935913086, 99.75, 99.72999572753906, 99.72999572753906, 99.68999481201172, 99.69999694824219, 99.7199935913086, 99.72999572753906, 99.7199935913086, 99.73999786376953, 99.72999572753906, 99.75999450683594, 99.75999450683594, 99.72999572753906, 99.75, 99.7199935913086, 99.72999572753906, 99.75, 99.73999786376953, 99.73999786376953, 99.72999572753906, 99.72999572753906, 99.72999572753906, 99.72999572753906, 99.72999572753906, 99.70999908447266, 99.7199935913086, 99.73999786376953, 99.72999572753906, 99.73999786376953, 99.72999572753906, 99.73999786376953, 99.75, 99.7199935913086, 99.7199935913086, 99.72999572753906, 99.7199935913086, 99.75, 99.7199935913086, 99.72999572753906, 99.70999908447266, 99.73999786376953], "epoch_time": 12.921555757522583, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activebelief_0.001_128_42.json <==
{"train_losses": [1.5536034107208252, 1.0137317180633545, 0.77528315782547, 0.6455036401748657, 0.5764942169189453, 0.5198906660079956, 0.4646899402141571, 0.42857709527015686, 0.3949582576751709, 0.3617181181907654, 0.33955979347229004, 0.29375237226486206, 0.28498244285583496, 0.27720025181770325, 0.25685185194015503, 0.24565622210502625, 0.2286389172077179, 0.22442077100276947, 0.21277964115142822, 0.1973995864391327, 0.17846135795116425, 0.18641619384288788, 0.1650201380252838, 0.1709122210741043, 0.15778790414333344, 0.1499418020248413, 0.14165261387825012, 0.15079998970031738, 0.13221023976802826, 0.13339829444885254, 0.13391681015491486, 0.12875311076641083, 0.12273495644330978, 0.1136787012219429, 0.1116710901260376, 0.12551341950893402, 0.11144434660673141, 0.12030553072690964, 0.10681527853012085, 0.1090712696313858, 0.11282975971698761, 0.10651437193155289, 0.09786195307970047, 0.10424380749464035, 0.10673238337039948, 0.09958115965127945, 0.09874876588582993, 0.1001349613070488, 0.09799368679523468, 0.09328506886959076, 0.09669840335845947, 0.09616879373788834, 0.09638310223817825, 0.09604887664318085, 0.09479721635580063, 0.09608593583106995, 0.10000422596931458, 0.09495525807142258, 0.09675581753253937, 0.09339628368616104, 0.09101805090904236, 0.09555397927761078, 0.09007935971021652, 0.09531590342521667, 0.09318341314792633, 0.092938631772995, 0.08802757412195206, 0.10276651382446289, 0.09172514081001282, 0.09353720396757126, 0.09193426370620728, 0.08747296035289764, 0.08851832151412964, 0.07941855490207672, 0.0912480354309082, 0.09109049290418625, 0.08139427751302719, 0.08421287685632706, 0.09363668411970139, 0.0839182585477829, 0.08459821343421936, 0.09748519212007523, 0.0912703201174736, 0.08851341903209686, 0.07901596277952194, 0.08791931718587875, 0.08521769940853119, 0.08695400506258011, 0.08688396215438843, 0.08557923883199692, 0.09149333089590073, 0.0869874581694603, 0.08779410272836685, 0.08810330927371979, 0.0912548154592514, 0.07781966030597687, 0.09831495583057404, 0.08217822015285492, 0.08676156401634216, 0.08436249941587448, 0.08796036243438721, 0.07926210016012192, 0.0928196981549263, 0.08328910171985626, 0.07933042198419571, 0.08305822312831879, 0.0837148129940033, 0.0822715014219284, 0.0892314538359642, 0.08721177279949188, 0.08345084637403488, 0.08206667751073837, 0.0858546569943428, 0.08057282865047455, 0.07849663496017456, 0.07986078411340714, 0.08188791573047638, 0.08314421027898788, 0.07602047920227051, 0.07987584918737411, 0.07793617248535156, 0.08448460698127747, 0.08729512244462967, 0.07534435391426086, 0.08415242284536362, 0.0806359201669693, 0.0771866962313652, 0.0783507376909256, 0.07750116288661957, 0.08254044502973557, 0.0821765810251236, 0.07925526052713394, 0.08787793666124344, 0.07485765963792801, 0.0761248841881752, 0.08110088109970093, 0.0763271301984787, 0.07731632888317108, 0.08488403260707855, 0.0808299332857132, 0.07702597230672836, 0.08376379311084747, 0.07975984364748001, 0.07534212619066238, 0.0802808403968811, 0.07731922715902328, 0.08186552673578262, 0.08079890161752701, 0.08054667711257935, 0.07678953558206558, 0.030492272228002548, 0.013670539483428001, 0.010342026129364967, 0.0066366540268063545, 0.0057543241418898106, 0.006134124007076025, 0.004402651451528072, 0.004026333801448345, 0.003791727824136615, 0.0029142668936401606, 0.003146296599879861, 0.0029289047233760357, 0.002443881006911397, 0.002436901442706585, 0.002889149123802781, 0.002164632547646761, 0.0026598270051181316, 0.0028494768775999546, 0.0021725702099502087, 0.0028448712546378374, 0.0021080072037875652, 0.002458049450069666, 0.0020688690710812807, 0.0018286567647010088, 0.001263917307369411, 0.002038603648543358, 0.001259577926248312, 0.0016980224754661322, 0.0018505050102248788, 0.0013413851847872138, 0.0014689447125419974, 0.0015630954876542091, 0.0019095689058303833, 0.0027042091824114323, 0.0020040543749928474, 0.0025055366568267345, 0.0021671585272997618, 0.0016199459787458181, 0.001113381702452898, 0.0012697622878476977, 0.0010739723220467567, 0.0010638788808137178, 0.0013134290929883718, 0.0011249728268012404, 0.0014738832833245397, 0.0012163840001448989, 0.0015371507033705711, 0.0015782112022861838, 0.0019025711808353662, 0.001699520624242723], "accs1": [48.66999816894531, 63.06999969482422, 71.4000015258789, 74.66999816894531, 78.8699951171875, 79.10999298095703, 81.55999755859375, 84.5199966430664, 83.7699966430664, 85.15999603271484, 85.80999755859375, 81.75, 86.49999237060547, 86.58999633789062, 88.1199951171875, 87.30999755859375, 88.29999542236328, 88.1199951171875, 88.55999755859375, 89.47000122070312, 90.19000244140625, 87.88999938964844, 88.79999542236328, 89.5999984741211, 90.7699966430664, 90.63999938964844, 89.43000030517578, 88.40999603271484, 89.95999908447266, 90.54000091552734, 90.02999877929688, 90.90999603271484, 90.9000015258789, 90.04000091552734, 91.00999450683594, 89.33000183105469, 90.41999816894531, 90.26000213623047, 90.66000366210938, 89.44000244140625, 90.16000366210938, 90.25, 90.11000061035156, 90.66000366210938, 90.56999969482422, 90.7699966430664, 90.69999694824219, 91.1199951171875, 91.48999786376953, 90.69000244140625, 90.44999694824219, 90.72999572753906, 91.32999420166016, 89.91999816894531, 90.81999969482422, 91.6199951171875, 90.48999786376953, 91.54999542236328, 91.8699951171875, 90.70999908447266, 91.08999633789062, 90.81999969482422, 90.97999572753906, 91.45999908447266, 90.83999633789062, 91.0999984741211, 92.03999328613281, 90.98999786376953, 91.6199951171875, 91.48999786376953, 90.30999755859375, 90.8499984741211, 91.33999633789062, 90.4000015258789, 91.04000091552734, 90.94999694824219, 91.16999816894531, 90.75, 91.95999145507812, 90.97000122070312, 90.27000427246094, 90.58999633789062, 91.45999908447266, 92.0999984741211, 91.41999816894531, 89.87999725341797, 91.89999389648438, 91.44999694824219, 91.81999206542969, 91.08000183105469, 90.37999725341797, 90.12999725341797, 91.4699935913086, 91.80999755859375, 90.30999755859375, 90.27000427246094, 90.02999877929688, 88.47999572753906, 90.88999938964844, 91.87999725341797, 91.38999938964844, 91.42999267578125, 90.54000091552734, 91.77999877929688, 91.00999450683594, 91.12999725341797, 91.08999633789062, 90.80999755859375, 90.41999816894531, 89.62999725341797, 89.8499984741211, 91.32999420166016, 91.77999877929688, 90.79000091552734, 91.52999877929688, 91.60999298095703, 91.65999603271484, 91.29999542236328, 91.74999237060547, 89.5199966430664, 91.66999816894531, 90.0999984741211, 90.76000213623047, 88.3499984741211, 91.15999603271484, 91.06999969482422, 92.03999328613281, 91.8499984741211, 91.2699966430664, 90.91999816894531, 90.80000305175781, 91.94999694824219, 92.06999206542969, 91.22999572753906, 91.45999908447266, 89.58999633789062, 91.62999725341797, 91.27999877929688, 91.67999267578125, 89.52999877929688, 91.5, 91.16999816894531, 91.75999450683594, 89.54000091552734, 91.7699966430664, 91.45999908447266, 89.5999984741211, 92.0999984741211, 91.39999389648438, 89.56999969482422, 94.29000091552734, 94.47000122070312, 94.61000061035156, 94.6500015258789, 94.72000122070312, 94.90999603271484, 95.0, 94.86000061035156, 94.83999633789062, 95.0199966430664, 95.18000030517578, 95.0199966430664, 95.11000061035156, 94.95999908447266, 95.1199951171875, 95.0, 94.9000015258789, 94.8499984741211, 95.1199951171875, 95.05999755859375, 95.1199951171875, 95.08999633789062, 94.83999633789062, 95.05999755859375, 95.02999877929688, 95.06999969482422, 95.18000030517578, 94.86000061035156, 95.1199951171875, 95.19000244140625, 95.18000030517578, 95.1500015258789, 95.05999755859375, 95.08999633789062, 95.05999755859375, 95.3499984741211, 95.22999572753906, 95.01000213623047, 95.40999603271484, 95.11000061035156, 95.29000091552734, 95.37999725341797, 95.25, 95.19999694824219, 95.13999938964844, 95.08999633789062, 94.79999542236328, 94.94999694824219, 95.05999755859375, 94.93000030517578], "accs5": [93.4699935913086, 96.66000366210938, 98.09999084472656, 98.30999755859375, 98.78999328613281, 98.68999481201172, 99.32999420166016, 99.25999450683594, 99.15999603271484, 99.33999633789062, 99.52999877929688, 99.2699966430664, 99.5199966430664, 99.60999298095703, 99.6199951171875, 99.57999420166016, 99.60999298095703, 99.58999633789062, 99.50999450683594, 99.70999908447266, 99.64999389648438, 99.53999328613281, 99.73999786376953, 99.60999298095703, 99.67999267578125, 99.70999908447266, 99.70999908447266, 99.4699935913086, 99.67999267578125, 99.79999542236328, 99.62999725341797, 99.62999725341797, 99.66999816894531, 99.75, 99.72999572753906, 99.66999816894531, 99.69999694824219, 99.5999984741211, 99.7199935913086, 99.73999786376953, 99.68999481201172, 99.73999786376953, 99.58999633789062, 99.72999572753906, 99.53999328613281, 99.69999694824219, 99.67999267578125, 99.75, 99.81999969482422, 99.70999908447266, 99.69999694824219, 99.70999908447266, 99.69999694824219, 99.63999938964844, 99.80999755859375, 99.66999816894531, 99.56999969482422, 99.68999481201172, 99.78999328613281, 99.75999450683594, 99.70999908447266, 99.63999938964844, 99.70999908447266, 99.54999542236328, 99.62999725341797, 99.83999633789062, 99.67999267578125, 99.62999725341797, 99.70999908447266, 99.70999908447266, 99.7199935913086, 99.56999969482422, 99.57999420166016, 99.60999298095703, 99.68999481201172, 99.68999481201172, 99.6199951171875, 99.69999694824219, 99.64999389648438, 99.66999816894531, 99.72999572753906, 99.64999389648438, 99.67999267578125, 99.72999572753906, 99.64999389648438, 99.3699951171875, 99.6199951171875, 99.7199935913086, 99.7699966430664, 99.65999603271484, 99.62999725341797, 99.54999542236328, 99.64999389648438, 99.7199935913086, 99.55999755859375, 99.58999633789062, 99.5199966430664, 99.56999969482422, 99.42999267578125, 99.81999969482422, 99.69999694824219, 99.80999755859375, 99.64999389648438, 99.67999267578125, 99.67999267578125, 99.62999725341797, 99.64999389648438, 99.52999877929688, 99.49999237060547, 99.7199935913086, 99.64999389648438, 99.73999786376953, 99.55999755859375, 99.67999267578125, 99.75999450683594, 99.5999984741211, 99.73999786376953, 99.69999694824219, 99.77999877929688, 99.47999572753906, 99.67999267578125, 99.64999389648438, 99.33999633789062, 99.48999786376953, 99.69999694824219, 99.75, 99.7699966430664, 99.68999481201172, 99.64999389648438, 99.58999633789062, 99.64999389648438, 99.68999481201172, 99.68999481201172, 99.54999542236328, 99.72999572753906, 99.60999298095703, 99.79999542236328, 99.62999725341797, 99.75999450683594, 99.66999816894531, 99.64999389648438, 99.58999633789062, 99.75999450683594, 99.70999908447266, 99.63999938964844, 99.6199951171875, 99.48999786376953, 99.63999938964844, 99.57999420166016, 99.60999298095703, 99.82999420166016, 99.81999969482422, 99.8499984741211, 99.85999298095703, 99.83999633789062, 99.87999725341797, 99.8499984741211, 99.82999420166016, 99.8499984741211, 99.85999298095703, 99.81999969482422, 99.8499984741211, 99.83999633789062, 99.8699951171875, 99.8499984741211, 99.82999420166016, 99.82999420166016, 99.80999755859375, 99.81999969482422, 99.78999328613281, 99.79999542236328, 99.77999877929688, 99.81999969482422, 99.81999969482422, 99.79999542236328, 99.81999969482422, 99.79999542236328, 99.79999542236328, 99.77999877929688, 99.79999542236328, 99.82999420166016, 99.83999633789062, 99.78999328613281, 99.78999328613281, 99.83999633789062, 99.81999969482422, 99.79999542236328, 99.7699966430664, 99.81999969482422, 99.79999542236328, 99.81999969482422, 99.78999328613281, 99.82999420166016, 99.82999420166016, 99.72999572753906, 99.77999877929688, 99.75999450683594, 99.80999755859375, 99.79999542236328, 99.78999328613281], "epoch_time": 42.240848779678345, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activebelief_0.001_2048_42.json <==
{"train_losses": [2.2150588035583496, 1.7917581796646118, 1.5375279188156128, 1.3499354124069214, 1.2181496620178223, 1.0787310600280762, 0.973089873790741, 0.8711249828338623, 0.7931596636772156, 0.7249318361282349, 0.637520432472229, 0.5852681994438171, 0.5517399907112122, 0.5102195739746094, 0.4766196608543396, 0.4453303813934326, 0.40770116448402405, 0.39513036608695984, 0.35978326201438904, 0.33328792452812195, 0.31273603439331055, 0.3126624822616577, 0.2786042094230652, 0.2651562988758087, 0.2508294880390167, 0.2306208312511444, 0.2189970463514328, 0.21144483983516693, 0.19981446862220764, 0.19142556190490723, 0.1939629763364792, 0.17726677656173706, 0.153727188706398, 0.13942544162273407, 0.1449429839849472, 0.1342204064130783, 0.1246529072523117, 0.1292463093996048, 0.11851587891578674, 0.10929633677005768, 0.1078701764345169, 0.1107143685221672, 0.0999557226896286, 0.10860574245452881, 0.09312990307807922, 0.08401177823543549, 0.08540036529302597, 0.08758670836687088, 0.07688338309526443, 0.0769272968173027, 0.07223165035247803, 0.06550336629152298, 0.05741032212972641, 0.058426469564437866, 0.06164317578077316, 0.05730142816901207, 0.05259644240140915, 0.0550214983522892, 0.04493711143732071, 0.05725836753845215, 0.050727151334285736, 0.05234682932496071, 0.047345999628305435, 0.046834658831357956, 0.04787365719676018, 0.033091992139816284, 0.03874722495675087, 0.03388812020421028, 0.04735172912478447, 0.04535606876015663, 0.03927614912390709, 0.035262059420347214, 0.0328008197247982, 0.03500845283269882, 0.03547562286257744, 0.030952729284763336, 0.0283586997538805, 0.03945033252239227, 0.03947823867201805, 0.04158011078834534, 0.03425178676843643, 0.03467870503664017, 0.03070722334086895, 0.030233625322580338, 0.035152971744537354, 0.035399429500103, 0.02864728681743145, 0.031011801213026047, 0.03156384453177452, 0.029795732349157333, 0.025544095784425735, 0.024685213342308998, 0.02520127408206463, 0.024866601452231407, 0.024289842694997787, 0.028451042249798775, 0.03419427201151848, 0.03179903328418732, 0.025139952078461647, 0.02740497514605522, 0.025993717834353447, 0.028160279616713524, 0.024743320420384407, 0.026216084137558937, 0.02063409611582756, 0.020190894603729248, 0.020131103694438934, 0.025733502581715584, 0.026206232607364655, 0.025800734758377075, 0.024459052830934525, 0.02917216718196869, 0.02391778491437435, 0.01956399716436863, 0.01830836944282055, 0.02061164565384388, 0.01857481524348259, 0.02132180891931057, 0.020718947052955627, 0.02519989013671875, 0.026346376165747643, 0.025151735171675682, 0.02488662488758564, 0.024546200409531593, 0.021352572366595268, 0.015032513067126274, 0.018657483160495758, 0.017829367890954018, 0.016471363604068756, 0.015998566523194313, 0.012514160946011543, 0.015164707787334919, 0.018735075369477272, 0.017710715532302856, 0.017519865185022354, 0.02000189758837223, 0.023170439526438713, 0.022700687870383263, 0.019484886899590492, 0.01570231281220913, 0.01612773723900318, 0.014180876314640045, 0.014115900732576847, 0.015269645489752293, 0.018787436187267303, 0.022442791610956192, 0.020289819687604904, 0.019453616812825203, 0.014724602922797203, 0.012807698920369148, 0.008723793551325798, 0.0030200136825442314, 0.002221484202891588, 0.0017166042234748602, 0.001578421564772725, 0.001202296232804656, 0.0016838054871186614, 0.00124256475828588, 0.0012725566048175097, 0.0012779118260368705, 0.0011660404270514846, 0.000866041227709502, 0.0009679392678663135, 0.0009151631966233253, 0.0007039395859465003, 0.0008959230035543442, 0.000751758401747793, 0.0007712777005508542, 0.000911713985260576, 0.0007746596820652485, 0.0008173112873919308, 0.0006039123400114477, 0.0005763130611740053, 0.0006328957388177514, 0.0005779381026513875, 0.000567096343729645, 0.0005565288593061268, 0.0007274324889294803, 0.0004815516294911504, 0.0004231177445035428, 0.0005495453951880336, 0.00048519461415708065, 0.0004873151774518192, 0.0005239897291176021, 0.0005677940207533538, 0.0004080374783370644, 0.0005575999966822565, 0.0005801357328891754, 0.00039791944436728954, 0.0004369603702798486, 0.0005735994782298803, 0.00037620359216816723, 0.000454542605439201, 0.0003558065800461918, 0.000506885873619467, 0.0003997489402536303, 0.00039494282100349665, 0.0004431140550877899, 0.0004152067704126239, 0.0003453520475886762], "accs1": [12.029999732971191, 32.369998931884766, 46.429996490478516, 51.72999954223633, 56.540000915527344, 55.099998474121094, 65.76000213623047, 66.66999816894531, 69.12999725341797, 70.02999877929688, 68.37999725341797, 71.94999694824219, 71.9000015258789, 76.40999603271484, 77.8499984741211, 80.18999481201172, 77.41000366210938, 76.55000305175781, 76.4000015258789, 80.07999420166016, 81.13999938964844, 80.32999420166016, 78.30000305175781, 81.08999633789062, 82.29999542236328, 79.08999633789062, 83.79000091552734, 83.7300033569336, 81.31999969482422, 83.02999877929688, 84.95999908447266, 84.05999755859375, 82.27999877929688, 83.02999877929688, 82.75, 78.89999389648438, 86.2199935913086, 83.47000122070312, 84.2300033569336, 83.91999816894531, 84.6199951171875, 83.52999877929688, 82.29999542236328, 81.97000122070312, 86.3699951171875, 84.68000030517578, 81.61000061035156, 84.12000274658203, 85.97999572753906, 81.32999420166016, 84.66999816894531, 84.33000183105469, 85.32999420166016, 85.7699966430664, 87.40999603271484, 85.78999328613281, 85.33999633789062, 84.66999816894531, 84.6500015258789, 86.75, 86.3699951171875, 85.94999694824219, 86.2199935913086, 86.3499984741211, 88.1199951171875, 86.42999267578125, 87.33999633789062, 87.89999389648438, 85.87999725341797, 87.72999572753906, 87.40999603271484, 88.43000030517578, 87.8499984741211, 87.89999389648438, 86.45999908447266, 89.33000183105469, 85.41999816894531, 84.80999755859375, 84.88999938964844, 88.18999481201172, 88.30999755859375, 88.1500015258789, 88.4000015258789, 88.47999572753906, 88.47000122070312, 87.16999816894531, 88.3499984741211, 88.11000061035156, 86.93000030517578, 88.22999572753906, 87.75, 88.72000122070312, 89.08000183105469, 89.56999969482422, 87.41999816894531, 87.45999908447266, 88.02999877929688, 88.43999481201172, 88.1500015258789, 88.5199966430664, 88.6199951171875, 86.2199935913086, 87.64999389648438, 87.48999786376953, 89.11000061035156, 89.80000305175781, 85.73999786376953, 85.4699935913086, 88.83999633789062, 86.88999938964844, 89.15999603271484, 86.67999267578125, 86.53999328613281, 87.91999816894531, 89.83999633789062, 89.2699966430664, 89.05999755859375, 88.22000122070312, 90.06999969482422, 88.90999603271484, 89.37000274658203, 89.44000244140625, 88.13999938964844, 89.27999877929688, 89.5999984741211, 89.0, 89.37999725341797, 89.02999877929688, 89.04000091552734, 89.80999755859375, 89.63999938964844, 90.08000183105469, 87.90999603271484, 88.12999725341797, 88.90999603271484, 87.25, 88.38999938964844, 89.51000213623047, 87.82999420166016, 89.91999816894531, 88.51000213623047, 90.41999816894531, 89.51000213623047, 88.91999816894531, 89.41999816894531, 88.47000122070312, 89.93000030517578, 89.54000091552734, 90.0999984741211, 89.33999633789062, 91.85999298095703, 91.9699935913086, 92.00999450683594, 91.93999481201172, 92.2199935913086, 92.20999145507812, 92.20999145507812, 92.20999145507812, 92.20999145507812, 92.15999603271484, 92.2699966430664, 92.25999450683594, 92.17999267578125, 92.15999603271484, 92.30999755859375, 92.23999786376953, 92.24999237060547, 92.25999450683594, 92.30999755859375, 92.25999450683594, 92.30999755859375, 92.29999542236328, 92.39999389648438, 92.44999694824219, 92.45999908447266, 92.44999694824219, 92.42999267578125, 92.47999572753906, 92.45999908447266, 92.5199966430664, 92.45999908447266, 92.45999908447266, 92.45999908447266, 92.44999694824219, 92.43999481201172, 92.50999450683594, 92.39999389648438, 92.33999633789062, 92.45999908447266, 92.3699951171875, 92.48999786376953, 92.42999267578125, 92.47999572753906, 92.48999786376953, 92.4699935913086, 92.42999267578125, 92.45999908447266, 92.35999298095703, 92.48999786376953, 92.42999267578125], "accs5": [51.55999755859375, 86.14999389648438, 92.78999328613281, 94.54999542236328, 95.3699951171875, 95.72999572753906, 97.3499984741211, 97.48999786376953, 97.29999542236328, 97.97999572753906, 97.2699966430664, 98.05999755859375, 98.12999725341797, 98.62999725341797, 98.80999755859375, 98.80999755859375, 98.75999450683594, 98.89999389648438, 98.83999633789062, 98.98999786376953, 98.8899917602539, 98.48999786376953, 98.92999267578125, 98.57999420166016, 99.22999572753906, 98.9699935913086, 99.06999206542969, 99.2699966430664, 99.43999481201172, 99.17999267578125, 99.35999298095703, 99.2199935913086, 98.8699951171875, 99.31999969482422, 98.77999877929688, 98.79999542236328, 99.41999816894531, 99.13999938964844, 98.97999572753906, 99.1199951171875, 99.32999420166016, 98.94999694824219, 99.18999481201172, 98.83999633789062, 99.49999237060547, 99.06999206542969, 98.57999420166016, 99.28999328613281, 99.31999969482422, 99.25999450683594, 99.07999420166016, 99.35999298095703, 99.49999237060547, 99.2699966430664, 99.5199966430664, 98.99999237060547, 99.40999603271484, 99.23999786376953, 99.31999969482422, 99.17999267578125, 99.39999389648438, 99.16999816894531, 98.97999572753906, 99.37999725341797, 99.45999908447266, 99.43999481201172, 99.14999389648438, 99.38999938964844, 99.3699951171875, 99.3699951171875, 99.45999908447266, 99.32999420166016, 99.16999816894531, 99.5199966430664, 99.2699966430664, 99.33999633789062, 98.87999725341797, 99.25999450683594, 99.29999542236328, 99.58999633789062, 99.54999542236328, 99.62999725341797, 99.5199966430664, 99.3499984741211, 99.41999816894531, 99.44999694824219, 99.30999755859375, 99.54999542236328, 99.43999481201172, 99.37999725341797, 99.64999389648438, 99.47999572753906, 99.43999481201172, 99.50999450683594, 99.35999298095703, 99.3699951171875, 99.38999938964844, 99.37999725341797, 99.3499984741211, 99.57999420166016, 99.57999420166016, 99.31999969482422, 99.3499984741211, 99.42999267578125, 99.48999786376953, 99.40999603271484, 99.40999603271484, 99.44999694824219, 99.53999328613281, 99.29999542236328, 99.45999908447266, 99.45999908447266, 99.47999572753906, 99.40999603271484, 99.48999786376953, 99.53999328613281, 99.56999969482422, 99.42999267578125, 99.48999786376953, 99.43999481201172, 99.43999481201172, 99.53999328613281, 99.35999298095703, 99.56999969482422, 99.47999572753906, 99.4699935913086, 99.52999877929688, 99.32999420166016, 99.5999984741211, 99.42999267578125, 99.41999816894531, 99.42999267578125, 99.45999908447266, 99.39999389648438, 99.39999389648438, 99.2199935913086, 99.3699951171875, 99.42999267578125, 99.53999328613281, 99.53999328613281, 99.44999694824219, 99.47999572753906, 99.32999420166016, 99.33999633789062, 99.37999725341797, 99.49999237060547, 99.53999328613281, 99.68999481201172, 99.44999694824219, 99.44999694824219, 99.6199951171875, 99.65999603271484, 99.64999389648438, 99.66999816894531, 99.65999603271484, 99.67999267578125, 99.68999481201172, 99.70999908447266, 99.68999481201172, 99.70999908447266, 99.70999908447266, 99.69999694824219, 99.68999481201172, 99.66999816894531, 99.67999267578125, 99.64999389648438, 99.65999603271484, 99.66999816894531, 99.66999816894531, 99.66999816894531, 99.66999816894531, 99.64999389648438, 99.66999816894531, 99.67999267578125, 99.67999267578125, 99.70999908447266, 99.66999816894531, 99.65999603271484, 99.67999267578125, 99.66999816894531, 99.66999816894531, 99.65999603271484, 99.64999389648438, 99.65999603271484, 99.65999603271484, 99.64999389648438, 99.64999389648438, 99.66999816894531, 99.66999816894531, 99.66999816894531, 99.65999603271484, 99.64999389648438, 99.65999603271484, 99.66999816894531, 99.66999816894531, 99.66999816894531, 99.64999389648438, 99.64999389648438, 99.65999603271484, 99.62999725341797], "epoch_time": 12.624289989471436, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activebelief_0.001_256_42.json <==
{"train_losses": [1.6529134511947632, 1.106418251991272, 0.827299177646637, 0.665557861328125, 0.5730405449867249, 0.519677460193634, 0.45320791006088257, 0.4082377254962921, 0.39237892627716064, 0.34805577993392944, 0.31504935026168823, 0.2891954779624939, 0.2847980260848999, 0.2682367265224457, 0.24847494065761566, 0.23489075899124146, 0.21514612436294556, 0.21364839375019073, 0.1984335333108902, 0.1839296817779541, 0.17812205851078033, 0.1680145114660263, 0.1621905267238617, 0.15398664772510529, 0.14127635955810547, 0.1316639631986618, 0.13327281177043915, 0.12038114666938782, 0.11645425856113434, 0.11566007882356644, 0.10489930212497711, 0.10788696259260178, 0.09623270481824875, 0.09384436905384064, 0.09054700285196304, 0.09627391397953033, 0.08494594693183899, 0.0857100561261177, 0.0859573483467102, 0.08317329734563828, 0.08226709812879562, 0.07518083602190018, 0.078428715467453, 0.0870613157749176, 0.07380972802639008, 0.06457632035017014, 0.06656694412231445, 0.06914643943309784, 0.057988688349723816, 0.0667092576622963, 0.06228819489479065, 0.0671982541680336, 0.06659604609012604, 0.06100236624479294, 0.06268128007650375, 0.05865869298577309, 0.059224437922239304, 0.0543515644967556, 0.05147498846054077, 0.0625988095998764, 0.056762900203466415, 0.05461321026086807, 0.053688716143369675, 0.05609219893813133, 0.05461279675364494, 0.04744536057114601, 0.0534951314330101, 0.05863051116466522, 0.050115473568439484, 0.048899199813604355, 0.05355023220181465, 0.05218234658241272, 0.04904115945100784, 0.05303964391350746, 0.05634550005197525, 0.052086345851421356, 0.04792013019323349, 0.05509575456380844, 0.0574779137969017, 0.05006064474582672, 0.05476278066635132, 0.04945552721619606, 0.05073724314570427, 0.05442507192492485, 0.05097289755940437, 0.042525842785835266, 0.04610799252986908, 0.0648917481303215, 0.04628569260239601, 0.05222774296998978, 0.0484037883579731, 0.0514206625521183, 0.04830402135848999, 0.0569937489926815, 0.057814523577690125, 0.05292276293039322, 0.05091189965605736, 0.04601532593369484, 0.04534326493740082, 0.050684139132499695, 0.04780363664031029, 0.0485067144036293, 0.05492977052927017, 0.05479750409722328, 0.04858089238405228, 0.04519568383693695, 0.04619217664003372, 0.049955740571022034, 0.05108006298542023, 0.05054094269871712, 0.04994523152709007, 0.05222494900226593, 0.04726952686905861, 0.04047944024205208, 0.04725777730345726, 0.05164184793829918, 0.05136866122484207, 0.055604711174964905, 0.046184003353118896, 0.049088623374700546, 0.05436884984374046, 0.04388917237520218, 0.047261130064725876, 0.05150142312049866, 0.04172100871801376, 0.04495667293667793, 0.04851099103689194, 0.04892982915043831, 0.04438327997922897, 0.04969564452767372, 0.04650948941707611, 0.05209871381521225, 0.04821338877081871, 0.050259511917829514, 0.05425874888896942, 0.05069486051797867, 0.04891303926706314, 0.04075385630130768, 0.044517215341329575, 0.04412805661559105, 0.04179316759109497, 0.0475175604224205, 0.05113289877772331, 0.05032510682940483, 0.04442550614476204, 0.05376798287034035, 0.04425160586833954, 0.055714476853609085, 0.05076911672949791, 0.048867616802453995, 0.02285819500684738, 0.010376819409430027, 0.007716492284089327, 0.005643825978040695, 0.0037619206123054028, 0.0030444220174103975, 0.003130277618765831, 0.0025698933750391006, 0.0023029057774692774, 0.002678079064935446, 0.002074629068374634, 0.0028426654171198606, 0.0015264040557667613, 0.001520392601378262, 0.0014981749700382352, 0.0013152887113392353, 0.0017397541087120771, 0.0019673448987305164, 0.000920354388654232, 0.0015338523080572486, 0.0018226479878649116, 0.0013855252182111144, 0.001819172059185803, 0.0011515881633386016, 0.0012937436113134027, 0.0016497720498591661, 0.0007244402077049017, 0.0009975078282877803, 0.0009704162366688251, 0.0009343769634142518, 0.0011296566808596253, 0.001062343129888177, 0.001313018728978932, 0.0008935469086281955, 0.0006945811910554767, 0.0009256021585315466, 0.0008128865738399327, 0.000719939882401377, 0.0013792328536510468, 0.0012041435111314058, 0.0011722027556970716, 0.0006494460976682603, 0.0005161134758964181, 0.0007226824527606368, 0.0012899409048259258, 0.0007905712118372321, 0.001474830904044211, 0.0008774941670708358, 0.0005135391838848591, 0.0004664236621465534], "accs1": [52.30999755859375, 62.6199951171875, 72.04000091552734, 70.26000213623047, 76.65999603271484, 80.82999420166016, 82.18999481201172, 82.61000061035156, 82.54999542236328, 85.20999908447266, 86.32999420166016, 87.00999450683594, 88.0, 82.22999572753906, 83.23999786376953, 88.94000244140625, 86.16999816894531, 86.52999877929688, 88.8499984741211, 87.18000030517578, 89.0999984741211, 88.6199951171875, 89.13999938964844, 89.33000183105469, 87.72000122070312, 89.22000122070312, 88.22999572753906, 90.51000213623047, 89.56999969482422, 87.68999481201172, 90.83999633789062, 90.44999694824219, 90.0, 89.76000213623047, 90.47000122070312, 89.83999633789062, 89.9800033569336, 89.91999816894531, 90.9000015258789, 91.58999633789062, 90.9000015258789, 91.72999572753906, 91.36000061035156, 91.23999786376953, 91.1199951171875, 91.42999267578125, 90.70999908447266, 91.72999572753906, 91.67999267578125, 90.4000015258789, 90.54000091552734, 90.94999694824219, 91.78999328613281, 89.80000305175781, 91.83999633789062, 90.76000213623047, 90.66000366210938, 91.56999206542969, 91.54999542236328, 90.6500015258789, 91.0999984741211, 90.8699951171875, 90.51000213623047, 91.75999450683594, 91.36000061035156, 91.72999572753906, 89.7699966430664, 91.2699966430664, 90.94999694824219, 90.26000213623047, 91.63999938964844, 91.80999755859375, 91.23999786376953, 91.18999481201172, 89.54000091552734, 90.97999572753906, 91.56999206542969, 91.08999633789062, 91.43999481201172, 92.4699935913086, 91.6199951171875, 91.56999206542969, 90.73999786376953, 92.03999328613281, 91.78999328613281, 91.77999877929688, 91.31999969482422, 90.8699951171875, 91.18999481201172, 92.66999816894531, 91.55999755859375, 91.8499984741211, 91.95999145507812, 90.8699951171875, 91.27999877929688, 92.42999267578125, 90.30000305175781, 90.68000030517578, 91.90999603271484, 91.6199951171875, 91.98999786376953, 91.06999969482422, 90.11000061035156, 92.1199951171875, 90.77999877929688, 91.30999755859375, 91.2699966430664, 92.08999633789062, 91.28999328613281, 91.55999755859375, 91.43999481201172, 91.48999786376953, 91.25, 92.75999450683594, 91.11000061035156, 90.33000183105469, 91.28999328613281, 92.05999755859375, 91.32999420166016, 91.83999633789062, 91.5, 91.7699966430664, 91.81999206542969, 92.0199966430664, 91.58999633789062, 91.14999389648438, 92.45999908447266, 91.75999450683594, 91.22999572753906, 91.22999572753906, 92.37999725341797, 91.3699951171875, 90.81999969482422, 91.12999725341797, 91.50999450683594, 90.37999725341797, 90.79000091552734, 92.95999908447266, 92.81999206542969, 92.44999694824219, 91.93999481201172, 91.45999908447266, 92.1199951171875, 91.36000061035156, 92.62999725341797, 91.98999786376953, 90.23999786376953, 91.54999542236328, 91.18999481201172, 91.25999450683594, 93.75999450683594, 94.0999984741211, 94.14999389648438, 94.36000061035156, 94.32999420166016, 94.43999481201172, 94.55999755859375, 94.3699951171875, 94.6199951171875, 94.54999542236328, 94.38999938964844, 94.5199966430664, 94.6199951171875, 94.52999877929688, 94.54999542236328, 94.54999542236328, 94.62999725341797, 94.65999603271484, 94.68999481201172, 94.68000030517578, 94.6500015258789, 94.77999877929688, 94.83000183105469, 94.75999450683594, 94.83000183105469, 94.80999755859375, 94.93999481201172, 94.77999877929688, 94.87999725341797, 94.90999603271484, 94.87999725341797, 94.97000122070312, 94.97000122070312, 95.0199966430664, 95.04000091552734, 94.94999694824219, 94.86000061035156, 94.88999938964844, 94.8699951171875, 94.79000091552734, 94.8699951171875, 94.88999938964844, 94.8699951171875, 94.97999572753906, 94.69999694824219, 94.93999481201172, 94.97000122070312, 94.98999786376953, 95.0, 94.97999572753906], "accs5": [94.19999694824219, 96.47000122070312, 97.66999816894531, 97.67999267578125, 98.3899917602539, 98.65999603271484, 99.25999450683594, 99.0199966430664, 99.06999206542969, 99.33999633789062, 99.50999450683594, 99.44999694824219, 99.5199966430664, 98.85999298095703, 99.22999572753906, 99.56999969482422, 99.48999786376953, 99.52999877929688, 99.6199951171875, 99.60999298095703, 99.63999938964844, 99.70999908447266, 99.6199951171875, 99.66999816894531, 99.5999984741211, 99.5999984741211, 99.58999633789062, 99.66999816894531, 99.66999816894531, 99.38999938964844, 99.73999786376953, 99.6199951171875, 99.67999267578125, 99.64999389648438, 99.64999389648438, 99.66999816894531, 99.64999389648438, 99.62999725341797, 99.7199935913086, 99.64999389648438, 99.66999816894531, 99.78999328613281, 99.58999633789062, 99.7199935913086, 99.58999633789062, 99.66999816894531, 99.57999420166016, 99.79999542236328, 99.75, 99.66999816894531, 99.70999908447266, 99.58999633789062, 99.62999725341797, 99.63999938964844, 99.70999908447266, 99.62999725341797, 99.5199966430664, 99.80999755859375, 99.63999938964844, 99.62999725341797, 99.63999938964844, 99.69999694824219, 99.50999450683594, 99.62999725341797, 99.5199966430664, 99.60999298095703, 99.58999633789062, 99.72999572753906, 99.60999298095703, 99.69999694824219, 99.65999603271484, 99.67999267578125, 99.57999420166016, 99.5999984741211, 99.38999938964844, 99.58999633789062, 99.6199951171875, 99.63999938964844, 99.67999267578125, 99.6199951171875, 99.5999984741211, 99.75999450683594, 99.5999984741211, 99.72999572753906, 99.72999572753906, 99.66999816894531, 99.60999298095703, 99.68999481201172, 99.60999298095703, 99.7699966430664, 99.65999603271484, 99.69999694824219, 99.62999725341797, 99.65999603271484, 99.65999603271484, 99.68999481201172, 99.5199966430664, 99.69999694824219, 99.69999694824219, 99.77999877929688, 99.68999481201172, 99.58999633789062, 99.40999603271484, 99.67999267578125, 99.70999908447266, 99.52999877929688, 99.69999694824219, 99.67999267578125, 99.62999725341797, 99.6199951171875, 99.47999572753906, 99.69999694824219, 99.4699935913086, 99.72999572753906, 99.55999755859375, 99.58999633789062, 99.60999298095703, 99.5999984741211, 99.58999633789062, 99.7699966430664, 99.60999298095703, 99.53999328613281, 99.7199935913086, 99.55999755859375, 99.67999267578125, 99.58999633789062, 99.67999267578125, 99.49999237060547, 99.63999938964844, 99.58999633789062, 99.66999816894531, 99.70999908447266, 99.65999603271484, 99.63999938964844, 99.73999786376953, 99.48999786376953, 99.63999938964844, 99.72999572753906, 99.65999603271484, 99.68999481201172, 99.7699966430664, 99.55999755859375, 99.72999572753906, 99.44999694824219, 99.66999816894531, 99.54999542236328, 99.67999267578125, 99.65999603271484, 99.6199951171875, 99.63999938964844, 99.80999755859375, 99.8499984741211, 99.83999633789062, 99.83999633789062, 99.8499984741211, 99.85999298095703, 99.87999725341797, 99.83999633789062, 99.8699951171875, 99.8499984741211, 99.8499984741211, 99.82999420166016, 99.8499984741211, 99.87999725341797, 99.81999969482422, 99.82999420166016, 99.87999725341797, 99.85999298095703, 99.87999725341797, 99.85999298095703, 99.8699951171875, 99.8499984741211, 99.83999633789062, 99.81999969482422, 99.80999755859375, 99.85999298095703, 99.82999420166016, 99.83999633789062, 99.81999969482422, 99.85999298095703, 99.82999420166016, 99.77999877929688, 99.80999755859375, 99.80999755859375, 99.8499984741211, 99.8499984741211, 99.7699966430664, 99.8499984741211, 99.85999298095703, 99.82999420166016, 99.79999542236328, 99.8499984741211, 99.80999755859375, 99.82999420166016, 99.82999420166016, 99.83999633789062, 99.80999755859375, 99.77999877929688, 99.78999328613281, 99.77999877929688], "epoch_time": 23.737909078598022, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activebelief_0.001_32_42.json <==
{"train_losses": [1.5546663999557495, 1.0217620134353638, 0.8206710815429688, 0.7068231105804443, 0.6273273825645447, 0.5688803195953369, 0.5183005332946777, 0.48185446858406067, 0.46937206387519836, 0.4314679503440857, 0.40930798649787903, 0.3867368698120117, 0.37468892335891724, 0.37409332394599915, 0.3622386157512665, 0.3473038971424103, 0.3488812744617462, 0.3417205810546875, 0.33985596895217896, 0.32520073652267456, 0.3181392252445221, 0.31333205103874207, 0.30519604682922363, 0.31557998061180115, 0.30242303013801575, 0.2991166114807129, 0.29650941491127014, 0.30039241909980774, 0.28448158502578735, 0.28789690136909485, 0.29594340920448303, 0.28806039690971375, 0.2885829508304596, 0.2697867751121521, 0.27651551365852356, 0.27982643246650696, 0.264713853597641, 0.2773195207118988, 0.271414577960968, 0.2702869176864624, 0.27295780181884766, 0.2710702121257782, 0.2562772035598755, 0.2686106562614441, 0.2612559199333191, 0.2592621147632599, 0.25919222831726074, 0.25378260016441345, 0.2576681673526764, 0.26385220885276794, 0.24922654032707214, 0.2617725729942322, 0.25676944851875305, 0.2525772154331207, 0.24112878739833832, 0.2522185146808624, 0.2535725235939026, 0.2526837885379791, 0.24686776101589203, 0.2422170490026474, 0.2466319501399994, 0.2441009283065796, 0.24887315928936005, 0.24619409441947937, 0.24909381568431854, 0.24631507694721222, 0.25402674078941345, 0.25456857681274414, 0.24549952149391174, 0.24550339579582214, 0.2459060698747635, 0.23773209750652313, 0.23864953219890594, 0.23839415609836578, 0.2395860254764557, 0.24184224009513855, 0.2468842715024948, 0.2477029412984848, 0.2351892590522766, 0.23587821424007416, 0.24177540838718414, 0.2243785262107849, 0.23342761397361755, 0.23216837644577026, 0.22721754014492035, 0.23589155077934265, 0.23515230417251587, 0.23782849311828613, 0.236272931098938, 0.23386384546756744, 0.227427139878273, 0.2325212061405182, 0.2360992282629013, 0.23858480155467987, 0.24049018323421478, 0.2388506829738617, 0.2353881448507309, 0.2204301357269287, 0.22699297964572906, 0.23768316209316254, 0.229773610830307, 0.2389846295118332, 0.2302079051733017, 0.23440617322921753, 0.2361341416835785, 0.23510058224201202, 0.22610484063625336, 0.23405522108078003, 0.2199757993221283, 0.23128800094127655, 0.23592759668827057, 0.23474392294883728, 0.23532523214817047, 0.22336335480213165, 0.23518985509872437, 0.22918912768363953, 0.22847986221313477, 0.22476457059383392, 0.23638150095939636, 0.2235557585954666, 0.22600555419921875, 0.2332114726305008, 0.2369694709777832, 0.22470475733280182, 0.22309213876724243, 0.23084089159965515, 0.23187322914600372, 0.2211899608373642, 0.229517862200737, 0.22452403604984283, 0.22040694952011108, 0.22639092803001404, 0.2335519641637802, 0.2197900265455246, 0.22377978265285492, 0.22198064625263214, 0.2227066308259964, 0.21920591592788696, 0.228214293718338, 0.22205278277397156, 0.22563962638378143, 0.23637643456459045, 0.2297573834657669, 0.2173606902360916, 0.22742517292499542, 0.22226379811763763, 0.231228768825531, 0.21891701221466064, 0.22825875878334045, 0.23194894194602966, 0.09790605306625366, 0.06904038786888123, 0.05518043413758278, 0.04170221462845802, 0.03810634836554527, 0.032322876155376434, 0.028443986549973488, 0.025033583864569664, 0.022178925573825836, 0.020292138680815697, 0.019970804452896118, 0.017685813829302788, 0.019363969564437866, 0.012489811517298222, 0.01563669927418232, 0.013102061115205288, 0.013307272456586361, 0.013406242243945599, 0.013425968587398529, 0.010351159609854221, 0.011831998825073242, 0.013382835313677788, 0.01353759877383709, 0.010737658478319645, 0.010359740816056728, 0.013003302738070488, 0.01304906327277422, 0.014032128266990185, 0.011747566983103752, 0.011717674322426319, 0.011569879949092865, 0.013892200775444508, 0.012572740204632282, 0.012097949162125587, 0.0142155010253191, 0.013839608058333397, 0.013874521479010582, 0.014572542160749435, 0.012850902043282986, 0.015150400809943676, 0.014976742677390575, 0.01788029819726944, 0.01650625839829445, 0.016476891934871674, 0.018100978806614876, 0.016520529985427856, 0.01768302172422409, 0.018377458676695824, 0.01788640208542347, 0.019355496391654015], "accs1": [60.35000228881836, 69.88999938964844, 78.30999755859375, 78.54999542236328, 79.29999542236328, 82.73999786376953, 84.44000244140625, 81.55999755859375, 86.41999816894531, 85.79999542236328, 85.39999389648438, 84.33999633789062, 84.88999938964844, 86.88999938964844, 84.27000427246094, 87.69999694824219, 86.9699935913086, 87.89999389648438, 85.3699951171875, 86.37999725341797, 86.05999755859375, 87.5199966430664, 87.6199951171875, 88.12999725341797, 86.7199935913086, 86.37999725341797, 85.45999145507812, 85.77999877929688, 85.67999267578125, 89.94000244140625, 88.0, 85.7699966430664, 88.37999725341797, 88.41999816894531, 87.31999969482422, 90.3499984741211, 87.3699951171875, 88.6500015258789, 87.43000030517578, 87.90999603271484, 89.62999725341797, 90.19999694824219, 88.58000183105469, 89.23999786376953, 88.08999633789062, 89.69000244140625, 86.22999572753906, 88.20999908447266, 89.47999572753906, 89.44999694824219, 87.20999908447266, 88.43999481201172, 89.7699966430664, 90.12999725341797, 88.0999984741211, 91.15999603271484, 84.65999603271484, 89.52999877929688, 89.30999755859375, 87.2699966430664, 87.97000122070312, 88.56999969482422, 88.13999938964844, 88.7699966430664, 88.5, 87.79000091552734, 88.11000061035156, 88.5999984741211, 88.37999725341797, 88.66999816894531, 90.37000274658203, 88.47000122070312, 90.13999938964844, 88.0199966430664, 85.8899917602539, 88.93000030517578, 89.79000091552734, 89.9000015258789, 90.22000122070312, 87.86000061035156, 89.30999755859375, 89.75, 88.81999969482422, 89.6500015258789, 90.3499984741211, 90.44000244140625, 90.52999877929688, 89.15999603271484, 90.0, 90.4000015258789, 88.9000015258789, 90.2300033569336, 88.41999816894531, 84.80999755859375, 89.97000122070312, 89.30000305175781, 90.06999969482422, 89.5999984741211, 87.43000030517578, 89.19999694824219, 88.6500015258789, 89.83999633789062, 85.05999755859375, 88.79000091552734, 87.50999450683594, 89.5199966430664, 87.81999969482422, 90.41999816894531, 85.2199935913086, 89.80000305175781, 89.38999938964844, 88.22000122070312, 89.73999786376953, 89.33999633789062, 89.47999572753906, 87.87999725341797, 89.58000183105469, 89.33000183105469, 89.80999755859375, 87.95999908447266, 89.37000274658203, 88.98999786376953, 90.38999938964844, 87.93000030517578, 88.04999542236328, 89.6500015258789, 89.44999694824219, 90.09000396728516, 89.68000030517578, 91.13999938964844, 88.06999969482422, 89.58999633789062, 88.75, 89.5199966430664, 90.18000030517578, 90.58999633789062, 89.62999725341797, 89.52999877929688, 90.27000427246094, 87.13999938964844, 90.3499984741211, 88.79999542236328, 90.1500015258789, 89.94999694824219, 89.01000213623047, 90.44999694824219, 90.12000274658203, 87.8499984741211, 90.37999725341797, 88.83999633789062, 94.37999725341797, 94.88999938964844, 94.98999786376953, 95.08999633789062, 94.83999633789062, 94.75, 95.13999938964844, 94.87999725341797, 95.0, 95.26000213623047, 95.15999603271484, 94.90999603271484, 95.22999572753906, 95.1500015258789, 95.13999938964844, 95.33999633789062, 95.1500015258789, 95.0199966430664, 94.8699951171875, 94.97000122070312, 95.27999877929688, 94.7699966430664, 94.83000183105469, 94.52999877929688, 94.91999816894531, 94.75999450683594, 94.77999877929688, 94.68000030517578, 95.0199966430664, 94.72000122070312, 94.9000015258789, 94.43999481201172, 94.91999816894531, 94.94999694824219, 94.88999938964844, 94.93000030517578, 95.04000091552734, 94.73999786376953, 95.04000091552734, 94.93999481201172, 94.86000061035156, 94.6500015258789, 94.8699951171875, 94.58999633789062, 94.6500015258789, 94.62999725341797, 94.40999603271484, 94.83000183105469, 94.3699951171875, 94.25999450683594], "accs5": [95.5199966430664, 97.80999755859375, 98.43999481201172, 98.75999450683594, 98.67999267578125, 99.12999725341797, 99.35999298095703, 99.18999481201172, 99.53999328613281, 99.08999633789062, 99.33999633789062, 99.38999938964844, 99.43999481201172, 99.40999603271484, 99.35999298095703, 99.53999328613281, 99.50999450683594, 99.30999755859375, 99.41999816894531, 99.45999908447266, 99.13999938964844, 99.41999816894531, 99.53999328613281, 99.53999328613281, 99.41999816894531, 99.2199935913086, 99.16999816894531, 99.19999694824219, 99.3699951171875, 99.7199935913086, 99.37999725341797, 99.40999603271484, 99.63999938964844, 99.56999969482422, 99.2699966430664, 99.56999969482422, 99.08999633789062, 99.6199951171875, 99.50999450683594, 99.58999633789062, 99.57999420166016, 99.65999603271484, 99.42999267578125, 99.64999389648438, 99.57999420166016, 99.68999481201172, 99.03999328613281, 99.48999786376953, 99.65999603271484, 99.44999694824219, 99.25999450683594, 99.73999786376953, 99.7699966430664, 99.66999816894531, 99.56999969482422, 99.7699966430664, 98.73999786376953, 99.41999816894531, 99.47999572753906, 99.43999481201172, 99.60999298095703, 99.64999389648438, 99.39999389648438, 99.28999328613281, 99.5999984741211, 99.65999603271484, 99.35999298095703, 99.64999389648438, 99.47999572753906, 99.65999603271484, 99.62999725341797, 99.55999755859375, 99.7199935913086, 99.39999389648438, 99.43999481201172, 99.62999725341797, 99.62999725341797, 99.70999908447266, 99.62999725341797, 99.4699935913086, 99.58999633789062, 99.55999755859375, 99.5199966430664, 99.58999633789062, 99.64999389648438, 99.72999572753906, 99.57999420166016, 99.44999694824219, 99.6199951171875, 99.66999816894531, 99.3699951171875, 99.67999267578125, 99.55999755859375, 99.15999603271484, 99.70999908447266, 99.67999267578125, 99.48999786376953, 99.69999694824219, 99.29999542236328, 99.47999572753906, 99.70999908447266, 99.54999542236328, 99.31999969482422, 99.56999969482422, 98.91999816894531, 99.56999969482422, 99.50999450683594, 99.68999481201172, 99.55999755859375, 99.70999908447266, 99.49999237060547, 99.64999389648438, 99.5199966430664, 99.53999328613281, 99.62999725341797, 99.4699935913086, 99.64999389648438, 99.37999725341797, 99.60999298095703, 99.56999969482422, 99.53999328613281, 99.69999694824219, 99.7699966430664, 99.54999542236328, 99.57999420166016, 99.75, 99.73999786376953, 99.63999938964844, 99.44999694824219, 99.77999877929688, 99.52999877929688, 99.66999816894531, 99.40999603271484, 99.6199951171875, 99.50999450683594, 99.49999237060547, 99.39999389648438, 99.60999298095703, 99.65999603271484, 99.53999328613281, 99.62999725341797, 99.52999877929688, 99.73999786376953, 99.78999328613281, 99.72999572753906, 99.52999877929688, 99.58999633789062, 99.37999725341797, 99.69999694824219, 99.60999298095703, 99.91999816894531, 99.90999603271484, 99.90999603271484, 99.89999389648438, 99.91999816894531, 99.89999389648438, 99.93000030517578, 99.88999938964844, 99.90999603271484, 99.90999603271484, 99.87999725341797, 99.89999389648438, 99.87999725341797, 99.87999725341797, 99.85999298095703, 99.87999725341797, 99.8699951171875, 99.85999298095703, 99.87999725341797, 99.81999969482422, 99.89999389648438, 99.8699951171875, 99.90999603271484, 99.8699951171875, 99.8699951171875, 99.88999938964844, 99.8699951171875, 99.85999298095703, 99.87999725341797, 99.87999725341797, 99.80999755859375, 99.78999328613281, 99.90999603271484, 99.78999328613281, 99.89999389648438, 99.81999969482422, 99.89999389648438, 99.89999389648438, 99.85999298095703, 99.88999938964844, 99.83999633789062, 99.8499984741211, 99.87999725341797, 99.81999969482422, 99.87999725341797, 99.8499984741211, 99.83999633789062, 99.8499984741211, 99.75999450683594, 99.72999572753906], "epoch_time": 135.77606916427612, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activebelief_0.001_4096_42.json <==
{"train_losses": [2.3543052673339844, 2.05511736869812, 1.8400429487228394, 1.6628468036651611, 1.5374640226364136, 1.4249902963638306, 1.3368943929672241, 1.2503987550735474, 1.1590090990066528, 1.1157673597335815, 1.0230484008789062, 0.9460116028785706, 0.8926802277565002, 0.8398726582527161, 0.7922158241271973, 0.7695087194442749, 0.6908718347549438, 0.6620506048202515, 0.6208471655845642, 0.588395357131958, 0.5540705323219299, 0.5563381314277649, 0.5118368268013, 0.4968315362930298, 0.4606260359287262, 0.4384916424751282, 0.4233115017414093, 0.40592339634895325, 0.3826446533203125, 0.3761979937553406, 0.3435046374797821, 0.3316197097301483, 0.31759268045425415, 0.3201010525226593, 0.30106472969055176, 0.28848546743392944, 0.27013006806373596, 0.2645329535007477, 0.23961247503757477, 0.24301981925964355, 0.21859155595302582, 0.212568998336792, 0.2017277032136917, 0.20080524682998657, 0.1991511434316635, 0.1836531013250351, 0.16854152083396912, 0.16368533670902252, 0.17349360883235931, 0.15305852890014648, 0.15599580109119415, 0.15258203446865082, 0.14905989170074463, 0.13113456964492798, 0.1301954686641693, 0.12453731894493103, 0.13771949708461761, 0.13026325404644012, 0.11418480426073074, 0.10690739750862122, 0.10544084012508392, 0.08724144101142883, 0.09222464263439178, 0.0914885401725769, 0.08173315972089767, 0.08419207483530045, 0.08988432586193085, 0.09443102031946182, 0.08240995556116104, 0.08259653300046921, 0.07337728142738342, 0.06455611437559128, 0.05984213203191757, 0.055999476462602615, 0.06590765714645386, 0.06732428073883057, 0.06717811524868011, 0.06105197221040726, 0.05477973446249962, 0.05514557659626007, 0.05991267412900925, 0.06321387737989426, 0.053635358810424805, 0.05561049282550812, 0.05215655267238617, 0.045303523540496826, 0.04439377784729004, 0.046395234763622284, 0.043419890105724335, 0.04362516850233078, 0.0491638109087944, 0.04693879187107086, 0.048302993178367615, 0.05254802107810974, 0.05253751948475838, 0.042647287249565125, 0.05137166380882263, 0.06154095008969307, 0.05122126638889313, 0.040534526109695435, 0.039337124675512314, 0.03413355350494385, 0.03371107205748558, 0.030094018206000328, 0.029578261077404022, 0.030127286911010742, 0.028399882838129997, 0.027275927364826202, 0.029400814324617386, 0.03244776651263237, 0.028456134721636772, 0.030106348916888237, 0.02729056403040886, 0.03530804067850113, 0.043729305267333984, 0.03770410269498825, 0.04056255891919136, 0.043573640286922455, 0.03770378232002258, 0.03062373399734497, 0.02832239679992199, 0.04070109501481056, 0.03680422529578209, 0.0415184460580349, 0.03646121174097061, 0.03844206780195236, 0.03341538831591606, 0.024051155894994736, 0.026715602725744247, 0.025157250463962555, 0.02307153306901455, 0.027446534484624863, 0.023542223498225212, 0.022097377106547356, 0.017646368592977524, 0.017569297924637794, 0.016428031027317047, 0.015859322622418404, 0.015335660427808762, 0.017314331606030464, 0.02316637709736824, 0.025488384068012238, 0.025624891743063927, 0.027008289471268654, 0.023217011243104935, 0.029965657740831375, 0.033444758504629135, 0.030306972563266754, 0.03501379117369652, 0.023045344278216362, 0.017529236152768135, 0.010318241082131863, 0.006927045062184334, 0.004831500817090273, 0.003463506931439042, 0.0035821234341710806, 0.0028265954460948706, 0.003527594730257988, 0.002231883117929101, 0.00220549781806767, 0.002673427341505885, 0.002094669034704566, 0.0018189188558608294, 0.0019762327428907156, 0.0017131026834249496, 0.0020721389446407557, 0.0017020112136378884, 0.001685896422713995, 0.0016087921103462577, 0.0015285401605069637, 0.0015427698381245136, 0.0015538197476416826, 0.0013328876812011003, 0.0016632898477837443, 0.0013032847782596946, 0.00122595124412328, 0.0012660935753956437, 0.0015478645218536258, 0.0012534698471426964, 0.0012994067510589957, 0.0011589108034968376, 0.0011215170379728079, 0.0010140379890799522, 0.0015485497424378991, 0.0012126270448789, 0.0010024955263361335, 0.0009043598547577858, 0.0009220692445524037, 0.0011266237124800682, 0.0011037539225071669, 0.0011202399618923664, 0.00103544513694942, 0.0010389912640675902, 0.001155994599685073, 0.0008665749919600785, 0.0009435786050744355, 0.0010308679193258286, 0.0007907516555860639, 0.0008905924041755497, 0.000967763364315033], "accs1": [10.84999942779541, 11.880000114440918, 23.26999855041504, 36.32999801635742, 44.900001525878906, 48.400001525878906, 52.54999923706055, 54.70000076293945, 54.459999084472656, 61.23999786376953, 61.769996643066406, 65.3499984741211, 65.79000091552734, 68.68000030517578, 68.36000061035156, 66.2699966430664, 66.97999572753906, 72.41999816894531, 66.78999328613281, 74.43999481201172, 73.14999389648438, 75.00999450683594, 69.25, 75.0199966430664, 76.93000030517578, 76.98999786376953, 78.68999481201172, 78.06999969482422, 78.3499984741211, 76.26000213623047, 79.07999420166016, 81.5199966430664, 75.48999786376953, 71.88999938964844, 81.43999481201172, 80.31999969482422, 74.5, 80.78999328613281, 78.30999755859375, 81.20999908447266, 80.16999816894531, 83.55999755859375, 83.59000396728516, 82.19999694824219, 81.52999877929688, 80.93999481201172, 82.54999542236328, 81.36000061035156, 76.68000030517578, 82.05999755859375, 81.54999542236328, 80.31999969482422, 80.08999633789062, 79.48999786376953, 83.93000030517578, 80.62999725341797, 82.18999481201172, 83.13999938964844, 82.87000274658203, 85.54999542236328, 82.2699966430664, 83.87000274658203, 82.18000030517578, 84.41999816894531, 83.86000061035156, 82.90999603271484, 84.41000366210938, 84.05999755859375, 81.80999755859375, 86.14999389648438, 84.38999938964844, 84.90999603271484, 84.30999755859375, 81.0199966430664, 83.37000274658203, 84.30000305175781, 82.6500015258789, 84.79999542236328, 84.93999481201172, 86.20999908447266, 81.36000061035156, 83.08999633789062, 85.25999450683594, 86.12999725341797, 85.38999938964844, 85.69999694824219, 84.98999786376953, 86.06999206542969, 86.62999725341797, 85.38999938964844, 82.79000091552734, 83.44999694824219, 84.52999877929688, 85.92999267578125, 84.8499984741211, 85.07999420166016, 83.31999969482422, 86.38999938964844, 80.24999237060547, 84.47000122070312, 84.05999755859375, 85.06999969482422, 85.3699951171875, 86.22999572753906, 83.59000396728516, 87.90999603271484, 86.75, 85.30999755859375, 83.47000122070312, 84.69999694824219, 85.23999786376953, 85.19999694824219, 86.57999420166016, 85.2199935913086, 84.20999908447266, 83.41999816894531, 85.05999755859375, 82.86000061035156, 85.65999603271484, 87.39999389648438, 86.05999755859375, 84.83999633789062, 83.76000213623047, 83.5999984741211, 85.41999816894531, 86.14999389648438, 87.69999694824219, 85.3499984741211, 84.8699951171875, 86.83999633789062, 85.98999786376953, 85.65999603271484, 87.20999908447266, 86.8699951171875, 86.94999694824219, 87.25, 86.00999450683594, 86.60999298095703, 87.30999755859375, 86.90999603271484, 86.28999328613281, 87.18000030517578, 86.58999633789062, 86.17999267578125, 86.03999328613281, 85.39999389648438, 85.6199951171875, 85.77999877929688, 86.70999908447266, 83.18000030517578, 88.94000244140625, 89.62000274658203, 89.76000213623047, 89.7699966430664, 90.08000183105469, 89.91999816894531, 90.0999984741211, 90.04000091552734, 90.04000091552734, 90.0, 90.1500015258789, 90.11000061035156, 90.11000061035156, 90.1500015258789, 90.16999816894531, 90.19000244140625, 90.1500015258789, 90.19999694824219, 90.2300033569336, 90.08000183105469, 90.12999725341797, 90.19999694824219, 90.04000091552734, 90.12999725341797, 90.19000244140625, 90.25, 90.19999694824219, 90.12999725341797, 90.19999694824219, 90.1500015258789, 90.13999938964844, 90.25, 90.19999694824219, 90.16999816894531, 90.25, 90.22000122070312, 90.25, 90.37000274658203, 90.19000244140625, 90.16999816894531, 90.18000030517578, 90.19999694824219, 90.27999877929688, 90.30000305175781, 90.31999969482422, 90.30000305175781, 90.30000305175781, 90.30000305175781, 90.30000305175781, 90.33000183105469], "accs5": [50.0, 53.81999588012695, 78.63999938964844, 89.05999755859375, 91.82999420166016, 93.29999542236328, 94.58999633789062, 94.40999603271484, 94.13999938964844, 96.26000213623047, 96.4000015258789, 96.87000274658203, 97.08999633789062, 97.69999694824219, 97.8699951171875, 97.5999984741211, 97.66999816894531, 97.95999145507812, 97.62999725341797, 98.47999572753906, 98.45999145507812, 98.64999389648438, 98.0199966430664, 98.43999481201172, 98.6399917602539, 98.58999633789062, 98.91999816894531, 98.79999542236328, 98.8899917602539, 98.49999237060547, 98.3899917602539, 99.12999725341797, 98.68999481201172, 98.45999145507812, 98.8699951171875, 99.17999267578125, 98.8499984741211, 98.8699951171875, 98.80999755859375, 99.06999206542969, 99.14999389648438, 99.15999603271484, 99.25999450683594, 98.82999420166016, 99.17999267578125, 99.15999603271484, 99.07999420166016, 99.19999694824219, 98.55999755859375, 99.0199966430664, 98.97999572753906, 98.69999694824219, 98.85999298095703, 98.65999603271484, 99.14999389648438, 98.60999298095703, 99.17999267578125, 99.06999206542969, 99.10999298095703, 99.30999755859375, 99.05999755859375, 99.07999420166016, 99.22999572753906, 99.37999725341797, 98.95999908447266, 99.2199935913086, 98.75999450683594, 99.14999389648438, 98.55999755859375, 99.24999237060547, 98.98999786376953, 99.10999298095703, 99.24999237060547, 98.56999206542969, 99.14999389648438, 99.05999755859375, 98.98999786376953, 98.77999877929688, 99.07999420166016, 99.31999969482422, 99.23999786376953, 99.10999298095703, 99.22999572753906, 99.38999938964844, 99.05999755859375, 99.29999542236328, 99.33999633789062, 99.25999450683594, 99.32999420166016, 99.38999938964844, 98.74999237060547, 98.75999450683594, 99.29999542236328, 99.28999328613281, 99.06999206542969, 99.17999267578125, 99.02999877929688, 99.28999328613281, 99.10999298095703, 98.67999267578125, 99.13999938964844, 99.16999816894531, 99.24999237060547, 99.12999725341797, 99.35999298095703, 99.37999725341797, 99.25999450683594, 99.18999481201172, 98.95999908447266, 98.8699951171875, 99.41999816894531, 99.19999694824219, 99.35999298095703, 99.32999420166016, 99.13999938964844, 99.07999420166016, 98.95999908447266, 98.6199951171875, 99.43999481201172, 99.35999298095703, 99.06999206542969, 98.93999481201172, 99.12999725341797, 99.12999725341797, 99.17999267578125, 99.38999938964844, 99.37999725341797, 99.10999298095703, 99.05999755859375, 99.3699951171875, 98.70999145507812, 99.03999328613281, 99.29999542236328, 99.37999725341797, 99.20999908447266, 99.24999237060547, 99.39999389648438, 99.10999298095703, 99.50999450683594, 99.45999908447266, 99.07999420166016, 99.2199935913086, 98.87999725341797, 99.00999450683594, 99.05999755859375, 99.25999450683594, 98.91999816894531, 99.24999237060547, 99.40999603271484, 98.49999237060547, 99.48999786376953, 99.52999877929688, 99.49999237060547, 99.52999877929688, 99.54999542236328, 99.55999755859375, 99.54999542236328, 99.54999542236328, 99.53999328613281, 99.56999969482422, 99.56999969482422, 99.55999755859375, 99.55999755859375, 99.56999969482422, 99.56999969482422, 99.54999542236328, 99.55999755859375, 99.55999755859375, 99.57999420166016, 99.57999420166016, 99.57999420166016, 99.56999969482422, 99.55999755859375, 99.54999542236328, 99.52999877929688, 99.56999969482422, 99.55999755859375, 99.53999328613281, 99.47999572753906, 99.50999450683594, 99.5199966430664, 99.52999877929688, 99.52999877929688, 99.5199966430664, 99.52999877929688, 99.5199966430664, 99.50999450683594, 99.5199966430664, 99.56999969482422, 99.57999420166016, 99.5199966430664, 99.50999450683594, 99.52999877929688, 99.49999237060547, 99.50999450683594, 99.48999786376953, 99.50999450683594, 99.53999328613281, 99.52999877929688, 99.48999786376953], "epoch_time": 12.199004650115967, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activebelief_0.001_512_42.json <==
{"train_losses": [1.8126078844070435, 1.285499930381775, 1.0246808528900146, 0.8078933358192444, 0.6757733225822449, 0.5932866334915161, 0.5079094171524048, 0.4652322828769684, 0.42139896750450134, 0.3786242604255676, 0.3437735438346863, 0.3189517557621002, 0.3050588071346283, 0.27813589572906494, 0.2558993995189667, 0.23561565577983856, 0.22457993030548096, 0.22290273010730743, 0.21140430867671967, 0.18237987160682678, 0.17190010845661163, 0.16977500915527344, 0.15456683933734894, 0.147597998380661, 0.14113184809684753, 0.13715054094791412, 0.12305572628974915, 0.11746997386217117, 0.11629574745893478, 0.11765384674072266, 0.10367821156978607, 0.0993158295750618, 0.09659112244844437, 0.092129185795784, 0.0871017724275589, 0.09259684383869171, 0.07395566254854202, 0.09165925532579422, 0.07252977788448334, 0.07523083686828613, 0.07118946313858032, 0.06100053712725639, 0.06437902897596359, 0.06759943068027496, 0.06283276528120041, 0.06680802255868912, 0.0577276237308979, 0.057196322828531265, 0.054426420480012894, 0.054045725613832474, 0.05294659361243248, 0.053546253591775894, 0.04294010251760483, 0.05467650666832924, 0.04540210962295532, 0.04566878452897072, 0.04175708442926407, 0.044416215270757675, 0.03957860916852951, 0.049001600593328476, 0.03726973012089729, 0.04193783923983574, 0.046287741512060165, 0.039462409913539886, 0.04011131823062897, 0.03645310178399086, 0.03835874795913696, 0.03952322527766228, 0.044432383030653, 0.03991347923874855, 0.03171374276280403, 0.035536155104637146, 0.029252897948026657, 0.034466952085494995, 0.041069917380809784, 0.03761906549334526, 0.04005412757396698, 0.03840764984488487, 0.03313456103205681, 0.03563092648983002, 0.03371616452932358, 0.035054340958595276, 0.034350913017988205, 0.03149622306227684, 0.03131964057683945, 0.037518877536058426, 0.04107639566063881, 0.0368744432926178, 0.03829206898808479, 0.030581116676330566, 0.02894183062016964, 0.032042935490608215, 0.029495589435100555, 0.02909332886338234, 0.02450450137257576, 0.029634101316332817, 0.025772755965590477, 0.03311393782496452, 0.04060863330960274, 0.04042702913284302, 0.029777146875858307, 0.03238152712583542, 0.033031150698661804, 0.02563733048737049, 0.033751923590898514, 0.027227433398365974, 0.02710869163274765, 0.028539933264255524, 0.029993603006005287, 0.031881388276815414, 0.027931349352002144, 0.030944090336561203, 0.028244808316230774, 0.02698829211294651, 0.03261150047183037, 0.02892015501856804, 0.028203031048178673, 0.026121443137526512, 0.023248180747032166, 0.026555435732007027, 0.02967679686844349, 0.02819961868226528, 0.034883566200733185, 0.03196588158607483, 0.02364208735525608, 0.029745949432253838, 0.030934272333979607, 0.024846160784363747, 0.025689376518130302, 0.030057869851589203, 0.028993118554353714, 0.029176412150263786, 0.03533264622092247, 0.02941342629492283, 0.02335483767092228, 0.027301639318466187, 0.02827707678079605, 0.0257162656635046, 0.03207119181752205, 0.027668626978993416, 0.02688535861670971, 0.026879992336034775, 0.029421035200357437, 0.03060021623969078, 0.030109090730547905, 0.02614843286573887, 0.026005804538726807, 0.02643696777522564, 0.02579497918486595, 0.029447415843605995, 0.013669556938111782, 0.005327212158590555, 0.00439709797501564, 0.0028744488954544067, 0.0022989443968981504, 0.002586050657555461, 0.003095510182902217, 0.002119848970323801, 0.001964785624295473, 0.0014449122827500105, 0.0011596844997256994, 0.0010500632924959064, 0.0009137823944911361, 0.0011778154876083136, 0.001022885087877512, 0.0011280658654868603, 0.0009523190674372017, 0.0010783984325826168, 0.0008034660131670535, 0.0007555440533906221, 0.000871871190611273, 0.0008957706741057336, 0.0006373663200065494, 0.0010950727155432105, 0.0005080331466160715, 0.0005438619409687817, 0.0006857395637780428, 0.0006348660099320114, 0.0008340737549588084, 0.0005704155191779137, 0.0005475998041220009, 0.0004914982710033655, 0.0007646452868357301, 0.0005599296418949962, 0.0005048748571425676, 0.00044122993131168187, 0.0007791385287418962, 0.0004616014484781772, 0.0006669118884019554, 0.0003516167344059795, 0.00047357758739963174, 0.0003999610780738294, 0.0007935147732496262, 0.00062234589131549, 0.00039275927701964974, 0.0004655270604416728, 0.0005839979276061058, 0.0004637461679521948, 0.0009743802365846932, 0.00042271785787306726], "accs1": [40.15999984741211, 57.55999755859375, 60.15999984741211, 68.82999420166016, 70.61000061035156, 77.0999984741211, 75.25, 79.3699951171875, 79.17999267578125, 80.68999481201172, 76.9000015258789, 82.3499984741211, 79.65999603271484, 82.44000244140625, 84.88999938964844, 87.13999938964844, 85.17999267578125, 87.7699966430664, 83.86000061035156, 88.0999984741211, 83.54000091552734, 88.1199951171875, 87.41999816894531, 88.13999938964844, 87.90999603271484, 86.2199935913086, 88.63999938964844, 89.3499984741211, 89.43000030517578, 88.7699966430664, 88.13999938964844, 85.3699951171875, 87.30999755859375, 88.5199966430664, 87.80999755859375, 89.66999816894531, 90.1500015258789, 89.06999969482422, 88.63999938964844, 88.4000015258789, 90.8699951171875, 88.5, 89.36000061035156, 89.5999984741211, 88.3699951171875, 88.87999725341797, 90.63999938964844, 90.5999984741211, 90.19000244140625, 89.15999603271484, 89.93000030517578, 89.75, 90.19999694824219, 90.25, 90.16000366210938, 91.30999755859375, 90.8499984741211, 91.43999481201172, 91.29999542236328, 90.68000030517578, 91.20999908447266, 90.68000030517578, 89.30000305175781, 90.86000061035156, 91.70999145507812, 91.30999755859375, 92.06999206542969, 90.72999572753906, 90.73999786376953, 89.5, 91.64999389648438, 91.95999145507812, 92.14999389648438, 90.05000305175781, 90.72000122070312, 91.68999481201172, 91.44999694824219, 90.8499984741211, 90.5999984741211, 91.7699966430664, 91.77999877929688, 90.55000305175781, 91.33999633789062, 91.30999755859375, 91.5199966430664, 90.48999786376953, 90.91999816894531, 91.08000183105469, 91.22000122070312, 91.5, 92.17999267578125, 92.18999481201172, 91.8899917602539, 91.4699935913086, 91.33999633789062, 91.63999938964844, 92.3899917602539, 91.32999420166016, 90.26000213623047, 92.41999816894531, 92.1199951171875, 90.19999694824219, 91.0199966430664, 91.08000183105469, 91.42999267578125, 91.2699966430664, 91.12999725341797, 91.2699966430664, 91.3499984741211, 91.77999877929688, 91.8499984741211, 91.36000061035156, 90.95999908447266, 90.80999755859375, 90.75, 90.48999786376953, 91.5199966430664, 91.08000183105469, 91.11000061035156, 91.74999237060547, 92.10999298095703, 91.38999938964844, 92.43999481201172, 92.1399917602539, 91.97999572753906, 92.24999237060547, 91.72999572753906, 91.06999969482422, 92.15999603271484, 90.41000366210938, 91.5, 91.81999206542969, 90.55000305175781, 92.14999389648438, 91.70999145507812, 90.38999938964844, 92.10999298095703, 91.25, 92.15999603271484, 91.99999237060547, 92.00999450683594, 90.80000305175781, 91.1199951171875, 90.98999786376953, 91.04000091552734, 92.66999816894531, 91.50999450683594, 91.8499984741211, 91.5, 92.31999206542969, 93.81999969482422, 94.00999450683594, 94.11000061035156, 94.02999877929688, 94.22000122070312, 94.2699966430664, 94.19999694824219, 94.23999786376953, 94.22000122070312, 94.23999786376953, 94.47999572753906, 94.29999542236328, 94.29000091552734, 94.33999633789062, 94.48999786376953, 94.33999633789062, 94.41999816894531, 94.38999938964844, 94.45999908447266, 94.38999938964844, 94.55999755859375, 94.48999786376953, 94.57999420166016, 94.5999984741211, 94.43999481201172, 94.50999450683594, 94.47000122070312, 94.45999908447266, 94.4000015258789, 94.48999786376953, 94.43999481201172, 94.43999481201172, 94.40999603271484, 94.38999938964844, 94.43000030517578, 94.44999694824219, 94.3699951171875, 94.40999603271484, 94.50999450683594, 94.44999694824219, 94.37999725341797, 94.45999908447266, 94.48999786376953, 94.47999572753906, 94.48999786376953, 94.41999816894531, 94.5199966430664, 94.47999572753906, 94.54999542236328, 94.45999908447266], "accs5": [91.5, 95.62000274658203, 96.81999969482422, 97.08999633789062, 97.33000183105469, 98.55999755859375, 98.45999145507812, 99.0999984741211, 98.92999267578125, 98.7699966430664, 98.89999389648438, 99.2199935913086, 99.25999450683594, 99.08999633789062, 99.29999542236328, 99.48999786376953, 99.45999908447266, 99.5999984741211, 99.28999328613281, 99.58999633789062, 99.14999389648438, 99.53999328613281, 99.60999298095703, 99.62999725341797, 99.5199966430664, 99.38999938964844, 99.42999267578125, 99.64999389648438, 99.63999938964844, 99.69999694824219, 99.55999755859375, 99.2199935913086, 99.55999755859375, 99.53999328613281, 99.56999969482422, 99.5999984741211, 99.65999603271484, 99.62999725341797, 99.58999633789062, 99.45999908447266, 99.72999572753906, 99.6199951171875, 99.5999984741211, 99.52999877929688, 99.4699935913086, 99.56999969482422, 99.57999420166016, 99.7199935913086, 99.68999481201172, 99.45999908447266, 99.57999420166016, 99.49999237060547, 99.56999969482422, 99.58999633789062, 99.6199951171875, 99.62999725341797, 99.62999725341797, 99.75, 99.68999481201172, 99.58999633789062, 99.66999816894531, 99.63999938964844, 99.63999938964844, 99.58999633789062, 99.70999908447266, 99.6199951171875, 99.53999328613281, 99.45999908447266, 99.56999969482422, 99.5999984741211, 99.56999969482422, 99.7699966430664, 99.67999267578125, 99.6199951171875, 99.58999633789062, 99.64999389648438, 99.5999984741211, 99.62999725341797, 99.58999633789062, 99.57999420166016, 99.63999938964844, 99.64999389648438, 99.50999450683594, 99.5999984741211, 99.57999420166016, 99.63999938964844, 99.53999328613281, 99.52999877929688, 99.7199935913086, 99.66999816894531, 99.72999572753906, 99.69999694824219, 99.67999267578125, 99.5999984741211, 99.55999755859375, 99.56999969482422, 99.70999908447266, 99.62999725341797, 99.48999786376953, 99.68999481201172, 99.70999908447266, 99.50999450683594, 99.56999969482422, 99.58999633789062, 99.60999298095703, 99.70999908447266, 99.65999603271484, 99.69999694824219, 99.73999786376953, 99.63999938964844, 99.62999725341797, 99.5999984741211, 99.72999572753906, 99.65999603271484, 99.65999603271484, 99.4699935913086, 99.55999755859375, 99.48999786376953, 99.58999633789062, 99.7199935913086, 99.67999267578125, 99.54999542236328, 99.60999298095703, 99.58999633789062, 99.55999755859375, 99.7699966430664, 99.64999389648438, 99.67999267578125, 99.78999328613281, 99.6199951171875, 99.66999816894531, 99.68999481201172, 99.60999298095703, 99.7199935913086, 99.65999603271484, 99.49999237060547, 99.56999969482422, 99.65999603271484, 99.72999572753906, 99.60999298095703, 99.58999633789062, 99.58999633789062, 99.5999984741211, 99.75, 99.57999420166016, 99.69999694824219, 99.63999938964844, 99.70999908447266, 99.56999969482422, 99.63999938964844, 99.75, 99.7699966430664, 99.75999450683594, 99.75, 99.75, 99.75999450683594, 99.7699966430664, 99.75, 99.75999450683594, 99.78999328613281, 99.77999877929688, 99.7699966430664, 99.75999450683594, 99.75999450683594, 99.75, 99.75, 99.73999786376953, 99.75999450683594, 99.75999450683594, 99.77999877929688, 99.75999450683594, 99.7699966430664, 99.75, 99.73999786376953, 99.72999572753906, 99.7699966430664, 99.75999450683594, 99.78999328613281, 99.75, 99.7699966430664, 99.75999450683594, 99.75999450683594, 99.75999450683594, 99.75, 99.75, 99.75, 99.75, 99.73999786376953, 99.7699966430664, 99.73999786376953, 99.72999572753906, 99.72999572753906, 99.70999908447266, 99.75, 99.72999572753906, 99.73999786376953, 99.72999572753906, 99.7199935913086, 99.68999481201172, 99.7199935913086], "epoch_time": 14.266653537750244, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activebelief_0.001_64_42.json <==
{"train_losses": [1.520923137664795, 0.980929970741272, 0.7884156703948975, 0.6677736639976501, 0.5922467112541199, 0.5329083204269409, 0.4769197106361389, 0.44199854135513306, 0.4195272624492645, 0.38458892703056335, 0.3602006137371063, 0.32573628425598145, 0.3050041198730469, 0.30606406927108765, 0.2870398461818695, 0.27176833152770996, 0.2590668201446533, 0.25629162788391113, 0.24688579142093658, 0.235296830534935, 0.2287745475769043, 0.22383081912994385, 0.2134566605091095, 0.2189379185438156, 0.205860897898674, 0.21142269670963287, 0.20422391593456268, 0.20370210707187653, 0.19264651834964752, 0.19676227867603302, 0.1884390413761139, 0.18685151636600494, 0.18874673545360565, 0.17706817388534546, 0.18085138499736786, 0.1857830435037613, 0.16346251964569092, 0.1810941994190216, 0.17274752259254456, 0.17677046358585358, 0.17854829132556915, 0.18053998053073883, 0.17125992476940155, 0.17922627925872803, 0.17438016831874847, 0.1716003119945526, 0.16439102590084076, 0.1640239655971527, 0.16546078026294708, 0.17109394073486328, 0.15980933606624603, 0.15541598200798035, 0.1573714017868042, 0.15821252763271332, 0.16559354960918427, 0.16356053948402405, 0.15734423696994781, 0.1607227623462677, 0.15801742672920227, 0.1620531529188156, 0.166550874710083, 0.15210533142089844, 0.15817098319530487, 0.15774507820606232, 0.15184138715267181, 0.15920451283454895, 0.15909674763679504, 0.1588895618915558, 0.1579100489616394, 0.1567390412092209, 0.15005390346050262, 0.14796654880046844, 0.1452377289533615, 0.14702187478542328, 0.15185308456420898, 0.15028662979602814, 0.1552465707063675, 0.15099184215068817, 0.1492525339126587, 0.14462311565876007, 0.14271427690982819, 0.14802873134613037, 0.1401279866695404, 0.14339451491832733, 0.14617638289928436, 0.14165590703487396, 0.14129199087619781, 0.14034467935562134, 0.15055157244205475, 0.1440618634223938, 0.1446363776922226, 0.14720243215560913, 0.14927907288074493, 0.1337055116891861, 0.14481326937675476, 0.14263476431369781, 0.14059779047966003, 0.14228227734565735, 0.14367300271987915, 0.14881286025047302, 0.13979652523994446, 0.15090440213680267, 0.14489610493183136, 0.14119772613048553, 0.14711280167102814, 0.13582393527030945, 0.14024023711681366, 0.14836008846759796, 0.12935839593410492, 0.13740898668766022, 0.1411064863204956, 0.1405019909143448, 0.1318597048521042, 0.1347578912973404, 0.14510688185691833, 0.1353035867214203, 0.1295468658208847, 0.13844488561153412, 0.14650824666023254, 0.13530877232551575, 0.12972743809223175, 0.1368800848722458, 0.14432178437709808, 0.1419936567544937, 0.1394050121307373, 0.13702504336833954, 0.13828374445438385, 0.13227321207523346, 0.13541395962238312, 0.13355094194412231, 0.13740567862987518, 0.138753280043602, 0.13418619334697723, 0.12666378915309906, 0.12839972972869873, 0.137747123837471, 0.13614657521247864, 0.12821447849273682, 0.13357901573181152, 0.13541239500045776, 0.12481395155191422, 0.1356678158044815, 0.12549802660942078, 0.12978476285934448, 0.12820278108119965, 0.13342875242233276, 0.12802891433238983, 0.13064278662204742, 0.13731780648231506, 0.129611998796463, 0.05530236288905144, 0.02916531264781952, 0.01965135522186756, 0.016698116436600685, 0.014032985083758831, 0.01312242727726698, 0.009368429891765118, 0.010174669325351715, 0.008469370193779469, 0.0071668499149382114, 0.00665587093681097, 0.006668981164693832, 0.007604612037539482, 0.00618698401376605, 0.0056928424164652824, 0.004958339035511017, 0.0054251751862466335, 0.004405941814184189, 0.0036720470525324345, 0.004053264856338501, 0.004674303345382214, 0.004448496736586094, 0.004828101024031639, 0.0036037289537489414, 0.0031250689644366503, 0.0033296276815235615, 0.0025026947259902954, 0.0033522339072078466, 0.0029368458781391382, 0.0037890467792749405, 0.0031617472413927317, 0.003099661786109209, 0.003439907683059573, 0.005764815956354141, 0.0042404853738844395, 0.005048694554716349, 0.003429834730923176, 0.0040617757476866245, 0.002528591314330697, 0.0025349825154989958, 0.002782049123197794, 0.004638277925550938, 0.004571158438920975, 0.002918993355706334, 0.0030474073719233274, 0.0042668841779232025, 0.004502323921769857, 0.003353928215801716, 0.0036962484009563923, 0.0022571200970560312], "accs1": [63.73999786376953, 72.20999908447266, 75.87999725341797, 78.18000030517578, 78.23999786376953, 84.0, 84.44999694824219, 82.00999450683594, 85.95999908447266, 85.72999572753906, 85.94999694824219, 87.4699935913086, 87.58999633789062, 88.19999694824219, 86.55999755859375, 89.40999603271484, 88.47000122070312, 89.48999786376953, 88.73999786376953, 87.95999908447266, 89.01000213623047, 89.36000061035156, 87.5199966430664, 88.83999633789062, 89.47999572753906, 89.7300033569336, 90.34000396728516, 88.62999725341797, 86.8699951171875, 88.4000015258789, 87.25999450683594, 90.26000213623047, 89.93000030517578, 88.25, 91.04000091552734, 87.62999725341797, 89.13999938964844, 90.77999877929688, 87.27999877929688, 90.72999572753906, 90.0, 88.80999755859375, 89.22000122070312, 87.05999755859375, 89.55999755859375, 89.47000122070312, 88.6500015258789, 89.5999984741211, 90.5999984741211, 89.52999877929688, 88.72999572753906, 90.56999969482422, 89.11000061035156, 89.43000030517578, 90.58000183105469, 90.12000274658203, 90.55000305175781, 89.62999725341797, 90.0, 90.68000030517578, 91.2699966430664, 89.69000244140625, 90.12999725341797, 90.18000030517578, 88.5199966430664, 90.58999633789062, 90.23999786376953, 91.33999633789062, 90.11000061035156, 90.05999755859375, 91.58999633789062, 90.02999877929688, 90.69999694824219, 90.72999572753906, 89.13999938964844, 90.04000091552734, 90.09000396728516, 91.04000091552734, 90.27999877929688, 90.90999603271484, 89.62999725341797, 91.78999328613281, 89.88999938964844, 90.23999786376953, 91.56999206542969, 90.33000183105469, 89.62000274658203, 90.80999755859375, 91.27999877929688, 90.11000061035156, 91.08000183105469, 90.05999755859375, 89.91999816894531, 88.11000061035156, 89.83999633789062, 90.66000366210938, 91.22000122070312, 90.58999633789062, 89.8499984741211, 91.3499984741211, 89.65999603271484, 89.0199966430664, 90.70999908447266, 89.16999816894531, 90.20999908447266, 91.28999328613281, 88.72999572753906, 90.81999969482422, 89.38999938964844, 88.54999542236328, 89.5199966430664, 90.91999816894531, 90.62000274658203, 90.72999572753906, 89.5199966430664, 89.8499984741211, 90.30000305175781, 89.4000015258789, 89.93000030517578, 89.69000244140625, 90.83000183105469, 90.80999755859375, 90.41000366210938, 91.05999755859375, 91.83999633789062, 92.05999755859375, 90.69999694824219, 90.87999725341797, 89.62999725341797, 90.45999908447266, 90.58000183105469, 91.9699935913086, 90.5999984741211, 88.29000091552734, 90.8699951171875, 91.58999633789062, 91.12999725341797, 89.20999908447266, 90.63999938964844, 90.09000396728516, 91.18000030517578, 90.98999786376953, 88.86000061035156, 89.87999725341797, 90.11000061035156, 91.1199951171875, 90.55999755859375, 90.1500015258789, 91.32999420166016, 90.41000366210938, 94.5999984741211, 94.9000015258789, 94.95999908447266, 94.94999694824219, 95.08999633789062, 94.98999786376953, 95.22000122070312, 95.04999542236328, 95.19999694824219, 95.08999633789062, 95.13999938964844, 95.22999572753906, 95.33999633789062, 95.20999908447266, 95.3699951171875, 95.30999755859375, 94.97000122070312, 95.48999786376953, 95.33000183105469, 95.43000030517578, 95.27999877929688, 95.3499984741211, 95.16999816894531, 95.33000183105469, 95.31999969482422, 95.20999908447266, 95.48999786376953, 95.66999816894531, 95.33000183105469, 95.47999572753906, 95.38999938964844, 95.54999542236328, 95.0999984741211, 95.08000183105469, 95.25, 95.0199966430664, 95.23999786376953, 95.22000122070312, 95.22999572753906, 95.3699951171875, 95.4000015258789, 95.52999877929688, 95.3499984741211, 95.47000122070312, 95.27999877929688, 95.19999694824219, 95.30999755859375, 95.20999908447266, 95.43000030517578, 95.29999542236328], "accs5": [96.36000061035156, 97.83999633789062, 98.27999114990234, 98.73999786376953, 98.72999572753906, 99.22999572753906, 99.20999908447266, 98.8899917602539, 99.43999481201172, 99.27999877929688, 99.52999877929688, 99.54999542236328, 99.57999420166016, 99.42999267578125, 99.56999969482422, 99.55999755859375, 99.64999389648438, 99.62999725341797, 99.62999725341797, 99.57999420166016, 99.6199951171875, 99.66999816894531, 99.62999725341797, 99.57999420166016, 99.64999389648438, 99.43999481201172, 99.64999389648438, 99.66999816894531, 99.29999542236328, 99.43999481201172, 99.48999786376953, 99.73999786376953, 99.65999603271484, 99.60999298095703, 99.7699966430664, 99.62999725341797, 99.67999267578125, 99.67999267578125, 99.49999237060547, 99.66999816894531, 99.67999267578125, 99.67999267578125, 99.65999603271484, 99.30999755859375, 99.66999816894531, 99.69999694824219, 99.48999786376953, 99.6199951171875, 99.66999816894531, 99.6199951171875, 99.64999389648438, 99.53999328613281, 99.4699935913086, 99.38999938964844, 99.5199966430664, 99.60999298095703, 99.78999328613281, 99.58999633789062, 99.53999328613281, 99.68999481201172, 99.5999984741211, 99.62999725341797, 99.48999786376953, 99.67999267578125, 99.5199966430664, 99.70999908447266, 99.55999755859375, 99.73999786376953, 99.7199935913086, 99.81999969482422, 99.79999542236328, 99.64999389648438, 99.63999938964844, 99.68999481201172, 99.57999420166016, 99.53999328613281, 99.50999450683594, 99.54999542236328, 99.39999389648438, 99.72999572753906, 99.73999786376953, 99.70999908447266, 99.70999908447266, 99.55999755859375, 99.75999450683594, 99.67999267578125, 99.53999328613281, 99.70999908447266, 99.7199935913086, 99.67999267578125, 99.6199951171875, 99.55999755859375, 99.44999694824219, 99.63999938964844, 99.67999267578125, 99.7199935913086, 99.60999298095703, 99.69999694824219, 99.55999755859375, 99.62999725341797, 99.5999984741211, 99.33999633789062, 99.55999755859375, 99.5199966430664, 99.6199951171875, 99.75, 99.4699935913086, 99.64999389648438, 99.58999633789062, 99.66999816894531, 99.63999938964844, 99.57999420166016, 99.62999725341797, 99.6199951171875, 99.53999328613281, 99.65999603271484, 99.69999694824219, 99.55999755859375, 99.66999816894531, 99.65999603271484, 99.75999450683594, 99.67999267578125, 99.73999786376953, 99.63999938964844, 99.67999267578125, 99.62999725341797, 99.40999603271484, 99.73999786376953, 99.41999816894531, 99.56999969482422, 99.65999603271484, 99.75999450683594, 99.80999755859375, 99.52999877929688, 99.77999877929688, 99.68999481201172, 99.70999908447266, 99.55999755859375, 99.6199951171875, 99.55999755859375, 99.68999481201172, 99.7199935913086, 99.57999420166016, 99.58999633789062, 99.52999877929688, 99.60999298095703, 99.57999420166016, 99.69999694824219, 99.75999450683594, 99.49999237060547, 99.87999725341797, 99.8699951171875, 99.8699951171875, 99.8499984741211, 99.87999725341797, 99.85999298095703, 99.90999603271484, 99.85999298095703, 99.93000030517578, 99.83999633789062, 99.88999938964844, 99.8499984741211, 99.85999298095703, 99.87999725341797, 99.90999603271484, 99.83999633789062, 99.89999389648438, 99.8499984741211, 99.8499984741211, 99.80999755859375, 99.83999633789062, 99.89999389648438, 99.87999725341797, 99.88999938964844, 99.8699951171875, 99.83999633789062, 99.8699951171875, 99.88999938964844, 99.8499984741211, 99.81999969482422, 99.8499984741211, 99.78999328613281, 99.83999633789062, 99.79999542236328, 99.8499984741211, 99.83999633789062, 99.8499984741211, 99.85999298095703, 99.85999298095703, 99.83999633789062, 99.79999542236328, 99.8699951171875, 99.82999420166016, 99.82999420166016, 99.88999938964844, 99.82999420166016, 99.8499984741211, 99.8699951171875, 99.8699951171875, 99.87999725341797], "epoch_time": 76.63559651374817, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeradam_0.001_1024_42.json <==
{"train_losses": [2.149674892425537, 1.8621906042099, 1.635909080505371, 1.6101031303405762, 1.447280764579773, 1.348830223083496, 1.2546639442443848, 1.1567543745040894, 1.1418697834014893, 1.0397298336029053, 0.9010165333747864, 0.8676668405532837, 0.793452262878418, 0.7108595967292786, 0.700771689414978, 0.6499190330505371, 0.5833463668823242, 0.6214568614959717, 0.5199731588363647, 0.5067151188850403, 0.4382069408893585, 0.42328187823295593, 0.42404085397720337, 0.39356929063796997, 0.3753562867641449, 0.35468167066574097, 0.367989718914032, 0.31788337230682373, 0.29544511437416077, 0.3067924678325653, 0.26047828793525696, 0.26964908838272095, 0.2443508505821228, 0.23216792941093445, 0.2430831342935562, 0.22397589683532715, 0.1895398646593094, 0.18064811825752258, 0.19168955087661743, 0.21902845799922943, 0.1951775997877121, 0.15676112473011017, 0.1372036635875702, 0.1577644944190979, 0.15022782981395721, 0.1509234756231308, 0.1207512766122818, 0.11024300754070282, 0.1258264183998108, 0.13759808242321014, 0.1150924563407898, 0.10570976138114929, 0.08782482147216797, 0.09665586054325104, 0.12452838569879532, 0.09677828848361969, 0.08576703071594238, 0.08324571698904037, 0.07531110942363739, 0.06912864744663239, 0.07299355417490005, 0.0780041515827179, 0.08977615833282471, 0.05811532214283943, 0.0729108452796936, 0.07943800091743469, 0.05768154561519623, 0.06333549320697784, 0.05654791370034218, 0.05621501803398132, 0.0759873241186142, 0.0689292922616005, 0.043003425002098083, 0.05116652697324753, 0.058484699577093124, 0.05385204404592514, 0.05742429569363594, 0.06201783940196037, 0.03767736628651619, 0.03709931671619415, 0.03458086773753166, 0.05753793939948082, 0.06282028555870056, 0.06500295549631119, 0.048966795206069946, 0.03897397965192795, 0.03570893034338951, 0.03209182620048523, 0.03460434079170227, 0.042783934623003006, 0.042503613978624344, 0.048924192786216736, 0.04814458265900612, 0.04776856675744057, 0.041909344494342804, 0.025336412712931633, 0.02107897400856018, 0.03931473568081856, 0.05974399670958519, 0.06732232868671417, 0.03785821050405502, 0.02600463107228279, 0.025092873722314835, 0.026778079569339752, 0.05289526656270027, 0.046647895127534866, 0.032855480909347534, 0.03368448466062546, 0.029485121369361877, 0.02940455451607704, 0.036048825830221176, 0.035357970744371414, 0.04115771874785423, 0.026008877903223038, 0.026589563116431236, 0.020190395414829254, 0.028807375580072403, 0.027702312916517258, 0.044785622507333755, 0.1243327334523201, 0.11384634673595428, 0.028026049956679344, 0.012029111385345459, 0.011505586095154285, 0.010706787928938866, 0.01779116317629814, 0.020924698561429977, 0.02005336806178093, 0.021939830854535103, 0.030940843746066093, 0.045094411820173264, 0.033246077597141266, 0.0335238017141819, 0.026654040440917015, 0.026631038635969162, 0.018503863364458084, 0.018784476444125175, 0.018019327893853188, 0.023985663428902626, 0.025906439870595932, 0.04140521213412285, 0.035482507199048996, 0.028895558789372444, 0.020064931362867355, 0.016057705506682396, 0.023386232554912567, 0.033363938331604004, 0.04651670902967453, 0.03393684700131416, 0.01909778080880642, 0.011888335458934307, 0.005639892537146807, 0.003124144161120057, 0.003006498096510768, 0.0028152428567409515, 0.0020276852883398533, 0.0019245946314185858, 0.001953650964424014, 0.0017897231737151742, 0.0016331267543137074, 0.0016664164140820503, 0.0012874419335275888, 0.0009804985020309687, 0.0009648475679568946, 0.0007534623728133738, 0.0008863955736160278, 0.0010142963146790862, 0.001235108938999474, 0.0010445807129144669, 0.000797560962382704, 0.0008850910235196352, 0.00045724946539849043, 0.0007187498267740011, 0.0009000621503219008, 0.0003674482286442071, 0.0006059540901333094, 0.0008934925426729023, 0.0006880598375573754, 0.0005033833440393209, 0.0006720082019455731, 0.0006442763842642307, 0.00030934385722503066, 0.0007369383820332587, 0.000653760158456862, 0.0005630545201711357, 0.0005726383533328772, 0.0007668168982490897, 0.0004778592847287655, 0.00024859150289557874, 0.0004066230612806976, 0.00016505872190464288, 0.0003335965157020837, 0.00023814260202925652, 0.00017911412578541785, 0.00036026103771291673, 0.0003021583252120763, 0.0002164496690966189, 0.00021380907855927944, 0.0002736175083555281, 0.00018065898620989174], "accs1": [18.729999542236328, 25.81999969482422, 39.82999801635742, 39.5099983215332, 42.34000015258789, 47.56999969482422, 45.5099983215332, 53.939998626708984, 25.889999389648438, 67.60999298095703, 65.77999877929688, 65.1300048828125, 72.0199966430664, 71.70999908447266, 75.23999786376953, 63.26000213623047, 64.59000396728516, 74.33999633789062, 75.04000091552734, 77.69000244140625, 77.05000305175781, 79.2199935913086, 79.67999267578125, 80.91999816894531, 76.1500015258789, 78.63999938964844, 81.8499984741211, 80.29999542236328, 82.65999603271484, 82.8499984741211, 83.93000030517578, 82.0199966430664, 84.30999755859375, 83.25, 84.19999694824219, 85.60999298095703, 85.23999786376953, 85.43999481201172, 86.94999694824219, 83.86000061035156, 87.06999969482422, 87.58999633789062, 85.87999725341797, 86.22999572753906, 86.42999267578125, 87.54000091552734, 87.86000061035156, 88.13999938964844, 85.72999572753906, 86.64999389648438, 88.15999603271484, 89.86000061035156, 89.61000061035156, 87.18999481201172, 88.5199966430664, 88.72000122070312, 88.25, 89.3499984741211, 89.19000244140625, 90.5999984741211, 90.08000183105469, 88.45999908447266, 89.08000183105469, 90.0999984741211, 89.43000030517578, 89.56999969482422, 90.72000122070312, 89.62000274658203, 90.27000427246094, 88.3699951171875, 85.57999420166016, 91.04000091552734, 90.66999816894531, 87.5199966430664, 89.4000015258789, 91.00999450683594, 88.51000213623047, 91.00999450683594, 91.0999984741211, 90.88999938964844, 90.11000061035156, 89.11000061035156, 88.97999572753906, 90.76000213623047, 89.45999908447266, 91.83999633789062, 91.44999694824219, 90.83000183105469, 90.66000366210938, 90.18000030517578, 90.19000244140625, 89.77999877929688, 90.56999969482422, 89.02999877929688, 90.43000030517578, 91.3499984741211, 91.5199966430664, 90.79000091552734, 87.89999389648438, 90.79000091552734, 91.30999755859375, 91.20999908447266, 91.66999816894531, 90.58000183105469, 89.9000015258789, 90.8499984741211, 90.44000244140625, 91.77999877929688, 92.00999450683594, 91.19999694824219, 91.54999542236328, 90.77999877929688, 91.18000030517578, 91.39999389648438, 91.94999694824219, 91.72999572753906, 91.68999481201172, 90.25, 89.4000015258789, 86.4699935913086, 90.12999725341797, 92.92999267578125, 92.43999481201172, 93.3699951171875, 91.81999206542969, 92.24999237060547, 92.30999755859375, 91.80999755859375, 91.87999725341797, 90.86000061035156, 91.40999603271484, 88.51000213623047, 92.1399917602539, 90.90999603271484, 91.23999786376953, 91.77999877929688, 91.90999603271484, 90.9000015258789, 90.8499984741211, 90.63999938964844, 91.25, 90.52999877929688, 92.15999603271484, 92.33999633789062, 91.93999481201172, 90.95999908447266, 91.37999725341797, 89.58000183105469, 91.56999206542969, 92.33999633789062, 93.3699951171875, 93.43999481201172, 93.65999603271484, 93.64999389648438, 93.87999725341797, 93.83999633789062, 93.80999755859375, 93.8499984741211, 93.90999603271484, 93.86000061035156, 93.86000061035156, 93.90999603271484, 93.88999938964844, 93.83999633789062, 93.91999816894531, 93.8699951171875, 93.86000061035156, 93.88999938964844, 93.89999389648438, 93.81999969482422, 93.82999420166016, 93.94999694824219, 93.88999938964844, 93.8699951171875, 93.91999816894531, 93.93000030517578, 93.88999938964844, 93.89999389648438, 93.80999755859375, 93.88999938964844, 93.86000061035156, 93.90999603271484, 93.79999542236328, 93.7699966430664, 93.81999969482422, 93.83999633789062, 93.86000061035156, 93.8499984741211, 93.7699966430664, 93.86000061035156, 93.81999969482422, 93.93999481201172, 93.81999969482422, 93.8499984741211, 93.83999633789062, 93.81999969482422, 93.87999725341797, 93.86000061035156, 93.89999389648438, 93.93000030517578], "accs5": [77.38999938964844, 87.5999984741211, 90.12000274658203, 90.73999786376953, 92.52999877929688, 91.91999816894531, 91.30999755859375, 93.04999542236328, 82.40999603271484, 97.19000244140625, 96.41000366210938, 97.3499984741211, 97.8499984741211, 97.7199935913086, 98.37999725341797, 95.04999542236328, 94.63999938964844, 98.15999603271484, 98.57999420166016, 98.66999816894531, 98.64999389648438, 98.8699951171875, 99.03999328613281, 99.0999984741211, 98.45999145507812, 98.99999237060547, 98.89999389648438, 99.28999328613281, 99.22999572753906, 99.3699951171875, 99.07999420166016, 99.17999267578125, 99.23999786376953, 99.17999267578125, 99.0199966430664, 99.39999389648438, 99.10999298095703, 99.2699966430664, 99.32999420166016, 99.31999969482422, 99.60999298095703, 99.58999633789062, 99.31999969482422, 99.3499984741211, 99.55999755859375, 99.45999908447266, 99.41999816894531, 99.6199951171875, 99.49999237060547, 99.5199966430664, 99.5199966430664, 99.64999389648438, 99.68999481201172, 99.4699935913086, 99.5199966430664, 99.68999481201172, 99.58999633789062, 99.54999542236328, 99.56999969482422, 99.69999694824219, 99.7199935913086, 99.56999969482422, 99.64999389648438, 99.66999816894531, 99.5999984741211, 99.65999603271484, 99.67999267578125, 99.72999572753906, 99.60999298095703, 99.60999298095703, 99.57999420166016, 99.67999267578125, 99.72999572753906, 99.42999267578125, 99.60999298095703, 99.67999267578125, 99.53999328613281, 99.67999267578125, 99.65999603271484, 99.72999572753906, 99.65999603271484, 99.60999298095703, 99.64999389648438, 99.7699966430664, 99.65999603271484, 99.75999450683594, 99.75999450683594, 99.58999633789062, 99.75, 99.44999694824219, 99.6199951171875, 99.66999816894531, 99.62999725341797, 99.6199951171875, 99.57999420166016, 99.65999603271484, 99.77999877929688, 99.69999694824219, 99.31999969482422, 99.63999938964844, 99.69999694824219, 99.78999328613281, 99.62999725341797, 99.68999481201172, 99.67999267578125, 99.6199951171875, 99.7199935913086, 99.7199935913086, 99.75, 99.6199951171875, 99.65999603271484, 99.56999969482422, 99.69999694824219, 99.78999328613281, 99.73999786376953, 99.72999572753906, 99.72999572753906, 99.63999938964844, 99.56999969482422, 99.31999969482422, 99.64999389648438, 99.7199935913086, 99.75999450683594, 99.78999328613281, 99.72999572753906, 99.75, 99.70999908447266, 99.63999938964844, 99.69999694824219, 99.5999984741211, 99.81999969482422, 99.58999633789062, 99.67999267578125, 99.7199935913086, 99.64999389648438, 99.64999389648438, 99.63999938964844, 99.70999908447266, 99.65999603271484, 99.5199966430664, 99.5999984741211, 99.67999267578125, 99.78999328613281, 99.69999694824219, 99.7199935913086, 99.70999908447266, 99.6199951171875, 99.47999572753906, 99.66999816894531, 99.78999328613281, 99.8499984741211, 99.82999420166016, 99.80999755859375, 99.77999877929688, 99.79999542236328, 99.79999542236328, 99.81999969482422, 99.80999755859375, 99.79999542236328, 99.81999969482422, 99.75999450683594, 99.75999450683594, 99.7699966430664, 99.78999328613281, 99.7699966430664, 99.77999877929688, 99.7699966430664, 99.78999328613281, 99.78999328613281, 99.77999877929688, 99.75999450683594, 99.78999328613281, 99.75999450683594, 99.75, 99.7699966430664, 99.77999877929688, 99.7699966430664, 99.75999450683594, 99.78999328613281, 99.7699966430664, 99.7699966430664, 99.77999877929688, 99.78999328613281, 99.77999877929688, 99.75, 99.7699966430664, 99.77999877929688, 99.75, 99.7699966430664, 99.75, 99.75999450683594, 99.7699966430664, 99.79999542236328, 99.75999450683594, 99.7699966430664, 99.75, 99.75, 99.75999450683594, 99.75, 99.73999786376953], "epoch_time": 12.91586422920227, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeradam_0.001_128_42.json <==
{"train_losses": [1.7692869901657104, 1.3352116346359253, 1.0363072156906128, 0.8480066061019897, 0.7243318557739258, 0.6445088386535645, 0.5740990042686462, 0.524827778339386, 0.4923664629459381, 0.43656671047210693, 0.413615345954895, 0.36335650086402893, 0.33954769372940063, 0.32615333795547485, 0.3094097077846527, 0.280518501996994, 0.2582437992095947, 0.2561902105808258, 0.23505914211273193, 0.22116534411907196, 0.19863590598106384, 0.19845759868621826, 0.1772012859582901, 0.18732896447181702, 0.16459707915782928, 0.1641627848148346, 0.14906564354896545, 0.13610506057739258, 0.12441416829824448, 0.13331758975982666, 0.12243182957172394, 0.1210799589753151, 0.11770592629909515, 0.103432796895504, 0.09883182495832443, 0.11271678656339645, 0.0973009318113327, 0.1095014363527298, 0.09343627840280533, 0.09432339668273926, 0.101388119161129, 0.09661629796028137, 0.0995151475071907, 0.09369301795959473, 0.08465190976858139, 0.08334894478321075, 0.08378826081752777, 0.08954410254955292, 0.08577942848205566, 0.08986429125070572, 0.08079996705055237, 0.08540012687444687, 0.08599846810102463, 0.08623937517404556, 0.07889106124639511, 0.07908733189105988, 0.08714580535888672, 0.08681292086839676, 0.08055628091096878, 0.08291231095790863, 0.07825355976819992, 0.08586817234754562, 0.08358390629291534, 0.07873273640871048, 0.08273141086101532, 0.08532634377479553, 0.08397159725427628, 0.09134044498205185, 0.07877394556999207, 0.07980874925851822, 0.08154407143592834, 0.08548348397016525, 0.07619110494852066, 0.08251620829105377, 0.08291281759738922, 0.08722043037414551, 0.08618146181106567, 0.07899019122123718, 0.08711455017328262, 0.07732609659433365, 0.07501786202192307, 0.08520812541246414, 0.08359520137310028, 0.08140500634908676, 0.08085241913795471, 0.07871896028518677, 0.08443425595760345, 0.09011966735124588, 0.0830647349357605, 0.08339425921440125, 0.08030339330434799, 0.08232671767473221, 0.08127230405807495, 0.09350007772445679, 0.08240564167499542, 0.08687175810337067, 0.07892955094575882, 0.07823457568883896, 0.08611953258514404, 0.08776035159826279, 0.08773861080408096, 0.08166330307722092, 0.08933296799659729, 0.09483789652585983, 0.07576430588960648, 0.08327707648277283, 0.0812416523694992, 0.0841580480337143, 0.08144941926002502, 0.07899575680494308, 0.08078570663928986, 0.08461104333400726, 0.08722179383039474, 0.08246804773807526, 0.08709689229726791, 0.08133400976657867, 0.08048824220895767, 0.08040405809879303, 0.08070245385169983, 0.07718829065561295, 0.08568321168422699, 0.07824281603097916, 0.07674317806959152, 0.07924511283636093, 0.08238101005554199, 0.07714512199163437, 0.0872025191783905, 0.08051882684230804, 0.08304458111524582, 0.07296980917453766, 0.08296636492013931, 0.07816994935274124, 0.08844973146915436, 0.08348209410905838, 0.08594070374965668, 0.0700913518667221, 0.07479042559862137, 0.07486054301261902, 0.09077004343271255, 0.07900333404541016, 0.07510139793157578, 0.07974354177713394, 0.07709202915430069, 0.07780861854553223, 0.07360630482435226, 0.07830221205949783, 0.08288928866386414, 0.07811859995126724, 0.07858840376138687, 0.07390002906322479, 0.031308580189943314, 0.015351329930126667, 0.010198434814810753, 0.00645055528730154, 0.006512559484690428, 0.005124079063534737, 0.004859051201492548, 0.003923202399164438, 0.004562128335237503, 0.0038768737576901913, 0.003633691230788827, 0.0035877779591828585, 0.0034489550162106752, 0.004759239498525858, 0.0036456878297030926, 0.001585106598213315, 0.0031002776231616735, 0.002439293544739485, 0.002492322586476803, 0.0026631499640643597, 0.0035352061968296766, 0.0029417513869702816, 0.002258081454783678, 0.002899347571656108, 0.0024996965657919645, 0.0028379829600453377, 0.00121908204164356, 0.0030512751545757055, 0.0021395760122686625, 0.0025220001116394997, 0.0030179228633642197, 0.002528283977881074, 0.0026041115634143353, 0.0022283701691776514, 0.0026330030523240566, 0.00190408353228122, 0.0018643441144376993, 0.0023771761916577816, 0.00182358268648386, 0.0022779267746955156, 0.001207301625981927, 0.0019890808034688234, 0.001964221941307187, 0.0031580040231347084, 0.0028404018376022577, 0.001673417747952044, 0.0014522409765049815, 0.002299658954143524, 0.002835832769051194, 0.002982422476634383], "accs1": [36.62999725341797, 48.71999740600586, 65.44000244140625, 73.23999786376953, 73.15999603271484, 71.80000305175781, 81.30999755859375, 81.47999572753906, 80.63999938964844, 84.6199951171875, 85.15999603271484, 83.3499984741211, 86.66999816894531, 86.0199966430664, 86.65999603271484, 88.25, 87.56999969482422, 88.41999816894531, 87.68000030517578, 89.68000030517578, 89.45999908447266, 89.69999694824219, 89.54000091552734, 90.70999908447266, 90.73999786376953, 90.47000122070312, 89.62000274658203, 90.83000183105469, 88.31999969482422, 89.26000213623047, 90.38999938964844, 90.18000030517578, 89.7300033569336, 91.0199966430664, 91.22999572753906, 90.58000183105469, 90.69000244140625, 90.97999572753906, 90.30000305175781, 91.45999908447266, 91.63999938964844, 90.31999969482422, 90.66000366210938, 91.5999984741211, 90.4800033569336, 91.14999389648438, 90.37999725341797, 90.44000244140625, 90.12000274658203, 90.63999938964844, 90.62000274658203, 89.87999725341797, 90.23999786376953, 91.1199951171875, 91.32999420166016, 90.04000091552734, 90.44000244140625, 90.90999603271484, 91.36000061035156, 90.72000122070312, 92.06999206542969, 89.98999786376953, 90.56999969482422, 91.41999816894531, 91.45999908447266, 91.8899917602539, 91.02999877929688, 90.11000061035156, 92.03999328613281, 90.51000213623047, 90.66999816894531, 90.91999816894531, 91.0, 90.72000122070312, 89.4000015258789, 90.8699951171875, 89.83000183105469, 91.25, 89.22000122070312, 90.83000183105469, 91.68999481201172, 88.19999694824219, 89.66999816894531, 90.52999877929688, 90.45999908447266, 90.4000015258789, 90.97000122070312, 89.7300033569336, 90.63999938964844, 88.97999572753906, 91.25, 89.80999755859375, 91.69999694824219, 90.97000122070312, 91.25, 90.6500015258789, 90.05000305175781, 88.94000244140625, 90.36000061035156, 91.5199966430664, 89.26000213623047, 89.22000122070312, 90.97000122070312, 90.63999938964844, 90.72000122070312, 91.74999237060547, 91.1199951171875, 88.97999572753906, 90.16999816894531, 91.19999694824219, 90.44999694824219, 90.93000030517578, 91.47999572753906, 90.23999786376953, 91.0, 91.70999145507812, 90.83000183105469, 88.31999969482422, 92.16999816894531, 90.80999755859375, 89.04000091552734, 91.8499984741211, 91.14999389648438, 90.37999725341797, 90.5, 90.93000030517578, 90.5, 91.77999877929688, 91.20999908447266, 88.62999725341797, 90.20999908447266, 90.08000183105469, 91.33999633789062, 91.68999481201172, 91.8499984741211, 91.6199951171875, 90.37000274658203, 90.52999877929688, 89.97000122070312, 92.14999389648438, 91.5, 90.68000030517578, 90.5999984741211, 91.47999572753906, 87.80999755859375, 91.52999877929688, 91.8499984741211, 90.48999786376953, 90.69999694824219, 90.8699951171875, 94.29000091552734, 94.45999908447266, 94.72999572753906, 94.7699966430664, 94.72999572753906, 94.75, 94.87999725341797, 94.88999938964844, 94.8699951171875, 94.90999603271484, 94.97999572753906, 94.72000122070312, 94.83999633789062, 94.65999603271484, 94.8499984741211, 94.9000015258789, 94.68000030517578, 94.81999969482422, 94.81999969482422, 94.88999938964844, 94.93999481201172, 94.72999572753906, 94.75999450683594, 94.70999908447266, 94.98999786376953, 94.80999755859375, 94.54000091552734, 95.08999633789062, 94.8499984741211, 94.68000030517578, 94.9000015258789, 94.93000030517578, 94.81999969482422, 94.97000122070312, 94.79999542236328, 94.79999542236328, 94.75, 94.90999603271484, 94.97999572753906, 94.75, 94.72999572753906, 94.57999420166016, 94.47999572753906, 94.66999816894531, 94.83999633789062, 94.77999877929688, 94.77999877929688, 94.79999542236328, 94.45999908447266, 94.88999938964844], "accs5": [89.43000030517578, 92.3499984741211, 97.19000244140625, 97.69999694824219, 98.28999328613281, 97.91999816894531, 99.08999633789062, 99.22999572753906, 98.98999786376953, 99.2199935913086, 99.45999908447266, 99.2699966430664, 99.22999572753906, 99.5199966430664, 99.64999389648438, 99.54999542236328, 99.43999481201172, 99.65999603271484, 99.4699935913086, 99.67999267578125, 99.60999298095703, 99.64999389648438, 99.75999450683594, 99.63999938964844, 99.68999481201172, 99.72999572753906, 99.68999481201172, 99.7199935913086, 99.58999633789062, 99.54999542236328, 99.63999938964844, 99.54999542236328, 99.57999420166016, 99.70999908447266, 99.79999542236328, 99.82999420166016, 99.67999267578125, 99.75, 99.67999267578125, 99.69999694824219, 99.78999328613281, 99.67999267578125, 99.69999694824219, 99.7199935913086, 99.70999908447266, 99.75999450683594, 99.67999267578125, 99.72999572753906, 99.62999725341797, 99.6199951171875, 99.65999603271484, 99.54999542236328, 99.29999542236328, 99.57999420166016, 99.7699966430664, 99.55999755859375, 99.62999725341797, 99.70999908447266, 99.77999877929688, 99.67999267578125, 99.73999786376953, 99.45999908447266, 99.41999816894531, 99.70999908447266, 99.64999389648438, 99.66999816894531, 99.70999908447266, 99.53999328613281, 99.8699951171875, 99.82999420166016, 99.63999938964844, 99.6199951171875, 99.7699966430664, 99.73999786376953, 99.58999633789062, 99.80999755859375, 99.44999694824219, 99.7699966430664, 99.5199966430664, 99.64999389648438, 99.79999542236328, 99.62999725341797, 99.65999603271484, 99.7199935913086, 99.69999694824219, 99.72999572753906, 99.63999938964844, 99.50999450683594, 99.70999908447266, 99.66999816894531, 99.66999816894531, 99.60999298095703, 99.64999389648438, 99.65999603271484, 99.8499984741211, 99.65999603271484, 99.47999572753906, 99.69999694824219, 99.6199951171875, 99.67999267578125, 99.44999694824219, 99.64999389648438, 99.5199966430664, 99.78999328613281, 99.75999450683594, 99.70999908447266, 99.79999542236328, 99.42999267578125, 99.38999938964844, 99.53999328613281, 99.58999633789062, 99.7199935913086, 99.75, 99.65999603271484, 99.70999908447266, 99.65999603271484, 99.7199935913086, 99.4699935913086, 99.7699966430664, 99.62999725341797, 99.41999816894531, 99.66999816894531, 99.78999328613281, 99.63999938964844, 99.58999633789062, 99.54999542236328, 99.69999694824219, 99.63999938964844, 99.54999542236328, 99.62999725341797, 99.5199966430664, 99.62999725341797, 99.6199951171875, 99.7199935913086, 99.69999694824219, 99.67999267578125, 99.60999298095703, 99.64999389648438, 99.64999389648438, 99.78999328613281, 99.58999633789062, 99.57999420166016, 99.6199951171875, 99.7699966430664, 99.50999450683594, 99.75, 99.67999267578125, 99.5199966430664, 99.70999908447266, 99.56999969482422, 99.85999298095703, 99.8699951171875, 99.79999542236328, 99.83999633789062, 99.89999389648438, 99.8699951171875, 99.88999938964844, 99.89999389648438, 99.85999298095703, 99.89999389648438, 99.88999938964844, 99.8699951171875, 99.87999725341797, 99.8499984741211, 99.80999755859375, 99.8499984741211, 99.8499984741211, 99.8699951171875, 99.83999633789062, 99.83999633789062, 99.80999755859375, 99.90999603271484, 99.90999603271484, 99.87999725341797, 99.8699951171875, 99.91999816894531, 99.90999603271484, 99.85999298095703, 99.8499984741211, 99.85999298095703, 99.8699951171875, 99.85999298095703, 99.8499984741211, 99.89999389648438, 99.87999725341797, 99.90999603271484, 99.89999389648438, 99.88999938964844, 99.93000030517578, 99.85999298095703, 99.89999389648438, 99.88999938964844, 99.8699951171875, 99.80999755859375, 99.83999633789062, 99.8499984741211, 99.82999420166016, 99.87999725341797, 99.8499984741211, 99.82999420166016], "epoch_time": 42.760658740997314, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeradam_0.001_2048_42.json <==
{"train_losses": [2.2162423133850098, 2.1357409954071045, 1.8747978210449219, 1.7999294996261597, 1.6988211870193481, 1.5663210153579712, 1.568502426147461, 1.5003851652145386, 1.4494762420654297, 1.4031296968460083, 1.2764792442321777, 1.2992223501205444, 1.2491565942764282, 1.1609128713607788, 1.1419090032577515, 1.1453899145126343, 1.0301086902618408, 0.9641710519790649, 0.8698406219482422, 0.8222360014915466, 0.8328200578689575, 0.8360202312469482, 0.77555912733078, 0.7161489725112915, 0.7080073952674866, 0.6512718796730042, 0.6200047731399536, 0.6008132696151733, 0.5786797404289246, 0.559292733669281, 0.5144215226173401, 0.5045595765113831, 0.4893580675125122, 0.46717771887779236, 0.4615298807621002, 0.42836302518844604, 0.4083203077316284, 0.4262244701385498, 0.4119841754436493, 0.4028753936290741, 0.3753085434436798, 0.3491019308567047, 0.34576213359832764, 0.33411139249801636, 0.329891175031662, 0.31412506103515625, 0.27462494373321533, 0.2522132992744446, 0.25236546993255615, 0.2587909698486328, 0.29273322224617004, 0.2614631652832031, 0.2524421811103821, 0.23627372086048126, 0.22418786585330963, 0.20776256918907166, 0.22946403920650482, 0.22674313187599182, 0.19774632155895233, 0.18482236564159393, 0.17876143753528595, 0.16549161076545715, 0.16130484640598297, 0.16672682762145996, 0.17140251398086548, 0.15285855531692505, 0.13961225748062134, 0.15754735469818115, 0.19212736189365387, 0.16339144110679626, 0.11539825797080994, 0.11983408033847809, 0.13205556571483612, 0.12244339287281036, 0.10872074216604233, 0.10386346280574799, 0.1297597587108612, 0.1549045592546463, 0.13354294002056122, 0.11827628314495087, 0.09890998899936676, 0.07806479930877686, 0.07337940484285355, 0.06842909008264542, 0.07778221368789673, 0.10850287973880768, 0.1106116846203804, 0.09360430389642715, 0.08899614959955215, 0.0829654112458229, 0.08718118816614151, 0.093159519135952, 0.07318021357059479, 0.05875462293624878, 0.052186157554388046, 0.040448714047670364, 0.050233762711286545, 0.054899897426366806, 0.052581630647182465, 0.058579448610544205, 0.07847436517477036, 0.0778040736913681, 0.06800179183483124, 0.0502670481801033, 0.043480366468429565, 0.04168066382408142, 0.04190623387694359, 0.03870497643947601, 0.034647680819034576, 0.038967881351709366, 0.055940333753824234, 0.10590852051973343, 0.1340065598487854, 0.10118192434310913, 0.05964348837733269, 0.029022378847002983, 0.019104670733213425, 0.019820816814899445, 0.015391630120575428, 0.016775252297520638, 0.017533525824546814, 0.02113322913646698, 0.03462913632392883, 0.08940765261650085, 0.15925680100917816, 0.21894361078739166, 0.14700005948543549, 0.07628895342350006, 0.03127332776784897, 0.01615634188055992, 0.012718959711492062, 0.012510904110968113, 0.008014777675271034, 0.009191722609102726, 0.010523256845772266, 0.020332656800746918, 0.026015428826212883, 0.02947409264743328, 0.037697307765483856, 0.049614012241363525, 0.06666926294565201, 0.07279094308614731, 0.0516805462539196, 0.02968953363597393, 0.020531944930553436, 0.013991832733154297, 0.010214054025709629, 0.010088988579809666, 0.010409626178443432, 0.008458225056529045, 0.005522743798792362, 0.0034174909815192223, 0.0022110019344836473, 0.0020701356697827578, 0.0018219515914097428, 0.00175258400849998, 0.0012366876471787691, 0.0012894439278170466, 0.0013667539460584521, 0.0011495512444525957, 0.0014403554378077388, 0.00196759682148695, 0.0008989631314761937, 0.001018197275698185, 0.000703292666003108, 0.000740690273232758, 0.0010033471044152975, 0.0010101142106577754, 0.0007938227499835193, 0.0008086760644800961, 0.0008590391953475773, 0.0006621179054491222, 0.0006373922806233168, 0.0006227963604032993, 0.0007976146298460662, 0.0007069988059811294, 0.0009859537240117788, 0.000737997645046562, 0.0006542913033626974, 0.00046817949623800814, 0.0006152397254481912, 0.000655094743706286, 0.0004807271179743111, 0.0007503276574425399, 0.0004544949624687433, 0.0004071477451361716, 0.0004627957532647997, 0.0006331613985821605, 0.0004843217320740223, 0.0005351785803213716, 0.00029984358116053045, 0.0007215847726911306, 0.0003972291888203472, 0.0004603863344527781, 0.00035106847644783556, 0.00039450344047509134, 0.0002921920968219638, 0.00037297038943506777, 0.0003166812821291387, 0.0002901612315326929], "accs1": [10.089999198913574, 16.360000610351562, 26.78999900817871, 31.039997100830078, 35.619998931884766, 37.95000076293945, 34.34000015258789, 37.53999710083008, 43.14999771118164, 36.18000030517578, 49.69999694824219, 53.95000076293945, 51.91999816894531, 57.089996337890625, 49.7599983215332, 50.839996337890625, 56.25, 65.44999694824219, 54.77000045776367, 55.22999572753906, 57.290000915527344, 64.59000396728516, 67.00999450683594, 70.37999725341797, 66.33999633789062, 74.56999969482422, 67.80999755859375, 73.4699935913086, 74.25, 76.7699966430664, 72.53999328613281, 76.5199966430664, 76.29000091552734, 74.87999725341797, 75.02999877929688, 79.22999572753906, 80.56999969482422, 76.19999694824219, 76.31999969482422, 80.03999328613281, 80.18999481201172, 80.60999298095703, 83.87999725341797, 78.94999694824219, 82.76000213623047, 85.67999267578125, 80.94999694824219, 85.29999542236328, 66.90999603271484, 83.11000061035156, 81.66999816894531, 82.16999816894531, 82.79999542236328, 83.02999877929688, 81.43000030517578, 86.2699966430664, 84.33000183105469, 79.79999542236328, 85.72999572753906, 86.9699935913086, 85.7199935913086, 85.75999450683594, 87.47999572753906, 83.08999633789062, 81.08999633789062, 85.98999786376953, 86.28999328613281, 85.3499984741211, 81.05999755859375, 84.38999938964844, 87.72999572753906, 82.80999755859375, 87.02999877929688, 86.20999908447266, 89.20999908447266, 86.91999816894531, 82.44999694824219, 84.86000061035156, 85.66999816894531, 87.32999420166016, 87.61000061035156, 88.30999755859375, 88.25, 88.38999938964844, 84.97000122070312, 82.79000091552734, 89.51000213623047, 88.29000091552734, 84.86000061035156, 87.93000030517578, 88.1500015258789, 88.06999969482422, 87.66999816894531, 88.45999908447266, 90.90999603271484, 91.02999877929688, 88.1500015258789, 88.83999633789062, 89.56999969482422, 89.62999725341797, 88.02999877929688, 90.0199966430664, 89.8499984741211, 89.87000274658203, 89.98999786376953, 89.9000015258789, 90.44000244140625, 90.87999725341797, 89.80999755859375, 90.55000305175781, 89.0199966430664, 84.44000244140625, 85.31999206542969, 88.51000213623047, 90.5999984741211, 91.82999420166016, 92.30999755859375, 92.53999328613281, 91.67999267578125, 91.70999145507812, 91.31999969482422, 90.54000091552734, 87.00999450683594, 83.87999725341797, 82.48999786376953, 81.43000030517578, 88.25, 89.95999908447266, 92.18999481201172, 92.44999694824219, 92.75999450683594, 93.00999450683594, 92.7699966430664, 92.50999450683594, 91.70999145507812, 91.00999450683594, 91.00999450683594, 90.7699966430664, 88.22999572753906, 88.22999572753906, 88.69999694824219, 88.86000061035156, 90.7699966430664, 91.81999206542969, 91.80999755859375, 92.35999298095703, 92.53999328613281, 92.67999267578125, 92.49999237060547, 92.27999877929688, 92.99999237060547, 93.17999267578125, 93.41999816894531, 93.37999725341797, 93.48999786376953, 93.40999603271484, 93.43999481201172, 93.44999694824219, 93.50999450683594, 93.5199966430664, 93.43999481201172, 93.52999877929688, 93.54999542236328, 93.61000061035156, 93.6199951171875, 93.63999938964844, 93.6199951171875, 93.65999603271484, 93.61000061035156, 93.58999633789062, 93.55999755859375, 93.65999603271484, 93.68000030517578, 93.75, 93.57999420166016, 93.69999694824219, 93.56999969482422, 93.64999389648438, 93.64999389648438, 93.57999420166016, 93.68999481201172, 93.72999572753906, 93.75999450683594, 93.68000030517578, 93.68999481201172, 93.66999816894531, 93.66999816894531, 93.68000030517578, 93.65999603271484, 93.6199951171875, 93.66999816894531, 93.65999603271484, 93.58999633789062, 93.65999603271484, 93.48999786376953, 93.54999542236328, 93.65999603271484, 93.63999938964844, 93.64999389648438, 93.64999389648438], "accs5": [50.51000213623047, 69.83000183105469, 79.85999298095703, 83.29000091552734, 86.2199935913086, 90.09000396728516, 86.32999420166016, 88.91999816894531, 89.22999572753906, 89.40999603271484, 92.93999481201172, 93.62999725341797, 93.40999603271484, 95.54000091552734, 93.2199935913086, 95.22999572753906, 95.22999572753906, 96.95999908447266, 96.11000061035156, 94.68000030517578, 94.5999984741211, 95.77999877929688, 96.79000091552734, 97.40999603271484, 97.41999816894531, 98.45999145507812, 97.3499984741211, 98.65999603271484, 98.32999420166016, 98.68999481201172, 98.54999542236328, 98.74999237060547, 98.6199951171875, 98.08999633789062, 98.57999420166016, 98.89999389648438, 98.81999206542969, 98.50999450683594, 98.27999114990234, 98.82999420166016, 98.68999481201172, 98.75999450683594, 99.28999328613281, 98.49999237060547, 99.23999786376953, 99.41999816894531, 98.93999481201172, 99.40999603271484, 99.02999877929688, 99.32999420166016, 99.1199951171875, 99.2699966430664, 98.93999481201172, 98.94999694824219, 99.08999633789062, 99.29999542236328, 99.37999725341797, 99.05999755859375, 99.41999816894531, 99.53999328613281, 99.49999237060547, 99.4699935913086, 99.5199966430664, 99.25999450683594, 99.22999572753906, 99.4699935913086, 99.2699966430664, 99.39999389648438, 99.22999572753906, 99.52999877929688, 99.41999816894531, 99.2699966430664, 99.64999389648438, 99.48999786376953, 99.68999481201172, 99.49999237060547, 99.30999755859375, 99.32999420166016, 99.33999633789062, 99.5199966430664, 99.56999969482422, 99.7199935913086, 99.5199966430664, 99.58999633789062, 99.42999267578125, 99.15999603271484, 99.56999969482422, 99.5199966430664, 99.49999237060547, 99.6199951171875, 99.60999298095703, 99.62999725341797, 99.53999328613281, 99.75, 99.66999816894531, 99.67999267578125, 99.54999542236328, 99.55999755859375, 99.62999725341797, 99.70999908447266, 99.56999969482422, 99.72999572753906, 99.6199951171875, 99.60999298095703, 99.64999389648438, 99.72999572753906, 99.6199951171875, 99.67999267578125, 99.6199951171875, 99.64999389648438, 99.70999908447266, 99.16999816894531, 99.52999877929688, 99.58999633789062, 99.75, 99.75, 99.7199935913086, 99.82999420166016, 99.78999328613281, 99.75999450683594, 99.65999603271484, 99.72999572753906, 99.5999984741211, 99.32999420166016, 98.6199951171875, 98.94999694824219, 99.52999877929688, 99.70999908447266, 99.79999542236328, 99.7699966430664, 99.79999542236328, 99.7699966430664, 99.77999877929688, 99.7699966430664, 99.65999603271484, 99.63999938964844, 99.67999267578125, 99.56999969482422, 99.58999633789062, 99.70999908447266, 99.58999633789062, 99.50999450683594, 99.77999877929688, 99.78999328613281, 99.67999267578125, 99.69999694824219, 99.79999542236328, 99.7199935913086, 99.72999572753906, 99.75, 99.78999328613281, 99.78999328613281, 99.81999969482422, 99.79999542236328, 99.78999328613281, 99.77999877929688, 99.79999542236328, 99.79999542236328, 99.80999755859375, 99.78999328613281, 99.80999755859375, 99.80999755859375, 99.78999328613281, 99.81999969482422, 99.81999969482422, 99.82999420166016, 99.80999755859375, 99.81999969482422, 99.82999420166016, 99.80999755859375, 99.80999755859375, 99.79999542236328, 99.81999969482422, 99.80999755859375, 99.79999542236328, 99.78999328613281, 99.7699966430664, 99.77999877929688, 99.78999328613281, 99.79999542236328, 99.78999328613281, 99.78999328613281, 99.79999542236328, 99.7699966430664, 99.77999877929688, 99.77999877929688, 99.77999877929688, 99.78999328613281, 99.78999328613281, 99.78999328613281, 99.77999877929688, 99.79999542236328, 99.77999877929688, 99.78999328613281, 99.77999877929688, 99.77999877929688, 99.77999877929688, 99.7699966430664, 99.78999328613281, 99.78999328613281], "epoch_time": 23.457624912261963, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeradam_0.001_256_42.json <==
{"train_losses": [1.8940297365188599, 1.5066465139389038, 1.2685610055923462, 1.0403982400894165, 0.8896530270576477, 0.7694256901741028, 0.658280611038208, 0.6099866032600403, 0.5550598502159119, 0.5062649846076965, 0.45696088671684265, 0.4122997224330902, 0.40690842270851135, 0.3516177535057068, 0.34583404660224915, 0.31896883249282837, 0.28882938623428345, 0.29239383339881897, 0.2618217468261719, 0.2513517439365387, 0.2360454648733139, 0.22212368249893188, 0.20345138013362885, 0.19717103242874146, 0.1786128729581833, 0.17629027366638184, 0.1686985343694687, 0.154706671833992, 0.14711864292621613, 0.14539171755313873, 0.13697867095470428, 0.12953095138072968, 0.1266915202140808, 0.11076018959283829, 0.10970469564199448, 0.09721808135509491, 0.09989921003580093, 0.11022297292947769, 0.0928322821855545, 0.08846855163574219, 0.08943269401788712, 0.08905331790447235, 0.07747996598482132, 0.08873504400253296, 0.07394065707921982, 0.07750358432531357, 0.06464501470327377, 0.06979724764823914, 0.06591426581144333, 0.06162438169121742, 0.0601118765771389, 0.06395982950925827, 0.0623924657702446, 0.0611383318901062, 0.062228523194789886, 0.05586400628089905, 0.06411783397197723, 0.0596323162317276, 0.05544692650437355, 0.05817748233675957, 0.04598025232553482, 0.046089980751276016, 0.04732285439968109, 0.06119633466005325, 0.05142705515027046, 0.05057062208652496, 0.04966187849640846, 0.05642213672399521, 0.049152228981256485, 0.05885712802410126, 0.051736220717430115, 0.0541878305375576, 0.050995223224163055, 0.0482497401535511, 0.03837699443101883, 0.053504716604948044, 0.04924585297703743, 0.04534216225147247, 0.04747003689408302, 0.05737273767590523, 0.04015200212597847, 0.04326402395963669, 0.05185549706220627, 0.04507068172097206, 0.04400118440389633, 0.04757709801197052, 0.042494188994169235, 0.05093473196029663, 0.045846037566661835, 0.043969377875328064, 0.04668669402599335, 0.047256916761398315, 0.04715895280241966, 0.03859793767333031, 0.04076145961880684, 0.050435956567525864, 0.042070627212524414, 0.04486575722694397, 0.04591713100671768, 0.045581068843603134, 0.04245273396372795, 0.04601108282804489, 0.04819978401064873, 0.044449418783187866, 0.04151725023984909, 0.04430711641907692, 0.03546756133437157, 0.03743720427155495, 0.04498416557908058, 0.046914901584386826, 0.03991315886378288, 0.04329419881105423, 0.042594730854034424, 0.04633013531565666, 0.04354389011859894, 0.05015168711543083, 0.04422992467880249, 0.05206954479217529, 0.04460911080241203, 0.0330343060195446, 0.04009158909320831, 0.04583708941936493, 0.04341542720794678, 0.042948752641677856, 0.036653921008110046, 0.041930511593818665, 0.0418848879635334, 0.04881299287080765, 0.04389458894729614, 0.04110018536448479, 0.04421577975153923, 0.047135137021541595, 0.04191996529698372, 0.045931946486234665, 0.04772808775305748, 0.031041059643030167, 0.051140882074832916, 0.042943138629198074, 0.03890306130051613, 0.04598645493388176, 0.04398411512374878, 0.04927337169647217, 0.034396130591630936, 0.0574980266392231, 0.03900691866874695, 0.0405631959438324, 0.038128819316625595, 0.045746199786663055, 0.048700667917728424, 0.04343760758638382, 0.017528202384710312, 0.007888467982411385, 0.006195404101163149, 0.0043734959326684475, 0.0037282772827893496, 0.003386907512322068, 0.0026930018793791533, 0.0013132438762113452, 0.001675532665103674, 0.0017280804459005594, 0.0021474864333868027, 0.0016557594062760472, 0.0013463676441460848, 0.0015611365670338273, 0.0011793592711910605, 0.0012757095973938704, 0.0010705534368753433, 0.0015177398454397917, 0.0014303039060905576, 0.001801735139451921, 0.0012415602104738355, 0.001960574649274349, 0.001782502280548215, 0.0018228664994239807, 0.0011337217874825, 0.001822076621465385, 0.001495201839134097, 0.0009696672786958516, 0.001324817189015448, 0.0010191487381234765, 0.0007655365625396371, 0.0011670907260850072, 0.0017621411243453622, 0.000663872342556715, 0.0007898513576947153, 0.0009698084904812276, 0.0010836315341293812, 0.0008958739344961941, 0.0015526378992944956, 0.0009932699613273144, 0.0014704989735037088, 0.0013965134276077151, 0.0019306348403915763, 0.0008461142424494028, 0.0016130856238305569, 0.0019423237536102533, 0.0014820690266788006, 0.001043530530296266, 0.001323030679486692, 0.0011329407570883632], "accs1": [41.040000915527344, 49.119998931884766, 44.0099983215332, 63.839996337890625, 69.0999984741211, 73.14999389648438, 70.97000122070312, 74.36000061035156, 79.14999389648438, 76.48999786376953, 78.81999969482422, 81.40999603271484, 84.38999938964844, 80.3699951171875, 85.87999725341797, 87.4699935913086, 83.11000061035156, 83.9800033569336, 85.75999450683594, 87.10999298095703, 88.79000091552734, 86.22999572753906, 88.08999633789062, 87.93000030517578, 89.45999908447266, 89.52999877929688, 89.20999908447266, 88.91999816894531, 90.55999755859375, 88.90999603271484, 89.94000244140625, 90.47000122070312, 89.27999877929688, 88.41999816894531, 89.72000122070312, 90.79000091552734, 91.0999984741211, 89.19000244140625, 89.66999816894531, 91.39999389648438, 91.13999938964844, 92.19999694824219, 91.20999908447266, 91.3499984741211, 91.93999481201172, 89.76000213623047, 90.51000213623047, 91.80999755859375, 89.19999694824219, 91.4699935913086, 91.79999542236328, 90.69000244140625, 91.43999481201172, 91.40999603271484, 91.27999877929688, 90.88999938964844, 91.81999206542969, 91.40999603271484, 91.58999633789062, 92.37999725341797, 91.58999633789062, 91.22000122070312, 90.23999786376953, 91.22000122070312, 91.79999542236328, 92.24999237060547, 91.79999542236328, 92.05999755859375, 91.19999694824219, 92.07999420166016, 91.29999542236328, 91.68999481201172, 91.41999816894531, 91.11000061035156, 91.91999816894531, 91.73999786376953, 92.66999816894531, 92.02999114990234, 91.25999450683594, 92.29999542236328, 92.52999877929688, 91.6199951171875, 91.39999389648438, 91.0999984741211, 91.33999633789062, 91.9699935913086, 91.79999542236328, 91.8699951171875, 91.08999633789062, 92.02999114990234, 90.30000305175781, 92.33999633789062, 92.6199951171875, 92.05999755859375, 90.95999908447266, 92.77999877929688, 90.36000061035156, 90.68000030517578, 89.69000244140625, 91.32999420166016, 91.85999298095703, 91.72999572753906, 92.30999755859375, 91.3499984741211, 92.3699951171875, 91.1199951171875, 91.97999572753906, 91.83999633789062, 92.12999725341797, 88.98999786376953, 91.5199966430664, 91.80999755859375, 91.9699935913086, 92.15999603271484, 91.3699951171875, 92.30999755859375, 92.08999633789062, 91.95999145507812, 91.89999389648438, 92.3499984741211, 91.19999694824219, 92.29999542236328, 91.19999694824219, 92.10999298095703, 91.83999633789062, 91.16999816894531, 91.85999298095703, 91.8499984741211, 92.12999725341797, 91.0199966430664, 92.16999816894531, 91.75999450683594, 92.57999420166016, 92.23999786376953, 92.57999420166016, 90.69000244140625, 91.3699951171875, 91.68999481201172, 90.72000122070312, 91.87999725341797, 90.79000091552734, 90.77999877929688, 91.55999755859375, 91.58999633789062, 92.18999481201172, 89.5, 91.60999298095703, 90.66000366210938, 90.55999755859375, 91.05999755859375, 94.44999694824219, 94.63999938964844, 94.5999984741211, 94.62999725341797, 94.8499984741211, 94.80999755859375, 94.83999633789062, 94.83000183105469, 94.88999938964844, 94.80999755859375, 94.73999786376953, 94.93000030517578, 94.93999481201172, 94.8499984741211, 94.93999481201172, 94.8699951171875, 94.95999908447266, 95.01000213623047, 94.86000061035156, 94.8699951171875, 95.0199966430664, 94.68000030517578, 94.87999725341797, 94.63999938964844, 94.75999450683594, 94.72999572753906, 94.69999694824219, 94.9000015258789, 94.79000091552734, 94.66999816894531, 94.72000122070312, 94.9000015258789, 95.04999542236328, 94.8699951171875, 94.87999725341797, 94.68999481201172, 95.04000091552734, 94.63999938964844, 94.52999877929688, 94.83999633789062, 94.70999908447266, 94.70999908447266, 94.3699951171875, 94.69999694824219, 94.48999786376953, 94.43999481201172, 94.62999725341797, 94.9000015258789, 94.91999816894531, 94.90999603271484], "accs5": [88.31999969482422, 92.8699951171875, 82.69999694824219, 96.83999633789062, 98.20999145507812, 97.98999786376953, 97.93999481201172, 98.65999603271484, 98.6399917602539, 98.74999237060547, 99.1199951171875, 99.17999267578125, 99.17999267578125, 99.13999938964844, 99.3499984741211, 99.5199966430664, 99.42999267578125, 99.29999542236328, 99.5199966430664, 99.65999603271484, 99.69999694824219, 99.58999633789062, 99.6199951171875, 99.52999877929688, 99.68999481201172, 99.56999969482422, 99.64999389648438, 99.57999420166016, 99.73999786376953, 99.65999603271484, 99.7199935913086, 99.73999786376953, 99.66999816894531, 99.73999786376953, 99.68999481201172, 99.75999450683594, 99.73999786376953, 99.75999450683594, 99.70999908447266, 99.7699966430664, 99.73999786376953, 99.79999542236328, 99.78999328613281, 99.6199951171875, 99.73999786376953, 99.6199951171875, 99.7699966430664, 99.73999786376953, 99.60999298095703, 99.77999877929688, 99.79999542236328, 99.66999816894531, 99.6199951171875, 99.68999481201172, 99.7199935913086, 99.72999572753906, 99.70999908447266, 99.70999908447266, 99.7199935913086, 99.70999908447266, 99.63999938964844, 99.78999328613281, 99.7199935913086, 99.72999572753906, 99.7199935913086, 99.68999481201172, 99.70999908447266, 99.54999542236328, 99.65999603271484, 99.70999908447266, 99.65999603271484, 99.75, 99.73999786376953, 99.67999267578125, 99.73999786376953, 99.65999603271484, 99.70999908447266, 99.64999389648438, 99.7199935913086, 99.72999572753906, 99.82999420166016, 99.67999267578125, 99.75, 99.64999389648438, 99.66999816894531, 99.80999755859375, 99.64999389648438, 99.68999481201172, 99.68999481201172, 99.81999969482422, 99.57999420166016, 99.70999908447266, 99.65999603271484, 99.7699966430664, 99.55999755859375, 99.72999572753906, 99.57999420166016, 99.49999237060547, 99.57999420166016, 99.72999572753906, 99.67999267578125, 99.75999450683594, 99.69999694824219, 99.57999420166016, 99.7199935913086, 99.79999542236328, 99.69999694824219, 99.7699966430664, 99.7199935913086, 99.52999877929688, 99.7199935913086, 99.67999267578125, 99.75999450683594, 99.75, 99.58999633789062, 99.78999328613281, 99.72999572753906, 99.7199935913086, 99.78999328613281, 99.82999420166016, 99.67999267578125, 99.7199935913086, 99.5999984741211, 99.58999633789062, 99.65999603271484, 99.66999816894531, 99.70999908447266, 99.72999572753906, 99.75999450683594, 99.66999816894531, 99.68999481201172, 99.75, 99.75999450683594, 99.70999908447266, 99.83999633789062, 99.4699935913086, 99.67999267578125, 99.79999542236328, 99.56999969482422, 99.70999908447266, 99.47999572753906, 99.68999481201172, 99.69999694824219, 99.68999481201172, 99.5999984741211, 99.47999572753906, 99.6199951171875, 99.48999786376953, 99.62999725341797, 99.49999237060547, 99.7199935913086, 99.80999755859375, 99.80999755859375, 99.80999755859375, 99.81999969482422, 99.81999969482422, 99.79999542236328, 99.82999420166016, 99.82999420166016, 99.83999633789062, 99.78999328613281, 99.82999420166016, 99.7699966430664, 99.78999328613281, 99.80999755859375, 99.77999877929688, 99.82999420166016, 99.83999633789062, 99.88999938964844, 99.8499984741211, 99.83999633789062, 99.79999542236328, 99.83999633789062, 99.81999969482422, 99.78999328613281, 99.82999420166016, 99.81999969482422, 99.77999877929688, 99.75999450683594, 99.80999755859375, 99.75, 99.80999755859375, 99.80999755859375, 99.81999969482422, 99.7699966430664, 99.75, 99.81999969482422, 99.78999328613281, 99.75999450683594, 99.7699966430664, 99.75999450683594, 99.75, 99.77999877929688, 99.78999328613281, 99.79999542236328, 99.79999542236328, 99.80999755859375, 99.79999542236328, 99.77999877929688, 99.73999786376953], "epoch_time": 31.06381368637085, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeradam_0.001_32_42.json <==
{"train_losses": [1.708261489868164, 1.1992465257644653, 0.9338569045066833, 0.7927815318107605, 0.6901760101318359, 0.6233811378479004, 0.5462236404418945, 0.5045706033706665, 0.46392446756362915, 0.4348338842391968, 0.402876079082489, 0.3725299835205078, 0.36349159479141235, 0.36075153946876526, 0.3556820750236511, 0.33853429555892944, 0.3335776627063751, 0.32959651947021484, 0.33317050337791443, 0.3094474673271179, 0.30703824758529663, 0.3187544345855713, 0.29924869537353516, 0.3146904706954956, 0.30542558431625366, 0.29472818970680237, 0.2969840168952942, 0.2990064322948456, 0.29209691286087036, 0.3001977503299713, 0.2856651842594147, 0.286479651927948, 0.2843943238258362, 0.26889947056770325, 0.27495935559272766, 0.27470409870147705, 0.2653920650482178, 0.2890949249267578, 0.2771599292755127, 0.26678386330604553, 0.2853005528450012, 0.27354666590690613, 0.2586444616317749, 0.274414986371994, 0.2659786343574524, 0.25335943698883057, 0.2629146873950958, 0.2605666220188141, 0.2639198899269104, 0.26898470520973206, 0.2555941641330719, 0.26661962270736694, 0.258404940366745, 0.2599553167819977, 0.25686249136924744, 0.2542225122451782, 0.2566593289375305, 0.255930095911026, 0.25326937437057495, 0.2517898976802826, 0.25866472721099854, 0.24768218398094177, 0.255652517080307, 0.25144162774086, 0.26760414242744446, 0.24973757565021515, 0.2556728720664978, 0.2593126893043518, 0.25731366872787476, 0.25133880972862244, 0.2460576742887497, 0.2492312788963318, 0.24778521060943604, 0.24859878420829773, 0.24833564460277557, 0.25550583004951477, 0.2586743235588074, 0.24910497665405273, 0.2439037561416626, 0.2526002526283264, 0.2526934742927551, 0.24128738045692444, 0.2484484761953354, 0.24693699181079865, 0.2504846751689911, 0.24259597063064575, 0.24211926758289337, 0.24458113312721252, 0.24474471807479858, 0.24482153356075287, 0.2557632029056549, 0.25523146986961365, 0.25498098134994507, 0.2454136610031128, 0.24209800362586975, 0.2459837645292282, 0.24312233924865723, 0.24054725468158722, 0.24317745864391327, 0.25312545895576477, 0.24455037713050842, 0.24492575228214264, 0.23862530291080475, 0.24679253995418549, 0.2537277936935425, 0.24716894328594208, 0.25204017758369446, 0.24836358428001404, 0.23910872638225555, 0.2410813570022583, 0.2574171721935272, 0.24413402378559113, 0.24890020489692688, 0.23663803935050964, 0.23808912932872772, 0.23309706151485443, 0.24073679745197296, 0.2479761689901352, 0.25315627455711365, 0.23250733315944672, 0.23944903910160065, 0.2386201173067093, 0.24971571564674377, 0.23402029275894165, 0.23531460762023926, 0.24643860757350922, 0.2408204823732376, 0.23696890473365784, 0.24695611000061035, 0.2393713742494583, 0.23990841209888458, 0.24455808103084564, 0.2397412210702896, 0.2397722750902176, 0.2404889464378357, 0.2339160293340683, 0.23627842962741852, 0.24479937553405762, 0.24579276144504547, 0.22872388362884521, 0.23409323394298553, 0.2455640435218811, 0.24744513630867004, 0.24393554031848907, 0.23674918711185455, 0.24173393845558167, 0.2382223755121231, 0.24510779976844788, 0.23839135468006134, 0.23607370257377625, 0.11389286071062088, 0.07728014141321182, 0.06358450651168823, 0.050721634179353714, 0.04529958218336105, 0.0386352464556694, 0.03218977898359299, 0.0311946552246809, 0.028911735862493515, 0.025639763101935387, 0.023714514449238777, 0.02114732936024666, 0.02016378939151764, 0.0181464571505785, 0.0186604056507349, 0.017272712662816048, 0.016523657366633415, 0.017376713454723358, 0.015242730267345905, 0.01565948687493801, 0.016018126159906387, 0.015299195423722267, 0.013864499516785145, 0.014024874195456505, 0.01405978761613369, 0.013310398906469345, 0.012723749503493309, 0.013773929327726364, 0.011497019790112972, 0.013345572166144848, 0.01277982722967863, 0.014061879366636276, 0.015128899365663528, 0.011884927749633789, 0.01252034679055214, 0.014905855059623718, 0.01189797930419445, 0.015364143066108227, 0.01236080750823021, 0.015377745032310486, 0.012473411858081818, 0.011526049114763737, 0.01593947224318981, 0.010814467445015907, 0.015271979384124279, 0.012003494426608086, 0.012789227068424225, 0.012465059757232666, 0.014220675453543663, 0.01597718521952629], "accs1": [53.7599983215332, 67.00999450683594, 69.45999908447266, 75.3699951171875, 80.10999298095703, 80.56999969482422, 84.5199966430664, 83.08999633789062, 86.04999542236328, 86.1399917602539, 86.85999298095703, 83.6500015258789, 85.15999603271484, 84.98999786376953, 86.32999420166016, 88.5199966430664, 87.73999786376953, 88.86000061035156, 86.95999908447266, 86.23999786376953, 88.52999877929688, 89.01000213623047, 87.25999450683594, 87.10999298095703, 89.2699966430664, 88.31999969482422, 84.37000274658203, 87.3699951171875, 87.14999389648438, 85.15999603271484, 84.66999816894531, 87.4699935913086, 86.1199951171875, 85.38999938964844, 89.44000244140625, 89.4000015258789, 87.75999450683594, 87.8499984741211, 87.58999633789062, 86.78999328613281, 87.61000061035156, 88.43000030517578, 88.00999450683594, 89.66999816894531, 89.38999938964844, 85.5199966430664, 88.8699951171875, 89.8499984741211, 87.08999633789062, 89.73999786376953, 86.79999542236328, 89.95999908447266, 88.2699966430664, 90.56999969482422, 90.22000122070312, 89.44999694824219, 87.47999572753906, 88.45999908447266, 90.11000061035156, 86.2699966430664, 87.54999542236328, 89.68000030517578, 90.33000183105469, 87.69999694824219, 91.0999984741211, 87.63999938964844, 85.79999542236328, 88.8499984741211, 89.22999572753906, 86.05999755859375, 88.80999755859375, 88.25, 88.36000061035156, 88.63999938964844, 85.08999633789062, 86.94999694824219, 88.8699951171875, 89.02999877929688, 89.36000061035156, 90.94999694824219, 88.95999908447266, 89.30000305175781, 89.94000244140625, 89.43000030517578, 88.83999633789062, 89.97000122070312, 90.41000366210938, 86.65999603271484, 89.47000122070312, 82.69999694824219, 88.22000122070312, 88.0999984741211, 90.13999938964844, 87.75999450683594, 89.44999694824219, 90.80999755859375, 87.44999694824219, 86.3699951171875, 89.54000091552734, 90.27000427246094, 90.12000274658203, 89.08000183105469, 86.49999237060547, 89.6500015258789, 88.0, 89.23999786376953, 88.70999908447266, 89.58999633789062, 87.79000091552734, 89.69999694824219, 90.13999938964844, 86.82999420166016, 89.08000183105469, 88.91999816894531, 89.44999694824219, 89.08000183105469, 89.6500015258789, 88.54000091552734, 89.54000091552734, 87.19999694824219, 89.8499984741211, 87.73999786376953, 89.69999694824219, 88.79999542236328, 88.75, 89.04999542236328, 89.54000091552734, 88.20999908447266, 88.06999969482422, 88.76000213623047, 88.77999877929688, 90.37000274658203, 90.20999908447266, 89.15999603271484, 88.51000213623047, 90.37000274658203, 86.94999694824219, 89.1500015258789, 90.30999755859375, 88.63999938964844, 89.25, 89.6500015258789, 88.79999542236328, 90.05000305175781, 90.3499984741211, 89.87000274658203, 87.87999725341797, 89.8499984741211, 89.41999816894531, 88.81999969482422, 94.02999877929688, 94.33999633789062, 94.22000122070312, 94.48999786376953, 94.56999969482422, 94.66999816894531, 94.72000122070312, 94.75999450683594, 94.69999694824219, 94.97999572753906, 94.70999908447266, 94.5999984741211, 94.8699951171875, 94.6500015258789, 94.72000122070312, 94.63999938964844, 94.75999450683594, 94.40999603271484, 94.72999572753906, 94.94999694824219, 94.69999694824219, 94.93000030517578, 94.77999877929688, 94.4000015258789, 94.57999420166016, 94.72000122070312, 94.83999633789062, 94.61000061035156, 94.69999694824219, 94.8699951171875, 94.83999633789062, 94.68999481201172, 94.87999725341797, 94.36000061035156, 94.61000061035156, 94.83000183105469, 94.54999542236328, 94.22999572753906, 94.5199966430664, 94.87999725341797, 94.68000030517578, 94.54000091552734, 94.56999969482422, 94.73999786376953, 94.8699951171875, 94.73999786376953, 94.62999725341797, 94.56999969482422, 94.86000061035156, 94.69999694824219], "accs5": [94.22000122070312, 97.27999877929688, 97.89999389648438, 98.37999725341797, 98.7699966430664, 99.08999633789062, 99.38999938964844, 99.18999481201172, 99.3699951171875, 99.3499984741211, 99.42999267578125, 99.20999908447266, 99.45999908447266, 99.2199935913086, 99.45999908447266, 99.55999755859375, 99.65999603271484, 99.53999328613281, 99.42999267578125, 99.3699951171875, 99.50999450683594, 99.60999298095703, 99.37999725341797, 99.49999237060547, 99.5199966430664, 99.28999328613281, 99.05999755859375, 99.33999633789062, 99.38999938964844, 99.38999938964844, 99.27999877929688, 99.28999328613281, 99.31999969482422, 99.24999237060547, 99.33999633789062, 99.47999572753906, 99.50999450683594, 99.53999328613281, 99.58999633789062, 99.5999984741211, 99.30999755859375, 99.5199966430664, 99.6199951171875, 99.65999603271484, 99.58999633789062, 99.18999481201172, 99.49999237060547, 99.70999908447266, 99.38999938964844, 99.64999389648438, 99.30999755859375, 99.66999816894531, 99.66999816894531, 99.66999816894531, 99.7699966430664, 99.6199951171875, 99.6199951171875, 99.5199966430664, 99.6199951171875, 99.40999603271484, 99.3499984741211, 99.40999603271484, 99.60999298095703, 99.56999969482422, 99.75, 99.35999298095703, 99.40999603271484, 99.64999389648438, 99.5999984741211, 98.98999786376953, 99.5199966430664, 99.53999328613281, 99.66999816894531, 99.39999389648438, 99.28999328613281, 99.50999450683594, 99.45999908447266, 99.49999237060547, 99.44999694824219, 99.73999786376953, 99.49999237060547, 99.54999542236328, 99.62999725341797, 99.62999725341797, 99.42999267578125, 99.69999694824219, 99.68999481201172, 99.35999298095703, 99.70999908447266, 99.13999938964844, 99.65999603271484, 99.50999450683594, 99.52999877929688, 99.4699935913086, 99.65999603271484, 99.7199935913086, 99.39999389648438, 99.3699951171875, 99.7199935913086, 99.67999267578125, 99.64999389648438, 99.42999267578125, 99.57999420166016, 99.58999633789062, 99.31999969482422, 99.66999816894531, 99.47999572753906, 99.68999481201172, 99.49999237060547, 99.60999298095703, 99.54999542236328, 99.43999481201172, 99.45999908447266, 99.52999877929688, 99.6199951171875, 99.48999786376953, 99.6199951171875, 99.63999938964844, 99.55999755859375, 99.19999694824219, 99.64999389648438, 99.56999969482422, 99.57999420166016, 99.58999633789062, 99.60999298095703, 99.58999633789062, 99.55999755859375, 99.62999725341797, 99.05999755859375, 99.5199966430664, 99.45999908447266, 99.70999908447266, 99.75999450683594, 99.58999633789062, 99.27999877929688, 99.7199935913086, 99.42999267578125, 99.58999633789062, 99.60999298095703, 99.49999237060547, 99.62999725341797, 99.66999816894531, 99.50999450683594, 99.77999877929688, 99.64999389648438, 99.63999938964844, 99.52999877929688, 99.70999908447266, 99.44999694824219, 99.75, 99.90999603271484, 99.91999816894531, 99.87999725341797, 99.87999725341797, 99.93999481201172, 99.8499984741211, 99.90999603271484, 99.91999816894531, 99.85999298095703, 99.89999389648438, 99.90999603271484, 99.8699951171875, 99.87999725341797, 99.85999298095703, 99.90999603271484, 99.8499984741211, 99.85999298095703, 99.83999633789062, 99.90999603271484, 99.88999938964844, 99.90999603271484, 99.93000030517578, 99.87999725341797, 99.85999298095703, 99.87999725341797, 99.90999603271484, 99.89999389648438, 99.82999420166016, 99.8699951171875, 99.88999938964844, 99.87999725341797, 99.81999969482422, 99.87999725341797, 99.82999420166016, 99.85999298095703, 99.91999816894531, 99.89999389648438, 99.8699951171875, 99.80999755859375, 99.8499984741211, 99.82999420166016, 99.89999389648438, 99.81999969482422, 99.87999725341797, 99.8699951171875, 99.85999298095703, 99.88999938964844, 99.91999816894531, 99.8699951171875, 99.88999938964844], "epoch_time": 133.972585439682, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeradam_0.001_4096_42.json <==
{"train_losses": [2.3485453128814697, 2.0683181285858154, 2.16306734085083, 2.0487937927246094, 1.9197196960449219, 1.760346531867981, 1.7071547508239746, 1.6732033491134644, 1.6694589853286743, 1.676696538925171, 1.619726538658142, 1.5319029092788696, 1.5041732788085938, 1.478562831878662, 1.4646928310394287, 1.4434036016464233, 1.3733549118041992, 1.361953616142273, 1.3544667959213257, 1.2954005002975464, 1.280979871749878, 1.2515820264816284, 1.2255572080612183, 1.200308918952942, 1.1910401582717896, 1.1410980224609375, 1.1279065608978271, 1.069297432899475, 1.0254114866256714, 1.0119082927703857, 0.9680012464523315, 0.9607512950897217, 0.9190363883972168, 0.8728357553482056, 0.8437398076057434, 0.8600548505783081, 0.8509852886199951, 0.8245760798454285, 0.7946955561637878, 0.7772420048713684, 0.7544488906860352, 0.7642452120780945, 0.7610782384872437, 0.7138018608093262, 0.6868644952774048, 0.6814983487129211, 0.6487013697624207, 0.623020589351654, 0.6289178729057312, 0.6137521862983704, 0.5994176864624023, 0.5796765685081482, 0.5851126313209534, 0.5445165634155273, 0.5200878977775574, 0.49017128348350525, 0.48443907499313354, 0.5140393376350403, 0.48644429445266724, 0.48459550738334656, 0.46216756105422974, 0.4456923007965088, 0.4555644392967224, 0.44871416687965393, 0.4572647511959076, 0.444583535194397, 0.44749072194099426, 0.4347400665283203, 0.42229530215263367, 0.4186823070049286, 0.4104211926460266, 0.4037812650203705, 0.371133416891098, 0.32923245429992676, 0.3261162340641022, 0.32540905475616455, 0.3446095585823059, 0.3455445170402527, 0.36131638288497925, 0.3744887411594391, 0.3711788058280945, 0.3484616279602051, 0.3284861147403717, 0.30682918429374695, 0.2842198610305786, 0.27761009335517883, 0.2892442047595978, 0.3040342330932617, 0.29821619391441345, 0.2831333875656128, 0.2821398973464966, 0.2470063865184784, 0.23313795030117035, 0.20739427208900452, 0.19837965071201324, 0.2052500993013382, 0.230124831199646, 0.2665320634841919, 0.28384706377983093, 0.2904249429702759, 0.26821354031562805, 0.24895891547203064, 0.22801938652992249, 0.20418190956115723, 0.1914161890745163, 0.18126820027828217, 0.16992411017417908, 0.1898730993270874, 0.178104430437088, 0.19585944712162018, 0.20712974667549133, 0.19058696925640106, 0.19391314685344696, 0.17183950543403625, 0.1712043285369873, 0.16105319559574127, 0.16828663647174835, 0.1609155237674713, 0.17405575513839722, 0.15701507031917572, 0.14879487454891205, 0.13934454321861267, 0.17628048360347748, 0.21776987612247467, 0.22996698319911957, 0.20215196907520294, 0.1565248966217041, 0.13078080117702484, 0.11370159685611725, 0.10045768320560455, 0.10342465341091156, 0.11617766320705414, 0.10175809264183044, 0.11194425821304321, 0.10285989940166473, 0.09461823850870132, 0.09363161027431488, 0.09299638122320175, 0.09140656888484955, 0.08141083270311356, 0.08268121629953384, 0.09032376855611801, 0.08870049566030502, 0.09407152235507965, 0.10200946778059006, 0.09541584551334381, 0.10798335820436478, 0.09186103194952011, 0.08669019490480423, 0.0813400000333786, 0.06048760563135147, 0.035763178020715714, 0.028441008180379868, 0.021366750821471214, 0.019663693383336067, 0.01801222376525402, 0.017593348398804665, 0.016173474490642548, 0.014826608821749687, 0.013841183856129646, 0.013537648133933544, 0.012025420553982258, 0.011343296617269516, 0.012087119743227959, 0.009361380711197853, 0.008552898652851582, 0.010204855352640152, 0.009302902035415173, 0.008570877835154533, 0.009026741608977318, 0.006762942299246788, 0.007134273648262024, 0.007450463250279427, 0.007602257654070854, 0.006146756466478109, 0.005638019181787968, 0.007235371973365545, 0.00609735818579793, 0.004013671539723873, 0.004987386055290699, 0.0038346541114151478, 0.004290137905627489, 0.0036168438382446766, 0.004459924064576626, 0.004088932182639837, 0.00378043414093554, 0.0032805895898491144, 0.003370808670297265, 0.0033939650747925043, 0.003245299682021141, 0.0031841006129980087, 0.0033080335706472397, 0.0028965959791094065, 0.004031965974718332, 0.00309539120644331, 0.0035897833295166492, 0.0036012553609907627, 0.00330078206025064, 0.003058607457205653, 0.0028667759615927935], "accs1": [9.999999046325684, 11.699999809265137, 19.600000381469727, 19.889999389648438, 26.06999969482422, 33.7599983215332, 32.90999984741211, 33.91999816894531, 27.309999465942383, 29.569997787475586, 44.02000045776367, 43.14999771118164, 48.07999801635742, 42.01000213623047, 41.34000015258789, 42.0, 42.679996490478516, 41.880001068115234, 48.689998626708984, 48.8599967956543, 47.66999816894531, 49.589996337890625, 38.54999923706055, 41.04999923706055, 52.689998626708984, 49.07999801635742, 53.13999557495117, 52.45000076293945, 55.31999969482422, 59.57999801635742, 58.27000045776367, 64.0, 66.54999542236328, 63.13999938964844, 67.82999420166016, 55.28999710083008, 65.27999877929688, 64.6500015258789, 62.79999542236328, 67.85999298095703, 64.97000122070312, 59.79999923706055, 62.93999481201172, 62.720001220703125, 71.70999908447266, 72.43999481201172, 70.31999969482422, 73.80999755859375, 71.0, 73.0199966430664, 75.16999816894531, 74.43999481201172, 76.43000030517578, 73.23999786376953, 76.27999877929688, 74.25999450683594, 73.98999786376953, 77.0999984741211, 75.7699966430664, 77.02999877929688, 76.94000244140625, 78.22000122070312, 73.7699966430664, 76.1500015258789, 77.84000396728516, 79.7699966430664, 74.47999572753906, 76.26000213623047, 73.30999755859375, 76.38999938964844, 77.51000213623047, 79.17999267578125, 81.44999694824219, 80.62999725341797, 84.3499984741211, 84.37999725341797, 78.44000244140625, 74.8499984741211, 75.63999938964844, 80.55999755859375, 75.30999755859375, 83.25, 82.2699966430664, 79.42999267578125, 79.37999725341797, 83.77999877929688, 82.11000061035156, 81.18999481201172, 81.95999908447266, 77.77999877929688, 84.90999603271484, 83.25, 84.97000122070312, 84.97999572753906, 82.6500015258789, 84.6500015258789, 83.37000274658203, 74.8699951171875, 80.33999633789062, 84.69999694824219, 79.20999145507812, 81.7699966430664, 85.3499984741211, 80.1199951171875, 83.44999694824219, 81.66999816894531, 81.90999603271484, 84.27000427246094, 84.55999755859375, 81.79000091552734, 81.90999603271484, 84.97000122070312, 81.79000091552734, 80.19999694824219, 84.70999908447266, 87.89999389648438, 84.31999969482422, 81.87999725341797, 84.5199966430664, 84.97999572753906, 86.97999572753906, 84.29000091552734, 76.44000244140625, 80.48999786376953, 77.62000274658203, 78.66999816894531, 87.47999572753906, 88.68000030517578, 87.93999481201172, 84.93000030517578, 85.93999481201172, 85.02999877929688, 87.10999298095703, 87.32999420166016, 82.56999969482422, 87.8499984741211, 87.93000030517578, 88.08999633789062, 87.8499984741211, 87.45999908447266, 87.97000122070312, 88.2699966430664, 83.12000274658203, 83.08000183105469, 84.55000305175781, 82.91999816894531, 85.98999786376953, 86.55999755859375, 88.43999481201172, 87.32999420166016, 91.70999145507812, 92.10999298095703, 92.20999145507812, 92.40999603271484, 92.4699935913086, 92.64999389648438, 92.57999420166016, 92.57999420166016, 92.66999816894531, 92.67999267578125, 92.65999603271484, 92.65999603271484, 92.56999206542969, 92.68999481201172, 92.63999938964844, 92.68999481201172, 92.77999877929688, 92.72999572753906, 92.64999389648438, 92.67999267578125, 92.7199935913086, 92.7199935913086, 92.63999938964844, 92.78999328613281, 92.7699966430664, 92.77999877929688, 92.68999481201172, 92.68999481201172, 92.67999267578125, 92.63999938964844, 92.6199951171875, 92.67999267578125, 92.66999816894531, 92.57999420166016, 92.73999786376953, 92.73999786376953, 92.77999877929688, 92.6199951171875, 92.53999328613281, 92.66999816894531, 92.5999984741211, 92.57999420166016, 92.65999603271484, 92.7699966430664, 92.81999206542969, 92.80999755859375, 92.74999237060547, 92.69999694824219, 92.72999572753906, 92.74999237060547], "accs5": [50.0, 53.96999740600586, 70.12999725341797, 73.04999542236328, 80.2699966430664, 84.97000122070312, 86.89999389648438, 88.75, 78.20999908447266, 85.31999206542969, 91.8499984741211, 92.56999206542969, 93.06999969482422, 90.25, 87.28999328613281, 88.07999420166016, 86.95999908447266, 91.99999237060547, 94.04000091552734, 92.62999725341797, 93.73999786376953, 93.63999938964844, 92.43999481201172, 91.31999969482422, 95.19999694824219, 94.41999816894531, 94.63999938964844, 95.26000213623047, 94.97000122070312, 95.22999572753906, 95.22000122070312, 96.98999786376953, 97.18000030517578, 96.91999816894531, 97.58999633789062, 94.69999694824219, 95.25, 97.1500015258789, 97.29999542236328, 97.16999816894531, 97.1500015258789, 94.23999786376953, 96.76000213623047, 97.22000122070312, 97.6199951171875, 98.08999633789062, 98.16999816894531, 98.37999725341797, 98.10999298095703, 97.8499984741211, 98.54999542236328, 98.73999786376953, 98.54999542236328, 98.49999237060547, 98.57999420166016, 98.45999145507812, 98.31999206542969, 98.75999450683594, 97.75999450683594, 98.60999298095703, 98.67999267578125, 98.57999420166016, 97.08999633789062, 98.44999694824219, 98.9699935913086, 98.74999237060547, 97.95999145507812, 98.82999420166016, 98.3899917602539, 98.3699951171875, 98.30999755859375, 98.62999725341797, 99.14999389648438, 99.29999542236328, 99.25999450683594, 99.3499984741211, 98.56999206542969, 99.00999450683594, 98.48999786376953, 98.8499984741211, 98.6199951171875, 99.0999984741211, 99.1199951171875, 98.99999237060547, 99.12999725341797, 99.3699951171875, 98.68999481201172, 99.15999603271484, 98.8699951171875, 98.74999237060547, 99.3499984741211, 99.04999542236328, 99.20999908447266, 99.39999389648438, 99.39999389648438, 99.28999328613281, 98.77999877929688, 96.91999816894531, 98.82999420166016, 99.3499984741211, 99.23999786376953, 98.94999694824219, 99.20999908447266, 99.19999694824219, 99.22999572753906, 99.38999938964844, 99.3499984741211, 99.42999267578125, 99.43999481201172, 99.05999755859375, 99.13999938964844, 99.32999420166016, 99.3499984741211, 99.30999755859375, 99.14999389648438, 99.5199966430664, 99.30999755859375, 99.24999237060547, 99.3499984741211, 99.5199966430664, 99.69999694824219, 99.40999603271484, 99.06999206542969, 99.27999877929688, 97.52999877929688, 97.98999786376953, 99.56999969482422, 99.57999420166016, 99.64999389648438, 99.64999389648438, 99.38999938964844, 99.52999877929688, 99.40999603271484, 99.45999908447266, 99.44999694824219, 99.66999816894531, 99.5999984741211, 99.53999328613281, 99.5199966430664, 99.63999938964844, 99.56999969482422, 99.45999908447266, 99.4699935913086, 99.2199935913086, 99.62999725341797, 99.06999206542969, 99.42999267578125, 99.58999633789062, 99.62999725341797, 99.55999755859375, 99.77999877929688, 99.81999969482422, 99.82999420166016, 99.81999969482422, 99.82999420166016, 99.83999633789062, 99.83999633789062, 99.83999633789062, 99.81999969482422, 99.83999633789062, 99.82999420166016, 99.83999633789062, 99.83999633789062, 99.82999420166016, 99.81999969482422, 99.82999420166016, 99.81999969482422, 99.80999755859375, 99.79999542236328, 99.79999542236328, 99.79999542236328, 99.79999542236328, 99.79999542236328, 99.78999328613281, 99.7699966430664, 99.81999969482422, 99.80999755859375, 99.78999328613281, 99.77999877929688, 99.78999328613281, 99.81999969482422, 99.81999969482422, 99.82999420166016, 99.81999969482422, 99.81999969482422, 99.83999633789062, 99.85999298095703, 99.8499984741211, 99.82999420166016, 99.81999969482422, 99.81999969482422, 99.81999969482422, 99.80999755859375, 99.80999755859375, 99.78999328613281, 99.82999420166016, 99.79999542236328, 99.79999542236328, 99.79999542236328, 99.7699966430664], "epoch_time": 11.944918870925903, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeradam_0.001_512_42.json <==
{"train_losses": [2.005753755569458, 1.6654187440872192, 1.4592595100402832, 1.3206490278244019, 1.1882762908935547, 0.9822798371315002, 0.9189161658287048, 0.7884551286697388, 0.7320514917373657, 0.6817925572395325, 0.5805090069770813, 0.5313900709152222, 0.5020378232002258, 0.478693425655365, 0.4049164354801178, 0.3961469829082489, 0.3794555068016052, 0.3482936918735504, 0.33553412556648254, 0.3012635111808777, 0.2899072468280792, 0.2793837785720825, 0.24994753301143646, 0.24468925595283508, 0.22682000696659088, 0.21875528991222382, 0.2113914042711258, 0.18721657991409302, 0.17760808765888214, 0.17425958812236786, 0.16662034392356873, 0.16568109393119812, 0.1622668206691742, 0.13958348333835602, 0.14193986356258392, 0.12720556557178497, 0.12494610249996185, 0.12386291474103928, 0.12867945432662964, 0.10649551451206207, 0.10287454724311829, 0.0968388170003891, 0.08816831558942795, 0.10303816944360733, 0.07656052708625793, 0.09042707830667496, 0.07332593947649002, 0.08673648536205292, 0.06862420588731766, 0.09216934442520142, 0.06741336733102798, 0.074803926050663, 0.06353809684515, 0.06287213414907455, 0.06755007803440094, 0.05494203791022301, 0.06713556498289108, 0.055055275559425354, 0.05338353291153908, 0.05538800731301308, 0.053727034479379654, 0.05464085191488266, 0.06241263449192047, 0.05300869047641754, 0.0731130987405777, 0.05090199038386345, 0.04764275625348091, 0.048952605575323105, 0.0435229130089283, 0.04414321109652519, 0.05749089643359184, 0.05169733613729477, 0.04552917927503586, 0.04286279156804085, 0.049300771206617355, 0.04485434293746948, 0.05219106376171112, 0.03662747144699097, 0.051161766052246094, 0.03729601204395294, 0.040237825363874435, 0.03183382377028465, 0.04268398508429527, 0.04335927963256836, 0.02802915684878826, 0.042824637144804, 0.04229888692498207, 0.028405988588929176, 0.03951234370470047, 0.03427281230688095, 0.032679591327905655, 0.042022619396448135, 0.033737391233444214, 0.03796736150979996, 0.041194379329681396, 0.027715833857655525, 0.03528551757335663, 0.03602229803800583, 0.03491076081991196, 0.03849681839346886, 0.02821960859000683, 0.04925207048654556, 0.031265147030353546, 0.02530672959983349, 0.02757166512310505, 0.03138013556599617, 0.039615992456674576, 0.0312998928129673, 0.026692375540733337, 0.0314774326980114, 0.030991200357675552, 0.029962804168462753, 0.026149149984121323, 0.042049575597047806, 0.024269670248031616, 0.027877116575837135, 0.031775135546922684, 0.026379913091659546, 0.028489043936133385, 0.029559072107076645, 0.0324334017932415, 0.027953200042247772, 0.029928427189588547, 0.02672155760228634, 0.03044082224369049, 0.030761031433939934, 0.023138822987675667, 0.022592203691601753, 0.022768229246139526, 0.02903502807021141, 0.02863965928554535, 0.030285164713859558, 0.0292060486972332, 0.028012841939926147, 0.026361659169197083, 0.0236558485776186, 0.020386161282658577, 0.02532516047358513, 0.020164301618933678, 0.024708960205316544, 0.03147600591182709, 0.036806561052799225, 0.021730240434408188, 0.026323607191443443, 0.02163051627576351, 0.02881767973303795, 0.031138380989432335, 0.02357168309390545, 0.022181808948516846, 0.023841409012675285, 0.014777937904000282, 0.00597262941300869, 0.003931143321096897, 0.003369632875546813, 0.0021708132699131966, 0.0018419887637719512, 0.0019662482663989067, 0.001786412438377738, 0.0010959157953038812, 0.0013863214990124106, 0.0012740909587591887, 0.0007070548599585891, 0.0010117184137925506, 0.001216053613461554, 0.0010166325373575091, 0.0005971609498374164, 0.0008547073812223971, 0.0006325152353383601, 0.0005314027075655758, 0.00044327598880045116, 0.0006856936379335821, 0.0005223699263297021, 0.0007747120689600706, 0.0005742606008425355, 0.0009133701678365469, 0.0004947768175043166, 0.0002791873412206769, 0.00047334301052615047, 0.00042289108387194574, 0.0005061379633843899, 0.0006378871621564031, 0.0006567869568243623, 0.0002515449596103281, 0.0005646130302920938, 0.0003042053140234202, 0.00033773158793337643, 0.00044360567699186504, 0.00016533870075363666, 0.00047331381938420236, 0.0013239383697509766, 0.0008301858324557543, 0.0013982560485601425, 0.0008958695107139647, 0.0004388941451907158, 0.0005032835179008543, 0.0006637336337007582, 0.000594525714404881, 0.00042397863580845296, 0.0011909707682207227, 0.0006986320368014276], "accs1": [30.219999313354492, 41.79999923706055, 50.900001525878906, 42.150001525878906, 60.03000259399414, 61.13999938964844, 60.249996185302734, 73.70999908447266, 73.80999755859375, 75.31999969482422, 69.5199966430664, 72.16999816894531, 78.72000122070312, 82.20999908447266, 82.47000122070312, 81.52999877929688, 81.75, 84.33000183105469, 83.3499984741211, 83.04000091552734, 85.68999481201172, 85.43999481201172, 84.11000061035156, 83.83000183105469, 83.80000305175781, 85.75999450683594, 87.3699951171875, 87.93999481201172, 87.86000061035156, 88.38999938964844, 88.47000122070312, 88.11000061035156, 84.93000030517578, 89.69999694824219, 89.12999725341797, 88.8499984741211, 88.77999877929688, 89.7699966430664, 88.16999816894531, 89.47000122070312, 89.87999725341797, 90.30000305175781, 89.12000274658203, 90.33000183105469, 90.02999877929688, 91.27999877929688, 88.97999572753906, 90.7699966430664, 90.77999877929688, 88.45999908447266, 89.87000274658203, 90.44000244140625, 91.54999542236328, 90.95999908447266, 91.74999237060547, 91.55999755859375, 90.58999633789062, 91.65999603271484, 90.09000396728516, 91.08999633789062, 91.44999694824219, 90.94000244140625, 92.20999145507812, 87.12999725341797, 92.08999633789062, 91.42999267578125, 91.74999237060547, 90.55999755859375, 91.48999786376953, 90.3499984741211, 90.43000030517578, 91.0999984741211, 91.56999206542969, 90.30999755859375, 90.72999572753906, 91.45999908447266, 91.87999725341797, 91.20999908447266, 91.06999969482422, 92.10999298095703, 91.68999481201172, 92.08999633789062, 91.55999755859375, 92.5999984741211, 91.43999481201172, 90.27000427246094, 90.81999969482422, 91.57999420166016, 91.50999450683594, 92.17999267578125, 91.08000183105469, 91.98999786376953, 91.04999542236328, 90.87999725341797, 91.7199935913086, 92.20999145507812, 92.02999114990234, 91.66999816894531, 91.68999481201172, 92.41999816894531, 91.97999572753906, 91.44999694824219, 92.64999389648438, 91.05999755859375, 91.64999389648438, 91.08000183105469, 91.08999633789062, 91.79999542236328, 92.78999328613281, 91.78999328613281, 91.30999755859375, 91.8899917602539, 90.58999633789062, 91.62999725341797, 91.8899917602539, 92.43999481201172, 91.02999877929688, 91.80999755859375, 91.19999694824219, 91.5199966430664, 92.03999328613281, 91.8699951171875, 91.72999572753906, 91.63999938964844, 92.1199951171875, 91.69999694824219, 92.32999420166016, 91.70999145507812, 92.63999938964844, 91.11000061035156, 91.73999786376953, 91.75999450683594, 92.0999984741211, 92.5999984741211, 92.06999206542969, 92.72999572753906, 92.12999725341797, 91.67999267578125, 92.52999877929688, 92.53999328613281, 91.22000122070312, 91.77999877929688, 92.2199935913086, 91.97999572753906, 91.89999389648438, 90.83000183105469, 92.49999237060547, 92.65999603271484, 92.8699951171875, 91.31999969482422, 93.72999572753906, 94.18999481201172, 94.22999572753906, 94.23999786376953, 94.31999969482422, 94.30999755859375, 94.47000122070312, 94.4000015258789, 94.38999938964844, 94.5199966430664, 94.54999542236328, 94.61000061035156, 94.73999786376953, 94.65999603271484, 94.68999481201172, 94.66999816894531, 94.68000030517578, 94.68999481201172, 94.65999603271484, 94.7699966430664, 94.66999816894531, 94.65999603271484, 94.54000091552734, 94.5, 94.63999938964844, 94.75999450683594, 94.75999450683594, 94.66999816894531, 94.68000030517578, 94.6199951171875, 94.72999572753906, 94.54000091552734, 94.61000061035156, 94.69999694824219, 94.6199951171875, 94.6500015258789, 94.83000183105469, 94.52999877929688, 94.43999481201172, 94.65999603271484, 94.5199966430664, 94.45999908447266, 94.54999542236328, 94.44999694824219, 94.3499984741211, 94.47999572753906, 94.33999633789062, 94.61000061035156, 94.33999633789062, 94.29000091552734], "accs5": [84.52999877929688, 91.1199951171875, 90.80999755859375, 93.73999786376953, 95.70999908447266, 97.31999969482422, 96.12999725341797, 97.98999786376953, 98.49999237060547, 97.7699966430664, 97.98999786376953, 97.69999694824219, 99.0199966430664, 99.17999267578125, 99.16999816894531, 99.2199935913086, 99.5199966430664, 99.28999328613281, 99.33999633789062, 99.3699951171875, 99.43999481201172, 99.54999542236328, 99.44999694824219, 99.18999481201172, 99.55999755859375, 99.44999694824219, 99.62999725341797, 99.54999542236328, 99.62999725341797, 99.5999984741211, 99.62999725341797, 99.62999725341797, 99.33999633789062, 99.67999267578125, 99.60999298095703, 99.73999786376953, 99.67999267578125, 99.60999298095703, 99.67999267578125, 99.7199935913086, 99.68999481201172, 99.7199935913086, 99.70999908447266, 99.64999389648438, 99.73999786376953, 99.75999450683594, 99.70999908447266, 99.64999389648438, 99.75, 99.57999420166016, 99.58999633789062, 99.69999694824219, 99.75999450683594, 99.68999481201172, 99.72999572753906, 99.72999572753906, 99.72999572753906, 99.67999267578125, 99.69999694824219, 99.67999267578125, 99.70999908447266, 99.77999877929688, 99.75999450683594, 99.54999542236328, 99.7199935913086, 99.62999725341797, 99.75, 99.63999938964844, 99.65999603271484, 99.52999877929688, 99.70999908447266, 99.68999481201172, 99.72999572753906, 99.63999938964844, 99.6199951171875, 99.66999816894531, 99.72999572753906, 99.57999420166016, 99.69999694824219, 99.7699966430664, 99.77999877929688, 99.70999908447266, 99.60999298095703, 99.73999786376953, 99.68999481201172, 99.63999938964844, 99.63999938964844, 99.65999603271484, 99.63999938964844, 99.78999328613281, 99.56999969482422, 99.73999786376953, 99.65999603271484, 99.63999938964844, 99.78999328613281, 99.83999633789062, 99.81999969482422, 99.72999572753906, 99.68999481201172, 99.75, 99.68999481201172, 99.73999786376953, 99.77999877929688, 99.75, 99.68999481201172, 99.7199935913086, 99.70999908447266, 99.72999572753906, 99.75999450683594, 99.68999481201172, 99.72999572753906, 99.72999572753906, 99.52999877929688, 99.81999969482422, 99.69999694824219, 99.75999450683594, 99.67999267578125, 99.75999450683594, 99.54999542236328, 99.63999938964844, 99.67999267578125, 99.78999328613281, 99.67999267578125, 99.68999481201172, 99.68999481201172, 99.75, 99.80999755859375, 99.5999984741211, 99.7699966430664, 99.64999389648438, 99.68999481201172, 99.65999603271484, 99.66999816894531, 99.72999572753906, 99.6199951171875, 99.70999908447266, 99.62999725341797, 99.57999420166016, 99.7699966430664, 99.68999481201172, 99.63999938964844, 99.75, 99.77999877929688, 99.7199935913086, 99.66999816894531, 99.64999389648438, 99.68999481201172, 99.72999572753906, 99.77999877929688, 99.68999481201172, 99.77999877929688, 99.78999328613281, 99.7699966430664, 99.78999328613281, 99.79999542236328, 99.79999542236328, 99.78999328613281, 99.77999877929688, 99.77999877929688, 99.78999328613281, 99.77999877929688, 99.7699966430664, 99.75999450683594, 99.75999450683594, 99.7699966430664, 99.77999877929688, 99.77999877929688, 99.79999542236328, 99.77999877929688, 99.77999877929688, 99.77999877929688, 99.80999755859375, 99.77999877929688, 99.77999877929688, 99.73999786376953, 99.7699966430664, 99.78999328613281, 99.75999450683594, 99.75999450683594, 99.79999542236328, 99.75, 99.75999450683594, 99.77999877929688, 99.73999786376953, 99.75, 99.75999450683594, 99.70999908447266, 99.75, 99.75, 99.7699966430664, 99.7699966430664, 99.79999542236328, 99.80999755859375, 99.78999328613281, 99.75, 99.75, 99.77999877929688, 99.7699966430664, 99.7699966430664, 99.77999877929688], "epoch_time": 26.546767950057983, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeradam_0.001_64_42.json <==
{"train_losses": [1.6958552598953247, 1.216567039489746, 0.9632865190505981, 0.7933763861656189, 0.7038705945014954, 0.6240647435188293, 0.5494574904441833, 0.4996318221092224, 0.47449058294296265, 0.42700082063674927, 0.386716365814209, 0.3421073853969574, 0.32606449723243713, 0.31831637024879456, 0.2950602173805237, 0.2765396535396576, 0.25976741313934326, 0.2567678987979889, 0.23701328039169312, 0.2210051715373993, 0.21351490914821625, 0.2172839194536209, 0.20340579748153687, 0.1949329376220703, 0.193495973944664, 0.1784469485282898, 0.1804339736700058, 0.17805057764053345, 0.17328912019729614, 0.17522163689136505, 0.1696995198726654, 0.16884219646453857, 0.16792024672031403, 0.1601966768503189, 0.1659793257713318, 0.17278356850147247, 0.15796655416488647, 0.1655901074409485, 0.16589392721652985, 0.1608530879020691, 0.1700030416250229, 0.16745929419994354, 0.16121883690357208, 0.16278642416000366, 0.16259068250656128, 0.15873485803604126, 0.15983381867408752, 0.15382224321365356, 0.1643109768629074, 0.16731424629688263, 0.15090610086917877, 0.15736816823482513, 0.1521395891904831, 0.14867129921913147, 0.16262929141521454, 0.15111416578292847, 0.1525914967060089, 0.16467300057411194, 0.15176190435886383, 0.15591804683208466, 0.1625886708498001, 0.15446296334266663, 0.1555899679660797, 0.15361939370632172, 0.15230123698711395, 0.15538498759269714, 0.15911336243152618, 0.15854528546333313, 0.15052568912506104, 0.1539429873228073, 0.15502379834651947, 0.15105780959129333, 0.1498701572418213, 0.1519049108028412, 0.14683224260807037, 0.15155057609081268, 0.1517786830663681, 0.15093407034873962, 0.1447429656982422, 0.1457534283399582, 0.1527871936559677, 0.14847874641418457, 0.15283773839473724, 0.14069882035255432, 0.14418184757232666, 0.14607644081115723, 0.14144401252269745, 0.14418119192123413, 0.15239165723323822, 0.1427992880344391, 0.14219947159290314, 0.14764218032360077, 0.14515523612499237, 0.14152927696704865, 0.1469356268644333, 0.14547203481197357, 0.1481480747461319, 0.14598040282726288, 0.1493537724018097, 0.14414671063423157, 0.14288435876369476, 0.14781518280506134, 0.13982225954532623, 0.1492091566324234, 0.14248505234718323, 0.15193288028240204, 0.14507220685482025, 0.14849112927913666, 0.13424865901470184, 0.14107464253902435, 0.14240442216396332, 0.14542409777641296, 0.14274466037750244, 0.1346007138490677, 0.13873952627182007, 0.12975794076919556, 0.13706310093402863, 0.1457398384809494, 0.1497574895620346, 0.13267871737480164, 0.14047692716121674, 0.1386311799287796, 0.135843887925148, 0.14004968106746674, 0.12750820815563202, 0.14507189393043518, 0.13356980681419373, 0.14079368114471436, 0.144195094704628, 0.13303539156913757, 0.1423552930355072, 0.14300036430358887, 0.14913955330848694, 0.13838288187980652, 0.13102227449417114, 0.13704605400562286, 0.14612290263175964, 0.13509254157543182, 0.14140798151493073, 0.14070792496204376, 0.13537728786468506, 0.14190061390399933, 0.13271616399288177, 0.13716773688793182, 0.13388605415821075, 0.14670976996421814, 0.1411154717206955, 0.13997015357017517, 0.143159881234169, 0.13763368129730225, 0.06098780781030655, 0.030582228675484657, 0.021148858591914177, 0.01788116991519928, 0.015196030959486961, 0.012792998924851418, 0.00981622003018856, 0.010223719291388988, 0.00744548300281167, 0.011060552671551704, 0.008044089190661907, 0.006136193871498108, 0.00665935268625617, 0.007602387107908726, 0.007617666386067867, 0.006114447955042124, 0.006158237345516682, 0.00587000185623765, 0.005008744541555643, 0.005293265916407108, 0.00512021454051137, 0.004364339169114828, 0.00445624440908432, 0.00572685431689024, 0.005016555543988943, 0.004611233714967966, 0.005012170877307653, 0.004618664272129536, 0.005855752620846033, 0.006605246569961309, 0.004362685140222311, 0.0049660238437354565, 0.005134218838065863, 0.005402790382504463, 0.0047957501374185085, 0.003919420298188925, 0.004464410711079836, 0.007791977841407061, 0.00494588166475296, 0.0030907345935702324, 0.004808077588677406, 0.00679171085357666, 0.0061110942624509335, 0.005015290807932615, 0.004284298047423363, 0.004473985638469458, 0.004599291365593672, 0.0034872619435191154, 0.007479209452867508, 0.004030521959066391], "accs1": [50.30999755859375, 58.599998474121094, 68.27999877929688, 71.6300048828125, 78.56999969482422, 81.80999755859375, 82.29000091552734, 83.69999694824219, 85.08999633789062, 86.54999542236328, 84.62999725341797, 84.93999481201172, 87.0, 87.77999877929688, 87.88999938964844, 90.33000183105469, 89.48999786376953, 89.48999786376953, 89.0199966430664, 88.95999908447266, 90.05999755859375, 89.18000030517578, 88.27999877929688, 89.15999603271484, 88.95999908447266, 90.04000091552734, 88.29000091552734, 89.16999816894531, 86.53999328613281, 89.87999725341797, 90.56999969482422, 90.2300033569336, 88.43999481201172, 88.11000061035156, 90.43000030517578, 88.83000183105469, 88.58999633789062, 90.30000305175781, 89.08999633789062, 88.91999816894531, 89.5999984741211, 90.58000183105469, 91.20999908447266, 89.08000183105469, 90.0999984741211, 88.18000030517578, 91.53999328613281, 88.29999542236328, 89.30999755859375, 89.94000244140625, 90.76000213623047, 88.94999694824219, 90.61000061035156, 90.58999633789062, 90.98999786376953, 91.16999816894531, 86.95999908447266, 89.94999694824219, 90.0999984741211, 90.0, 89.8499984741211, 88.76000213623047, 89.13999938964844, 90.76000213623047, 88.65999603271484, 89.87000274658203, 90.75, 90.63999938964844, 90.06999969482422, 90.88999938964844, 90.16000366210938, 90.34000396728516, 91.45999908447266, 91.78999328613281, 87.72999572753906, 90.19000244140625, 91.04000091552734, 90.97999572753906, 85.64999389648438, 89.83999633789062, 89.37999725341797, 90.45999908447266, 90.27999877929688, 89.9000015258789, 91.02999877929688, 89.55999755859375, 90.90999603271484, 89.75, 89.7699966430664, 91.68999481201172, 91.22000122070312, 89.65999603271484, 89.75, 89.4000015258789, 90.62000274658203, 90.38999938964844, 90.80999755859375, 91.20999908447266, 90.77999877929688, 89.69999694824219, 90.25, 90.05000305175781, 90.34000396728516, 89.1500015258789, 90.69999694824219, 89.19999694824219, 91.18999481201172, 90.7699966430664, 90.69000244140625, 90.7699966430664, 89.0999984741211, 90.68000030517578, 90.5, 89.69999694824219, 91.37999725341797, 90.52999877929688, 90.69999694824219, 90.34000396728516, 89.8499984741211, 90.33000183105469, 91.28999328613281, 89.26000213623047, 89.0999984741211, 90.86000061035156, 91.00999450683594, 91.94999694824219, 88.81999969482422, 90.55000305175781, 88.75, 90.48999786376953, 89.69000244140625, 91.08000183105469, 90.43000030517578, 90.55000305175781, 89.75, 89.5, 91.27999877929688, 91.20999908447266, 89.08999633789062, 89.08999633789062, 90.70999908447266, 91.5, 91.77999877929688, 90.83000183105469, 88.79999542236328, 91.73999786376953, 90.66999816894531, 90.73999786376953, 91.37999725341797, 90.80999755859375, 94.3699951171875, 94.63999938964844, 94.47999572753906, 94.72000122070312, 94.95999908447266, 94.75999450683594, 94.75, 94.93999481201172, 94.70999908447266, 94.72000122070312, 95.02999877929688, 94.94999694824219, 94.93999481201172, 94.70999908447266, 94.75999450683594, 95.06999969482422, 95.06999969482422, 94.91999816894531, 94.88999938964844, 94.94999694824219, 95.05999755859375, 94.81999969482422, 94.87999725341797, 94.72999572753906, 94.66999816894531, 94.86000061035156, 95.0199966430664, 94.79000091552734, 94.77999877929688, 94.98999786376953, 94.65999603271484, 94.93000030517578, 95.0999984741211, 94.9000015258789, 95.13999938964844, 95.11000061035156, 95.0999984741211, 94.90999603271484, 94.80999755859375, 95.0999984741211, 94.93000030517578, 94.88999938964844, 94.98999786376953, 94.87999725341797, 95.0999984741211, 94.75999450683594, 94.97000122070312, 94.83000183105469, 94.77999877929688, 94.86000061035156], "accs5": [92.77999877929688, 95.79000091552734, 96.62000274658203, 97.63999938964844, 98.97999572753906, 98.95999908447266, 99.00999450683594, 99.06999206542969, 99.39999389648438, 99.44999694824219, 99.35999298095703, 99.50999450683594, 99.39999389648438, 99.58999633789062, 99.63999938964844, 99.67999267578125, 99.5999984741211, 99.6199951171875, 99.5999984741211, 99.69999694824219, 99.66999816894531, 99.54999542236328, 99.4699935913086, 99.73999786376953, 99.31999969482422, 99.58999633789062, 99.56999969482422, 99.6199951171875, 99.47999572753906, 99.49999237060547, 99.7199935913086, 99.70999908447266, 99.4699935913086, 99.58999633789062, 99.64999389648438, 99.62999725341797, 99.50999450683594, 99.55999755859375, 99.5199966430664, 99.48999786376953, 99.6199951171875, 99.60999298095703, 99.75, 99.42999267578125, 99.58999633789062, 99.39999389648438, 99.63999938964844, 99.45999908447266, 99.53999328613281, 99.39999389648438, 99.70999908447266, 99.42999267578125, 99.63999938964844, 99.62999725341797, 99.5999984741211, 99.68999481201172, 99.54999542236328, 99.53999328613281, 99.41999816894531, 99.6199951171875, 99.69999694824219, 99.37999725341797, 99.57999420166016, 99.66999816894531, 99.54999542236328, 99.57999420166016, 99.64999389648438, 99.68999481201172, 99.60999298095703, 99.64999389648438, 99.69999694824219, 99.62999725341797, 99.66999816894531, 99.64999389648438, 99.38999938964844, 99.60999298095703, 99.60999298095703, 99.65999603271484, 98.58999633789062, 99.6199951171875, 99.5999984741211, 99.64999389648438, 99.70999908447266, 99.66999816894531, 99.7199935913086, 99.57999420166016, 99.70999908447266, 99.35999298095703, 99.3699951171875, 99.58999633789062, 99.66999816894531, 99.6199951171875, 99.6199951171875, 99.62999725341797, 99.69999694824219, 99.6199951171875, 99.5999984741211, 99.70999908447266, 99.65999603271484, 99.63999938964844, 99.64999389648438, 99.56999969482422, 99.62999725341797, 99.67999267578125, 99.66999816894531, 99.50999450683594, 99.63999938964844, 99.5199966430664, 99.77999877929688, 99.4699935913086, 99.43999481201172, 99.64999389648438, 99.65999603271484, 99.57999420166016, 99.73999786376953, 99.5199966430664, 99.69999694824219, 99.5199966430664, 99.55999755859375, 99.56999969482422, 99.65999603271484, 99.56999969482422, 99.73999786376953, 99.66999816894531, 99.5999984741211, 99.75, 99.0999984741211, 99.68999481201172, 99.52999877929688, 99.60999298095703, 99.57999420166016, 99.6199951171875, 99.66999816894531, 99.72999572753906, 99.66999816894531, 99.57999420166016, 99.60999298095703, 99.66999816894531, 99.41999816894531, 99.35999298095703, 99.48999786376953, 99.73999786376953, 99.75, 99.5199966430664, 99.60999298095703, 99.77999877929688, 99.7199935913086, 99.67999267578125, 99.66999816894531, 99.57999420166016, 99.87999725341797, 99.87999725341797, 99.8499984741211, 99.85999298095703, 99.83999633789062, 99.80999755859375, 99.89999389648438, 99.83999633789062, 99.85999298095703, 99.85999298095703, 99.8699951171875, 99.82999420166016, 99.80999755859375, 99.83999633789062, 99.8499984741211, 99.82999420166016, 99.85999298095703, 99.81999969482422, 99.82999420166016, 99.72999572753906, 99.82999420166016, 99.85999298095703, 99.81999969482422, 99.81999969482422, 99.83999633789062, 99.83999633789062, 99.80999755859375, 99.78999328613281, 99.78999328613281, 99.77999877929688, 99.80999755859375, 99.82999420166016, 99.83999633789062, 99.82999420166016, 99.79999542236328, 99.81999969482422, 99.7699966430664, 99.80999755859375, 99.83999633789062, 99.82999420166016, 99.8499984741211, 99.8499984741211, 99.8499984741211, 99.8699951171875, 99.81999969482422, 99.79999542236328, 99.78999328613281, 99.82999420166016, 99.80999755859375, 99.85999298095703], "epoch_time": 75.96247410774231, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activeradam_0.001_8192_42.json <==
{"train_losses": [2.4105098247528076, 2.2738919258117676, 2.0767099857330322, 2.120495557785034, 2.1984481811523438, 2.221342086791992, 2.034773111343384, 1.8879221677780151, 1.8033357858657837, 1.7457002401351929, 1.718014121055603, 1.6882730722427368, 1.7146222591400146, 1.7107577323913574, 1.7133249044418335, 1.6714377403259277, 1.6044987440109253, 1.5906801223754883, 1.5683072805404663, 1.575002908706665, 1.5366442203521729, 1.5104944705963135, 1.4726125001907349, 1.4655241966247559, 1.4827711582183838, 1.4866838455200195, 1.4555866718292236, 1.4322372674942017, 1.4166921377182007, 1.411190390586853, 1.4078572988510132, 1.3775506019592285, 1.3583003282546997, 1.3208264112472534, 1.2983471155166626, 1.3190768957138062, 1.2391515970230103, 1.23542320728302, 1.2046053409576416, 1.1945159435272217, 1.2190520763397217, 1.2445706129074097, 1.2423954010009766, 1.1984187364578247, 1.1821004152297974, 1.117262363433838, 1.0848093032836914, 1.0475115776062012, 1.0307056903839111, 1.0175138711929321, 0.999478280544281, 0.9953614473342896, 0.9855716228485107, 0.9649606943130493, 0.9723590612411499, 0.9206187129020691, 0.9076332449913025, 0.8969030976295471, 0.8681038022041321, 0.8913396596908569, 0.8932060599327087, 0.9136590957641602, 0.9170757532119751, 0.9058288335800171, 0.906672477722168, 0.9111990928649902, 0.8589141964912415, 0.8595762848854065, 0.8370450735092163, 0.8313703536987305, 0.8215819597244263, 0.7733651995658875, 0.7752000689506531, 0.7276911735534668, 0.7100057005882263, 0.6997513771057129, 0.6823593378067017, 0.6834902167320251, 0.663909375667572, 0.6859422326087952, 0.6572072505950928, 0.6504003405570984, 0.6557935476303101, 0.6400271654129028, 0.6412546038627625, 0.6309266686439514, 0.6184828877449036, 0.5938517451286316, 0.5842085480690002, 0.5830767750740051, 0.5821035504341125, 0.577116847038269, 0.6273400783538818, 0.5922274589538574, 0.6070359349250793, 0.6016193628311157, 0.5891867876052856, 0.5624210834503174, 0.5703119039535522, 0.5815010070800781, 0.5657400488853455, 0.5715404748916626, 0.5539125204086304, 0.5124951601028442, 0.5060108304023743, 0.477046400308609, 0.4606775939464569, 0.49182745814323425, 0.45795974135398865, 0.4305833876132965, 0.4243336617946625, 0.4110763967037201, 0.4015941321849823, 0.39949464797973633, 0.4280855357646942, 0.4444611668586731, 0.44614267349243164, 0.4726317822933197, 0.4778386950492859, 0.46325185894966125, 0.44260281324386597, 0.4181918203830719, 0.4168599843978882, 0.3992850184440613, 0.3872110843658447, 0.3944590985774994, 0.3830128014087677, 0.3920651972293854, 0.379158079624176, 0.3741458058357239, 0.38112902641296387, 0.3749675154685974, 0.3650873303413391, 0.3514242172241211, 0.35012292861938477, 0.3593989610671997, 0.37231776118278503, 0.3854941427707672, 0.38374388217926025, 0.3849159777164459, 0.35454970598220825, 0.3555171489715576, 0.32724907994270325, 0.3250017762184143, 0.31306976079940796, 0.3205547332763672, 0.33070749044418335, 0.3116714656352997, 0.3251997232437134, 0.3164379596710205, 0.28688254952430725, 0.2540226876735687, 0.22336067259311676, 0.20892231166362762, 0.1966700702905655, 0.18751779198646545, 0.186553955078125, 0.1846437305212021, 0.17639847099781036, 0.17047590017318726, 0.1677626520395279, 0.1619473546743393, 0.16400247812271118, 0.1657554805278778, 0.15857256948947906, 0.15271316468715668, 0.15763652324676514, 0.1511605679988861, 0.15105357766151428, 0.1501670628786087, 0.1424800306558609, 0.13763342797756195, 0.13453562557697296, 0.12947873771190643, 0.13649623095989227, 0.13269372284412384, 0.1309814751148224, 0.12919388711452484, 0.11952261626720428, 0.12256832420825958, 0.1107603907585144, 0.12099155783653259, 0.11147336661815643, 0.11465121060609818, 0.11530836671590805, 0.10899195075035095, 0.11068563163280487, 0.11327522248029709, 0.10696052759885788, 0.10320867598056793, 0.09902961552143097, 0.09881517291069031, 0.09700620174407959, 0.09264008700847626, 0.09007365256547928, 0.08846548944711685, 0.09216626733541489, 0.08742893487215042, 0.08745760470628738, 0.0850268229842186], "accs1": [10.269999504089355, 10.029999732971191, 10.059999465942383, 13.4399995803833, 16.309999465942383, 17.850000381469727, 26.60999870300293, 26.909997940063477, 29.260000228881836, 38.77000045776367, 31.790000915527344, 30.529998779296875, 33.369998931884766, 27.03999900817871, 36.63999938964844, 35.15999984741211, 41.32999801635742, 35.63999938964844, 37.97999954223633, 37.029998779296875, 42.96999740600586, 43.089996337890625, 42.529998779296875, 45.5099983215332, 35.54999923706055, 45.540000915527344, 45.2400016784668, 39.37999725341797, 42.47999954223633, 43.62999725341797, 47.30999755859375, 50.91999816894531, 42.94999694824219, 50.47999572753906, 44.810001373291016, 47.15999984741211, 53.28999710083008, 51.099998474121094, 54.2400016784668, 48.43000030517578, 48.97999572753906, 48.25, 51.099998474121094, 51.709999084472656, 57.37000274658203, 53.929996490478516, 54.64999771118164, 57.409996032714844, 57.400001525878906, 57.26000213623047, 56.76000213623047, 55.05999755859375, 47.90999984741211, 60.779998779296875, 58.07999801635742, 59.999996185302734, 65.0, 54.94999694824219, 63.12999725341797, 64.97000122070312, 66.66999816894531, 61.94999694824219, 54.959999084472656, 61.369998931884766, 60.119998931884766, 59.09999465942383, 59.31999588012695, 64.80999755859375, 63.849998474121094, 61.909996032714844, 66.7699966430664, 63.0, 67.88999938964844, 63.48999786376953, 59.13999557495117, 71.45999908447266, 71.68000030517578, 64.70999908447266, 72.97999572753906, 61.279998779296875, 67.70999908447266, 69.90999603271484, 58.95000076293945, 70.37999725341797, 71.80999755859375, 73.56999206542969, 71.55000305175781, 70.4800033569336, 71.66999816894531, 66.7699966430664, 72.63999938964844, 68.98999786376953, 74.87999725341797, 70.7699966430664, 68.93000030517578, 77.23999786376953, 72.13999938964844, 72.37999725341797, 68.5999984741211, 70.52999877929688, 76.91999816894531, 62.23999786376953, 68.83999633789062, 76.1199951171875, 71.70999908447266, 70.80000305175781, 79.53999328613281, 77.05999755859375, 82.0199966430664, 77.59000396728516, 74.53999328613281, 82.55999755859375, 76.73999786376953, 75.66999816894531, 74.00999450683594, 70.52999877929688, 75.18000030517578, 67.1199951171875, 75.13999938964844, 76.87999725341797, 77.4000015258789, 80.68999481201172, 78.25, 80.0999984741211, 79.07999420166016, 82.90999603271484, 76.0199966430664, 76.30999755859375, 77.20999908447266, 82.27999877929688, 80.9699935913086, 81.68999481201172, 75.97000122070312, 82.3499984741211, 79.44999694824219, 73.22999572753906, 74.94999694824219, 75.94000244140625, 76.75, 82.12999725341797, 81.94999694824219, 83.04000091552734, 78.82999420166016, 77.04000091552734, 80.6199951171875, 80.50999450683594, 76.9800033569336, 78.04000091552734, 79.3699951171875, 81.68000030517578, 86.25999450683594, 88.30999755859375, 88.91999816894531, 88.86000061035156, 89.18000030517578, 89.5, 89.63999938964844, 89.66999816894531, 89.63999938964844, 89.6500015258789, 89.76000213623047, 89.80000305175781, 89.69000244140625, 89.80999755859375, 89.87999725341797, 89.83000183105469, 89.80999755859375, 89.83999633789062, 90.0999984741211, 89.93000030517578, 89.87000274658203, 90.0199966430664, 90.0199966430664, 90.05000305175781, 90.0, 89.95999908447266, 90.0199966430664, 89.72000122070312, 90.12000274658203, 89.7300033569336, 89.72000122070312, 89.80000305175781, 89.95999908447266, 89.66999816894531, 89.98999786376953, 89.94999694824219, 89.87000274658203, 89.72000122070312, 90.01000213623047, 89.81999969482422, 89.97000122070312, 89.83000183105469, 89.6500015258789, 89.41999816894531, 89.93000030517578, 89.62999725341797, 89.94000244140625, 89.75, 89.19999694824219, 89.43000030517578], "accs5": [49.80999755859375, 50.0, 50.0, 57.849998474121094, 66.6199951171875, 75.33999633789062, 80.58999633789062, 80.45999908447266, 81.62999725341797, 88.3499984741211, 86.29999542236328, 85.02999877929688, 87.40999603271484, 81.72000122070312, 89.2699966430664, 88.88999938964844, 90.69999694824219, 86.97999572753906, 89.88999938964844, 91.32999420166016, 92.17999267578125, 90.79000091552734, 90.77999877929688, 91.99999237060547, 86.42999267578125, 92.06999206542969, 91.39999389648438, 90.62000274658203, 90.41000366210938, 92.1199951171875, 93.13999938964844, 93.40999603271484, 93.75999450683594, 93.37999725341797, 91.33999633789062, 92.9699935913086, 94.06999969482422, 94.29999542236328, 94.47999572753906, 92.4699935913086, 93.64999389648438, 93.54999542236328, 95.4000015258789, 94.0999984741211, 94.62999725341797, 95.19999694824219, 94.97000122070312, 95.26000213623047, 95.01000213623047, 95.44999694824219, 92.66999816894531, 93.7699966430664, 93.43999481201172, 96.33000183105469, 93.78999328613281, 95.87000274658203, 97.43999481201172, 94.63999938964844, 97.08999633789062, 97.06999969482422, 97.06999969482422, 95.11000061035156, 97.18000030517578, 97.05000305175781, 96.58000183105469, 94.22999572753906, 95.73999786376953, 96.83999633789062, 97.31999969482422, 96.2300033569336, 96.22000122070312, 96.79000091552734, 95.54999542236328, 96.12000274658203, 96.86000061035156, 97.69999694824219, 98.27999114990234, 96.86000061035156, 98.22999572753906, 97.12999725341797, 97.64999389648438, 98.53999328613281, 97.06999969482422, 97.72999572753906, 98.08999633789062, 98.02999877929688, 97.22000122070312, 97.38999938964844, 98.08999633789062, 97.31999969482422, 98.35999298095703, 97.11000061035156, 97.78999328613281, 97.5999984741211, 97.12999725341797, 98.49999237060547, 98.1199951171875, 97.57999420166016, 97.70999908447266, 96.75, 98.8499984741211, 95.38999938964844, 96.76000213623047, 98.49999237060547, 98.12999725341797, 98.30999755859375, 98.87999725341797, 98.1199951171875, 99.0999984741211, 99.00999450683594, 98.4699935913086, 98.97999572753906, 98.7199935913086, 98.64999389648438, 98.6399917602539, 98.41999816894531, 98.79999542236328, 96.77000427246094, 98.1199951171875, 98.09999084472656, 98.79999542236328, 98.6399917602539, 98.41999816894531, 99.08999633789062, 98.24999237060547, 99.06999206542969, 98.6199951171875, 98.50999450683594, 99.12999725341797, 99.03999328613281, 98.90999603271484, 98.87999725341797, 98.98999786376953, 99.07999420166016, 98.3899917602539, 98.56999206542969, 98.8899917602539, 98.67999267578125, 98.08999633789062, 99.17999267578125, 98.97999572753906, 99.14999389648438, 98.91999816894531, 99.0199966430664, 99.29999542236328, 98.9699935913086, 98.68999481201172, 98.16999816894531, 98.80999755859375, 98.9699935913086, 99.38999938964844, 99.52999877929688, 99.5999984741211, 99.63999938964844, 99.5999984741211, 99.58999633789062, 99.58999633789062, 99.58999633789062, 99.63999938964844, 99.63999938964844, 99.6199951171875, 99.6199951171875, 99.62999725341797, 99.66999816894531, 99.65999603271484, 99.66999816894531, 99.70999908447266, 99.66999816894531, 99.67999267578125, 99.67999267578125, 99.65999603271484, 99.65999603271484, 99.67999267578125, 99.7199935913086, 99.69999694824219, 99.66999816894531, 99.67999267578125, 99.66999816894531, 99.66999816894531, 99.70999908447266, 99.75999450683594, 99.7199935913086, 99.70999908447266, 99.68999481201172, 99.70999908447266, 99.72999572753906, 99.72999572753906, 99.67999267578125, 99.69999694824219, 99.65999603271484, 99.69999694824219, 99.75, 99.72999572753906, 99.63999938964844, 99.70999908447266, 99.70999908447266, 99.67999267578125, 99.70999908447266, 99.75, 99.66999816894531], "epoch_time": 13.698156833648682, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgd_0.0001_1024_42.json <==
{"train_losses": [2.3014698028564453, 2.188945770263672, 2.1008718013763428, 2.0090792179107666, 1.936525583267212, 1.8729795217514038, 1.8198788166046143, 1.7746291160583496, 1.7362501621246338, 1.7016713619232178, 1.6656275987625122, 1.6331671476364136, 1.6049543619155884, 1.573445439338684, 1.5468720197677612, 1.5156893730163574, 1.4923726320266724, 1.4651859998703003, 1.4377248287200928, 1.4151932001113892, 1.393094778060913, 1.3713047504425049, 1.3510949611663818, 1.330201506614685, 1.306702733039856, 1.2911406755447388, 1.268782138824463, 1.252683401107788, 1.2377346754074097, 1.2141728401184082, 1.1991873979568481, 1.1785703897476196, 1.158743977546692, 1.1421030759811401, 1.126688003540039, 1.1105315685272217, 1.0897959470748901, 1.0789207220077515, 1.0580618381500244, 1.0437651872634888, 1.0270134210586548, 1.0093268156051636, 0.9976954460144043, 0.9806246757507324, 0.967372715473175, 0.9525777101516724, 0.9397194981575012, 0.9198544025421143, 0.9079883098602295, 0.8955848813056946, 0.8844457864761353, 0.8715834021568298, 0.8628187775611877, 0.8519570827484131, 0.8369969129562378, 0.8290950655937195, 0.8154475688934326, 0.8027653694152832, 0.7948462963104248, 0.7885129451751709, 0.777809202671051, 0.7666851282119751, 0.7572656869888306, 0.7517792582511902, 0.74505615234375, 0.7365580201148987, 0.7246220707893372, 0.7117401361465454, 0.7073619365692139, 0.7005580067634583, 0.6894131898880005, 0.6798398494720459, 0.6702240705490112, 0.6656779646873474, 0.6573003530502319, 0.6495785117149353, 0.6419916152954102, 0.6348876953125, 0.6266628503799438, 0.6236133575439453, 0.6145379543304443, 0.6052480936050415, 0.6001098155975342, 0.593035876750946, 0.5887091755867004, 0.5780302286148071, 0.5742947459220886, 0.5645033717155457, 0.5610536932945251, 0.5516293048858643, 0.5458350777626038, 0.5385286808013916, 0.5335106253623962, 0.5259082913398743, 0.5181111097335815, 0.5132567882537842, 0.5071595311164856, 0.5016330480575562, 0.4956777095794678, 0.49005618691444397, 0.4843403100967407, 0.4793228507041931, 0.4718605875968933, 0.46738556027412415, 0.4603141248226166, 0.45891475677490234, 0.45220324397087097, 0.44550788402557373, 0.4422728717327118, 0.43582069873809814, 0.42834147810935974, 0.42427298426628113, 0.41852453351020813, 0.41613316535949707, 0.41354674100875854, 0.4084153473377228, 0.40238943696022034, 0.3953150808811188, 0.3888613283634186, 0.38821718096733093, 0.3828186094760895, 0.37376803159713745, 0.3690395951271057, 0.3664439022541046, 0.36335667967796326, 0.35724762082099915, 0.3532085418701172, 0.347528338432312, 0.3421221673488617, 0.33952397108078003, 0.3347444534301758, 0.32652464509010315, 0.32602372765541077, 0.317093163728714, 0.31907254457473755, 0.3156379163265228, 0.31116607785224915, 0.30411893129348755, 0.29980748891830444, 0.29619893431663513, 0.2905471622943878, 0.2848443388938904, 0.2842889428138733, 0.27830013632774353, 0.2740895748138428, 0.2654781639575958, 0.2658337354660034, 0.2673359513282776, 0.2621639668941498, 0.255524605512619, 0.2343572974205017, 0.22427169978618622, 0.2233201116323471, 0.21878711879253387, 0.21927286684513092, 0.21933187544345856, 0.2191077470779419, 0.21623946726322174, 0.2146715223789215, 0.21543771028518677, 0.21218350529670715, 0.21454276144504547, 0.21351055800914764, 0.21017254889011383, 0.21053068339824677, 0.21383753418922424, 0.21210521459579468, 0.2087850719690323, 0.20829808712005615, 0.20997773110866547, 0.2051374763250351, 0.20712366700172424, 0.20598770678043365, 0.2075292319059372, 0.20556257665157318, 0.20426620543003082, 0.20419487357139587, 0.19959869980812073, 0.20286352932453156, 0.2026437520980835, 0.20092926919460297, 0.20304495096206665, 0.198405459523201, 0.2016175389289856, 0.19855675101280212, 0.19803689420223236, 0.19702355563640594, 0.196917325258255, 0.19427599012851715, 0.19956152141094208, 0.1954542100429535, 0.19433867931365967, 0.1934095323085785, 0.19152282178401947, 0.19295689463615417, 0.190384641289711, 0.19219638407230377, 0.19173160195350647, 0.19005897641181946, 0.19022046029567719], "accs1": [14.389999389648438, 19.909997940063477, 23.959999084472656, 25.829999923706055, 28.68000030517578, 31.630001068115234, 33.119998931884766, 34.84000015258789, 36.189998626708984, 37.32999801635742, 38.619998931884766, 39.81999588012695, 40.959999084472656, 42.31999969482422, 43.53999710083008, 44.529998779296875, 45.79999923706055, 47.07999801635742, 48.040000915527344, 49.1099967956543, 49.779998779296875, 50.62999725341797, 51.73999786376953, 52.48999786376953, 52.630001068115234, 53.4900016784668, 53.81999588012695, 54.64999771118164, 55.459999084472656, 56.18000030517578, 56.1199951171875, 57.48999786376953, 57.68000030517578, 58.91999435424805, 59.060001373291016, 59.90999984741211, 60.42000198364258, 60.95000076293945, 61.769996643066406, 62.43999481201172, 63.16999816894531, 63.11000061035156, 62.00999450683594, 64.16000366210938, 64.2699966430664, 65.18000030517578, 64.91000366210938, 65.72000122070312, 66.55999755859375, 66.63999938964844, 66.57999420166016, 67.30999755859375, 67.73999786376953, 67.42999267578125, 69.0199966430664, 68.62999725341797, 69.48999786376953, 69.40999603271484, 69.54999542236328, 69.25, 70.38999938964844, 70.66000366210938, 70.7699966430664, 70.48999786376953, 71.5, 71.6500015258789, 72.19000244140625, 72.48999786376953, 72.53999328613281, 72.33000183105469, 72.7699966430664, 72.29999542236328, 72.50999450683594, 73.47999572753906, 73.48999786376953, 73.90999603271484, 73.97999572753906, 74.38999938964844, 74.93000030517578, 75.44999694824219, 74.53999328613281, 75.36000061035156, 75.47999572753906, 75.38999938964844, 76.06999969482422, 76.29999542236328, 76.2699966430664, 76.16999816894531, 76.7300033569336, 76.7699966430664, 76.90999603271484, 76.93000030517578, 77.12000274658203, 76.38999938964844, 76.86000061035156, 77.25, 76.83000183105469, 77.54000091552734, 76.98999786376953, 77.30000305175781, 78.31999969482422, 78.1500015258789, 77.93000030517578, 77.9000015258789, 77.86000061035156, 78.89999389648438, 79.29999542236328, 79.32999420166016, 78.45999908447266, 79.00999450683594, 78.9699935913086, 79.19999694824219, 78.80999755859375, 78.2699966430664, 79.82999420166016, 79.18999481201172, 79.3499984741211, 78.77999877929688, 79.8499984741211, 79.52999877929688, 80.0199966430664, 79.55999755859375, 79.32999420166016, 79.40999603271484, 80.35999298095703, 80.17999267578125, 79.78999328613281, 80.04999542236328, 80.42999267578125, 79.4699935913086, 80.57999420166016, 80.65999603271484, 80.81999969482422, 80.39999389648438, 79.06999206542969, 80.79999542236328, 80.81999969482422, 80.7699966430664, 81.0, 80.78999328613281, 81.08999633789062, 80.62999725341797, 81.36000061035156, 80.81999969482422, 80.90999603271484, 80.5199966430664, 81.38999938964844, 80.52999877929688, 81.04999542236328, 80.25999450683594, 82.58000183105469, 82.6500015258789, 82.45999908447266, 82.5199966430664, 82.76000213623047, 82.69000244140625, 82.66999816894531, 82.5, 82.68000030517578, 82.54000091552734, 82.69000244140625, 82.72000122070312, 82.73999786376953, 82.83999633789062, 82.63999938964844, 82.56999969482422, 82.83999633789062, 82.62999725341797, 82.62000274658203, 82.5999984741211, 82.55999755859375, 82.70999908447266, 82.5199966430664, 82.5999984741211, 82.43000030517578, 82.58999633789062, 82.72000122070312, 82.62999725341797, 82.63999938964844, 82.56999969482422, 82.76000213623047, 82.77999877929688, 82.61000061035156, 82.69999694824219, 82.52999877929688, 82.73999786376953, 82.5, 82.48999786376953, 82.79000091552734, 82.61000061035156, 82.63999938964844, 82.6500015258789, 82.69000244140625, 82.47000122070312, 82.76000213623047, 82.63999938964844, 82.70999908447266, 82.75, 82.55999755859375, 82.48999786376953], "accs5": [62.519996643066406, 71.62000274658203, 78.1500015258789, 81.68000030517578, 83.48999786376953, 85.14999389648438, 86.40999603271484, 87.8499984741211, 89.01000213623047, 89.5199966430664, 89.91000366210938, 90.37000274658203, 90.83000183105469, 91.42999267578125, 91.73999786376953, 92.03999328613281, 92.45999908447266, 92.88999938964844, 93.20999908447266, 93.52999877929688, 93.41999816894531, 93.94999694824219, 94.08999633789062, 94.20999908447266, 94.50999450683594, 94.54999542236328, 94.61000061035156, 94.80999755859375, 95.19000244140625, 95.29999542236328, 95.0199966430664, 95.41999816894531, 95.22999572753906, 95.87999725341797, 95.86000061035156, 96.02999877929688, 96.22000122070312, 96.19999694824219, 96.33999633789062, 96.4800033569336, 96.66000366210938, 96.55000305175781, 96.29000091552734, 96.83999633789062, 96.80000305175781, 97.1500015258789, 96.91999816894531, 97.05999755859375, 97.0999984741211, 97.19999694824219, 97.20999908447266, 97.43999481201172, 97.56999969482422, 97.5199966430664, 97.7199935913086, 97.65999603271484, 97.77999877929688, 97.85999298095703, 97.83999633789062, 97.89999389648438, 97.9699935913086, 98.08999633789062, 98.12999725341797, 97.75999450683594, 97.92999267578125, 98.09999084472656, 98.12999725341797, 98.28999328613281, 98.17999267578125, 98.14999389648438, 98.31999206542969, 98.09999084472656, 98.1399917602539, 98.43999481201172, 98.31999206542969, 98.37999725341797, 98.3499984741211, 98.3899917602539, 98.43999481201172, 98.39999389648438, 98.27999114990234, 98.40999603271484, 98.40999603271484, 98.41999816894531, 98.58999633789062, 98.60999298095703, 98.58999633789062, 98.54999542236328, 98.57999420166016, 98.62999725341797, 98.5999984741211, 98.6199951171875, 98.56999206542969, 98.49999237060547, 98.57999420166016, 98.69999694824219, 98.62999725341797, 98.72999572753906, 98.49999237060547, 98.5199966430664, 98.67999267578125, 98.81999206542969, 98.72999572753906, 98.73999786376953, 98.7699966430664, 98.82999420166016, 98.74999237060547, 98.73999786376953, 98.72999572753906, 98.67999267578125, 98.82999420166016, 98.82999420166016, 98.75999450683594, 98.7699966430664, 98.82999420166016, 98.8899917602539, 98.8699951171875, 98.81999206542969, 98.8899917602539, 98.69999694824219, 98.89999389648438, 98.85999298095703, 98.83999633789062, 98.78999328613281, 98.79999542236328, 98.94999694824219, 98.89999389648438, 99.06999206542969, 98.93999481201172, 98.8899917602539, 98.81999206542969, 98.92999267578125, 98.8899917602539, 99.05999755859375, 98.89999389648438, 98.95999908447266, 98.9699935913086, 98.91999816894531, 98.92999267578125, 98.8699951171875, 99.02999877929688, 98.92999267578125, 98.99999237060547, 99.00999450683594, 98.8699951171875, 98.81999206542969, 98.90999603271484, 98.8699951171875, 98.9699935913086, 98.81999206542969, 99.07999420166016, 99.02999877929688, 99.02999877929688, 98.95999908447266, 99.02999877929688, 99.02999877929688, 99.02999877929688, 99.05999755859375, 99.05999755859375, 99.04999542236328, 99.00999450683594, 99.04999542236328, 99.0199966430664, 99.05999755859375, 99.00999450683594, 99.0199966430664, 99.05999755859375, 99.02999877929688, 99.02999877929688, 99.0999984741211, 99.1199951171875, 99.05999755859375, 99.03999328613281, 99.03999328613281, 99.06999206542969, 99.04999542236328, 99.04999542236328, 99.05999755859375, 99.03999328613281, 99.05999755859375, 99.05999755859375, 99.06999206542969, 99.10999298095703, 99.06999206542969, 99.06999206542969, 99.05999755859375, 99.06999206542969, 99.04999542236328, 99.0999984741211, 99.05999755859375, 99.05999755859375, 99.04999542236328, 99.04999542236328, 99.00999450683594, 99.02999877929688, 99.08999633789062, 99.06999206542969, 99.06999206542969, 99.0999984741211, 98.99999237060547], "epoch_time": 39.560277223587036, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgd_0.0001_128_42.json <==
{"train_losses": [2.029534101486206, 1.7080121040344238, 1.553123116493225, 1.448007345199585, 1.3526746034622192, 1.2688868045806885, 1.185802698135376, 1.105678677558899, 1.0260496139526367, 0.9563031792640686, 0.8982316255569458, 0.8381679654121399, 0.7895390391349792, 0.7373328804969788, 0.6957249641418457, 0.6496719121932983, 0.6152057647705078, 0.5773814916610718, 0.5473147034645081, 0.5151261687278748, 0.49164432287216187, 0.4709949195384979, 0.4413294792175293, 0.42333924770355225, 0.4083111882209778, 0.3925139307975769, 0.3749519884586334, 0.35726994276046753, 0.34437111020088196, 0.3336045742034912, 0.31950464844703674, 0.307272732257843, 0.30072879791259766, 0.295096755027771, 0.2759859561920166, 0.27615395188331604, 0.2680199444293976, 0.2594888210296631, 0.2513922154903412, 0.2499069720506668, 0.2396707534790039, 0.23506879806518555, 0.23339128494262695, 0.22557847201824188, 0.2266516089439392, 0.22130098938941956, 0.2184961438179016, 0.21231091022491455, 0.20648038387298584, 0.21347345411777496, 0.21036633849143982, 0.2024589627981186, 0.20054103434085846, 0.20335125923156738, 0.19549690186977386, 0.19657446444034576, 0.19424743950366974, 0.19113194942474365, 0.19022077322006226, 0.19453313946723938, 0.18805161118507385, 0.18923749029636383, 0.186254620552063, 0.18470051884651184, 0.18192167580127716, 0.18218787014484406, 0.1797274947166443, 0.1798049956560135, 0.17733819782733917, 0.17442798614501953, 0.17581665515899658, 0.17529605329036713, 0.17433452606201172, 0.1703210175037384, 0.16572892665863037, 0.16730192303657532, 0.16220489144325256, 0.15645889937877655, 0.1550121009349823, 0.147738978266716, 0.14852486550807953, 0.14045368134975433, 0.13936737179756165, 0.14038367569446564, 0.13693402707576752, 0.13389462232589722, 0.14055398106575012, 0.12825806438922882, 0.13451196253299713, 0.13907921314239502, 0.13540352880954742, 0.12473840266466141, 0.1265992969274521, 0.12489500641822815, 0.12196462601423264, 0.12942853569984436, 0.1257140040397644, 0.11928150802850723, 0.11702248454093933, 0.12056133151054382, 0.11594458669424057, 0.11648454517126083, 0.11579049378633499, 0.11969543993473053, 0.11619988828897476, 0.11537215858697891, 0.1125401109457016, 0.1139904335141182, 0.11605854332447052, 0.11011345684528351, 0.10975661873817444, 0.10964841395616531, 0.11184649169445038, 0.10766199976205826, 0.10607302188873291, 0.10637501627206802, 0.10601986944675446, 0.10813883692026138, 0.10922346264123917, 0.10873731970787048, 0.10385089367628098, 0.09913564473390579, 0.10338184237480164, 0.10595835745334625, 0.10728580504655838, 0.09886275976896286, 0.10343378782272339, 0.10352418571710587, 0.10202203691005707, 0.09677369147539139, 0.09915325790643692, 0.09471601992845535, 0.10055357217788696, 0.10040594637393951, 0.09788540005683899, 0.09618430584669113, 0.09886200726032257, 0.1001037210226059, 0.09784962981939316, 0.09780491143465042, 0.08898991346359253, 0.09607230871915817, 0.09477921575307846, 0.10320372879505157, 0.09099780768156052, 0.09377530962228775, 0.09762997925281525, 0.09439905732870102, 0.09557729214429855, 0.08980158716440201, 0.04575003311038017, 0.02946888655424118, 0.02518150396645069, 0.02276468276977539, 0.020846927538514137, 0.02133229747414589, 0.019460076466202736, 0.018892962485551834, 0.01812245510518551, 0.017715249210596085, 0.017558587715029716, 0.017361240461468697, 0.0171631071716547, 0.01658554933965206, 0.01640215702354908, 0.016488119959831238, 0.01580059342086315, 0.016158893704414368, 0.015729714184999466, 0.01590700075030327, 0.015459837391972542, 0.015909314155578613, 0.015192998573184013, 0.01480089034885168, 0.015002277679741383, 0.014127518981695175, 0.01473392453044653, 0.015277490951120853, 0.01475873589515686, 0.014590959995985031, 0.014762832783162594, 0.014049850404262543, 0.014612102881073952, 0.013513168320059776, 0.014507178217172623, 0.014186663553118706, 0.01381946261972189, 0.01381516084074974, 0.013865850865840912, 0.01372125931084156, 0.013309185393154621, 0.013891010545194149, 0.01359601877629757, 0.013276495970785618, 0.013233375735580921, 0.013568069785833359, 0.013405170291662216, 0.013134632259607315, 0.013926191255450249, 0.014060713350772858], "accs1": [34.07999801635742, 40.6099967956543, 45.36000061035156, 49.839996337890625, 52.38999557495117, 56.61000061035156, 59.39999771118164, 60.53000259399414, 64.25, 66.15999603271484, 66.04000091552734, 69.2699966430664, 72.75, 73.0999984741211, 74.6199951171875, 74.87999725341797, 77.30999755859375, 78.18000030517578, 76.58000183105469, 78.3499984741211, 79.53999328613281, 80.15999603271484, 78.90999603271484, 80.73999786376953, 82.93000030517578, 80.02999877929688, 82.56999969482422, 84.70999908447266, 82.05999755859375, 84.20999908447266, 85.27999877929688, 83.69999694824219, 85.43999481201172, 83.19000244140625, 83.0199966430664, 82.68000030517578, 83.76000213623047, 82.91999816894531, 85.50999450683594, 83.5, 85.8499984741211, 87.43000030517578, 85.83999633789062, 82.1199951171875, 83.30999755859375, 85.81999206542969, 86.4699935913086, 87.28999328613281, 87.52999877929688, 86.07999420166016, 84.91999816894531, 86.18999481201172, 86.98999786376953, 87.63999938964844, 87.62999725341797, 88.63999938964844, 88.8499984741211, 84.77999877929688, 84.72999572753906, 88.3499984741211, 87.0, 87.68999481201172, 88.05999755859375, 89.22000122070312, 87.36000061035156, 88.29999542236328, 88.79999542236328, 89.27999877929688, 87.47999572753906, 86.32999420166016, 87.82999420166016, 87.14999389648438, 89.63999938964844, 88.6199951171875, 87.30999755859375, 88.7699966430664, 88.11000061035156, 89.19000244140625, 89.91000366210938, 88.61000061035156, 87.68999481201172, 88.15999603271484, 89.69999694824219, 88.63999938964844, 90.19999694824219, 88.58000183105469, 89.48999786376953, 87.69999694824219, 87.98999786376953, 87.86000061035156, 89.38999938964844, 88.86000061035156, 89.62999725341797, 89.69000244140625, 89.0199966430664, 89.40999603271484, 90.7699966430664, 87.94999694824219, 89.94999694824219, 89.05999755859375, 90.63999938964844, 87.86000061035156, 90.08000183105469, 88.93000030517578, 88.97000122070312, 90.19999694824219, 89.51000213623047, 90.94999694824219, 90.20999908447266, 87.8699951171875, 88.1199951171875, 87.5999984741211, 90.02999877929688, 90.09000396728516, 88.65999603271484, 90.54000091552734, 89.83000183105469, 89.62000274658203, 90.9000015258789, 90.72999572753906, 89.30999755859375, 87.54999542236328, 90.19000244140625, 90.22000122070312, 91.15999603271484, 90.51000213623047, 90.8699951171875, 90.5999984741211, 87.20999908447266, 88.95999908447266, 89.22000122070312, 89.75, 88.1199951171875, 90.18000030517578, 90.12999725341797, 89.72000122070312, 89.62999725341797, 89.55999755859375, 90.88999938964844, 89.69000244140625, 91.62999725341797, 90.30000305175781, 90.63999938964844, 88.87999725341797, 90.66999816894531, 89.79000091552734, 89.0199966430664, 90.69000244140625, 89.94999694824219, 90.95999908447266, 93.72999572753906, 93.93000030517578, 94.0, 94.11000061035156, 93.95999908447266, 93.94999694824219, 94.11000061035156, 93.97999572753906, 94.11000061035156, 94.13999938964844, 94.15999603271484, 94.1199951171875, 94.22999572753906, 94.18000030517578, 94.20999908447266, 94.20999908447266, 94.0999984741211, 94.11000061035156, 94.12999725341797, 94.06999969482422, 94.11000061035156, 93.88999938964844, 94.13999938964844, 94.14999389648438, 94.04999542236328, 94.18999481201172, 94.11000061035156, 94.16999816894531, 94.06999969482422, 94.06999969482422, 93.9699935913086, 94.14999389648438, 94.07999420166016, 94.2699966430664, 93.88999938964844, 94.07999420166016, 93.98999786376953, 94.0199966430664, 94.04999542236328, 93.91999816894531, 93.9699935913086, 94.04999542236328, 94.13999938964844, 93.93000030517578, 94.05999755859375, 93.94999694824219, 93.94999694824219, 93.9699935913086, 93.56999969482422, 93.73999786376953], "accs5": [86.10999298095703, 90.4800033569336, 92.44999694824219, 93.08999633789062, 94.23999786376953, 95.69000244140625, 96.0999984741211, 95.44000244140625, 97.15999603271484, 97.22999572753906, 97.25, 97.75999450683594, 98.10999298095703, 98.37999725341797, 98.42999267578125, 98.39999389648438, 98.68999481201172, 98.80999755859375, 98.62999725341797, 98.7699966430664, 98.77999877929688, 98.50999450683594, 98.90999603271484, 98.97999572753906, 99.25999450683594, 99.06999206542969, 99.23999786376953, 99.0999984741211, 99.16999816894531, 99.16999816894531, 99.35999298095703, 99.41999816894531, 99.37999725341797, 99.24999237060547, 99.18999481201172, 99.19999694824219, 99.35999298095703, 99.27999877929688, 99.41999816894531, 99.22999572753906, 99.35999298095703, 99.43999481201172, 99.35999298095703, 99.10999298095703, 98.92999267578125, 99.38999938964844, 99.30999755859375, 99.43999481201172, 99.56999969482422, 99.38999938964844, 99.4699935913086, 99.47999572753906, 99.38999938964844, 99.44999694824219, 99.5199966430664, 99.4699935913086, 99.53999328613281, 99.19999694824219, 99.23999786376953, 99.49999237060547, 99.4699935913086, 99.28999328613281, 99.64999389648438, 99.56999969482422, 99.50999450683594, 99.47999572753906, 99.6199951171875, 99.54999542236328, 99.4699935913086, 99.57999420166016, 99.60999298095703, 99.3699951171875, 99.55999755859375, 99.50999450683594, 99.57999420166016, 99.43999481201172, 99.45999908447266, 99.53999328613281, 99.63999938964844, 99.40999603271484, 99.19999694824219, 99.63999938964844, 99.57999420166016, 99.50999450683594, 99.63999938964844, 99.60999298095703, 99.69999694824219, 99.60999298095703, 99.29999542236328, 99.41999816894531, 99.62999725341797, 99.53999328613281, 99.57999420166016, 99.68999481201172, 99.6199951171875, 99.58999633789062, 99.63999938964844, 99.22999572753906, 99.6199951171875, 99.3499984741211, 99.5999984741211, 99.48999786376953, 99.6199951171875, 99.6199951171875, 99.49999237060547, 99.67999267578125, 99.58999633789062, 99.66999816894531, 99.60999298095703, 99.3499984741211, 99.41999816894531, 99.27999877929688, 99.58999633789062, 99.5999984741211, 99.63999938964844, 99.6199951171875, 99.42999267578125, 99.60999298095703, 99.73999786376953, 99.62999725341797, 99.60999298095703, 99.48999786376953, 99.6199951171875, 99.54999542236328, 99.72999572753906, 99.62999725341797, 99.65999603271484, 99.7199935913086, 99.50999450683594, 99.62999725341797, 99.42999267578125, 99.29999542236328, 99.44999694824219, 99.64999389648438, 99.56999969482422, 99.49999237060547, 99.67999267578125, 99.54999542236328, 99.66999816894531, 99.55999755859375, 99.7699966430664, 99.64999389648438, 99.63999938964844, 99.60999298095703, 99.58999633789062, 99.68999481201172, 99.69999694824219, 99.62999725341797, 99.55999755859375, 99.62999725341797, 99.85999298095703, 99.82999420166016, 99.83999633789062, 99.85999298095703, 99.85999298095703, 99.85999298095703, 99.87999725341797, 99.85999298095703, 99.8699951171875, 99.81999969482422, 99.81999969482422, 99.8499984741211, 99.82999420166016, 99.85999298095703, 99.8499984741211, 99.83999633789062, 99.8499984741211, 99.8499984741211, 99.85999298095703, 99.83999633789062, 99.83999633789062, 99.80999755859375, 99.85999298095703, 99.81999969482422, 99.80999755859375, 99.81999969482422, 99.83999633789062, 99.83999633789062, 99.8499984741211, 99.82999420166016, 99.81999969482422, 99.83999633789062, 99.83999633789062, 99.80999755859375, 99.81999969482422, 99.81999969482422, 99.8699951171875, 99.8499984741211, 99.85999298095703, 99.85999298095703, 99.81999969482422, 99.83999633789062, 99.83999633789062, 99.82999420166016, 99.80999755859375, 99.78999328613281, 99.83999633789062, 99.81999969482422, 99.79999542236328, 99.83999633789062], "epoch_time": 41.16777157783508, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgd_0.0001_2048_42.json <==
{"train_losses": [2.352642297744751, 2.2477827072143555, 2.2030091285705566, 2.1578662395477295, 2.1090688705444336, 2.0538299083709717, 2.0030689239501953, 1.9597512483596802, 1.9193536043167114, 1.8811200857162476, 1.8465794324874878, 1.811738133430481, 1.783906102180481, 1.7571775913238525, 1.7332377433776855, 1.7071031332015991, 1.687730073928833, 1.6627917289733887, 1.6424559354782104, 1.6191474199295044, 1.6003729104995728, 1.5780274868011475, 1.5616655349731445, 1.5452027320861816, 1.5278609991073608, 1.5106220245361328, 1.4915735721588135, 1.4749196767807007, 1.4553207159042358, 1.4418253898620605, 1.4277054071426392, 1.4131786823272705, 1.4007068872451782, 1.3833867311477661, 1.3690869808197021, 1.3577830791473389, 1.3441725969314575, 1.3350183963775635, 1.3206777572631836, 1.3103249073028564, 1.3004189729690552, 1.2876836061477661, 1.2787435054779053, 1.2663981914520264, 1.2554980516433716, 1.2414698600769043, 1.2344646453857422, 1.218768835067749, 1.2123887538909912, 1.203532099723816, 1.1906733512878418, 1.182841181755066, 1.175148844718933, 1.1663200855255127, 1.1533652544021606, 1.1425092220306396, 1.1335722208023071, 1.1240993738174438, 1.1146830320358276, 1.105727195739746, 1.0979416370391846, 1.0896246433258057, 1.0827542543411255, 1.073895812034607, 1.0642237663269043, 1.05422842502594, 1.0448335409164429, 1.035667061805725, 1.0284249782562256, 1.0197808742523193, 1.0136662721633911, 1.005172848701477, 0.9985371828079224, 0.9900069832801819, 0.982882559299469, 0.9739201068878174, 0.9682353138923645, 0.9597206711769104, 0.9528100490570068, 0.9448258876800537, 0.9404035806655884, 0.9285839796066284, 0.9232187867164612, 0.9167964458465576, 0.9123953580856323, 0.9074471592903137, 0.9007289409637451, 0.8936126232147217, 0.8843771815299988, 0.8785347938537598, 0.8747153878211975, 0.8689725399017334, 0.8624331951141357, 0.8558936715126038, 0.8494558930397034, 0.8457534313201904, 0.8421564102172852, 0.8332082629203796, 0.8299733400344849, 0.8238466382026672, 0.8180235028266907, 0.8101544976234436, 0.8065471649169922, 0.8044406175613403, 0.8009780049324036, 0.7946884036064148, 0.789811372756958, 0.7822544574737549, 0.7811623215675354, 0.7748299837112427, 0.7706298232078552, 0.7667175531387329, 0.7571062445640564, 0.7545328736305237, 0.7518084049224854, 0.7449349164962769, 0.7435413002967834, 0.7376154661178589, 0.7326910495758057, 0.7277262806892395, 0.7289556860923767, 0.7197625637054443, 0.7164891958236694, 0.7142365574836731, 0.7078374028205872, 0.7043402791023254, 0.7016704678535461, 0.6981874704360962, 0.6907896995544434, 0.689181387424469, 0.6844446063041687, 0.6809567809104919, 0.6771495342254639, 0.6760405898094177, 0.6704763770103455, 0.6663306951522827, 0.6594034433364868, 0.6575453877449036, 0.6521177291870117, 0.6500163674354553, 0.6470202803611755, 0.6435070633888245, 0.6399573683738708, 0.6377460956573486, 0.6310473084449768, 0.627048909664154, 0.6229243278503418, 0.6213021874427795, 0.6155442595481873, 0.6158507466316223, 0.6076728105545044, 0.6033755540847778, 0.6007422208786011, 0.6030664443969727, 0.6031023859977722, 0.6019564270973206, 0.5993221998214722, 0.6016443371772766, 0.602620542049408, 0.5962302088737488, 0.5985382795333862, 0.5994967222213745, 0.5996438264846802, 0.5990989208221436, 0.59602290391922, 0.5998782515525818, 0.5974012613296509, 0.5975590348243713, 0.5950714349746704, 0.5967079997062683, 0.5924851894378662, 0.5941771864891052, 0.5938181281089783, 0.5906258225440979, 0.5920458436012268, 0.5946381688117981, 0.5944040417671204, 0.595272958278656, 0.5918472409248352, 0.5910261273384094, 0.5907660126686096, 0.5915789604187012, 0.5887383222579956, 0.588600218296051, 0.5890192985534668, 0.5893625020980835, 0.5877031087875366, 0.5844548344612122, 0.5885018706321716, 0.5861542224884033, 0.5857313275337219, 0.5847380757331848, 0.5841895341873169, 0.5866960287094116, 0.5860881209373474, 0.5863386392593384, 0.5832208395004272, 0.5829547047615051, 0.5836694240570068, 0.5804426670074463], "accs1": [9.819999694824219, 14.859999656677246, 18.619998931884766, 20.43000030517578, 21.8799991607666, 24.329999923706055, 26.489999771118164, 27.420000076293945, 28.729999542236328, 30.440000534057617, 31.979999542236328, 33.2599983215332, 34.12999725341797, 35.11000061035156, 36.16999816894531, 37.13999938964844, 37.90999984741211, 38.0, 39.37999725341797, 39.87999725341797, 40.89999771118164, 41.48999786376953, 42.23999786376953, 43.03999710083008, 43.72999954223633, 44.93000030517578, 45.209999084472656, 46.619998931884766, 46.84000015258789, 47.619998931884766, 48.2400016784668, 49.03999710083008, 49.19999694824219, 50.019996643066406, 50.56999969482422, 51.23999786376953, 51.80999755859375, 51.959999084472656, 52.560001373291016, 52.70999526977539, 53.20000076293945, 53.45000076293945, 53.72999954223633, 54.6099967956543, 54.56999969482422, 55.36000061035156, 55.3699951171875, 55.36000061035156, 56.41999816894531, 56.55999755859375, 56.72999572753906, 57.339996337890625, 57.30999755859375, 58.099998474121094, 58.25, 58.79999923706055, 58.89999771118164, 59.03999710083008, 59.53999710083008, 59.34999465942383, 59.92000198364258, 60.15999984741211, 60.709999084472656, 60.64999771118164, 60.709999084472656, 61.369998931884766, 61.75999450683594, 62.18000030517578, 62.22999572753906, 62.48999786376953, 62.66999816894531, 63.37000274658203, 63.13999938964844, 63.55999755859375, 63.769996643066406, 64.0199966430664, 64.18000030517578, 64.62999725341797, 64.52999877929688, 64.93000030517578, 65.01000213623047, 65.41000366210938, 65.8499984741211, 66.0199966430664, 65.58000183105469, 66.23999786376953, 66.1199951171875, 66.57999420166016, 66.75999450683594, 67.17999267578125, 67.55999755859375, 67.57999420166016, 67.60999298095703, 67.7699966430664, 68.00999450683594, 68.03999328613281, 68.3699951171875, 68.52999877929688, 68.77999877929688, 69.02999877929688, 68.75999450683594, 69.0999984741211, 69.33000183105469, 69.37999725341797, 69.54999542236328, 69.19999694824219, 69.69999694824219, 69.72999572753906, 69.87999725341797, 70.44999694824219, 70.16999816894531, 70.5999984741211, 70.41999816894531, 70.70999908447266, 70.8499984741211, 71.09000396728516, 71.26000213623047, 71.4000015258789, 71.45999908447266, 71.83999633789062, 72.11000061035156, 71.8499984741211, 71.73999786376953, 72.43000030517578, 72.47000122070312, 72.19999694824219, 71.91999816894531, 72.53999328613281, 72.90999603271484, 73.18999481201172, 73.22999572753906, 72.87999725341797, 73.05999755859375, 72.90999603271484, 73.44999694824219, 73.66999816894531, 73.25999450683594, 73.68999481201172, 73.52999877929688, 74.02999877929688, 73.6199951171875, 74.13999938964844, 74.28999328613281, 74.2699966430664, 74.7699966430664, 74.45999908447266, 74.66999816894531, 74.79999542236328, 75.07999420166016, 74.72999572753906, 75.08999633789062, 75.23999786376953, 75.38999938964844, 75.47999572753906, 75.2699966430664, 75.25, 75.38999938964844, 75.22000122070312, 75.43999481201172, 75.41999816894531, 75.3699951171875, 75.45999908447266, 75.47000122070312, 75.50999450683594, 75.3499984741211, 75.6500015258789, 75.58999633789062, 75.38999938964844, 75.38999938964844, 75.56999969482422, 75.6199951171875, 75.44999694824219, 75.58000183105469, 75.56999969482422, 75.68999481201172, 75.61000061035156, 75.77999877929688, 75.6199951171875, 75.62999725341797, 75.54999542236328, 75.68999481201172, 75.62999725341797, 75.69999694824219, 75.77999877929688, 75.54000091552734, 75.62999725341797, 75.54000091552734, 75.68000030517578, 75.69999694824219, 75.62999725341797, 75.65999603271484, 75.77999877929688, 75.61000061035156, 75.63999938964844, 75.75, 75.68000030517578, 75.72000122070312, 75.87999725341797, 75.69999694824219, 75.70999908447266], "accs5": [51.73999786376953, 63.86000061035156, 69.97000122070312, 73.3499984741211, 76.27999877929688, 78.82999420166016, 81.14999389648438, 82.62999725341797, 83.37999725341797, 84.58000183105469, 85.4699935913086, 86.33999633789062, 87.39999389648438, 88.29000091552734, 88.81999969482422, 89.19000244140625, 89.63999938964844, 89.97000122070312, 90.2300033569336, 90.69999694824219, 90.73999786376953, 90.94999694824219, 91.11000061035156, 91.44999694824219, 91.81999206542969, 91.99999237060547, 92.1399917602539, 92.48999786376953, 92.78999328613281, 93.05999755859375, 92.99999237060547, 93.22999572753906, 93.50999450683594, 93.40999603271484, 93.69999694824219, 93.8699951171875, 93.9699935913086, 94.12999725341797, 94.20999908447266, 94.15999603271484, 94.44999694824219, 94.75999450683594, 94.73999786376953, 95.1500015258789, 94.93000030517578, 95.23999786376953, 95.16999816894531, 95.04000091552734, 95.4000015258789, 95.62999725341797, 95.48999786376953, 95.62000274658203, 95.61000061035156, 95.66999816894531, 95.80000305175781, 95.87000274658203, 95.91999816894531, 95.93000030517578, 95.87000274658203, 95.9000015258789, 96.04000091552734, 96.18000030517578, 96.1500015258789, 96.1500015258789, 96.06999969482422, 96.1500015258789, 96.43000030517578, 96.37000274658203, 96.30000305175781, 96.48999786376953, 96.5199966430664, 96.61000061035156, 96.5199966430664, 96.55999755859375, 96.66999816894531, 96.69999694824219, 96.72000122070312, 96.88999938964844, 96.77000427246094, 96.79000091552734, 96.9000015258789, 96.87999725341797, 96.95999908447266, 96.95999908447266, 97.11000061035156, 97.12999725341797, 97.18000030517578, 97.12999725341797, 97.23999786376953, 97.29999542236328, 97.3499984741211, 97.25, 97.27999877929688, 97.5199966430664, 97.45999908447266, 97.5, 97.50999450683594, 97.56999969482422, 97.57999420166016, 97.68999481201172, 97.75, 97.73999786376953, 97.58999633789062, 97.70999908447266, 97.7699966430664, 97.79999542236328, 97.66999816894531, 97.73999786376953, 97.69999694824219, 97.90999603271484, 97.7699966430664, 97.93999481201172, 97.8699951171875, 97.77999877929688, 97.91999816894531, 97.92999267578125, 98.04999542236328, 97.91999816894531, 98.06999206542969, 98.1199951171875, 98.14999389648438, 98.07999420166016, 98.03999328613281, 98.06999206542969, 98.1399917602539, 97.99999237060547, 97.85999298095703, 98.12999725341797, 98.17999267578125, 98.07999420166016, 98.20999145507812, 98.19999694824219, 98.19999694824219, 98.16999816894531, 98.12999725341797, 98.09999084472656, 98.04999542236328, 98.25999450683594, 98.30999755859375, 98.22999572753906, 98.45999145507812, 98.29999542236328, 98.27999114990234, 98.42999267578125, 98.23999786376953, 98.24999237060547, 98.20999145507812, 98.20999145507812, 98.3899917602539, 98.43999481201172, 98.40999603271484, 98.42999267578125, 98.40999603271484, 98.40999603271484, 98.41999816894531, 98.3899917602539, 98.35999298095703, 98.40999603271484, 98.37999725341797, 98.45999145507812, 98.43999481201172, 98.3899917602539, 98.40999603271484, 98.37999725341797, 98.42999267578125, 98.3899917602539, 98.42999267578125, 98.45999145507812, 98.42999267578125, 98.44999694824219, 98.43999481201172, 98.40999603271484, 98.3699951171875, 98.42999267578125, 98.40999603271484, 98.40999603271484, 98.44999694824219, 98.43999481201172, 98.37999725341797, 98.47999572753906, 98.45999145507812, 98.42999267578125, 98.40999603271484, 98.37999725341797, 98.43999481201172, 98.3899917602539, 98.39999389648438, 98.44999694824219, 98.43999481201172, 98.41999816894531, 98.39999389648438, 98.40999603271484, 98.44999694824219, 98.40999603271484, 98.39999389648438, 98.42999267578125, 98.40999603271484, 98.37999725341797, 98.43999481201172, 98.40999603271484], "epoch_time": 44.16638135910034, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgd_0.0001_256_42.json <==
{"train_losses": [2.1512625217437744, 1.8756932020187378, 1.7299811840057373, 1.6353254318237305, 1.5563914775848389, 1.4895665645599365, 1.4239795207977295, 1.3683719635009766, 1.3091721534729004, 1.2594330310821533, 1.2084267139434814, 1.162621021270752, 1.1159337759017944, 1.071916937828064, 1.022411823272705, 0.9805963039398193, 0.9432625770568848, 0.8969078660011292, 0.8642767667770386, 0.8308699131011963, 0.8035954236984253, 0.7725421786308289, 0.7423962354660034, 0.7103863954544067, 0.6794248819351196, 0.6510716080665588, 0.6283935904502869, 0.604722261428833, 0.5755596160888672, 0.5607839822769165, 0.5407688617706299, 0.5176652073860168, 0.4988970160484314, 0.4756101071834564, 0.46068456768989563, 0.44820836186408997, 0.4269291162490845, 0.41481372714042664, 0.4035376012325287, 0.38382306694984436, 0.37303707003593445, 0.3557441830635071, 0.34814390540122986, 0.3350163996219635, 0.32711222767829895, 0.31757545471191406, 0.3008842170238495, 0.29406246542930603, 0.2848961353302002, 0.2767369747161865, 0.2636457681655884, 0.2541002631187439, 0.24389639496803284, 0.24136045575141907, 0.23253223299980164, 0.2264855057001114, 0.2226613461971283, 0.2125781774520874, 0.20883215963840485, 0.20051942765712738, 0.19712822139263153, 0.18748429417610168, 0.17747487127780914, 0.1811991184949875, 0.17675600945949554, 0.16691042482852936, 0.16506901383399963, 0.16592545807361603, 0.15634767711162567, 0.15755373239517212, 0.15149572491645813, 0.1503269523382187, 0.1429051011800766, 0.14189988374710083, 0.13748879730701447, 0.1441643387079239, 0.13439661264419556, 0.13215166330337524, 0.13017714023590088, 0.13083484768867493, 0.12804269790649414, 0.1270170360803604, 0.1289718747138977, 0.1310943067073822, 0.12142552435398102, 0.12323005497455597, 0.1241617351770401, 0.12113641202449799, 0.11932609975337982, 0.11983182281255722, 0.12002591788768768, 0.12077299505472183, 0.11123069375753403, 0.11539546400308609, 0.1225842759013176, 0.11818694323301315, 0.1169094517827034, 0.12444397062063217, 0.10855043679475784, 0.11034750938415527, 0.11129596084356308, 0.11081220209598541, 0.10516365617513657, 0.11122122406959534, 0.1048135831952095, 0.11176632344722748, 0.11506885290145874, 0.10719669610261917, 0.1098230630159378, 0.1132163479924202, 0.1116102933883667, 0.10342468321323395, 0.1008516177535057, 0.11543633788824081, 0.10545451194047928, 0.10978364944458008, 0.10517427325248718, 0.11519837379455566, 0.09816160053014755, 0.1110861599445343, 0.10093582421541214, 0.09364176541566849, 0.10205449908971786, 0.10570158809423447, 0.10587821155786514, 0.109662264585495, 0.09624486416578293, 0.10230378806591034, 0.1037544384598732, 0.09886115789413452, 0.09721555560827255, 0.10065317898988724, 0.10507965832948685, 0.10153668373823166, 0.09957648068666458, 0.09506106376647949, 0.10046035051345825, 0.10380659252405167, 0.09368178248405457, 0.0905107855796814, 0.08869198709726334, 0.09051155298948288, 0.08914448320865631, 0.10288390517234802, 0.0956893339753151, 0.09354178607463837, 0.08807837963104248, 0.0889289528131485, 0.09012030810117722, 0.08434662967920303, 0.043181996792554855, 0.029516398906707764, 0.02612350322306156, 0.02348768524825573, 0.02205323427915573, 0.021903103217482567, 0.020813193172216415, 0.01970512792468071, 0.018454140052199364, 0.01846901886165142, 0.018417131155729294, 0.017560245469212532, 0.0171869657933712, 0.01645650714635849, 0.016522742807865143, 0.016263803467154503, 0.01600859872996807, 0.01630794070661068, 0.01576203852891922, 0.01582258753478527, 0.015183827839791775, 0.0152723528444767, 0.01481214165687561, 0.014808268286287785, 0.014832975342869759, 0.014615657739341259, 0.014537698589265347, 0.014525598846375942, 0.014217224903404713, 0.013615351170301437, 0.01395463664084673, 0.013385580852627754, 0.013735894113779068, 0.01363697275519371, 0.01378448773175478, 0.013426481746137142, 0.013239970430731773, 0.013114902190864086, 0.012899480760097504, 0.012708745896816254, 0.01307346299290657, 0.012728475965559483, 0.012583490461111069, 0.012468775734305382, 0.01278828363865614, 0.012352455407381058, 0.01287159789353609, 0.012497012503445148, 0.012035876512527466, 0.01245291717350483], "accs1": [25.809999465942383, 34.15999984741211, 38.29999923706055, 40.81999969482422, 43.64999771118164, 47.099998474121094, 49.839996337890625, 52.189998626708984, 54.179996490478516, 56.099998474121094, 57.089996337890625, 59.03999710083008, 60.7400016784668, 62.25999450683594, 64.0999984741211, 64.19000244140625, 66.22999572753906, 67.35999298095703, 68.29999542236328, 68.68999481201172, 71.02000427246094, 72.05000305175781, 72.7699966430664, 73.54999542236328, 74.5999984741211, 74.63999938964844, 75.22000122070312, 76.62999725341797, 75.97999572753906, 77.05000305175781, 78.26000213623047, 78.64999389648438, 78.33999633789062, 79.78999328613281, 80.39999389648438, 78.01000213623047, 81.12999725341797, 80.57999420166016, 79.94999694824219, 79.49999237060547, 81.23999786376953, 81.43999481201172, 81.72000122070312, 82.70999908447266, 83.13999938964844, 82.69999694824219, 82.04000091552734, 83.48999786376953, 82.19999694824219, 81.36000061035156, 83.66999816894531, 83.66000366210938, 83.51000213623047, 83.83000183105469, 83.80000305175781, 83.18000030517578, 83.51000213623047, 83.61000061035156, 80.81999969482422, 84.13999938964844, 82.62000274658203, 84.33999633789062, 82.86000061035156, 82.61000061035156, 80.04999542236328, 85.44999694824219, 85.39999389648438, 82.98999786376953, 81.75, 84.02999877929688, 86.3499984741211, 85.82999420166016, 83.43000030517578, 85.15999603271484, 84.12999725341797, 85.5199966430664, 83.75, 85.8899917602539, 80.56999969482422, 82.37999725341797, 84.08000183105469, 82.33000183105469, 86.06999206542969, 84.0, 85.22999572753906, 84.91999816894531, 83.55000305175781, 83.05000305175781, 83.79000091552734, 82.69999694824219, 86.89999389648438, 87.64999389648438, 83.59000396728516, 84.79999542236328, 86.19999694824219, 82.79999542236328, 85.99999237060547, 84.73999786376953, 83.97000122070312, 85.3699951171875, 85.25, 86.18999481201172, 84.98999786376953, 84.23999786376953, 85.72999572753906, 87.2199935913086, 85.8499984741211, 85.99999237060547, 85.58999633789062, 83.12999725341797, 86.64999389648438, 87.75999450683594, 88.0999984741211, 86.68999481201172, 87.05999755859375, 86.24999237060547, 87.08999633789062, 87.7699966430664, 86.04999542236328, 87.64999389648438, 87.7699966430664, 85.94999694824219, 87.61000061035156, 84.25, 85.41999816894531, 88.83000183105469, 85.8899917602539, 87.16999816894531, 87.02999877929688, 87.0199966430664, 88.75, 88.30999755859375, 85.28999328613281, 86.47999572753906, 87.72000122070312, 87.61000061035156, 85.31999206542969, 87.43999481201172, 88.63999938964844, 88.05999755859375, 87.89999389648438, 88.1199951171875, 88.69999694824219, 87.79000091552734, 88.98999786376953, 88.97000122070312, 88.15999603271484, 88.5999984741211, 88.90999603271484, 89.70999908447266, 92.0999984741211, 92.28999328613281, 92.48999786376953, 92.33999633789062, 92.47999572753906, 92.54999542236328, 92.54999542236328, 92.67999267578125, 92.41999816894531, 92.60999298095703, 92.58999633789062, 92.54999542236328, 92.42999267578125, 92.60999298095703, 92.49999237060547, 92.68999481201172, 92.64999389648438, 92.48999786376953, 92.60999298095703, 92.68999481201172, 92.73999786376953, 92.7699966430664, 92.78999328613281, 92.5999984741211, 92.6199951171875, 92.60999298095703, 92.60999298095703, 92.60999298095703, 92.7699966430664, 92.69999694824219, 92.7699966430664, 92.63999938964844, 92.6199951171875, 92.63999938964844, 92.66999816894531, 92.60999298095703, 92.50999450683594, 92.56999206542969, 92.53999328613281, 92.53999328613281, 92.70999908447266, 92.55999755859375, 92.62999725341797, 92.57999420166016, 92.5999984741211, 92.57999420166016, 92.47999572753906, 92.55999755859375, 92.57999420166016, 92.56999206542969], "accs5": [81.23999786376953, 87.65999603271484, 89.72000122070312, 90.81999969482422, 91.8699951171875, 92.58999633789062, 93.63999938964844, 94.45999908447266, 94.72000122070312, 95.15999603271484, 95.38999938964844, 95.98999786376953, 96.12999725341797, 96.45999908447266, 96.8499984741211, 96.76000213623047, 97.16999816894531, 97.5999984741211, 97.62999725341797, 97.61000061035156, 97.91999816894531, 97.9699935913086, 98.22999572753906, 98.30999755859375, 98.28999328613281, 98.35999298095703, 98.40999603271484, 98.6199951171875, 98.3499984741211, 98.52999877929688, 98.67999267578125, 98.74999237060547, 98.74999237060547, 98.93999481201172, 99.10999298095703, 98.80999755859375, 99.10999298095703, 99.02999877929688, 99.07999420166016, 98.94999694824219, 98.89999389648438, 99.04999542236328, 99.17999267578125, 99.20999908447266, 99.19999694824219, 99.23999786376953, 99.0999984741211, 99.29999542236328, 99.1199951171875, 99.25999450683594, 99.18999481201172, 99.3499984741211, 99.22999572753906, 99.32999420166016, 99.17999267578125, 98.94999694824219, 99.28999328613281, 99.07999420166016, 98.90999603271484, 99.47999572753906, 99.12999725341797, 99.31999969482422, 99.41999816894531, 99.1199951171875, 99.17999267578125, 99.41999816894531, 99.27999877929688, 99.33999633789062, 99.12999725341797, 99.24999237060547, 99.47999572753906, 99.3699951171875, 99.33999633789062, 99.44999694824219, 99.2199935913086, 99.44999694824219, 99.14999389648438, 99.30999755859375, 99.2699966430664, 98.98999786376953, 99.31999969482422, 99.04999542236328, 99.31999969482422, 99.19999694824219, 99.4699935913086, 99.39999389648438, 99.28999328613281, 99.41999816894531, 98.97999572753906, 99.07999420166016, 99.42999267578125, 99.44999694824219, 99.12999725341797, 99.20999908447266, 99.50999450683594, 99.27999877929688, 99.5199966430664, 99.35999298095703, 99.2699966430664, 99.35999298095703, 99.44999694824219, 99.15999603271484, 99.17999267578125, 99.2199935913086, 99.47999572753906, 99.40999603271484, 99.39999389648438, 99.03999328613281, 99.17999267578125, 99.18999481201172, 99.55999755859375, 99.4699935913086, 99.47999572753906, 99.49999237060547, 99.56999969482422, 98.65999603271484, 99.47999572753906, 99.52999877929688, 99.37999725341797, 99.48999786376953, 99.54999542236328, 99.25999450683594, 99.62999725341797, 98.73999786376953, 99.3499984741211, 99.4699935913086, 99.35999298095703, 99.47999572753906, 99.42999267578125, 99.53999328613281, 99.38999938964844, 99.4699935913086, 99.47999572753906, 99.41999816894531, 99.5199966430664, 99.44999694824219, 99.06999206542969, 99.35999298095703, 99.50999450683594, 99.49999237060547, 99.48999786376953, 99.38999938964844, 99.2199935913086, 99.49999237060547, 99.56999969482422, 99.62999725341797, 99.3699951171875, 99.48999786376953, 99.64999389648438, 99.53999328613281, 99.73999786376953, 99.78999328613281, 99.81999969482422, 99.81999969482422, 99.80999755859375, 99.82999420166016, 99.83999633789062, 99.80999755859375, 99.81999969482422, 99.79999542236328, 99.82999420166016, 99.81999969482422, 99.77999877929688, 99.80999755859375, 99.78999328613281, 99.82999420166016, 99.82999420166016, 99.80999755859375, 99.80999755859375, 99.80999755859375, 99.79999542236328, 99.81999969482422, 99.78999328613281, 99.80999755859375, 99.78999328613281, 99.81999969482422, 99.81999969482422, 99.83999633789062, 99.82999420166016, 99.82999420166016, 99.83999633789062, 99.78999328613281, 99.79999542236328, 99.82999420166016, 99.80999755859375, 99.79999542236328, 99.81999969482422, 99.81999969482422, 99.83999633789062, 99.82999420166016, 99.78999328613281, 99.79999542236328, 99.82999420166016, 99.81999969482422, 99.81999969482422, 99.81999969482422, 99.80999755859375, 99.83999633789062, 99.80999755859375, 99.82999420166016], "epoch_time": 42.513439416885376, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgd_0.0001_32_42.json <==
{"train_losses": [1.781531572341919, 1.4085009098052979, 1.185487985610962, 1.0135501623153687, 0.8732027411460876, 0.7736461758613586, 0.6977436542510986, 0.646673321723938, 0.6047173142433167, 0.5758460164070129, 0.5633381605148315, 0.5367670059204102, 0.5260300636291504, 0.5189575552940369, 0.5123611688613892, 0.5071858167648315, 0.5018129348754883, 0.49148404598236084, 0.4861297905445099, 0.47927048802375793, 0.475126713514328, 0.45626991987228394, 0.44147276878356934, 0.4355092942714691, 0.42575037479400635, 0.41291841864585876, 0.41335245966911316, 0.4053540825843811, 0.3931299149990082, 0.39256349205970764, 0.3826146125793457, 0.37654340267181396, 0.3724313974380493, 0.3683108389377594, 0.3587997257709503, 0.3611307740211487, 0.3549124002456665, 0.3511735796928406, 0.3446931838989258, 0.3401714861392975, 0.33486583828926086, 0.3367653787136078, 0.3297324776649475, 0.3302306830883026, 0.32259315252304077, 0.32357779145240784, 0.31524720788002014, 0.3180083930492401, 0.3124339282512665, 0.31158459186553955, 0.3103305697441101, 0.30667605996131897, 0.30602535605430603, 0.3037538528442383, 0.3004593551158905, 0.294754296541214, 0.2974229156970978, 0.2967928349971771, 0.29471972584724426, 0.2899642288684845, 0.29313117265701294, 0.2937658429145813, 0.285616934299469, 0.28582292795181274, 0.2864488959312439, 0.2830333709716797, 0.2827371656894684, 0.27674469351768494, 0.27928033471107483, 0.27719244360923767, 0.2754507064819336, 0.27920061349868774, 0.2741852402687073, 0.2679294943809509, 0.2721860706806183, 0.27389636635780334, 0.26482635736465454, 0.2692846953868866, 0.2705984115600586, 0.264068067073822, 0.2668690085411072, 0.2612988352775574, 0.2677184045314789, 0.26722195744514465, 0.256087988615036, 0.2594531178474426, 0.25615525245666504, 0.2539531886577606, 0.2560555934906006, 0.25932151079177856, 0.26181089878082275, 0.25135675072669983, 0.25667044520378113, 0.25811371207237244, 0.25557151436805725, 0.25617873668670654, 0.2512292265892029, 0.2497861534357071, 0.2554686963558197, 0.2445124089717865, 0.25229308009147644, 0.24612954258918762, 0.24927596747875214, 0.24277371168136597, 0.248308926820755, 0.24622191488742828, 0.24286802113056183, 0.2509006857872009, 0.2390742152929306, 0.2417835295200348, 0.244912788271904, 0.24397514760494232, 0.24370144307613373, 0.23827052116394043, 0.24010483920574188, 0.23839722573757172, 0.24241586029529572, 0.24308831989765167, 0.2381216138601303, 0.23349902033805847, 0.23504874110221863, 0.2356162816286087, 0.23469315469264984, 0.2319047451019287, 0.2371673434972763, 0.2331254482269287, 0.23180848360061646, 0.23173077404499054, 0.23265691101551056, 0.23409776389598846, 0.23138944804668427, 0.23089495301246643, 0.2286330759525299, 0.23150724172592163, 0.22587476670742035, 0.22647042572498322, 0.2290113866329193, 0.23057682812213898, 0.22665944695472717, 0.22425177693367004, 0.22791926562786102, 0.2257758378982544, 0.2253260612487793, 0.22620084881782532, 0.22441385686397552, 0.22570984065532684, 0.2253846824169159, 0.22251829504966736, 0.22554895281791687, 0.22509905695915222, 0.11043558269739151, 0.07105396687984467, 0.06144721060991287, 0.052745454013347626, 0.0471217967569828, 0.043614666908979416, 0.039837293326854706, 0.03512625768780708, 0.0338672511279583, 0.031637512147426605, 0.030531642958521843, 0.028246842324733734, 0.02810589224100113, 0.02656552381813526, 0.025805877521634102, 0.02550365962088108, 0.0259132981300354, 0.027171609923243523, 0.025540262460708618, 0.027034390717744827, 0.02613189071416855, 0.02623961679637432, 0.027699224650859833, 0.027368461713194847, 0.02639549784362316, 0.026807015761733055, 0.025004016235470772, 0.02865941822528839, 0.030393442139029503, 0.027941718697547913, 0.030393632128834724, 0.029956461861729622, 0.031036773696541786, 0.031887173652648926, 0.03147062659263611, 0.030928583815693855, 0.030124593526124954, 0.030598387122154236, 0.0329875610768795, 0.03189219534397125, 0.035733189433813095, 0.03259599953889847, 0.03175279498100281, 0.035814836621284485, 0.032679010182619095, 0.03434710577130318, 0.03544960543513298, 0.033014923334121704, 0.035194288939237595, 0.03699177876114845], "accs1": [45.130001068115234, 53.7400016784668, 59.7400016784668, 68.91999816894531, 71.61000061035156, 74.14999389648438, 76.47000122070312, 77.08000183105469, 80.52999877929688, 82.3699951171875, 80.0199966430664, 84.16999816894531, 84.41999816894531, 83.2699966430664, 85.0, 85.0199966430664, 84.52999877929688, 86.66999816894531, 85.15999603271484, 80.83999633789062, 84.44999694824219, 85.0999984741211, 85.38999938964844, 84.3499984741211, 84.75999450683594, 87.06999969482422, 86.4699935913086, 86.98999786376953, 85.8899917602539, 88.13999938964844, 85.58999633789062, 83.93000030517578, 84.79999542236328, 87.37999725341797, 86.43999481201172, 84.37999725341797, 87.56999969482422, 88.08999633789062, 82.69999694824219, 87.19999694824219, 86.44999694824219, 87.4699935913086, 86.62999725341797, 88.37999725341797, 88.33000183105469, 88.5, 87.4699935913086, 87.65999603271484, 86.37999725341797, 89.01000213623047, 88.47999572753906, 89.44000244140625, 87.93000030517578, 84.12000274658203, 88.68999481201172, 89.83000183105469, 89.6500015258789, 89.30999755859375, 89.33000183105469, 88.1500015258789, 86.19999694824219, 87.0, 88.05999755859375, 87.95999908447266, 86.78999328613281, 87.52999877929688, 88.76000213623047, 90.41000366210938, 88.79999542236328, 88.97000122070312, 88.79999542236328, 89.87999725341797, 87.33999633789062, 87.79999542236328, 84.55999755859375, 88.06999969482422, 88.72999572753906, 88.29000091552734, 87.05999755859375, 88.55999755859375, 87.77999877929688, 88.62999725341797, 88.30999755859375, 89.76000213623047, 89.02999877929688, 88.43999481201172, 89.77999877929688, 90.12000274658203, 88.51000213623047, 87.04999542236328, 87.30999755859375, 88.0199966430664, 87.61000061035156, 89.25, 89.94000244140625, 90.19999694824219, 88.22000122070312, 88.45999908447266, 89.41999816894531, 86.93999481201172, 87.93000030517578, 89.62999725341797, 89.26000213623047, 90.69000244140625, 88.18000030517578, 90.3499984741211, 88.81999969482422, 89.72000122070312, 89.98999786376953, 89.02999877929688, 90.3499984741211, 89.97000122070312, 89.5, 90.0199966430664, 89.0999984741211, 88.38999938964844, 88.80999755859375, 90.08000183105469, 90.4000015258789, 88.72000122070312, 88.61000061035156, 88.25999450683594, 89.11000061035156, 88.94000244140625, 86.9699935913086, 87.52999877929688, 87.19999694824219, 90.34000396728516, 86.97999572753906, 90.08000183105469, 91.15999603271484, 91.47999572753906, 89.41999816894531, 88.11000061035156, 90.23999786376953, 90.19000244140625, 88.83000183105469, 90.16999816894531, 89.79000091552734, 89.88999938964844, 90.51000213623047, 90.27999877929688, 90.68000030517578, 88.94999694824219, 87.43999481201172, 90.95999908447266, 90.05999755859375, 89.22000122070312, 88.48999786376953, 87.70999908447266, 94.54000091552734, 94.62999725341797, 94.75999450683594, 94.80999755859375, 94.83000183105469, 95.0999984741211, 95.13999938964844, 95.0, 95.1199951171875, 94.83999633789062, 95.01000213623047, 94.98999786376953, 94.9000015258789, 95.0, 94.68999481201172, 94.87999725341797, 95.05999755859375, 94.50999450683594, 94.91999816894531, 94.68000030517578, 94.13999938964844, 94.48999786376953, 94.72999572753906, 94.79000091552734, 94.61000061035156, 94.65999603271484, 94.66999816894531, 94.62999725341797, 94.4000015258789, 94.2699966430664, 94.05999755859375, 94.36000061035156, 94.18000030517578, 94.15999603271484, 94.12999725341797, 93.3699951171875, 93.90999603271484, 94.4000015258789, 94.33999633789062, 94.04000091552734, 93.87999725341797, 94.2699966430664, 94.47999572753906, 93.61000061035156, 94.11000061035156, 93.57999420166016, 94.0199966430664, 93.44999694824219, 94.00999450683594, 93.53999328613281], "accs5": [91.81999206542969, 95.04999542236328, 96.41999816894531, 97.64999389648438, 98.24999237060547, 97.47000122070312, 98.5199966430664, 98.48999786376953, 98.8899917602539, 99.17999267578125, 98.82999420166016, 99.2699966430664, 99.17999267578125, 98.89999389648438, 99.40999603271484, 99.37999725341797, 99.0999984741211, 99.31999969482422, 99.28999328613281, 98.5199966430664, 99.02999877929688, 99.39999389648438, 99.42999267578125, 99.16999816894531, 99.00999450683594, 99.22999572753906, 99.5199966430664, 99.32999420166016, 99.43999481201172, 99.66999816894531, 99.3499984741211, 98.92999267578125, 99.25999450683594, 99.35999298095703, 99.3699951171875, 99.23999786376953, 99.35999298095703, 99.52999877929688, 99.2699966430664, 99.42999267578125, 99.37999725341797, 99.17999267578125, 99.50999450683594, 99.39999389648438, 99.58999633789062, 99.4699935913086, 99.44999694824219, 99.53999328613281, 99.3499984741211, 99.48999786376953, 99.42999267578125, 99.69999694824219, 99.55999755859375, 98.58999633789062, 99.57999420166016, 99.64999389648438, 99.64999389648438, 99.68999481201172, 99.62999725341797, 99.57999420166016, 99.40999603271484, 99.63999938964844, 99.29999542236328, 99.39999389648438, 99.2199935913086, 99.43999481201172, 99.48999786376953, 99.64999389648438, 99.58999633789062, 99.5999984741211, 99.5999984741211, 99.58999633789062, 99.42999267578125, 99.29999542236328, 99.22999572753906, 99.4699935913086, 99.39999389648438, 99.43999481201172, 99.57999420166016, 99.52999877929688, 99.54999542236328, 99.57999420166016, 99.57999420166016, 99.62999725341797, 99.32999420166016, 99.55999755859375, 99.63999938964844, 99.50999450683594, 99.49999237060547, 99.43999481201172, 99.19999694824219, 99.3499984741211, 99.57999420166016, 99.53999328613281, 99.70999908447266, 99.72999572753906, 99.66999816894531, 99.58999633789062, 99.66999816894531, 99.55999755859375, 99.50999450683594, 99.53999328613281, 99.65999603271484, 99.69999694824219, 99.39999389648438, 99.66999816894531, 99.58999633789062, 99.62999725341797, 99.52999877929688, 99.53999328613281, 99.72999572753906, 99.64999389648438, 99.56999969482422, 99.5999984741211, 99.55999755859375, 99.53999328613281, 99.56999969482422, 99.72999572753906, 99.72999572753906, 99.62999725341797, 99.62999725341797, 99.5999984741211, 99.75, 99.57999420166016, 99.52999877929688, 99.62999725341797, 99.5199966430664, 99.64999389648438, 99.65999603271484, 99.7199935913086, 99.6199951171875, 99.68999481201172, 99.58999633789062, 99.60999298095703, 99.60999298095703, 99.63999938964844, 99.55999755859375, 99.55999755859375, 99.73999786376953, 99.62999725341797, 99.73999786376953, 99.64999389648438, 99.69999694824219, 99.6199951171875, 99.44999694824219, 99.70999908447266, 99.62999725341797, 99.52999877929688, 99.52999877929688, 99.66999816894531, 99.89999389648438, 99.89999389648438, 99.88999938964844, 99.89999389648438, 99.85999298095703, 99.85999298095703, 99.88999938964844, 99.87999725341797, 99.83999633789062, 99.81999969482422, 99.90999603271484, 99.85999298095703, 99.8499984741211, 99.83999633789062, 99.87999725341797, 99.82999420166016, 99.85999298095703, 99.80999755859375, 99.81999969482422, 99.82999420166016, 99.81999969482422, 99.83999633789062, 99.83999633789062, 99.83999633789062, 99.81999969482422, 99.81999969482422, 99.82999420166016, 99.8499984741211, 99.78999328613281, 99.80999755859375, 99.77999877929688, 99.7699966430664, 99.82999420166016, 99.80999755859375, 99.82999420166016, 99.78999328613281, 99.77999877929688, 99.77999877929688, 99.78999328613281, 99.72999572753906, 99.81999969482422, 99.81999969482422, 99.80999755859375, 99.87999725341797, 99.87999725341797, 99.75, 99.80999755859375, 99.80999755859375, 99.81999969482422, 99.79999542236328], "epoch_time": 122.20518064498901, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgd_0.0001_512_42.json <==
{"train_losses": [2.2453556060791016, 2.060570478439331, 1.917468547821045, 1.8161213397979736, 1.7412548065185547, 1.6806563138961792, 1.6217451095581055, 1.5764321088790894, 1.5286519527435303, 1.483629822731018, 1.440148115158081, 1.4071744680404663, 1.3713043928146362, 1.3379641771316528, 1.3028706312179565, 1.272575855255127, 1.2366706132888794, 1.2069275379180908, 1.1761301755905151, 1.1482716798782349, 1.1144390106201172, 1.0890635251998901, 1.0606131553649902, 1.034466028213501, 1.0038026571273804, 0.9794867634773254, 0.9503505229949951, 0.9266989827156067, 0.9035944938659668, 0.8796723484992981, 0.8574674725532532, 0.8354024887084961, 0.8132503628730774, 0.8008771538734436, 0.7781509757041931, 0.7609984874725342, 0.7434024214744568, 0.7248135805130005, 0.7075076103210449, 0.6919816732406616, 0.6734374165534973, 0.656536340713501, 0.6448739767074585, 0.6305819749832153, 0.6162503957748413, 0.5980532169342041, 0.5876898169517517, 0.5691461563110352, 0.5611423254013062, 0.5471459031105042, 0.5381118059158325, 0.5246729254722595, 0.5124863982200623, 0.5000291466712952, 0.49290499091148376, 0.47954317927360535, 0.467640221118927, 0.4621315002441406, 0.4462411105632782, 0.4382888972759247, 0.43042901158332825, 0.41775912046432495, 0.40966010093688965, 0.39976397156715393, 0.39051297307014465, 0.383567214012146, 0.37377944588661194, 0.36400628089904785, 0.359178364276886, 0.35184675455093384, 0.34471744298934937, 0.33543744683265686, 0.3211175203323364, 0.3170633018016815, 0.3119700253009796, 0.3042597472667694, 0.2943076193332672, 0.2866012752056122, 0.279854953289032, 0.2757338583469391, 0.26752355694770813, 0.2643032670021057, 0.2571347653865814, 0.24922558665275574, 0.24365948140621185, 0.23696042597293854, 0.23389577865600586, 0.2267996370792389, 0.2199094444513321, 0.21442249417304993, 0.2139749526977539, 0.20282457768917084, 0.1988619863986969, 0.19412849843502045, 0.18817290663719177, 0.18748243153095245, 0.17605261504650116, 0.1814536154270172, 0.17438079416751862, 0.17023669183254242, 0.16695529222488403, 0.15867695212364197, 0.15454059839248657, 0.15121585130691528, 0.14543189108371735, 0.1486639678478241, 0.14462488889694214, 0.13493229448795319, 0.13636775314807892, 0.12764233350753784, 0.13151061534881592, 0.12866684794425964, 0.12646429240703583, 0.11640769243240356, 0.11738872528076172, 0.11062712967395782, 0.11640901118516922, 0.11112145334482193, 0.10919687151908875, 0.10544100403785706, 0.11331243067979813, 0.10337576270103455, 0.09053759276866913, 0.10044624656438828, 0.09928035736083984, 0.08871693909168243, 0.09236916154623032, 0.08737538754940033, 0.08837229013442993, 0.08914848417043686, 0.08582524210214615, 0.08499925583600998, 0.08250143378973007, 0.08874496072530746, 0.08100727200508118, 0.08499126881361008, 0.07569485902786255, 0.07406231760978699, 0.07576590776443481, 0.07235794514417648, 0.06945275515317917, 0.07531192898750305, 0.07934563606977463, 0.0661701187491417, 0.06790327280759811, 0.07610072195529938, 0.07768517732620239, 0.06579761207103729, 0.07347942888736725, 0.07611396163702011, 0.03820781782269478, 0.026071954518556595, 0.02268512360751629, 0.02138052135705948, 0.020504578948020935, 0.019251160323619843, 0.018423093482851982, 0.01809241622686386, 0.016643347218632698, 0.017173724249005318, 0.016225168481469154, 0.0162143986672163, 0.01533685252070427, 0.01493843924254179, 0.01483101025223732, 0.014891314320266247, 0.013967661187052727, 0.01386821735650301, 0.013771696016192436, 0.013632274232804775, 0.013082422316074371, 0.01294094417244196, 0.013109839521348476, 0.01285561453551054, 0.012303278781473637, 0.012065485119819641, 0.012015026994049549, 0.012195073999464512, 0.011720040813088417, 0.01178677473217249, 0.011802418157458305, 0.011727125383913517, 0.011268907226622105, 0.010990713723003864, 0.011448097415268421, 0.010674584656953812, 0.010836099274456501, 0.010315346531569958, 0.010371926240622997, 0.010519920848309994, 0.00999449659138918, 0.010319335386157036, 0.01043432205915451, 0.009487398900091648, 0.009842042811214924, 0.009908129461109638, 0.010010355152189732, 0.009924107231199741, 0.009320009499788284, 0.009720470756292343], "accs1": [19.759998321533203, 25.920000076293945, 30.3700008392334, 33.929996490478516, 36.47999572753906, 38.790000915527344, 40.73999786376953, 42.55999755859375, 44.14999771118164, 46.63999938964844, 48.380001068115234, 49.78999710083008, 50.69000244140625, 51.44999694824219, 53.54999923706055, 54.29999923706055, 54.79999923706055, 55.63999938964844, 57.019996643066406, 59.06999588012695, 59.84000015258789, 60.07999801635742, 61.75999450683594, 63.08000183105469, 63.33000183105469, 63.94999694824219, 64.54000091552734, 66.47999572753906, 67.06999206542969, 67.89999389648438, 67.60999298095703, 68.16999816894531, 69.26000213623047, 70.08999633789062, 70.5999984741211, 70.33000183105469, 71.48999786376953, 72.0, 72.95999145507812, 72.1199951171875, 74.3699951171875, 73.91999816894531, 74.25999450683594, 76.04000091552734, 74.53999328613281, 74.68999481201172, 74.52999877929688, 75.75, 77.73999786376953, 76.41999816894531, 77.73999786376953, 76.63999938964844, 77.94999694824219, 78.54000091552734, 78.31999969482422, 79.17999267578125, 79.22999572753906, 78.90999603271484, 79.50999450683594, 79.8499984741211, 79.64999389648438, 78.73999786376953, 79.53999328613281, 80.52999877929688, 79.91999816894531, 79.85999298095703, 80.65999603271484, 79.77999877929688, 81.05999755859375, 80.5, 79.89999389648438, 81.75, 81.25, 79.8699951171875, 80.91999816894531, 81.32999420166016, 82.77999877929688, 81.73999786376953, 81.3699951171875, 82.54999542236328, 82.70999908447266, 81.54000091552734, 82.5199966430664, 82.70999908447266, 80.69999694824219, 82.51000213623047, 80.19999694824219, 80.93000030517578, 81.08999633789062, 82.25, 83.3499984741211, 82.76000213623047, 82.5999984741211, 81.5999984741211, 81.69999694824219, 83.4000015258789, 82.47999572753906, 82.06999969482422, 82.63999938964844, 82.56999969482422, 83.0199966430664, 82.93000030517578, 82.3699951171875, 82.94999694824219, 82.08999633789062, 81.33999633789062, 83.72000122070312, 81.81999969482422, 81.5999984741211, 83.01000213623047, 81.41999816894531, 83.02999877929688, 82.29000091552734, 84.2300033569336, 83.41000366210938, 80.82999420166016, 82.83000183105469, 82.72999572753906, 83.1500015258789, 82.54999542236328, 83.83000183105469, 84.02999877929688, 83.41999816894531, 84.58000183105469, 82.70999908447266, 80.73999786376953, 82.45999908447266, 82.73999786376953, 83.91000366210938, 83.95999908447266, 82.41999816894531, 84.61000061035156, 84.20999908447266, 81.88999938964844, 84.16999816894531, 82.86000061035156, 84.69999694824219, 85.25, 84.69000244140625, 83.62000274658203, 83.36000061035156, 84.20999908447266, 83.62000274658203, 80.68000030517578, 80.8499984741211, 82.33000183105469, 82.5, 84.51000213623047, 82.31999969482422, 78.79999542236328, 87.69999694824219, 87.63999938964844, 87.82999420166016, 87.89999389648438, 87.94999694824219, 87.87999725341797, 88.04999542236328, 88.11000061035156, 88.0999984741211, 88.04000091552734, 88.00999450683594, 88.12999725341797, 88.18000030517578, 88.1199951171875, 88.16999816894531, 88.1199951171875, 88.1199951171875, 88.16999816894531, 88.02999877929688, 87.98999786376953, 88.0999984741211, 88.18999481201172, 88.04000091552734, 88.06999969482422, 88.19999694824219, 88.20999908447266, 88.13999938964844, 88.16999816894531, 88.2699966430664, 88.08999633789062, 88.37999725341797, 88.07999420166016, 88.13999938964844, 88.12999725341797, 88.05999755859375, 88.0, 88.15999603271484, 88.25999450683594, 88.25999450683594, 88.02999877929688, 88.13999938964844, 88.1500015258789, 88.18999481201172, 88.04000091552734, 88.07999420166016, 88.20999908447266, 88.06999969482422, 88.15999603271484, 88.18000030517578, 88.12999725341797], "accs5": [72.19999694824219, 81.41999816894531, 85.00999450683594, 87.6199951171875, 89.08000183105469, 89.94000244140625, 90.62999725341797, 91.29999542236328, 92.10999298095703, 92.87999725341797, 93.2699966430664, 93.50999450683594, 94.23999786376953, 94.22000122070312, 94.6199951171875, 94.68000030517578, 94.63999938964844, 95.23999786376953, 95.48999786376953, 95.72000122070312, 96.08999633789062, 96.25, 96.19000244140625, 96.41999816894531, 96.76000213623047, 96.83000183105469, 96.87000274658203, 97.15999603271484, 97.36000061035156, 97.30999755859375, 97.5, 97.3699951171875, 97.47000122070312, 97.68999481201172, 97.8699951171875, 97.93999481201172, 98.16999816894531, 97.8699951171875, 98.00999450683594, 98.22999572753906, 98.37999725341797, 98.25999450683594, 98.30999755859375, 98.40999603271484, 98.31999206542969, 98.4699935913086, 98.30999755859375, 98.3699951171875, 98.57999420166016, 98.55999755859375, 98.72999572753906, 98.82999420166016, 98.75999450683594, 98.60999298095703, 98.82999420166016, 98.78999328613281, 98.87999725341797, 98.81999206542969, 98.92999267578125, 98.92999267578125, 98.91999816894531, 98.97999572753906, 98.82999420166016, 98.97999572753906, 99.08999633789062, 98.85999298095703, 99.07999420166016, 98.99999237060547, 99.08999633789062, 98.97999572753906, 99.00999450683594, 99.18999481201172, 98.99999237060547, 99.07999420166016, 98.87999725341797, 99.10999298095703, 99.04999542236328, 99.20999908447266, 99.08999633789062, 99.1199951171875, 99.16999816894531, 99.16999816894531, 99.14999389648438, 99.1199951171875, 98.73999786376953, 99.15999603271484, 99.1199951171875, 99.06999206542969, 99.2199935913086, 99.22999572753906, 99.32999420166016, 99.19999694824219, 99.18999481201172, 99.14999389648438, 99.06999206542969, 99.00999450683594, 99.20999908447266, 99.18999481201172, 99.17999267578125, 99.03999328613281, 98.98999786376953, 99.24999237060547, 99.18999481201172, 99.2199935913086, 99.20999908447266, 99.00999450683594, 99.22999572753906, 99.18999481201172, 99.0199966430664, 99.19999694824219, 99.03999328613281, 99.13999938964844, 99.00999450683594, 99.2199935913086, 99.0199966430664, 98.97999572753906, 99.18999481201172, 99.16999816894531, 99.04999542236328, 98.80999755859375, 99.31999969482422, 99.33999633789062, 99.13999938964844, 99.41999816894531, 98.95999908447266, 99.24999237060547, 99.2699966430664, 99.07999420166016, 99.08999633789062, 99.32999420166016, 99.27999877929688, 99.12999725341797, 99.17999267578125, 99.05999755859375, 99.14999389648438, 98.98999786376953, 99.2699966430664, 99.30999755859375, 99.30999755859375, 99.2199935913086, 99.0199966430664, 99.17999267578125, 98.75999450683594, 98.4699935913086, 99.12999725341797, 99.05999755859375, 99.2699966430664, 99.13999938964844, 98.8899917602539, 98.78999328613281, 99.53999328613281, 99.47999572753906, 99.58999633789062, 99.55999755859375, 99.53999328613281, 99.53999328613281, 99.54999542236328, 99.57999420166016, 99.56999969482422, 99.55999755859375, 99.5199966430664, 99.50999450683594, 99.54999542236328, 99.58999633789062, 99.49999237060547, 99.5199966430664, 99.55999755859375, 99.50999450683594, 99.5199966430664, 99.52999877929688, 99.52999877929688, 99.53999328613281, 99.52999877929688, 99.54999542236328, 99.56999969482422, 99.49999237060547, 99.54999542236328, 99.52999877929688, 99.5199966430664, 99.47999572753906, 99.50999450683594, 99.49999237060547, 99.56999969482422, 99.53999328613281, 99.5199966430664, 99.49999237060547, 99.54999542236328, 99.53999328613281, 99.57999420166016, 99.52999877929688, 99.52999877929688, 99.55999755859375, 99.52999877929688, 99.5199966430664, 99.50999450683594, 99.5199966430664, 99.52999877929688, 99.52999877929688, 99.5199966430664, 99.54999542236328], "epoch_time": 40.3923921585083, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgd_0.0001_64_42.json <==
{"train_losses": [1.8949506282806396, 1.5567996501922607, 1.3604669570922852, 1.220302939414978, 1.097560167312622, 0.9849199652671814, 0.8898099064826965, 0.8084571957588196, 0.7327372431755066, 0.674038827419281, 0.6208065748214722, 0.5773525834083557, 0.542994499206543, 0.5079118013381958, 0.4832296073436737, 0.46123161911964417, 0.44312453269958496, 0.42355310916900635, 0.40880417823791504, 0.39728236198425293, 0.385084867477417, 0.3754258155822754, 0.3646400570869446, 0.36359483003616333, 0.3536534309387207, 0.34781771898269653, 0.3434044122695923, 0.33973968029022217, 0.3307815492153168, 0.3355627655982971, 0.32522374391555786, 0.3199167847633362, 0.3200404942035675, 0.31370702385902405, 0.3085566759109497, 0.3084779381752014, 0.3018481433391571, 0.2995171546936035, 0.305268257856369, 0.2928437292575836, 0.28013738989830017, 0.26710233092308044, 0.26986801624298096, 0.26556509733200073, 0.2546082139015198, 0.25006726384162903, 0.24772080779075623, 0.2434166669845581, 0.2383955419063568, 0.24292881786823273, 0.241757333278656, 0.2312624156475067, 0.22460491955280304, 0.2277468740940094, 0.22482460737228394, 0.2127603441476822, 0.225319042801857, 0.2178756594657898, 0.21449986100196838, 0.2160922735929489, 0.2116391360759735, 0.21070687472820282, 0.20575737953186035, 0.20257939398288727, 0.20606043934822083, 0.20825348794460297, 0.20020338892936707, 0.19014684855937958, 0.19901543855667114, 0.19122286140918732, 0.19634899497032166, 0.1933281570672989, 0.1892094612121582, 0.19170626997947693, 0.1854659765958786, 0.188365638256073, 0.18662451207637787, 0.1917256861925125, 0.18112565577030182, 0.1779673844575882, 0.18175339698791504, 0.17542818188667297, 0.18003089725971222, 0.1826932579278946, 0.173553004860878, 0.17566366493701935, 0.17528381943702698, 0.1733357161283493, 0.16997668147087097, 0.1804933398962021, 0.17075420916080475, 0.16809839010238647, 0.1684960275888443, 0.1720164269208908, 0.16685831546783447, 0.16652430593967438, 0.16660529375076294, 0.16607992351055145, 0.16478681564331055, 0.1657360941171646, 0.16018757224082947, 0.1628507524728775, 0.165935680270195, 0.1620541512966156, 0.16024994850158691, 0.15733890235424042, 0.16365469992160797, 0.16592855751514435, 0.15933941304683685, 0.1565309762954712, 0.15566802024841309, 0.1636337786912918, 0.15726210176944733, 0.1576629877090454, 0.15206864476203918, 0.15339607000350952, 0.15659309923648834, 0.1557236760854721, 0.15399141609668732, 0.15415869653224945, 0.15339037775993347, 0.15298692882061005, 0.15264879167079926, 0.15341518819332123, 0.1498686969280243, 0.14935599267482758, 0.15315301716327667, 0.14646147191524506, 0.14630991220474243, 0.14904910326004028, 0.14702539145946503, 0.14860688149929047, 0.14644281566143036, 0.14950144290924072, 0.1452033817768097, 0.14899441599845886, 0.14878521859645844, 0.14764004945755005, 0.14504240453243256, 0.1433309018611908, 0.1459692120552063, 0.14495722949504852, 0.14221888780593872, 0.1452241688966751, 0.14317797124385834, 0.1434926688671112, 0.13842783868312836, 0.14346016943454742, 0.14343661069869995, 0.13666044175624847, 0.06149682402610779, 0.040972426533699036, 0.03500739485025406, 0.031051674857735634, 0.028680678457021713, 0.026225939393043518, 0.02460656128823757, 0.02287888340651989, 0.022067828103899956, 0.021411588415503502, 0.02046884410083294, 0.01910269819200039, 0.019265929237008095, 0.018950363621115685, 0.018712570890784264, 0.017438683658838272, 0.017972959205508232, 0.018199104815721512, 0.017024565488100052, 0.01649455726146698, 0.016591086983680725, 0.016349652782082558, 0.01734735630452633, 0.016650596633553505, 0.016396785154938698, 0.016718929633498192, 0.016467729583382607, 0.016081267967820168, 0.015806104987859726, 0.015360493212938309, 0.016527429223060608, 0.016820473596453667, 0.016013996675610542, 0.016823891550302505, 0.016903037205338478, 0.016972947865724564, 0.016250500455498695, 0.01666647382080555, 0.017713261768221855, 0.017625126987695694, 0.018123876303434372, 0.017418965697288513, 0.017527149990200996, 0.017879320308566093, 0.01836155541241169, 0.019511524587869644, 0.018012281507253647, 0.01938416250050068, 0.021188493818044662, 0.019733231514692307], "accs1": [38.310001373291016, 48.279998779296875, 53.679996490478516, 60.13999557495117, 63.040000915527344, 66.2699966430664, 69.56999969482422, 72.52999877929688, 72.56999969482422, 76.97000122070312, 79.43999481201172, 80.27999877929688, 80.8699951171875, 79.8699951171875, 80.10999298095703, 83.0999984741211, 84.72999572753906, 81.93999481201172, 84.5, 81.44999694824219, 82.79999542236328, 86.17999267578125, 84.33000183105469, 82.87999725341797, 85.93999481201172, 86.83999633789062, 83.69000244140625, 84.55999755859375, 84.44000244140625, 85.00999450683594, 87.00999450683594, 85.20999908447266, 85.77999877929688, 85.87999725341797, 88.1500015258789, 87.63999938964844, 86.58999633789062, 86.67999267578125, 86.64999389648438, 88.43000030517578, 89.6500015258789, 87.2699966430664, 89.29000091552734, 88.90999603271484, 88.33999633789062, 87.80999755859375, 88.66999816894531, 88.55999755859375, 88.88999938964844, 85.93999481201172, 87.02999877929688, 88.72000122070312, 88.91999816894531, 89.48999786376953, 89.65999603271484, 89.55000305175781, 85.52999877929688, 86.52999877929688, 87.58999633789062, 89.45999908447266, 86.63999938964844, 89.5999984741211, 89.44000244140625, 89.36000061035156, 89.63999938964844, 89.08000183105469, 87.93999481201172, 88.20999908447266, 88.72999572753906, 90.0, 90.48999786376953, 89.62000274658203, 90.04000091552734, 91.18000030517578, 86.94999694824219, 88.58000183105469, 88.81999969482422, 87.90999603271484, 89.65999603271484, 88.4000015258789, 84.54000091552734, 89.91999816894531, 90.01000213623047, 90.18000030517578, 90.1500015258789, 91.22000122070312, 87.28999328613281, 90.88999938964844, 90.05000305175781, 87.55999755859375, 89.43000030517578, 88.97000122070312, 90.20999908447266, 89.81999969482422, 91.25, 90.25, 90.52999877929688, 89.70999908447266, 90.80000305175781, 89.48999786376953, 89.87999725341797, 90.70999908447266, 90.27000427246094, 89.4000015258789, 89.2699966430664, 89.26000213623047, 89.22000122070312, 90.97999572753906, 90.9000015258789, 90.44000244140625, 90.41999816894531, 90.2300033569336, 89.06999969482422, 90.16999816894531, 90.97999572753906, 89.87999725341797, 89.5999984741211, 91.25999450683594, 90.20999908447266, 90.4000015258789, 89.19999694824219, 90.88999938964844, 89.43000030517578, 90.11000061035156, 88.95999908447266, 90.0199966430664, 90.58999633789062, 89.87999725341797, 91.55999755859375, 88.98999786376953, 91.8899917602539, 91.65999603271484, 91.04000091552734, 90.73999786376953, 89.91000366210938, 89.94999694824219, 87.72999572753906, 88.5, 90.05000305175781, 89.25, 90.20999908447266, 90.72999572753906, 88.81999969482422, 88.61000061035156, 87.06999969482422, 91.06999969482422, 89.4000015258789, 90.05999755859375, 90.56999969482422, 90.4000015258789, 94.54000091552734, 94.8499984741211, 94.83000183105469, 94.91999816894531, 94.86000061035156, 94.79000091552734, 94.93000030517578, 94.95999908447266, 95.04000091552734, 94.98999786376953, 94.94999694824219, 95.11000061035156, 94.90999603271484, 95.08999633789062, 94.72000122070312, 95.04999542236328, 94.98999786376953, 94.8499984741211, 94.97000122070312, 94.79999542236328, 94.87999725341797, 94.98999786376953, 94.83999633789062, 94.80999755859375, 94.72999572753906, 94.61000061035156, 94.80999755859375, 94.79000091552734, 94.87999725341797, 94.27999877929688, 94.94999694824219, 94.83000183105469, 94.93999481201172, 94.7699966430664, 94.6500015258789, 94.6500015258789, 94.69999694824219, 94.08999633789062, 94.52999877929688, 94.5199966430664, 94.43999481201172, 94.62999725341797, 94.04999542236328, 94.72000122070312, 94.52999877929688, 94.02999877929688, 94.43999481201172, 93.91999816894531, 94.25999450683594, 94.58999633789062], "accs5": [89.97000122070312, 92.7199935913086, 94.31999969482422, 96.02999877929688, 96.48999786376953, 97.13999938964844, 97.73999786376953, 97.9699935913086, 97.94999694824219, 98.82999420166016, 98.8899917602539, 98.99999237060547, 98.87999725341797, 99.00999450683594, 98.92999267578125, 99.19999694824219, 99.2699966430664, 98.65999603271484, 99.30999755859375, 98.83999633789062, 99.44999694824219, 99.40999603271484, 99.2199935913086, 99.02999877929688, 99.24999237060547, 99.52999877929688, 99.23999786376953, 99.19999694824219, 99.45999908447266, 99.38999938964844, 99.6199951171875, 99.20999908447266, 99.49999237060547, 99.37999725341797, 99.5199966430664, 99.47999572753906, 99.23999786376953, 99.4699935913086, 99.27999877929688, 99.49999237060547, 99.56999969482422, 99.41999816894531, 99.54999542236328, 99.5199966430664, 99.64999389648438, 99.57999420166016, 99.62999725341797, 99.53999328613281, 99.39999389648438, 98.91999816894531, 99.29999542236328, 99.62999725341797, 99.53999328613281, 99.49999237060547, 99.50999450683594, 99.66999816894531, 99.4699935913086, 99.32999420166016, 99.37999725341797, 99.67999267578125, 99.69999694824219, 99.52999877929688, 99.5199966430664, 99.41999816894531, 99.69999694824219, 99.56999969482422, 99.33999633789062, 99.47999572753906, 99.70999908447266, 99.70999908447266, 99.63999938964844, 99.62999725341797, 99.5199966430664, 99.7199935913086, 99.28999328613281, 99.66999816894531, 99.55999755859375, 99.2699966430664, 99.56999969482422, 99.45999908447266, 98.9699935913086, 99.45999908447266, 99.67999267578125, 99.65999603271484, 99.47999572753906, 99.66999816894531, 99.58999633789062, 99.54999542236328, 99.73999786376953, 99.49999237060547, 99.68999481201172, 99.62999725341797, 99.69999694824219, 99.63999938964844, 99.7699966430664, 99.78999328613281, 99.6199951171875, 99.66999816894531, 99.5999984741211, 99.6199951171875, 99.50999450683594, 99.54999542236328, 99.63999938964844, 99.60999298095703, 99.56999969482422, 99.66999816894531, 99.60999298095703, 99.63999938964844, 99.62999725341797, 99.57999420166016, 99.6199951171875, 99.63999938964844, 99.35999298095703, 99.60999298095703, 99.67999267578125, 99.49999237060547, 99.52999877929688, 99.68999481201172, 99.63999938964844, 99.67999267578125, 99.48999786376953, 99.60999298095703, 99.75999450683594, 99.53999328613281, 99.73999786376953, 99.56999969482422, 99.60999298095703, 99.48999786376953, 99.6199951171875, 99.41999816894531, 99.75999450683594, 99.7199935913086, 99.62999725341797, 99.58999633789062, 99.66999816894531, 99.54999542236328, 99.15999603271484, 99.49999237060547, 99.53999328613281, 99.6199951171875, 99.69999694824219, 99.70999908447266, 99.37999725341797, 99.53999328613281, 99.6199951171875, 99.65999603271484, 99.66999816894531, 99.5199966430664, 99.69999694824219, 99.69999694824219, 99.8699951171875, 99.88999938964844, 99.89999389648438, 99.85999298095703, 99.87999725341797, 99.87999725341797, 99.89999389648438, 99.93000030517578, 99.89999389648438, 99.8699951171875, 99.88999938964844, 99.88999938964844, 99.87999725341797, 99.88999938964844, 99.89999389648438, 99.88999938964844, 99.8699951171875, 99.89999389648438, 99.90999603271484, 99.85999298095703, 99.85999298095703, 99.91999816894531, 99.88999938964844, 99.83999633789062, 99.85999298095703, 99.8699951171875, 99.89999389648438, 99.80999755859375, 99.88999938964844, 99.78999328613281, 99.83999633789062, 99.8699951171875, 99.87999725341797, 99.87999725341797, 99.87999725341797, 99.88999938964844, 99.88999938964844, 99.8499984741211, 99.82999420166016, 99.80999755859375, 99.8699951171875, 99.8499984741211, 99.8499984741211, 99.83999633789062, 99.88999938964844, 99.80999755859375, 99.85999298095703, 99.83999633789062, 99.87999725341797, 99.8699951171875], "epoch_time": 57.39040803909302, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdagg_0.0001_1024_42.json <==
{"train_losses": [2.3007564544677734, 2.1858396530151367, 2.0538158416748047, 1.8931797742843628, 1.75934898853302, 1.6513820886611938, 1.5591199398040771, 1.4825143814086914, 1.4139045476913452, 1.3450212478637695, 1.2873711585998535, 1.2356293201446533, 1.1776200532913208, 1.126124382019043, 1.0728880167007446, 1.0308419466018677, 0.9787129163742065, 0.9425526261329651, 0.9061346650123596, 0.8685047626495361, 0.8408347368240356, 0.8067489862442017, 0.7777657508850098, 0.7473904490470886, 0.7243192791938782, 0.7034815549850464, 0.6820471882820129, 0.6648069620132446, 0.6433742642402649, 0.6215370893478394, 0.6011431217193604, 0.5881174206733704, 0.5634918212890625, 0.5498544573783875, 0.5377309918403625, 0.5229413509368896, 0.508994460105896, 0.496487021446228, 0.4808811545372009, 0.47290343046188354, 0.4573706388473511, 0.44907382130622864, 0.43757688999176025, 0.4240069091320038, 0.41087496280670166, 0.40326523780822754, 0.39747506380081177, 0.3802972137928009, 0.3740776479244232, 0.3676981031894684, 0.3646126091480255, 0.35244810581207275, 0.3399685025215149, 0.3307947516441345, 0.323230504989624, 0.32124418020248413, 0.3112903833389282, 0.3048398494720459, 0.2948012948036194, 0.2872140109539032, 0.28697630763053894, 0.2776910960674286, 0.2663898766040802, 0.262746661901474, 0.2546619176864624, 0.2507112920284271, 0.24198384582996368, 0.23761239647865295, 0.22935695946216583, 0.22304943203926086, 0.21591874957084656, 0.2128814160823822, 0.2060035616159439, 0.20198330283164978, 0.19973823428153992, 0.1967938095331192, 0.19401933252811432, 0.18256200850009918, 0.1794782131910324, 0.17785601317882538, 0.17066079378128052, 0.16414980590343475, 0.16155554354190826, 0.1626167744398117, 0.1527187079191208, 0.14899463951587677, 0.1467183530330658, 0.14283232390880585, 0.1381283700466156, 0.13433700799942017, 0.12960971891880035, 0.12695129215717316, 0.12688256800174713, 0.11913984268903732, 0.12047211825847626, 0.1167256087064743, 0.10976319015026093, 0.1119249165058136, 0.10537663847208023, 0.10625411570072174, 0.10191132873296738, 0.09774764627218246, 0.09577327966690063, 0.09066799283027649, 0.08915062993764877, 0.09588422626256943, 0.09154591709375381, 0.08577161282300949, 0.08341125398874283, 0.0773804783821106, 0.07725343853235245, 0.07908020168542862, 0.07757945358753204, 0.07187190651893616, 0.07031726092100143, 0.06934082508087158, 0.07366801798343658, 0.07157767564058304, 0.06859180331230164, 0.06755638122558594, 0.06202422082424164, 0.06558141857385635, 0.060284119099378586, 0.0609368160367012, 0.06024394556879997, 0.05828326568007469, 0.058821335434913635, 0.05189255625009537, 0.05495138466358185, 0.05325191095471382, 0.05465337634086609, 0.05065127834677696, 0.04656324163079262, 0.04881250858306885, 0.04668489098548889, 0.046173397451639175, 0.04900197684764862, 0.046080779284238815, 0.047244731336832047, 0.03874402865767479, 0.04459097236394882, 0.042840197682380676, 0.04716610535979271, 0.04650376737117767, 0.04607877507805824, 0.04839082062244415, 0.05599627643823624, 0.04602272808551788, 0.042581453919410706, 0.044057223945856094, 0.025291644036769867, 0.01683610863983631, 0.015225480310618877, 0.013826834037899971, 0.013041257858276367, 0.012049682438373566, 0.012216424569487572, 0.01126575656235218, 0.01113060675561428, 0.01037755236029625, 0.010029622353613377, 0.010000527836382389, 0.010147075168788433, 0.009283380582928658, 0.009488673880696297, 0.009316672571003437, 0.008929844945669174, 0.009062823839485645, 0.00875423289835453, 0.008845275267958641, 0.008145716972649097, 0.008253129199147224, 0.007755945902317762, 0.007775761652737856, 0.0077054607681930065, 0.007781366817653179, 0.007397552486509085, 0.007590232416987419, 0.0071838293224573135, 0.0065853954292833805, 0.007655814755707979, 0.007611321751028299, 0.006716643460094929, 0.0065885428339242935, 0.006924148183315992, 0.0066954875364899635, 0.007016281131654978, 0.0067585124634206295, 0.006470860447734594, 0.006712590344250202, 0.006283403839915991, 0.006401673890650272, 0.006383766420185566, 0.0057746414095163345, 0.005916851572692394, 0.006146446336060762, 0.005605107173323631, 0.00583960535004735, 0.00585918128490448, 0.005956108216196299], "accs1": [14.069999694824219, 19.969999313354492, 26.459997177124023, 31.259998321533203, 36.349998474121094, 40.40999984741211, 43.66999816894531, 47.23999786376953, 50.18999481201172, 51.709999084472656, 54.249996185302734, 56.040000915527344, 57.44000244140625, 60.02000045776367, 60.8599967956543, 62.8699951171875, 64.38999938964844, 65.62999725341797, 67.08999633789062, 68.30999755859375, 69.16999816894531, 69.79000091552734, 71.22000122070312, 70.98999786376953, 72.3699951171875, 71.91999816894531, 73.04999542236328, 73.87999725341797, 75.41999816894531, 74.55999755859375, 75.80999755859375, 76.19999694824219, 76.73999786376953, 77.12999725341797, 77.08999633789062, 77.34000396728516, 77.98999786376953, 77.80000305175781, 79.0199966430664, 79.12999725341797, 79.3699951171875, 79.15999603271484, 79.83999633789062, 79.78999328613281, 80.0199966430664, 79.95999908447266, 79.98999786376953, 80.94999694824219, 80.5, 80.60999298095703, 80.75999450683594, 79.90999603271484, 81.05999755859375, 81.25999450683594, 80.6199951171875, 81.29999542236328, 81.70999908447266, 81.13999938964844, 81.97000122070312, 80.60999298095703, 80.14999389648438, 81.83000183105469, 80.6199951171875, 81.57999420166016, 82.26000213623047, 81.9000015258789, 82.44999694824219, 82.11000061035156, 82.3499984741211, 82.23999786376953, 82.47999572753906, 83.0, 81.18999481201172, 81.27999877929688, 82.25, 80.75, 82.58000183105469, 82.18000030517578, 82.29000091552734, 81.94999694824219, 83.1500015258789, 82.68000030517578, 82.1199951171875, 83.0999984741211, 82.48999786376953, 82.15999603271484, 83.22000122070312, 81.93999481201172, 81.20999908447266, 82.5999984741211, 81.95999908447266, 82.33999633789062, 82.93000030517578, 83.2699966430664, 83.45999908447266, 81.72000122070312, 82.3499984741211, 83.68000030517578, 82.0999984741211, 82.62999725341797, 82.0999984741211, 82.62999725341797, 83.52999877929688, 82.94999694824219, 82.54000091552734, 80.43999481201172, 83.59000396728516, 82.93000030517578, 84.12999725341797, 82.97999572753906, 83.5, 82.80999755859375, 80.77999877929688, 82.97999572753906, 83.30999755859375, 82.8499984741211, 83.2699966430664, 82.38999938964844, 82.75, 84.37999725341797, 84.11000061035156, 83.27999877929688, 83.44999694824219, 83.04000091552734, 83.72000122070312, 82.22999572753906, 84.16000366210938, 82.02999877929688, 83.91000366210938, 83.15999603271484, 83.44999694824219, 82.94999694824219, 84.62999725341797, 80.57999420166016, 84.1500015258789, 82.94000244140625, 84.41000366210938, 83.7699966430664, 84.6500015258789, 84.30999755859375, 83.66999816894531, 83.31999969482422, 82.47000122070312, 82.02999877929688, 80.87999725341797, 82.9000015258789, 83.79000091552734, 81.87999725341797, 83.45999908447266, 84.16000366210938, 86.16999816894531, 86.14999389648438, 86.52999877929688, 86.18999481201172, 86.54999542236328, 86.56999969482422, 86.5999984741211, 86.33999633789062, 86.23999786376953, 86.39999389648438, 86.32999420166016, 86.06999206542969, 86.10999298095703, 86.2699966430664, 86.2699966430664, 86.3699951171875, 86.31999206542969, 86.0999984741211, 86.33999633789062, 86.18999481201172, 86.2699966430664, 86.24999237060547, 86.38999938964844, 86.3499984741211, 86.3499984741211, 86.18999481201172, 86.31999206542969, 86.33999633789062, 86.32999420166016, 86.44999694824219, 86.42999267578125, 86.44999694824219, 86.29999542236328, 86.22999572753906, 86.33999633789062, 86.2699966430664, 86.32999420166016, 86.35999298095703, 86.43999481201172, 86.2199935913086, 86.33999633789062, 86.3699951171875, 86.54999542236328, 86.37999725341797, 86.32999420166016, 86.29999542236328, 86.50999450683594, 86.35999298095703, 86.32999420166016, 86.41999816894531], "accs5": [62.959999084472656, 71.94000244140625, 81.0199966430664, 85.8699951171875, 89.13999938964844, 90.41000366210938, 91.57999420166016, 92.5199966430664, 93.61000061035156, 94.0999984741211, 94.7699966430664, 95.29000091552734, 95.72999572753906, 96.05000305175781, 96.27999877929688, 96.81999969482422, 96.97999572753906, 96.88999938964844, 97.50999450683594, 97.66999816894531, 97.85999298095703, 97.7699966430664, 98.09999084472656, 98.02999877929688, 98.12999725341797, 98.15999603271484, 98.1199951171875, 98.31999206542969, 98.4699935913086, 98.24999237060547, 98.47999572753906, 98.58999633789062, 98.65999603271484, 98.6399917602539, 98.53999328613281, 98.67999267578125, 98.72999572753906, 98.66999816894531, 98.77999877929688, 98.8899917602539, 98.73999786376953, 98.8899917602539, 98.83999633789062, 98.82999420166016, 99.00999450683594, 98.97999572753906, 98.91999816894531, 99.0199966430664, 98.98999786376953, 98.87999725341797, 98.8899917602539, 98.93999481201172, 98.97999572753906, 99.07999420166016, 98.8699951171875, 99.05999755859375, 99.10999298095703, 99.08999633789062, 99.00999450683594, 99.05999755859375, 98.98999786376953, 99.0999984741211, 98.95999908447266, 99.07999420166016, 99.00999450683594, 99.02999877929688, 99.15999603271484, 98.99999237060547, 99.10999298095703, 98.98999786376953, 99.06999206542969, 98.9699935913086, 99.08999633789062, 98.97999572753906, 99.10999298095703, 98.92999267578125, 99.03999328613281, 98.98999786376953, 99.15999603271484, 99.0999984741211, 99.16999816894531, 99.17999267578125, 98.92999267578125, 99.18999481201172, 99.1199951171875, 98.95999908447266, 99.02999877929688, 99.1199951171875, 99.0999984741211, 99.14999389648438, 99.05999755859375, 98.98999786376953, 98.94999694824219, 99.13999938964844, 99.06999206542969, 99.15999603271484, 99.02999877929688, 99.1199951171875, 98.93999481201172, 98.89999389648438, 98.98999786376953, 99.03999328613281, 99.10999298095703, 98.94999694824219, 99.13999938964844, 99.0999984741211, 99.17999267578125, 99.18999481201172, 99.0999984741211, 99.15999603271484, 98.91999816894531, 99.08999633789062, 99.0199966430664, 99.0999984741211, 99.23999786376953, 98.99999237060547, 99.03999328613281, 98.97999572753906, 98.93999481201172, 98.95999908447266, 99.05999755859375, 98.98999786376953, 99.15999603271484, 99.07999420166016, 99.18999481201172, 98.7699966430664, 98.92999267578125, 99.12999725341797, 99.08999633789062, 99.03999328613281, 99.03999328613281, 98.82999420166016, 99.03999328613281, 98.91999816894531, 99.08999633789062, 98.93999481201172, 99.16999816894531, 99.04999542236328, 99.03999328613281, 99.1199951171875, 99.06999206542969, 99.05999755859375, 98.83999633789062, 99.00999450683594, 98.81999206542969, 98.70999145507812, 98.8699951171875, 98.79999542236328, 98.83999633789062, 99.05999755859375, 99.24999237060547, 99.2699966430664, 99.2199935913086, 99.22999572753906, 99.25999450683594, 99.30999755859375, 99.2699966430664, 99.28999328613281, 99.2199935913086, 99.33999633789062, 99.28999328613281, 99.31999969482422, 99.27999877929688, 99.2699966430664, 99.24999237060547, 99.25999450683594, 99.24999237060547, 99.22999572753906, 99.25999450683594, 99.27999877929688, 99.24999237060547, 99.25999450683594, 99.24999237060547, 99.24999237060547, 99.2199935913086, 99.22999572753906, 99.22999572753906, 99.28999328613281, 99.2699966430664, 99.2699966430664, 99.2699966430664, 99.25999450683594, 99.2699966430664, 99.27999877929688, 99.25999450683594, 99.24999237060547, 99.24999237060547, 99.27999877929688, 99.19999694824219, 99.22999572753906, 99.24999237060547, 99.23999786376953, 99.24999237060547, 99.2199935913086, 99.23999786376953, 99.23999786376953, 99.24999237060547, 99.19999694824219, 99.22999572753906, 99.18999481201172], "epoch_time": 38.94424366950989, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdagg_0.0001_128_42.json <==
{"train_losses": [2.0482370853424072, 1.720381259918213, 1.5213168859481812, 1.3435453176498413, 1.1688867807388306, 1.0097028017044067, 0.875817060470581, 0.7669045329093933, 0.6815169453620911, 0.6144683957099915, 0.5541293621063232, 0.5025995373725891, 0.45911845564842224, 0.43256354331970215, 0.3957730233669281, 0.36695536971092224, 0.34569984674453735, 0.321286678314209, 0.3023849129676819, 0.2896654009819031, 0.2725265622138977, 0.26276707649230957, 0.25030776858329773, 0.23741485178470612, 0.23415501415729523, 0.22232812643051147, 0.2132481187582016, 0.2124778926372528, 0.19916144013404846, 0.2005351483821869, 0.19224315881729126, 0.1949126273393631, 0.1873190999031067, 0.17935599386692047, 0.18146012723445892, 0.17729021608829498, 0.17681601643562317, 0.17279480397701263, 0.17417800426483154, 0.17056536674499512, 0.1683262437582016, 0.16628560423851013, 0.16400931775569916, 0.15741625428199768, 0.15927815437316895, 0.15800261497497559, 0.15907689929008484, 0.1534738540649414, 0.15124410390853882, 0.15701575577259064, 0.15196551382541656, 0.14722225069999695, 0.1460527926683426, 0.14862926304340363, 0.14183440804481506, 0.14803530275821686, 0.13894370198249817, 0.136600062251091, 0.13360047340393066, 0.14132441580295563, 0.13522787392139435, 0.12815788388252258, 0.134864941239357, 0.13125169277191162, 0.13235698640346527, 0.12431827187538147, 0.1319667100906372, 0.1257242113351822, 0.12143447250127792, 0.12722855806350708, 0.118433378636837, 0.11595100909471512, 0.11741046607494354, 0.11654780060052872, 0.11593722552061081, 0.12146811932325363, 0.11915402859449387, 0.12064668536186218, 0.11766732484102249, 0.11435569077730179, 0.11331595480442047, 0.11308038979768753, 0.10943979024887085, 0.10944937914609909, 0.11351951211690903, 0.10824014246463776, 0.10719513148069382, 0.10220696777105331, 0.10400698333978653, 0.10469025373458862, 0.10291162133216858, 0.09994123131036758, 0.09955484420061111, 0.09630052745342255, 0.10081201046705246, 0.10058528184890747, 0.09446347504854202, 0.0984060987830162, 0.09269704669713974, 0.09422649443149567, 0.09205709397792816, 0.09277243912220001, 0.09779442101716995, 0.09345090389251709, 0.0942995473742485, 0.09522023051977158, 0.09502062946557999, 0.09340889751911163, 0.09361111372709274, 0.09286066144704819, 0.092470683157444, 0.0928773283958435, 0.09019242972135544, 0.09214892238378525, 0.08391186594963074, 0.08796291053295135, 0.08839267492294312, 0.09211616963148117, 0.08577172458171844, 0.0850071981549263, 0.08759956061840057, 0.09053214639425278, 0.08635130524635315, 0.08624116331338882, 0.09056529402732849, 0.08647818118333817, 0.08723466843366623, 0.08375880867242813, 0.08501125127077103, 0.08538482338190079, 0.08672090619802475, 0.0852740928530693, 0.08690112084150314, 0.08518816530704498, 0.08133483678102493, 0.08436551690101624, 0.09056583046913147, 0.08489526063203812, 0.08171897381544113, 0.08654750138521194, 0.07643856108188629, 0.08161608874797821, 0.07979465276002884, 0.07955248653888702, 0.08526669442653656, 0.07789922505617142, 0.08347474038600922, 0.08159812539815903, 0.0846419706940651, 0.09109950810670853, 0.03076031617820263, 0.01554161962121725, 0.012006236240267754, 0.0085873082280159, 0.007426136173307896, 0.006440939847379923, 0.00532228359952569, 0.004892011638730764, 0.0036207796074450016, 0.00369612080976367, 0.0036064754240214825, 0.0031158546917140484, 0.002838964108377695, 0.00329251098446548, 0.00279394187964499, 0.0026556795928627253, 0.0025720843113958836, 0.0027921264991164207, 0.0024931728839874268, 0.002478059846907854, 0.002477862173691392, 0.0026225713081657887, 0.002378624165430665, 0.002159111201763153, 0.0023436062037944794, 0.002385756466537714, 0.002383674494922161, 0.002373421797528863, 0.0026132436469197273, 0.0022338239941745996, 0.002271078759804368, 0.0018618155736476183, 0.0020188651978969574, 0.002222031122073531, 0.002122691133990884, 0.0023475144989788532, 0.0019056496676057577, 0.0021549896337091923, 0.0024686958640813828, 0.0021654502488672733, 0.0025641180109232664, 0.0024683575611561537, 0.0019226091681048274, 0.002200909424573183, 0.0025816750712692738, 0.002484728815034032, 0.002158332383260131, 0.0023240437731146812, 0.0023718359880149364, 0.0026860549114644527], "accs1": [32.470001220703125, 39.839996337890625, 46.64999771118164, 54.560001373291016, 60.06999588012695, 64.79000091552734, 68.15999603271484, 73.05999755859375, 74.02999877929688, 76.68000030517578, 78.4000015258789, 81.40999603271484, 82.68000030517578, 80.97999572753906, 82.69999694824219, 82.44999694824219, 83.12000274658203, 84.55000305175781, 82.02999877929688, 80.52999877929688, 84.66999816894531, 83.25, 85.78999328613281, 84.86000061035156, 84.66999816894531, 85.58999633789062, 85.62999725341797, 87.7699966430664, 85.99999237060547, 84.38999938964844, 86.57999420166016, 86.44999694824219, 86.77999877929688, 87.68000030517578, 88.52999877929688, 83.31999969482422, 86.32999420166016, 87.97000122070312, 87.93000030517578, 88.5999984741211, 86.3499984741211, 88.05999755859375, 89.15999603271484, 85.95999908447266, 87.79000091552734, 87.77999877929688, 86.45999908447266, 87.54000091552734, 84.81999969482422, 82.63999938964844, 89.4000015258789, 88.38999938964844, 86.03999328613281, 89.1500015258789, 89.01000213623047, 90.25, 86.82999420166016, 88.38999938964844, 88.73999786376953, 89.65999603271484, 90.01000213623047, 89.30999755859375, 88.25, 90.3499984741211, 89.22999572753906, 89.3499984741211, 90.12999725341797, 88.63999938964844, 89.30000305175781, 89.37000274658203, 90.12000274658203, 90.45999908447266, 89.3499984741211, 90.76000213623047, 89.55999755859375, 89.08999633789062, 90.04000091552734, 89.0199966430664, 90.18000030517578, 88.22999572753906, 90.27000427246094, 88.97999572753906, 90.87999725341797, 90.23999786376953, 90.19000244140625, 90.19999694824219, 90.55000305175781, 89.97000122070312, 89.94999694824219, 89.38999938964844, 90.75, 90.87999725341797, 89.72000122070312, 89.91000366210938, 89.88999938964844, 90.0999984741211, 88.7699966430664, 90.22000122070312, 89.47999572753906, 90.27000427246094, 90.3499984741211, 90.01000213623047, 89.52999877929688, 90.41000366210938, 91.04999542236328, 89.02999877929688, 89.3499984741211, 91.12999725341797, 90.62999725341797, 89.66999816894531, 88.81999969482422, 87.00999450683594, 83.19000244140625, 90.8499984741211, 89.69999694824219, 90.45999908447266, 89.83000183105469, 87.91999816894531, 89.68000030517578, 91.04000091552734, 90.72000122070312, 89.38999938964844, 90.7699966430664, 88.1199951171875, 91.08999633789062, 90.19000244140625, 91.25999450683594, 90.7699966430664, 90.06999969482422, 89.5, 90.97000122070312, 91.08999633789062, 89.47000122070312, 90.30999755859375, 91.40999603271484, 89.83000183105469, 90.05000305175781, 89.25, 89.20999908447266, 90.18000030517578, 90.05000305175781, 90.69999694824219, 91.04999542236328, 89.73999786376953, 91.39999389648438, 90.5, 91.08999633789062, 91.12999725341797, 90.54000091552734, 89.68000030517578, 93.97999572753906, 94.25999450683594, 94.38999938964844, 94.3699951171875, 94.54000091552734, 94.6199951171875, 94.50999450683594, 94.54999542236328, 94.5999984741211, 94.52999877929688, 94.6199951171875, 94.43999481201172, 94.57999420166016, 94.52999877929688, 94.6199951171875, 94.45999908447266, 94.54000091552734, 94.48999786376953, 94.55999755859375, 94.50999450683594, 94.50999450683594, 94.56999969482422, 94.66999816894531, 94.52999877929688, 94.5199966430664, 94.55999755859375, 94.72000122070312, 94.43000030517578, 94.43999481201172, 94.52999877929688, 94.40999603271484, 94.4000015258789, 94.55999755859375, 94.43999481201172, 94.54999542236328, 94.5, 94.45999908447266, 94.43000030517578, 94.29999542236328, 94.22999572753906, 94.41999816894531, 94.48999786376953, 94.45999908447266, 94.44999694824219, 94.31999969482422, 94.29999542236328, 94.37999725341797, 94.40999603271484, 94.5199966430664, 94.25999450683594], "accs5": [85.87999725341797, 90.27999877929688, 92.05999755859375, 94.27999877929688, 95.87000274658203, 97.20999908447266, 97.19000244140625, 97.9699935913086, 98.31999206542969, 98.56999206542969, 98.52999877929688, 99.25999450683594, 99.18999481201172, 99.31999969482422, 99.29999542236328, 99.33999633789062, 99.1199951171875, 99.20999908447266, 99.2199935913086, 98.99999237060547, 99.33999633789062, 99.30999755859375, 99.54999542236328, 99.3699951171875, 99.47999572753906, 99.37999725341797, 99.39999389648438, 99.54999542236328, 99.39999389648438, 99.17999267578125, 99.52999877929688, 99.41999816894531, 99.4699935913086, 99.58999633789062, 99.49999237060547, 99.33999633789062, 99.53999328613281, 99.49999237060547, 99.53999328613281, 99.4699935913086, 99.32999420166016, 99.49999237060547, 99.54999542236328, 99.53999328613281, 99.64999389648438, 99.49999237060547, 99.05999755859375, 99.62999725341797, 99.50999450683594, 99.2699966430664, 99.58999633789062, 99.64999389648438, 99.03999328613281, 99.50999450683594, 99.54999542236328, 99.66999816894531, 99.31999969482422, 99.53999328613281, 99.60999298095703, 99.56999969482422, 99.55999755859375, 99.57999420166016, 99.66999816894531, 99.52999877929688, 99.66999816894531, 99.64999389648438, 99.5999984741211, 99.54999542236328, 99.55999755859375, 99.62999725341797, 99.60999298095703, 99.60999298095703, 99.50999450683594, 99.66999816894531, 99.54999542236328, 99.60999298095703, 99.66999816894531, 99.60999298095703, 99.6199951171875, 99.60999298095703, 99.58999633789062, 99.56999969482422, 99.65999603271484, 99.70999908447266, 99.63999938964844, 99.62999725341797, 99.70999908447266, 99.65999603271484, 99.57999420166016, 99.65999603271484, 99.57999420166016, 99.68999481201172, 99.68999481201172, 99.5999984741211, 99.50999450683594, 99.63999938964844, 99.18999481201172, 99.70999908447266, 99.53999328613281, 99.58999633789062, 99.64999389648438, 99.54999542236328, 99.55999755859375, 99.68999481201172, 99.53999328613281, 99.63999938964844, 99.70999908447266, 99.68999481201172, 99.54999542236328, 99.52999877929688, 99.5199966430664, 99.39999389648438, 99.00999450683594, 99.62999725341797, 99.66999816894531, 99.56999969482422, 99.66999816894531, 99.15999603271484, 99.38999938964844, 99.62999725341797, 99.48999786376953, 99.6199951171875, 99.57999420166016, 99.45999908447266, 99.72999572753906, 99.57999420166016, 99.64999389648438, 99.73999786376953, 99.7199935913086, 99.53999328613281, 99.55999755859375, 99.70999908447266, 99.42999267578125, 99.64999389648438, 99.55999755859375, 99.6199951171875, 99.60999298095703, 99.6199951171875, 99.57999420166016, 99.5999984741211, 99.58999633789062, 99.63999938964844, 99.66999816894531, 99.66999816894531, 99.5999984741211, 99.53999328613281, 99.68999481201172, 99.67999267578125, 99.7699966430664, 99.5199966430664, 99.85999298095703, 99.87999725341797, 99.85999298095703, 99.8699951171875, 99.83999633789062, 99.80999755859375, 99.82999420166016, 99.88999938964844, 99.87999725341797, 99.8499984741211, 99.83999633789062, 99.80999755859375, 99.80999755859375, 99.81999969482422, 99.81999969482422, 99.82999420166016, 99.81999969482422, 99.82999420166016, 99.85999298095703, 99.82999420166016, 99.82999420166016, 99.80999755859375, 99.81999969482422, 99.82999420166016, 99.78999328613281, 99.83999633789062, 99.81999969482422, 99.82999420166016, 99.82999420166016, 99.75, 99.77999877929688, 99.78999328613281, 99.82999420166016, 99.78999328613281, 99.7699966430664, 99.79999542236328, 99.78999328613281, 99.78999328613281, 99.79999542236328, 99.79999542236328, 99.75, 99.77999877929688, 99.78999328613281, 99.75, 99.75, 99.78999328613281, 99.78999328613281, 99.81999969482422, 99.81999969482422, 99.7699966430664], "epoch_time": 40.81922960281372, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdagg_0.0001_2048_42.json <==
{"train_losses": [2.3524410724639893, 2.249068260192871, 2.1792662143707275, 2.063985824584961, 1.9366326332092285, 1.8324774503707886, 1.74435293674469, 1.666606068611145, 1.5979766845703125, 1.539278268814087, 1.4864193201065063, 1.4372828006744385, 1.3920533657073975, 1.3539243936538696, 1.314209222793579, 1.276546597480774, 1.2394613027572632, 1.204287052154541, 1.1758095026016235, 1.141506552696228, 1.1100456714630127, 1.0753084421157837, 1.0495244264602661, 1.0266624689102173, 0.9982059001922607, 0.9709346890449524, 0.9428130388259888, 0.9240203499794006, 0.9023380875587463, 0.8869949579238892, 0.8650397658348083, 0.8496178984642029, 0.8289716839790344, 0.8158383965492249, 0.8005669116973877, 0.7870251536369324, 0.7708761692047119, 0.7586119174957275, 0.7460805773735046, 0.7347408533096313, 0.7215937376022339, 0.7088009715080261, 0.6981056332588196, 0.6898368000984192, 0.6750615239143372, 0.6646084189414978, 0.6505738496780396, 0.6422596573829651, 0.6343215107917786, 0.6196832656860352, 0.6169718503952026, 0.6039906740188599, 0.5997164249420166, 0.5850348472595215, 0.5799102187156677, 0.5717233419418335, 0.5594557523727417, 0.5554220080375671, 0.5477780699729919, 0.5349158644676208, 0.5340207815170288, 0.5234659314155579, 0.5198662281036377, 0.5134900808334351, 0.5053273439407349, 0.500758171081543, 0.4941052198410034, 0.4856647551059723, 0.48347747325897217, 0.4756973683834076, 0.46150511503219604, 0.4601588249206543, 0.4548451006412506, 0.443770170211792, 0.4441804587841034, 0.4394945502281189, 0.4306327998638153, 0.42092081904411316, 0.41818031668663025, 0.41122496128082275, 0.40807849168777466, 0.4015958905220032, 0.39698076248168945, 0.39581412076950073, 0.3881916403770447, 0.38214564323425293, 0.37814247608184814, 0.37313902378082275, 0.3669446110725403, 0.3643224835395813, 0.3583921492099762, 0.35433229804039, 0.34755629301071167, 0.34585702419281006, 0.33968979120254517, 0.33763331174850464, 0.3297760486602783, 0.3296389877796173, 0.3197145462036133, 0.3187830150127411, 0.3165358603000641, 0.30980345606803894, 0.30841684341430664, 0.3043629825115204, 0.30121710896492004, 0.2970113456249237, 0.29211312532424927, 0.28724583983421326, 0.2805042564868927, 0.28142309188842773, 0.26984480023384094, 0.27002623677253723, 0.26616984605789185, 0.2617495357990265, 0.2578384280204773, 0.25786811113357544, 0.2536417543888092, 0.24395005404949188, 0.2452016919851303, 0.24086345732212067, 0.23943008482456207, 0.23308241367340088, 0.22916683554649353, 0.2278129607439041, 0.22112485766410828, 0.2157747596502304, 0.21576569974422455, 0.21185864508152008, 0.2084094136953354, 0.20986150205135345, 0.2042144536972046, 0.202372744679451, 0.19830888509750366, 0.19653618335723877, 0.19371581077575684, 0.18850603699684143, 0.18599826097488403, 0.18288317322731018, 0.18094806373119354, 0.17901146411895752, 0.1778286248445511, 0.17500905692577362, 0.16547733545303345, 0.16798439621925354, 0.1617046296596527, 0.1585058718919754, 0.15087300539016724, 0.16056443750858307, 0.15396714210510254, 0.14475174248218536, 0.13341592252254486, 0.12244317680597305, 0.12089072912931442, 0.12297182530164719, 0.1180066242814064, 0.11881110072135925, 0.11617539077997208, 0.11753678321838379, 0.11423566937446594, 0.11582760512828827, 0.11487574130296707, 0.11455956846475601, 0.11389061063528061, 0.11091794818639755, 0.1109543889760971, 0.1104562059044838, 0.11009013652801514, 0.11101096123456955, 0.10880348086357117, 0.10904551297426224, 0.10736971348524094, 0.1063901036977768, 0.10624708980321884, 0.10559944063425064, 0.1052444577217102, 0.10678701847791672, 0.1055174320936203, 0.10427449643611908, 0.10407654941082001, 0.10373374819755554, 0.103052519261837, 0.1028064489364624, 0.10208067297935486, 0.10260654985904694, 0.09977607429027557, 0.10076820105314255, 0.09894268214702606, 0.0997123047709465, 0.09797997772693634, 0.09997343271970749, 0.09681247174739838, 0.09893614798784256, 0.09617967158555984, 0.09252769500017166, 0.09977300465106964, 0.09724836051464081, 0.09588824212551117, 0.09781651943922043, 0.09636393189430237, 0.09520798921585083], "accs1": [9.690000534057617, 14.449999809265137, 20.979999542236328, 24.48999786376953, 28.30999755859375, 32.75, 36.72999954223633, 39.09000015258789, 42.5099983215332, 44.810001373291016, 46.939998626708984, 48.909996032714844, 50.3699951171875, 51.81999969482422, 52.749996185302734, 54.34000015258789, 55.41999816894531, 56.959999084472656, 57.939998626708984, 58.95000076293945, 60.28999710083008, 61.279998779296875, 61.97999572753906, 63.209999084472656, 63.04999542236328, 64.37000274658203, 65.61000061035156, 66.14999389648438, 66.74999237060547, 67.39999389648438, 67.12999725341797, 68.47999572753906, 68.80999755859375, 69.58000183105469, 70.19999694824219, 70.55999755859375, 70.95999908447266, 71.45000457763672, 71.77000427246094, 71.91999816894531, 72.5199966430664, 72.56999969482422, 72.78999328613281, 73.37999725341797, 73.5999984741211, 73.31999206542969, 74.30999755859375, 74.4699935913086, 75.25999450683594, 75.40999603271484, 75.45999908447266, 75.72000122070312, 76.25, 75.95999908447266, 75.79999542236328, 76.15999603271484, 76.44999694824219, 77.08999633789062, 77.48999786376953, 77.01000213623047, 77.02999877929688, 78.02999877929688, 77.5, 78.02999877929688, 77.66000366210938, 78.5199966430664, 78.19000244140625, 78.81999969482422, 78.43000030517578, 78.86000061035156, 79.05999755859375, 78.52999877929688, 78.61000061035156, 79.7199935913086, 78.54999542236328, 79.32999420166016, 79.35999298095703, 79.8699951171875, 79.81999206542969, 79.66999816894531, 79.81999206542969, 78.97999572753906, 79.73999786376953, 79.7699966430664, 79.10999298095703, 80.24999237060547, 79.80999755859375, 79.5199966430664, 80.29999542236328, 79.8499984741211, 80.04999542236328, 80.29999542236328, 80.00999450683594, 80.58999633789062, 79.98999786376953, 80.60999298095703, 80.23999786376953, 80.70999908447266, 80.75, 80.68999481201172, 80.7199935913086, 80.47999572753906, 80.41999816894531, 80.88999938964844, 80.7199935913086, 80.4699935913086, 80.30999755859375, 80.6199951171875, 81.1199951171875, 80.98999786376953, 81.19999694824219, 81.02999877929688, 80.88999938964844, 81.0, 81.25999450683594, 81.5, 81.19999694824219, 81.27999877929688, 80.5999984741211, 81.3499984741211, 81.69999694824219, 80.4699935913086, 80.87999725341797, 81.1199951171875, 81.58999633789062, 81.38999938964844, 81.75, 81.27999877929688, 81.75, 81.27999877929688, 80.90999603271484, 82.11000061035156, 81.40999603271484, 82.13999938964844, 82.05999755859375, 81.75, 80.97999572753906, 81.90999603271484, 81.48999786376953, 80.30999755859375, 81.43000030517578, 82.04000091552734, 80.98999786376953, 80.72999572753906, 81.44999694824219, 81.37999725341797, 81.11000061035156, 81.72999572753906, 81.2199935913086, 80.94999694824219, 82.87000274658203, 83.02999877929688, 82.94999694824219, 83.01000213623047, 82.95999908447266, 82.81999969482422, 82.8499984741211, 82.86000061035156, 82.80999755859375, 82.7699966430664, 82.72999572753906, 82.83000183105469, 82.87999725341797, 82.87999725341797, 82.75, 82.76000213623047, 82.2699966430664, 82.75, 82.77999877929688, 82.79000091552734, 82.72999572753906, 82.93000030517578, 83.01000213623047, 82.94000244140625, 82.80999755859375, 82.87000274658203, 82.7699966430664, 82.7699966430664, 82.55999755859375, 82.83000183105469, 82.58000183105469, 82.65999603271484, 82.56999969482422, 82.87999725341797, 82.52999877929688, 82.87999725341797, 82.56999969482422, 82.6500015258789, 82.65999603271484, 82.79999542236328, 82.7699966430664, 82.72000122070312, 82.55999755859375, 82.69000244140625, 82.56999969482422, 82.69000244140625, 82.44999694824219, 82.76000213623047, 82.56999969482422, 82.58000183105469], "accs5": [51.90999984741211, 63.01000213623047, 74.19999694824219, 79.65999603271484, 83.61000061035156, 86.57999420166016, 88.8499984741211, 90.0199966430664, 91.04999542236328, 91.68999481201172, 92.47999572753906, 93.14999389648438, 93.69999694824219, 94.36000061035156, 94.70999908447266, 94.91999816894531, 95.41999816894531, 95.70999908447266, 95.83000183105469, 95.9000015258789, 96.13999938964844, 96.51000213623047, 96.31999969482422, 96.79000091552734, 96.55000305175781, 96.66999816894531, 96.80000305175781, 97.02999877929688, 97.15999603271484, 97.38999938964844, 97.29000091552734, 97.52999877929688, 97.54999542236328, 97.7199935913086, 97.75999450683594, 97.90999603271484, 97.87999725341797, 98.0199966430664, 97.90999603271484, 98.1199951171875, 97.95999145507812, 97.94999694824219, 98.24999237060547, 98.30999755859375, 98.35999298095703, 98.16999816894531, 98.3499984741211, 98.24999237060547, 98.28999328613281, 98.31999206542969, 98.3699951171875, 98.41999816894531, 98.42999267578125, 98.43999481201172, 98.43999481201172, 98.48999786376953, 98.56999206542969, 98.47999572753906, 98.48999786376953, 98.6399917602539, 98.49999237060547, 98.6399917602539, 98.7199935913086, 98.50999450683594, 98.6199951171875, 98.74999237060547, 98.67999267578125, 98.69999694824219, 98.68999481201172, 98.69999694824219, 98.69999694824219, 98.56999206542969, 98.80999755859375, 98.74999237060547, 98.6199951171875, 98.85999298095703, 98.72999572753906, 98.80999755859375, 98.73999786376953, 98.6399917602539, 98.7699966430664, 98.73999786376953, 98.73999786376953, 98.82999420166016, 98.66999816894531, 98.87999725341797, 98.78999328613281, 98.7699966430664, 98.72999572753906, 98.73999786376953, 98.75999450683594, 98.7699966430664, 98.77999877929688, 98.79999542236328, 98.78999328613281, 98.79999542236328, 98.83999633789062, 98.93999481201172, 98.85999298095703, 98.8499984741211, 98.8899917602539, 98.80999755859375, 98.93999481201172, 98.85999298095703, 98.7699966430664, 98.80999755859375, 98.78999328613281, 98.87999725341797, 98.93999481201172, 98.85999298095703, 98.99999237060547, 98.92999267578125, 98.85999298095703, 98.81999206542969, 98.95999908447266, 98.85999298095703, 98.92999267578125, 98.90999603271484, 98.78999328613281, 98.94999694824219, 98.95999908447266, 98.93999481201172, 98.92999267578125, 98.78999328613281, 98.8899917602539, 98.8899917602539, 98.8899917602539, 98.77999877929688, 98.9699935913086, 98.98999786376953, 98.8699951171875, 98.94999694824219, 98.82999420166016, 98.85999298095703, 98.9699935913086, 99.0199966430664, 98.7699966430664, 98.8699951171875, 98.89999389648438, 98.92999267578125, 98.94999694824219, 98.78999328613281, 98.9699935913086, 99.04999542236328, 98.8699951171875, 98.79999542236328, 98.82999420166016, 98.87999725341797, 98.89999389648438, 99.03999328613281, 98.89999389648438, 98.8899917602539, 98.93999481201172, 98.8899917602539, 98.92999267578125, 98.94999694824219, 98.91999816894531, 98.95999908447266, 98.90999603271484, 98.9699935913086, 98.8499984741211, 98.94999694824219, 98.9699935913086, 98.90999603271484, 98.89999389648438, 98.94999694824219, 98.92999267578125, 98.89999389648438, 98.94999694824219, 98.8899917602539, 98.8699951171875, 98.8699951171875, 98.92999267578125, 98.92999267578125, 98.91999816894531, 98.94999694824219, 98.92999267578125, 98.91999816894531, 98.94999694824219, 98.93999481201172, 98.8899917602539, 98.8899917602539, 98.89999389648438, 98.87999725341797, 98.8899917602539, 98.8899917602539, 98.92999267578125, 98.89999389648438, 98.90999603271484, 98.9699935913086, 98.85999298095703, 98.90999603271484, 98.91999816894531, 98.87999725341797, 98.92999267578125, 98.91999816894531, 98.89999389648438, 98.91999816894531, 98.91999816894531, 98.92999267578125], "epoch_time": 45.25263261795044, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdagg_0.0001_256_42.json <==
{"train_losses": [2.1627535820007324, 1.8971959352493286, 1.7007044553756714, 1.5296605825424194, 1.3866050243377686, 1.2678166627883911, 1.1444456577301025, 1.0310558080673218, 0.9300581216812134, 0.8417083621025085, 0.7657397389411926, 0.6966363191604614, 0.6410258412361145, 0.5923725962638855, 0.55045086145401, 0.5085129141807556, 0.47633808851242065, 0.4456770122051239, 0.41296759247779846, 0.3949469327926636, 0.37773823738098145, 0.3564319312572479, 0.3318430483341217, 0.31652361154556274, 0.2958607077598572, 0.28214049339294434, 0.27237117290496826, 0.25448501110076904, 0.24146445095539093, 0.23721089959144592, 0.22546552121639252, 0.20985420048236847, 0.2069561630487442, 0.19840727746486664, 0.18441514670848846, 0.18474525213241577, 0.17855757474899292, 0.17090900242328644, 0.16805212199687958, 0.15373501181602478, 0.15501002967357635, 0.14600014686584473, 0.15109017491340637, 0.1495848149061203, 0.12903107702732086, 0.1359158605337143, 0.13290417194366455, 0.1266312301158905, 0.1273973137140274, 0.12852191925048828, 0.12149554491043091, 0.1101161390542984, 0.11762538552284241, 0.11237440258264542, 0.1129206120967865, 0.11523419618606567, 0.10813770443201065, 0.10439369827508926, 0.10771088302135468, 0.11280489712953568, 0.1061556339263916, 0.09540946036577225, 0.10129418969154358, 0.1065293624997139, 0.09568813443183899, 0.09769654273986816, 0.10437639057636261, 0.10046012699604034, 0.09607940912246704, 0.09899252653121948, 0.09017403423786163, 0.1030380055308342, 0.10213758796453476, 0.09682668000459671, 0.08252830803394318, 0.09708531945943832, 0.09764708578586578, 0.09392641484737396, 0.09422052651643753, 0.08619967848062515, 0.0997396856546402, 0.08444003760814667, 0.09664739668369293, 0.09222941845655441, 0.08580411225557327, 0.09320028126239777, 0.08614899963140488, 0.09325156360864639, 0.09667585045099258, 0.08771369606256485, 0.0981774851679802, 0.07931642979383469, 0.08920522034168243, 0.09136942774057388, 0.07823637127876282, 0.09310287237167358, 0.08626095205545425, 0.09000702947378159, 0.07993898540735245, 0.08646589517593384, 0.08521012216806412, 0.08419975638389587, 0.08706632256507874, 0.08535616099834442, 0.07949044555425644, 0.0831010714173317, 0.08131945878267288, 0.08780395984649658, 0.08581633865833282, 0.07999378442764282, 0.0794595330953598, 0.08208402991294861, 0.08601930737495422, 0.07800482958555222, 0.07352963835000992, 0.0776386633515358, 0.07990024983882904, 0.0876564010977745, 0.07482943683862686, 0.08321060985326767, 0.07831347733736038, 0.08458340913057327, 0.07560397684574127, 0.07369136065244675, 0.07410957664251328, 0.08101081848144531, 0.07208443433046341, 0.07182181626558304, 0.07606028020381927, 0.07490432262420654, 0.07174748182296753, 0.07384630292654037, 0.07890214771032333, 0.07578526437282562, 0.07519026845693588, 0.06999282538890839, 0.07264061272144318, 0.06562811136245728, 0.07522663474082947, 0.0667731836438179, 0.07114984840154648, 0.07153874635696411, 0.06924740225076675, 0.07466424256563187, 0.06979978829622269, 0.06501700729131699, 0.06580741703510284, 0.07017019391059875, 0.06935758888721466, 0.0657232329249382, 0.02780454233288765, 0.012912299484014511, 0.009407058358192444, 0.007367750629782677, 0.006020704284310341, 0.005351684521883726, 0.004899295046925545, 0.004510942380875349, 0.003857889212667942, 0.0033574330154806376, 0.003707495052367449, 0.003089573932811618, 0.0028087354730814695, 0.0023685672786086798, 0.0030179815366864204, 0.0025565004907548428, 0.0024397126398980618, 0.0028247020673006773, 0.0023548773024231195, 0.0025768086779862642, 0.0023307097144424915, 0.0022992079611867666, 0.002175702014937997, 0.002139245392754674, 0.0018565552309155464, 0.0017890555318444967, 0.0017244211630895734, 0.0019063728395849466, 0.002061521867290139, 0.0020194463431835175, 0.0018834539223462343, 0.001733895274810493, 0.0016834510024636984, 0.0016712865326553583, 0.0018816064111888409, 0.0016606524586677551, 0.0017665423220023513, 0.0017712990520521998, 0.0018042707815766335, 0.001818013726733625, 0.0015254577156156301, 0.0016579615185037255, 0.0016450730618089437, 0.0014912107726559043, 0.0015275799669325352, 0.0015820086700841784, 0.0016929410630837083, 0.0013976384652778506, 0.0015922142192721367, 0.0016150032170116901], "accs1": [24.6299991607666, 33.07999801635742, 40.16999816894531, 46.73999786376953, 49.44999694824219, 55.839996337890625, 60.2599983215332, 64.69000244140625, 66.92999267578125, 71.45000457763672, 68.8499984741211, 72.62999725341797, 76.58000183105469, 77.3499984741211, 79.58999633789062, 79.82999420166016, 80.08999633789062, 81.02999877929688, 79.93999481201172, 81.13999938964844, 81.83000183105469, 83.97000122070312, 81.36000061035156, 81.04999542236328, 84.29000091552734, 83.7300033569336, 84.38999938964844, 83.12999725341797, 83.62000274658203, 84.8499984741211, 83.45999908447266, 83.62000274658203, 84.8499984741211, 85.31999206542969, 83.3499984741211, 85.23999786376953, 84.48999786376953, 82.22999572753906, 84.75999450683594, 84.72999572753906, 84.55999755859375, 85.0999984741211, 81.5999984741211, 85.27999877929688, 84.97999572753906, 84.88999938964844, 83.55000305175781, 86.1199951171875, 82.5999984741211, 83.87999725341797, 86.41999816894531, 85.2699966430664, 86.57999420166016, 85.81999206542969, 86.24999237060547, 84.13999938964844, 86.0999984741211, 86.49999237060547, 86.6199951171875, 84.08000183105469, 85.9699935913086, 81.52999877929688, 86.67999267578125, 82.69999694824219, 82.81999969482422, 87.8699951171875, 86.66999816894531, 84.0999984741211, 87.06999969482422, 86.9699935913086, 86.42999267578125, 87.54999542236328, 85.18999481201172, 88.5, 86.17999267578125, 88.58000183105469, 87.23999786376953, 85.19999694824219, 86.83999633789062, 86.95999908447266, 88.72999572753906, 88.52999877929688, 87.61000061035156, 87.83999633789062, 86.31999206542969, 88.07999420166016, 88.1199951171875, 86.62999725341797, 86.72999572753906, 84.75, 88.48999786376953, 87.13999938964844, 88.16999816894531, 87.95999908447266, 86.5999984741211, 88.18999481201172, 88.0199966430664, 87.07999420166016, 87.23999786376953, 87.03999328613281, 87.33999633789062, 85.7699966430664, 87.79000091552734, 90.19000244140625, 87.0999984741211, 86.52999877929688, 88.25, 87.41999816894531, 87.87999725341797, 89.02999877929688, 88.40999603271484, 87.32999420166016, 89.37000274658203, 89.20999908447266, 88.45999908447266, 87.39999389648438, 88.31999969482422, 90.20999908447266, 88.47000122070312, 89.81999969482422, 88.9000015258789, 88.44999694824219, 88.70999908447266, 89.94000244140625, 88.61000061035156, 89.33000183105469, 89.04999542236328, 89.16999816894531, 88.25999450683594, 89.2699966430664, 87.28999328613281, 89.66999816894531, 88.70999908447266, 90.16000366210938, 90.0, 89.13999938964844, 89.51000213623047, 89.11000061035156, 89.91999816894531, 90.27000427246094, 90.12999725341797, 90.76000213623047, 89.97000122070312, 89.41999816894531, 88.30999755859375, 90.51000213623047, 87.55999755859375, 89.37000274658203, 90.1500015258789, 90.76000213623047, 93.19999694824219, 93.53999328613281, 93.50999450683594, 93.81999969482422, 93.7699966430664, 93.8699951171875, 93.77999877929688, 93.82999420166016, 93.7699966430664, 93.91999816894531, 93.82999420166016, 93.93000030517578, 93.94999694824219, 94.00999450683594, 94.04000091552734, 94.0199966430664, 94.15999603271484, 93.87999725341797, 93.93000030517578, 94.04999542236328, 94.02999877929688, 93.98999786376953, 93.83999633789062, 93.98999786376953, 93.90999603271484, 93.8499984741211, 93.93000030517578, 93.90999603271484, 93.91999816894531, 93.98999786376953, 93.80999755859375, 93.90999603271484, 93.94999694824219, 93.88999938964844, 93.8499984741211, 93.88999938964844, 93.87999725341797, 93.78999328613281, 93.88999938964844, 93.9699935913086, 93.89999389648438, 94.02999877929688, 93.9699935913086, 93.95999908447266, 93.94999694824219, 93.86000061035156, 94.07999420166016, 94.04999542236328, 94.08999633789062, 94.0], "accs5": [80.97999572753906, 87.03999328613281, 90.1500015258789, 92.7699966430664, 92.82999420166016, 95.19999694824219, 96.11000061035156, 96.7300033569336, 97.18000030517578, 97.93999481201172, 97.82999420166016, 98.3899917602539, 98.3899917602539, 98.66999816894531, 98.94999694824219, 98.93999481201172, 98.7199935913086, 99.1199951171875, 98.7199935913086, 99.10999298095703, 99.1199951171875, 99.28999328613281, 99.23999786376953, 99.12999725341797, 99.27999877929688, 99.28999328613281, 99.22999572753906, 99.07999420166016, 99.18999481201172, 99.2699966430664, 99.25999450683594, 99.37999725341797, 99.24999237060547, 99.43999481201172, 99.29999542236328, 99.38999938964844, 99.14999389648438, 99.14999389648438, 99.35999298095703, 99.18999481201172, 99.24999237060547, 99.42999267578125, 99.04999542236328, 99.22999572753906, 99.16999816894531, 99.32999420166016, 99.43999481201172, 99.43999481201172, 99.0999984741211, 99.00999450683594, 99.3699951171875, 99.20999908447266, 99.39999389648438, 99.50999450683594, 99.54999542236328, 99.38999938964844, 99.52999877929688, 99.44999694824219, 99.32999420166016, 99.53999328613281, 99.50999450683594, 98.85999298095703, 99.39999389648438, 99.3499984741211, 99.10999298095703, 99.50999450683594, 99.35999298095703, 99.22999572753906, 99.52999877929688, 99.47999572753906, 99.15999603271484, 99.49999237060547, 99.38999938964844, 99.48999786376953, 99.41999816894531, 99.54999542236328, 99.30999755859375, 99.12999725341797, 99.5199966430664, 99.4699935913086, 99.58999633789062, 99.5199966430664, 99.3499984741211, 99.41999816894531, 99.44999694824219, 99.50999450683594, 99.28999328613281, 99.40999603271484, 99.39999389648438, 99.41999816894531, 99.52999877929688, 99.35999298095703, 99.55999755859375, 99.70999908447266, 99.3699951171875, 99.57999420166016, 99.48999786376953, 99.55999755859375, 99.29999542236328, 99.5199966430664, 99.52999877929688, 99.57999420166016, 99.60999298095703, 99.75, 99.5199966430664, 99.32999420166016, 99.40999603271484, 99.40999603271484, 99.29999542236328, 99.54999542236328, 99.63999938964844, 99.48999786376953, 99.58999633789062, 99.50999450683594, 99.5999984741211, 99.47999572753906, 99.57999420166016, 99.65999603271484, 99.53999328613281, 99.66999816894531, 99.63999938964844, 99.60999298095703, 99.69999694824219, 99.63999938964844, 99.63999938964844, 99.53999328613281, 99.70999908447266, 99.60999298095703, 99.48999786376953, 99.55999755859375, 99.22999572753906, 99.6199951171875, 99.45999908447266, 99.66999816894531, 99.62999725341797, 99.45999908447266, 99.58999633789062, 99.5199966430664, 99.58999633789062, 99.6199951171875, 99.67999267578125, 99.65999603271484, 99.56999969482422, 99.5199966430664, 99.55999755859375, 99.73999786376953, 99.49999237060547, 99.64999389648438, 99.62999725341797, 99.7199935913086, 99.7699966430664, 99.75999450683594, 99.77999877929688, 99.79999542236328, 99.82999420166016, 99.83999633789062, 99.80999755859375, 99.81999969482422, 99.79999542236328, 99.82999420166016, 99.81999969482422, 99.82999420166016, 99.82999420166016, 99.8499984741211, 99.83999633789062, 99.87999725341797, 99.8499984741211, 99.82999420166016, 99.8699951171875, 99.81999969482422, 99.83999633789062, 99.81999969482422, 99.81999969482422, 99.8499984741211, 99.8699951171875, 99.81999969482422, 99.83999633789062, 99.85999298095703, 99.85999298095703, 99.8499984741211, 99.85999298095703, 99.8699951171875, 99.8499984741211, 99.8699951171875, 99.8499984741211, 99.83999633789062, 99.85999298095703, 99.85999298095703, 99.8499984741211, 99.8499984741211, 99.83999633789062, 99.82999420166016, 99.85999298095703, 99.85999298095703, 99.85999298095703, 99.8499984741211, 99.8499984741211, 99.82999420166016, 99.83999633789062, 99.83999633789062], "epoch_time": 41.359384059906006, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdagg_0.0001_32_42.json <==
{"train_losses": [1.7704883813858032, 1.3888436555862427, 1.1586328744888306, 0.9456431865692139, 0.7798254489898682, 0.6822699308395386, 0.603096604347229, 0.557449996471405, 0.5148398876190186, 0.4809000790119171, 0.4543434679508209, 0.4281063973903656, 0.4041983187198639, 0.38500556349754333, 0.374077171087265, 0.3589632213115692, 0.3458520472049713, 0.3333214223384857, 0.33168402314186096, 0.32114720344543457, 0.31732800602912903, 0.3083716332912445, 0.3117624521255493, 0.3086183965206146, 0.30828723311424255, 0.29959437251091003, 0.3007456660270691, 0.29621443152427673, 0.2923130393028259, 0.2927274703979492, 0.28706756234169006, 0.2844417989253998, 0.28271588683128357, 0.27617257833480835, 0.27489736676216125, 0.27365297079086304, 0.2701788544654846, 0.2700807452201843, 0.2722250819206238, 0.2672637701034546, 0.2634967565536499, 0.25969284772872925, 0.2672884464263916, 0.2559944689273834, 0.25844183564186096, 0.2616415321826935, 0.2515389323234558, 0.25526317954063416, 0.2550119161605835, 0.2574782371520996, 0.2527233362197876, 0.25191324949264526, 0.2536713480949402, 0.2504217028617859, 0.24791377782821655, 0.24751660227775574, 0.24658480286598206, 0.2430022954940796, 0.2483997344970703, 0.24510698020458221, 0.24771776795387268, 0.2443404644727707, 0.24273276329040527, 0.24714437127113342, 0.23986321687698364, 0.2440701276063919, 0.24079515039920807, 0.2382434904575348, 0.23857952654361725, 0.2352275401353836, 0.23721665143966675, 0.24048921465873718, 0.2392033487558365, 0.2379581183195114, 0.23503771424293518, 0.2349601536989212, 0.23217062652111053, 0.23813939094543457, 0.23357641696929932, 0.23221231997013092, 0.23314018547534943, 0.23457272350788116, 0.22828666865825653, 0.22872328758239746, 0.23502585291862488, 0.23287227749824524, 0.23183661699295044, 0.22553887963294983, 0.22961975634098053, 0.23342813551425934, 0.23118843138217926, 0.23085138201713562, 0.23248030245304108, 0.22833549976348877, 0.22432483732700348, 0.22791527211666107, 0.23085859417915344, 0.2297540009021759, 0.22653120756149292, 0.2297852486371994, 0.22628448903560638, 0.22873425483703613, 0.22464792430400848, 0.2252756804227829, 0.22744417190551758, 0.22999612987041473, 0.22609244287014008, 0.23230084776878357, 0.22474132478237152, 0.22596795856952667, 0.22862519323825836, 0.22718840837478638, 0.22614866495132446, 0.22258368134498596, 0.22838552296161652, 0.220563143491745, 0.22499065101146698, 0.22251158952713013, 0.2224627435207367, 0.22478364408016205, 0.22108261287212372, 0.2245219349861145, 0.2251131534576416, 0.22005540132522583, 0.2173035442829132, 0.21994318068027496, 0.22359386086463928, 0.22110676765441895, 0.22215203940868378, 0.21893614530563354, 0.22105088829994202, 0.21758060157299042, 0.22256505489349365, 0.22407793998718262, 0.21817976236343384, 0.22152386605739594, 0.22245311737060547, 0.21989768743515015, 0.21902330219745636, 0.22130486369132996, 0.21684031188488007, 0.221012145280838, 0.2205507904291153, 0.22002938389778137, 0.2169014811515808, 0.22061847150325775, 0.2172984778881073, 0.21869686245918274, 0.22137856483459473, 0.21865229308605194, 0.10209355503320694, 0.06459199637174606, 0.05238920822739601, 0.04182785376906395, 0.03603102266788483, 0.02952510491013527, 0.025994401425123215, 0.0237598679959774, 0.021524179726839066, 0.019777821376919746, 0.015517682768404484, 0.016568778082728386, 0.014516935683786869, 0.015066892839968204, 0.01445320900529623, 0.014478744938969612, 0.014071235433220863, 0.01318930834531784, 0.012418881058692932, 0.012857421301305294, 0.01338980346918106, 0.011841459199786186, 0.013661033473908901, 0.013902283273637295, 0.01362559013068676, 0.013149592094123363, 0.013771588914096355, 0.013214273378252983, 0.016495969146490097, 0.014034331776201725, 0.014346035197377205, 0.016019826754927635, 0.01602279208600521, 0.01965012215077877, 0.019273927435278893, 0.01924656704068184, 0.017091140151023865, 0.019925015047192574, 0.019763505086302757, 0.021574635058641434, 0.02313646860420704, 0.018466686829924583, 0.022009804844856262, 0.0223652683198452, 0.024578003212809563, 0.021518759429454803, 0.026512740179896355, 0.022376341745257378, 0.024812152609229088, 0.0265424232929945], "accs1": [46.05999755859375, 55.31999969482422, 63.01000213623047, 70.6500015258789, 75.58999633789062, 78.26000213623047, 80.8699951171875, 80.57999420166016, 84.69000244140625, 82.81999969482422, 83.4000015258789, 85.4699935913086, 85.90999603271484, 86.88999938964844, 85.74999237060547, 86.9699935913086, 87.0999984741211, 87.29999542236328, 87.91999816894531, 88.31999969482422, 88.1199951171875, 87.50999450683594, 85.54999542236328, 85.58999633789062, 87.89999389648438, 87.56999969482422, 87.86000061035156, 87.72999572753906, 86.24999237060547, 87.90999603271484, 85.2699966430664, 85.7199935913086, 88.66999816894531, 87.19999694824219, 87.95999908447266, 88.95999908447266, 88.33999633789062, 88.33999633789062, 87.83999633789062, 88.72000122070312, 88.6199951171875, 87.00999450683594, 89.7699966430664, 86.35999298095703, 88.98999786376953, 88.80999755859375, 89.2699966430664, 87.68999481201172, 88.81999969482422, 88.87999725341797, 89.12000274658203, 88.95999908447266, 87.79000091552734, 89.87000274658203, 89.94000244140625, 90.13999938964844, 88.75, 87.57999420166016, 88.95999908447266, 88.20999908447266, 88.62999725341797, 88.31999969482422, 87.64999389648438, 89.51000213623047, 87.58999633789062, 88.94000244140625, 87.23999786376953, 89.37000274658203, 88.8499984741211, 88.72999572753906, 87.70999908447266, 88.31999969482422, 87.98999786376953, 89.02999877929688, 88.22000122070312, 90.44999694824219, 88.44999694824219, 90.62999725341797, 88.83000183105469, 89.02999877929688, 89.62999725341797, 88.4000015258789, 90.20999908447266, 89.80000305175781, 89.0, 88.33000183105469, 89.69999694824219, 90.04000091552734, 90.5, 85.13999938964844, 88.30999755859375, 89.76000213623047, 88.6199951171875, 86.8499984741211, 88.81999969482422, 88.23999786376953, 87.89999389648438, 86.7199935913086, 88.94999694824219, 88.94000244140625, 89.0999984741211, 89.86000061035156, 89.70999908447266, 90.69000244140625, 84.44000244140625, 89.33000183105469, 90.05000305175781, 90.02999877929688, 90.11000061035156, 89.51000213623047, 89.97000122070312, 88.83999633789062, 87.91999816894531, 89.52999877929688, 90.37999725341797, 87.80999755859375, 89.72000122070312, 88.18999481201172, 86.63999938964844, 88.58000183105469, 88.61000061035156, 88.97999572753906, 88.80999755859375, 91.62999725341797, 90.0, 89.87999725341797, 86.80999755859375, 82.79999542236328, 89.19999694824219, 88.40999603271484, 89.52999877929688, 87.79999542236328, 87.2699966430664, 88.0, 89.73999786376953, 88.2699966430664, 89.63999938964844, 88.16999816894531, 89.55000305175781, 90.3499984741211, 87.93999481201172, 89.1500015258789, 90.88999938964844, 88.1199951171875, 89.18000030517578, 89.72000122070312, 87.82999420166016, 90.66000366210938, 88.79000091552734, 89.45999908447266, 94.47000122070312, 94.45999908447266, 94.6199951171875, 94.73999786376953, 94.86000061035156, 94.87999725341797, 94.88999938964844, 94.95999908447266, 95.0, 94.8499984741211, 94.88999938964844, 94.8699951171875, 94.97000122070312, 94.97000122070312, 94.79000091552734, 94.80999755859375, 94.94999694824219, 94.90999603271484, 94.98999786376953, 94.5999984741211, 94.70999908447266, 94.9000015258789, 94.70999908447266, 94.6500015258789, 94.54999542236328, 94.25, 94.69999694824219, 94.83000183105469, 94.77999877929688, 94.72000122070312, 94.68999481201172, 94.54999542236328, 94.31999969482422, 94.41999816894531, 94.25999450683594, 94.47000122070312, 94.57999420166016, 94.55999755859375, 94.6199951171875, 94.25, 94.32999420166016, 94.58999633789062, 94.65999603271484, 94.25, 94.52999877929688, 94.1199951171875, 94.20999908447266, 94.73999786376953, 94.56999969482422, 94.4000015258789], "accs5": [92.04999542236328, 95.68000030517578, 96.20999908447266, 98.14999389648438, 98.80999755859375, 98.67999267578125, 98.67999267578125, 98.82999420166016, 99.4699935913086, 99.3699951171875, 99.00999450683594, 99.42999267578125, 99.55999755859375, 99.44999694824219, 99.5999984741211, 99.41999816894531, 99.55999755859375, 99.58999633789062, 99.53999328613281, 99.66999816894531, 99.44999694824219, 99.6199951171875, 99.38999938964844, 99.14999389648438, 99.58999633789062, 99.37999725341797, 99.58999633789062, 99.53999328613281, 99.4699935913086, 99.5999984741211, 99.32999420166016, 99.38999938964844, 99.5999984741211, 99.5999984741211, 99.4699935913086, 99.5199966430664, 99.52999877929688, 99.52999877929688, 99.54999542236328, 99.60999298095703, 99.54999542236328, 99.54999542236328, 99.5999984741211, 99.49999237060547, 99.45999908447266, 99.62999725341797, 99.58999633789062, 99.37999725341797, 99.52999877929688, 99.67999267578125, 99.63999938964844, 99.5199966430664, 99.63999938964844, 99.70999908447266, 99.68999481201172, 99.65999603271484, 99.56999969482422, 99.43999481201172, 99.47999572753906, 99.54999542236328, 99.35999298095703, 99.56999969482422, 99.40999603271484, 99.73999786376953, 99.29999542236328, 99.52999877929688, 99.48999786376953, 99.60999298095703, 99.50999450683594, 99.62999725341797, 99.50999450683594, 99.56999969482422, 99.54999542236328, 99.60999298095703, 99.64999389648438, 99.67999267578125, 99.67999267578125, 99.68999481201172, 99.45999908447266, 99.65999603271484, 99.77999877929688, 99.57999420166016, 99.65999603271484, 99.64999389648438, 99.66999816894531, 99.60999298095703, 99.67999267578125, 99.67999267578125, 99.72999572753906, 98.79999542236328, 99.63999938964844, 99.5999984741211, 99.64999389648438, 99.48999786376953, 99.73999786376953, 99.49999237060547, 99.53999328613281, 99.56999969482422, 99.58999633789062, 99.45999908447266, 99.57999420166016, 99.65999603271484, 99.67999267578125, 99.75999450683594, 98.7699966430664, 99.68999481201172, 99.62999725341797, 99.67999267578125, 99.65999603271484, 99.47999572753906, 99.60999298095703, 99.38999938964844, 99.67999267578125, 99.72999572753906, 99.73999786376953, 99.60999298095703, 99.62999725341797, 99.5999984741211, 99.28999328613281, 99.42999267578125, 99.60999298095703, 99.4699935913086, 99.64999389648438, 99.78999328613281, 99.68999481201172, 99.75, 99.4699935913086, 99.5199966430664, 99.64999389648438, 99.66999816894531, 99.6199951171875, 99.60999298095703, 99.66999816894531, 99.64999389648438, 99.66999816894531, 99.58999633789062, 99.68999481201172, 99.69999694824219, 99.75999450683594, 99.81999969482422, 99.49999237060547, 99.54999542236328, 99.7699966430664, 99.57999420166016, 99.62999725341797, 99.68999481201172, 99.47999572753906, 99.72999572753906, 99.40999603271484, 99.66999816894531, 99.87999725341797, 99.93000030517578, 99.90999603271484, 99.93000030517578, 99.91999816894531, 99.87999725341797, 99.93000030517578, 99.89999389648438, 99.89999389648438, 99.94999694824219, 99.91999816894531, 99.88999938964844, 99.87999725341797, 99.85999298095703, 99.90999603271484, 99.89999389648438, 99.83999633789062, 99.85999298095703, 99.88999938964844, 99.80999755859375, 99.89999389648438, 99.8699951171875, 99.89999389648438, 99.78999328613281, 99.80999755859375, 99.8699951171875, 99.82999420166016, 99.82999420166016, 99.8499984741211, 99.8499984741211, 99.82999420166016, 99.8499984741211, 99.83999633789062, 99.80999755859375, 99.81999969482422, 99.82999420166016, 99.93999481201172, 99.7699966430664, 99.85999298095703, 99.87999725341797, 99.82999420166016, 99.85999298095703, 99.82999420166016, 99.81999969482422, 99.87999725341797, 99.8499984741211, 99.8699951171875, 99.85999298095703, 99.72999572753906, 99.90999603271484], "epoch_time": 109.75627589225769, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdagg_0.0001_512_42.json <==
{"train_losses": [2.241109848022461, 2.0601580142974854, 1.8701896667480469, 1.7012380361557007, 1.5662553310394287, 1.4548676013946533, 1.3602092266082764, 1.270622968673706, 1.1853525638580322, 1.1038639545440674, 1.0241479873657227, 0.9501423835754395, 0.8876210451126099, 0.8371351361274719, 0.7875763177871704, 0.7405421733856201, 0.6982698440551758, 0.6619494557380676, 0.6223630905151367, 0.5942298173904419, 0.5648555755615234, 0.5382794141769409, 0.5113939642906189, 0.48972082138061523, 0.46547257900238037, 0.45311424136161804, 0.42902687191963196, 0.4162939786911011, 0.39466002583503723, 0.37853163480758667, 0.36514517664909363, 0.3494131565093994, 0.3406195342540741, 0.3294444978237152, 0.31442973017692566, 0.3035179078578949, 0.29264894127845764, 0.2810570001602173, 0.2735755145549774, 0.2686772346496582, 0.25585564970970154, 0.24894610047340393, 0.23759867250919342, 0.23099778592586517, 0.2225934863090515, 0.21824811398983002, 0.20932702720165253, 0.19680903851985931, 0.19228264689445496, 0.18737412989139557, 0.18480585515499115, 0.166639044880867, 0.1644914448261261, 0.16223637759685516, 0.15714623034000397, 0.15421105921268463, 0.14501847326755524, 0.13995441794395447, 0.13771715760231018, 0.13579677045345306, 0.1327049434185028, 0.1293681561946869, 0.12414532154798508, 0.12789775431156158, 0.11950931698083878, 0.11641652137041092, 0.10837817192077637, 0.10859503597021103, 0.101801797747612, 0.09763781726360321, 0.0946846455335617, 0.09830664843320847, 0.09443298727273941, 0.09318719804286957, 0.09502724558115005, 0.09244461357593536, 0.08932173252105713, 0.08062579482793808, 0.07791189104318619, 0.08089406043291092, 0.07605854421854019, 0.08475470542907715, 0.0763692706823349, 0.07533548772335052, 0.07354315370321274, 0.07866870611906052, 0.07553912699222565, 0.07195349782705307, 0.06978177279233932, 0.07380634546279907, 0.0716761127114296, 0.06437277048826218, 0.06295270472764969, 0.055077191442251205, 0.0637170597910881, 0.06905821710824966, 0.06630517542362213, 0.06470310688018799, 0.060614243149757385, 0.06121290847659111, 0.059901297092437744, 0.05532175302505493, 0.05735934525728226, 0.05631557106971741, 0.06135043129324913, 0.061055149883031845, 0.06731710582971573, 0.06769830733537674, 0.062127888202667236, 0.05420394241809845, 0.05708673596382141, 0.055289432406425476, 0.05268801003694534, 0.05830320715904236, 0.057256124913692474, 0.06553712487220764, 0.06289467960596085, 0.0591525174677372, 0.052444081753492355, 0.05316943675279617, 0.05917944759130478, 0.055149901658296585, 0.050847314298152924, 0.05173082277178764, 0.06734776496887207, 0.05588419362902641, 0.05145819112658501, 0.05181993544101715, 0.051021479070186615, 0.06105204299092293, 0.052873533219099045, 0.051393669098615646, 0.05199487507343292, 0.06471987813711166, 0.05986972153186798, 0.05327152833342552, 0.04901494085788727, 0.053221624344587326, 0.05513157695531845, 0.05438876152038574, 0.04915289580821991, 0.05140696465969086, 0.05156080797314644, 0.05746736750006676, 0.05353989079594612, 0.04592111334204674, 0.04987800493836403, 0.059744514524936676, 0.05815466493368149, 0.05409707874059677, 0.022572267800569534, 0.011750376783311367, 0.009974525310099125, 0.008072486147284508, 0.006391504313796759, 0.006636124569922686, 0.005414855666458607, 0.005290942266583443, 0.005013986956328154, 0.004565850831568241, 0.0041641960851848125, 0.004304320085793734, 0.004087075125426054, 0.00370134599506855, 0.0037681020330637693, 0.003412378253415227, 0.003125682706013322, 0.003336993046104908, 0.0031620191875845194, 0.0028053750284016132, 0.002795976586639881, 0.0024978541769087315, 0.002782530151307583, 0.0026399216149002314, 0.0026086666621267796, 0.0023799510672688484, 0.002436514478176832, 0.002321384148672223, 0.0023426266852766275, 0.0022823342587798834, 0.002263113856315613, 0.002157306531444192, 0.0020569846965372562, 0.0018965265480801463, 0.0020180249121040106, 0.001918368972837925, 0.0019097928889095783, 0.001895135035738349, 0.0020644711330533028, 0.0018037310801446438, 0.001902582822367549, 0.0017471079481765628, 0.0018136968137696385, 0.0016229769680649042, 0.00161049235612154, 0.0017235114937648177, 0.0016411046963185072, 0.00166151556186378, 0.0016592369647696614, 0.0016847776714712381], "accs1": [19.450000762939453, 25.630001068115234, 34.15999984741211, 38.650001525878906, 44.81999969482422, 47.869998931884766, 50.81999969482422, 55.97999572753906, 58.22999954223633, 61.46999740600586, 61.47999572753906, 65.27999877929688, 66.64999389648438, 65.73999786376953, 71.69999694824219, 72.94999694824219, 73.5999984741211, 75.27999877929688, 75.38999938964844, 77.87999725341797, 77.04000091552734, 78.65999603271484, 78.90999603271484, 79.66999816894531, 79.53999328613281, 80.9699935913086, 79.83999633789062, 80.05999755859375, 81.27999877929688, 81.1199951171875, 81.75, 82.3499984741211, 82.11000061035156, 81.65999603271484, 82.77999877929688, 83.5999984741211, 83.6500015258789, 83.23999786376953, 81.7699966430664, 82.29000091552734, 83.45999908447266, 82.5, 82.52999877929688, 82.86000061035156, 84.20999908447266, 82.26000213623047, 83.9800033569336, 84.08000183105469, 83.44999694824219, 82.5199966430664, 81.8699951171875, 82.97999572753906, 83.36000061035156, 82.26000213623047, 83.04000091552734, 85.0999984741211, 84.73999786376953, 83.06999969482422, 84.30999755859375, 81.93999481201172, 83.25, 82.13999938964844, 84.0, 84.43000030517578, 85.0999984741211, 85.3499984741211, 85.37999725341797, 84.86000061035156, 84.69999694824219, 85.02999877929688, 84.05000305175781, 80.0999984741211, 84.36000061035156, 84.13999938964844, 84.7699966430664, 84.12000274658203, 85.93999481201172, 85.31999206542969, 83.2300033569336, 84.79999542236328, 84.5, 83.62000274658203, 84.69000244140625, 84.87999725341797, 85.6199951171875, 82.69000244140625, 84.56999969482422, 81.57999420166016, 84.91999816894531, 85.77999877929688, 81.0199966430664, 84.72000122070312, 82.80999755859375, 84.36000061035156, 83.26000213623047, 85.52999877929688, 85.42999267578125, 81.39999389648438, 85.66999816894531, 85.87999725341797, 82.08000183105469, 85.35999298095703, 85.49999237060547, 85.92999267578125, 83.02999877929688, 84.6199951171875, 85.17999267578125, 85.03999328613281, 85.74999237060547, 85.79999542236328, 83.31999969482422, 83.72000122070312, 85.43999481201172, 85.16999816894531, 84.94999694824219, 85.4699935913086, 82.54000091552734, 84.02000427246094, 86.1399917602539, 86.28999328613281, 83.79000091552734, 87.48999786376953, 84.75, 83.93000030517578, 83.5, 87.15999603271484, 85.02999877929688, 84.13999938964844, 84.86000061035156, 86.49999237060547, 85.89999389648438, 86.24999237060547, 84.65999603271484, 81.81999969482422, 86.97999572753906, 86.05999755859375, 83.6500015258789, 86.29999542236328, 85.81999206542969, 87.0999984741211, 84.6199951171875, 86.62999725341797, 86.00999450683594, 85.98999786376953, 85.73999786376953, 87.38999938964844, 84.0999984741211, 85.3699951171875, 82.87000274658203, 85.60999298095703, 90.16999816894531, 90.19000244140625, 90.33000183105469, 90.51000213623047, 90.55999755859375, 90.54000091552734, 90.58000183105469, 90.61000061035156, 90.44000244140625, 90.5999984741211, 90.61000061035156, 90.72999572753906, 90.54000091552734, 90.52000427246094, 90.62000274658203, 90.58000183105469, 90.66000366210938, 90.56999969482422, 90.62000274658203, 90.69999694824219, 90.66000366210938, 90.70999908447266, 90.56999969482422, 90.66999816894531, 90.69000244140625, 90.56999969482422, 90.80000305175781, 90.86000061035156, 90.76000213623047, 90.7699966430664, 90.93000030517578, 90.87999725341797, 90.94999694824219, 90.80999755859375, 90.83999633789062, 90.76000213623047, 90.81999969482422, 90.75, 90.94000244140625, 90.80999755859375, 91.0, 90.80000305175781, 90.86000061035156, 90.8699951171875, 90.94000244140625, 90.8699951171875, 90.93000030517578, 90.7699966430664, 90.90999603271484, 90.83000183105469], "accs5": [72.75999450683594, 81.18999481201172, 87.52999877929688, 90.05000305175781, 92.12999725341797, 93.08999633789062, 93.90999603271484, 95.13999938964844, 95.47000122070312, 96.29000091552734, 96.23999786376953, 97.04000091552734, 97.0199966430664, 97.11000061035156, 98.2699966430664, 98.3499984741211, 98.45999145507812, 98.56999206542969, 98.50999450683594, 98.58999633789062, 98.94999694824219, 98.89999389648438, 98.92999267578125, 98.89999389648438, 98.98999786376953, 99.08999633789062, 98.64999389648438, 98.90999603271484, 99.08999633789062, 99.13999938964844, 99.0999984741211, 99.18999481201172, 99.18999481201172, 99.14999389648438, 99.16999816894531, 99.14999389648438, 99.25999450683594, 99.12999725341797, 98.99999237060547, 99.0999984741211, 99.16999816894531, 99.13999938964844, 98.94999694824219, 99.0999984741211, 99.30999755859375, 99.15999603271484, 99.18999481201172, 99.2699966430664, 99.04999542236328, 99.17999267578125, 98.92999267578125, 98.8699951171875, 99.32999420166016, 99.08999633789062, 99.0999984741211, 99.2199935913086, 99.2699966430664, 99.22999572753906, 99.20999908447266, 99.07999420166016, 99.15999603271484, 99.14999389648438, 99.04999542236328, 98.97999572753906, 99.02999877929688, 99.14999389648438, 99.18999481201172, 99.2699966430664, 99.0999984741211, 99.35999298095703, 98.66999816894531, 98.90999603271484, 99.25999450683594, 99.16999816894531, 99.35999298095703, 99.32999420166016, 99.37999725341797, 99.17999267578125, 99.22999572753906, 99.24999237060547, 98.93999481201172, 99.20999908447266, 99.27999877929688, 99.14999389648438, 99.18999481201172, 99.12999725341797, 99.0999984741211, 98.8699951171875, 99.19999694824219, 99.24999237060547, 99.14999389648438, 99.04999542236328, 98.9699935913086, 99.29999542236328, 99.17999267578125, 99.1199951171875, 99.31999969482422, 99.17999267578125, 99.25999450683594, 99.37999725341797, 98.9699935913086, 99.02999877929688, 99.06999206542969, 99.23999786376953, 99.06999206542969, 99.03999328613281, 98.95999908447266, 99.37999725341797, 99.1199951171875, 99.27999877929688, 98.92999267578125, 99.3699951171875, 99.03999328613281, 99.29999542236328, 98.50999450683594, 99.30999755859375, 99.3699951171875, 99.06999206542969, 99.17999267578125, 99.28999328613281, 99.02999877929688, 99.44999694824219, 99.20999908447266, 98.85999298095703, 98.52999877929688, 99.23999786376953, 99.24999237060547, 99.1199951171875, 99.25999450683594, 99.40999603271484, 99.3499984741211, 99.25999450683594, 99.18999481201172, 98.64999389648438, 99.28999328613281, 99.22999572753906, 99.39999389648438, 99.39999389648438, 99.43999481201172, 99.41999816894531, 99.23999786376953, 99.25999450683594, 99.30999755859375, 99.33999633789062, 99.28999328613281, 99.35999298095703, 99.29999542236328, 99.17999267578125, 99.27999877929688, 99.3499984741211, 99.6199951171875, 99.60999298095703, 99.66999816894531, 99.62999725341797, 99.64999389648438, 99.66999816894531, 99.64999389648438, 99.62999725341797, 99.64999389648438, 99.64999389648438, 99.62999725341797, 99.64999389648438, 99.6199951171875, 99.66999816894531, 99.63999938964844, 99.5999984741211, 99.64999389648438, 99.64999389648438, 99.64999389648438, 99.63999938964844, 99.5999984741211, 99.60999298095703, 99.60999298095703, 99.62999725341797, 99.60999298095703, 99.6199951171875, 99.60999298095703, 99.6199951171875, 99.57999420166016, 99.6199951171875, 99.60999298095703, 99.64999389648438, 99.66999816894531, 99.63999938964844, 99.64999389648438, 99.63999938964844, 99.65999603271484, 99.63999938964844, 99.64999389648438, 99.64999389648438, 99.64999389648438, 99.62999725341797, 99.6199951171875, 99.62999725341797, 99.63999938964844, 99.65999603271484, 99.62999725341797, 99.63999938964844, 99.62999725341797, 99.63999938964844], "epoch_time": 39.44625735282898, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdagg_0.0001_64_42.json <==
{"train_losses": [1.906954288482666, 1.5583099126815796, 1.349731206893921, 1.125938892364502, 0.9363150596618652, 0.7722668051719666, 0.6682098507881165, 0.5898039937019348, 0.5322050452232361, 0.4826486110687256, 0.4429851472377777, 0.40947842597961426, 0.38201722502708435, 0.3585866391658783, 0.341659277677536, 0.3253776729106903, 0.3131919801235199, 0.29622435569763184, 0.29243016242980957, 0.2809746563434601, 0.2736321687698364, 0.2620604932308197, 0.2625996172428131, 0.25549259781837463, 0.2500517964363098, 0.24389253556728363, 0.24047929048538208, 0.24002335965633392, 0.2268669307231903, 0.22936996817588806, 0.22465716302394867, 0.21951769292354584, 0.21943135559558868, 0.2081659734249115, 0.20906975865364075, 0.2066326141357422, 0.20549604296684265, 0.2053513079881668, 0.20123544335365295, 0.1976965367794037, 0.19282151758670807, 0.18820880353450775, 0.18970584869384766, 0.1885969489812851, 0.19430333375930786, 0.1842954456806183, 0.18984200060367584, 0.18446993827819824, 0.17873188853263855, 0.18375664949417114, 0.1808338761329651, 0.17622651159763336, 0.1796501874923706, 0.1781412661075592, 0.1767401099205017, 0.17779330909252167, 0.17559337615966797, 0.169593945145607, 0.17609958350658417, 0.17732495069503784, 0.17308151721954346, 0.16889560222625732, 0.16710498929023743, 0.1643798053264618, 0.16797371208667755, 0.169246643781662, 0.1621268093585968, 0.16261987388134003, 0.1642393320798874, 0.1646248996257782, 0.1615520715713501, 0.16431933641433716, 0.1585303246974945, 0.15821217000484467, 0.1619880646467209, 0.1658574938774109, 0.15868043899536133, 0.15687771141529083, 0.1593235284090042, 0.15455880761146545, 0.16246594488620758, 0.14988316595554352, 0.16016846895217896, 0.15501739084720612, 0.15392981469631195, 0.15573245286941528, 0.1544506847858429, 0.15226827561855316, 0.15649203956127167, 0.15968555212020874, 0.15359646081924438, 0.15285034477710724, 0.14981429278850555, 0.15015597641468048, 0.14974723756313324, 0.14908580482006073, 0.1537782847881317, 0.15128092467784882, 0.14916275441646576, 0.1527639776468277, 0.14573107659816742, 0.14664188027381897, 0.14649608731269836, 0.14488810300827026, 0.14456430077552795, 0.14991003274917603, 0.1474429816007614, 0.1492442637681961, 0.14753171801567078, 0.14465558528900146, 0.14585642516613007, 0.15015922486782074, 0.1485084593296051, 0.1406855434179306, 0.15561650693416595, 0.1442476063966751, 0.14196424186229706, 0.14319171011447906, 0.14222556352615356, 0.15015089511871338, 0.1402372270822525, 0.14209161698818207, 0.14428585767745972, 0.1469889134168625, 0.14253459870815277, 0.13996297121047974, 0.14695362746715546, 0.13978514075279236, 0.13982027769088745, 0.13647444546222687, 0.1427890956401825, 0.14101727306842804, 0.14209721982479095, 0.13929852843284607, 0.14083486795425415, 0.13761727511882782, 0.1414586901664734, 0.13770708441734314, 0.13964080810546875, 0.14113306999206543, 0.1384129524230957, 0.14165174961090088, 0.14162372052669525, 0.14336693286895752, 0.13820932805538177, 0.1357330083847046, 0.13976530730724335, 0.14069022238254547, 0.1392129808664322, 0.1408403068780899, 0.05280476436018944, 0.029873216524720192, 0.022002900019288063, 0.017145898193120956, 0.015355941839516163, 0.01358783058822155, 0.011562095955014229, 0.009448952041566372, 0.007675856351852417, 0.007378546055406332, 0.007180517539381981, 0.006181882228702307, 0.0064652590081095695, 0.0055517409928143024, 0.004905618727207184, 0.0055558690801262856, 0.005766816902905703, 0.005996893160045147, 0.0055170562118291855, 0.004944328684359789, 0.004611773416399956, 0.0048616197891533375, 0.005433990154415369, 0.00449711550027132, 0.0053635044023394585, 0.00465050246566534, 0.006287805736064911, 0.005746113136410713, 0.0051044560968875885, 0.0050792088732123375, 0.004456504248082638, 0.004591896664351225, 0.004128461703658104, 0.004514543805271387, 0.004858116153627634, 0.005971946753561497, 0.006937297061085701, 0.005230742506682873, 0.004810900893062353, 0.006017997860908508, 0.005731888115406036, 0.0066236150451004505, 0.006172378547489643, 0.005747324787080288, 0.007215813267976046, 0.006959827151149511, 0.006161280442029238, 0.006719711236655712, 0.00806865468621254, 0.006940891500562429], "accs1": [37.95000076293945, 48.56999969482422, 54.5099983215332, 62.339996337890625, 68.0999984741211, 75.81999969482422, 77.44000244140625, 77.12000274658203, 82.16999816894531, 81.50999450683594, 83.47000122070312, 82.11000061035156, 84.25, 85.60999298095703, 84.5199966430664, 86.41999816894531, 85.91999816894531, 86.2699966430664, 84.44000244140625, 88.06999969482422, 86.55999755859375, 87.79999542236328, 85.57999420166016, 86.81999969482422, 87.0199966430664, 88.3499984741211, 87.48999786376953, 87.15999603271484, 83.87999725341797, 89.2699966430664, 88.29999542236328, 87.66999816894531, 89.22000122070312, 88.48999786376953, 88.54000091552734, 90.41000366210938, 86.93999481201172, 87.8499984741211, 89.47000122070312, 88.47999572753906, 89.55999755859375, 90.22000122070312, 89.79000091552734, 89.75, 89.94000244140625, 88.29999542236328, 89.80999755859375, 90.05999755859375, 89.62000274658203, 89.94000244140625, 88.45999908447266, 90.22000122070312, 89.63999938964844, 90.63999938964844, 90.54000091552734, 88.63999938964844, 88.37999725341797, 88.87999725341797, 91.13999938964844, 89.15999603271484, 88.33999633789062, 88.15999603271484, 88.6199951171875, 91.3499984741211, 89.45999908447266, 87.5199966430664, 88.58000183105469, 90.29000091552734, 89.93000030517578, 88.98999786376953, 86.5199966430664, 89.04000091552734, 89.9800033569336, 87.77999877929688, 89.97000122070312, 90.23999786376953, 89.6500015258789, 88.55999755859375, 90.83000183105469, 89.9800033569336, 90.91999816894531, 89.94000244140625, 90.41999816894531, 90.77999877929688, 89.62999725341797, 89.30999755859375, 90.37999725341797, 90.68000030517578, 90.22000122070312, 88.47000122070312, 89.43000030517578, 90.41000366210938, 90.37999725341797, 89.91000366210938, 90.98999786376953, 88.62999725341797, 89.38999938964844, 91.27999877929688, 89.44000244140625, 87.32999420166016, 89.98999786376953, 88.47000122070312, 89.55999755859375, 89.38999938964844, 90.83000183105469, 88.97999572753906, 90.58000183105469, 89.76000213623047, 91.02999877929688, 89.7699966430664, 89.16999816894531, 91.18999481201172, 89.1500015258789, 90.5, 89.37000274658203, 88.91999816894531, 91.58999633789062, 88.56999969482422, 90.33000183105469, 90.5, 89.91000366210938, 89.97000122070312, 89.18000030517578, 89.5199966430664, 90.37000274658203, 88.44999694824219, 91.82999420166016, 89.54000091552734, 88.54000091552734, 91.04999542236328, 89.2699966430664, 90.0, 89.7699966430664, 88.68000030517578, 89.58000183105469, 89.83000183105469, 91.4699935913086, 89.75, 89.75, 87.50999450683594, 90.41999816894531, 89.79000091552734, 89.80000305175781, 91.90999603271484, 88.61000061035156, 90.38999938964844, 88.9000015258789, 89.23999786376953, 90.06999969482422, 90.05000305175781, 94.47999572753906, 94.81999969482422, 94.83000183105469, 94.97000122070312, 94.80999755859375, 94.77999877929688, 94.97999572753906, 95.0999984741211, 94.90999603271484, 95.05999755859375, 95.0199966430664, 94.79000091552734, 95.08000183105469, 95.05999755859375, 95.13999938964844, 95.11000061035156, 95.23999786376953, 94.91999816894531, 95.0199966430664, 95.02999877929688, 94.90999603271484, 95.0199966430664, 94.90999603271484, 95.11000061035156, 94.94999694824219, 94.97999572753906, 94.83000183105469, 94.94999694824219, 94.9000015258789, 94.97000122070312, 94.75999450683594, 94.79000091552734, 94.8699951171875, 94.94999694824219, 94.58999633789062, 94.62999725341797, 94.68000030517578, 94.7699966430664, 94.54999542236328, 94.97999572753906, 94.83999633789062, 94.83999633789062, 94.3499984741211, 94.8499984741211, 94.61000061035156, 94.8499984741211, 94.61000061035156, 94.68000030517578, 94.19999694824219, 94.79999542236328], "accs5": [89.2699966430664, 93.29999542236328, 94.88999938964844, 95.54999542236328, 97.7699966430664, 98.49999237060547, 98.5999984741211, 98.48999786376953, 99.17999267578125, 99.0999984741211, 99.3499984741211, 99.44999694824219, 99.32999420166016, 99.3699951171875, 99.45999908447266, 99.4699935913086, 99.42999267578125, 99.43999481201172, 99.37999725341797, 99.5199966430664, 99.35999298095703, 99.50999450683594, 99.37999725341797, 99.37999725341797, 99.4699935913086, 99.47999572753906, 99.37999725341797, 99.64999389648438, 99.29999542236328, 99.60999298095703, 99.54999542236328, 99.43999481201172, 99.43999481201172, 99.55999755859375, 99.55999755859375, 99.67999267578125, 99.5999984741211, 99.57999420166016, 99.70999908447266, 99.5199966430664, 99.66999816894531, 99.62999725341797, 99.58999633789062, 99.66999816894531, 99.73999786376953, 99.53999328613281, 99.75999450683594, 99.65999603271484, 99.66999816894531, 99.58999633789062, 99.42999267578125, 99.69999694824219, 99.43999481201172, 99.64999389648438, 99.6199951171875, 99.49999237060547, 99.5199966430664, 99.4699935913086, 99.67999267578125, 99.60999298095703, 99.32999420166016, 99.49999237060547, 99.56999969482422, 99.67999267578125, 99.53999328613281, 99.45999908447266, 99.62999725341797, 99.63999938964844, 99.62999725341797, 99.68999481201172, 99.2199935913086, 99.69999694824219, 99.63999938964844, 99.35999298095703, 99.64999389648438, 99.56999969482422, 99.69999694824219, 99.63999938964844, 99.70999908447266, 99.5999984741211, 99.65999603271484, 99.57999420166016, 99.72999572753906, 99.7199935913086, 99.63999938964844, 99.77999877929688, 99.64999389648438, 99.63999938964844, 99.72999572753906, 99.43999481201172, 99.52999877929688, 99.67999267578125, 99.78999328613281, 99.64999389648438, 99.58999633789062, 99.63999938964844, 99.57999420166016, 99.70999908447266, 99.47999572753906, 99.44999694824219, 99.69999694824219, 99.45999908447266, 99.56999969482422, 99.54999542236328, 99.75999450683594, 99.57999420166016, 99.69999694824219, 99.55999755859375, 99.79999542236328, 99.4699935913086, 99.52999877929688, 99.79999542236328, 99.63999938964844, 99.5999984741211, 99.64999389648438, 99.45999908447266, 99.68999481201172, 99.54999542236328, 99.66999816894531, 99.72999572753906, 99.47999572753906, 99.77999877929688, 99.39999389648438, 99.6199951171875, 99.66999816894531, 99.40999603271484, 99.7699966430664, 99.68999481201172, 99.40999603271484, 99.70999908447266, 99.52999877929688, 99.50999450683594, 99.56999969482422, 99.55999755859375, 99.67999267578125, 99.54999542236328, 99.68999481201172, 99.6199951171875, 99.53999328613281, 99.56999969482422, 99.60999298095703, 99.60999298095703, 99.69999694824219, 99.82999420166016, 99.6199951171875, 99.68999481201172, 99.49999237060547, 99.4699935913086, 99.69999694824219, 99.65999603271484, 99.87999725341797, 99.89999389648438, 99.8699951171875, 99.83999633789062, 99.78999328613281, 99.83999633789062, 99.83999633789062, 99.83999633789062, 99.78999328613281, 99.82999420166016, 99.82999420166016, 99.8499984741211, 99.8499984741211, 99.82999420166016, 99.85999298095703, 99.85999298095703, 99.8699951171875, 99.83999633789062, 99.87999725341797, 99.85999298095703, 99.8699951171875, 99.79999542236328, 99.88999938964844, 99.85999298095703, 99.8499984741211, 99.83999633789062, 99.8699951171875, 99.87999725341797, 99.87999725341797, 99.85999298095703, 99.8699951171875, 99.83999633789062, 99.90999603271484, 99.8499984741211, 99.8499984741211, 99.85999298095703, 99.8499984741211, 99.83999633789062, 99.87999725341797, 99.8499984741211, 99.83999633789062, 99.78999328613281, 99.81999969482422, 99.85999298095703, 99.81999969482422, 99.83999633789062, 99.85999298095703, 99.80999755859375, 99.77999877929688, 99.81999969482422], "epoch_time": 57.447104692459106, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_1024_42.json <==
{"train_losses": [2.3003947734832764, 2.1853842735290527, 1.9961286783218384, 1.7781299352645874, 1.6150739192962646, 1.488218069076538, 1.385286569595337, 1.2949650287628174, 1.2035902738571167, 1.1199846267700195, 1.0353004932403564, 0.9623192548751831, 0.8977870345115662, 0.8422188758850098, 0.7913535237312317, 0.7506012916564941, 0.6972602009773254, 0.6599055528640747, 0.6252269744873047, 0.5873294472694397, 0.5605835318565369, 0.5346121191978455, 0.5059131979942322, 0.48740634322166443, 0.46518298983573914, 0.44854485988616943, 0.4308992326259613, 0.41097772121429443, 0.3908451199531555, 0.3819618225097656, 0.36674365401268005, 0.35053446888923645, 0.3303883373737335, 0.31931576132774353, 0.31023773550987244, 0.3023718297481537, 0.2844267785549164, 0.27338582277297974, 0.26681628823280334, 0.25935813784599304, 0.250700980424881, 0.24154943227767944, 0.22616693377494812, 0.2184794843196869, 0.20908258855342865, 0.20668886601924896, 0.20295095443725586, 0.19044163823127747, 0.181899756193161, 0.1725970208644867, 0.1793891191482544, 0.1629195362329483, 0.15500575304031372, 0.15495701134204865, 0.15475977957248688, 0.14242398738861084, 0.13917739689350128, 0.1330038607120514, 0.1200159341096878, 0.13048548996448517, 0.12396763265132904, 0.11834573745727539, 0.1115230992436409, 0.10988742113113403, 0.10068897902965546, 0.09447284042835236, 0.09733480960130692, 0.09682198613882065, 0.09512954205274582, 0.08563235402107239, 0.08973652124404907, 0.08174806833267212, 0.08055701851844788, 0.07582981139421463, 0.08461717516183853, 0.07539115846157074, 0.0727875754237175, 0.06621696799993515, 0.07266448438167572, 0.06659065186977386, 0.06125122308731079, 0.06159646436572075, 0.062400877475738525, 0.06077386066317558, 0.05938447266817093, 0.0644562616944313, 0.05327999219298363, 0.05386391282081604, 0.05685343220829964, 0.051782459020614624, 0.0473274365067482, 0.04645602032542229, 0.04905638098716736, 0.051238615065813065, 0.044144801795482635, 0.04463276267051697, 0.048032090067863464, 0.04755634069442749, 0.041864197701215744, 0.04106922075152397, 0.047917287796735764, 0.044539690017700195, 0.04329973831772804, 0.04049158841371536, 0.04176711291074753, 0.04110182821750641, 0.039153698831796646, 0.04004661366343498, 0.03459096699953079, 0.03624895587563515, 0.035655852407217026, 0.03512819483876228, 0.036235127598047256, 0.03254273533821106, 0.03709701821208, 0.03347250446677208, 0.03584694862365723, 0.035502273589372635, 0.03211599960923195, 0.03066370263695717, 0.03416670486330986, 0.03627712279558182, 0.02949194423854351, 0.03429073467850685, 0.03239348903298378, 0.03208905830979347, 0.02665138803422451, 0.02830064669251442, 0.03168097883462906, 0.03008281998336315, 0.026103120297193527, 0.02437472902238369, 0.025186613202095032, 0.029155973345041275, 0.03007769212126732, 0.028131460770964622, 0.023051811382174492, 0.022397203370928764, 0.025837367400527, 0.03436829522252083, 0.036817505955696106, 0.038222670555114746, 0.035354599356651306, 0.03166801482439041, 0.02611314319074154, 0.027317745611071587, 0.02724902518093586, 0.0253971628844738, 0.024563580751419067, 0.021113896742463112, 0.013837596401572227, 0.0065439678728580475, 0.005917790345847607, 0.005152932833880186, 0.004654514137655497, 0.004225567448884249, 0.003792728064581752, 0.003637771587818861, 0.00370425870642066, 0.0034412373788654804, 0.0036156484857201576, 0.002968406304717064, 0.0030802537221461535, 0.002832069294527173, 0.002841070992872119, 0.002891452517360449, 0.0026659900322556496, 0.0025846995413303375, 0.0029081287793815136, 0.0025290451012551785, 0.002898754086345434, 0.0025055406149476767, 0.002363900886848569, 0.002349215094000101, 0.0022975134197622538, 0.002273477613925934, 0.0022244038991630077, 0.0023010834120213985, 0.002216881141066551, 0.002253433456644416, 0.002064201980829239, 0.0022421209141612053, 0.001963414717465639, 0.0018190981354564428, 0.001881912350654602, 0.00196776632219553, 0.0019682275597006083, 0.0018011933425441384, 0.0018496779957786202, 0.001833804533816874, 0.0017941577825695276, 0.0017175194807350636, 0.0017117265379056334, 0.0017563160508871078, 0.0017659843433648348, 0.0017551688943058252, 0.0018575481371954083, 0.001579522853717208, 0.0014604309108108282, 0.0018114609410986304], "accs1": [14.260000228881836, 19.999998092651367, 27.799999237060547, 36.90999984741211, 42.5099983215332, 48.150001525878906, 50.33000183105469, 54.959999084472656, 57.720001220703125, 60.47999954223633, 63.87000274658203, 65.6500015258789, 68.29999542236328, 68.3699951171875, 71.16999816894531, 72.12999725341797, 72.47000122070312, 74.18000030517578, 74.25999450683594, 75.83999633789062, 75.95999908447266, 77.62999725341797, 78.2699966430664, 78.8499984741211, 78.55999755859375, 79.55999755859375, 81.00999450683594, 80.47999572753906, 80.60999298095703, 78.75, 81.39999389648438, 80.5199966430664, 80.15999603271484, 80.8699951171875, 82.62000274658203, 80.95999908447266, 82.72000122070312, 81.12999725341797, 81.5999984741211, 83.3499984741211, 83.20999908447266, 83.4800033569336, 81.75, 83.23999786376953, 83.05000305175781, 81.61000061035156, 84.38999938964844, 82.20999908447266, 83.38999938964844, 82.80999755859375, 83.19000244140625, 80.04999542236328, 82.38999938964844, 81.8699951171875, 84.11000061035156, 83.9800033569336, 81.39999389648438, 82.19999694824219, 83.5, 82.5, 83.20999908447266, 83.91999816894531, 84.72000122070312, 84.26000213623047, 84.11000061035156, 85.1199951171875, 82.93000030517578, 83.11000061035156, 83.79000091552734, 83.70999908447266, 83.51000213623047, 83.9000015258789, 82.36000061035156, 80.47999572753906, 84.20999908447266, 82.41999816894531, 83.15999603271484, 83.6500015258789, 84.30999755859375, 85.06999969482422, 84.81999969482422, 81.98999786376953, 83.51000213623047, 83.30999755859375, 83.20999908447266, 85.13999938964844, 85.02999877929688, 83.13999938964844, 83.75, 85.14999389648438, 84.43000030517578, 84.38999938964844, 83.13999938964844, 85.6199951171875, 84.04000091552734, 84.41999816894531, 85.07999420166016, 84.63999938964844, 84.8499984741211, 84.5999984741211, 83.0199966430664, 83.11000061035156, 84.61000061035156, 85.39999389648438, 83.8499984741211, 84.88999938964844, 84.45999908447266, 85.40999603271484, 85.29999542236328, 84.69000244140625, 84.77999877929688, 85.55999755859375, 83.52999877929688, 84.95999908447266, 85.15999603271484, 85.87999725341797, 85.13999938964844, 85.54999542236328, 84.56999969482422, 86.07999420166016, 84.86000061035156, 84.0, 86.48999786376953, 84.86000061035156, 83.69000244140625, 84.55000305175781, 85.8899917602539, 85.48999786376953, 84.36000061035156, 85.22999572753906, 84.83000183105469, 85.62999725341797, 85.29999542236328, 83.05999755859375, 86.25999450683594, 85.68999481201172, 85.77999877929688, 85.38999938964844, 81.8499984741211, 84.22000122070312, 85.87999725341797, 84.94999694824219, 84.27000427246094, 84.95999908447266, 84.80999755859375, 85.53999328613281, 83.37000274658203, 86.68999481201172, 85.74999237060547, 85.56999206542969, 88.38999938964844, 88.65999603271484, 88.83000183105469, 88.79000091552734, 88.81999969482422, 88.7699966430664, 88.72999572753906, 88.72999572753906, 88.75, 88.77999877929688, 88.73999786376953, 88.75, 88.8499984741211, 88.81999969482422, 88.73999786376953, 88.87999725341797, 88.79999542236328, 88.83999633789062, 88.9000015258789, 88.79999542236328, 88.72999572753906, 88.88999938964844, 88.95999908447266, 88.8699951171875, 88.83000183105469, 88.87999725341797, 88.79999542236328, 88.68999481201172, 88.68999481201172, 88.73999786376953, 88.77999877929688, 88.77999877929688, 88.83000183105469, 88.8699951171875, 88.83999633789062, 88.80999755859375, 88.8499984741211, 88.8499984741211, 88.91999816894531, 88.8499984741211, 88.7699966430664, 88.88999938964844, 88.73999786376953, 88.80999755859375, 88.83000183105469, 88.80999755859375, 88.76000213623047, 88.68999481201172, 88.76000213623047, 88.80999755859375], "accs5": [63.400001525878906, 72.39999389648438, 83.37000274658203, 89.29000091552734, 91.16999816894531, 92.92999267578125, 94.15999603271484, 95.04000091552734, 95.80999755859375, 96.26000213623047, 96.62999725341797, 97.11000061035156, 97.29000091552734, 97.53999328613281, 97.87999725341797, 98.02999877929688, 98.14999389648438, 98.33999633789062, 98.43999481201172, 98.4699935913086, 98.62999725341797, 98.69999694824219, 98.5199966430664, 98.67999267578125, 98.78999328613281, 98.93999481201172, 98.87999725341797, 98.95999908447266, 98.8899917602539, 99.06999206542969, 99.14999389648438, 98.89999389648438, 99.02999877929688, 99.12999725341797, 99.17999267578125, 99.14999389648438, 99.17999267578125, 99.05999755859375, 99.0999984741211, 99.32999420166016, 99.22999572753906, 99.19999694824219, 99.16999816894531, 99.27999877929688, 99.16999816894531, 99.03999328613281, 99.2199935913086, 99.04999542236328, 98.97999572753906, 99.31999969482422, 99.22999572753906, 98.64999389648438, 98.94999694824219, 99.02999877929688, 99.29999542236328, 99.24999237060547, 99.0199966430664, 99.17999267578125, 99.12999725341797, 99.0999984741211, 99.17999267578125, 99.08999633789062, 99.16999816894531, 99.27999877929688, 99.03999328613281, 99.23999786376953, 99.1199951171875, 99.03999328613281, 99.30999755859375, 99.0999984741211, 99.05999755859375, 99.23999786376953, 99.38999938964844, 99.16999816894531, 99.24999237060547, 99.14999389648438, 99.12999725341797, 99.16999816894531, 99.20999908447266, 99.16999816894531, 99.22999572753906, 99.15999603271484, 98.9699935913086, 99.13999938964844, 98.9699935913086, 99.14999389648438, 99.33999633789062, 98.83999633789062, 99.25999450683594, 99.16999816894531, 99.25999450683594, 99.37999725341797, 99.1199951171875, 99.18999481201172, 99.2199935913086, 99.2199935913086, 99.16999816894531, 99.23999786376953, 99.23999786376953, 99.10999298095703, 98.68999481201172, 99.07999420166016, 99.20999908447266, 99.0999984741211, 99.2199935913086, 99.0999984741211, 99.18999481201172, 99.20999908447266, 99.23999786376953, 99.02999877929688, 99.13999938964844, 99.22999572753906, 98.56999206542969, 99.15999603271484, 99.18999481201172, 99.1199951171875, 99.10999298095703, 99.19999694824219, 99.04999542236328, 99.08999633789062, 99.04999542236328, 98.95999908447266, 99.17999267578125, 99.06999206542969, 99.13999938964844, 99.25999450683594, 99.28999328613281, 99.28999328613281, 99.24999237060547, 98.95999908447266, 99.03999328613281, 99.25999450683594, 98.9699935913086, 98.95999908447266, 99.30999755859375, 99.2699966430664, 99.2199935913086, 99.04999542236328, 99.14999389648438, 99.02999877929688, 99.23999786376953, 99.0999984741211, 99.08999633789062, 98.83999633789062, 99.20999908447266, 99.0199966430664, 98.90999603271484, 99.12999725341797, 98.89999389648438, 99.02999877929688, 99.2699966430664, 99.27999877929688, 99.31999969482422, 99.31999969482422, 99.32999420166016, 99.30999755859375, 99.35999298095703, 99.35999298095703, 99.29999542236328, 99.33999633789062, 99.3499984741211, 99.32999420166016, 99.35999298095703, 99.32999420166016, 99.32999420166016, 99.33999633789062, 99.31999969482422, 99.29999542236328, 99.32999420166016, 99.3499984741211, 99.30999755859375, 99.27999877929688, 99.32999420166016, 99.3499984741211, 99.33999633789062, 99.2699966430664, 99.33999633789062, 99.29999542236328, 99.30999755859375, 99.31999969482422, 99.31999969482422, 99.31999969482422, 99.31999969482422, 99.31999969482422, 99.31999969482422, 99.31999969482422, 99.29999542236328, 99.2699966430664, 99.32999420166016, 99.32999420166016, 99.31999969482422, 99.30999755859375, 99.32999420166016, 99.27999877929688, 99.28999328613281, 99.22999572753906, 99.29999542236328, 99.32999420166016, 99.31999969482422, 99.24999237060547], "epoch_time": 37.67866635322571, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_1024_43.json <==
{"train_losses": [2.281574010848999, 2.1867921352386475, 2.0160539150238037, 1.7920280694961548, 1.628305435180664, 1.5034412145614624, 1.3974754810333252, 1.2994489669799805, 1.201927900314331, 1.1139764785766602, 1.0292166471481323, 0.9572201371192932, 0.8934742212295532, 0.8330800533294678, 0.781639814376831, 0.7362666726112366, 0.6864035725593567, 0.6520691514015198, 0.6147807240486145, 0.5861160159111023, 0.5497061014175415, 0.5249431729316711, 0.5060425996780396, 0.47791537642478943, 0.4646100401878357, 0.4453577697277069, 0.42684274911880493, 0.40644901990890503, 0.3960086703300476, 0.3813289403915405, 0.36485132575035095, 0.35617795586586, 0.33660638332366943, 0.3275721073150635, 0.31620699167251587, 0.3016062080860138, 0.2945747673511505, 0.28105628490448, 0.2716677188873291, 0.25837472081184387, 0.2556363642215729, 0.24742558598518372, 0.24102051556110382, 0.22908398509025574, 0.219716414809227, 0.2094665765762329, 0.2029324173927307, 0.20289714634418488, 0.19376134872436523, 0.18578574061393738, 0.1777750551700592, 0.17405849695205688, 0.16533690690994263, 0.16207551956176758, 0.15832887589931488, 0.15132306516170502, 0.1400933861732483, 0.1418716013431549, 0.13246501982212067, 0.1274203509092331, 0.1265256106853485, 0.12289351224899292, 0.11899048835039139, 0.1110495775938034, 0.10987965762615204, 0.1075446680188179, 0.10559352487325668, 0.09480169415473938, 0.09567271918058395, 0.09144355356693268, 0.08828219771385193, 0.08848553150892258, 0.08648219704627991, 0.08186254650354385, 0.075298011302948, 0.08284591883420944, 0.07569074630737305, 0.06825268268585205, 0.06862998008728027, 0.06631635874509811, 0.06494714319705963, 0.06298688799142838, 0.06955019384622574, 0.062055595219135284, 0.06683406233787537, 0.06412241607904434, 0.06509082019329071, 0.06003899127244949, 0.05655708536505699, 0.04694528505206108, 0.045374155044555664, 0.04785493016242981, 0.049974311143159866, 0.049486640840768814, 0.045157261192798615, 0.04693049192428589, 0.04920808598399162, 0.05303708836436272, 0.05303865671157837, 0.05329347401857376, 0.04099314287304878, 0.04303489997982979, 0.041431114077568054, 0.04119153320789337, 0.03865819796919823, 0.038395170122385025, 0.043837904930114746, 0.03967823460698128, 0.035277996212244034, 0.036847375333309174, 0.03613824024796486, 0.03592457249760628, 0.03438754379749298, 0.03675774484872818, 0.03592013567686081, 0.0360092893242836, 0.03473791852593422, 0.038223423063755035, 0.03643982857465744, 0.03339189291000366, 0.032766349613666534, 0.03297412395477295, 0.02970924787223339, 0.03546438738703728, 0.034402698278427124, 0.036075666546821594, 0.032056111842393875, 0.02769090048968792, 0.034433603286743164, 0.03163210302591324, 0.030273541808128357, 0.03321901708841324, 0.029144028201699257, 0.025684239342808723, 0.02845626138150692, 0.02953159809112549, 0.0277175921946764, 0.026537636294960976, 0.03021879307925701, 0.027417123317718506, 0.0258350633084774, 0.02976066619157791, 0.03113318234682083, 0.03288479894399643, 0.028625961393117905, 0.03515946865081787, 0.03275853767991066, 0.035969603806734085, 0.028145747259259224, 0.02379942126572132, 0.012712735682725906, 0.00807019229978323, 0.006638998165726662, 0.005519011523574591, 0.0052965013310313225, 0.004640237428247929, 0.004457270726561546, 0.0041910926811397076, 0.0037696482613682747, 0.004068390000611544, 0.0035952467005699873, 0.0034951583947986364, 0.00351315108127892, 0.003130686469376087, 0.0034687838051468134, 0.002864307491108775, 0.0028155206236988306, 0.0029078242368996143, 0.00308272079564631, 0.0027396278455853462, 0.0026964980643242598, 0.0027149177622050047, 0.0025608132127672434, 0.0028627016581594944, 0.0025185912381857634, 0.0023318217135965824, 0.0024565081112086773, 0.0024701093789190054, 0.0024635973386466503, 0.002304564230144024, 0.0022522781509906054, 0.0019923169165849686, 0.0021271163132041693, 0.0021797334775328636, 0.001938998349942267, 0.002007267903536558, 0.002118683187291026, 0.0020615500397980213, 0.0019865036010742188, 0.0019335830584168434, 0.0018923747120425105, 0.001908508245833218, 0.0018624962540343404, 0.002007985720410943, 0.001906279823742807, 0.0017999985720962286, 0.0020014315377920866, 0.0019424851052463055, 0.00195987056940794, 0.001694610109552741], "accs1": [15.529998779296875, 20.93000030517578, 29.249998092651367, 37.97999954223633, 42.72999572753906, 46.37999725341797, 49.78999710083008, 54.14999771118164, 57.409996032714844, 60.939998626708984, 62.540000915527344, 64.19000244140625, 66.3499984741211, 70.8499984741211, 68.91999816894531, 72.20999908447266, 71.83000183105469, 73.64999389648438, 75.50999450683594, 72.98999786376953, 76.9800033569336, 79.28999328613281, 77.61000061035156, 78.81999969482422, 78.89999389648438, 79.23999786376953, 80.04999542236328, 80.93000030517578, 80.41999816894531, 80.77999877929688, 81.47000122070312, 79.98999786376953, 81.66999816894531, 81.41999816894531, 81.1199951171875, 83.2699966430664, 82.27999877929688, 82.73999786376953, 84.05000305175781, 82.02999877929688, 81.25999450683594, 81.08999633789062, 82.1500015258789, 82.65999603271484, 81.62999725341797, 82.56999969482422, 79.4699935913086, 82.62000274658203, 83.76000213623047, 82.97999572753906, 83.25, 81.29000091552734, 84.13999938964844, 80.3699951171875, 82.45999908447266, 82.36000061035156, 84.69000244140625, 84.83999633789062, 83.12000274658203, 84.7699966430664, 83.72000122070312, 84.04000091552734, 84.41000366210938, 84.81999969482422, 82.51000213623047, 83.19000244140625, 84.06999969482422, 84.05999755859375, 84.33000183105469, 84.38999938964844, 82.36000061035156, 83.11000061035156, 82.66999816894531, 84.37999725341797, 81.25999450683594, 84.38999938964844, 85.32999420166016, 84.69000244140625, 85.25, 85.80999755859375, 82.58999633789062, 84.63999938964844, 84.66999816894531, 84.33999633789062, 83.44000244140625, 84.56999969482422, 83.70999908447266, 84.47000122070312, 84.86000061035156, 84.86000061035156, 83.30000305175781, 86.02999877929688, 85.37999725341797, 84.98999786376953, 85.11000061035156, 84.08000183105469, 84.0, 85.27999877929688, 83.3499984741211, 80.68999481201172, 85.2699966430664, 85.70999145507812, 84.47000122070312, 85.77999877929688, 84.37000274658203, 85.17999267578125, 84.8699951171875, 85.25, 85.5199966430664, 85.02999877929688, 86.12999725341797, 85.42999267578125, 86.5199966430664, 85.78999328613281, 85.13999938964844, 83.88999938964844, 85.66999816894531, 83.97000122070312, 83.33999633789062, 84.81999969482422, 86.25999450683594, 84.79000091552734, 82.54999542236328, 84.31999969482422, 83.86000061035156, 83.76000213623047, 85.58999633789062, 85.83999633789062, 83.94999694824219, 85.38999938964844, 83.30000305175781, 84.19000244140625, 84.83999633789062, 85.50999450683594, 86.27999877929688, 84.70999908447266, 86.40999603271484, 86.58999633789062, 84.97999572753906, 85.48999786376953, 85.17999267578125, 86.04999542236328, 83.5999984741211, 85.82999420166016, 85.22999572753906, 85.64999389648438, 85.23999786376953, 83.8499984741211, 83.54000091552734, 85.41999816894531, 88.22999572753906, 88.30999755859375, 88.37999725341797, 88.5, 88.33000183105469, 88.43999481201172, 88.58000183105469, 88.5199966430664, 88.58999633789062, 88.5, 88.65999603271484, 88.68999481201172, 88.54999542236328, 88.61000061035156, 88.52999877929688, 88.72000122070312, 88.5999984741211, 88.6199951171875, 88.5999984741211, 88.68999481201172, 88.79000091552734, 88.91999816894531, 88.86000061035156, 88.66999816894531, 88.65999603271484, 88.77999877929688, 88.56999969482422, 88.6500015258789, 88.65999603271484, 88.66999816894531, 88.72000122070312, 88.65999603271484, 88.72999572753906, 88.65999603271484, 88.7699966430664, 88.7699966430664, 88.76000213623047, 88.73999786376953, 88.68000030517578, 88.75, 88.76000213623047, 88.7699966430664, 88.79000091552734, 88.68000030517578, 88.68000030517578, 88.6500015258789, 88.68000030517578, 88.72000122070312, 88.75, 88.72000122070312], "accs5": [63.43000030517578, 72.08999633789062, 82.68000030517578, 88.30999755859375, 90.8499984741211, 92.58999633789062, 93.43000030517578, 95.08000183105469, 95.7699966430664, 95.94999694824219, 96.08000183105469, 96.81999969482422, 97.1500015258789, 97.94999694824219, 97.79999542236328, 98.33999633789062, 97.99999237060547, 98.39999389648438, 98.5999984741211, 98.55999755859375, 98.68999481201172, 98.80999755859375, 98.77999877929688, 98.74999237060547, 98.94999694824219, 98.60999298095703, 99.08999633789062, 98.95999908447266, 98.98999786376953, 98.99999237060547, 99.0199966430664, 99.14999389648438, 99.20999908447266, 99.19999694824219, 99.15999603271484, 99.17999267578125, 99.1199951171875, 99.02999877929688, 99.23999786376953, 99.19999694824219, 99.04999542236328, 99.03999328613281, 99.00999450683594, 99.31999969482422, 98.98999786376953, 98.99999237060547, 98.95999908447266, 99.08999633789062, 99.20999908447266, 99.17999267578125, 99.2699966430664, 99.18999481201172, 99.1199951171875, 99.2699966430664, 99.07999420166016, 99.27999877929688, 99.33999633789062, 99.23999786376953, 99.18999481201172, 99.35999298095703, 99.1199951171875, 99.24999237060547, 99.27999877929688, 99.27999877929688, 99.13999938964844, 99.18999481201172, 99.23999786376953, 99.17999267578125, 99.20999908447266, 99.24999237060547, 99.04999542236328, 99.18999481201172, 99.15999603271484, 99.29999542236328, 98.28999328613281, 99.22999572753906, 99.29999542236328, 99.14999389648438, 99.23999786376953, 99.30999755859375, 99.24999237060547, 99.14999389648438, 99.39999389648438, 99.2699966430664, 99.15999603271484, 99.2199935913086, 99.15999603271484, 99.15999603271484, 99.24999237060547, 99.22999572753906, 98.99999237060547, 99.28999328613281, 99.22999572753906, 99.16999816894531, 99.32999420166016, 99.13999938964844, 98.92999267578125, 99.16999816894531, 99.15999603271484, 98.89999389648438, 99.23999786376953, 99.29999542236328, 99.18999481201172, 99.27999877929688, 99.31999969482422, 99.23999786376953, 99.16999816894531, 99.38999938964844, 98.98999786376953, 99.2699966430664, 99.45999908447266, 99.15999603271484, 99.35999298095703, 99.30999755859375, 99.07999420166016, 98.93999481201172, 99.24999237060547, 98.85999298095703, 98.9699935913086, 99.32999420166016, 99.37999725341797, 98.99999237060547, 98.77999877929688, 98.94999694824219, 98.97999572753906, 99.00999450683594, 99.12999725341797, 99.35999298095703, 98.85999298095703, 98.85999298095703, 98.73999786376953, 99.1199951171875, 99.2699966430664, 99.23999786376953, 99.25999450683594, 99.35999298095703, 99.28999328613281, 99.31999969482422, 99.10999298095703, 99.06999206542969, 99.04999542236328, 99.02999877929688, 98.98999786376953, 99.27999877929688, 99.10999298095703, 99.0999984741211, 99.13999938964844, 98.99999237060547, 98.8899917602539, 99.16999816894531, 99.58999633789062, 99.55999755859375, 99.56999969482422, 99.48999786376953, 99.54999542236328, 99.54999542236328, 99.53999328613281, 99.5199966430664, 99.48999786376953, 99.53999328613281, 99.55999755859375, 99.58999633789062, 99.54999542236328, 99.53999328613281, 99.53999328613281, 99.5199966430664, 99.52999877929688, 99.54999542236328, 99.56999969482422, 99.56999969482422, 99.49999237060547, 99.52999877929688, 99.54999542236328, 99.54999542236328, 99.56999969482422, 99.47999572753906, 99.5199966430664, 99.50999450683594, 99.49999237060547, 99.52999877929688, 99.52999877929688, 99.53999328613281, 99.53999328613281, 99.5199966430664, 99.52999877929688, 99.5199966430664, 99.49999237060547, 99.50999450683594, 99.50999450683594, 99.5199966430664, 99.5199966430664, 99.5199966430664, 99.50999450683594, 99.49999237060547, 99.45999908447266, 99.48999786376953, 99.4699935913086, 99.44999694824219, 99.48999786376953, 99.4699935913086], "epoch_time": 37.654430627822876, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_1024_44.json <==
{"train_losses": [2.3205935955047607, 2.223747491836548, 2.0425236225128174, 1.796320915222168, 1.6367264986038208, 1.511864185333252, 1.3938759565353394, 1.290037989616394, 1.2043524980545044, 1.1080387830734253, 1.0345714092254639, 0.9637576937675476, 0.8956106901168823, 0.8432929515838623, 0.8077903985977173, 0.7531806826591492, 0.7151897549629211, 0.6774782538414001, 0.6416720747947693, 0.6090410947799683, 0.5771128535270691, 0.5548624396324158, 0.5243114233016968, 0.5025752782821655, 0.480739951133728, 0.461544394493103, 0.4392585754394531, 0.42595362663269043, 0.4070327877998352, 0.3947922885417938, 0.3735470175743103, 0.36467549204826355, 0.34826311469078064, 0.3351079523563385, 0.32316431403160095, 0.312928169965744, 0.29942479729652405, 0.29147204756736755, 0.28377532958984375, 0.2728715240955353, 0.26182541251182556, 0.2465631365776062, 0.24313102662563324, 0.2350495606660843, 0.23372554779052734, 0.21672458946704865, 0.20785562694072723, 0.19747880101203918, 0.19725088775157928, 0.19112423062324524, 0.17896589636802673, 0.1724158376455307, 0.16780604422092438, 0.16740280389785767, 0.1616203337907791, 0.15287744998931885, 0.14669355750083923, 0.14271128177642822, 0.13612715899944305, 0.1274062693119049, 0.12776926159858704, 0.12764963507652283, 0.12433355301618576, 0.11085465550422668, 0.11057538539171219, 0.10878653824329376, 0.10732027888298035, 0.09284232556819916, 0.09098305553197861, 0.08783507347106934, 0.08900893479585648, 0.09043414890766144, 0.08276469260454178, 0.08025043457746506, 0.07697655260562897, 0.07411905378103256, 0.07529062032699585, 0.07218313217163086, 0.0683974027633667, 0.06930842250585556, 0.06401414424180984, 0.06569870561361313, 0.06327555328607559, 0.06234685704112053, 0.060073647648096085, 0.058998968452215195, 0.05614910647273064, 0.05245090648531914, 0.05866667255759239, 0.05470762029290199, 0.0562979020178318, 0.05357149615883827, 0.05470893532037735, 0.04721370339393616, 0.04803040996193886, 0.046958401799201965, 0.045484110713005066, 0.043824609369039536, 0.045969411730766296, 0.04408187046647072, 0.038233041763305664, 0.0403311625123024, 0.042688630521297455, 0.03664402663707733, 0.03605426847934723, 0.04020785540342331, 0.04424348473548889, 0.041014958173036575, 0.03734733909368515, 0.032443638890981674, 0.03780154511332512, 0.03619281202554703, 0.037030793726444244, 0.036984287202358246, 0.03836822882294655, 0.03821733966469765, 0.03315112739801407, 0.035366591066122055, 0.03484746813774109, 0.028883473947644234, 0.030498676002025604, 0.03565974533557892, 0.036733247339725494, 0.03157062828540802, 0.03031984530389309, 0.02963619865477085, 0.0232540275901556, 0.02545132488012314, 0.030577324330806732, 0.03226107731461525, 0.030868036672472954, 0.028034090995788574, 0.026581337675452232, 0.03002914786338806, 0.025351503863930702, 0.025488797575235367, 0.028349509462714195, 0.027337586507201195, 0.031774044036865234, 0.03052525781095028, 0.023922936990857124, 0.02496429905295372, 0.03508735075592995, 0.041939929127693176, 0.03294733166694641, 0.025937717407941818, 0.025558382272720337, 0.025086816400289536, 0.028062712401151657, 0.026156313717365265, 0.015070446766912937, 0.007531155366450548, 0.006212926935404539, 0.0053098490461707115, 0.005129056051373482, 0.0047046286053955555, 0.003994781523942947, 0.004033940378576517, 0.0036221593618392944, 0.0035616408567875624, 0.003385699586942792, 0.003318480681627989, 0.00319420057348907, 0.003078969893977046, 0.0028729289770126343, 0.0028517781756818295, 0.0027768064755946398, 0.002838003681972623, 0.002848835662007332, 0.002552445512264967, 0.002355734119191766, 0.0025171623565256596, 0.002309669042006135, 0.0023265022318810225, 0.0026316221337765455, 0.0023003132082521915, 0.0021455821115523577, 0.002226012758910656, 0.0023267960641533136, 0.0022024638019502163, 0.002304486930370331, 0.002141047967597842, 0.001952139544300735, 0.0020605192985385656, 0.001915164408273995, 0.001868529594503343, 0.0019583911634981632, 0.002063279738649726, 0.001961513189598918, 0.0020249499939382076, 0.001881845179013908, 0.0018036713590845466, 0.001785319298505783, 0.001751612056978047, 0.001665016869083047, 0.0018476812401786447, 0.0015886389883235097, 0.0017832480370998383, 0.0015975111164152622, 0.0015307451831176877], "accs1": [12.860000610351562, 16.450000762939453, 28.450000762939453, 36.14999771118164, 41.45000076293945, 46.279998779296875, 49.88999938964844, 53.21999740600586, 57.62999725341797, 60.64999771118164, 61.68999481201172, 64.19000244140625, 65.83000183105469, 69.75, 66.11000061035156, 71.27000427246094, 72.5, 70.61000061035156, 73.72999572753906, 74.41999816894531, 76.2699966430664, 76.40999603271484, 77.41999816894531, 78.19000244140625, 79.12999725341797, 79.5999984741211, 80.83999633789062, 79.30999755859375, 80.37999725341797, 80.05999755859375, 79.42999267578125, 81.29000091552734, 81.14999389648438, 76.58000183105469, 81.0, 81.29999542236328, 81.23999786376953, 82.0199966430664, 81.90999603271484, 81.93999481201172, 83.66000366210938, 81.61000061035156, 81.25, 81.57999420166016, 81.25, 80.93999481201172, 78.68999481201172, 82.69999694824219, 83.59000396728516, 82.9000015258789, 83.55999755859375, 82.62000274658203, 79.77999877929688, 83.38999938964844, 81.97999572753906, 83.54000091552734, 84.16000366210938, 82.45999908447266, 82.18999481201172, 83.1500015258789, 80.93000030517578, 81.8699951171875, 81.80999755859375, 83.7699966430664, 83.13999938964844, 83.25, 83.33999633789062, 80.89999389648438, 83.26000213623047, 83.91000366210938, 81.62999725341797, 80.88999938964844, 84.4000015258789, 83.11000061035156, 84.04000091552734, 84.72000122070312, 83.2300033569336, 83.59000396728516, 83.68000030517578, 84.0999984741211, 84.05000305175781, 85.27999877929688, 84.68000030517578, 84.05999755859375, 80.93000030517578, 83.12000274658203, 84.41000366210938, 84.31999969482422, 84.55000305175781, 84.72999572753906, 84.18000030517578, 84.01000213623047, 84.69999694824219, 84.79000091552734, 82.87000274658203, 84.73999786376953, 83.73999786376953, 84.79000091552734, 83.27999877929688, 84.29000091552734, 80.95999908447266, 84.75, 85.57999420166016, 84.47999572753906, 84.75999450683594, 84.47000122070312, 83.29000091552734, 85.29999542236328, 83.72000122070312, 84.75999450683594, 85.5199966430664, 83.56999969482422, 85.32999420166016, 85.87999725341797, 85.27999877929688, 84.75, 85.70999145507812, 81.18000030517578, 85.0199966430664, 84.02999877929688, 84.72999572753906, 81.77999877929688, 85.47999572753906, 83.29000091552734, 85.33999633789062, 85.62999725341797, 86.31999206542969, 84.45999908447266, 84.75, 83.5, 84.08000183105469, 85.27999877929688, 85.38999938964844, 84.04000091552734, 84.37999725341797, 84.12000274658203, 84.5, 86.4699935913086, 84.04000091552734, 86.12999725341797, 85.0, 84.37999725341797, 82.31999969482422, 84.44999694824219, 85.52999877929688, 86.06999206542969, 84.30999755859375, 84.75999450683594, 85.58999633789062, 83.97000122070312, 88.0199966430664, 88.27999877929688, 88.29999542236328, 88.27999877929688, 88.33000183105469, 88.51000213623047, 88.37999725341797, 88.47000122070312, 88.40999603271484, 88.5199966430664, 88.45999908447266, 88.54000091552734, 88.47000122070312, 88.54000091552734, 88.51000213623047, 88.38999938964844, 88.48999786376953, 88.52999877929688, 88.54000091552734, 88.5999984741211, 88.51000213623047, 88.5999984741211, 88.5, 88.58000183105469, 88.54999542236328, 88.47000122070312, 88.52999877929688, 88.70999908447266, 88.6199951171875, 88.65999603271484, 88.61000061035156, 88.51000213623047, 88.61000061035156, 88.58999633789062, 88.54999542236328, 88.48999786376953, 88.5, 88.63999938964844, 88.66999816894531, 88.62999725341797, 88.5199966430664, 88.55999755859375, 88.5999984741211, 88.61000061035156, 88.54000091552734, 88.58000183105469, 88.58000183105469, 88.61000061035156, 88.6500015258789, 88.61000061035156], "accs5": [59.3599967956543, 65.62999725341797, 83.19000244140625, 88.72000122070312, 91.0999984741211, 92.57999420166016, 93.90999603271484, 94.14999389648438, 95.66999816894531, 95.88999938964844, 96.31999969482422, 96.59000396728516, 97.25, 97.67999267578125, 97.20999908447266, 97.72999572753906, 98.03999328613281, 97.67999267578125, 98.28999328613281, 98.31999206542969, 98.47999572753906, 98.28999328613281, 98.6199951171875, 98.67999267578125, 98.79999542236328, 98.8899917602539, 98.89999389648438, 98.74999237060547, 98.79999542236328, 98.78999328613281, 98.81999206542969, 98.97999572753906, 99.0199966430664, 98.50999450683594, 98.90999603271484, 98.95999908447266, 98.92999267578125, 98.9699935913086, 99.23999786376953, 99.03999328613281, 99.15999603271484, 99.08999633789062, 98.67999267578125, 99.17999267578125, 99.03999328613281, 99.17999267578125, 98.33999633789062, 99.30999755859375, 99.15999603271484, 99.19999694824219, 99.35999298095703, 99.1199951171875, 98.93999481201172, 99.15999603271484, 98.9699935913086, 99.2699966430664, 99.23999786376953, 99.25999450683594, 99.0999984741211, 99.20999908447266, 98.72999572753906, 99.23999786376953, 98.5999984741211, 99.25999450683594, 98.99999237060547, 98.98999786376953, 99.0999984741211, 98.8899917602539, 99.19999694824219, 99.28999328613281, 98.87999725341797, 98.80999755859375, 99.2199935913086, 98.75999450683594, 99.14999389648438, 99.25999450683594, 99.05999755859375, 99.07999420166016, 99.0199966430664, 99.27999877929688, 99.14999389648438, 99.14999389648438, 99.02999877929688, 99.27999877929688, 99.16999816894531, 98.90999603271484, 99.24999237060547, 99.20999908447266, 99.28999328613281, 99.23999786376953, 99.19999694824219, 99.15999603271484, 99.22999572753906, 99.15999603271484, 98.98999786376953, 99.06999206542969, 99.30999755859375, 98.89999389648438, 98.92999267578125, 99.14999389648438, 99.00999450683594, 98.94999694824219, 99.10999298095703, 99.15999603271484, 99.08999633789062, 99.15999603271484, 99.10999298095703, 99.24999237060547, 98.95999908447266, 98.99999237060547, 99.16999816894531, 98.89999389648438, 99.44999694824219, 99.06999206542969, 98.95999908447266, 98.98999786376953, 99.0999984741211, 99.0199966430664, 99.10999298095703, 99.18999481201172, 98.9699935913086, 98.6399917602539, 99.18999481201172, 98.82999420166016, 99.23999786376953, 99.20999908447266, 99.39999389648438, 99.24999237060547, 98.8699951171875, 99.00999450683594, 99.20999908447266, 98.70999145507812, 98.98999786376953, 99.17999267578125, 99.15999603271484, 98.97999572753906, 99.03999328613281, 99.18999481201172, 99.06999206542969, 99.15999603271484, 99.04999542236328, 98.54999542236328, 99.05999755859375, 98.98999786376953, 99.18999481201172, 99.04999542236328, 99.25999450683594, 98.83999633789062, 99.22999572753906, 98.8699951171875, 99.3699951171875, 99.37999725341797, 99.42999267578125, 99.44999694824219, 99.3699951171875, 99.38999938964844, 99.37999725341797, 99.40999603271484, 99.39999389648438, 99.37999725341797, 99.38999938964844, 99.35999298095703, 99.3699951171875, 99.3699951171875, 99.35999298095703, 99.41999816894531, 99.41999816894531, 99.39999389648438, 99.38999938964844, 99.39999389648438, 99.38999938964844, 99.37999725341797, 99.37999725341797, 99.39999389648438, 99.37999725341797, 99.38999938964844, 99.38999938964844, 99.37999725341797, 99.40999603271484, 99.41999816894531, 99.3699951171875, 99.35999298095703, 99.38999938964844, 99.40999603271484, 99.38999938964844, 99.38999938964844, 99.35999298095703, 99.39999389648438, 99.38999938964844, 99.3699951171875, 99.3699951171875, 99.35999298095703, 99.37999725341797, 99.3699951171875, 99.38999938964844, 99.35999298095703, 99.39999389648438, 99.42999267578125, 99.37999725341797, 99.41999816894531], "epoch_time": 37.82599449157715, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_128_42.json <==
{"train_losses": [2.0482370853424072, 1.720381259918213, 1.4845092296600342, 1.238360047340393, 1.0130789279937744, 0.8448624014854431, 0.7164053916931152, 0.6206552386283875, 0.5515366196632385, 0.49431556463241577, 0.44355228543281555, 0.4061877727508545, 0.3685305416584015, 0.3468950688838959, 0.318165123462677, 0.29647740721702576, 0.2825222313404083, 0.260659396648407, 0.2501397728919983, 0.23645983636379242, 0.2272120863199234, 0.2178145796060562, 0.20890673995018005, 0.2002057135105133, 0.1940256804227829, 0.19023241102695465, 0.1887570470571518, 0.17953795194625854, 0.17571531236171722, 0.16654396057128906, 0.17447657883167267, 0.16802670061588287, 0.16305039823055267, 0.16371917724609375, 0.15877720713615417, 0.160533145070076, 0.15553709864616394, 0.15272891521453857, 0.14821679890155792, 0.15010716021060944, 0.14364077150821686, 0.14210209250450134, 0.14775672554969788, 0.141828253865242, 0.14035172760486603, 0.13738197088241577, 0.13646486401557922, 0.134900763630867, 0.13662175834178925, 0.13261251151561737, 0.1347607523202896, 0.12864533066749573, 0.1350492238998413, 0.12313762307167053, 0.12540870904922485, 0.12387635558843613, 0.12049421668052673, 0.12263853847980499, 0.12264895439147949, 0.12407931685447693, 0.11938245594501495, 0.11599141359329224, 0.11510831862688065, 0.1155855655670166, 0.11462155729532242, 0.11984595656394958, 0.11226006597280502, 0.1182941272854805, 0.10877314954996109, 0.11712823808193207, 0.10746927559375763, 0.11075791716575623, 0.10859449952840805, 0.10762093216180801, 0.11442313343286514, 0.1104949489235878, 0.10443524271249771, 0.10930713266134262, 0.11302607506513596, 0.10336264222860336, 0.10429474711418152, 0.10674764215946198, 0.10948943346738815, 0.10809516161680222, 0.11199779063463211, 0.10424433648586273, 0.10198292881250381, 0.1054564118385315, 0.10629083961248398, 0.11019238084554672, 0.10951709747314453, 0.10021231323480606, 0.10192705690860748, 0.10084252059459686, 0.10364864766597748, 0.10536319017410278, 0.10539941489696503, 0.10130561143159866, 0.10328324139118195, 0.10412734746932983, 0.09652223438024521, 0.09982146322727203, 0.10224717855453491, 0.10105930268764496, 0.09651720523834229, 0.10429734736680984, 0.1045643538236618, 0.10100431740283966, 0.09422411024570465, 0.10300974547863007, 0.09747765213251114, 0.09764017164707184, 0.09379827976226807, 0.09707023203372955, 0.0936446562409401, 0.09458022564649582, 0.09462343156337738, 0.09870605170726776, 0.09522390365600586, 0.09624823182821274, 0.09069701284170151, 0.09186290949583054, 0.09117329865694046, 0.09437846392393112, 0.09674036502838135, 0.09070196002721786, 0.08903390169143677, 0.08796405047178268, 0.0897567942738533, 0.09793392568826675, 0.09108264744281769, 0.08645105361938477, 0.09013389050960541, 0.09302274137735367, 0.08687108010053635, 0.090311199426651, 0.09015829116106033, 0.08828691393136978, 0.08772452920675278, 0.08744338899850845, 0.08565688878297806, 0.09174840897321701, 0.08652292937040329, 0.08951977640390396, 0.08843868225812912, 0.08462589979171753, 0.09076770395040512, 0.08453620225191116, 0.08755562454462051, 0.0898665338754654, 0.033101797103881836, 0.01602621003985405, 0.01157371886074543, 0.008671494200825691, 0.006788077298551798, 0.005912172142416239, 0.005249188747256994, 0.004616888239979744, 0.00421315710991621, 0.0034421980381011963, 0.0035260701552033424, 0.002939340192824602, 0.0028435722924768925, 0.0026845375541597605, 0.002521455753594637, 0.0023807822726666927, 0.002448640065267682, 0.002170999301597476, 0.002262720139697194, 0.002156160306185484, 0.0018136072903871536, 0.0019996140617877245, 0.0017757052555680275, 0.0018755667842924595, 0.0014731731498613954, 0.0016387098003178835, 0.0019125742837786674, 0.001555490423925221, 0.0016862741904333234, 0.0015177736058831215, 0.0019067998509854078, 0.0016082923393696547, 0.0016444448847323656, 0.0016833206173032522, 0.0012750625610351562, 0.001344995223917067, 0.0015196169260889292, 0.0016822241013869643, 0.0015213033184409142, 0.0018090048106387258, 0.0014666474889963865, 0.0015762608963996172, 0.0017739925533533096, 0.0016423362540081143, 0.0016613735351711512, 0.0013479524059221148, 0.002255183644592762, 0.0016765493201091886, 0.0017317547462880611, 0.0018928084755316377], "accs1": [32.470001220703125, 39.839996337890625, 48.959999084472656, 59.38999557495117, 64.3499984741211, 68.25999450683594, 72.08000183105469, 72.1199951171875, 79.88999938964844, 79.3699951171875, 83.08999633789062, 81.30999755859375, 85.25999450683594, 83.2699966430664, 83.6500015258789, 84.93999481201172, 84.83999633789062, 86.30999755859375, 84.16000366210938, 85.98999786376953, 84.16999816894531, 86.83999633789062, 87.61000061035156, 85.58999633789062, 85.56999206542969, 87.15999603271484, 85.91999816894531, 88.36000061035156, 86.75, 86.7699966430664, 89.08000183105469, 88.51000213623047, 87.27999877929688, 86.1399917602539, 87.98999786376953, 87.30999755859375, 88.68999481201172, 89.20999908447266, 87.54999542236328, 88.77999877929688, 89.68000030517578, 89.2699966430664, 89.30000305175781, 87.27999877929688, 89.0999984741211, 89.72000122070312, 87.47999572753906, 88.80999755859375, 87.87999725341797, 87.89999389648438, 87.97000122070312, 88.86000061035156, 89.81999969482422, 90.66000366210938, 89.97000122070312, 89.20999908447266, 88.58999633789062, 88.61000061035156, 89.81999969482422, 88.81999969482422, 90.61000061035156, 87.23999786376953, 89.62000274658203, 90.12999725341797, 90.48999786376953, 89.54000091552734, 90.43000030517578, 90.48999786376953, 89.45999908447266, 90.55999755859375, 91.04000091552734, 88.0199966430664, 89.79000091552734, 89.51000213623047, 89.91000366210938, 89.93000030517578, 89.8499984741211, 90.37999725341797, 90.38999938964844, 90.62999725341797, 91.04000091552734, 90.33000183105469, 90.13999938964844, 89.97000122070312, 90.61000061035156, 89.83000183105469, 91.04000091552734, 84.93999481201172, 90.2300033569336, 87.93999481201172, 90.6500015258789, 90.86000061035156, 90.79000091552734, 90.72000122070312, 89.3499984741211, 88.80999755859375, 89.87999725341797, 89.33000183105469, 91.16999816894531, 89.30999755859375, 88.93000030517578, 90.66999816894531, 90.05000305175781, 90.75, 91.8899917602539, 90.90999603271484, 87.0999984741211, 91.18999481201172, 88.54999542236328, 90.08000183105469, 89.38999938964844, 89.54000091552734, 88.86000061035156, 89.5999984741211, 91.20999908447266, 90.5, 90.30999755859375, 90.25, 91.30999755859375, 89.8499984741211, 91.79999542236328, 90.29000091552734, 92.02999114990234, 91.05999755859375, 90.31999969482422, 89.9800033569336, 89.29000091552734, 90.27999877929688, 90.04000091552734, 90.80999755859375, 91.25999450683594, 91.20999908447266, 89.5, 91.00999450683594, 91.3499984741211, 89.48999786376953, 89.83999633789062, 90.66999816894531, 89.16999816894531, 90.90999603271484, 90.98999786376953, 91.36000061035156, 89.25, 89.05999755859375, 91.5199966430664, 90.94999694824219, 90.51000213623047, 90.68000030517578, 91.55999755859375, 89.83000183105469, 94.52999877929688, 94.5, 94.90999603271484, 94.75, 94.90999603271484, 94.90999603271484, 95.04000091552734, 95.0199966430664, 95.13999938964844, 95.06999969482422, 95.0199966430664, 94.98999786376953, 95.11000061035156, 95.1199951171875, 94.97999572753906, 95.08000183105469, 95.01000213623047, 95.01000213623047, 95.05999755859375, 95.02999877929688, 95.02999877929688, 94.95999908447266, 95.0999984741211, 94.97000122070312, 94.91999816894531, 95.12999725341797, 95.0999984741211, 95.04000091552734, 95.01000213623047, 94.98999786376953, 94.87999725341797, 95.02999877929688, 95.04999542236328, 95.22000122070312, 95.1500015258789, 95.23999786376953, 95.16999816894531, 95.12999725341797, 95.0199966430664, 95.02999877929688, 95.13999938964844, 95.11000061035156, 95.05999755859375, 94.80999755859375, 94.79999542236328, 94.97000122070312, 94.86000061035156, 94.97000122070312, 94.73999786376953, 94.9000015258789], "accs5": [85.87999725341797, 90.27999877929688, 93.45999908447266, 95.19000244140625, 97.1199951171875, 97.80999755859375, 97.72999572753906, 98.23999786376953, 98.69999694824219, 98.69999694824219, 99.24999237060547, 99.04999542236328, 99.50999450683594, 99.45999908447266, 99.48999786376953, 99.45999908447266, 99.28999328613281, 99.53999328613281, 99.49999237060547, 99.48999786376953, 99.44999694824219, 99.37999725341797, 99.58999633789062, 99.40999603271484, 99.5199966430664, 99.3499984741211, 99.33999633789062, 99.62999725341797, 99.3699951171875, 99.52999877929688, 99.62999725341797, 99.63999938964844, 99.35999298095703, 99.3699951171875, 99.5999984741211, 99.55999755859375, 99.3499984741211, 99.45999908447266, 99.6199951171875, 99.53999328613281, 99.6199951171875, 99.58999633789062, 99.45999908447266, 99.56999969482422, 99.68999481201172, 99.66999816894531, 99.41999816894531, 99.65999603271484, 99.6199951171875, 99.48999786376953, 99.48999786376953, 99.48999786376953, 99.65999603271484, 99.58999633789062, 99.68999481201172, 99.66999816894531, 99.5999984741211, 99.58999633789062, 99.64999389648438, 99.6199951171875, 99.64999389648438, 99.53999328613281, 99.67999267578125, 99.62999725341797, 99.62999725341797, 99.64999389648438, 99.67999267578125, 99.7199935913086, 99.6199951171875, 99.80999755859375, 99.57999420166016, 99.5199966430664, 99.62999725341797, 99.57999420166016, 99.48999786376953, 99.63999938964844, 99.7199935913086, 99.66999816894531, 99.63999938964844, 99.67999267578125, 99.5999984741211, 99.63999938964844, 99.6199951171875, 99.64999389648438, 99.55999755859375, 99.67999267578125, 99.66999816894531, 99.39999389648438, 99.65999603271484, 99.43999481201172, 99.67999267578125, 99.7199935913086, 99.69999694824219, 99.75, 99.62999725341797, 99.38999938964844, 99.65999603271484, 99.6199951171875, 99.72999572753906, 99.60999298095703, 99.62999725341797, 99.55999755859375, 99.67999267578125, 99.57999420166016, 99.65999603271484, 99.68999481201172, 99.17999267578125, 99.6199951171875, 99.57999420166016, 99.65999603271484, 99.25999450683594, 99.6199951171875, 99.44999694824219, 99.35999298095703, 99.68999481201172, 99.64999389648438, 99.58999633789062, 99.40999603271484, 99.62999725341797, 99.39999389648438, 99.68999481201172, 99.67999267578125, 99.64999389648438, 99.57999420166016, 99.65999603271484, 99.70999908447266, 99.65999603271484, 99.58999633789062, 99.28999328613281, 99.66999816894531, 99.67999267578125, 99.7699966430664, 99.52999877929688, 99.67999267578125, 99.75999450683594, 99.47999572753906, 99.62999725341797, 99.62999725341797, 99.62999725341797, 99.66999816894531, 99.48999786376953, 99.78999328613281, 99.57999420166016, 99.7199935913086, 99.66999816894531, 99.7699966430664, 99.52999877929688, 99.64999389648438, 99.67999267578125, 99.70999908447266, 99.90999603271484, 99.89999389648438, 99.88999938964844, 99.8699951171875, 99.8699951171875, 99.89999389648438, 99.87999725341797, 99.87999725341797, 99.89999389648438, 99.88999938964844, 99.88999938964844, 99.88999938964844, 99.85999298095703, 99.8699951171875, 99.90999603271484, 99.93000030517578, 99.90999603271484, 99.88999938964844, 99.93000030517578, 99.88999938964844, 99.87999725341797, 99.90999603271484, 99.88999938964844, 99.87999725341797, 99.87999725341797, 99.89999389648438, 99.89999389648438, 99.88999938964844, 99.90999603271484, 99.89999389648438, 99.93000030517578, 99.89999389648438, 99.90999603271484, 99.89999389648438, 99.89999389648438, 99.90999603271484, 99.88999938964844, 99.89999389648438, 99.87999725341797, 99.89999389648438, 99.87999725341797, 99.89999389648438, 99.90999603271484, 99.88999938964844, 99.91999816894531, 99.90999603271484, 99.91999816894531, 99.89999389648438, 99.88999938964844, 99.8499984741211], "epoch_time": 41.028815269470215, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_128_43.json <==
{"train_losses": [2.042844533920288, 1.7223557233810425, 1.5032657384872437, 1.268844485282898, 1.0425281524658203, 0.8622554540634155, 0.7256236672401428, 0.6254950761795044, 0.5527410507202148, 0.4961848258972168, 0.4441775679588318, 0.40414178371429443, 0.3747572898864746, 0.346591979265213, 0.31651559472084045, 0.2973974645137787, 0.28040847182273865, 0.26561111211776733, 0.25296100974082947, 0.23626300692558289, 0.22535979747772217, 0.2148682326078415, 0.20816288888454437, 0.203584685921669, 0.1982003003358841, 0.19479942321777344, 0.1849391609430313, 0.1803281158208847, 0.17547564208507538, 0.1749594360589981, 0.16979730129241943, 0.1694374829530716, 0.1666456013917923, 0.1663145124912262, 0.16055631637573242, 0.15721018612384796, 0.15630348026752472, 0.15838348865509033, 0.15008029341697693, 0.15044470131397247, 0.14735831320285797, 0.15552520751953125, 0.14485126733779907, 0.14608047902584076, 0.14331147074699402, 0.13589784502983093, 0.13834044337272644, 0.1384119689464569, 0.13761673867702484, 0.1338939368724823, 0.1362256556749344, 0.1276140660047531, 0.1310318112373352, 0.12519125640392303, 0.1322515904903412, 0.127573624253273, 0.12144443392753601, 0.12042765319347382, 0.13130219280719757, 0.12091490626335144, 0.12155715376138687, 0.11681636422872543, 0.11917228996753693, 0.12050016969442368, 0.11999669671058655, 0.1136869564652443, 0.11751137673854828, 0.11045392602682114, 0.10910827666521072, 0.11816376447677612, 0.1140744611620903, 0.10637041926383972, 0.11126863211393356, 0.10998190939426422, 0.11410032212734222, 0.10501090437173843, 0.11424286663532257, 0.10819939523935318, 0.11114349216222763, 0.1068945974111557, 0.1070772036910057, 0.10729846358299255, 0.10825755447149277, 0.1031930148601532, 0.1074526235461235, 0.1053868979215622, 0.10546202957630157, 0.11196017265319824, 0.10503077507019043, 0.10922535508871078, 0.10000032186508179, 0.10028896480798721, 0.10302071273326874, 0.10383183509111404, 0.10138517618179321, 0.09926043450832367, 0.10153334587812424, 0.09909790754318237, 0.10130374878644943, 0.10116729885339737, 0.10358311235904694, 0.09761559963226318, 0.10094135254621506, 0.09993648529052734, 0.10202816873788834, 0.09911181032657623, 0.09379199147224426, 0.09304285794496536, 0.10058777779340744, 0.09756529331207275, 0.0957658588886261, 0.09729404747486115, 0.10329348593950272, 0.09183594584465027, 0.09974095225334167, 0.09586989879608154, 0.09328391402959824, 0.09354203194379807, 0.09133163094520569, 0.09067217260599136, 0.0897129699587822, 0.09466344118118286, 0.09533367305994034, 0.09212817996740341, 0.09202858060598373, 0.09031949192285538, 0.09587325155735016, 0.08955376595258713, 0.08817274123430252, 0.09277357906103134, 0.09094620496034622, 0.09355181455612183, 0.08493393659591675, 0.09161936491727829, 0.09297902882099152, 0.08659522980451584, 0.08825741708278656, 0.0871722623705864, 0.08510340750217438, 0.08623597770929337, 0.0918297991156578, 0.08352212607860565, 0.08829344809055328, 0.08555379509925842, 0.08709324151277542, 0.08457053452730179, 0.08842597156763077, 0.08223623037338257, 0.08905000984668732, 0.08377619087696075, 0.030679689720273018, 0.014159350655972958, 0.011050023138523102, 0.007406017743051052, 0.006204151548445225, 0.005621562246233225, 0.004782988224178553, 0.004173733294010162, 0.0038769450038671494, 0.003385533345863223, 0.003027925733476877, 0.002914510201662779, 0.0024148968514055014, 0.0024228119291365147, 0.002461445750668645, 0.002239852212369442, 0.0023290645331144333, 0.002039868151769042, 0.0018908047350123525, 0.0018107810756191611, 0.0020000808872282505, 0.0018718987703323364, 0.0017110132612287998, 0.0016820784658193588, 0.001775221317075193, 0.0019883918575942516, 0.0018116268329322338, 0.001766451052390039, 0.0015303816180676222, 0.0017206432530656457, 0.0017092213965952396, 0.0014241676544770598, 0.0014643018366768956, 0.0014005587436258793, 0.0015944752376526594, 0.001448373426683247, 0.0015930370427668095, 0.0015817265957593918, 0.0013213609345257282, 0.0011321225902065635, 0.0016452764393761754, 0.0015305542619898915, 0.0014265847858041525, 0.0014398739440366626, 0.0011478191008791327, 0.0011078109964728355, 0.001213117502629757, 0.0018458086997270584, 0.001510097412392497, 0.0011707800440490246], "accs1": [33.040000915527344, 39.589996337890625, 51.44000244140625, 59.380001068115234, 64.4800033569336, 70.33000183105469, 72.68999481201172, 78.12999725341797, 78.47000122070312, 81.58999633789062, 82.27999877929688, 84.23999786376953, 83.44999694824219, 82.83999633789062, 84.80999755859375, 85.25, 85.14999389648438, 84.91999816894531, 86.5999984741211, 85.25, 84.70999908447266, 85.99999237060547, 86.73999786376953, 84.75999450683594, 87.50999450683594, 88.25, 88.77999877929688, 87.73999786376953, 87.73999786376953, 87.72999572753906, 87.30999755859375, 88.72999572753906, 85.55999755859375, 87.25, 87.06999969482422, 88.63999938964844, 89.37000274658203, 88.48999786376953, 88.79999542236328, 88.43999481201172, 88.95999908447266, 89.48999786376953, 85.75999450683594, 87.89999389648438, 89.01000213623047, 86.7699966430664, 88.68999481201172, 87.40999603271484, 88.0, 88.72000122070312, 89.0999984741211, 89.91000366210938, 90.09000396728516, 90.7699966430664, 88.41999816894531, 90.37000274658203, 88.83000183105469, 89.38999938964844, 88.61000061035156, 89.87000274658203, 83.30000305175781, 89.94999694824219, 89.41999816894531, 88.68999481201172, 90.2300033569336, 88.90999603271484, 89.04000091552734, 90.27000427246094, 89.9000015258789, 89.80999755859375, 90.34000396728516, 90.52000427246094, 90.22000122070312, 90.58999633789062, 89.61000061035156, 89.9800033569336, 89.63999938964844, 90.68000030517578, 90.8699951171875, 89.80999755859375, 89.55000305175781, 89.48999786376953, 89.94999694824219, 90.23999786376953, 89.37000274658203, 90.20999908447266, 88.86000061035156, 90.5999984741211, 88.91999816894531, 90.47000122070312, 90.18000030517578, 89.81999969482422, 89.62999725341797, 90.5999984741211, 89.79000091552734, 89.01000213623047, 89.3499984741211, 89.80999755859375, 89.15999603271484, 89.6500015258789, 87.97000122070312, 90.0, 90.69000244140625, 89.54000091552734, 91.53999328613281, 86.68999481201172, 90.4000015258789, 89.69999694824219, 89.65999603271484, 90.0, 90.30000305175781, 89.51000213623047, 90.31999969482422, 89.4000015258789, 89.98999786376953, 90.6500015258789, 90.8499984741211, 89.44000244140625, 90.54000091552734, 90.2300033569336, 91.18000030517578, 89.44000244140625, 89.95999908447266, 90.18000030517578, 91.14999389648438, 88.41999816894531, 91.00999450683594, 89.62999725341797, 90.01000213623047, 90.45999908447266, 90.22000122070312, 90.0, 90.83000183105469, 90.27000427246094, 90.91999816894531, 90.5999984741211, 91.37999725341797, 90.83999633789062, 91.85999298095703, 90.8499984741211, 91.87999725341797, 90.72000122070312, 90.98999786376953, 90.52000427246094, 91.44999694824219, 91.43999481201172, 89.7699966430664, 90.69999694824219, 90.44000244140625, 89.80999755859375, 94.0, 94.29000091552734, 94.2699966430664, 94.52999877929688, 94.58999633789062, 94.68000030517578, 94.56999969482422, 94.86000061035156, 94.73999786376953, 94.72000122070312, 94.72999572753906, 94.80999755859375, 94.8499984741211, 94.7699966430664, 94.91999816894531, 94.80999755859375, 94.7699966430664, 94.72999572753906, 94.80999755859375, 94.81999969482422, 94.94999694824219, 94.81999969482422, 94.66999816894531, 94.90999603271484, 94.86000061035156, 94.91999816894531, 94.81999969482422, 94.8699951171875, 94.94999694824219, 94.87999725341797, 94.72999572753906, 94.72000122070312, 94.72000122070312, 95.01000213623047, 94.97000122070312, 94.75999450683594, 94.83999633789062, 94.66999816894531, 94.83000183105469, 94.83999633789062, 94.86000061035156, 94.8499984741211, 94.8699951171875, 95.0, 94.91999816894531, 94.93999481201172, 94.70999908447266, 94.68000030517578, 94.83999633789062, 94.94999694824219], "accs5": [85.77999877929688, 89.65999603271484, 93.75999450683594, 95.5999984741211, 97.19999694824219, 97.75, 97.83999633789062, 98.91999816894531, 98.5199966430664, 98.92999267578125, 98.97999572753906, 99.32999420166016, 99.33999633789062, 99.18999481201172, 99.33999633789062, 99.37999725341797, 99.15999603271484, 99.30999755859375, 99.42999267578125, 99.2199935913086, 99.40999603271484, 99.54999542236328, 99.25999450683594, 99.40999603271484, 99.43999481201172, 99.29999542236328, 99.53999328613281, 99.5199966430664, 99.5999984741211, 99.60999298095703, 99.47999572753906, 99.55999755859375, 99.43999481201172, 99.66999816894531, 99.43999481201172, 99.47999572753906, 99.50999450683594, 99.65999603271484, 99.56999969482422, 99.54999542236328, 99.45999908447266, 99.62999725341797, 99.37999725341797, 99.54999542236328, 99.58999633789062, 99.44999694824219, 99.65999603271484, 99.50999450683594, 99.53999328613281, 99.6199951171875, 99.57999420166016, 99.52999877929688, 99.65999603271484, 99.68999481201172, 99.60999298095703, 99.64999389648438, 99.54999542236328, 99.58999633789062, 99.45999908447266, 99.65999603271484, 99.03999328613281, 99.57999420166016, 99.67999267578125, 99.57999420166016, 99.67999267578125, 99.65999603271484, 99.57999420166016, 99.65999603271484, 99.60999298095703, 99.58999633789062, 99.63999938964844, 99.57999420166016, 99.5999984741211, 99.50999450683594, 99.70999908447266, 99.70999908447266, 99.57999420166016, 99.53999328613281, 99.68999481201172, 99.70999908447266, 99.5999984741211, 99.67999267578125, 99.62999725341797, 99.6199951171875, 99.60999298095703, 99.7199935913086, 99.50999450683594, 99.6199951171875, 99.6199951171875, 99.68999481201172, 99.70999908447266, 99.64999389648438, 99.55999755859375, 99.58999633789062, 99.4699935913086, 99.6199951171875, 99.73999786376953, 99.37999725341797, 99.44999694824219, 99.48999786376953, 99.47999572753906, 99.68999481201172, 99.6199951171875, 99.56999969482422, 99.68999481201172, 99.44999694824219, 99.48999786376953, 99.75, 99.64999389648438, 99.53999328613281, 99.58999633789062, 99.5199966430664, 99.64999389648438, 99.60999298095703, 99.69999694824219, 99.55999755859375, 99.67999267578125, 99.70999908447266, 99.6199951171875, 99.60999298095703, 99.7699966430664, 99.54999542236328, 99.64999389648438, 99.5999984741211, 99.70999908447266, 99.43999481201172, 99.62999725341797, 99.56999969482422, 99.55999755859375, 99.65999603271484, 99.62999725341797, 99.66999816894531, 99.65999603271484, 99.53999328613281, 99.58999633789062, 99.54999542236328, 99.60999298095703, 99.64999389648438, 99.67999267578125, 99.57999420166016, 99.69999694824219, 99.65999603271484, 99.63999938964844, 99.57999420166016, 99.68999481201172, 99.63999938964844, 99.67999267578125, 99.67999267578125, 99.68999481201172, 99.6199951171875, 99.87999725341797, 99.87999725341797, 99.8699951171875, 99.88999938964844, 99.85999298095703, 99.8499984741211, 99.8699951171875, 99.88999938964844, 99.88999938964844, 99.88999938964844, 99.89999389648438, 99.8699951171875, 99.85999298095703, 99.8499984741211, 99.85999298095703, 99.8499984741211, 99.85999298095703, 99.8699951171875, 99.8499984741211, 99.8699951171875, 99.83999633789062, 99.80999755859375, 99.82999420166016, 99.81999969482422, 99.80999755859375, 99.83999633789062, 99.85999298095703, 99.85999298095703, 99.81999969482422, 99.82999420166016, 99.85999298095703, 99.83999633789062, 99.82999420166016, 99.82999420166016, 99.82999420166016, 99.81999969482422, 99.80999755859375, 99.79999542236328, 99.79999542236328, 99.81999969482422, 99.83999633789062, 99.77999877929688, 99.80999755859375, 99.8499984741211, 99.83999633789062, 99.78999328613281, 99.8499984741211, 99.81999969482422, 99.81999969482422, 99.80999755859375], "epoch_time": 40.97582721710205, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_128_44.json <==
{"train_losses": [2.0608317852020264, 1.7243388891220093, 1.5067509412765503, 1.253578543663025, 1.0370627641677856, 0.8715781569480896, 0.7289480566978455, 0.6376150846481323, 0.5649442672729492, 0.5012654066085815, 0.44783759117126465, 0.4132978320121765, 0.3762963116168976, 0.3462919294834137, 0.3222474157810211, 0.29723313450813293, 0.2825062572956085, 0.2664070129394531, 0.2524803876876831, 0.2355252057313919, 0.22826333343982697, 0.2156783491373062, 0.21532469987869263, 0.2006431221961975, 0.1973193883895874, 0.19535322487354279, 0.1836244910955429, 0.18301540613174438, 0.18143071234226227, 0.1716887652873993, 0.16967232525348663, 0.1682044267654419, 0.1625310182571411, 0.16759663820266724, 0.166648730635643, 0.15530309081077576, 0.15619120001792908, 0.15815064311027527, 0.1564846634864807, 0.14679454267024994, 0.1535342037677765, 0.14127905666828156, 0.14606793224811554, 0.14516471326351166, 0.14272305369377136, 0.14647069573402405, 0.1349334716796875, 0.13676847517490387, 0.13793766498565674, 0.13554143905639648, 0.13035914301872253, 0.1317853331565857, 0.12703154981136322, 0.13348272442817688, 0.12459400296211243, 0.12528741359710693, 0.1218615472316742, 0.12445393949747086, 0.12397123873233795, 0.12234888970851898, 0.11874529719352722, 0.11624328792095184, 0.11883662641048431, 0.12408574670553207, 0.12139727920293808, 0.11030355840921402, 0.11539381742477417, 0.11127505451440811, 0.11404380202293396, 0.11118651926517487, 0.11398173868656158, 0.11159850656986237, 0.11038258671760559, 0.11396763473749161, 0.1113128513097763, 0.11123935878276825, 0.11364074796438217, 0.10465888679027557, 0.10881290584802628, 0.10703279078006744, 0.10196033865213394, 0.10959001630544662, 0.10861964523792267, 0.10550469160079956, 0.10894334316253662, 0.10653764009475708, 0.10220213979482651, 0.10796531289815903, 0.10944045335054398, 0.10111168771982193, 0.09928266704082489, 0.10729262232780457, 0.10164809972047806, 0.10615938901901245, 0.10115912556648254, 0.10668224096298218, 0.10445406287908554, 0.10106802731752396, 0.10135683417320251, 0.09594450145959854, 0.10110758244991302, 0.10004691779613495, 0.0981283187866211, 0.09816741943359375, 0.10044924914836884, 0.10393282771110535, 0.09711263328790665, 0.0934060737490654, 0.09819590300321579, 0.09828175604343414, 0.09593081474304199, 0.0929446667432785, 0.09809008240699768, 0.09643838554620743, 0.09343330562114716, 0.09881887584924698, 0.09164369106292725, 0.09384485334157944, 0.09125003963708878, 0.09600413590669632, 0.09089043736457825, 0.09514683485031128, 0.09193328022956848, 0.09192002564668655, 0.09231028705835342, 0.09288907796144485, 0.09162525832653046, 0.09009934216737747, 0.08907622843980789, 0.09149491041898727, 0.08865680545568466, 0.08675041049718857, 0.0893092155456543, 0.08976800739765167, 0.08675099164247513, 0.08995819091796875, 0.09064388275146484, 0.08642823994159698, 0.08840956538915634, 0.08981047570705414, 0.0843246579170227, 0.08647305518388748, 0.09019546955823898, 0.08544183522462845, 0.08992169797420502, 0.08423833549022675, 0.08718806505203247, 0.08880729973316193, 0.08257149904966354, 0.08941026031970978, 0.029466012492775917, 0.014188803732395172, 0.010985346511006355, 0.008584928698837757, 0.00680819246917963, 0.00566525012254715, 0.00496200006455183, 0.00407687621191144, 0.003819650737568736, 0.0034709544852375984, 0.002894781529903412, 0.002855907194316387, 0.0026401467621326447, 0.002630657982081175, 0.0023272025864571333, 0.002217732835561037, 0.0022063450887799263, 0.001945816446095705, 0.00178202660754323, 0.0019461154006421566, 0.001521119149401784, 0.0018725022673606873, 0.0018683918751776218, 0.001637388369999826, 0.00167262542527169, 0.0016630823956802487, 0.0017945434665307403, 0.001714258803986013, 0.0016666509909555316, 0.0014680500607937574, 0.0016210778849199414, 0.0015046806074678898, 0.0016957353800535202, 0.0016107158735394478, 0.0016891405684873462, 0.0015940496232360601, 0.0015866380417719483, 0.001530989771708846, 0.0015317375073209405, 0.0016165041597560048, 0.0013784412294626236, 0.0013969867723062634, 0.0015995295252650976, 0.0013247833121567965, 0.0012335620122030377, 0.001248484360985458, 0.0016626793658360839, 0.0015084517654031515, 0.001260239165276289, 0.0015348339220508933], "accs1": [33.349998474121094, 40.349998474121094, 50.599998474121094, 57.409996032714844, 65.5999984741211, 71.66999816894531, 72.87999725341797, 74.72999572753906, 80.31999969482422, 81.27999877929688, 82.80999755859375, 82.83000183105469, 80.68000030517578, 84.38999938964844, 83.23999786376953, 85.22999572753906, 86.52999877929688, 85.80999755859375, 86.12999725341797, 85.32999420166016, 83.27999877929688, 86.39999389648438, 83.7300033569336, 87.56999969482422, 87.1199951171875, 88.55999755859375, 87.0199966430664, 87.5199966430664, 88.1199951171875, 86.79999542236328, 87.04999542236328, 86.06999206542969, 88.66999816894531, 85.56999206542969, 87.64999389648438, 87.33999633789062, 88.27999877929688, 88.31999969482422, 87.57999420166016, 87.52999877929688, 86.56999969482422, 84.8499984741211, 87.37999725341797, 88.91999816894531, 88.48999786376953, 86.66999816894531, 89.33999633789062, 89.31999969482422, 88.94000244140625, 87.62999725341797, 90.55000305175781, 90.19999694824219, 89.91000366210938, 90.66999816894531, 89.04000091552734, 90.19000244140625, 88.75, 89.55000305175781, 89.25, 87.75999450683594, 89.02999877929688, 89.31999969482422, 89.68000030517578, 89.22000122070312, 89.69999694824219, 89.9800033569336, 90.34000396728516, 88.44999694824219, 89.54000091552734, 90.1500015258789, 90.45999908447266, 90.55000305175781, 90.30999755859375, 86.8699951171875, 90.30000305175781, 89.77999877929688, 90.95999908447266, 88.37999725341797, 90.3499984741211, 90.48999786376953, 90.6500015258789, 90.63999938964844, 89.4000015258789, 90.0199966430664, 90.52999877929688, 91.19999694824219, 91.36000061035156, 90.93000030517578, 90.62000274658203, 89.47999572753906, 89.69999694824219, 90.68000030517578, 90.94999694824219, 86.9699935913086, 90.09000396728516, 89.5199966430664, 89.88999938964844, 89.83999633789062, 85.66999816894531, 91.08999633789062, 91.64999389648438, 90.29000091552734, 89.20999908447266, 89.80999755859375, 90.31999969482422, 89.7699966430664, 91.0, 87.81999969482422, 90.19999694824219, 86.69999694824219, 89.36000061035156, 89.04000091552734, 91.00999450683594, 89.7699966430664, 87.66999816894531, 90.30000305175781, 90.18000030517578, 89.7300033569336, 90.63999938964844, 89.72000122070312, 90.34000396728516, 89.13999938964844, 91.5999984741211, 91.31999969482422, 91.57999420166016, 90.69000244140625, 89.61000061035156, 90.12999725341797, 89.73999786376953, 89.56999969482422, 88.69999694824219, 90.56999969482422, 91.12999725341797, 90.69999694824219, 87.93000030517578, 89.08000183105469, 90.83000183105469, 90.02999877929688, 88.05999755859375, 90.90999603271484, 90.11000061035156, 90.09000396728516, 90.9000015258789, 90.22000122070312, 91.11000061035156, 88.43000030517578, 91.40999603271484, 90.36000061035156, 90.98999786376953, 90.95999908447266, 94.43000030517578, 94.47000122070312, 94.57999420166016, 94.68999481201172, 94.75, 94.68999481201172, 94.6500015258789, 94.5999984741211, 94.65999603271484, 94.77999877929688, 94.68999481201172, 94.6500015258789, 94.68000030517578, 94.83000183105469, 94.68000030517578, 94.65999603271484, 94.66999816894531, 94.68000030517578, 94.79999542236328, 94.69999694824219, 94.75, 94.72000122070312, 94.81999969482422, 94.75, 94.75999450683594, 94.72000122070312, 94.7699966430664, 94.83000183105469, 94.69999694824219, 94.77999877929688, 94.69999694824219, 94.68999481201172, 94.79999542236328, 94.80999755859375, 94.73999786376953, 94.77999877929688, 94.75999450683594, 94.97999572753906, 94.8499984741211, 94.80999755859375, 94.69999694824219, 94.8699951171875, 94.69999694824219, 94.77999877929688, 94.81999969482422, 94.91999816894531, 94.91999816894531, 94.93000030517578, 94.77999877929688, 94.81999969482422], "accs5": [85.35999298095703, 90.33000183105469, 93.52999877929688, 95.90999603271484, 97.41999816894531, 97.70999908447266, 97.75, 98.18999481201172, 98.85999298095703, 99.08999633789062, 99.24999237060547, 99.27999877929688, 99.12999725341797, 99.39999389648438, 98.95999908447266, 99.35999298095703, 99.40999603271484, 99.49999237060547, 99.43999481201172, 99.50999450683594, 98.91999816894531, 99.56999969482422, 99.38999938964844, 99.62999725341797, 99.50999450683594, 99.56999969482422, 99.3499984741211, 99.47999572753906, 99.58999633789062, 99.41999816894531, 99.38999938964844, 99.47999572753906, 99.65999603271484, 99.50999450683594, 99.18999481201172, 99.33999633789062, 99.67999267578125, 99.53999328613281, 99.48999786376953, 99.5999984741211, 99.30999755859375, 99.58999633789062, 99.2199935913086, 99.62999725341797, 99.44999694824219, 99.4699935913086, 99.56999969482422, 99.63999938964844, 99.63999938964844, 99.55999755859375, 99.66999816894531, 99.62999725341797, 99.44999694824219, 99.73999786376953, 99.67999267578125, 99.56999969482422, 99.60999298095703, 99.5999984741211, 99.64999389648438, 99.50999450683594, 99.63999938964844, 99.62999725341797, 99.57999420166016, 99.73999786376953, 99.58999633789062, 99.53999328613281, 99.57999420166016, 99.60999298095703, 99.58999633789062, 99.6199951171875, 99.65999603271484, 99.62999725341797, 99.68999481201172, 99.40999603271484, 99.64999389648438, 99.56999969482422, 99.62999725341797, 99.42999267578125, 99.63999938964844, 99.60999298095703, 99.67999267578125, 99.58999633789062, 99.56999969482422, 99.50999450683594, 99.70999908447266, 99.82999420166016, 99.72999572753906, 99.62999725341797, 99.7199935913086, 99.45999908447266, 99.57999420166016, 99.73999786376953, 99.68999481201172, 99.42999267578125, 99.65999603271484, 99.64999389648438, 99.62999725341797, 99.5999984741211, 99.44999694824219, 99.65999603271484, 99.67999267578125, 99.62999725341797, 99.43999481201172, 99.45999908447266, 99.66999816894531, 99.55999755859375, 99.75, 99.31999969482422, 99.54999542236328, 99.5199966430664, 99.50999450683594, 99.58999633789062, 99.68999481201172, 99.63999938964844, 99.44999694824219, 99.63999938964844, 99.63999938964844, 99.57999420166016, 99.63999938964844, 99.67999267578125, 99.62999725341797, 99.66999816894531, 99.57999420166016, 99.68999481201172, 99.69999694824219, 99.57999420166016, 99.47999572753906, 99.62999725341797, 99.6199951171875, 99.66999816894531, 99.60999298095703, 99.80999755859375, 99.69999694824219, 99.70999908447266, 99.49999237060547, 99.38999938964844, 99.68999481201172, 99.5999984741211, 99.1199951171875, 99.56999969482422, 99.58999633789062, 99.55999755859375, 99.56999969482422, 99.54999542236328, 99.65999603271484, 99.56999969482422, 99.63999938964844, 99.58999633789062, 99.65999603271484, 99.72999572753906, 99.93000030517578, 99.91999816894531, 99.91999816894531, 99.90999603271484, 99.93999481201172, 99.93000030517578, 99.91999816894531, 99.89999389648438, 99.90999603271484, 99.88999938964844, 99.90999603271484, 99.89999389648438, 99.91999816894531, 99.90999603271484, 99.90999603271484, 99.91999816894531, 99.90999603271484, 99.90999603271484, 99.91999816894531, 99.91999816894531, 99.90999603271484, 99.90999603271484, 99.90999603271484, 99.90999603271484, 99.90999603271484, 99.90999603271484, 99.88999938964844, 99.89999389648438, 99.89999389648438, 99.93000030517578, 99.90999603271484, 99.89999389648438, 99.90999603271484, 99.89999389648438, 99.87999725341797, 99.88999938964844, 99.89999389648438, 99.89999389648438, 99.89999389648438, 99.90999603271484, 99.91999816894531, 99.88999938964844, 99.93000030517578, 99.90999603271484, 99.93000030517578, 99.90999603271484, 99.88999938964844, 99.88999938964844, 99.88999938964844, 99.90999603271484], "epoch_time": 86.04722142219543, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_2048_42.json <==
{"train_losses": [2.3524410724639893, 2.249068260192871, 2.1446774005889893, 1.9593394994735718, 1.8063219785690308, 1.676560401916504, 1.5692812204360962, 1.486579179763794, 1.409949779510498, 1.342591404914856, 1.2865735292434692, 1.2181776762008667, 1.1671561002731323, 1.108573317527771, 1.05619478225708, 1.0084710121154785, 0.9572948217391968, 0.9195653796195984, 0.8867591023445129, 0.8539386987686157, 0.8193960189819336, 0.7866042852401733, 0.764213502407074, 0.7439418435096741, 0.71978360414505, 0.6924434900283813, 0.6716399788856506, 0.6517722606658936, 0.6285842657089233, 0.6151119470596313, 0.592914342880249, 0.5739924311637878, 0.5621259808540344, 0.5476065874099731, 0.5269894599914551, 0.5145643353462219, 0.5047132968902588, 0.4890538156032562, 0.47695818543434143, 0.46628502011299133, 0.45452284812927246, 0.445202499628067, 0.4324769675731659, 0.41865774989128113, 0.4076720178127289, 0.3998267352581024, 0.3956129550933838, 0.3809639811515808, 0.37471601366996765, 0.3614565432071686, 0.3598739504814148, 0.3466047942638397, 0.339776873588562, 0.3298346698284149, 0.3247724175453186, 0.3162406086921692, 0.3098122179508209, 0.3038191795349121, 0.28809958696365356, 0.28495439887046814, 0.27714818716049194, 0.26756876707077026, 0.26410752534866333, 0.2662329077720642, 0.2611365020275116, 0.24573610723018646, 0.23828266561031342, 0.23386889696121216, 0.23170319199562073, 0.23029384016990662, 0.22332122921943665, 0.2170092761516571, 0.21308770775794983, 0.20157542824745178, 0.19798128306865692, 0.1926390379667282, 0.18725918233394623, 0.18420085310935974, 0.1792585700750351, 0.18285027146339417, 0.17494083940982819, 0.1711409091949463, 0.15544167160987854, 0.15708956122398376, 0.15280720591545105, 0.1467294991016388, 0.14467820525169373, 0.14634332060813904, 0.1434398740530014, 0.14036904275417328, 0.1354433000087738, 0.12882763147354126, 0.12588050961494446, 0.11916760355234146, 0.11301852017641068, 0.1186370849609375, 0.12283191829919815, 0.11984656006097794, 0.10978592187166214, 0.10875461995601654, 0.10441124439239502, 0.09786561131477356, 0.09443779289722443, 0.09352270513772964, 0.0936097726225853, 0.08534422516822815, 0.08551345765590668, 0.08079324662685394, 0.07808474451303482, 0.07935851067304611, 0.0806373581290245, 0.07754497975111008, 0.07470261305570602, 0.0732651874423027, 0.06782849878072739, 0.06974635273218155, 0.0709441751241684, 0.06973505020141602, 0.06775952130556107, 0.06477122753858566, 0.06100805103778839, 0.05818772688508034, 0.052199698984622955, 0.05744631588459015, 0.05741208791732788, 0.055769070982933044, 0.04943409562110901, 0.0526479072868824, 0.04936548322439194, 0.04540393128991127, 0.04362783208489418, 0.04376145079731941, 0.04652617871761322, 0.05237608402967453, 0.04758886247873306, 0.048017919063568115, 0.054168108850717545, 0.04725683853030205, 0.0480787456035614, 0.04787551611661911, 0.03900856897234917, 0.04040314629673958, 0.03831414133310318, 0.038164593279361725, 0.035306062549352646, 0.03511505946516991, 0.03549553081393242, 0.03637269511818886, 0.03562285378575325, 0.03156713396310806, 0.022607814520597458, 0.017086464911699295, 0.015456408262252808, 0.014843877404928207, 0.013914508745074272, 0.013687185011804104, 0.012774597853422165, 0.01287184190005064, 0.01237398386001587, 0.01196974702179432, 0.011633451096713543, 0.011516077443957329, 0.01147022470831871, 0.010897167958319187, 0.011471031233668327, 0.010622887872159481, 0.009962407872080803, 0.010580364614725113, 0.010571516118943691, 0.010498035699129105, 0.010901184752583504, 0.009595324285328388, 0.009734820574522018, 0.009488643147051334, 0.009582596831023693, 0.009084627032279968, 0.009922822937369347, 0.00938554760068655, 0.009637110866606236, 0.009061050601303577, 0.009020980447530746, 0.008546222001314163, 0.008421224541962147, 0.008800200186669827, 0.009029844775795937, 0.008731727488338947, 0.008671611547470093, 0.008071431890130043, 0.007874302566051483, 0.007846319116652012, 0.008074335753917694, 0.008176718838512897, 0.007760140113532543, 0.007312798872590065, 0.007964223623275757, 0.0077693578787148, 0.00752650061622262, 0.007015330716967583, 0.007304908242076635, 0.007804008666425943], "accs1": [9.690000534057617, 14.449999809265137, 22.999998092651367, 26.089998245239258, 34.56999969482422, 39.72999572753906, 44.36000061035156, 47.27000045776367, 50.22999572753906, 52.40999984741211, 53.42000198364258, 55.659996032714844, 57.709999084472656, 59.939998626708984, 62.54999542236328, 64.18000030517578, 64.81999969482422, 65.83999633789062, 67.95999908447266, 68.91999816894531, 68.66999816894531, 69.41999816894531, 71.45999908447266, 71.43000030517578, 72.0999984741211, 73.55999755859375, 74.44999694824219, 74.44999694824219, 75.1500015258789, 75.76000213623047, 75.27999877929688, 76.38999938964844, 76.19000244140625, 76.95999908447266, 76.93000030517578, 77.31999969482422, 78.29000091552734, 78.3499984741211, 79.05999755859375, 79.18999481201172, 77.5999984741211, 79.60999298095703, 77.9800033569336, 80.17999267578125, 79.6199951171875, 79.90999603271484, 78.5999984741211, 79.44999694824219, 80.6199951171875, 80.14999389648438, 81.0199966430664, 80.40999603271484, 80.3699951171875, 82.0, 79.42999267578125, 80.98999786376953, 81.38999938964844, 81.45999908447266, 81.13999938964844, 79.47999572753906, 81.25, 81.75999450683594, 80.5999984741211, 79.90999603271484, 82.16999816894531, 81.45999908447266, 82.33999633789062, 80.80999755859375, 81.27999877929688, 81.80999755859375, 80.29999542236328, 81.02999877929688, 80.66999816894531, 81.6199951171875, 82.23999786376953, 81.0, 82.95999908447266, 81.72000122070312, 81.50999450683594, 81.77999877929688, 82.44999694824219, 82.5, 82.02999877929688, 83.3499984741211, 83.36000061035156, 82.7699966430664, 82.87999725341797, 82.68000030517578, 81.55999755859375, 81.68000030517578, 81.5999984741211, 82.37999725341797, 83.30999755859375, 83.05000305175781, 82.19999694824219, 82.0, 81.7699966430664, 82.5199966430664, 83.47000122070312, 82.1500015258789, 81.48999786376953, 79.77999877929688, 82.94000244140625, 82.79000091552734, 83.12000274658203, 82.51000213623047, 83.15999603271484, 83.9800033569336, 83.48999786376953, 81.87999725341797, 82.05999755859375, 82.5, 81.88999938964844, 83.37000274658203, 83.4000015258789, 82.80999755859375, 82.04000091552734, 83.0999984741211, 82.69999694824219, 82.83000183105469, 82.75, 83.52999877929688, 83.56999969482422, 83.75, 82.29999542236328, 81.75999450683594, 82.63999938964844, 83.41000366210938, 83.58000183105469, 83.26000213623047, 83.41000366210938, 83.69999694824219, 83.29000091552734, 83.38999938964844, 83.04000091552734, 83.12999725341797, 82.3699951171875, 83.36000061035156, 83.33000183105469, 84.02999877929688, 84.19999694824219, 82.9000015258789, 84.0999984741211, 83.06999969482422, 84.12999725341797, 84.66999816894531, 83.48999786376953, 84.26000213623047, 83.2300033569336, 84.02999877929688, 85.5199966430664, 85.52999877929688, 85.50999450683594, 85.52999877929688, 85.39999389648438, 85.6199951171875, 85.62999725341797, 85.3499984741211, 85.53999328613281, 85.52999877929688, 85.45999145507812, 85.66999816894531, 85.5199966430664, 85.62999725341797, 85.5199966430664, 85.8699951171875, 85.68999481201172, 85.53999328613281, 85.70999145507812, 85.64999389648438, 85.5999984741211, 85.58999633789062, 85.6399917602539, 85.5999984741211, 85.66999816894531, 85.56999206542969, 85.67999267578125, 85.75999450683594, 85.73999786376953, 85.6199951171875, 85.73999786376953, 85.73999786376953, 85.80999755859375, 85.73999786376953, 85.7699966430664, 85.70999145507812, 85.77999877929688, 85.6199951171875, 85.74999237060547, 85.53999328613281, 85.67999267578125, 85.6199951171875, 85.53999328613281, 85.6399917602539, 85.67999267578125, 85.55999755859375, 85.72999572753906, 85.65999603271484, 85.75999450683594, 85.75999450683594], "accs5": [51.90999984741211, 63.01000213623047, 77.66999816894531, 81.95999908447266, 87.3499984741211, 90.36000061035156, 91.82999420166016, 92.64999389648438, 93.65999603271484, 94.29999542236328, 94.70999908447266, 95.0999984741211, 95.69000244140625, 96.19000244140625, 96.4800033569336, 96.58000183105469, 96.80000305175781, 96.87000274658203, 97.5, 97.66999816894531, 97.64999389648438, 97.54999542236328, 97.83999633789062, 98.1199951171875, 98.15999603271484, 98.2199935913086, 98.2699966430664, 98.39999389648438, 98.29999542236328, 98.56999206542969, 98.42999267578125, 98.6199951171875, 98.53999328613281, 98.5199966430664, 98.73999786376953, 98.82999420166016, 98.7699966430664, 98.73999786376953, 98.8499984741211, 98.97999572753906, 98.82999420166016, 98.7699966430664, 98.78999328613281, 98.87999725341797, 98.90999603271484, 98.99999237060547, 98.8699951171875, 99.02999877929688, 98.93999481201172, 99.02999877929688, 98.94999694824219, 99.1199951171875, 99.02999877929688, 98.98999786376953, 99.03999328613281, 99.12999725341797, 99.04999542236328, 98.8699951171875, 98.81999206542969, 98.92999267578125, 99.06999206542969, 98.97999572753906, 98.97999572753906, 98.93999481201172, 99.0199966430664, 99.00999450683594, 99.06999206542969, 99.16999816894531, 98.95999908447266, 99.22999572753906, 99.03999328613281, 99.05999755859375, 99.0199966430664, 98.8899917602539, 99.1199951171875, 98.93999481201172, 99.15999603271484, 99.02999877929688, 99.02999877929688, 98.94999694824219, 99.10999298095703, 99.12999725341797, 98.85999298095703, 99.02999877929688, 99.0199966430664, 99.0199966430664, 99.02999877929688, 98.89999389648438, 99.00999450683594, 99.10999298095703, 98.8499984741211, 99.12999725341797, 99.19999694824219, 99.29999542236328, 98.94999694824219, 98.8899917602539, 99.06999206542969, 98.9699935913086, 99.04999542236328, 98.80999755859375, 98.92999267578125, 99.03999328613281, 99.2199935913086, 99.08999633789062, 99.05999755859375, 98.94999694824219, 99.06999206542969, 98.91999816894531, 99.15999603271484, 99.15999603271484, 99.03999328613281, 98.80999755859375, 99.03999328613281, 98.97999572753906, 99.04999542236328, 98.44999694824219, 99.07999420166016, 99.02999877929688, 98.97999572753906, 99.05999755859375, 98.82999420166016, 99.06999206542969, 99.14999389648438, 98.94999694824219, 98.81999206542969, 98.97999572753906, 99.05999755859375, 99.06999206542969, 98.89999389648438, 99.10999298095703, 99.22999572753906, 99.06999206542969, 99.00999450683594, 99.0999984741211, 99.04999542236328, 98.99999237060547, 98.91999816894531, 99.14999389648438, 98.89999389648438, 98.94999694824219, 99.00999450683594, 99.00999450683594, 98.97999572753906, 98.89999389648438, 99.14999389648438, 99.08999633789062, 98.81999206542969, 99.1199951171875, 98.92999267578125, 99.14999389648438, 99.14999389648438, 99.16999816894531, 99.17999267578125, 99.17999267578125, 99.14999389648438, 99.14999389648438, 99.07999420166016, 99.17999267578125, 99.07999420166016, 99.1199951171875, 99.13999938964844, 99.1199951171875, 99.05999755859375, 99.1199951171875, 99.14999389648438, 99.15999603271484, 99.18999481201172, 99.19999694824219, 99.15999603271484, 99.15999603271484, 99.15999603271484, 99.15999603271484, 99.12999725341797, 99.0999984741211, 99.12999725341797, 99.1199951171875, 99.06999206542969, 99.1199951171875, 99.12999725341797, 99.15999603271484, 99.17999267578125, 99.0999984741211, 99.15999603271484, 99.14999389648438, 99.12999725341797, 99.13999938964844, 99.15999603271484, 99.18999481201172, 99.15999603271484, 99.1199951171875, 99.16999816894531, 99.10999298095703, 99.1199951171875, 99.0999984741211, 99.0999984741211, 99.17999267578125, 99.12999725341797, 99.08999633789062, 99.10999298095703, 99.16999816894531], "epoch_time": 42.03010821342468, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_2048_43.json <==
{"train_losses": [2.3217709064483643, 2.2427117824554443, 2.1447818279266357, 1.9739266633987427, 1.8279917240142822, 1.6969802379608154, 1.5980409383773804, 1.5156079530715942, 1.4362602233886719, 1.3656578063964844, 1.2973531484603882, 1.242624282836914, 1.1777327060699463, 1.1281262636184692, 1.069989562034607, 1.0246152877807617, 0.9813321828842163, 0.946366012096405, 0.9046374559402466, 0.8725647330284119, 0.8426430225372314, 0.8139904737472534, 0.7803831696510315, 0.7602880001068115, 0.7326797246932983, 0.7120650410652161, 0.6836976408958435, 0.6650184392929077, 0.6472955942153931, 0.6324855089187622, 0.6056023836135864, 0.589291512966156, 0.5734284520149231, 0.5554527640342712, 0.5400791764259338, 0.5299527645111084, 0.5234972834587097, 0.5021446347236633, 0.4948098659515381, 0.47733139991760254, 0.46451300382614136, 0.4560147523880005, 0.4460412263870239, 0.4312940537929535, 0.4257507026195526, 0.4149957597255707, 0.40214604139328003, 0.39629480242729187, 0.3868987262248993, 0.38426682353019714, 0.36941882967948914, 0.364796906709671, 0.35168418288230896, 0.34682705998420715, 0.3399824798107147, 0.32897576689720154, 0.324084997177124, 0.3235124349594116, 0.3097732663154602, 0.3069594204425812, 0.3023301362991333, 0.2914932668209076, 0.2879748046398163, 0.27878427505493164, 0.27451205253601074, 0.26877349615097046, 0.2535044252872467, 0.251641184091568, 0.24465663731098175, 0.24048219621181488, 0.23326316475868225, 0.22781561315059662, 0.22410809993743896, 0.21924132108688354, 0.20921142399311066, 0.20732423663139343, 0.20248091220855713, 0.19546255469322205, 0.19768674671649933, 0.19501890242099762, 0.18667040765285492, 0.1745687872171402, 0.1746155470609665, 0.17565995454788208, 0.169091135263443, 0.16158896684646606, 0.16274166107177734, 0.15544459223747253, 0.15142281353473663, 0.1498260498046875, 0.14163686335086823, 0.14265719056129456, 0.14276663959026337, 0.14205873012542725, 0.1336481273174286, 0.13016393780708313, 0.1240881085395813, 0.11987302452325821, 0.11740509420633316, 0.11595575511455536, 0.10882697254419327, 0.10895156115293503, 0.11065290123224258, 0.10776461660861969, 0.10283327847719193, 0.10025654733181, 0.0979936271905899, 0.09526526182889938, 0.09359093755483627, 0.08931814134120941, 0.09087025374174118, 0.08828870207071304, 0.08580025285482407, 0.08206576853990555, 0.08021460473537445, 0.07865559309720993, 0.07553570717573166, 0.07443258911371231, 0.076661616563797, 0.07165456563234329, 0.06495142728090286, 0.06704717129468918, 0.06355926394462585, 0.06423024833202362, 0.0619664303958416, 0.06123022735118866, 0.057744164019823074, 0.058109160512685776, 0.05152218043804169, 0.05170787498354912, 0.05119561403989792, 0.055364642292261124, 0.06448860466480255, 0.05678689852356911, 0.05241900682449341, 0.045229773968458176, 0.04486079141497612, 0.04698026552796364, 0.04419794678688049, 0.04053502902388573, 0.043445490300655365, 0.04504910856485367, 0.04092678800225258, 0.04187571629881859, 0.03986433893442154, 0.041367433965206146, 0.0424899198114872, 0.039962172508239746, 0.036241136491298676, 0.03590938821434975, 0.02491534687578678, 0.018802089616656303, 0.01693805679678917, 0.016248514875769615, 0.016146332025527954, 0.014005855657160282, 0.013942512683570385, 0.01397409476339817, 0.01408410631120205, 0.013314752839505672, 0.012951361946761608, 0.012544838711619377, 0.013077326118946075, 0.01251292321830988, 0.012533077970147133, 0.012393965385854244, 0.012465179897844791, 0.011512929573655128, 0.011555446311831474, 0.012032529339194298, 0.011261843144893646, 0.011717717163264751, 0.011280102655291557, 0.01074310764670372, 0.010845456272363663, 0.010203700512647629, 0.010267060250043869, 0.01002856157720089, 0.01045660488307476, 0.009874677285552025, 0.009819409810006618, 0.010155415162444115, 0.009456693194806576, 0.009724005125463009, 0.010080580599606037, 0.009199973195791245, 0.01062203012406826, 0.009578144177794456, 0.009611510671675205, 0.009351973421871662, 0.009103032760322094, 0.009092569351196289, 0.008990718983113766, 0.009440232999622822, 0.008632045239210129, 0.009603998623788357, 0.008384712040424347, 0.008682162500917912, 0.00807889923453331, 0.00827196054160595], "accs1": [11.029999732971191, 16.079999923706055, 23.56999969482422, 29.51999855041504, 35.38999938964844, 38.36000061035156, 42.09000015258789, 45.540000915527344, 48.25, 50.73999786376953, 53.72999954223633, 56.43000030517578, 56.470001220703125, 58.880001068115234, 61.28999710083008, 61.8699951171875, 62.18000030517578, 64.88999938964844, 65.77999877929688, 67.50999450683594, 67.58999633789062, 67.83999633789062, 69.75, 69.7699966430664, 71.11000061035156, 72.36000061035156, 72.68999481201172, 73.4699935913086, 72.79999542236328, 73.57999420166016, 74.98999786376953, 74.43000030517578, 76.27999877929688, 75.9000015258789, 76.16999816894531, 75.81999969482422, 77.38999938964844, 77.43000030517578, 77.4800033569336, 78.30000305175781, 78.30999755859375, 77.58000183105469, 79.3899917602539, 78.89999389648438, 78.68000030517578, 79.5199966430664, 80.17999267578125, 79.48999786376953, 79.54999542236328, 80.57999420166016, 77.7300033569336, 79.3899917602539, 80.31999969482422, 80.3499984741211, 81.07999420166016, 80.29999542236328, 81.93000030517578, 81.08999633789062, 79.27999877929688, 81.20999908447266, 80.6199951171875, 81.30999755859375, 80.78999328613281, 80.35999298095703, 81.18000030517578, 81.00999450683594, 81.63999938964844, 80.57999420166016, 81.65999603271484, 80.62999725341797, 82.43000030517578, 80.32999420166016, 81.55999755859375, 81.97000122070312, 82.0199966430664, 81.05999755859375, 82.33000183105469, 82.44999694824219, 81.6500015258789, 80.69999694824219, 82.69999694824219, 81.68000030517578, 81.41999816894531, 82.47000122070312, 81.69999694824219, 81.90999603271484, 80.63999938964844, 81.11000061035156, 82.33000183105469, 81.75999450683594, 81.3699951171875, 82.05999755859375, 80.52999877929688, 80.65999603271484, 81.68999481201172, 82.62000274658203, 81.3699951171875, 82.08999633789062, 82.43000030517578, 82.12999725341797, 82.29999542236328, 81.69999694824219, 81.61000061035156, 81.30999755859375, 81.47999572753906, 82.97999572753906, 80.73999786376953, 82.3699951171875, 80.77999877929688, 82.86000061035156, 82.13999938964844, 81.68000030517578, 83.55000305175781, 81.66999816894531, 81.20999908447266, 83.19000244140625, 81.79000091552734, 82.73999786376953, 83.0, 81.8499984741211, 82.45999908447266, 82.73999786376953, 80.58999633789062, 81.87999725341797, 82.3499984741211, 82.5199966430664, 83.38999938964844, 82.61000061035156, 81.7699966430664, 83.25, 83.70999908447266, 82.9000015258789, 80.5199966430664, 82.90999603271484, 83.59000396728516, 83.87999725341797, 82.83000183105469, 82.97999572753906, 83.19000244140625, 83.69000244140625, 82.80999755859375, 83.33000183105469, 83.87000274658203, 83.66999816894531, 82.12999725341797, 83.77999877929688, 82.0, 82.62999725341797, 83.37999725341797, 83.77999877929688, 84.98999786376953, 85.12999725341797, 85.42999267578125, 85.16999816894531, 85.28999328613281, 85.41999816894531, 85.2199935913086, 85.42999267578125, 85.40999603271484, 85.38999938964844, 85.52999877929688, 85.50999450683594, 85.39999389648438, 85.4699935913086, 85.44999694824219, 85.6199951171875, 85.50999450683594, 85.38999938964844, 85.30999755859375, 85.47999572753906, 85.43999481201172, 85.33999633789062, 85.41999816894531, 85.53999328613281, 85.47999572753906, 85.41999816894531, 85.52999877929688, 85.39999389648438, 85.52999877929688, 85.47999572753906, 85.43999481201172, 85.28999328613281, 85.42999267578125, 85.50999450683594, 85.40999603271484, 85.3499984741211, 85.42999267578125, 85.52999877929688, 85.44999694824219, 85.47999572753906, 85.39999389648438, 85.48999786376953, 85.35999298095703, 85.39999389648438, 85.48999786376953, 85.5199966430664, 85.6199951171875, 85.50999450683594, 85.53999328613281, 85.5199966430664], "accs5": [49.279998779296875, 64.16999816894531, 76.6500015258789, 82.8499984741211, 87.02999877929688, 88.86000061035156, 90.6500015258789, 91.68999481201172, 92.88999938964844, 93.80999755859375, 94.40999603271484, 95.1199951171875, 95.12999725341797, 95.52999877929688, 96.16999816894531, 96.37999725341797, 96.08000183105469, 96.81999969482422, 96.98999786376953, 97.18000030517578, 97.06999969482422, 97.1500015258789, 97.3699951171875, 97.75, 97.90999603271484, 98.04999542236328, 98.09999084472656, 98.2199935913086, 98.1199951171875, 98.3499984741211, 98.30999755859375, 98.24999237060547, 98.64999389648438, 98.56999206542969, 98.53999328613281, 98.39999389648438, 98.66999816894531, 98.56999206542969, 98.6199951171875, 98.7199935913086, 98.74999237060547, 98.64999389648438, 98.90999603271484, 98.82999420166016, 98.8699951171875, 98.8699951171875, 98.85999298095703, 98.97999572753906, 98.81999206542969, 98.91999816894531, 98.81999206542969, 98.93999481201172, 98.99999237060547, 99.02999877929688, 99.06999206542969, 98.89999389648438, 99.07999420166016, 99.04999542236328, 98.79999542236328, 99.0999984741211, 98.99999237060547, 99.06999206542969, 98.87999725341797, 98.95999908447266, 98.82999420166016, 98.95999908447266, 99.12999725341797, 99.07999420166016, 99.08999633789062, 98.97999572753906, 98.91999816894531, 98.98999786376953, 98.91999816894531, 99.07999420166016, 99.0999984741211, 98.91999816894531, 99.12999725341797, 99.1199951171875, 99.0199966430664, 98.8699951171875, 99.15999603271484, 99.14999389648438, 98.9699935913086, 99.0999984741211, 99.07999420166016, 99.03999328613281, 98.80999755859375, 98.93999481201172, 99.23999786376953, 98.78999328613281, 99.07999420166016, 99.02999877929688, 98.77999877929688, 99.05999755859375, 99.06999206542969, 98.87999725341797, 99.04999542236328, 98.93999481201172, 98.94999694824219, 99.00999450683594, 99.05999755859375, 98.8699951171875, 98.82999420166016, 98.8899917602539, 98.98999786376953, 98.92999267578125, 98.8899917602539, 98.9699935913086, 98.8499984741211, 99.02999877929688, 99.07999420166016, 98.98999786376953, 99.03999328613281, 98.8499984741211, 98.43999481201172, 98.80999755859375, 98.81999206542969, 99.05999755859375, 98.93999481201172, 98.72999572753906, 98.78999328613281, 98.78999328613281, 98.90999603271484, 98.8499984741211, 98.8699951171875, 98.94999694824219, 99.0199966430664, 98.83999633789062, 98.98999786376953, 98.8699951171875, 98.97999572753906, 98.9699935913086, 98.5999984741211, 98.93999481201172, 99.14999389648438, 99.08999633789062, 98.99999237060547, 99.20999908447266, 98.8699951171875, 98.95999908447266, 98.97999572753906, 98.90999603271484, 99.12999725341797, 99.13999938964844, 98.7699966430664, 99.03999328613281, 98.89999389648438, 98.85999298095703, 98.87999725341797, 99.00999450683594, 99.1199951171875, 99.06999206542969, 99.14999389648438, 99.15999603271484, 99.1199951171875, 99.14999389648438, 99.10999298095703, 99.13999938964844, 99.14999389648438, 99.14999389648438, 99.12999725341797, 99.15999603271484, 99.14999389648438, 99.20999908447266, 99.12999725341797, 99.18999481201172, 99.12999725341797, 99.0999984741211, 99.14999389648438, 99.08999633789062, 99.16999816894531, 99.15999603271484, 99.15999603271484, 99.16999816894531, 99.16999816894531, 99.20999908447266, 99.16999816894531, 99.20999908447266, 99.1199951171875, 99.18999481201172, 99.19999694824219, 99.17999267578125, 99.1199951171875, 99.13999938964844, 99.1199951171875, 99.1199951171875, 99.13999938964844, 99.16999816894531, 99.13999938964844, 99.13999938964844, 99.15999603271484, 99.16999816894531, 99.12999725341797, 99.15999603271484, 99.13999938964844, 99.13999938964844, 99.14999389648438, 99.20999908447266, 99.14999389648438, 99.15999603271484], "epoch_time": 43.00943183898926, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_2048_44.json <==
{"train_losses": [2.369755983352661, 2.2676353454589844, 2.1870694160461426, 1.989820122718811, 1.8210614919662476, 1.694166660308838, 1.6007781028747559, 1.516140103340149, 1.435979962348938, 1.3619787693023682, 1.2978099584579468, 1.2214511632919312, 1.162272334098816, 1.1036303043365479, 1.0509685277938843, 1.0042656660079956, 0.9624741673469543, 0.9261757731437683, 0.8890405893325806, 0.8545905351638794, 0.8274814486503601, 0.8030334711074829, 0.7736269235610962, 0.7482563257217407, 0.7311275005340576, 0.7086224555969238, 0.6912986636161804, 0.678070068359375, 0.6548628211021423, 0.6298632621765137, 0.6141126155853271, 0.6001634001731873, 0.5834665298461914, 0.5686278939247131, 0.5557196736335754, 0.5434768795967102, 0.532971978187561, 0.5169141888618469, 0.5070183277130127, 0.48676052689552307, 0.47942957282066345, 0.4661751091480255, 0.4533945322036743, 0.44304779171943665, 0.43745556473731995, 0.4223202168941498, 0.4096507430076599, 0.4048255681991577, 0.4000210165977478, 0.3831947445869446, 0.3844468593597412, 0.3631649613380432, 0.3608780801296234, 0.35357263684272766, 0.34473392367362976, 0.34159010648727417, 0.3317092955112457, 0.320433109998703, 0.3118329346179962, 0.3109937906265259, 0.2994225025177002, 0.29298585653305054, 0.28669920563697815, 0.27992692589759827, 0.2711555063724518, 0.2681426703929901, 0.2579658627510071, 0.2527213990688324, 0.2516295909881592, 0.23742909729480743, 0.23829099535942078, 0.23268093168735504, 0.22268235683441162, 0.21880695223808289, 0.21293465793132782, 0.2073359191417694, 0.20622295141220093, 0.20244820415973663, 0.20002204179763794, 0.18812286853790283, 0.18123550713062286, 0.17666366696357727, 0.17640650272369385, 0.172825887799263, 0.16804803907871246, 0.16613595187664032, 0.16012665629386902, 0.15257661044597626, 0.14771629869937897, 0.14014331996440887, 0.1389242708683014, 0.13623088598251343, 0.13872593641281128, 0.13888691365718842, 0.13301967084407806, 0.12448287010192871, 0.12043596059083939, 0.11838344484567642, 0.11830206960439682, 0.11106812953948975, 0.1115577295422554, 0.1028321161866188, 0.09929291903972626, 0.1016542911529541, 0.10169383883476257, 0.09937258809804916, 0.09443829208612442, 0.09922903031110764, 0.08910973370075226, 0.08967005461454391, 0.0876377522945404, 0.07947811484336853, 0.08172021061182022, 0.08185657113790512, 0.07899519801139832, 0.08071871846914291, 0.07274122536182404, 0.0764247328042984, 0.07137839496135712, 0.06422799825668335, 0.0627463236451149, 0.059685979038476944, 0.06347030401229858, 0.0668426901102066, 0.06155216321349144, 0.05799759179353714, 0.054382264614105225, 0.05178035423159599, 0.05253605172038078, 0.05598154664039612, 0.052690792828798294, 0.05482983589172363, 0.05216545611619949, 0.05560760200023651, 0.05103142932057381, 0.046569809317588806, 0.04661095514893532, 0.047568079084157944, 0.05236610397696495, 0.04578374698758125, 0.04284277558326721, 0.03972655534744263, 0.040673788636922836, 0.041750285774469376, 0.03914058208465576, 0.037467874586582184, 0.036194220185279846, 0.040677886456251144, 0.0376422144472599, 0.03620540350675583, 0.025298994034528732, 0.01843983307480812, 0.01576617918908596, 0.015475034713745117, 0.014995234087109566, 0.014820238575339317, 0.013772891834378242, 0.013859170489013195, 0.012229660525918007, 0.012559249997138977, 0.012291736900806427, 0.012219446711242199, 0.012052414007484913, 0.011984923854470253, 0.011329734697937965, 0.011605026200413704, 0.010965952649712563, 0.012090818956494331, 0.011327380314469337, 0.010583738796412945, 0.01097825262695551, 0.010903815738856792, 0.010283136740326881, 0.009924040175974369, 0.009997316636145115, 0.009961443021893501, 0.0101854857057333, 0.009591915644705296, 0.009894827380776405, 0.00944928452372551, 0.00908549502491951, 0.008856059052050114, 0.009354228153824806, 0.009055515751242638, 0.009339970536530018, 0.008764522150158882, 0.008541790768504143, 0.008869149722158909, 0.008985796011984348, 0.008530071005225182, 0.008198780938982964, 0.008611317723989487, 0.008180685341358185, 0.008238849230110645, 0.008523734286427498, 0.00827698688954115, 0.008722146973013878, 0.007565751671791077, 0.00806280318647623, 0.007808668073266745], "accs1": [10.039999961853027, 13.079998970031738, 20.26999855041504, 26.989999771118164, 34.7599983215332, 39.2599983215332, 42.87999725341797, 45.999996185302734, 47.0099983215332, 50.099998474121094, 53.9900016784668, 53.9900016784668, 56.72999572753906, 60.32999801635742, 61.02000045776367, 62.88999938964844, 63.81999969482422, 65.3499984741211, 67.16999816894531, 68.0999984741211, 68.48999786376953, 69.47000122070312, 70.0199966430664, 70.79000091552734, 70.30000305175781, 71.37000274658203, 73.0999984741211, 72.19000244140625, 71.88999938964844, 72.9699935913086, 74.56999969482422, 73.5199966430664, 74.75999450683594, 75.73999786376953, 73.74999237060547, 75.12999725341797, 76.0999984741211, 76.47999572753906, 76.22999572753906, 77.48999786376953, 77.97000122070312, 77.7300033569336, 78.20999908447266, 78.19000244140625, 78.44000244140625, 78.52999877929688, 79.12999725341797, 78.54999542236328, 79.05999755859375, 78.58999633789062, 80.2699966430664, 79.31999206542969, 80.15999603271484, 79.79999542236328, 78.33000183105469, 79.65999603271484, 80.88999938964844, 79.66999816894531, 79.58999633789062, 78.68000030517578, 80.5, 81.18999481201172, 80.4699935913086, 78.95999908447266, 81.47999572753906, 81.55999755859375, 79.92999267578125, 80.30999755859375, 80.57999420166016, 80.69999694824219, 79.22999572753906, 80.60999298095703, 79.41999816894531, 81.69999694824219, 80.0199966430664, 80.73999786376953, 80.37999725341797, 82.20999908447266, 79.42999267578125, 81.95999908447266, 80.45999908447266, 80.93000030517578, 80.81999969482422, 81.62999725341797, 81.70999908447266, 81.0199966430664, 81.41999816894531, 80.86000061035156, 81.43999481201172, 80.38999938964844, 81.68000030517578, 80.9699935913086, 79.66999816894531, 81.50999450683594, 81.68999481201172, 81.30999755859375, 81.25999450683594, 81.48999786376953, 82.16999816894531, 82.44999694824219, 79.5999984741211, 81.79999542236328, 82.16999816894531, 81.9000015258789, 79.8499984741211, 82.33999633789062, 81.02999877929688, 80.94999694824219, 79.64999389648438, 81.9000015258789, 81.88999938964844, 80.75, 80.93000030517578, 82.00999450683594, 82.0199966430664, 81.79000091552734, 82.94000244140625, 82.54000091552734, 81.8499984741211, 82.33000183105469, 82.02999877929688, 81.45999908447266, 82.29999542236328, 81.38999938964844, 82.72999572753906, 82.56999969482422, 83.0199966430664, 83.3499984741211, 81.8499984741211, 82.26000213623047, 82.29000091552734, 82.36000061035156, 82.31999969482422, 82.86000061035156, 81.75, 82.69999694824219, 82.40999603271484, 80.43999481201172, 82.76000213623047, 81.22999572753906, 83.06999969482422, 81.39999389648438, 83.26000213623047, 82.58999633789062, 82.16999816894531, 82.68000030517578, 83.1500015258789, 82.33000183105469, 81.25999450683594, 82.73999786376953, 84.37999725341797, 84.66999816894531, 84.63999938964844, 84.55000305175781, 84.77999877929688, 84.69000244140625, 84.5999984741211, 84.75, 84.75, 84.93000030517578, 84.70999908447266, 84.73999786376953, 84.77999877929688, 84.69999694824219, 84.93000030517578, 84.68000030517578, 84.58999633789062, 84.69000244140625, 84.58999633789062, 84.56999969482422, 84.61000061035156, 84.79999542236328, 84.55000305175781, 84.58000183105469, 84.69999694824219, 84.80999755859375, 84.79999542236328, 84.75, 84.7699966430664, 84.72000122070312, 84.79000091552734, 84.80999755859375, 84.62999725341797, 84.58999633789062, 84.5999984741211, 84.6500015258789, 84.5, 84.52999877929688, 84.62999725341797, 84.58000183105469, 84.63999938964844, 84.55000305175781, 84.5999984741211, 84.61000061035156, 84.69000244140625, 84.83999633789062, 84.6500015258789, 84.68000030517578, 84.56999969482422, 84.69999694824219], "accs5": [53.84000015258789, 59.34999465942383, 72.27999877929688, 82.26000213623047, 87.30999755859375, 89.77999877929688, 91.06999969482422, 92.16999816894531, 92.15999603271484, 93.25999450683594, 94.68000030517578, 94.86000061035156, 95.4000015258789, 96.27999877929688, 96.38999938964844, 96.70999908447266, 96.98999786376953, 97.43999481201172, 97.43999481201172, 97.54999542236328, 97.19999694824219, 97.88999938964844, 97.61000061035156, 97.81999206542969, 97.64999389648438, 97.78999328613281, 98.07999420166016, 97.82999420166016, 98.12999725341797, 98.08999633789062, 98.24999237060547, 98.18999481201172, 98.18999481201172, 98.3899917602539, 98.16999816894531, 98.3899917602539, 98.52999877929688, 98.47999572753906, 98.45999145507812, 98.42999267578125, 98.64999389648438, 98.55999755859375, 98.5999984741211, 98.60999298095703, 98.73999786376953, 98.60999298095703, 98.69999694824219, 98.67999267578125, 98.80999755859375, 98.80999755859375, 98.78999328613281, 98.74999237060547, 98.83999633789062, 98.8699951171875, 98.87999725341797, 98.8699951171875, 98.82999420166016, 98.8499984741211, 98.72999572753906, 98.83999633789062, 98.9699935913086, 98.94999694824219, 98.8899917602539, 98.7699966430664, 98.97999572753906, 99.0199966430664, 98.70999145507812, 99.05999755859375, 99.0199966430664, 98.92999267578125, 98.64999389648438, 98.8899917602539, 98.8899917602539, 98.87999725341797, 98.67999267578125, 98.98999786376953, 99.07999420166016, 98.98999786376953, 98.8899917602539, 99.12999725341797, 99.0199966430664, 98.73999786376953, 98.92999267578125, 98.98999786376953, 98.87999725341797, 98.95999908447266, 98.89999389648438, 98.80999755859375, 98.8499984741211, 98.91999816894531, 98.80999755859375, 98.98999786376953, 98.79999542236328, 99.05999755859375, 98.94999694824219, 98.81999206542969, 98.98999786376953, 98.79999542236328, 99.08999633789062, 98.98999786376953, 99.0199966430664, 98.93999481201172, 98.8699951171875, 98.9699935913086, 98.7699966430664, 99.0999984741211, 98.8899917602539, 98.89999389648438, 98.70999145507812, 98.60999298095703, 98.78999328613281, 98.7699966430664, 98.81999206542969, 98.87999725341797, 98.83999633789062, 99.03999328613281, 99.00999450683594, 98.83999633789062, 98.68999481201172, 98.92999267578125, 98.92999267578125, 98.6199951171875, 98.89999389648438, 99.03999328613281, 98.8899917602539, 98.98999786376953, 98.94999694824219, 99.1199951171875, 98.5999984741211, 98.9699935913086, 98.81999206542969, 98.82999420166016, 98.8699951171875, 98.9699935913086, 98.81999206542969, 98.87999725341797, 98.93999481201172, 98.65999603271484, 98.94999694824219, 98.91999816894531, 98.85999298095703, 98.95999908447266, 98.81999206542969, 98.8899917602539, 98.95999908447266, 98.92999267578125, 98.85999298095703, 98.98999786376953, 98.60999298095703, 98.91999816894531, 99.10999298095703, 99.06999206542969, 99.07999420166016, 99.07999420166016, 99.04999542236328, 99.0999984741211, 99.12999725341797, 99.08999633789062, 99.08999633789062, 99.1199951171875, 99.1199951171875, 99.16999816894531, 99.1199951171875, 99.0999984741211, 99.0999984741211, 99.0999984741211, 99.12999725341797, 99.03999328613281, 99.06999206542969, 99.0999984741211, 99.12999725341797, 99.0999984741211, 99.05999755859375, 99.0199966430664, 99.06999206542969, 99.04999542236328, 99.0999984741211, 99.04999542236328, 99.05999755859375, 99.04999542236328, 99.08999633789062, 99.05999755859375, 99.0999984741211, 99.04999542236328, 99.03999328613281, 99.0199966430664, 99.03999328613281, 99.02999877929688, 99.04999542236328, 99.03999328613281, 99.00999450683594, 99.0199966430664, 98.98999786376953, 99.03999328613281, 99.02999877929688, 99.00999450683594, 99.02999877929688, 99.02999877929688, 99.02999877929688, 99.02999877929688], "epoch_time": 41.602379322052, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_256_42.json <==
{"train_losses": [2.155083179473877, 1.8877644538879395, 1.6450951099395752, 1.4225307703018188, 1.2437139749526978, 1.0653276443481445, 0.9260483980178833, 0.8138317465782166, 0.7082059979438782, 0.6374439001083374, 0.5664882063865662, 0.51563960313797, 0.4737957715988159, 0.43071794509887695, 0.39636701345443726, 0.36802956461906433, 0.33868715167045593, 0.31910812854766846, 0.29264238476753235, 0.2754141390323639, 0.26339930295944214, 0.24683035910129547, 0.23373864591121674, 0.2207237035036087, 0.20811891555786133, 0.19552598893642426, 0.19284698367118835, 0.181645929813385, 0.17494335770606995, 0.16964556276798248, 0.1565573513507843, 0.1565258949995041, 0.14913299679756165, 0.14180584251880646, 0.1398111879825592, 0.1338030844926834, 0.1358100175857544, 0.12358060479164124, 0.1273602843284607, 0.12376531958580017, 0.11764416843652725, 0.11701608449220657, 0.107642762362957, 0.12059648334980011, 0.10959840565919876, 0.10819977521896362, 0.10411199182271957, 0.10601603984832764, 0.10238196700811386, 0.10157895088195801, 0.10219263285398483, 0.10530878603458405, 0.09696993976831436, 0.0958581417798996, 0.08915944397449493, 0.10399237275123596, 0.09819640219211578, 0.09630726277828217, 0.09537806361913681, 0.09934210032224655, 0.0957639068365097, 0.08763217180967331, 0.09278777241706848, 0.09530508518218994, 0.08765843510627747, 0.08764520287513733, 0.09690253436565399, 0.09500662237405777, 0.0911194235086441, 0.0874740332365036, 0.08919499069452286, 0.08650276809930801, 0.08305490016937256, 0.09337051212787628, 0.0808883085846901, 0.08067750930786133, 0.08706028014421463, 0.08461838960647583, 0.08164943009614944, 0.08061745762825012, 0.08097872138023376, 0.07847055047750473, 0.07744718343019485, 0.08734212815761566, 0.08417408913373947, 0.08117220550775528, 0.0873870700597763, 0.08417458832263947, 0.08068835735321045, 0.0844959169626236, 0.08418550342321396, 0.07746585458517075, 0.0760011151432991, 0.08172700554132462, 0.07256582379341125, 0.08301958441734314, 0.07139968127012253, 0.08443057537078857, 0.07718222588300705, 0.07853931188583374, 0.0734168067574501, 0.07547042518854141, 0.06879713386297226, 0.07905542850494385, 0.07105524837970734, 0.06994502991437912, 0.07922466844320297, 0.07468333095312119, 0.07019226998090744, 0.06860524415969849, 0.07354068011045456, 0.0781945213675499, 0.07026423513889313, 0.07818013429641724, 0.058634061366319656, 0.06332268565893173, 0.06783878058195114, 0.07068692892789841, 0.07143951207399368, 0.0768401175737381, 0.06995001435279846, 0.06871055066585541, 0.06043124198913574, 0.07272759824991226, 0.07126139849424362, 0.06972522288560867, 0.0658269003033638, 0.06535341590642929, 0.0703144520521164, 0.06257214397192001, 0.06141861528158188, 0.06530852615833282, 0.07059599459171295, 0.06656589359045029, 0.06920170038938522, 0.06354610621929169, 0.06272565573453903, 0.06402543932199478, 0.06292247027158737, 0.0598856545984745, 0.0722741186618805, 0.06464347243309021, 0.05993135645985603, 0.06643050163984299, 0.06268828362226486, 0.057975560426712036, 0.06510043144226074, 0.06067993491888046, 0.056834157556295395, 0.0626298189163208, 0.025688063353300095, 0.012034770101308823, 0.00939163938164711, 0.007593703921884298, 0.0058313715271651745, 0.0048089465126395226, 0.004514329135417938, 0.003956317901611328, 0.003335962537676096, 0.0032686765771359205, 0.0030249599367380142, 0.002779402071610093, 0.0025728566106408834, 0.002518842928111553, 0.0023700229357928038, 0.0022969224955886602, 0.002003453206270933, 0.002127232262864709, 0.0018521177116781473, 0.001896838191896677, 0.0019186907447874546, 0.0020361279603093863, 0.0018035518005490303, 0.001815121271647513, 0.0018298933282494545, 0.0013879007892683148, 0.00141035090200603, 0.0013864162610843778, 0.0015439437702298164, 0.0016253171488642693, 0.0014514835784211755, 0.001470730290748179, 0.001383471768349409, 0.0012888151686638594, 0.0016967789269983768, 0.0015885166358202696, 0.001181763131171465, 0.001236162381246686, 0.0012243629898875952, 0.0011234803823754191, 0.0012102631153538823, 0.0012751908507198095, 0.0014522377168759704, 0.0010540008079260588, 0.0012150894617661834, 0.00106828345451504, 0.0011301293270662427, 0.001238201162777841, 0.0010753258829936385, 0.0012835357338190079], "accs1": [25.220001220703125, 33.06999969482422, 44.540000915527344, 52.21999740600586, 56.769996643066406, 61.279998779296875, 67.65999603271484, 67.9699935913086, 71.36000061035156, 76.98999786376953, 76.54000091552734, 78.93999481201172, 80.12999725341797, 81.15999603271484, 81.18999481201172, 83.5199966430664, 84.47999572753906, 84.47999572753906, 82.65999603271484, 81.75, 82.38999938964844, 82.97999572753906, 84.05999755859375, 85.99999237060547, 84.86000061035156, 86.82999420166016, 84.37999725341797, 82.0999984741211, 85.65999603271484, 85.56999206542969, 85.32999420166016, 84.69000244140625, 87.04999542236328, 86.43999481201172, 85.77999877929688, 83.95999908447266, 86.81999969482422, 86.87999725341797, 86.57999420166016, 86.27999877929688, 85.91999816894531, 85.75999450683594, 82.7699966430664, 87.91999816894531, 88.0199966430664, 88.52999877929688, 87.02999877929688, 87.38999938964844, 86.1199951171875, 87.33999633789062, 88.25999450683594, 86.47999572753906, 87.4699935913086, 87.04999542236328, 85.64999389648438, 88.93000030517578, 88.47999572753906, 87.18999481201172, 89.06999969482422, 88.1500015258789, 86.82999420166016, 86.40999603271484, 87.73999786376953, 85.57999420166016, 86.93000030517578, 88.02999877929688, 86.79999542236328, 87.63999938964844, 85.2699966430664, 88.6500015258789, 88.94999694824219, 88.00999450683594, 88.56999969482422, 89.41999816894531, 88.62999725341797, 88.5199966430664, 89.37000274658203, 87.64999389648438, 89.56999969482422, 87.58999633789062, 86.87999725341797, 88.25, 87.79000091552734, 89.27999877929688, 87.8699951171875, 88.0199966430664, 82.62000274658203, 86.91999816894531, 88.68000030517578, 88.30999755859375, 88.61000061035156, 89.56999969482422, 88.00999450683594, 89.37000274658203, 88.22999572753906, 89.5999984741211, 89.29000091552734, 88.70999908447266, 88.0, 89.23999786376953, 88.1199951171875, 87.27999877929688, 90.56999969482422, 88.43000030517578, 89.41999816894531, 88.94999694824219, 90.01000213623047, 88.94999694824219, 89.36000061035156, 89.87000274658203, 89.79000091552734, 89.38999938964844, 90.41000366210938, 90.18000030517578, 90.1500015258789, 89.62000274658203, 89.9000015258789, 90.04000091552734, 89.22999572753906, 90.98999786376953, 88.37999725341797, 90.4800033569336, 88.44999694824219, 88.97999572753906, 89.7300033569336, 88.47000122070312, 89.93000030517578, 90.13999938964844, 88.18000030517578, 87.2699966430664, 90.26000213623047, 91.47999572753906, 90.76000213623047, 89.5199966430664, 90.90999603271484, 90.44000244140625, 90.27000427246094, 90.63999938964844, 89.5199966430664, 90.0, 90.72999572753906, 90.52999877929688, 91.0999984741211, 90.43000030517578, 90.8699951171875, 91.0, 90.95999908447266, 91.08999633789062, 90.94000244140625, 91.45999908447266, 93.75999450683594, 93.8699951171875, 93.78999328613281, 93.82999420166016, 93.8499984741211, 94.05999755859375, 93.94999694824219, 94.06999969482422, 93.97999572753906, 94.0999984741211, 94.06999969482422, 94.11000061035156, 94.04999542236328, 94.04000091552734, 93.88999938964844, 94.0199966430664, 93.82999420166016, 94.0199966430664, 94.0, 94.18999481201172, 94.06999969482422, 94.27999877929688, 94.15999603271484, 94.12999725341797, 94.20999908447266, 94.15999603271484, 94.18000030517578, 94.13999938964844, 94.13999938964844, 94.16999816894531, 94.12999725341797, 94.29000091552734, 94.25, 94.29000091552734, 94.13999938964844, 94.23999786376953, 94.25, 94.11000061035156, 94.18999481201172, 94.18000030517578, 94.25999450683594, 94.02999877929688, 94.05999755859375, 94.0199966430664, 94.14999389648438, 94.16999816894531, 94.18999481201172, 94.07999420166016, 94.06999969482422, 94.08999633789062], "accs5": [80.68000030517578, 86.7699966430664, 91.68999481201172, 93.8699951171875, 95.40999603271484, 96.18000030517578, 97.5199966430664, 97.18000030517578, 97.9699935913086, 98.69999694824219, 98.6399917602539, 99.00999450683594, 98.83999633789062, 99.16999816894531, 98.95999908447266, 99.28999328613281, 99.35999298095703, 99.33999633789062, 99.2699966430664, 99.38999938964844, 99.12999725341797, 99.25999450683594, 99.44999694824219, 99.50999450683594, 99.48999786376953, 99.65999603271484, 99.37999725341797, 99.2699966430664, 99.43999481201172, 99.48999786376953, 99.28999328613281, 99.40999603271484, 99.53999328613281, 99.53999328613281, 99.33999633789062, 99.05999755859375, 99.38999938964844, 99.56999969482422, 99.49999237060547, 99.22999572753906, 99.30999755859375, 99.33999633789062, 99.14999389648438, 99.3699951171875, 99.44999694824219, 99.65999603271484, 99.29999542236328, 99.45999908447266, 99.31999969482422, 99.33999633789062, 99.47999572753906, 99.33999633789062, 99.6199951171875, 99.54999542236328, 99.16999816894531, 99.5199966430664, 99.54999542236328, 99.41999816894531, 99.44999694824219, 99.47999572753906, 99.32999420166016, 99.35999298095703, 99.5199966430664, 99.33999633789062, 99.48999786376953, 99.48999786376953, 99.6199951171875, 99.49999237060547, 99.31999969482422, 99.57999420166016, 99.47999572753906, 99.58999633789062, 99.5999984741211, 99.48999786376953, 99.63999938964844, 99.45999908447266, 99.63999938964844, 99.40999603271484, 99.56999969482422, 99.23999786376953, 99.4699935913086, 99.50999450683594, 99.5199966430664, 99.60999298095703, 99.35999298095703, 99.45999908447266, 99.62999725341797, 99.49999237060547, 99.67999267578125, 99.44999694824219, 99.49999237060547, 99.70999908447266, 99.5999984741211, 99.70999908447266, 99.58999633789062, 99.57999420166016, 99.68999481201172, 99.55999755859375, 99.39999389648438, 99.57999420166016, 99.56999969482422, 99.3699951171875, 99.7699966430664, 99.60999298095703, 99.65999603271484, 99.4699935913086, 99.57999420166016, 99.57999420166016, 99.53999328613281, 99.72999572753906, 99.68999481201172, 99.65999603271484, 99.69999694824219, 99.64999389648438, 99.73999786376953, 99.53999328613281, 99.54999542236328, 99.63999938964844, 99.65999603271484, 99.70999908447266, 99.63999938964844, 99.57999420166016, 99.22999572753906, 99.52999877929688, 99.60999298095703, 99.42999267578125, 99.67999267578125, 99.54999542236328, 99.63999938964844, 99.57999420166016, 99.65999603271484, 99.69999694824219, 99.56999969482422, 99.69999694824219, 99.65999603271484, 99.58999633789062, 99.69999694824219, 99.75, 99.5199966430664, 99.60999298095703, 99.68999481201172, 99.64999389648438, 99.62999725341797, 99.54999542236328, 99.62999725341797, 99.68999481201172, 99.68999481201172, 99.68999481201172, 99.60999298095703, 99.68999481201172, 99.75, 99.75999450683594, 99.78999328613281, 99.77999877929688, 99.7699966430664, 99.78999328613281, 99.78999328613281, 99.7699966430664, 99.75999450683594, 99.78999328613281, 99.80999755859375, 99.82999420166016, 99.82999420166016, 99.81999969482422, 99.79999542236328, 99.79999542236328, 99.78999328613281, 99.80999755859375, 99.79999542236328, 99.8499984741211, 99.85999298095703, 99.78999328613281, 99.82999420166016, 99.75999450683594, 99.75999450683594, 99.80999755859375, 99.78999328613281, 99.82999420166016, 99.75999450683594, 99.7699966430664, 99.78999328613281, 99.77999877929688, 99.79999542236328, 99.79999542236328, 99.77999877929688, 99.72999572753906, 99.79999542236328, 99.83999633789062, 99.7699966430664, 99.75999450683594, 99.80999755859375, 99.77999877929688, 99.77999877929688, 99.75999450683594, 99.7699966430664, 99.77999877929688, 99.77999877929688, 99.77999877929688, 99.80999755859375, 99.80999755859375], "epoch_time": 41.61227989196777, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_256_43.json <==
{"train_losses": [2.1634323596954346, 1.908487319946289, 1.6628634929656982, 1.436240553855896, 1.2532579898834229, 1.0706950426101685, 0.9278324246406555, 0.7903555035591125, 0.6989880800247192, 0.6204249262809753, 0.558045506477356, 0.5078585743904114, 0.46069058775901794, 0.4248131215572357, 0.3867190182209015, 0.36509835720062256, 0.33569666743278503, 0.31848761439323425, 0.2897622585296631, 0.27830642461776733, 0.259274959564209, 0.24028164148330688, 0.23373141884803772, 0.21508987247943878, 0.20678365230560303, 0.2006847858428955, 0.1913907825946808, 0.1758381724357605, 0.17938095331192017, 0.164303719997406, 0.15407027304172516, 0.16262635588645935, 0.14538413286209106, 0.14526407420635223, 0.13813933730125427, 0.13039128482341766, 0.13580703735351562, 0.12918367981910706, 0.12067052721977234, 0.1123100146651268, 0.12173556536436081, 0.11899542063474655, 0.11308180540800095, 0.10806454718112946, 0.1127094104886055, 0.11236917972564697, 0.10577388107776642, 0.10064707696437836, 0.1113581508398056, 0.10211634635925293, 0.09879396855831146, 0.09935227036476135, 0.0970970094203949, 0.09993083029985428, 0.09889786690473557, 0.0978371873497963, 0.09564537554979324, 0.09593077003955841, 0.10167063027620316, 0.09851443767547607, 0.08281110227108002, 0.09285394102334976, 0.09472113847732544, 0.10029148310422897, 0.08910740911960602, 0.0899333506822586, 0.08510953933000565, 0.0837404876947403, 0.09009946882724762, 0.08161662518978119, 0.0832803025841713, 0.09094619750976562, 0.08905486762523651, 0.08216530084609985, 0.08618654310703278, 0.08461365848779678, 0.0869535431265831, 0.08607082813978195, 0.08985944092273712, 0.08026453107595444, 0.07945282012224197, 0.0821978896856308, 0.07681155949831009, 0.0920807272195816, 0.07562997192144394, 0.08743089437484741, 0.08055439591407776, 0.08176271617412567, 0.0734814703464508, 0.07871682941913605, 0.08195268362760544, 0.07116017490625381, 0.08365042507648468, 0.08143455535173416, 0.07566501945257187, 0.08111545443534851, 0.07846632599830627, 0.07848353683948517, 0.07691357284784317, 0.0688379555940628, 0.0737326443195343, 0.07953640073537827, 0.07739671319723129, 0.06987439095973969, 0.07115937024354935, 0.07696729153394699, 0.07415943592786789, 0.07340044528245926, 0.07486508786678314, 0.07569417357444763, 0.07960392534732819, 0.07271446287631989, 0.06950809061527252, 0.06750766187906265, 0.07855432480573654, 0.06990111619234085, 0.06599468737840652, 0.07622107118368149, 0.06773500144481659, 0.06413763761520386, 0.07302126288414001, 0.0617426261305809, 0.06912415474653244, 0.0666516125202179, 0.07265660166740417, 0.05892933905124664, 0.06548665463924408, 0.06586774438619614, 0.06910119950771332, 0.06274206191301346, 0.06950802356004715, 0.0637403130531311, 0.07277611643075943, 0.06083034351468086, 0.06628870964050293, 0.06461479514837265, 0.06243431940674782, 0.06718069314956665, 0.058873359113931656, 0.059998851269483566, 0.06339181959629059, 0.06539221107959747, 0.059208568185567856, 0.06300587952136993, 0.060688480734825134, 0.06546607613563538, 0.05545700713992119, 0.06683408468961716, 0.060982849448919296, 0.05658252164721489, 0.02223038487136364, 0.011796494945883751, 0.008451697416603565, 0.006734113674610853, 0.005548604764044285, 0.004500817507505417, 0.0045111826620996, 0.003626335645094514, 0.0031734793446958065, 0.0037110960111021996, 0.002703757956624031, 0.002449024235829711, 0.0024265404790639877, 0.002140197204425931, 0.002007023198530078, 0.0020529814064502716, 0.002251609228551388, 0.0018621216295287013, 0.0020412623416632414, 0.0018246753606945276, 0.0018728863215073943, 0.0016687489114701748, 0.0017412457382306457, 0.0018349868478253484, 0.0015760613605380058, 0.0013793774414807558, 0.0015069659566506743, 0.0018183006905019283, 0.0013787986245006323, 0.0014966222224757075, 0.001547001302242279, 0.0014954969519749284, 0.001334583736024797, 0.0013024723157286644, 0.0012934696860611439, 0.0011090005282312632, 0.0012847431935369968, 0.001307264668866992, 0.001434644334949553, 0.0010211911285296082, 0.0012111780233681202, 0.0012406950118020177, 0.0011658434523269534, 0.0010881323833018541, 0.0009641082724556327, 0.000963286031037569, 0.00115473591722548, 0.0010516834445297718, 0.0010114891920238733, 0.0008722631027922034], "accs1": [26.03999900817871, 33.55999755859375, 42.53999710083008, 50.279998779296875, 58.679996490478516, 62.86000061035156, 63.409996032714844, 71.23999786376953, 74.31999969482422, 76.23999786376953, 77.6500015258789, 80.24999237060547, 80.86000061035156, 76.83000183105469, 83.52999877929688, 82.90999603271484, 84.72999572753906, 83.47000122070312, 81.54999542236328, 85.35999298095703, 83.80999755859375, 84.33000183105469, 86.39999389648438, 81.87999725341797, 84.58999633789062, 86.07999420166016, 86.45999908447266, 84.22000122070312, 87.61000061035156, 87.02999877929688, 87.16999816894531, 85.43999481201172, 86.97999572753906, 87.39999389648438, 84.89999389648438, 83.59000396728516, 86.68999481201172, 87.38999938964844, 86.50999450683594, 85.98999786376953, 86.40999603271484, 87.10999298095703, 86.8699951171875, 87.62999725341797, 84.04000091552734, 87.89999389648438, 86.9699935913086, 86.50999450683594, 87.93999481201172, 87.8499984741211, 85.98999786376953, 87.87999725341797, 88.15999603271484, 87.63999938964844, 88.31999969482422, 85.3699951171875, 88.79000091552734, 86.50999450683594, 86.4699935913086, 86.91999816894531, 88.72999572753906, 84.97999572753906, 87.15999603271484, 86.4699935913086, 86.52999877929688, 88.25999450683594, 85.35999298095703, 84.93999481201172, 84.54000091552734, 87.5, 87.06999969482422, 88.5999984741211, 88.80999755859375, 87.66999816894531, 88.75, 87.68999481201172, 88.27999877929688, 87.97999572753906, 89.9800033569336, 90.0, 88.83000183105469, 89.56999969482422, 87.56999969482422, 89.66999816894531, 89.4000015258789, 88.31999969482422, 88.62999725341797, 89.6500015258789, 89.54000091552734, 88.37999725341797, 89.70999908447266, 87.63999938964844, 89.87999725341797, 89.19999694824219, 89.22000122070312, 89.2699966430664, 88.94999694824219, 89.1500015258789, 87.31999969482422, 87.91999816894531, 87.95999908447266, 88.5199966430664, 89.38999938964844, 89.5, 89.5999984741211, 89.0999984741211, 89.19999694824219, 90.12999725341797, 87.90999603271484, 89.06999969482422, 90.3499984741211, 88.90999603271484, 89.93000030517578, 89.48999786376953, 88.29000091552734, 90.88999938964844, 90.69000244140625, 90.3499984741211, 90.52000427246094, 89.81999969482422, 89.04000091552734, 89.69999694824219, 89.5999984741211, 89.75, 89.61000061035156, 90.3499984741211, 90.63999938964844, 89.95999908447266, 89.15999603271484, 88.80999755859375, 89.40999603271484, 90.18000030517578, 89.94000244140625, 90.12000274658203, 90.34000396728516, 90.55000305175781, 90.72000122070312, 90.94000244140625, 89.45999908447266, 89.51000213623047, 89.13999938964844, 91.1199951171875, 90.58999633789062, 90.88999938964844, 91.38999938964844, 90.27000427246094, 90.05999755859375, 90.45999908447266, 91.14999389648438, 89.97000122070312, 93.20999908447266, 93.5199966430664, 93.65999603271484, 93.82999420166016, 93.90999603271484, 93.79999542236328, 93.64999389648438, 93.79999542236328, 93.78999328613281, 93.93999481201172, 93.93000030517578, 94.0, 94.1199951171875, 93.88999938964844, 93.98999786376953, 93.9699935913086, 93.88999938964844, 93.97999572753906, 93.89999389648438, 93.91999816894531, 94.08999633789062, 94.05999755859375, 93.97999572753906, 93.91999816894531, 94.0, 94.02999877929688, 94.05999755859375, 94.11000061035156, 94.11000061035156, 94.13999938964844, 94.22000122070312, 94.06999969482422, 94.16999816894531, 94.07999420166016, 94.1199951171875, 94.0999984741211, 93.9699935913086, 94.07999420166016, 94.07999420166016, 94.11000061035156, 94.13999938964844, 94.14999389648438, 94.07999420166016, 94.14999389648438, 94.18999481201172, 94.22000122070312, 94.08999633789062, 94.20999908447266, 94.18000030517578, 94.04000091552734], "accs5": [79.52999877929688, 86.14999389648438, 90.5, 92.65999603271484, 95.72999572753906, 96.62000274658203, 96.94999694824219, 98.10999298095703, 97.98999786376953, 98.72999572753906, 98.82999420166016, 98.77999877929688, 99.1199951171875, 98.8499984741211, 99.37999725341797, 99.2699966430664, 99.29999542236328, 99.17999267578125, 99.08999633789062, 99.2699966430664, 99.17999267578125, 99.3499984741211, 99.47999572753906, 99.27999877929688, 99.17999267578125, 99.38999938964844, 99.40999603271484, 99.30999755859375, 99.50999450683594, 99.48999786376953, 99.48999786376953, 99.5199966430664, 99.49999237060547, 99.48999786376953, 99.19999694824219, 99.32999420166016, 99.45999908447266, 99.56999969482422, 99.32999420166016, 98.91999816894531, 99.43999481201172, 99.40999603271484, 99.07999420166016, 99.54999542236328, 99.19999694824219, 99.52999877929688, 99.54999542236328, 99.50999450683594, 99.5199966430664, 99.42999267578125, 99.28999328613281, 99.37999725341797, 99.44999694824219, 99.37999725341797, 99.62999725341797, 99.38999938964844, 99.43999481201172, 99.42999267578125, 99.35999298095703, 99.32999420166016, 99.63999938964844, 99.3699951171875, 99.52999877929688, 99.49999237060547, 99.56999969482422, 99.52999877929688, 99.44999694824219, 99.10999298095703, 99.37999725341797, 99.57999420166016, 99.58999633789062, 99.55999755859375, 99.55999755859375, 99.5199966430664, 99.54999542236328, 99.60999298095703, 99.67999267578125, 99.4699935913086, 99.62999725341797, 99.40999603271484, 99.53999328613281, 99.57999420166016, 99.30999755859375, 99.6199951171875, 99.50999450683594, 99.52999877929688, 99.5199966430664, 99.64999389648438, 99.67999267578125, 99.43999481201172, 99.54999542236328, 99.48999786376953, 99.65999603271484, 99.63999938964844, 99.58999633789062, 99.50999450683594, 99.58999633789062, 99.5999984741211, 99.3699951171875, 99.49999237060547, 99.5199966430664, 99.63999938964844, 99.53999328613281, 99.5999984741211, 99.52999877929688, 99.6199951171875, 99.58999633789062, 99.6199951171875, 99.56999969482422, 99.56999969482422, 99.62999725341797, 99.6199951171875, 99.62999725341797, 99.70999908447266, 99.30999755859375, 99.64999389648438, 99.55999755859375, 99.70999908447266, 99.7199935913086, 99.58999633789062, 99.58999633789062, 99.56999969482422, 99.48999786376953, 99.66999816894531, 99.54999542236328, 99.69999694824219, 99.75999450683594, 99.67999267578125, 99.60999298095703, 99.56999969482422, 99.57999420166016, 99.77999877929688, 99.64999389648438, 99.75999450683594, 99.56999969482422, 99.69999694824219, 99.72999572753906, 99.75, 99.49999237060547, 99.60999298095703, 99.53999328613281, 99.62999725341797, 99.75999450683594, 99.7199935913086, 99.68999481201172, 99.69999694824219, 99.64999389648438, 99.63999938964844, 99.55999755859375, 99.56999969482422, 99.7699966430664, 99.7699966430664, 99.75999450683594, 99.81999969482422, 99.80999755859375, 99.75999450683594, 99.80999755859375, 99.80999755859375, 99.78999328613281, 99.77999877929688, 99.80999755859375, 99.80999755859375, 99.80999755859375, 99.78999328613281, 99.81999969482422, 99.79999542236328, 99.82999420166016, 99.81999969482422, 99.81999969482422, 99.82999420166016, 99.81999969482422, 99.77999877929688, 99.81999969482422, 99.78999328613281, 99.79999542236328, 99.79999542236328, 99.80999755859375, 99.81999969482422, 99.82999420166016, 99.82999420166016, 99.80999755859375, 99.81999969482422, 99.81999969482422, 99.82999420166016, 99.81999969482422, 99.8499984741211, 99.83999633789062, 99.81999969482422, 99.83999633789062, 99.8499984741211, 99.82999420166016, 99.83999633789062, 99.81999969482422, 99.82999420166016, 99.81999969482422, 99.82999420166016, 99.8499984741211, 99.85999298095703, 99.83999633789062, 99.83999633789062], "epoch_time": 41.40176510810852, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_256_44.json <==
{"train_losses": [2.200873613357544, 1.909818410873413, 1.6547772884368896, 1.429361343383789, 1.236211895942688, 1.0639780759811401, 0.9325684905052185, 0.832660973072052, 0.732920229434967, 0.6483469605445862, 0.5804402828216553, 0.521739661693573, 0.4765816628932953, 0.43518510460853577, 0.3995417356491089, 0.37505966424942017, 0.34006428718566895, 0.3199537396430969, 0.30209529399871826, 0.28461578488349915, 0.2582123577594757, 0.2491397261619568, 0.23605547845363617, 0.2257390171289444, 0.21147947013378143, 0.19965310394763947, 0.19161181151866913, 0.1864038109779358, 0.17899134755134583, 0.16708587110042572, 0.16414037346839905, 0.15669022500514984, 0.1485268622636795, 0.14493077993392944, 0.1391337811946869, 0.12975665926933289, 0.13061703741550446, 0.12847815454006195, 0.12021706998348236, 0.11796880513429642, 0.12284733355045319, 0.11977474391460419, 0.11076373606920242, 0.10840398073196411, 0.1140391007065773, 0.11073058098554611, 0.10791968554258347, 0.10714367777109146, 0.10293492674827576, 0.10223669558763504, 0.0970369279384613, 0.0974465012550354, 0.10123570263385773, 0.10117238014936447, 0.0937989205121994, 0.09124333411455154, 0.09170551598072052, 0.09266562014818192, 0.09808360040187836, 0.08654437214136124, 0.09861038625240326, 0.08920106291770935, 0.09385504573583603, 0.0884891077876091, 0.09462480992078781, 0.0919756218791008, 0.09109951555728912, 0.08683472126722336, 0.08746431767940521, 0.0864313617348671, 0.08217114955186844, 0.09008519351482391, 0.08330203592777252, 0.09253612160682678, 0.0797184631228447, 0.08060407638549805, 0.08290784060955048, 0.08249222487211227, 0.08697627484798431, 0.08045458048582077, 0.08230702579021454, 0.083106130361557, 0.08034023642539978, 0.08126518130302429, 0.08856472373008728, 0.08237415552139282, 0.08460637181997299, 0.0790843665599823, 0.08240510523319244, 0.08236908912658691, 0.07900650054216385, 0.0769217237830162, 0.07470396161079407, 0.07734107971191406, 0.0768854096531868, 0.08140736818313599, 0.07365212589502335, 0.07979152351617813, 0.0741686224937439, 0.07252462208271027, 0.07742343842983246, 0.07208577543497086, 0.07129723578691483, 0.07701845467090607, 0.07350433617830276, 0.0758066326379776, 0.07355723530054092, 0.07324957102537155, 0.06766386330127716, 0.07622478157281876, 0.06698616594076157, 0.07523703575134277, 0.06917646527290344, 0.07136530429124832, 0.07159923762083054, 0.06871145963668823, 0.07197144627571106, 0.0667523741722107, 0.06428582221269608, 0.06196407973766327, 0.06975812464952469, 0.07807333767414093, 0.06140963360667229, 0.06964073330163956, 0.06529350578784943, 0.06957479566335678, 0.06940647959709167, 0.07016732543706894, 0.06331467628479004, 0.06727886945009232, 0.06362923979759216, 0.06860584020614624, 0.07037156820297241, 0.0656987801194191, 0.06409968435764313, 0.0638427883386612, 0.06190980225801468, 0.06149568781256676, 0.06049951910972595, 0.06053056940436363, 0.06132974103093147, 0.062219999730587006, 0.06840355694293976, 0.0597965382039547, 0.0707411915063858, 0.05939202010631561, 0.06775859743356705, 0.062435321509838104, 0.0618680939078331, 0.06198696047067642, 0.024955499917268753, 0.013056241907179356, 0.009412629529833794, 0.007776329759508371, 0.006004987750202417, 0.0049570901319384575, 0.004341775551438332, 0.0037551680579781532, 0.0036103243473917246, 0.003448067931458354, 0.003022723598405719, 0.002831831807270646, 0.0027225578669458628, 0.0023876638151705265, 0.0021478862036019564, 0.002418492455035448, 0.0020455208141356707, 0.0021890115458518267, 0.002243978437036276, 0.0019687276799231768, 0.0018771946197375655, 0.0018218231853097677, 0.0020810826681554317, 0.0017939636018127203, 0.0016499828780069947, 0.0017141149146482348, 0.001782714854925871, 0.0014914862113073468, 0.0018277900526300073, 0.0013825077330693603, 0.0012660716893151402, 0.0012509612133726478, 0.0014736386947333813, 0.0014069152530282736, 0.0014601211296394467, 0.0012168308021500707, 0.0012188160326331854, 0.00124183832667768, 0.0011877286015078425, 0.0012902948074042797, 0.001210952759720385, 0.0009494821424596012, 0.0011428713332861662, 0.0012331124162301421, 0.0010621664114296436, 0.0011350656859576702, 0.0010587609140202403, 0.0011377492919564247, 0.0011810302967205644, 0.0011529389303177595], "accs1": [22.479999542236328, 32.76000213623047, 42.6099967956543, 49.599998474121094, 57.33000183105469, 61.04999923706055, 61.5, 73.28999328613281, 71.30999755859375, 75.61000061035156, 76.94999694824219, 78.80999755859375, 77.55000305175781, 79.2199935913086, 81.83999633789062, 81.88999938964844, 81.80999755859375, 79.97999572753906, 84.05000305175781, 83.55999755859375, 83.2699966430664, 83.26000213623047, 84.25, 85.74999237060547, 84.87999725341797, 84.12000274658203, 84.72999572753906, 84.27000427246094, 85.8499984741211, 85.41999816894531, 87.14999389648438, 86.8699951171875, 82.06999969482422, 85.77999877929688, 84.75, 86.56999969482422, 84.63999938964844, 87.86000061035156, 86.7699966430664, 88.1199951171875, 85.2199935913086, 85.41999816894531, 87.29999542236328, 87.19999694824219, 85.6399917602539, 86.60999298095703, 86.22999572753906, 86.57999420166016, 86.5999984741211, 85.64999389648438, 86.80999755859375, 86.85999298095703, 86.8499984741211, 88.41999816894531, 88.00999450683594, 88.63999938964844, 87.38999938964844, 88.08999633789062, 89.08999633789062, 85.7699966430664, 85.17999267578125, 86.56999969482422, 86.6199951171875, 84.58000183105469, 88.04999542236328, 86.93000030517578, 86.19999694824219, 87.64999389648438, 87.18000030517578, 86.57999420166016, 89.05999755859375, 86.5999984741211, 85.56999206542969, 88.38999938964844, 88.73999786376953, 87.45999908447266, 86.93000030517578, 88.6199951171875, 87.15999603271484, 88.18999481201172, 87.5, 87.93999481201172, 88.08999633789062, 88.04000091552734, 88.77999877929688, 87.07999420166016, 87.54000091552734, 89.52999877929688, 89.77999877929688, 86.79999542236328, 88.66999816894531, 89.80000305175781, 89.56999969482422, 87.66999816894531, 87.68999481201172, 88.68999481201172, 88.6500015258789, 88.97000122070312, 87.77999877929688, 89.76000213623047, 88.97000122070312, 89.13999938964844, 89.88999938964844, 89.40999603271484, 85.74999237060547, 90.04000091552734, 88.58000183105469, 86.72999572753906, 89.86000061035156, 89.62000274658203, 89.95999908447266, 90.34000396728516, 90.87999725341797, 89.0, 89.5199966430664, 89.69000244140625, 90.44999694824219, 90.23999786376953, 90.4000015258789, 88.43000030517578, 89.40999603271484, 90.04000091552734, 90.4000015258789, 90.16999816894531, 90.47000122070312, 90.08000183105469, 90.30999755859375, 89.80000305175781, 90.94000244140625, 88.80999755859375, 89.37999725341797, 90.45999908447266, 90.69999694824219, 89.75, 90.81999969482422, 89.73999786376953, 90.13999938964844, 90.3499984741211, 90.9000015258789, 88.63999938964844, 91.22000122070312, 91.25999450683594, 89.55999755859375, 90.68000030517578, 89.8499984741211, 90.80999755859375, 89.88999938964844, 90.79000091552734, 89.8499984741211, 90.94999694824219, 93.48999786376953, 93.73999786376953, 93.95999908447266, 94.06999969482422, 94.05999755859375, 94.1199951171875, 94.1199951171875, 93.97999572753906, 94.14999389648438, 94.32999420166016, 94.32999420166016, 94.52999877929688, 94.36000061035156, 94.43000030517578, 94.41999816894531, 94.29999542236328, 94.25999450683594, 94.22999572753906, 94.3499984741211, 94.25999450683594, 94.31999969482422, 94.25, 94.22000122070312, 94.3699951171875, 94.36000061035156, 94.38999938964844, 94.45999908447266, 94.44999694824219, 94.3699951171875, 94.41999816894531, 94.36000061035156, 94.41999816894531, 94.33999633789062, 94.3499984741211, 94.48999786376953, 94.5199966430664, 94.47999572753906, 94.48999786376953, 94.4000015258789, 94.30999755859375, 94.52999877929688, 94.33999633789062, 94.47000122070312, 94.41999816894531, 94.43000030517578, 94.44999694824219, 94.3499984741211, 94.48999786376953, 94.38999938964844, 94.50999450683594], "accs5": [77.95999908447266, 86.47999572753906, 89.47000122070312, 93.52999877929688, 95.29999542236328, 95.55999755859375, 96.86000061035156, 98.22999572753906, 97.80999755859375, 98.73999786376953, 98.56999206542969, 98.85999298095703, 98.68999481201172, 98.66999816894531, 99.10999298095703, 99.14999389648438, 99.18999481201172, 98.98999786376953, 99.19999694824219, 99.0999984741211, 99.10999298095703, 98.85999298095703, 99.42999267578125, 99.33999633789062, 99.42999267578125, 99.42999267578125, 99.3499984741211, 99.31999969482422, 99.41999816894531, 99.32999420166016, 99.4699935913086, 99.41999816894531, 99.29999542236328, 99.35999298095703, 99.22999572753906, 99.49999237060547, 99.38999938964844, 99.53999328613281, 99.40999603271484, 99.55999755859375, 99.3699951171875, 99.40999603271484, 99.40999603271484, 99.55999755859375, 99.55999755859375, 99.50999450683594, 99.5199966430664, 99.31999969482422, 99.47999572753906, 99.43999481201172, 99.5199966430664, 99.3699951171875, 99.28999328613281, 99.56999969482422, 99.5199966430664, 99.52999877929688, 99.30999755859375, 99.38999938964844, 99.43999481201172, 99.31999969482422, 99.28999328613281, 99.42999267578125, 99.29999542236328, 99.29999542236328, 99.29999542236328, 99.33999633789062, 99.37999725341797, 99.48999786376953, 99.47999572753906, 99.33999633789062, 99.57999420166016, 99.3699951171875, 99.41999816894531, 99.62999725341797, 99.52999877929688, 99.4699935913086, 99.33999633789062, 99.50999450683594, 99.28999328613281, 99.63999938964844, 99.55999755859375, 99.52999877929688, 99.56999969482422, 99.40999603271484, 99.58999633789062, 99.50999450683594, 99.58999633789062, 99.65999603271484, 99.5199966430664, 99.22999572753906, 99.52999877929688, 99.58999633789062, 99.55999755859375, 99.66999816894531, 99.52999877929688, 99.5999984741211, 99.53999328613281, 99.55999755859375, 99.41999816894531, 99.64999389648438, 99.43999481201172, 99.56999969482422, 99.56999969482422, 99.66999816894531, 99.5199966430664, 99.57999420166016, 99.48999786376953, 99.55999755859375, 99.63999938964844, 99.68999481201172, 99.6199951171875, 99.64999389648438, 99.70999908447266, 99.63999938964844, 99.67999267578125, 99.67999267578125, 99.72999572753906, 99.6199951171875, 99.6199951171875, 99.43999481201172, 99.5199966430664, 99.54999542236328, 99.5999984741211, 99.72999572753906, 99.67999267578125, 99.65999603271484, 99.64999389648438, 99.57999420166016, 99.58999633789062, 99.58999633789062, 99.65999603271484, 99.63999938964844, 99.52999877929688, 99.57999420166016, 99.7699966430664, 99.57999420166016, 99.58999633789062, 99.64999389648438, 99.66999816894531, 99.60999298095703, 99.66999816894531, 99.64999389648438, 99.49999237060547, 99.70999908447266, 99.65999603271484, 99.70999908447266, 99.66999816894531, 99.69999694824219, 99.50999450683594, 99.57999420166016, 99.79999542236328, 99.79999542236328, 99.82999420166016, 99.80999755859375, 99.78999328613281, 99.83999633789062, 99.82999420166016, 99.81999969482422, 99.81999969482422, 99.79999542236328, 99.79999542236328, 99.81999969482422, 99.79999542236328, 99.82999420166016, 99.82999420166016, 99.8499984741211, 99.83999633789062, 99.83999633789062, 99.82999420166016, 99.83999633789062, 99.85999298095703, 99.82999420166016, 99.82999420166016, 99.8499984741211, 99.87999725341797, 99.8499984741211, 99.83999633789062, 99.81999969482422, 99.82999420166016, 99.83999633789062, 99.83999633789062, 99.82999420166016, 99.8499984741211, 99.8699951171875, 99.87999725341797, 99.85999298095703, 99.85999298095703, 99.85999298095703, 99.8699951171875, 99.83999633789062, 99.8499984741211, 99.83999633789062, 99.82999420166016, 99.83999633789062, 99.83999633789062, 99.82999420166016, 99.8499984741211, 99.80999755859375, 99.8699951171875, 99.8499984741211], "epoch_time": 41.56561470031738, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_32_42.json <==
{"train_losses": [1.7704883813858032, 1.3888436555862427, 1.1622647047042847, 0.9102420210838318, 0.7496723532676697, 0.6570897698402405, 0.5865865349769592, 0.5361109375953674, 0.4888751804828644, 0.45382675528526306, 0.42735061049461365, 0.4029609262943268, 0.3792850971221924, 0.3630724549293518, 0.35172730684280396, 0.3419804573059082, 0.32899707555770874, 0.32487794756889343, 0.3200724124908447, 0.3149122893810272, 0.317536860704422, 0.31290939450263977, 0.30745062232017517, 0.3084944188594818, 0.305785596370697, 0.3014509975910187, 0.2993336319923401, 0.30193814635276794, 0.29163241386413574, 0.29365798830986023, 0.2915070950984955, 0.2864614725112915, 0.28343769907951355, 0.2768886089324951, 0.2735012173652649, 0.27653536200523376, 0.27250221371650696, 0.26935261487960815, 0.2685832679271698, 0.26691433787345886, 0.2661476731300354, 0.26177582144737244, 0.2660323679447174, 0.2554957866668701, 0.263898640871048, 0.257192462682724, 0.2579880654811859, 0.24999623000621796, 0.25394561886787415, 0.2541085481643677, 0.2511204183101654, 0.24914515018463135, 0.2472691386938095, 0.25184378027915955, 0.2469412088394165, 0.24582159519195557, 0.2500036358833313, 0.24178926646709442, 0.24921351671218872, 0.24579383432865143, 0.24440009891986847, 0.2490241974592209, 0.24059225618839264, 0.2414160817861557, 0.24658708274364471, 0.2416956126689911, 0.23987115919589996, 0.2374044805765152, 0.23907938599586487, 0.23605380952358246, 0.23294544219970703, 0.2382555454969406, 0.23789262771606445, 0.23433974385261536, 0.23512867093086243, 0.23492595553398132, 0.23358288407325745, 0.23699593544006348, 0.23327814042568207, 0.23066097497940063, 0.23442815244197845, 0.2363305538892746, 0.23059405386447906, 0.22750702500343323, 0.22970044612884521, 0.2313755452632904, 0.22958748042583466, 0.22724799811840057, 0.2338397204875946, 0.2322196662425995, 0.22942106425762177, 0.2263299971818924, 0.22569279372692108, 0.2300315946340561, 0.2230902910232544, 0.22716063261032104, 0.22723543643951416, 0.2282879650592804, 0.2309838831424713, 0.22697663307189941, 0.22272451221942902, 0.227672278881073, 0.22548046708106995, 0.22322125732898712, 0.22770968079566956, 0.22322630882263184, 0.22579897940158844, 0.22618630528450012, 0.22080838680267334, 0.22218714654445648, 0.21861116588115692, 0.22327286005020142, 0.22116465866565704, 0.22201229631900787, 0.21796612441539764, 0.2204451560974121, 0.22161723673343658, 0.22434452176094055, 0.22709940373897552, 0.22139659523963928, 0.22325575351715088, 0.21992671489715576, 0.21588677167892456, 0.2188728004693985, 0.22065545618534088, 0.2211785465478897, 0.22174236178398132, 0.21927890181541443, 0.22110290825366974, 0.22061678767204285, 0.2196919322013855, 0.21911382675170898, 0.22365598380565643, 0.22489959001541138, 0.21515825390815735, 0.21882590651512146, 0.22325806319713593, 0.21873857080936432, 0.22409716248512268, 0.21943002939224243, 0.21974454820156097, 0.21556837856769562, 0.2224251627922058, 0.2187175750732422, 0.21843045949935913, 0.21926626563072205, 0.2194138467311859, 0.22411644458770752, 0.21335050463676453, 0.21766066551208496, 0.10463797301054001, 0.06763702630996704, 0.051982581615448, 0.04389394819736481, 0.036625493317842484, 0.031247306615114212, 0.027875816449522972, 0.023012785241007805, 0.02091018483042717, 0.01818186044692993, 0.017241189256310463, 0.014122973196208477, 0.014413632452487946, 0.013607592321932316, 0.013608870096504688, 0.01101293321698904, 0.01216901745647192, 0.01051168330013752, 0.010687842965126038, 0.011270875111222267, 0.01124072726815939, 0.010975404642522335, 0.010502302087843418, 0.009969828650355339, 0.010825831443071365, 0.010623166337609291, 0.010836572386324406, 0.010930263437330723, 0.011538276448845863, 0.010140001773834229, 0.011911120265722275, 0.012737208046019077, 0.01489371806383133, 0.012569291517138481, 0.014994756318628788, 0.015194255858659744, 0.01603376492857933, 0.0161715317517519, 0.018991565331816673, 0.01603499799966812, 0.01730658859014511, 0.01809518225491047, 0.018443167209625244, 0.01748284138739109, 0.020914684981107712, 0.021730821579694748, 0.01960844174027443, 0.018923107534646988, 0.026968829333782196, 0.019506758078932762], "accs1": [46.05999755859375, 55.31999969482422, 65.12000274658203, 70.79000091552734, 77.80999755859375, 77.69000244140625, 81.70999908447266, 82.41999816894531, 85.11000061035156, 84.12999725341797, 84.70999908447266, 84.83000183105469, 85.16999816894531, 85.65999603271484, 86.00999450683594, 87.8499984741211, 87.8499984741211, 87.66999816894531, 88.3499984741211, 86.4699935913086, 87.16999816894531, 86.39999389648438, 87.03999328613281, 88.41999816894531, 88.04000091552734, 88.4000015258789, 85.62999725341797, 87.38999938964844, 86.1399917602539, 89.04999542236328, 87.25, 86.91999816894531, 86.91999816894531, 87.03999328613281, 87.4699935913086, 85.89999389648438, 88.54000091552734, 88.25, 85.23999786376953, 87.73999786376953, 88.56999969482422, 88.13999938964844, 90.0, 88.3499984741211, 88.41999816894531, 87.18000030517578, 88.16999816894531, 88.45999908447266, 88.22000122070312, 88.12999725341797, 88.83999633789062, 85.90999603271484, 88.86000061035156, 87.75, 88.25999450683594, 86.97999572753906, 86.89999389648438, 89.22000122070312, 88.8499984741211, 89.22000122070312, 89.76000213623047, 88.23999786376953, 88.44999694824219, 88.45999908447266, 89.75, 89.9800033569336, 87.97999572753906, 87.95999908447266, 86.33999633789062, 89.73999786376953, 88.77999877929688, 89.62999725341797, 88.95999908447266, 89.12999725341797, 87.62999725341797, 89.5999984741211, 89.77999877929688, 88.76000213623047, 90.54000091552734, 88.7699966430664, 89.37999725341797, 86.8499984741211, 90.36000061035156, 89.40999603271484, 90.12999725341797, 89.61000061035156, 90.44999694824219, 89.06999969482422, 90.23999786376953, 90.66000366210938, 88.06999969482422, 89.72000122070312, 88.38999938964844, 85.79999542236328, 90.68000030517578, 90.55000305175781, 89.06999969482422, 87.32999420166016, 88.8499984741211, 89.98999786376953, 90.18000030517578, 89.86000061035156, 86.33999633789062, 89.1500015258789, 88.91999816894531, 89.63999938964844, 89.9000015258789, 88.36000061035156, 87.06999969482422, 89.18000030517578, 90.04000091552734, 89.4000015258789, 87.04999542236328, 90.01000213623047, 89.94000244140625, 85.00999450683594, 90.09000396728516, 88.62999725341797, 88.94000244140625, 88.65999603271484, 89.77999877929688, 88.47999572753906, 90.19000244140625, 85.0, 89.30999755859375, 89.77999877929688, 88.18999481201172, 88.77999877929688, 86.72999572753906, 88.95999908447266, 89.80999755859375, 90.37000274658203, 88.12999725341797, 89.29000091552734, 89.22999572753906, 90.12999725341797, 86.93000030517578, 89.29000091552734, 88.70999908447266, 89.69999694824219, 89.19000244140625, 89.5, 89.86000061035156, 89.62000274658203, 88.00999450683594, 88.54999542236328, 88.22000122070312, 91.32999420166016, 88.86000061035156, 90.72999572753906, 94.47999572753906, 94.87999725341797, 94.95999908447266, 94.93999481201172, 94.7699966430664, 94.95999908447266, 94.86000061035156, 94.9000015258789, 94.7699966430664, 94.77999877929688, 95.16999816894531, 94.88999938964844, 94.90999603271484, 94.75999450683594, 95.0999984741211, 95.05999755859375, 94.91999816894531, 95.0999984741211, 94.79999542236328, 95.04000091552734, 94.9000015258789, 94.75999450683594, 94.87999725341797, 94.83000183105469, 94.97999572753906, 95.19999694824219, 94.55999755859375, 94.72999572753906, 94.77999877929688, 94.90999603271484, 94.79000091552734, 94.62999725341797, 94.69999694824219, 94.23999786376953, 94.9000015258789, 94.33999633789062, 94.25, 94.61000061035156, 94.19999694824219, 94.70999908447266, 94.87999725341797, 94.45999908447266, 94.77999877929688, 94.3499984741211, 94.68000030517578, 94.57999420166016, 94.45999908447266, 94.07999420166016, 94.54999542236328, 93.72999572753906], "accs5": [92.04999542236328, 95.68000030517578, 96.05999755859375, 97.85999298095703, 98.67999267578125, 98.5999984741211, 98.87999725341797, 99.05999755859375, 99.3699951171875, 99.4699935913086, 99.41999816894531, 99.39999389648438, 99.33999633789062, 99.5999984741211, 99.35999298095703, 99.60999298095703, 99.55999755859375, 99.49999237060547, 99.66999816894531, 99.41999816894531, 99.44999694824219, 99.47999572753906, 99.4699935913086, 99.66999816894531, 99.47999572753906, 99.58999633789062, 99.31999969482422, 99.47999572753906, 99.37999725341797, 99.67999267578125, 99.33999633789062, 99.47999572753906, 99.62999725341797, 99.54999542236328, 99.41999816894531, 99.43999481201172, 99.5199966430664, 99.42999267578125, 99.54999542236328, 99.60999298095703, 99.6199951171875, 99.43999481201172, 99.68999481201172, 99.70999908447266, 99.54999542236328, 99.66999816894531, 99.66999816894531, 99.42999267578125, 99.58999633789062, 99.55999755859375, 99.68999481201172, 99.57999420166016, 99.62999725341797, 99.67999267578125, 99.67999267578125, 99.47999572753906, 99.5199966430664, 99.64999389648438, 99.55999755859375, 99.56999969482422, 99.66999816894531, 99.6199951171875, 99.23999786376953, 99.45999908447266, 99.66999816894531, 99.57999420166016, 99.66999816894531, 99.43999481201172, 99.41999816894531, 99.5999984741211, 99.45999908447266, 99.58999633789062, 99.64999389648438, 99.69999694824219, 99.64999389648438, 99.5999984741211, 99.60999298095703, 99.52999877929688, 99.65999603271484, 99.70999908447266, 99.68999481201172, 99.66999816894531, 99.69999694824219, 99.5999984741211, 99.60999298095703, 99.78999328613281, 99.70999908447266, 99.62999725341797, 99.67999267578125, 99.55999755859375, 99.5199966430664, 99.7199935913086, 99.6199951171875, 99.6199951171875, 99.75, 99.70999908447266, 99.60999298095703, 99.47999572753906, 99.5999984741211, 99.50999450683594, 99.65999603271484, 99.6199951171875, 99.3499984741211, 99.65999603271484, 99.54999542236328, 99.57999420166016, 99.60999298095703, 99.55999755859375, 99.6199951171875, 99.63999938964844, 99.72999572753906, 99.33999633789062, 99.47999572753906, 99.60999298095703, 99.69999694824219, 99.08999633789062, 99.5999984741211, 99.53999328613281, 99.57999420166016, 99.63999938964844, 99.43999481201172, 99.52999877929688, 99.65999603271484, 99.56999969482422, 99.6199951171875, 99.7699966430664, 99.5199966430664, 99.6199951171875, 99.3699951171875, 99.49999237060547, 99.55999755859375, 99.66999816894531, 99.70999908447266, 99.65999603271484, 99.62999725341797, 99.70999908447266, 99.39999389648438, 99.72999572753906, 99.63999938964844, 99.75999450683594, 99.63999938964844, 99.56999969482422, 99.75, 99.68999481201172, 99.60999298095703, 99.58999633789062, 99.4699935913086, 99.79999542236328, 99.62999725341797, 99.70999908447266, 99.88999938964844, 99.88999938964844, 99.89999389648438, 99.93000030517578, 99.93999481201172, 99.88999938964844, 99.90999603271484, 99.88999938964844, 99.89999389648438, 99.91999816894531, 99.8499984741211, 99.91999816894531, 99.8699951171875, 99.8699951171875, 99.87999725341797, 99.85999298095703, 99.83999633789062, 99.87999725341797, 99.90999603271484, 99.81999969482422, 99.85999298095703, 99.85999298095703, 99.8699951171875, 99.79999542236328, 99.81999969482422, 99.8499984741211, 99.8699951171875, 99.82999420166016, 99.79999542236328, 99.77999877929688, 99.80999755859375, 99.81999969482422, 99.90999603271484, 99.80999755859375, 99.8499984741211, 99.82999420166016, 99.79999542236328, 99.83999633789062, 99.83999633789062, 99.85999298095703, 99.79999542236328, 99.83999633789062, 99.81999969482422, 99.82999420166016, 99.8499984741211, 99.85999298095703, 99.82999420166016, 99.75999450683594, 99.8699951171875, 99.7699966430664], "epoch_time": 124.13098382949829, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_32_43.json <==
{"train_losses": [1.7769163846969604, 1.4157390594482422, 1.173272728919983, 0.9017569422721863, 0.7456299066543579, 0.650493323802948, 0.5810620188713074, 0.5294861793518066, 0.4889521300792694, 0.45311376452445984, 0.4230811595916748, 0.3988717198371887, 0.3821496367454529, 0.3634379506111145, 0.34959760308265686, 0.34009140729904175, 0.3316490948200226, 0.3279164433479309, 0.3217674493789673, 0.31704217195510864, 0.31215590238571167, 0.3041685223579407, 0.31046441197395325, 0.3067095875740051, 0.3030932545661926, 0.3027268052101135, 0.30005326867103577, 0.29209208488464355, 0.29521846771240234, 0.29238829016685486, 0.2890990972518921, 0.2832298278808594, 0.2775343954563141, 0.2748097777366638, 0.2750028967857361, 0.2709915339946747, 0.2707001566886902, 0.2665242850780487, 0.26398998498916626, 0.2647429406642914, 0.26294970512390137, 0.26389431953430176, 0.2618405520915985, 0.2608088552951813, 0.25872305035591125, 0.2516745328903198, 0.25174954533576965, 0.25294917821884155, 0.25628861784935, 0.2487642914056778, 0.24916981160640717, 0.2470792680978775, 0.2479911595582962, 0.25029778480529785, 0.2426200956106186, 0.25139448046684265, 0.24233464896678925, 0.24127811193466187, 0.24477659165859222, 0.2414935827255249, 0.24215751886367798, 0.23695878684520721, 0.23893265426158905, 0.2431001365184784, 0.23844516277313232, 0.24258050322532654, 0.2347533404827118, 0.2390197366476059, 0.23728083074092865, 0.23726724088191986, 0.23418310284614563, 0.23552322387695312, 0.23664331436157227, 0.23473869264125824, 0.23913078010082245, 0.23701195418834686, 0.2332778424024582, 0.22928473353385925, 0.2321050465106964, 0.230859637260437, 0.2295578271150589, 0.22998155653476715, 0.22747138142585754, 0.23212403059005737, 0.23012423515319824, 0.23153702914714813, 0.22792810201644897, 0.2284417301416397, 0.2288818359375, 0.22480496764183044, 0.2287314236164093, 0.2263159304857254, 0.22878655791282654, 0.22852455079555511, 0.22270260751247406, 0.22601281106472015, 0.22869768738746643, 0.2252403050661087, 0.22279803454875946, 0.2253209948539734, 0.22575294971466064, 0.2251596599817276, 0.22499731183052063, 0.22656232118606567, 0.22707755863666534, 0.22177915275096893, 0.2223227322101593, 0.21961857378482819, 0.22153398394584656, 0.22453606128692627, 0.22436317801475525, 0.22416070103645325, 0.2199661135673523, 0.2197195291519165, 0.22488045692443848, 0.21946844458580017, 0.22090542316436768, 0.22211554646492004, 0.22102127969264984, 0.22142311930656433, 0.21867972612380981, 0.21998730301856995, 0.21954277157783508, 0.22023999691009521, 0.2268141806125641, 0.2171555757522583, 0.21994948387145996, 0.21857216954231262, 0.22254055738449097, 0.21822942793369293, 0.22368936240673065, 0.2211896777153015, 0.2190920114517212, 0.21629677712917328, 0.21853001415729523, 0.21710403263568878, 0.21794645488262177, 0.2182629406452179, 0.21521154046058655, 0.2230227142572403, 0.2152189463376999, 0.21710723638534546, 0.22333528101444244, 0.21732692420482635, 0.22078435122966766, 0.2201981544494629, 0.2229851931333542, 0.2174360454082489, 0.21770857274532318, 0.21634438633918762, 0.09933613240718842, 0.0640106350183487, 0.05181876942515373, 0.043497055768966675, 0.03833654150366783, 0.03063208982348442, 0.026342405006289482, 0.02391219139099121, 0.02071751467883587, 0.0169427040964365, 0.016445627436041832, 0.014481645077466965, 0.013990495353937149, 0.012989423237740993, 0.012703030370175838, 0.011472955346107483, 0.011556961573660374, 0.011533870361745358, 0.010280098766088486, 0.010327289812266827, 0.009361370466649532, 0.01050633192062378, 0.00937407836318016, 0.009643955156207085, 0.010391948744654655, 0.01161335688084364, 0.011326093226671219, 0.012415139004588127, 0.010639936663210392, 0.010139095596969128, 0.011208418756723404, 0.013066050596535206, 0.012847311794757843, 0.011690311133861542, 0.015143384225666523, 0.015692587941884995, 0.01501288078725338, 0.015139872208237648, 0.01828191801905632, 0.01591520383954048, 0.015356208197772503, 0.018036911264061928, 0.018535161390900612, 0.018490111455321312, 0.02074899896979332, 0.018245983868837357, 0.021268021315336227, 0.02258155308663845, 0.023927630856633186, 0.023164156824350357], "accs1": [46.19999694824219, 55.089996337890625, 67.7699966430664, 74.25999450683594, 77.61000061035156, 81.15999603271484, 78.12000274658203, 80.0999984741211, 84.58999633789062, 82.1500015258789, 84.5999984741211, 85.39999389648438, 85.41999816894531, 86.8699951171875, 88.02999877929688, 87.95999908447266, 87.54999542236328, 87.3699951171875, 88.20999908447266, 80.82999420166016, 87.23999786376953, 86.1199951171875, 88.22000122070312, 86.04999542236328, 83.73999786376953, 86.10999298095703, 86.16999816894531, 86.40999603271484, 88.16999816894531, 82.5, 85.18999481201172, 87.07999420166016, 82.62000274658203, 87.86000061035156, 87.31999969482422, 87.62999725341797, 89.3499984741211, 85.5999984741211, 87.5199966430664, 89.37999725341797, 89.08999633789062, 89.87000274658203, 88.68999481201172, 89.86000061035156, 90.13999938964844, 88.08999633789062, 86.70999908447266, 88.9000015258789, 88.83000183105469, 90.52000427246094, 89.47000122070312, 88.43000030517578, 87.55999755859375, 89.29000091552734, 88.06999969482422, 88.08999633789062, 89.30999755859375, 88.55999755859375, 88.79999542236328, 89.55999755859375, 88.77999877929688, 88.3699951171875, 88.66999816894531, 89.87999725341797, 88.6199951171875, 87.82999420166016, 90.83999633789062, 87.91999816894531, 84.93000030517578, 89.27999877929688, 89.08000183105469, 87.86000061035156, 89.95999908447266, 87.0199966430664, 88.41999816894531, 89.81999969482422, 88.33999633789062, 90.12000274658203, 90.0199966430664, 89.70999908447266, 89.52999877929688, 90.22000122070312, 89.83000183105469, 88.81999969482422, 89.61000061035156, 87.38999938964844, 89.55999755859375, 89.8499984741211, 89.94999694824219, 88.12999725341797, 88.1500015258789, 89.19999694824219, 85.82999420166016, 89.43000030517578, 89.58999633789062, 88.4000015258789, 89.19999694824219, 87.56999969482422, 89.94999694824219, 86.54999542236328, 88.2699966430664, 90.12999725341797, 88.88999938964844, 88.43999481201172, 88.47999572753906, 91.15999603271484, 89.72000122070312, 88.7699966430664, 88.86000061035156, 90.4800033569336, 88.08999633789062, 90.55999755859375, 89.81999969482422, 86.94999694824219, 89.26000213623047, 88.6199951171875, 89.37000274658203, 89.83999633789062, 89.3499984741211, 88.86000061035156, 87.0199966430664, 88.61000061035156, 88.20999908447266, 86.73999786376953, 89.69000244140625, 87.44999694824219, 88.07999420166016, 89.40999603271484, 90.43000030517578, 89.66999816894531, 87.80999755859375, 85.07999420166016, 90.16000366210938, 90.08000183105469, 88.06999969482422, 89.01000213623047, 90.94000244140625, 87.40999603271484, 88.5, 89.43000030517578, 89.12999725341797, 87.93999481201172, 89.13999938964844, 87.72999572753906, 87.88999938964844, 89.47999572753906, 88.58000183105469, 90.55000305175781, 88.18000030517578, 88.79999542236328, 94.5199966430664, 94.68999481201172, 94.94999694824219, 94.98999786376953, 95.20999908447266, 95.1500015258789, 95.1199951171875, 95.26000213623047, 95.2699966430664, 95.08999633789062, 95.22000122070312, 95.08000183105469, 95.33000183105469, 95.16999816894531, 95.30999755859375, 95.36000061035156, 95.22999572753906, 95.44000244140625, 95.19000244140625, 95.26000213623047, 95.04000091552734, 95.19000244140625, 95.44999694824219, 95.18000030517578, 94.94999694824219, 95.0, 95.05999755859375, 94.87999725341797, 95.13999938964844, 95.1500015258789, 94.91999816894531, 95.02999877929688, 94.43000030517578, 94.63999938964844, 94.7699966430664, 94.6500015258789, 94.47999572753906, 94.57999420166016, 94.72999572753906, 94.63999938964844, 94.66999816894531, 94.37999725341797, 94.54000091552734, 94.79000091552734, 94.30999755859375, 94.5199966430664, 94.08999633789062, 94.19999694824219, 94.11000061035156, 94.62999725341797], "accs5": [92.19999694824219, 94.9000015258789, 97.3499984741211, 98.44999694824219, 98.48999786376953, 98.8499984741211, 98.5999984741211, 99.0999984741211, 99.30999755859375, 98.45999145507812, 99.38999938964844, 99.28999328613281, 99.44999694824219, 99.56999969482422, 99.64999389648438, 99.53999328613281, 99.45999908447266, 99.4699935913086, 99.58999633789062, 99.30999755859375, 99.47999572753906, 99.3499984741211, 99.49999237060547, 99.47999572753906, 99.2699966430664, 99.41999816894531, 99.39999389648438, 99.50999450683594, 99.68999481201172, 98.27999114990234, 99.16999816894531, 99.55999755859375, 99.13999938964844, 99.48999786376953, 99.38999938964844, 99.55999755859375, 99.5199966430664, 99.48999786376953, 99.62999725341797, 99.66999816894531, 99.52999877929688, 99.64999389648438, 99.60999298095703, 99.63999938964844, 99.73999786376953, 99.52999877929688, 99.3499984741211, 99.53999328613281, 99.5999984741211, 99.7699966430664, 99.63999938964844, 99.75, 99.57999420166016, 99.58999633789062, 99.50999450683594, 99.65999603271484, 99.64999389648438, 99.4699935913086, 99.54999542236328, 99.70999908447266, 99.60999298095703, 99.5999984741211, 99.65999603271484, 99.67999267578125, 99.5999984741211, 99.65999603271484, 99.67999267578125, 99.58999633789062, 99.27999877929688, 99.72999572753906, 99.5199966430664, 99.52999877929688, 99.69999694824219, 99.55999755859375, 99.70999908447266, 99.58999633789062, 99.42999267578125, 99.56999969482422, 99.65999603271484, 99.64999389648438, 99.52999877929688, 99.77999877929688, 99.63999938964844, 99.41999816894531, 99.69999694824219, 99.43999481201172, 99.75999450683594, 99.7199935913086, 99.52999877929688, 99.42999267578125, 99.5199966430664, 99.44999694824219, 99.66999816894531, 99.66999816894531, 99.75, 99.68999481201172, 99.65999603271484, 99.4699935913086, 99.70999908447266, 99.48999786376953, 99.57999420166016, 99.73999786376953, 99.5199966430664, 99.54999542236328, 99.49999237060547, 99.79999542236328, 99.64999389648438, 99.58999633789062, 99.64999389648438, 99.67999267578125, 99.57999420166016, 99.75999450683594, 99.68999481201172, 99.63999938964844, 99.55999755859375, 99.6199951171875, 99.49999237060547, 99.63999938964844, 99.57999420166016, 99.62999725341797, 99.19999694824219, 99.63999938964844, 99.65999603271484, 99.53999328613281, 99.67999267578125, 99.50999450683594, 99.69999694824219, 99.58999633789062, 99.70999908447266, 99.72999572753906, 99.6199951171875, 99.38999938964844, 99.72999572753906, 99.77999877929688, 99.48999786376953, 99.48999786376953, 99.75999450683594, 99.55999755859375, 99.60999298095703, 99.65999603271484, 99.63999938964844, 99.48999786376953, 99.55999755859375, 99.55999755859375, 99.54999542236328, 99.7199935913086, 99.58999633789062, 99.6199951171875, 99.48999786376953, 99.60999298095703, 99.91999816894531, 99.93000030517578, 99.8699951171875, 99.91999816894531, 99.93999481201172, 99.93999481201172, 99.93999481201172, 99.93000030517578, 99.93000030517578, 99.93000030517578, 99.90999603271484, 99.89999389648438, 99.89999389648438, 99.90999603271484, 99.88999938964844, 99.87999725341797, 99.91999816894531, 99.89999389648438, 99.83999633789062, 99.88999938964844, 99.88999938964844, 99.85999298095703, 99.8699951171875, 99.87999725341797, 99.89999389648438, 99.89999389648438, 99.83999633789062, 99.87999725341797, 99.81999969482422, 99.88999938964844, 99.8699951171875, 99.83999633789062, 99.8499984741211, 99.88999938964844, 99.82999420166016, 99.88999938964844, 99.83999633789062, 99.85999298095703, 99.87999725341797, 99.79999542236328, 99.80999755859375, 99.83999633789062, 99.8499984741211, 99.82999420166016, 99.85999298095703, 99.8499984741211, 99.80999755859375, 99.85999298095703, 99.91999816894531, 99.87999725341797], "epoch_time": 121.72972440719604, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_32_44.json <==
{"train_losses": [1.7859138250350952, 1.403521180152893, 1.1891746520996094, 0.9276608228683472, 0.7510554790496826, 0.6528475880622864, 0.5852469801902771, 0.5332558751106262, 0.4915536344051361, 0.45818445086479187, 0.41995900869369507, 0.3966938257217407, 0.37812045216560364, 0.3641555905342102, 0.3509584665298462, 0.33996450901031494, 0.33519670367240906, 0.324592649936676, 0.32195988297462463, 0.3101135790348053, 0.3118385970592499, 0.3109941780567169, 0.30377277731895447, 0.30431121587753296, 0.30786043405532837, 0.3017289936542511, 0.29285338521003723, 0.2959020137786865, 0.29465964436531067, 0.28988900780677795, 0.28419163823127747, 0.282898873090744, 0.27506765723228455, 0.280045747756958, 0.27606040239334106, 0.2698889672756195, 0.26620712876319885, 0.2704024612903595, 0.2656557261943817, 0.26584145426750183, 0.26602113246917725, 0.2623012661933899, 0.26284343004226685, 0.2632907032966614, 0.2582017183303833, 0.25695398449897766, 0.2562105357646942, 0.2547362148761749, 0.253176212310791, 0.2532784044742584, 0.25380590558052063, 0.24573379755020142, 0.24890264868736267, 0.24855118989944458, 0.2488953024148941, 0.24914385378360748, 0.2522267997264862, 0.24776995182037354, 0.24339954555034637, 0.24933059513568878, 0.2409796565771103, 0.24237830936908722, 0.24228323996067047, 0.24355997145175934, 0.24286098778247833, 0.2376486212015152, 0.23974817991256714, 0.2397138625383377, 0.23788860440254211, 0.24082179367542267, 0.23654085397720337, 0.23435065150260925, 0.23886746168136597, 0.23665116727352142, 0.2317374348640442, 0.23605340719223022, 0.23483635485172272, 0.23266585171222687, 0.23603373765945435, 0.230241596698761, 0.23382920026779175, 0.23210488259792328, 0.22920118272304535, 0.2329932004213333, 0.2308606654405594, 0.23265202343463898, 0.23208048939704895, 0.2336660921573639, 0.23387238383293152, 0.2244570106267929, 0.2251480668783188, 0.23048296570777893, 0.23195940256118774, 0.22104667127132416, 0.23101241886615753, 0.22288869321346283, 0.2256671041250229, 0.22624170780181885, 0.2286570966243744, 0.22640594840049744, 0.22156673669815063, 0.2240525484085083, 0.22607837617397308, 0.22619235515594482, 0.22128286957740784, 0.22530342638492584, 0.21952767670154572, 0.2253759652376175, 0.22055913507938385, 0.22646112740039825, 0.2243032157421112, 0.21977993845939636, 0.21859250962734222, 0.2216910421848297, 0.22303712368011475, 0.2220274955034256, 0.21820439398288727, 0.2217768132686615, 0.22663220763206482, 0.22098277509212494, 0.22367991507053375, 0.22058062255382538, 0.2204228639602661, 0.21954481303691864, 0.21756993234157562, 0.22222299873828888, 0.21888428926467896, 0.22024333477020264, 0.22376346588134766, 0.2219008207321167, 0.21999114751815796, 0.22107641398906708, 0.21664907038211823, 0.21969987452030182, 0.21503768861293793, 0.22025704383850098, 0.21924281120300293, 0.22073964774608612, 0.2201361209154129, 0.21524925529956818, 0.2189396470785141, 0.22079674899578094, 0.21807861328125, 0.2188693732023239, 0.21761737763881683, 0.21836507320404053, 0.21724583208560944, 0.22071276605129242, 0.221232071518898, 0.2225896567106247, 0.0993950143456459, 0.06393212825059891, 0.05233211815357208, 0.04392284154891968, 0.03613688051700592, 0.031832505017519, 0.026441171765327454, 0.02379986271262169, 0.021437600255012512, 0.019462691619992256, 0.016998786479234695, 0.01527118869125843, 0.013829457573592663, 0.014276341535151005, 0.012841100804507732, 0.012121286243200302, 0.010645303875207901, 0.011811221949756145, 0.010452558286488056, 0.010477688163518906, 0.010152067057788372, 0.010251442901790142, 0.010472164489328861, 0.010190045461058617, 0.010203111916780472, 0.010001433081924915, 0.010722116567194462, 0.011479159817099571, 0.01250268891453743, 0.011893539689481258, 0.011948194354772568, 0.01266391295939684, 0.012596627697348595, 0.015545123256742954, 0.016466133296489716, 0.016097938641905785, 0.015699658542871475, 0.01515783928334713, 0.015145529061555862, 0.017255211248993874, 0.013682038523256779, 0.01651834510266781, 0.01829829066991806, 0.01909647323191166, 0.021500248461961746, 0.0197746679186821, 0.020373763516545296, 0.023163966834545135, 0.024723980575799942, 0.01990162953734398], "accs1": [43.089996337890625, 57.029998779296875, 62.790000915527344, 72.55999755859375, 76.98999786376953, 79.27999877929688, 81.56999969482422, 83.94000244140625, 83.61000061035156, 85.08999633789062, 84.47000122070312, 87.2699966430664, 86.41999816894531, 88.15999603271484, 88.06999969482422, 86.24999237060547, 87.10999298095703, 87.31999969482422, 87.16999816894531, 86.24999237060547, 86.93000030517578, 86.93999481201172, 86.69999694824219, 86.85999298095703, 86.7699966430664, 87.70999908447266, 87.2199935913086, 88.93000030517578, 88.3699951171875, 84.47999572753906, 87.80999755859375, 83.77999877929688, 86.41999816894531, 88.83999633789062, 87.02999877929688, 89.86000061035156, 86.53999328613281, 87.75999450683594, 88.55999755859375, 89.55999755859375, 88.43999481201172, 88.81999969482422, 88.51000213623047, 86.3699951171875, 89.05999755859375, 88.05999755859375, 89.06999969482422, 88.79000091552734, 89.0, 89.72000122070312, 88.94999694824219, 90.0199966430664, 88.36000061035156, 88.48999786376953, 89.56999969482422, 88.18999481201172, 89.0999984741211, 88.58999633789062, 89.36000061035156, 87.68999481201172, 88.37999725341797, 88.45999908447266, 88.19999694824219, 89.06999969482422, 87.89999389648438, 87.28999328613281, 83.30999755859375, 88.0199966430664, 90.45999908447266, 88.70999908447266, 88.1500015258789, 89.94999694824219, 86.50999450683594, 87.83999633789062, 89.18000030517578, 89.51000213623047, 89.12000274658203, 89.55000305175781, 88.61000061035156, 88.38999938964844, 89.94000244140625, 89.94999694824219, 89.30999755859375, 89.63999938964844, 89.38999938964844, 89.73999786376953, 90.0999984741211, 89.98999786376953, 90.55999755859375, 89.91000366210938, 88.29999542236328, 87.25999450683594, 90.8699951171875, 88.52999877929688, 89.9000015258789, 88.54999542236328, 89.83000183105469, 88.58999633789062, 85.15999603271484, 89.4000015258789, 87.8699951171875, 90.06999969482422, 87.72000122070312, 87.64999389648438, 89.61000061035156, 88.6500015258789, 88.31999969482422, 88.22999572753906, 90.4800033569336, 88.9000015258789, 89.66999816894531, 87.05999755859375, 89.11000061035156, 88.98999786376953, 89.7699966430664, 90.52999877929688, 89.9800033569336, 90.2300033569336, 89.91000366210938, 89.7300033569336, 88.93000030517578, 90.37000274658203, 90.19000244140625, 89.62999725341797, 89.61000061035156, 88.18999481201172, 88.97000122070312, 88.6199951171875, 88.62999725341797, 89.5999984741211, 87.03999328613281, 89.36000061035156, 89.62999725341797, 89.77999877929688, 88.97999572753906, 89.7300033569336, 89.91999816894531, 89.37999725341797, 88.27999877929688, 89.18000030517578, 89.19999694824219, 88.83999633789062, 88.69999694824219, 88.79000091552734, 89.08999633789062, 88.47999572753906, 89.13999938964844, 88.55999755859375, 89.41999816894531, 89.93000030517578, 94.6199951171875, 94.62999725341797, 94.93000030517578, 94.8699951171875, 94.8499984741211, 94.9000015258789, 94.98999786376953, 95.04000091552734, 94.93000030517578, 95.0, 95.15999603271484, 94.88999938964844, 95.05999755859375, 94.98999786376953, 95.1199951171875, 95.13999938964844, 94.97000122070312, 94.7699966430664, 95.06999969482422, 95.0199966430664, 95.01000213623047, 95.04999542236328, 94.68000030517578, 94.63999938964844, 94.9000015258789, 95.08000183105469, 94.75, 94.95999908447266, 95.0999984741211, 94.81999969482422, 94.83999633789062, 94.68000030517578, 94.72999572753906, 94.56999969482422, 94.37999725341797, 94.5, 94.43999481201172, 94.6199951171875, 94.6500015258789, 94.72000122070312, 94.83000183105469, 94.45999908447266, 94.43999481201172, 94.07999420166016, 94.25999450683594, 94.1199951171875, 94.57999420166016, 94.50999450683594, 94.32999420166016, 94.38999938964844], "accs5": [90.90999603271484, 95.47000122070312, 96.70999908447266, 98.02999877929688, 98.3899917602539, 98.65999603271484, 99.13999938964844, 99.37999725341797, 99.1199951171875, 99.5199966430664, 99.33999633789062, 99.56999969482422, 99.56999969482422, 99.55999755859375, 99.53999328613281, 99.42999267578125, 99.5199966430664, 99.58999633789062, 99.55999755859375, 99.5199966430664, 99.19999694824219, 99.6199951171875, 99.45999908447266, 99.39999389648438, 99.39999389648438, 99.60999298095703, 99.23999786376953, 99.6199951171875, 99.57999420166016, 99.22999572753906, 99.5999984741211, 99.17999267578125, 99.38999938964844, 99.60999298095703, 99.31999969482422, 99.66999816894531, 99.63999938964844, 99.57999420166016, 99.57999420166016, 99.68999481201172, 99.56999969482422, 99.68999481201172, 99.55999755859375, 99.44999694824219, 99.58999633789062, 99.5199966430664, 99.55999755859375, 99.67999267578125, 99.57999420166016, 99.73999786376953, 99.66999816894531, 99.69999694824219, 99.57999420166016, 99.5999984741211, 99.68999481201172, 99.62999725341797, 99.62999725341797, 99.54999542236328, 99.49999237060547, 99.52999877929688, 99.44999694824219, 99.72999572753906, 99.53999328613281, 99.64999389648438, 99.54999542236328, 99.50999450683594, 98.9699935913086, 99.44999694824219, 99.65999603271484, 99.62999725341797, 99.49999237060547, 99.5999984741211, 99.7199935913086, 99.60999298095703, 99.62999725341797, 99.6199951171875, 99.66999816894531, 99.58999633789062, 99.53999328613281, 99.41999816894531, 99.60999298095703, 99.72999572753906, 99.57999420166016, 99.66999816894531, 99.56999969482422, 99.67999267578125, 99.83999633789062, 99.67999267578125, 99.70999908447266, 99.62999725341797, 99.58999633789062, 99.56999969482422, 99.83999633789062, 99.78999328613281, 99.70999908447266, 99.62999725341797, 99.5199966430664, 99.63999938964844, 99.49999237060547, 99.67999267578125, 99.69999694824219, 99.68999481201172, 99.62999725341797, 99.49999237060547, 99.64999389648438, 99.5999984741211, 99.56999969482422, 99.67999267578125, 99.75, 99.6199951171875, 99.66999816894531, 99.52999877929688, 99.47999572753906, 99.62999725341797, 99.70999908447266, 99.78999328613281, 99.66999816894531, 99.6199951171875, 99.5999984741211, 99.63999938964844, 99.63999938964844, 99.69999694824219, 99.57999420166016, 99.62999725341797, 99.68999481201172, 99.68999481201172, 99.58999633789062, 99.66999816894531, 99.64999389648438, 99.65999603271484, 99.32999420166016, 99.63999938964844, 99.6199951171875, 99.57999420166016, 99.55999755859375, 99.70999908447266, 99.64999389648438, 99.7699966430664, 99.6199951171875, 99.73999786376953, 99.6199951171875, 99.52999877929688, 99.45999908447266, 99.68999481201172, 99.63999938964844, 99.58999633789062, 99.60999298095703, 99.62999725341797, 99.7199935913086, 99.7199935913086, 99.8699951171875, 99.8699951171875, 99.8699951171875, 99.88999938964844, 99.88999938964844, 99.93000030517578, 99.88999938964844, 99.88999938964844, 99.87999725341797, 99.89999389648438, 99.88999938964844, 99.91999816894531, 99.91999816894531, 99.85999298095703, 99.88999938964844, 99.8699951171875, 99.88999938964844, 99.83999633789062, 99.88999938964844, 99.88999938964844, 99.8699951171875, 99.85999298095703, 99.83999633789062, 99.85999298095703, 99.82999420166016, 99.81999969482422, 99.79999542236328, 99.79999542236328, 99.85999298095703, 99.78999328613281, 99.87999725341797, 99.82999420166016, 99.78999328613281, 99.80999755859375, 99.83999633789062, 99.79999542236328, 99.81999969482422, 99.8699951171875, 99.82999420166016, 99.8699951171875, 99.8699951171875, 99.8699951171875, 99.83999633789062, 99.80999755859375, 99.8499984741211, 99.7699966430664, 99.82999420166016, 99.75999450683594, 99.81999969482422, 99.81999969482422], "epoch_time": 121.80591654777527, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_512_42.json <==
{"train_losses": [2.2429490089416504, 2.061619997024536, 1.8085033893585205, 1.5803152322769165, 1.4203380346298218, 1.2943943738937378, 1.164128303527832, 1.04267418384552, 0.9357803463935852, 0.8454263210296631, 0.7591881155967712, 0.6950759887695312, 0.6372613310813904, 0.5862132906913757, 0.5448743104934692, 0.5115153193473816, 0.47469404339790344, 0.44529369473457336, 0.41432061791419983, 0.3873320519924164, 0.37156322598457336, 0.346354216337204, 0.33097773790359497, 0.31035295128822327, 0.3004440665245056, 0.282563179731369, 0.264565646648407, 0.2571459710597992, 0.2395917922258377, 0.23309911787509918, 0.2135162651538849, 0.2095406949520111, 0.19756655395030975, 0.18792566657066345, 0.18072982132434845, 0.17477987706661224, 0.16488809883594513, 0.16065596044063568, 0.14871400594711304, 0.14832369983196259, 0.1423431634902954, 0.13617311418056488, 0.13384823501110077, 0.1287107914686203, 0.11967269331216812, 0.11109756678342819, 0.11238563805818558, 0.10521462559700012, 0.101246677339077, 0.09954673796892166, 0.09815380722284317, 0.10052898526191711, 0.08942931145429611, 0.09146084636449814, 0.08307722210884094, 0.08607818186283112, 0.08344800770282745, 0.08112139999866486, 0.07907067984342575, 0.07876411080360413, 0.08255337923765182, 0.07890016585588455, 0.07398062944412231, 0.06772095710039139, 0.06509808450937271, 0.06690629571676254, 0.07005318254232407, 0.06834708154201508, 0.08075152337551117, 0.06233128160238266, 0.05691101402044296, 0.05868525803089142, 0.059502068907022476, 0.06884078681468964, 0.06698780506849289, 0.05951704457402229, 0.05853614583611488, 0.05491143837571144, 0.05196176469326019, 0.059063855558633804, 0.053536295890808105, 0.05276624485850334, 0.05468875914812088, 0.050622086971998215, 0.053780488669872284, 0.05942036584019661, 0.05753784626722336, 0.05507829040288925, 0.04984845593571663, 0.054286081343889236, 0.05347346514463425, 0.05289490893483162, 0.05893896892666817, 0.05375867709517479, 0.04994972050189972, 0.05408967286348343, 0.05319271981716156, 0.046943798661231995, 0.05150679498910904, 0.051799070090055466, 0.054737381637096405, 0.04342573136091232, 0.049395546317100525, 0.04600067809224129, 0.046808626502752304, 0.050899241119623184, 0.06306672841310501, 0.050860293209552765, 0.05332927778363228, 0.04708999767899513, 0.04589419811964035, 0.04258539900183678, 0.045493416488170624, 0.04762016609311104, 0.04584566876292229, 0.04944159463047981, 0.054624635726213455, 0.04495036602020264, 0.043969057500362396, 0.048994384706020355, 0.050954196602106094, 0.04208703339099884, 0.043185003101825714, 0.04938115179538727, 0.05936068668961525, 0.04670991003513336, 0.04501459375023842, 0.051908932626247406, 0.05463896691799164, 0.048487573862075806, 0.042323771864175797, 0.04214821010828018, 0.04995642974972725, 0.047961074858903885, 0.04926183447241783, 0.05268264189362526, 0.05032000318169594, 0.04522376507520676, 0.04439987614750862, 0.04479144513607025, 0.05092485621571541, 0.052201684564352036, 0.05376531928777695, 0.04700992628931999, 0.0416828952729702, 0.04958606883883476, 0.04839428514242172, 0.0483211949467659, 0.054355520755052567, 0.049822982400655746, 0.020468981936573982, 0.009081009775400162, 0.006898639257997274, 0.005668700207024813, 0.004876541439443827, 0.004585758317261934, 0.0037925851065665483, 0.0033601438626646996, 0.002981978002935648, 0.0032063208054751158, 0.0029248548671603203, 0.002761224051937461, 0.0024174025747925043, 0.0024929239880293608, 0.002316473750397563, 0.0021318860817700624, 0.0020850582513958216, 0.001965758390724659, 0.0018521947786211967, 0.0019422341138124466, 0.0017541523557156324, 0.0017555757658556104, 0.0017617536941543221, 0.0016773099778220057, 0.0015252073062583804, 0.0014379124622792006, 0.0014797853073105216, 0.001306506572291255, 0.0013568560825660825, 0.0014282340416684747, 0.0013287602923810482, 0.0013509441632777452, 0.0012225500540807843, 0.0011705586221069098, 0.0011378834024071693, 0.0012698869686573744, 0.001132332719862461, 0.0011401176452636719, 0.0012228467967361212, 0.0010746741900220513, 0.0010377996368333697, 0.0010285611497238278, 0.0010533828753978014, 0.000974687107373029, 0.0010314479004591703, 0.0009411965729668736, 0.0009950891835615039, 0.0009666465339250863, 0.0009991871193051338, 0.0009216165053658187], "accs1": [19.450000762939453, 25.299999237060547, 37.13999938964844, 45.279998779296875, 51.040000915527344, 54.07999801635742, 60.03000259399414, 63.849998474121094, 65.31999969482422, 69.80999755859375, 72.05000305175781, 72.8699951171875, 72.63999938964844, 76.06999969482422, 77.0199966430664, 76.05999755859375, 77.81999969482422, 80.00999450683594, 80.93000030517578, 81.50999450683594, 80.78999328613281, 80.93999481201172, 82.44000244140625, 79.50999450683594, 83.12000274658203, 81.43999481201172, 82.55999755859375, 83.81999969482422, 82.54999542236328, 82.70999908447266, 84.83999633789062, 83.94999694824219, 79.65999603271484, 83.12000274658203, 84.7699966430664, 84.70999908447266, 84.6500015258789, 83.41000366210938, 84.01000213623047, 85.3499984741211, 85.43999481201172, 84.97000122070312, 82.20999908447266, 80.93999481201172, 84.44000244140625, 84.37000274658203, 84.98999786376953, 81.81999969482422, 84.63999938964844, 85.04999542236328, 84.63999938964844, 85.58999633789062, 84.93999481201172, 86.32999420166016, 85.02999877929688, 83.45999908447266, 86.81999969482422, 85.7699966430664, 84.54000091552734, 82.80999755859375, 84.31999969482422, 84.30000305175781, 85.30999755859375, 85.85999298095703, 85.74999237060547, 86.54999542236328, 86.0199966430664, 86.65999603271484, 83.68000030517578, 85.7199935913086, 86.68999481201172, 85.29999542236328, 87.03999328613281, 84.88999938964844, 87.12999725341797, 86.63999938964844, 87.41999816894531, 86.47999572753906, 87.03999328613281, 86.49999237060547, 87.93000030517578, 84.48999786376953, 86.78999328613281, 86.31999206542969, 85.0999984741211, 84.13999938964844, 84.95999908447266, 81.3699951171875, 84.1500015258789, 87.32999420166016, 84.61000061035156, 86.8499984741211, 83.16999816894531, 86.72999572753906, 86.43999481201172, 86.68999481201172, 86.02999877929688, 86.83999633789062, 86.25999450683594, 83.30000305175781, 88.13999938964844, 87.79000091552734, 85.03999328613281, 88.40999603271484, 87.43000030517578, 83.12999725341797, 86.63999938964844, 87.7699966430664, 86.8699951171875, 87.2699966430664, 86.20999908447266, 88.04999542236328, 85.7199935913086, 86.14999389648438, 86.40999603271484, 85.0999984741211, 86.79999542236328, 85.41999816894531, 86.14999389648438, 88.31999969482422, 87.57999420166016, 85.93999481201172, 87.72999572753906, 87.33999633789062, 86.32999420166016, 84.97999572753906, 88.1199951171875, 86.98999786376953, 84.97999572753906, 88.06999969482422, 86.17999267578125, 87.0, 87.31999969482422, 88.68999481201172, 86.93999481201172, 88.12999725341797, 84.69999694824219, 87.54000091552734, 86.18999481201172, 87.23999786376953, 87.56999969482422, 86.78999328613281, 86.3699951171875, 88.94000244140625, 88.3499984741211, 87.3699951171875, 89.11000061035156, 88.62999725341797, 87.6199951171875, 87.66999816894531, 91.48999786376953, 91.50999450683594, 91.70999145507812, 91.78999328613281, 91.93999481201172, 91.82999420166016, 91.89999389648438, 91.90999603271484, 91.8499984741211, 91.90999603271484, 91.8699951171875, 92.02999114990234, 91.93999481201172, 91.79999542236328, 92.00999450683594, 91.98999786376953, 91.98999786376953, 91.91999816894531, 91.91999816894531, 91.95999145507812, 91.8899917602539, 91.91999816894531, 91.81999206542969, 91.91999816894531, 91.93999481201172, 91.8499984741211, 91.98999786376953, 91.95999145507812, 92.00999450683594, 92.03999328613281, 91.99999237060547, 92.0199966430664, 91.97999572753906, 92.0999984741211, 92.05999755859375, 92.02999114990234, 92.05999755859375, 91.92999267578125, 92.00999450683594, 92.03999328613281, 92.1199951171875, 92.06999206542969, 92.10999298095703, 92.18999481201172, 92.1199951171875, 92.14999389648438, 92.1399917602539, 92.04999542236328, 92.02999114990234, 92.06999206542969], "accs5": [72.1199951171875, 81.31999969482422, 89.04999542236328, 92.2199935913086, 93.33999633789062, 94.69999694824219, 95.97000122070312, 96.66000366210938, 96.63999938964844, 97.66999816894531, 97.90999603271484, 97.94999694824219, 98.09999084472656, 98.74999237060547, 98.48999786376953, 98.28999328613281, 98.69999694824219, 99.03999328613281, 98.99999237060547, 99.10999298095703, 99.16999816894531, 99.19999694824219, 99.20999908447266, 98.79999542236328, 99.42999267578125, 99.3499984741211, 99.2699966430664, 99.29999542236328, 98.95999908447266, 99.18999481201172, 99.2699966430664, 99.3499984741211, 99.2199935913086, 99.31999969482422, 99.3699951171875, 99.47999572753906, 99.3499984741211, 99.31999969482422, 99.40999603271484, 99.32999420166016, 99.43999481201172, 99.3699951171875, 98.62999725341797, 98.45999145507812, 99.28999328613281, 99.42999267578125, 99.3699951171875, 99.00999450683594, 99.18999481201172, 99.31999969482422, 99.39999389648438, 99.3699951171875, 99.2699966430664, 99.55999755859375, 99.37999725341797, 99.39999389648438, 99.47999572753906, 99.27999877929688, 99.20999908447266, 99.17999267578125, 99.3499984741211, 99.23999786376953, 99.03999328613281, 99.33999633789062, 99.35999298095703, 99.49999237060547, 99.42999267578125, 99.27999877929688, 99.2699966430664, 99.24999237060547, 99.3499984741211, 99.04999542236328, 99.3499984741211, 99.31999969482422, 99.38999938964844, 99.23999786376953, 99.45999908447266, 99.4699935913086, 99.42999267578125, 99.31999969482422, 99.35999298095703, 99.39999389648438, 99.33999633789062, 99.3499984741211, 99.15999603271484, 99.18999481201172, 99.29999542236328, 98.42999267578125, 99.15999603271484, 99.41999816894531, 99.05999755859375, 99.41999816894531, 99.05999755859375, 99.54999542236328, 99.25999450683594, 99.38999938964844, 99.39999389648438, 99.31999969482422, 99.27999877929688, 99.41999816894531, 99.50999450683594, 99.49999237060547, 99.25999450683594, 99.53999328613281, 99.32999420166016, 99.3699951171875, 99.45999908447266, 99.43999481201172, 99.30999755859375, 99.29999542236328, 99.30999755859375, 99.38999938964844, 99.1199951171875, 99.33999633789062, 99.40999603271484, 99.25999450683594, 99.52999877929688, 99.17999267578125, 99.1199951171875, 99.49999237060547, 99.45999908447266, 99.3499984741211, 99.23999786376953, 99.38999938964844, 99.43999481201172, 99.31999969482422, 99.35999298095703, 99.22999572753906, 99.25999450683594, 99.35999298095703, 99.14999389648438, 99.28999328613281, 99.32999420166016, 99.50999450683594, 99.35999298095703, 99.41999816894531, 99.04999542236328, 99.37999725341797, 99.13999938964844, 99.22999572753906, 99.33999633789062, 99.35999298095703, 99.50999450683594, 99.45999908447266, 99.47999572753906, 99.30999755859375, 99.52999877929688, 99.47999572753906, 99.52999877929688, 99.49999237060547, 99.73999786376953, 99.70999908447266, 99.70999908447266, 99.68999481201172, 99.73999786376953, 99.69999694824219, 99.69999694824219, 99.68999481201172, 99.64999389648438, 99.67999267578125, 99.64999389648438, 99.7199935913086, 99.68999481201172, 99.68999481201172, 99.67999267578125, 99.68999481201172, 99.69999694824219, 99.66999816894531, 99.66999816894531, 99.68999481201172, 99.68999481201172, 99.64999389648438, 99.65999603271484, 99.68999481201172, 99.67999267578125, 99.64999389648438, 99.67999267578125, 99.67999267578125, 99.63999938964844, 99.66999816894531, 99.62999725341797, 99.62999725341797, 99.63999938964844, 99.63999938964844, 99.65999603271484, 99.65999603271484, 99.67999267578125, 99.65999603271484, 99.67999267578125, 99.67999267578125, 99.65999603271484, 99.62999725341797, 99.64999389648438, 99.62999725341797, 99.6199951171875, 99.6199951171875, 99.64999389648438, 99.65999603271484, 99.66999816894531, 99.62999725341797], "epoch_time": 39.47287702560425, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_512_43.json <==
{"train_losses": [2.236964464187622, 2.0816056728363037, 1.8430798053741455, 1.6109760999679565, 1.4384480714797974, 1.2998117208480835, 1.1696507930755615, 1.0483551025390625, 0.9419080018997192, 0.8513506650924683, 0.7749166488647461, 0.7054205536842346, 0.6454200744628906, 0.5962367653846741, 0.5562688708305359, 0.5187195539474487, 0.4730221629142761, 0.44352346658706665, 0.41889119148254395, 0.4009535014629364, 0.3712356686592102, 0.3501380681991577, 0.33042111992836, 0.31334972381591797, 0.30166876316070557, 0.28314656019210815, 0.2692630887031555, 0.2568729817867279, 0.24792645871639252, 0.22788779437541962, 0.2271595001220703, 0.21941688656806946, 0.20071572065353394, 0.18970726430416107, 0.1795412003993988, 0.17706012725830078, 0.17278803884983063, 0.16452665627002716, 0.15648433566093445, 0.147426038980484, 0.14137782156467438, 0.13772769272327423, 0.13310174643993378, 0.1230274960398674, 0.12577715516090393, 0.12159580737352371, 0.1151321530342102, 0.10291789472103119, 0.1029556393623352, 0.10231107473373413, 0.10303938388824463, 0.09124235808849335, 0.09000791609287262, 0.08879705518484116, 0.08322727680206299, 0.08326619863510132, 0.08760898560285568, 0.07996594160795212, 0.08363159000873566, 0.08706523478031158, 0.07965680956840515, 0.07570093870162964, 0.0766238272190094, 0.06934410333633423, 0.06786775588989258, 0.07047795504331589, 0.06688790023326874, 0.06909047812223434, 0.06074989214539528, 0.06108018383383751, 0.06465912610292435, 0.06966575980186462, 0.06045236065983772, 0.06585169583559036, 0.05950849875807762, 0.06265976279973984, 0.05711404234170914, 0.056495729833841324, 0.05801057443022728, 0.05528288334608078, 0.05835992097854614, 0.05344197526574135, 0.055004581809043884, 0.05427093058824539, 0.057764168828725815, 0.0478341206908226, 0.05482610687613487, 0.053139910101890564, 0.05448110029101372, 0.05244266614317894, 0.04656541720032692, 0.05074434354901314, 0.046891823410987854, 0.04689178243279457, 0.059735603630542755, 0.05108509957790375, 0.0410657674074173, 0.04719957709312439, 0.05124688521027565, 0.04521289840340614, 0.04794691130518913, 0.05300110578536987, 0.049865882843732834, 0.05921653285622597, 0.05237547680735588, 0.05244870111346245, 0.047284189611673355, 0.04949841648340225, 0.04822053760290146, 0.04206191375851631, 0.048008061945438385, 0.05037183314561844, 0.04607461765408516, 0.047093749046325684, 0.05679905787110329, 0.05427677184343338, 0.04375460743904114, 0.04713571071624756, 0.04555179923772812, 0.047193363308906555, 0.045963354408741, 0.04735390841960907, 0.04231245815753937, 0.044529028236866, 0.05278327688574791, 0.053863078355789185, 0.061304692178964615, 0.05406714603304863, 0.03874002769589424, 0.037044890224933624, 0.05010095611214638, 0.06134151667356491, 0.05249457061290741, 0.04852134734392166, 0.046690285205841064, 0.05572211742401123, 0.04843207076191902, 0.04283454641699791, 0.04344210773706436, 0.04942624270915985, 0.04427340254187584, 0.04575088620185852, 0.05196155980229378, 0.044983744621276855, 0.046460602432489395, 0.0471704863011837, 0.0400465652346611, 0.04284948110580444, 0.05210111290216446, 0.057986728847026825, 0.020009580999612808, 0.00987803190946579, 0.007828032597899437, 0.006403014529496431, 0.005301467142999172, 0.004989867564290762, 0.00450302055105567, 0.0036312935408204794, 0.0034020955208688974, 0.00296408892609179, 0.0031536202877759933, 0.002982268575578928, 0.0025768564082682133, 0.002164616249501705, 0.0026218239217996597, 0.002206429373472929, 0.0022489004768431187, 0.0020942853298038244, 0.00205810135230422, 0.0020408928394317627, 0.0019667542073875666, 0.0016968619311228395, 0.001708734198473394, 0.0018100726883858442, 0.0016355575062334538, 0.0016008071834221482, 0.0014326333766803145, 0.0014074146747589111, 0.0013873119605705142, 0.001450094161555171, 0.001446093199774623, 0.0013183294795453548, 0.0012686062837019563, 0.0012661943910643458, 0.0013210511533543468, 0.001180331688374281, 0.001265770522877574, 0.0014068435411900282, 0.0011819066712632775, 0.001212153467349708, 0.0012810321059077978, 0.0010799287119880319, 0.000987351406365633, 0.0010495808674022555, 0.001056747161783278, 0.001053458428941667, 0.001009988016448915, 0.0010439256438985467, 0.0009876568801701069, 0.0009523003245703876], "accs1": [20.75, 26.1299991607666, 36.839996337890625, 43.939998626708984, 46.249996185302734, 54.27000045776367, 58.65999984741211, 63.839996337890625, 66.3699951171875, 68.7699966430664, 70.33999633789062, 66.7199935913086, 70.69999694824219, 77.27999877929688, 73.83999633789062, 77.41999816894531, 80.18999481201172, 78.7699966430664, 80.82999420166016, 80.54999542236328, 80.5999984741211, 81.0999984741211, 81.25, 83.5199966430664, 80.93999481201172, 82.97999572753906, 80.52999877929688, 83.08000183105469, 83.0999984741211, 81.98999786376953, 83.94000244140625, 81.90999603271484, 83.59000396728516, 84.02000427246094, 82.72999572753906, 85.15999603271484, 82.58000183105469, 84.09000396728516, 84.18000030517578, 85.42999267578125, 83.33999633789062, 84.72999572753906, 85.95999908447266, 84.33999633789062, 82.19999694824219, 85.73999786376953, 83.9800033569336, 83.2300033569336, 84.3499984741211, 83.75, 85.13999938964844, 85.54999542236328, 84.5, 86.53999328613281, 84.25, 84.81999969482422, 85.91999816894531, 85.2199935913086, 85.2199935913086, 86.1399917602539, 85.77999877929688, 83.48999786376953, 85.13999938964844, 86.18999481201172, 85.07999420166016, 85.43999481201172, 84.20999908447266, 83.72000122070312, 87.44999694824219, 85.50999450683594, 85.83999633789062, 86.38999938964844, 85.97999572753906, 86.52999877929688, 84.4000015258789, 85.83999633789062, 86.43999481201172, 85.35999298095703, 85.52999877929688, 84.90999603271484, 85.41999816894531, 87.5999984741211, 86.17999267578125, 86.8699951171875, 86.29999542236328, 86.65999603271484, 83.55000305175781, 87.37999725341797, 86.42999267578125, 87.20999908447266, 87.0199966430664, 84.19999694824219, 86.64999389648438, 86.37999725341797, 85.67999267578125, 87.43000030517578, 87.41999816894531, 85.52999877929688, 86.97999572753906, 88.44999694824219, 86.27999877929688, 88.02999877929688, 86.70999908447266, 87.33999633789062, 86.16999816894531, 81.54999542236328, 87.25999450683594, 87.77999877929688, 85.1199951171875, 85.20999908447266, 85.81999206542969, 85.16999816894531, 85.81999206542969, 86.93999481201172, 84.6199951171875, 86.47999572753906, 87.44999694824219, 87.62999725341797, 85.9699935913086, 87.65999603271484, 85.69999694824219, 82.02999877929688, 88.07999420166016, 87.38999938964844, 87.68000030517578, 88.7699966430664, 86.08999633789062, 88.25999450683594, 88.6500015258789, 88.3499984741211, 84.89999389648438, 86.5199966430664, 84.91999816894531, 87.63999938964844, 87.88999938964844, 86.28999328613281, 87.07999420166016, 86.0199966430664, 86.85999298095703, 87.56999969482422, 87.07999420166016, 87.39999389648438, 87.88999938964844, 88.56999969482422, 88.38999938964844, 88.68000030517578, 87.50999450683594, 86.6199951171875, 87.2199935913086, 87.83999633789062, 91.2699966430664, 91.57999420166016, 91.55999755859375, 91.69999694824219, 91.7699966430664, 91.70999145507812, 91.97999572753906, 91.9699935913086, 91.94999694824219, 91.94999694824219, 91.9699935913086, 92.06999206542969, 92.06999206542969, 92.17999267578125, 92.15999603271484, 92.06999206542969, 92.04999542236328, 92.1199951171875, 92.02999114990234, 92.08999633789062, 92.1199951171875, 92.14999389648438, 92.15999603271484, 92.23999786376953, 92.28999328613281, 92.27999877929688, 92.2699966430664, 92.35999298095703, 92.18999481201172, 92.19999694824219, 92.27999877929688, 92.30999755859375, 92.24999237060547, 92.31999206542969, 92.28999328613281, 92.19999694824219, 92.2199935913086, 92.17999267578125, 92.24999237060547, 92.15999603271484, 92.32999420166016, 92.24999237060547, 92.17999267578125, 92.31999206542969, 92.23999786376953, 92.27999877929688, 92.23999786376953, 92.20999145507812, 92.30999755859375, 92.20999145507812], "accs5": [72.05999755859375, 79.25999450683594, 88.41999816894531, 92.15999603271484, 92.53999328613281, 94.72000122070312, 95.63999938964844, 96.69000244140625, 97.25, 97.79999542236328, 97.66999816894531, 96.86000061035156, 98.0199966430664, 98.60999298095703, 98.7699966430664, 98.78999328613281, 98.94999694824219, 98.90999603271484, 98.92999267578125, 99.15999603271484, 99.0999984741211, 99.19999694824219, 98.95999908447266, 99.32999420166016, 99.37999725341797, 99.29999542236328, 98.8499984741211, 99.32999420166016, 99.13999938964844, 99.20999908447266, 99.12999725341797, 99.24999237060547, 99.25999450683594, 99.39999389648438, 99.23999786376953, 99.43999481201172, 99.20999908447266, 99.27999877929688, 99.29999542236328, 99.39999389648438, 99.27999877929688, 99.37999725341797, 99.27999877929688, 99.29999542236328, 99.12999725341797, 99.32999420166016, 99.38999938964844, 99.1199951171875, 99.3499984741211, 99.33999633789062, 99.0999984741211, 99.22999572753906, 99.17999267578125, 99.3499984741211, 99.25999450683594, 99.2199935913086, 99.39999389648438, 99.3499984741211, 99.12999725341797, 99.40999603271484, 99.27999877929688, 99.12999725341797, 99.19999694824219, 99.37999725341797, 99.37999725341797, 99.08999633789062, 99.23999786376953, 98.41999816894531, 99.3699951171875, 99.06999206542969, 99.16999816894531, 99.2699966430664, 99.47999572753906, 99.39999389648438, 99.16999816894531, 99.2199935913086, 99.38999938964844, 99.2699966430664, 99.37999725341797, 99.14999389648438, 99.18999481201172, 99.33999633789062, 99.15999603271484, 99.47999572753906, 99.10999298095703, 99.4699935913086, 99.33999633789062, 99.49999237060547, 99.2699966430664, 99.42999267578125, 99.18999481201172, 99.08999633789062, 99.40999603271484, 99.27999877929688, 99.39999389648438, 99.45999908447266, 99.43999481201172, 99.15999603271484, 99.2199935913086, 99.49999237060547, 99.15999603271484, 99.3699951171875, 99.1199951171875, 99.47999572753906, 99.25999450683594, 98.64999389648438, 99.2199935913086, 99.44999694824219, 99.39999389648438, 99.29999542236328, 99.32999420166016, 99.32999420166016, 99.33999633789062, 99.27999877929688, 99.04999542236328, 99.42999267578125, 99.19999694824219, 99.53999328613281, 99.25999450683594, 99.35999298095703, 99.19999694824219, 98.99999237060547, 99.44999694824219, 99.53999328613281, 99.38999938964844, 99.49999237060547, 99.23999786376953, 99.4699935913086, 99.41999816894531, 99.25999450683594, 99.35999298095703, 99.56999969482422, 98.98999786376953, 99.52999877929688, 99.33999633789062, 99.12999725341797, 99.07999420166016, 98.94999694824219, 99.0199966430664, 99.45999908447266, 99.27999877929688, 99.52999877929688, 99.20999908447266, 99.4699935913086, 99.41999816894531, 99.54999542236328, 98.90999603271484, 99.16999816894531, 99.15999603271484, 99.35999298095703, 99.63999938964844, 99.66999816894531, 99.64999389648438, 99.66999816894531, 99.67999267578125, 99.64999389648438, 99.66999816894531, 99.65999603271484, 99.67999267578125, 99.65999603271484, 99.65999603271484, 99.66999816894531, 99.65999603271484, 99.66999816894531, 99.66999816894531, 99.68999481201172, 99.66999816894531, 99.66999816894531, 99.68999481201172, 99.70999908447266, 99.70999908447266, 99.69999694824219, 99.66999816894531, 99.67999267578125, 99.68999481201172, 99.67999267578125, 99.68999481201172, 99.69999694824219, 99.70999908447266, 99.70999908447266, 99.67999267578125, 99.70999908447266, 99.68999481201172, 99.72999572753906, 99.68999481201172, 99.69999694824219, 99.67999267578125, 99.70999908447266, 99.68999481201172, 99.69999694824219, 99.68999481201172, 99.67999267578125, 99.68999481201172, 99.68999481201172, 99.68999481201172, 99.69999694824219, 99.68999481201172, 99.68999481201172, 99.69999694824219, 99.70999908447266], "epoch_time": 40.29504132270813, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_512_44.json <==
{"train_losses": [2.2744133472442627, 2.1169984340667725, 1.8224905729293823, 1.6161510944366455, 1.4481537342071533, 1.3019649982452393, 1.1649459600448608, 1.054680585861206, 0.9511867761611938, 0.8712124228477478, 0.8023925423622131, 0.7307441830635071, 0.679567277431488, 0.6149277687072754, 0.5743606686592102, 0.5293112397193909, 0.490007221698761, 0.46581557393074036, 0.426573783159256, 0.40258410573005676, 0.3743322491645813, 0.35243621468544006, 0.3366435170173645, 0.3176647424697876, 0.2988281846046448, 0.28508642315864563, 0.2631862759590149, 0.252982497215271, 0.24193677306175232, 0.22667062282562256, 0.2150896191596985, 0.21359246969223022, 0.1980607956647873, 0.1917465180158615, 0.18178494274616241, 0.17171786725521088, 0.17154331505298615, 0.16142232716083527, 0.1521206796169281, 0.1454918384552002, 0.1404278427362442, 0.1367601454257965, 0.12982970476150513, 0.12311408668756485, 0.12084511667490005, 0.11371205002069473, 0.11500835418701172, 0.1047888845205307, 0.10209325700998306, 0.10372690856456757, 0.09656859934329987, 0.09348766505718231, 0.08867453783750534, 0.09301654249429703, 0.08690156787633896, 0.08662375807762146, 0.08793953061103821, 0.08060847967863083, 0.07785241305828094, 0.08035427331924438, 0.07705208659172058, 0.08780398219823837, 0.07225647568702698, 0.06483296304941177, 0.06411314010620117, 0.06532974541187286, 0.061800163239240646, 0.061339978128671646, 0.06964868307113647, 0.06740390509366989, 0.058847494423389435, 0.06447694450616837, 0.0571010485291481, 0.055516283959150314, 0.0589204803109169, 0.058582063764333725, 0.06296540796756744, 0.05902756750583649, 0.05605580285191536, 0.050636257976293564, 0.05268729478120804, 0.05074646696448326, 0.058304231613874435, 0.0565289743244648, 0.05607590824365616, 0.05873674526810646, 0.0509461835026741, 0.055095966905355453, 0.05530192703008652, 0.053489964455366135, 0.056850921362638474, 0.06188937649130821, 0.04459711164236069, 0.04576313495635986, 0.04487982764840126, 0.05152066797018051, 0.05296254903078079, 0.0483112670481205, 0.05485742539167404, 0.05046001821756363, 0.053791891783475876, 0.055822212249040604, 0.04847731441259384, 0.055907316505908966, 0.056358542293310165, 0.04844721034169197, 0.044057298451662064, 0.0445609986782074, 0.047611303627491, 0.053671564906835556, 0.05106012150645256, 0.052630361169576645, 0.047240905463695526, 0.04989710822701454, 0.05152349919080734, 0.05581254884600639, 0.051601335406303406, 0.04614788293838501, 0.0503249354660511, 0.058293942362070084, 0.0442279577255249, 0.04310713708400726, 0.04820641875267029, 0.04947561398148537, 0.04841524362564087, 0.042380813509225845, 0.04066671431064606, 0.048438556492328644, 0.04478507861495018, 0.04621950164437294, 0.043722935020923615, 0.0470326729118824, 0.04553268477320671, 0.050203610211610794, 0.04930028319358826, 0.0442645438015461, 0.0561351552605629, 0.04905754327774048, 0.04869529604911804, 0.043953172862529755, 0.05369136482477188, 0.04843185096979141, 0.050213925540447235, 0.0446929857134819, 0.05613785609602928, 0.05150434002280235, 0.0446246974170208, 0.042706143110990524, 0.04051573947072029, 0.03818725422024727, 0.016744807362556458, 0.00844875629991293, 0.006292007863521576, 0.0047930823639035225, 0.00454493286088109, 0.0036129741929471493, 0.0035224352031946182, 0.0030715924222022295, 0.0026962703559547663, 0.002751078689470887, 0.0025482119526714087, 0.002406914485618472, 0.002205825177952647, 0.002262901281937957, 0.0021196661982685328, 0.001944921212270856, 0.0018701305380091071, 0.001776773133315146, 0.0017236156854778528, 0.001796033582650125, 0.0017078540986403823, 0.0016721609281376004, 0.0015119730960577726, 0.0014677585568279028, 0.0016132764285430312, 0.0013975856127217412, 0.0014670247910544276, 0.0013610488967970014, 0.0013646368170157075, 0.0013005948858335614, 0.0012668786803260446, 0.0011577409459277987, 0.0012450963258743286, 0.0011595130199566483, 0.0012231338769197464, 0.00139032700099051, 0.001180420396849513, 0.0011065594153478742, 0.0010062690125778317, 0.0010515666799619794, 0.0009566014632582664, 0.0009612782741896808, 0.0009822951396927238, 0.0009869823697954416, 0.0009793598437681794, 0.0009223504457622766, 0.0009461574954912066, 0.0009163045324385166, 0.0009436379186809063, 0.0009248146670870483], "accs1": [16.989999771118164, 23.78999900817871, 37.099998474121094, 42.909996032714844, 49.97999954223633, 53.45999526977539, 59.57999801635742, 62.12999725341797, 66.33999633789062, 66.74999237060547, 68.27999877929688, 72.3499984741211, 71.38999938964844, 75.20999908447266, 76.27999877929688, 78.70999908447266, 77.84000396728516, 78.5, 81.16999816894531, 80.1199951171875, 81.43000030517578, 81.94999694824219, 82.72000122070312, 80.37999725341797, 81.87999725341797, 84.41999816894531, 82.56999969482422, 84.63999938964844, 84.19999694824219, 82.91999816894531, 80.53999328613281, 82.73999786376953, 81.93999481201172, 83.8499984741211, 82.29000091552734, 84.11000061035156, 84.18000030517578, 85.30999755859375, 83.44000244140625, 82.12999725341797, 86.15999603271484, 86.04999542236328, 84.31999969482422, 85.49999237060547, 84.6199951171875, 81.32999420166016, 84.83999633789062, 85.8899917602539, 85.07999420166016, 84.77999877929688, 86.04999542236328, 85.3699951171875, 86.75999450683594, 85.91999816894531, 84.69000244140625, 82.72999572753906, 84.95999908447266, 83.4000015258789, 84.79999542236328, 85.79999542236328, 83.0199966430664, 87.0199966430664, 86.23999786376953, 86.4699935913086, 83.1500015258789, 86.60999298095703, 87.81999969482422, 86.24999237060547, 85.45999145507812, 86.15999603271484, 83.58000183105469, 86.04999542236328, 86.31999206542969, 85.8499984741211, 85.6399917602539, 85.81999206542969, 85.70999145507812, 87.23999786376953, 85.60999298095703, 88.18000030517578, 86.82999420166016, 85.94999694824219, 85.22999572753906, 86.27999877929688, 86.22999572753906, 85.58999633789062, 86.08999633789062, 87.97000122070312, 83.01000213623047, 83.37000274658203, 84.33000183105469, 86.33999633789062, 87.56999969482422, 86.93999481201172, 85.32999420166016, 86.02999877929688, 87.39999389648438, 85.16999816894531, 85.53999328613281, 86.79999542236328, 86.45999908447266, 85.06999969482422, 87.19999694824219, 82.68000030517578, 84.70999908447266, 86.28999328613281, 86.88999938964844, 86.58999633789062, 86.49999237060547, 88.22999572753906, 83.22000122070312, 87.56999969482422, 86.0999984741211, 86.73999786376953, 86.93999481201172, 87.1199951171875, 85.0199966430664, 87.65999603271484, 86.67999267578125, 84.69000244140625, 87.72000122070312, 88.0999984741211, 86.47999572753906, 86.30999755859375, 88.75, 86.95999908447266, 86.05999755859375, 88.63999938964844, 86.64999389648438, 87.18999481201172, 86.7699966430664, 84.7699966430664, 84.69000244140625, 86.8699951171875, 85.94999694824219, 86.45999908447266, 84.65999603271484, 87.58999633789062, 88.45999908447266, 88.12999725341797, 86.8499984741211, 87.58999633789062, 86.56999969482422, 85.33999633789062, 86.6199951171875, 88.7699966430664, 88.25999450683594, 84.75999450683594, 88.90999603271484, 87.06999969482422, 91.52999877929688, 91.56999206542969, 91.81999206542969, 91.9699935913086, 92.07999420166016, 91.94999694824219, 91.87999725341797, 92.1399917602539, 92.08999633789062, 92.0999984741211, 92.0199966430664, 92.0999984741211, 92.2199935913086, 92.05999755859375, 92.10999298095703, 92.23999786376953, 92.22999572753906, 92.25999450683594, 92.3699951171875, 92.31999206542969, 92.25999450683594, 92.19999694824219, 92.37999725341797, 92.30999755859375, 92.41999816894531, 92.32999420166016, 92.33999633789062, 92.3499984741211, 92.33999633789062, 92.45999908447266, 92.3499984741211, 92.39999389648438, 92.44999694824219, 92.5199966430664, 92.47999572753906, 92.41999816894531, 92.62999725341797, 92.44999694824219, 92.47999572753906, 92.57999420166016, 92.49999237060547, 92.45999908447266, 92.42999267578125, 92.45999908447266, 92.43999481201172, 92.4699935913086, 92.43999481201172, 92.48999786376953, 92.42999267578125, 92.43999481201172], "accs5": [66.72999572753906, 78.98999786376953, 88.80999755859375, 91.39999389648438, 93.83999633789062, 93.91999816894531, 96.06999969482422, 96.26000213623047, 97.3699951171875, 97.12999725341797, 97.48999786376953, 98.27999114990234, 97.72999572753906, 98.35999298095703, 98.6399917602539, 98.89999389648438, 98.43999481201172, 98.5199966430664, 99.04999542236328, 98.9699935913086, 99.05999755859375, 99.16999816894531, 99.14999389648438, 99.15999603271484, 99.15999603271484, 99.2199935913086, 98.8699951171875, 99.18999481201172, 99.2699966430664, 99.15999603271484, 99.28999328613281, 99.33999633789062, 99.04999542236328, 99.3499984741211, 98.97999572753906, 99.31999969482422, 99.32999420166016, 99.30999755859375, 98.83999633789062, 99.15999603271484, 99.35999298095703, 99.29999542236328, 99.35999298095703, 99.23999786376953, 99.0999984741211, 98.9699935913086, 99.13999938964844, 99.3499984741211, 99.30999755859375, 99.31999969482422, 99.37999725341797, 99.27999877929688, 99.43999481201172, 99.35999298095703, 99.29999542236328, 98.97999572753906, 99.27999877929688, 99.18999481201172, 99.3499984741211, 99.24999237060547, 99.3499984741211, 99.49999237060547, 99.25999450683594, 99.43999481201172, 99.19999694824219, 99.48999786376953, 99.39999389648438, 99.33999633789062, 99.13999938964844, 99.44999694824219, 99.2699966430664, 99.12999725341797, 99.22999572753906, 99.27999877929688, 99.08999633789062, 99.30999755859375, 99.3499984741211, 99.42999267578125, 99.05999755859375, 99.41999816894531, 99.38999938964844, 99.32999420166016, 99.23999786376953, 98.93999481201172, 99.33999633789062, 98.65999603271484, 99.38999938964844, 99.48999786376953, 99.19999694824219, 99.40999603271484, 99.18999481201172, 99.22999572753906, 99.41999816894531, 99.33999633789062, 99.40999603271484, 99.3699951171875, 99.3499984741211, 99.0999984741211, 99.35999298095703, 99.14999389648438, 99.08999633789062, 99.35999298095703, 99.32999420166016, 99.14999389648438, 99.47999572753906, 99.32999420166016, 99.50999450683594, 99.41999816894531, 99.38999938964844, 99.48999786376953, 99.14999389648438, 99.31999969482422, 99.37999725341797, 99.29999542236328, 99.32999420166016, 99.5199966430664, 98.8899917602539, 99.41999816894531, 99.23999786376953, 99.45999908447266, 99.40999603271484, 99.39999389648438, 99.30999755859375, 99.24999237060547, 99.40999603271484, 99.40999603271484, 99.42999267578125, 99.44999694824219, 99.31999969482422, 99.50999450683594, 99.42999267578125, 99.02999877929688, 99.39999389648438, 99.32999420166016, 99.17999267578125, 99.06999206542969, 99.18999481201172, 99.07999420166016, 99.41999816894531, 99.33999633789062, 99.23999786376953, 99.24999237060547, 99.0199966430664, 99.13999938964844, 99.31999969482422, 99.58999633789062, 99.40999603271484, 98.93999481201172, 99.47999572753906, 99.45999908447266, 99.69999694824219, 99.70999908447266, 99.68999481201172, 99.69999694824219, 99.67999267578125, 99.66999816894531, 99.65999603271484, 99.66999816894531, 99.63999938964844, 99.64999389648438, 99.64999389648438, 99.63999938964844, 99.6199951171875, 99.63999938964844, 99.64999389648438, 99.62999725341797, 99.65999603271484, 99.65999603271484, 99.64999389648438, 99.64999389648438, 99.63999938964844, 99.66999816894531, 99.65999603271484, 99.65999603271484, 99.64999389648438, 99.64999389648438, 99.63999938964844, 99.60999298095703, 99.62999725341797, 99.60999298095703, 99.60999298095703, 99.6199951171875, 99.6199951171875, 99.6199951171875, 99.62999725341797, 99.60999298095703, 99.5999984741211, 99.58999633789062, 99.60999298095703, 99.58999633789062, 99.6199951171875, 99.60999298095703, 99.58999633789062, 99.5999984741211, 99.60999298095703, 99.5999984741211, 99.62999725341797, 99.62999725341797, 99.62999725341797, 99.62999725341797], "epoch_time": 39.284228801727295, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_64_42.json <==
{"train_losses": [1.8859511613845825, 1.5412575006484985, 1.331403136253357, 1.056872844696045, 0.8391106128692627, 0.6989136338233948, 0.6094757914543152, 0.5362132787704468, 0.4824512302875519, 0.4368821680545807, 0.40397170186042786, 0.375570148229599, 0.35231074690818787, 0.32900816202163696, 0.30976617336273193, 0.2988644540309906, 0.2842387557029724, 0.2724791467189789, 0.26802051067352295, 0.2546767592430115, 0.2506398856639862, 0.23980456590652466, 0.23333533108234406, 0.22873669862747192, 0.22917136549949646, 0.225767120718956, 0.22192257642745972, 0.21542757749557495, 0.20985306799411774, 0.20908081531524658, 0.2043771594762802, 0.20643480122089386, 0.20068155229091644, 0.192327082157135, 0.191044881939888, 0.19357964396476746, 0.19136127829551697, 0.1938887983560562, 0.186984583735466, 0.1910436451435089, 0.18905042111873627, 0.18701162934303284, 0.18684867024421692, 0.18552030622959137, 0.18986251950263977, 0.18294474482536316, 0.19252702593803406, 0.1838201880455017, 0.18863359093666077, 0.18461363017559052, 0.19051067531108856, 0.17945486307144165, 0.18304942548274994, 0.18140694499015808, 0.1779193878173828, 0.174212247133255, 0.17482173442840576, 0.17421117424964905, 0.17501704394817352, 0.17540393769741058, 0.17435579001903534, 0.17258355021476746, 0.17456206679344177, 0.17041710019111633, 0.1708100289106369, 0.1681666523218155, 0.17042608559131622, 0.16231653094291687, 0.16605980694293976, 0.1651879996061325, 0.16568803787231445, 0.16932179033756256, 0.16302883625030518, 0.16385778784751892, 0.15896734595298767, 0.16309010982513428, 0.159911647439003, 0.16252659261226654, 0.16097594797611237, 0.16215378046035767, 0.16270078718662262, 0.16119283437728882, 0.16267073154449463, 0.15720222890377045, 0.14920476078987122, 0.15578222274780273, 0.15879690647125244, 0.16107158362865448, 0.1592218577861786, 0.16426682472229004, 0.15614140033721924, 0.1561397761106491, 0.16191911697387695, 0.15569433569908142, 0.15377917885780334, 0.15426160395145416, 0.15274398028850555, 0.16897855699062347, 0.15148387849330902, 0.154246523976326, 0.15284016728401184, 0.1536664366722107, 0.15368473529815674, 0.1516583412885666, 0.1561320275068283, 0.15457668900489807, 0.15773555636405945, 0.15888188779354095, 0.152014821767807, 0.15393663942813873, 0.155782550573349, 0.152053102850914, 0.15185819566249847, 0.1501711755990982, 0.15480661392211914, 0.15514063835144043, 0.15179233253002167, 0.15386004745960236, 0.1511136293411255, 0.15293623507022858, 0.14979971945285797, 0.1509391814470291, 0.15742343664169312, 0.15520040690898895, 0.1514294147491455, 0.1525188386440277, 0.1483890414237976, 0.14780457317829132, 0.15237103402614594, 0.14923791587352753, 0.14536046981811523, 0.14713631570339203, 0.1544371396303177, 0.1501043289899826, 0.14924484491348267, 0.1474461704492569, 0.15318985283374786, 0.14528274536132812, 0.14882870018482208, 0.14627496898174286, 0.14864249527454376, 0.14679963886737823, 0.14786137640476227, 0.1495828628540039, 0.15021175146102905, 0.14589360356330872, 0.14716027677059174, 0.14781437814235687, 0.14830949902534485, 0.14678215980529785, 0.05974753573536873, 0.033143702894449234, 0.024165162816643715, 0.018686391413211823, 0.01601564884185791, 0.015096922405064106, 0.01132169645279646, 0.010912408120930195, 0.009123077616095543, 0.007761759217828512, 0.0063428436405956745, 0.00621785270050168, 0.006352962926030159, 0.006025250069797039, 0.005320961587131023, 0.005323457065969706, 0.0051069497130811214, 0.004721240606158972, 0.004973914474248886, 0.004904536530375481, 0.004527231678366661, 0.0047617447562515736, 0.004093156661838293, 0.00397176668047905, 0.0053703393787145615, 0.004578074440360069, 0.004413964692503214, 0.0042997016571462154, 0.003735212842002511, 0.004657974001020193, 0.004016883205622435, 0.0037415209226310253, 0.004035245627164841, 0.003170820651575923, 0.003923912066966295, 0.0051390500739216805, 0.004261701367795467, 0.003939138259738684, 0.005007110070437193, 0.004327666945755482, 0.0032391399145126343, 0.0037755887024104595, 0.005724627524614334, 0.0058506266213953495, 0.00587062444537878, 0.005281157325953245, 0.005239068530499935, 0.004452515859156847, 0.005958158522844315, 0.005430490709841251], "accs1": [39.189998626708984, 49.099998474121094, 57.23999786376953, 66.16999816894531, 69.04999542236328, 76.81999969482422, 78.29000091552734, 77.16000366210938, 83.05999755859375, 82.93000030517578, 83.55000305175781, 83.33999633789062, 85.6199951171875, 86.38999938964844, 85.81999206542969, 87.08999633789062, 86.8499984741211, 88.37999725341797, 86.10999298095703, 87.77999877929688, 87.45999908447266, 89.02999877929688, 86.2199935913086, 88.65999603271484, 87.75, 88.04000091552734, 84.72999572753906, 89.27999877929688, 86.66999816894531, 89.88999938964844, 88.3499984741211, 88.88999938964844, 89.47999572753906, 89.08999633789062, 90.06999969482422, 87.41999816894531, 88.7699966430664, 89.29000091552734, 90.0, 89.80000305175781, 89.43000030517578, 87.54999542236328, 88.40999603271484, 88.72000122070312, 88.7699966430664, 86.05999755859375, 89.16999816894531, 88.68999481201172, 89.04999542236328, 89.04000091552734, 88.65999603271484, 88.22000122070312, 89.16999816894531, 90.61000061035156, 89.69999694824219, 88.81999969482422, 87.87999725341797, 87.20999908447266, 90.09000396728516, 90.02999877929688, 88.76000213623047, 89.9000015258789, 87.93999481201172, 90.26000213623047, 88.05999755859375, 89.30000305175781, 89.51000213623047, 89.04999542236328, 90.0999984741211, 84.38999938964844, 90.48999786376953, 87.86000061035156, 89.18000030517578, 90.0, 88.69999694824219, 87.75, 89.18000030517578, 87.88999938964844, 89.41999816894531, 90.54000091552734, 88.6500015258789, 88.95999908447266, 90.95999908447266, 90.83000183105469, 90.80000305175781, 89.5199966430664, 89.37000274658203, 90.02999877929688, 90.27000427246094, 86.97999572753906, 89.9000015258789, 90.66000366210938, 90.90999603271484, 88.41999816894531, 90.48999786376953, 90.8499984741211, 90.54000091552734, 90.81999969482422, 89.88999938964844, 84.93000030517578, 91.00999450683594, 88.90999603271484, 89.37000274658203, 89.94000244140625, 88.97000122070312, 90.31999969482422, 90.56999969482422, 91.74999237060547, 86.5999984741211, 91.29999542236328, 90.1500015258789, 90.38999938964844, 89.12999725341797, 90.0999984741211, 90.58999633789062, 89.98999786376953, 90.75, 88.22999572753906, 89.54000091552734, 88.72999572753906, 90.30999755859375, 91.19999694824219, 89.86000061035156, 90.68000030517578, 88.5199966430664, 90.3499984741211, 90.52999877929688, 90.0999984741211, 89.47000122070312, 89.48999786376953, 89.98999786376953, 89.30000305175781, 89.3499984741211, 87.81999969482422, 91.25999450683594, 90.05000305175781, 90.25, 89.9000015258789, 89.30000305175781, 87.7699966430664, 90.4800033569336, 90.41999816894531, 89.79000091552734, 89.18000030517578, 90.43000030517578, 90.18000030517578, 89.72000122070312, 89.56999969482422, 91.98999786376953, 88.58999633789062, 94.30999755859375, 94.81999969482422, 95.04000091552734, 95.19999694824219, 95.0999984741211, 95.11000061035156, 95.12999725341797, 95.15999603271484, 95.29999542236328, 95.0999984741211, 95.27999877929688, 95.25, 95.38999938964844, 95.13999938964844, 95.08000183105469, 95.19000244140625, 95.04999542236328, 95.16999816894531, 95.05999755859375, 95.06999969482422, 95.22000122070312, 95.1500015258789, 95.22000122070312, 95.16999816894531, 95.12999725341797, 95.02999877929688, 94.94999694824219, 95.19000244140625, 95.0999984741211, 95.1199951171875, 95.27999877929688, 95.26000213623047, 95.1500015258789, 95.08999633789062, 94.97000122070312, 95.08000183105469, 95.1199951171875, 95.06999969482422, 95.1500015258789, 95.1500015258789, 95.06999969482422, 95.04000091552734, 94.73999786376953, 94.90999603271484, 95.02999877929688, 95.11000061035156, 95.20999908447266, 94.79999542236328, 95.05999755859375, 95.02999877929688], "accs5": [90.18000030517578, 93.25999450683594, 94.87999725341797, 97.62999725341797, 97.69999694824219, 98.3499984741211, 98.47999572753906, 98.49999237060547, 99.18999481201172, 99.28999328613281, 99.31999969482422, 99.39999389648438, 99.41999816894531, 99.44999694824219, 99.55999755859375, 99.5999984741211, 99.3699951171875, 99.49999237060547, 99.54999542236328, 99.52999877929688, 99.47999572753906, 99.49999237060547, 99.48999786376953, 99.56999969482422, 99.47999572753906, 99.63999938964844, 98.99999237060547, 99.63999938964844, 99.53999328613281, 99.56999969482422, 99.70999908447266, 99.57999420166016, 99.68999481201172, 99.6199951171875, 99.65999603271484, 99.43999481201172, 99.62999725341797, 99.5999984741211, 99.67999267578125, 99.57999420166016, 99.56999969482422, 99.52999877929688, 99.5999984741211, 99.5199966430664, 99.57999420166016, 99.44999694824219, 99.4699935913086, 99.79999542236328, 99.54999542236328, 99.32999420166016, 99.68999481201172, 99.7199935913086, 99.56999969482422, 99.60999298095703, 99.64999389648438, 99.55999755859375, 99.53999328613281, 99.45999908447266, 99.60999298095703, 99.49999237060547, 99.6199951171875, 99.65999603271484, 99.38999938964844, 99.54999542236328, 99.5199966430664, 99.63999938964844, 99.72999572753906, 99.63999938964844, 99.5199966430664, 99.22999572753906, 99.68999481201172, 99.48999786376953, 99.33999633789062, 99.5999984741211, 99.30999755859375, 99.37999725341797, 99.65999603271484, 99.4699935913086, 99.68999481201172, 99.64999389648438, 99.65999603271484, 99.47999572753906, 99.65999603271484, 99.62999725341797, 99.67999267578125, 99.64999389648438, 99.6199951171875, 99.6199951171875, 99.65999603271484, 99.56999969482422, 99.63999938964844, 99.66999816894531, 99.53999328613281, 99.64999389648438, 99.65999603271484, 99.67999267578125, 99.54999542236328, 99.67999267578125, 99.66999816894531, 99.05999755859375, 99.57999420166016, 99.47999572753906, 99.6199951171875, 99.63999938964844, 99.6199951171875, 99.64999389648438, 99.66999816894531, 99.77999877929688, 99.44999694824219, 99.5999984741211, 99.53999328613281, 99.6199951171875, 99.63999938964844, 99.65999603271484, 99.63999938964844, 99.56999969482422, 99.75, 99.54999542236328, 99.6199951171875, 99.5199966430664, 99.67999267578125, 99.65999603271484, 99.52999877929688, 99.63999938964844, 99.45999908447266, 99.70999908447266, 99.5999984741211, 99.60999298095703, 99.45999908447266, 99.70999908447266, 99.63999938964844, 99.63999938964844, 99.45999908447266, 99.66999816894531, 99.72999572753906, 99.60999298095703, 99.65999603271484, 99.7199935913086, 99.49999237060547, 99.5999984741211, 99.47999572753906, 99.7199935913086, 99.67999267578125, 99.54999542236328, 99.56999969482422, 99.58999633789062, 99.4699935913086, 99.66999816894531, 99.69999694824219, 99.55999755859375, 99.83999633789062, 99.83999633789062, 99.85999298095703, 99.81999969482422, 99.87999725341797, 99.8699951171875, 99.8699951171875, 99.8699951171875, 99.85999298095703, 99.87999725341797, 99.82999420166016, 99.81999969482422, 99.81999969482422, 99.81999969482422, 99.87999725341797, 99.8499984741211, 99.82999420166016, 99.82999420166016, 99.8499984741211, 99.80999755859375, 99.81999969482422, 99.8499984741211, 99.85999298095703, 99.85999298095703, 99.81999969482422, 99.78999328613281, 99.85999298095703, 99.83999633789062, 99.85999298095703, 99.82999420166016, 99.83999633789062, 99.8499984741211, 99.8499984741211, 99.81999969482422, 99.80999755859375, 99.83999633789062, 99.8499984741211, 99.82999420166016, 99.85999298095703, 99.83999633789062, 99.81999969482422, 99.80999755859375, 99.83999633789062, 99.8499984741211, 99.83999633789062, 99.83999633789062, 99.8699951171875, 99.80999755859375, 99.87999725341797, 99.80999755859375], "epoch_time": 59.79843735694885, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_64_43.json <==
{"train_losses": [1.9029101133346558, 1.5567388534545898, 1.332539677619934, 1.058950662612915, 0.8339166045188904, 0.6974154710769653, 0.6023111343383789, 0.5334205627441406, 0.4819835126399994, 0.44049158692359924, 0.40891581773757935, 0.37500306963920593, 0.354047566652298, 0.3351457417011261, 0.3144758939743042, 0.3016602396965027, 0.280220627784729, 0.28026559948921204, 0.2662903964519501, 0.25604987144470215, 0.25206229090690613, 0.2399289458990097, 0.2396242767572403, 0.2329327017068863, 0.22808562219142914, 0.22531446814537048, 0.22443881630897522, 0.21231380105018616, 0.21635200083255768, 0.20852240920066833, 0.20738501846790314, 0.20355473458766937, 0.20135743916034698, 0.2005654275417328, 0.19475966691970825, 0.19208823144435883, 0.18740181624889374, 0.1921817660331726, 0.19283536076545715, 0.186979278922081, 0.18813639879226685, 0.19175831973552704, 0.18847142159938812, 0.19025026261806488, 0.18673725426197052, 0.1864209920167923, 0.18796615302562714, 0.18762411177158356, 0.18383072316646576, 0.18673637509346008, 0.18457970023155212, 0.1828031986951828, 0.18449100852012634, 0.1801053136587143, 0.17476139962673187, 0.17990347743034363, 0.17540685832500458, 0.1772836148738861, 0.17660149931907654, 0.1717132180929184, 0.1733337789773941, 0.17131786048412323, 0.1744416356086731, 0.17263762652873993, 0.16817568242549896, 0.173410564661026, 0.16470511257648468, 0.16858792304992676, 0.16211390495300293, 0.1726956069469452, 0.16717922687530518, 0.16205230355262756, 0.1649540513753891, 0.15929658710956573, 0.16277050971984863, 0.16154131293296814, 0.16477976739406586, 0.1599941998720169, 0.16186688840389252, 0.16070446372032166, 0.1570461541414261, 0.15979620814323425, 0.16008368134498596, 0.154862642288208, 0.15569861233234406, 0.15599608421325684, 0.15640202164649963, 0.16283801198005676, 0.1622941941022873, 0.15939487516880035, 0.15977735817432404, 0.1598927229642868, 0.15596961975097656, 0.160555899143219, 0.15283705294132233, 0.15354618430137634, 0.15177969634532928, 0.1531970053911209, 0.15825612843036652, 0.14659956097602844, 0.1513952761888504, 0.15032358467578888, 0.15392565727233887, 0.15324126183986664, 0.1547539234161377, 0.15536484122276306, 0.15913106501102448, 0.15205717086791992, 0.1550300419330597, 0.15831494331359863, 0.1565655916929245, 0.15109242498874664, 0.1492210179567337, 0.14620724320411682, 0.15105904638767242, 0.15037104487419128, 0.1535070538520813, 0.15109504759311676, 0.15267257392406464, 0.1507464498281479, 0.1488521695137024, 0.15317058563232422, 0.1565553992986679, 0.15155714750289917, 0.14852863550186157, 0.14889629185199738, 0.14951077103614807, 0.14982804656028748, 0.15038958191871643, 0.14673005044460297, 0.15461662411689758, 0.1456041932106018, 0.14658311009407043, 0.14597518742084503, 0.1490001529455185, 0.14995896816253662, 0.14880377054214478, 0.15273022651672363, 0.1456814855337143, 0.1487969309091568, 0.1480393260717392, 0.14783038198947906, 0.1486636847257614, 0.1490020602941513, 0.14490346610546112, 0.14846107363700867, 0.1480761617422104, 0.14704349637031555, 0.14421258866786957, 0.14456342160701752, 0.06272821873426437, 0.032777007669210434, 0.023662861436605453, 0.019471609964966774, 0.01577448472380638, 0.013078558258712292, 0.011382614262402058, 0.010857234708964825, 0.009673712775111198, 0.008048920892179012, 0.007983255200088024, 0.007776611018925905, 0.006877873558551073, 0.0062858047895133495, 0.005818260833621025, 0.005343670025467873, 0.006677552126348019, 0.005503556225448847, 0.005151938181370497, 0.005196018144488335, 0.003938206471502781, 0.004144970793277025, 0.005064048338681459, 0.0051686423830688, 0.005236470606178045, 0.005637751892209053, 0.004720515105873346, 0.004089660476893187, 0.0032400749623775482, 0.0037010563537478447, 0.004429016727954149, 0.004232015460729599, 0.00453681917861104, 0.0045565348118543625, 0.0035896904300898314, 0.0033026710152626038, 0.0036957457195967436, 0.00436158012598753, 0.004106371663510799, 0.004247796256095171, 0.0036374926567077637, 0.003563652513548732, 0.0036828762385994196, 0.004295918624848127, 0.005013640038669109, 0.005521497689187527, 0.005573037080466747, 0.0057027628645300865, 0.00529246823862195, 0.004544277209788561], "accs1": [38.119998931884766, 46.5099983215332, 58.77000045776367, 67.38999938964844, 72.98999786376953, 74.81999969482422, 78.97999572753906, 81.75999450683594, 79.16999816894531, 83.70999908447266, 84.37999725341797, 85.13999938964844, 84.11000061035156, 82.1500015258789, 83.9800033569336, 87.14999389648438, 85.60999298095703, 87.91999816894531, 87.38999938964844, 88.3499984741211, 88.12999725341797, 85.77999877929688, 87.72999572753906, 88.79000091552734, 88.33000183105469, 88.66999816894531, 88.52999877929688, 88.52999877929688, 88.61000061035156, 87.40999603271484, 88.93000030517578, 89.98999786376953, 89.1500015258789, 89.1500015258789, 88.37999725341797, 88.98999786376953, 87.88999938964844, 87.82999420166016, 89.37999725341797, 89.04000091552734, 88.68000030517578, 89.55999755859375, 86.97999572753906, 90.29000091552734, 88.00999450683594, 89.27999877929688, 89.5999984741211, 87.7699966430664, 88.63999938964844, 87.89999389648438, 89.20999908447266, 89.69999694824219, 89.87999725341797, 88.3699951171875, 87.6199951171875, 86.80999755859375, 88.81999969482422, 88.94000244140625, 90.52000427246094, 89.83999633789062, 89.04000091552734, 90.69999694824219, 89.30999755859375, 89.33000183105469, 87.64999389648438, 88.80999755859375, 89.69999694824219, 89.41999816894531, 90.95999908447266, 90.93000030517578, 90.51000213623047, 89.63999938964844, 89.2699966430664, 87.56999969482422, 90.83000183105469, 90.62000274658203, 87.98999786376953, 90.94000244140625, 88.54999542236328, 90.77999877929688, 90.25, 89.06999969482422, 90.83999633789062, 91.15999603271484, 89.13999938964844, 89.48999786376953, 90.41999816894531, 89.88999938964844, 91.06999969482422, 90.5, 90.19999694824219, 90.4800033569336, 90.05000305175781, 90.0199966430664, 90.01000213623047, 89.56999969482422, 89.33999633789062, 89.73999786376953, 88.41999816894531, 90.12000274658203, 89.80999755859375, 90.05000305175781, 88.95999908447266, 89.54000091552734, 90.44000244140625, 90.97999572753906, 90.05999755859375, 90.0199966430664, 90.44000244140625, 91.12999725341797, 89.22999572753906, 88.7699966430664, 90.97999572753906, 90.76000213623047, 90.48999786376953, 91.13999938964844, 89.13999938964844, 90.09000396728516, 89.91999816894531, 89.3499984741211, 89.88999938964844, 87.18999481201172, 90.2300033569336, 90.97999572753906, 91.29999542236328, 88.83000183105469, 89.68000030517578, 88.15999603271484, 90.76000213623047, 90.0999984741211, 89.95999908447266, 89.69999694824219, 90.97000122070312, 90.55999755859375, 88.66999816894531, 90.34000396728516, 89.2699966430664, 90.76000213623047, 90.44999694824219, 90.19000244140625, 86.89999389648438, 89.97000122070312, 90.61000061035156, 88.48999786376953, 89.51000213623047, 89.61000061035156, 91.37999725341797, 90.77999877929688, 87.02999877929688, 89.91000366210938, 94.4000015258789, 94.43000030517578, 94.47999572753906, 94.54999542236328, 94.73999786376953, 94.77999877929688, 94.66999816894531, 94.81999969482422, 94.97000122070312, 94.88999938964844, 94.87999725341797, 94.93999481201172, 95.08999633789062, 94.91999816894531, 95.13999938964844, 94.75999450683594, 94.77999877929688, 94.83999633789062, 94.69999694824219, 94.91999816894531, 94.97000122070312, 95.08999633789062, 94.98999786376953, 94.88999938964844, 94.77999877929688, 94.79000091552734, 94.5999984741211, 94.79000091552734, 94.93000030517578, 94.68999481201172, 94.77999877929688, 94.70999908447266, 94.7699966430664, 94.98999786376953, 94.90999603271484, 94.65999603271484, 94.83000183105469, 94.77999877929688, 94.72999572753906, 94.70999908447266, 94.87999725341797, 94.81999969482422, 94.77999877929688, 94.68999481201172, 94.6500015258789, 94.69999694824219, 94.81999969482422, 94.79999542236328, 94.86000061035156, 94.68000030517578], "accs5": [89.63999938964844, 92.2199935913086, 95.91999816894531, 97.52999877929688, 97.77999877929688, 98.3499984741211, 98.62999725341797, 98.94999694824219, 99.05999755859375, 99.27999877929688, 99.44999694824219, 99.33999633789062, 99.44999694824219, 99.40999603271484, 99.40999603271484, 99.45999908447266, 99.32999420166016, 99.65999603271484, 99.52999877929688, 99.63999938964844, 99.55999755859375, 99.49999237060547, 99.48999786376953, 99.6199951171875, 99.6199951171875, 99.6199951171875, 99.68999481201172, 99.6199951171875, 99.58999633789062, 99.66999816894531, 99.50999450683594, 99.62999725341797, 99.60999298095703, 99.65999603271484, 99.53999328613281, 99.50999450683594, 99.52999877929688, 99.44999694824219, 99.56999969482422, 99.56999969482422, 99.6199951171875, 99.67999267578125, 99.56999969482422, 99.6199951171875, 99.69999694824219, 99.63999938964844, 99.54999542236328, 99.29999542236328, 99.53999328613281, 99.5199966430664, 99.72999572753906, 99.60999298095703, 99.66999816894531, 99.45999908447266, 99.52999877929688, 99.55999755859375, 99.53999328613281, 99.47999572753906, 99.64999389648438, 99.56999969482422, 99.60999298095703, 99.58999633789062, 99.66999816894531, 99.5199966430664, 99.39999389648438, 99.68999481201172, 99.65999603271484, 99.68999481201172, 99.75999450683594, 99.73999786376953, 99.60999298095703, 99.56999969482422, 99.57999420166016, 99.68999481201172, 99.72999572753906, 99.62999725341797, 99.42999267578125, 99.60999298095703, 99.52999877929688, 99.67999267578125, 99.67999267578125, 99.5999984741211, 99.73999786376953, 99.77999877929688, 99.64999389648438, 99.64999389648438, 99.72999572753906, 99.6199951171875, 99.69999694824219, 99.67999267578125, 99.5999984741211, 99.65999603271484, 99.60999298095703, 99.72999572753906, 99.64999389648438, 99.69999694824219, 99.54999542236328, 99.57999420166016, 99.24999237060547, 99.6199951171875, 99.67999267578125, 99.55999755859375, 99.37999725341797, 99.5999984741211, 99.57999420166016, 99.62999725341797, 99.56999969482422, 99.63999938964844, 99.64999389648438, 99.67999267578125, 99.48999786376953, 99.45999908447266, 99.55999755859375, 99.63999938964844, 99.62999725341797, 99.81999969482422, 99.5999984741211, 99.65999603271484, 99.57999420166016, 99.5999984741211, 99.66999816894531, 99.47999572753906, 99.68999481201172, 99.62999725341797, 99.75999450683594, 99.39999389648438, 99.56999969482422, 99.39999389648438, 99.64999389648438, 99.65999603271484, 99.58999633789062, 99.47999572753906, 99.70999908447266, 99.73999786376953, 99.62999725341797, 99.67999267578125, 99.53999328613281, 99.68999481201172, 99.68999481201172, 99.6199951171875, 99.18999481201172, 99.65999603271484, 99.7199935913086, 99.39999389648438, 99.47999572753906, 99.54999542236328, 99.66999816894531, 99.66999816894531, 99.30999755859375, 99.57999420166016, 99.88999938964844, 99.87999725341797, 99.87999725341797, 99.87999725341797, 99.88999938964844, 99.87999725341797, 99.88999938964844, 99.85999298095703, 99.80999755859375, 99.8699951171875, 99.88999938964844, 99.87999725341797, 99.85999298095703, 99.88999938964844, 99.87999725341797, 99.87999725341797, 99.85999298095703, 99.88999938964844, 99.8499984741211, 99.85999298095703, 99.8499984741211, 99.85999298095703, 99.85999298095703, 99.85999298095703, 99.8699951171875, 99.85999298095703, 99.8699951171875, 99.83999633789062, 99.80999755859375, 99.85999298095703, 99.83999633789062, 99.8499984741211, 99.8699951171875, 99.81999969482422, 99.8499984741211, 99.85999298095703, 99.79999542236328, 99.88999938964844, 99.82999420166016, 99.85999298095703, 99.83999633789062, 99.82999420166016, 99.8499984741211, 99.8499984741211, 99.8499984741211, 99.8499984741211, 99.81999969482422, 99.8499984741211, 99.85999298095703, 99.8499984741211], "epoch_time": 60.35642385482788, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/activesgdaggg_0.0001_64_44.json <==
{"train_losses": [1.9115959405899048, 1.5789005756378174, 1.3488843441009521, 1.0841515064239502, 0.8817610740661621, 0.7249106764793396, 0.6119393706321716, 0.5404958724975586, 0.48160627484321594, 0.44383201003074646, 0.40107476711273193, 0.3749083876609802, 0.3487666845321655, 0.33309513330459595, 0.31581348180770874, 0.2937657833099365, 0.2894968092441559, 0.2745800018310547, 0.262304425239563, 0.25556686520576477, 0.2460104078054428, 0.239854097366333, 0.2394656538963318, 0.233831524848938, 0.22600007057189941, 0.22422908246517181, 0.21702083945274353, 0.220777690410614, 0.2111019492149353, 0.209699347615242, 0.20977507531642914, 0.2006867378950119, 0.19891583919525146, 0.20005609095096588, 0.1950651854276657, 0.199813574552536, 0.19563424587249756, 0.19464616477489471, 0.1869933158159256, 0.1886608749628067, 0.18725654482841492, 0.18692073225975037, 0.18845893442630768, 0.18348698318004608, 0.18873412907123566, 0.19017891585826874, 0.1883964240550995, 0.1871155947446823, 0.1833355873823166, 0.18424969911575317, 0.1859370917081833, 0.1848597675561905, 0.18539409339427948, 0.1778901070356369, 0.18161115050315857, 0.18086282908916473, 0.17701920866966248, 0.18074257671833038, 0.1770107001066208, 0.17790371179580688, 0.17366087436676025, 0.1697111278772354, 0.17518167197704315, 0.17383532226085663, 0.1751469522714615, 0.16739843785762787, 0.17030829191207886, 0.1704845130443573, 0.16841661930084229, 0.1681138426065445, 0.16555695235729218, 0.16653341054916382, 0.16678956151008606, 0.16631966829299927, 0.16361480951309204, 0.1686631143093109, 0.16364865005016327, 0.15947860479354858, 0.16748930513858795, 0.16065502166748047, 0.16564786434173584, 0.16102010011672974, 0.15609702467918396, 0.16367588937282562, 0.16066770255565643, 0.16280512511730194, 0.16985450685024261, 0.16317731142044067, 0.15916459262371063, 0.15783782303333282, 0.1594308316707611, 0.15863743424415588, 0.16025541722774506, 0.15725605189800262, 0.15923766791820526, 0.15205803513526917, 0.15930530428886414, 0.15675464272499084, 0.15571242570877075, 0.15600909292697906, 0.15997159481048584, 0.15707777440547943, 0.1543208211660385, 0.15365555882453918, 0.15557697415351868, 0.16167297959327698, 0.15488238632678986, 0.1575305163860321, 0.15725816786289215, 0.15396489202976227, 0.15532170236110687, 0.14743337035179138, 0.15205901861190796, 0.14930321276187897, 0.1475163996219635, 0.15064217150211334, 0.15439419448375702, 0.1554330289363861, 0.15021082758903503, 0.15114839375019073, 0.15673795342445374, 0.15767315030097961, 0.15343452990055084, 0.14854185283184052, 0.14762677252292633, 0.15252935886383057, 0.15008510649204254, 0.14782994985580444, 0.14724397659301758, 0.15433061122894287, 0.14952178299427032, 0.1501203030347824, 0.14280496537685394, 0.1553841531276703, 0.14894446730613708, 0.1467924416065216, 0.1480589061975479, 0.14847885072231293, 0.1440914124250412, 0.14609120786190033, 0.1490781456232071, 0.147964745759964, 0.14632663130760193, 0.1481834053993225, 0.1472061574459076, 0.14698944985866547, 0.1487783044576645, 0.15038573741912842, 0.1466633528470993, 0.14760518074035645, 0.05867753177881241, 0.03182134032249451, 0.02339574135839939, 0.019111987203359604, 0.014915978536009789, 0.013383704237639904, 0.011098750866949558, 0.010038025677204132, 0.00857479590922594, 0.008057394996285439, 0.007669567596167326, 0.006570832338184118, 0.00569236371666193, 0.006434461567550898, 0.005228052847087383, 0.005352622363716364, 0.004765062592923641, 0.00568053312599659, 0.004153423476964235, 0.004670650698244572, 0.0045910985209047794, 0.004303901921957731, 0.004174420144408941, 0.004103003069758415, 0.0056199850514531136, 0.0045913346111774445, 0.004161693621426821, 0.003851120825856924, 0.0045500583946704865, 0.003983809147030115, 0.003642629599198699, 0.0038731785025447607, 0.004208008758723736, 0.003956092055886984, 0.003608827944844961, 0.0035033191088587046, 0.004637913778424263, 0.004173836205154657, 0.004317909013479948, 0.00387918995693326, 0.0038177696987986565, 0.004678541328758001, 0.004694473929703236, 0.004918948747217655, 0.004819341003894806, 0.004697504919022322, 0.004984576255083084, 0.004977991338819265, 0.004892995581030846, 0.00437235739082098], "accs1": [37.70000076293945, 47.04999923706055, 57.37000274658203, 64.18000030517578, 68.16999816894531, 77.08000183105469, 79.57999420166016, 77.29000091552734, 79.0, 80.24999237060547, 85.87999725341797, 83.12999725341797, 81.44999694824219, 87.5, 83.66000366210938, 85.87999725341797, 85.97999572753906, 87.66999816894531, 83.51000213623047, 88.47999572753906, 86.29999542236328, 87.5, 86.87999725341797, 88.91999816894531, 86.19999694824219, 86.42999267578125, 87.08999633789062, 88.22000122070312, 90.04000091552734, 88.94000244140625, 89.75, 86.98999786376953, 89.77999877929688, 87.52999877929688, 88.5999984741211, 88.95999908447266, 88.6500015258789, 89.62999725341797, 90.18000030517578, 89.47999572753906, 89.69999694824219, 88.51000213623047, 89.9800033569336, 90.2300033569336, 87.83999633789062, 86.69999694824219, 86.78999328613281, 88.41999816894531, 89.38999938964844, 88.66999816894531, 89.08000183105469, 88.91999816894531, 88.55999755859375, 89.25, 90.13999938964844, 89.23999786376953, 89.86000061035156, 87.55999755859375, 88.00999450683594, 88.75, 90.27000427246094, 88.33999633789062, 90.69999694824219, 86.81999969482422, 90.20999908447266, 88.43000030517578, 88.5999984741211, 89.93000030517578, 89.9800033569336, 90.87999725341797, 89.43000030517578, 91.80999755859375, 88.79000091552734, 90.66000366210938, 89.30999755859375, 89.23999786376953, 89.93000030517578, 88.33999633789062, 89.83000183105469, 89.0199966430664, 90.12000274658203, 90.56999969482422, 89.26000213623047, 87.19999694824219, 89.33000183105469, 90.70999908447266, 90.27999877929688, 87.15999603271484, 90.05999755859375, 89.55000305175781, 90.51000213623047, 88.8699951171875, 89.9000015258789, 87.80999755859375, 89.12999725341797, 88.4000015258789, 89.55999755859375, 89.01000213623047, 88.75, 86.8699951171875, 90.27999877929688, 90.55999755859375, 91.13999938964844, 91.5, 90.47000122070312, 90.27999877929688, 87.12999725341797, 89.77999877929688, 91.25999450683594, 88.5999984741211, 88.8699951171875, 89.38999938964844, 90.66999816894531, 89.48999786376953, 89.70999908447266, 87.95999908447266, 88.54999542236328, 90.95999908447266, 91.55999755859375, 90.33000183105469, 89.44999694824219, 90.55999755859375, 91.50999450683594, 88.83000183105469, 90.52000427246094, 90.05000305175781, 88.56999969482422, 91.14999389648438, 90.3499984741211, 88.41999816894531, 87.72999572753906, 90.43000030517578, 88.20999908447266, 91.02999877929688, 91.0, 90.0199966430664, 89.02999877929688, 89.44999694824219, 89.9000015258789, 90.97999572753906, 89.9800033569336, 88.16999816894531, 91.00999450683594, 91.38999938964844, 90.52000427246094, 90.8699951171875, 89.45999908447266, 89.31999969482422, 89.36000061035156, 88.83000183105469, 94.56999969482422, 94.70999908447266, 94.90999603271484, 94.90999603271484, 94.95999908447266, 95.0, 95.1199951171875, 95.0199966430664, 95.04999542236328, 95.13999938964844, 95.16999816894531, 95.25, 95.16999816894531, 95.18000030517578, 95.02999877929688, 95.11000061035156, 95.13999938964844, 95.08999633789062, 95.19999694824219, 95.11000061035156, 95.0, 95.0999984741211, 95.04000091552734, 95.04000091552734, 95.0199966430664, 95.0199966430664, 94.8699951171875, 95.04999542236328, 95.19999694824219, 95.04000091552734, 95.04000091552734, 95.0, 95.02999877929688, 95.26000213623047, 94.91999816894531, 94.94999694824219, 95.0199966430664, 94.9000015258789, 94.93999481201172, 94.94999694824219, 95.04999542236328, 94.88999938964844, 94.79999542236328, 94.86000061035156, 95.08999633789062, 94.8499984741211, 94.8499984741211, 95.19999694824219, 94.75, 94.93000030517578], "accs5": [89.41999816894531, 92.16999816894531, 95.40999603271484, 97.11000061035156, 97.50999450683594, 98.44999694824219, 98.98999786376953, 98.9699935913086, 98.31999206542969, 99.0199966430664, 99.49999237060547, 99.35999298095703, 99.1199951171875, 99.56999969482422, 99.32999420166016, 99.52999877929688, 99.64999389648438, 99.55999755859375, 99.30999755859375, 99.60999298095703, 99.50999450683594, 99.52999877929688, 99.48999786376953, 99.60999298095703, 99.5999984741211, 99.32999420166016, 99.47999572753906, 99.57999420166016, 99.66999816894531, 99.58999633789062, 99.63999938964844, 99.60999298095703, 99.65999603271484, 99.45999908447266, 99.58999633789062, 99.60999298095703, 99.65999603271484, 99.62999725341797, 99.64999389648438, 99.6199951171875, 99.6199951171875, 99.47999572753906, 99.57999420166016, 99.7199935913086, 99.52999877929688, 99.48999786376953, 99.58999633789062, 99.45999908447266, 99.66999816894531, 99.56999969482422, 99.64999389648438, 99.6199951171875, 99.52999877929688, 99.38999938964844, 99.63999938964844, 99.64999389648438, 99.57999420166016, 99.38999938964844, 99.48999786376953, 99.6199951171875, 99.64999389648438, 99.48999786376953, 99.58999633789062, 99.49999237060547, 99.60999298095703, 99.5199966430664, 99.52999877929688, 99.72999572753906, 99.80999755859375, 99.7699966430664, 99.5199966430664, 99.8499984741211, 99.52999877929688, 99.72999572753906, 99.70999908447266, 99.49999237060547, 99.70999908447266, 99.48999786376953, 99.63999938964844, 99.56999969482422, 99.65999603271484, 99.69999694824219, 99.68999481201172, 99.63999938964844, 99.5999984741211, 99.58999633789062, 99.70999908447266, 99.24999237060547, 99.60999298095703, 99.53999328613281, 99.73999786376953, 99.78999328613281, 99.75999450683594, 99.43999481201172, 99.5199966430664, 99.5199966430664, 99.53999328613281, 99.31999969482422, 99.70999908447266, 99.40999603271484, 99.69999694824219, 99.69999694824219, 99.78999328613281, 99.77999877929688, 99.62999725341797, 99.64999389648438, 99.23999786376953, 99.5999984741211, 99.67999267578125, 99.28999328613281, 99.58999633789062, 99.72999572753906, 99.63999938964844, 99.66999816894531, 99.5199966430664, 99.5199966430664, 99.5999984741211, 99.80999755859375, 99.5999984741211, 99.6199951171875, 99.56999969482422, 99.75999450683594, 99.72999572753906, 99.69999694824219, 99.63999938964844, 99.73999786376953, 99.49999237060547, 99.73999786376953, 99.60999298095703, 99.43999481201172, 99.60999298095703, 99.6199951171875, 99.52999877929688, 99.4699935913086, 99.75999450683594, 99.72999572753906, 99.62999725341797, 99.5999984741211, 99.57999420166016, 99.64999389648438, 99.63999938964844, 99.50999450683594, 99.68999481201172, 99.73999786376953, 99.64999389648438, 99.5999984741211, 99.55999755859375, 99.73999786376953, 99.38999938964844, 99.65999603271484, 99.91999816894531, 99.89999389648438, 99.88999938964844, 99.88999938964844, 99.88999938964844, 99.88999938964844, 99.89999389648438, 99.93000030517578, 99.85999298095703, 99.87999725341797, 99.87999725341797, 99.8699951171875, 99.89999389648438, 99.87999725341797, 99.8699951171875, 99.90999603271484, 99.88999938964844, 99.8699951171875, 99.93000030517578, 99.8699951171875, 99.85999298095703, 99.85999298095703, 99.83999633789062, 99.88999938964844, 99.91999816894531, 99.89999389648438, 99.87999725341797, 99.83999633789062, 99.8499984741211, 99.87999725341797, 99.8499984741211, 99.78999328613281, 99.85999298095703, 99.85999298095703, 99.83999633789062, 99.83999633789062, 99.80999755859375, 99.8699951171875, 99.79999542236328, 99.83999633789062, 99.87999725341797, 99.85999298095703, 99.83999633789062, 99.83999633789062, 99.8499984741211, 99.81999969482422, 99.79999542236328, 99.85999298095703, 99.79999542236328, 99.82999420166016], "epoch_time": 99.33663201332092, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adabelief_0.001_1024_42.json <==
{"train_losses": [2.0256903171539307, 1.51702880859375, 1.2787777185440063, 1.0626273155212402, 0.9042469263076782, 0.7695154547691345, 0.6760978698730469, 0.6009420156478882, 0.5575236678123474, 0.5028082728385925, 0.4423931837081909, 0.40615788102149963, 0.38554608821868896, 0.35858070850372314, 0.33614617586135864, 0.3022466003894806, 0.2929607033729553, 0.2765215337276459, 0.2647145390510559, 0.24421480298042297, 0.22158385813236237, 0.22169886529445648, 0.2158002257347107, 0.19885872304439545, 0.18033409118652344, 0.16655947268009186, 0.1591782122850418, 0.15725503861904144, 0.14756882190704346, 0.14637979865074158, 0.1362924724817276, 0.1342410445213318, 0.12421749532222748, 0.11851723492145538, 0.11053946614265442, 0.10168106108903885, 0.100819893181324, 0.10183566808700562, 0.09852529317140579, 0.08963633328676224, 0.08595801889896393, 0.09519568085670471, 0.08683566004037857, 0.08752347528934479, 0.0819699615240097, 0.07315077632665634, 0.07494819909334183, 0.06427603214979172, 0.07350610941648483, 0.06802833825349808, 0.06672292947769165, 0.06425079703330994, 0.05714762583374977, 0.05774727836251259, 0.05979064851999283, 0.053779199719429016, 0.04674199968576431, 0.05176396667957306, 0.051183219999074936, 0.04782634228467941, 0.04715563729405403, 0.0429462194442749, 0.04759618639945984, 0.047261230647563934, 0.049950506538152695, 0.04554640129208565, 0.056191056966781616, 0.04044235870242119, 0.03681211173534393, 0.04500231146812439, 0.04191294312477112, 0.03319753333926201, 0.031489674001932144, 0.03629373759031296, 0.04178636148571968, 0.04298682138323784, 0.040112175047397614, 0.03514793887734413, 0.030858397483825684, 0.0297356266528368, 0.025255057960748672, 0.02019312046468258, 0.028240323066711426, 0.030047724023461342, 0.03220576047897339, 0.039938099682331085, 0.03284844756126404, 0.02613154798746109, 0.02370178885757923, 0.024400237947702408, 0.02155662700533867, 0.02660771831870079, 0.035962190479040146, 0.033659569919109344, 0.031722746789455414, 0.03277080878615379, 0.026206806302070618, 0.020335782319307327, 0.021889250725507736, 0.02259509637951851, 0.02001837082207203, 0.018864577636122704, 0.028252897784113884, 0.027012238278985023, 0.026779046282172203, 0.02327093668282032, 0.025326889008283615, 0.01947217807173729, 0.021009262651205063, 0.0184929259121418, 0.01943047344684601, 0.02873031236231327, 0.028250811621546745, 0.025849221274256706, 0.028840381652116776, 0.017693744972348213, 0.01849900186061859, 0.020795335993170738, 0.021961063146591187, 0.020179148763418198, 0.019583268091082573, 0.02136893756687641, 0.01976751536130905, 0.02092551998794079, 0.022214071825146675, 0.02179553173482418, 0.018574116751551628, 0.02076100744307041, 0.016273094341158867, 0.015050886198878288, 0.019867785274982452, 0.02420167624950409, 0.024395357817411423, 0.02568896859884262, 0.02417207695543766, 0.014716923236846924, 0.018622031435370445, 0.014830333180725574, 0.014251934364438057, 0.017538974061608315, 0.01993049867451191, 0.0211029089987278, 0.016667542979121208, 0.019681010395288467, 0.020201291888952255, 0.01811765320599079, 0.016628872603178024, 0.014018857851624489, 0.0165923573076725, 0.019911007955670357, 0.008448448963463306, 0.004296927247196436, 0.002281702123582363, 0.002009758958593011, 0.0016306743491441011, 0.0015118595911189914, 0.0011563097359612584, 0.0013414837885648012, 0.0012038708664476871, 0.001178588019683957, 0.001667050295509398, 0.0010611462639644742, 0.0011009878944605589, 0.001086682197637856, 0.0005922274431213737, 0.000563816458452493, 0.000820124289020896, 0.0008734704460948706, 0.0006711874157190323, 0.00080102653009817, 0.0005429651355370879, 0.0005916075897403061, 0.0004150770546402782, 0.0006430519861169159, 0.0006825558957643807, 0.0005795545876026154, 0.000494456326123327, 0.0006581375491805375, 0.0005884235142730176, 0.0005591692170128226, 0.0005446794675663114, 0.0004968366120010614, 0.0004447365354280919, 0.0005279821925796568, 0.0005153489182703197, 0.00039128903881646693, 0.0004393997078295797, 0.0004639315011445433, 0.00043600512435659766, 0.00047976645873859525, 0.00044945449917577207, 0.0006242927629500628, 0.00040476469439454377, 0.0003981262561865151, 0.0004018821637146175, 0.00036973459646105766, 0.0004855342849623412, 0.00042465137084946036, 0.000460890558315441, 0.00033476055250503123], "accs1": [29.219999313354492, 46.04999923706055, 55.28999710083008, 62.3699951171875, 61.62999725341797, 71.12000274658203, 70.86000061035156, 73.1399917602539, 72.54999542236328, 70.12999725341797, 78.88999938964844, 79.29999542236328, 80.1199951171875, 78.62999725341797, 81.0, 78.23999786376953, 83.15999603271484, 83.23999786376953, 82.22000122070312, 78.87999725341797, 82.81999969482422, 82.8499984741211, 83.31999969482422, 81.3499984741211, 86.38999938964844, 87.12999725341797, 84.93999481201172, 87.16999816894531, 82.87999725341797, 85.94999694824219, 86.43999481201172, 86.0999984741211, 85.89999389648438, 84.98999786376953, 87.08999633789062, 88.58999633789062, 85.13999938964844, 85.89999389648438, 88.23999786376953, 87.38999938964844, 87.87999725341797, 85.66999816894531, 87.97000122070312, 87.94999694824219, 86.5999984741211, 86.12999725341797, 87.27999877929688, 86.20999908447266, 88.43999481201172, 86.45999908447266, 86.94999694824219, 88.87999725341797, 89.0199966430664, 87.47999572753906, 88.86000061035156, 88.00999450683594, 89.33999633789062, 87.88999938964844, 88.95999908447266, 89.72000122070312, 89.94000244140625, 89.95999908447266, 88.47999572753906, 88.91999816894531, 88.94000244140625, 88.9000015258789, 88.33000183105469, 89.52999877929688, 89.94999694824219, 88.22000122070312, 90.33000183105469, 90.54000091552734, 90.33000183105469, 88.38999938964844, 87.65999603271484, 88.62999725341797, 90.47000122070312, 89.41999816894531, 90.37999725341797, 90.45999908447266, 90.38999938964844, 89.88999938964844, 89.56999969482422, 90.55000305175781, 89.13999938964844, 88.58000183105469, 91.22999572753906, 91.08000183105469, 89.83000183105469, 90.9000015258789, 90.94000244140625, 89.22999572753906, 90.16999816894531, 90.91999816894531, 89.87000274658203, 91.18999481201172, 90.30999755859375, 89.9000015258789, 89.44999694824219, 90.31999969482422, 90.0999984741211, 91.23999786376953, 87.89999389648438, 91.40999603271484, 90.04000091552734, 90.06999969482422, 91.08999633789062, 89.23999786376953, 89.54000091552734, 89.69000244140625, 86.70999908447266, 90.55000305175781, 89.94999694824219, 90.8699951171875, 91.42999267578125, 91.63999938964844, 91.82999420166016, 89.13999938964844, 90.76000213623047, 91.39999389648438, 89.80000305175781, 90.05999755859375, 91.04000091552734, 90.90999603271484, 91.39999389648438, 90.4000015258789, 91.65999603271484, 91.11000061035156, 90.80999755859375, 90.06999969482422, 91.32999420166016, 90.19999694824219, 90.05000305175781, 90.19999694824219, 91.04999542236328, 91.52999877929688, 91.83999633789062, 91.57999420166016, 91.52999877929688, 90.63999938964844, 91.14999389648438, 90.8499984741211, 90.8699951171875, 91.18000030517578, 91.02999877929688, 91.50999450683594, 92.1199951171875, 91.79999542236328, 91.22999572753906, 91.00999450683594, 93.20999908447266, 93.4699935913086, 93.58999633789062, 93.58999633789062, 93.72999572753906, 93.64999389648438, 93.70999908447266, 93.72999572753906, 93.68000030517578, 93.77999877929688, 93.70999908447266, 93.75, 93.75999450683594, 93.78999328613281, 93.77999877929688, 93.87999725341797, 93.89999389648438, 93.89999389648438, 93.86000061035156, 93.91999816894531, 93.93999481201172, 93.90999603271484, 93.8699951171875, 93.8699951171875, 93.94999694824219, 93.90999603271484, 93.88999938964844, 94.0, 94.1199951171875, 93.97999572753906, 94.07999420166016, 93.97999572753906, 94.11000061035156, 94.0199966430664, 93.98999786376953, 93.97999572753906, 94.0199966430664, 93.9699935913086, 93.93999481201172, 94.00999450683594, 94.0, 93.94999694824219, 93.95999908447266, 94.04000091552734, 94.06999969482422, 94.04000091552734, 94.00999450683594, 94.04000091552734, 94.04000091552734, 94.0199966430664], "accs5": [85.1199951171875, 91.38999938964844, 95.02999877929688, 96.30000305175781, 96.59000396728516, 98.2199935913086, 98.02999877929688, 98.44999694824219, 98.1199951171875, 98.1199951171875, 98.35999298095703, 98.27999114990234, 99.15999603271484, 98.41999816894531, 99.03999328613281, 98.95999908447266, 99.2199935913086, 99.24999237060547, 99.27999877929688, 98.89999389648438, 99.17999267578125, 99.13999938964844, 98.68999481201172, 98.29999542236328, 99.32999420166016, 99.57999420166016, 99.44999694824219, 99.27999877929688, 98.9699935913086, 99.4699935913086, 99.29999542236328, 99.41999816894531, 99.57999420166016, 99.3699951171875, 99.44999694824219, 99.56999969482422, 99.30999755859375, 99.32999420166016, 99.39999389648438, 99.41999816894531, 99.40999603271484, 99.38999938964844, 99.53999328613281, 99.24999237060547, 99.0999984741211, 99.20999908447266, 99.43999481201172, 98.85999298095703, 99.70999908447266, 99.54999542236328, 99.53999328613281, 99.52999877929688, 99.4699935913086, 99.20999908447266, 99.5999984741211, 99.56999969482422, 99.50999450683594, 99.5199966430664, 99.42999267578125, 99.62999725341797, 99.67999267578125, 99.56999969482422, 99.27999877929688, 99.54999542236328, 99.45999908447266, 99.53999328613281, 99.53999328613281, 99.50999450683594, 99.62999725341797, 99.19999694824219, 99.58999633789062, 99.50999450683594, 99.49999237060547, 99.52999877929688, 98.99999237060547, 99.66999816894531, 99.53999328613281, 99.5999984741211, 99.66999816894531, 99.62999725341797, 99.65999603271484, 99.6199951171875, 99.3499984741211, 99.54999542236328, 99.60999298095703, 99.19999694824219, 99.58999633789062, 99.62999725341797, 99.62999725341797, 99.63999938964844, 99.62999725341797, 99.58999633789062, 99.53999328613281, 99.66999816894531, 99.58999633789062, 99.69999694824219, 99.60999298095703, 99.54999542236328, 99.40999603271484, 99.60999298095703, 99.60999298095703, 99.65999603271484, 99.41999816894531, 99.57999420166016, 99.56999969482422, 99.53999328613281, 99.66999816894531, 99.52999877929688, 99.60999298095703, 99.55999755859375, 99.45999908447266, 99.72999572753906, 99.67999267578125, 99.5199966430664, 99.75, 99.64999389648438, 99.78999328613281, 99.39999389648438, 99.53999328613281, 99.49999237060547, 99.40999603271484, 99.50999450683594, 99.75, 99.66999816894531, 99.62999725341797, 99.73999786376953, 99.69999694824219, 99.56999969482422, 99.64999389648438, 99.58999633789062, 99.65999603271484, 99.54999542236328, 99.66999816894531, 99.62999725341797, 99.68999481201172, 99.56999969482422, 99.66999816894531, 99.49999237060547, 99.67999267578125, 99.58999633789062, 99.6199951171875, 99.55999755859375, 99.62999725341797, 99.75999450683594, 99.66999816894531, 99.60999298095703, 99.72999572753906, 99.6199951171875, 99.62999725341797, 99.58999633789062, 99.72999572753906, 99.68999481201172, 99.72999572753906, 99.72999572753906, 99.72999572753906, 99.73999786376953, 99.73999786376953, 99.73999786376953, 99.72999572753906, 99.75, 99.75, 99.73999786376953, 99.75999450683594, 99.7699966430664, 99.75, 99.75, 99.75999450683594, 99.75, 99.73999786376953, 99.7699966430664, 99.7699966430664, 99.75, 99.75999450683594, 99.75999450683594, 99.7699966430664, 99.7699966430664, 99.75999450683594, 99.7699966430664, 99.7699966430664, 99.75999450683594, 99.7699966430664, 99.77999877929688, 99.7699966430664, 99.7699966430664, 99.7699966430664, 99.77999877929688, 99.78999328613281, 99.77999877929688, 99.75999450683594, 99.7699966430664, 99.75999450683594, 99.7699966430664, 99.7699966430664, 99.75999450683594, 99.75999450683594, 99.7699966430664, 99.77999877929688, 99.75, 99.77999877929688, 99.75999450683594], "epoch_time": 23.92667818069458, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adabelief_0.001_128_42.json <==
{"train_losses": [1.5497996807098389, 1.0093170404434204, 0.7736695408821106, 0.6509138345718384, 0.5731334686279297, 0.5139678716659546, 0.4628906846046448, 0.43328315019607544, 0.4046761989593506, 0.3661843538284302, 0.3335029184818268, 0.30582407116889954, 0.2994524836540222, 0.2858727276325226, 0.27867740392684937, 0.2537892758846283, 0.2317943423986435, 0.23664960265159607, 0.22930660843849182, 0.21078528463840485, 0.20021438598632812, 0.20353461802005768, 0.18131250143051147, 0.1792668253183365, 0.18644002079963684, 0.16996224224567413, 0.16478772461414337, 0.1618063896894455, 0.1518930196762085, 0.15269309282302856, 0.14346538484096527, 0.1403835564851761, 0.14118801057338715, 0.12741780281066895, 0.1348533183336258, 0.13305814564228058, 0.1232406347990036, 0.13785381615161896, 0.11884552240371704, 0.11558607220649719, 0.12948481738567352, 0.11975709348917007, 0.11847219616174698, 0.1239130049943924, 0.117624931037426, 0.11213226616382599, 0.11785215884447098, 0.10660532861948013, 0.11678558588027954, 0.11496368795633316, 0.10974103212356567, 0.10626941919326782, 0.10560107231140137, 0.10259117186069489, 0.10872214287519455, 0.10294841229915619, 0.10362855345010757, 0.1086859256029129, 0.10472753643989563, 0.10436349362134933, 0.10740654170513153, 0.1018998995423317, 0.10760898888111115, 0.0955042913556099, 0.10110049694776535, 0.10197928547859192, 0.10678000003099442, 0.10908205807209015, 0.09258809685707092, 0.10768754780292511, 0.10041653364896774, 0.10324864834547043, 0.09288753569126129, 0.09416897594928741, 0.0916294977068901, 0.10520385205745697, 0.1093113049864769, 0.09383179247379303, 0.09324756264686584, 0.09077317267656326, 0.1016223207116127, 0.09477189183235168, 0.0924534946680069, 0.09963037073612213, 0.09216561168432236, 0.09531918913125992, 0.09596436470746994, 0.09157264232635498, 0.10163209587335587, 0.08879616111516953, 0.09645295888185501, 0.09035836905241013, 0.09406738728284836, 0.08779638260602951, 0.0990302637219429, 0.09717435389757156, 0.0876709520816803, 0.08768132328987122, 0.08666878938674927, 0.09544925391674042, 0.09253973513841629, 0.07966634631156921, 0.09523971378803253, 0.09334385395050049, 0.09288688004016876, 0.09274109452962875, 0.08925577998161316, 0.08569558709859848, 0.08946756273508072, 0.09054718166589737, 0.08808288723230362, 0.09361238777637482, 0.08612435311079025, 0.09345737844705582, 0.08995439112186432, 0.08836441487073898, 0.08265972137451172, 0.08760145306587219, 0.09466790407896042, 0.08785282075405121, 0.08111187070608139, 0.08873099088668823, 0.08752285689115524, 0.08773510158061981, 0.0790514275431633, 0.08553895354270935, 0.08870574086904526, 0.08451304584741592, 0.0895010232925415, 0.07776464521884918, 0.08884619921445847, 0.08467741310596466, 0.08864550292491913, 0.08911401778459549, 0.08891604095697403, 0.08399568498134613, 0.09316049516201019, 0.08392839878797531, 0.08909600228071213, 0.08028778433799744, 0.07888127118349075, 0.09567771852016449, 0.08093434572219849, 0.08739497512578964, 0.09190443903207779, 0.08801016211509705, 0.08603406697511673, 0.08741004765033722, 0.08622061461210251, 0.09005438536405563, 0.03443154692649841, 0.01613239385187626, 0.01100937183946371, 0.007698776200413704, 0.007308512926101685, 0.005852196365594864, 0.005755433347076178, 0.003558676689863205, 0.004479421302676201, 0.002845320152118802, 0.0042650229297578335, 0.004239592235535383, 0.0028559996280819178, 0.003764379071071744, 0.002430258085951209, 0.002711412962526083, 0.0028618532232940197, 0.0020908634178340435, 0.002807971788570285, 0.0021518548019230366, 0.0020392544101923704, 0.0021083340980112553, 0.003038936760276556, 0.0024352644104510546, 0.0018252631416544318, 0.0025201630778610706, 0.0017819342901930213, 0.0015223874943330884, 0.001963235903531313, 0.0015111768152564764, 0.0021660064812749624, 0.001999817555770278, 0.002428097417578101, 0.0012031419901177287, 0.0019230390898883343, 0.0014575276290997863, 0.0015821160050109029, 0.0017686873907223344, 0.0023655598051846027, 0.002519091824069619, 0.0023470199666917324, 0.001749939052388072, 0.0015791943296790123, 0.0025133350864052773, 0.0022694605868309736, 0.0024030262138694525, 0.0012194496812298894, 0.001736016245558858, 0.0024103722535073757, 0.0016570810694247484], "accs1": [53.22999954223633, 65.90999603271484, 74.79000091552734, 74.23999786376953, 79.79999542236328, 80.00999450683594, 81.95999908447266, 82.38999938964844, 84.31999969482422, 83.69999694824219, 84.19000244140625, 82.38999938964844, 86.68999481201172, 86.23999786376953, 88.1199951171875, 85.81999206542969, 87.20999908447266, 87.69999694824219, 88.66999816894531, 88.87999725341797, 89.23999786376953, 89.26000213623047, 88.68999481201172, 88.5999984741211, 90.04000091552734, 89.66999816894531, 87.63999938964844, 90.68000030517578, 88.80999755859375, 90.55000305175781, 90.8699951171875, 89.79000091552734, 90.47000122070312, 91.20999908447266, 91.45999908447266, 90.3499984741211, 91.16999816894531, 89.38999938964844, 90.91999816894531, 90.72000122070312, 91.22000122070312, 90.5, 90.95999908447266, 90.73999786376953, 90.30999755859375, 90.02999877929688, 90.88999938964844, 91.08000183105469, 91.25999450683594, 90.41000366210938, 90.30999755859375, 91.43999481201172, 89.52999877929688, 90.06999969482422, 91.25, 91.39999389648438, 89.48999786376953, 89.13999938964844, 91.02999877929688, 90.0999984741211, 90.91999816894531, 90.6500015258789, 90.44999694824219, 91.5199966430664, 91.83999633789062, 92.02999114990234, 91.0, 91.60999298095703, 90.66000366210938, 91.2699966430664, 90.58000183105469, 90.66000366210938, 91.6199951171875, 91.43999481201172, 89.55999755859375, 91.9699935913086, 90.8699951171875, 91.05999755859375, 90.58000183105469, 91.22000122070312, 90.54000091552734, 90.58000183105469, 91.27999877929688, 90.94999694824219, 91.15999603271484, 90.72999572753906, 91.50999450683594, 90.69000244140625, 90.27999877929688, 89.66999816894531, 91.8499984741211, 91.94999694824219, 91.27999877929688, 90.97999572753906, 91.32999420166016, 90.6500015258789, 91.42999267578125, 91.37999725341797, 91.83999633789062, 91.42999267578125, 90.94999694824219, 90.77999877929688, 91.1199951171875, 89.55999755859375, 91.83999633789062, 89.80000305175781, 92.00999450683594, 90.19999694824219, 91.08999633789062, 90.58000183105469, 91.3499984741211, 91.77999877929688, 91.36000061035156, 91.33999633789062, 91.37999725341797, 89.70999908447266, 91.60999298095703, 89.45999908447266, 91.5, 90.20999908447266, 91.18999481201172, 92.00999450683594, 90.51000213623047, 90.87999725341797, 90.34000396728516, 91.7199935913086, 91.08000183105469, 91.00999450683594, 89.9800033569336, 89.23999786376953, 90.47000122070312, 90.87999725341797, 91.47999572753906, 91.22000122070312, 90.19999694824219, 90.08000183105469, 90.58000183105469, 90.90999603271484, 91.79999542236328, 92.07999420166016, 90.90999603271484, 91.48999786376953, 90.75, 89.48999786376953, 92.33999633789062, 90.54000091552734, 90.66999816894531, 91.25, 91.42999267578125, 90.5999984741211, 94.50999450683594, 94.88999938964844, 95.05999755859375, 95.15999603271484, 94.94999694824219, 95.18000030517578, 95.12999725341797, 95.01000213623047, 95.04999542236328, 95.12999725341797, 95.25, 95.13999938964844, 95.16999816894531, 95.20999908447266, 95.19999694824219, 95.19999694824219, 95.33999633789062, 95.27999877929688, 95.29000091552734, 95.43000030517578, 95.26000213623047, 95.13999938964844, 95.20999908447266, 95.18000030517578, 95.22000122070312, 95.19999694824219, 95.1199951171875, 95.22999572753906, 95.36000061035156, 95.18000030517578, 95.0999984741211, 95.25, 95.0999984741211, 95.33000183105469, 95.19000244140625, 95.12999725341797, 95.04999542236328, 95.22999572753906, 95.1199951171875, 95.13999938964844, 95.04000091552734, 95.27999877929688, 95.37999725341797, 95.18000030517578, 94.88999938964844, 95.18000030517578, 95.12999725341797, 95.19000244140625, 95.22000122070312, 95.1500015258789], "accs5": [94.3499984741211, 96.83000183105469, 98.29999542236328, 98.67999267578125, 98.82999420166016, 98.79999542236328, 99.19999694824219, 98.94999694824219, 99.29999542236328, 99.22999572753906, 99.42999267578125, 99.16999816894531, 99.33999633789062, 99.47999572753906, 99.5199966430664, 99.4699935913086, 99.5999984741211, 99.5999984741211, 99.52999877929688, 99.6199951171875, 99.6199951171875, 99.64999389648438, 99.6199951171875, 99.72999572753906, 99.64999389648438, 99.55999755859375, 99.5199966430664, 99.7699966430664, 99.5999984741211, 99.75, 99.70999908447266, 99.60999298095703, 99.68999481201172, 99.58999633789062, 99.5999984741211, 99.68999481201172, 99.7199935913086, 99.65999603271484, 99.70999908447266, 99.65999603271484, 99.5999984741211, 99.63999938964844, 99.64999389648438, 99.63999938964844, 99.54999542236328, 99.60999298095703, 99.55999755859375, 99.70999908447266, 99.68999481201172, 99.54999542236328, 99.69999694824219, 99.6199951171875, 99.48999786376953, 99.45999908447266, 99.55999755859375, 99.72999572753906, 99.49999237060547, 99.48999786376953, 99.57999420166016, 99.55999755859375, 99.60999298095703, 99.52999877929688, 99.56999969482422, 99.70999908447266, 99.7199935913086, 99.65999603271484, 99.65999603271484, 99.67999267578125, 99.73999786376953, 99.58999633789062, 99.68999481201172, 99.42999267578125, 99.6199951171875, 99.53999328613281, 99.40999603271484, 99.68999481201172, 99.56999969482422, 99.60999298095703, 99.5999984741211, 99.5199966430664, 99.48999786376953, 99.69999694824219, 99.60999298095703, 99.62999725341797, 99.62999725341797, 99.52999877929688, 99.55999755859375, 99.57999420166016, 99.65999603271484, 99.53999328613281, 99.58999633789062, 99.7199935913086, 99.58999633789062, 99.60999298095703, 99.73999786376953, 99.4699935913086, 99.62999725341797, 99.6199951171875, 99.57999420166016, 99.77999877929688, 99.66999816894531, 99.63999938964844, 99.6199951171875, 99.47999572753906, 99.53999328613281, 99.65999603271484, 99.64999389648438, 99.62999725341797, 99.55999755859375, 99.49999237060547, 99.48999786376953, 99.67999267578125, 99.55999755859375, 99.66999816894531, 99.57999420166016, 99.56999969482422, 99.75, 99.57999420166016, 99.64999389648438, 99.54999542236328, 99.5999984741211, 99.66999816894531, 99.69999694824219, 99.65999603271484, 99.39999389648438, 99.60999298095703, 99.66999816894531, 99.68999481201172, 99.58999633789062, 99.5999984741211, 99.57999420166016, 99.62999725341797, 99.75999450683594, 99.66999816894531, 99.7199935913086, 99.49999237060547, 99.62999725341797, 99.47999572753906, 99.7199935913086, 99.64999389648438, 99.60999298095703, 99.73999786376953, 99.56999969482422, 99.5999984741211, 99.54999542236328, 99.70999908447266, 99.68999481201172, 99.62999725341797, 99.5999984741211, 99.56999969482422, 99.77999877929688, 99.79999542236328, 99.82999420166016, 99.82999420166016, 99.82999420166016, 99.81999969482422, 99.81999969482422, 99.8499984741211, 99.7699966430664, 99.83999633789062, 99.81999969482422, 99.80999755859375, 99.77999877929688, 99.7699966430664, 99.81999969482422, 99.75999450683594, 99.75, 99.78999328613281, 99.78999328613281, 99.77999877929688, 99.81999969482422, 99.77999877929688, 99.78999328613281, 99.7699966430664, 99.77999877929688, 99.75999450683594, 99.75999450683594, 99.72999572753906, 99.72999572753906, 99.77999877929688, 99.7699966430664, 99.75999450683594, 99.7699966430664, 99.7699966430664, 99.72999572753906, 99.79999542236328, 99.83999633789062, 99.75, 99.78999328613281, 99.78999328613281, 99.7199935913086, 99.78999328613281, 99.75999450683594, 99.7699966430664, 99.75999450683594, 99.75999450683594, 99.78999328613281, 99.72999572753906, 99.69999694824219, 99.78999328613281], "epoch_time": 43.63817834854126, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adabelief_0.001_2048_42.json <==
{"train_losses": [2.2157957553863525, 1.7969430685043335, 1.5348695516586304, 1.3534859418869019, 1.2256336212158203, 1.0844533443450928, 0.9889841079711914, 0.8872249722480774, 0.8070291876792908, 0.7463234066963196, 0.6605181694030762, 0.6011114120483398, 0.5608736872673035, 0.5262985825538635, 0.4895789623260498, 0.4588712751865387, 0.411933571100235, 0.4042213559150696, 0.37801411747932434, 0.36512213945388794, 0.3237653076648712, 0.3174963891506195, 0.2973496913909912, 0.2834102213382721, 0.2693752348423004, 0.23889431357383728, 0.23626300692558289, 0.2305591106414795, 0.21201448142528534, 0.21595026552677155, 0.18852044641971588, 0.179712176322937, 0.17824479937553406, 0.1571364551782608, 0.1680728644132614, 0.15387408435344696, 0.13204669952392578, 0.13020312786102295, 0.1278429627418518, 0.12262263149023056, 0.12996147572994232, 0.11963523924350739, 0.11949711292982101, 0.11857031285762787, 0.10002632439136505, 0.09511931240558624, 0.09505750983953476, 0.08214723318815231, 0.08227306604385376, 0.07580117881298065, 0.08135602623224258, 0.07715190947055817, 0.07430524379014969, 0.07302932441234589, 0.09088922291994095, 0.07234235852956772, 0.06719642877578735, 0.06921649724245071, 0.05484236031770706, 0.05147349089384079, 0.04845140874385834, 0.05420573055744171, 0.05023320019245148, 0.05396399274468422, 0.05464668944478035, 0.05597860738635063, 0.05737559497356415, 0.051848217844963074, 0.045706648379564285, 0.04827958717942238, 0.038446035236120224, 0.04371252283453941, 0.04571206122636795, 0.03898328170180321, 0.04523412510752678, 0.05595900118350983, 0.040188271552324295, 0.03923766687512398, 0.03472544252872467, 0.03249136731028557, 0.029929809272289276, 0.035252124071121216, 0.03232591971755028, 0.04007237032055855, 0.03196549043059349, 0.03277286887168884, 0.029064828529953957, 0.034897156059741974, 0.03384708985686302, 0.028164364397525787, 0.024745874106884003, 0.022924384102225304, 0.019549107179045677, 0.020908916369080544, 0.031168587505817413, 0.031011348590254784, 0.0356263630092144, 0.032192688435316086, 0.03482183441519737, 0.02715841494500637, 0.021419363096356392, 0.02482261322438717, 0.02136281132698059, 0.0217302069067955, 0.02132461592555046, 0.015655580908060074, 0.019055433571338654, 0.024668065831065178, 0.03254774212837219, 0.030867325142025948, 0.025471163913607597, 0.02337961457669735, 0.02212642692029476, 0.02645600214600563, 0.029164163395762444, 0.02622714824974537, 0.030774448066949844, 0.03425232321023941, 0.025263294577598572, 0.02185729518532753, 0.01633642613887787, 0.013101702556014061, 0.014872375875711441, 0.01305968314409256, 0.012909404002130032, 0.01692221313714981, 0.024287398904561996, 0.022826429456472397, 0.017578624188899994, 0.01651792600750923, 0.015685060992836952, 0.015950726345181465, 0.021071551367640495, 0.022062795236706734, 0.01886562630534172, 0.023206394165754318, 0.025132836773991585, 0.020311348140239716, 0.019445884972810745, 0.016034796833992004, 0.023586774244904518, 0.02088092267513275, 0.015891749411821365, 0.018010718747973442, 0.02395186387002468, 0.023603158071637154, 0.019805433228611946, 0.018642237409949303, 0.012763707898557186, 0.015521761029958725, 0.009859572164714336, 0.004328321199864149, 0.0032280697487294674, 0.0017561608692631125, 0.0012907262425869703, 0.0014582895673811436, 0.0014818200143054128, 0.0015161476330831647, 0.0012828693725168705, 0.0010143148247152567, 0.0011158657725900412, 0.0009630513377487659, 0.001051515806466341, 0.001086996984668076, 0.0006613715668208897, 0.0008865605923347175, 0.0011564184678718448, 0.0007991765160113573, 0.0009969675447791815, 0.0007894146256148815, 0.0008551093051210046, 0.0006738532683812082, 0.0005710780387744308, 0.0008740538614802063, 0.0009491208475083113, 0.0005803255480714142, 0.0008159666322171688, 0.0007606007275171578, 0.0006173615693114698, 0.0005429678130894899, 0.0005865343846380711, 0.0006720285746268928, 0.00048250326653942466, 0.0006464767502620816, 0.00045210280222818255, 0.00037360156420618296, 0.00048416556091979146, 0.0005525605520233512, 0.000526393239852041, 0.00047809010720811784, 0.00046489000669680536, 0.0005144780152477324, 0.0005113148945383728, 0.00037729888572357595, 0.00038045065593905747, 0.00038305288762785494, 0.0004337168065831065, 0.000412997993407771, 0.00038891227450221777, 0.0003247053537052125], "accs1": [12.229999542236328, 32.58000183105469, 46.29999923706055, 52.90999984741211, 53.45000076293945, 59.679996490478516, 62.00999450683594, 68.12999725341797, 67.77999877929688, 71.95999908447266, 71.61000061035156, 69.83000183105469, 75.86000061035156, 77.43000030517578, 74.38999938964844, 79.5999984741211, 80.10999298095703, 77.9800033569336, 69.97000122070312, 82.29000091552734, 79.95999908447266, 77.43000030517578, 80.05999755859375, 82.1500015258789, 78.1500015258789, 80.93999481201172, 78.27999877929688, 83.47000122070312, 77.9000015258789, 81.72000122070312, 82.31999969482422, 79.88999938964844, 84.88999938964844, 78.68000030517578, 80.88999938964844, 80.0999984741211, 86.70999908447266, 86.32999420166016, 85.17999267578125, 85.93999481201172, 85.22999572753906, 85.52999877929688, 83.52999877929688, 83.30999755859375, 83.84000396728516, 82.29000091552734, 84.70999908447266, 87.0, 84.37999725341797, 83.5199966430664, 83.55000305175781, 86.5199966430664, 86.3699951171875, 86.81999969482422, 85.40999603271484, 85.15999603271484, 87.2199935913086, 86.64999389648438, 87.8699951171875, 88.25, 87.89999389648438, 83.37000274658203, 87.4699935913086, 87.02999877929688, 86.97999572753906, 83.94000244140625, 86.72999572753906, 87.4699935913086, 87.8499984741211, 87.95999908447266, 88.54000091552734, 86.91999816894531, 88.76000213623047, 86.77999877929688, 84.68000030517578, 86.1399917602539, 88.54999542236328, 87.4699935913086, 86.95999908447266, 88.3499984741211, 88.72000122070312, 89.05999755859375, 88.52999877929688, 88.93000030517578, 86.05999755859375, 86.6199951171875, 87.1199951171875, 88.18999481201172, 87.40999603271484, 88.72999572753906, 88.31999969482422, 89.12999725341797, 89.69000244140625, 89.04000091552734, 87.72999572753906, 88.07999420166016, 88.75, 86.39999389648438, 88.1500015258789, 89.51000213623047, 89.43000030517578, 89.38999938964844, 89.25, 86.33999633789062, 89.08999633789062, 89.80999755859375, 90.27000427246094, 88.11000061035156, 87.88999938964844, 88.83000183105469, 88.18000030517578, 90.2300033569336, 88.43000030517578, 88.88999938964844, 88.81999969482422, 89.04999542236328, 88.04000091552734, 88.31999969482422, 88.51000213623047, 89.1500015258789, 90.16999816894531, 90.30000305175781, 90.05999755859375, 88.43999481201172, 90.70999908447266, 89.31999969482422, 88.9000015258789, 89.7300033569336, 88.2699966430664, 89.30000305175781, 89.55999755859375, 88.70999908447266, 89.7300033569336, 88.62999725341797, 88.47000122070312, 88.36000061035156, 88.8699951171875, 89.44999694824219, 87.83999633789062, 89.65999603271484, 90.18000030517578, 89.54000091552734, 89.94999694824219, 89.31999969482422, 90.0199966430664, 88.3499984741211, 89.29000091552734, 90.05000305175781, 89.44000244140625, 89.40999603271484, 91.94999694824219, 92.1399917602539, 92.05999755859375, 92.15999603271484, 92.3499984741211, 92.17999267578125, 92.2699966430664, 92.23999786376953, 92.23999786376953, 92.22999572753906, 92.24999237060547, 92.3699951171875, 92.31999206542969, 92.28999328613281, 92.3499984741211, 92.27999877929688, 92.22999572753906, 92.3899917602539, 92.2699966430664, 92.2199935913086, 92.20999145507812, 92.2699966430664, 92.28999328613281, 92.28999328613281, 92.39999389648438, 92.29999542236328, 92.2199935913086, 92.23999786376953, 92.27999877929688, 92.31999206542969, 92.28999328613281, 92.43999481201172, 92.3499984741211, 92.27999877929688, 92.30999755859375, 92.29999542236328, 92.35999298095703, 92.25999450683594, 92.3699951171875, 92.3699951171875, 92.33999633789062, 92.3699951171875, 92.29999542236328, 92.3899917602539, 92.35999298095703, 92.30999755859375, 92.31999206542969, 92.31999206542969, 92.3699951171875, 92.3899917602539], "accs5": [51.939998626708984, 84.55999755859375, 93.00999450683594, 94.25, 94.8699951171875, 96.31999969482422, 96.2300033569336, 97.63999938964844, 97.36000061035156, 97.95999145507812, 98.02999877929688, 98.15999603271484, 98.52999877929688, 98.29999542236328, 98.18999481201172, 98.94999694824219, 99.07999420166016, 99.04999542236328, 98.12999725341797, 99.06999206542969, 99.2699966430664, 98.72999572753906, 98.5999984741211, 99.13999938964844, 98.8699951171875, 99.17999267578125, 98.08999633789062, 99.32999420166016, 98.09999084472656, 99.00999450683594, 98.8699951171875, 99.16999816894531, 99.27999877929688, 98.72999572753906, 98.8499984741211, 98.45999145507812, 99.47999572753906, 99.40999603271484, 99.2699966430664, 99.28999328613281, 99.42999267578125, 99.24999237060547, 99.30999755859375, 99.30999755859375, 99.05999755859375, 98.98999786376953, 99.29999542236328, 99.50999450683594, 99.30999755859375, 99.20999908447266, 99.24999237060547, 99.53999328613281, 99.40999603271484, 99.44999694824219, 99.2699966430664, 99.25999450683594, 99.5199966430664, 99.37999725341797, 99.50999450683594, 99.3699951171875, 99.52999877929688, 99.0199966430664, 99.33999633789062, 99.49999237060547, 99.31999969482422, 99.04999542236328, 99.23999786376953, 99.35999298095703, 99.43999481201172, 99.33999633789062, 99.37999725341797, 99.5199966430664, 99.33999633789062, 99.33999633789062, 99.22999572753906, 99.13999938964844, 99.5199966430664, 99.29999542236328, 99.13999938964844, 99.42999267578125, 99.66999816894531, 99.56999969482422, 99.44999694824219, 99.39999389648438, 99.2699966430664, 99.42999267578125, 99.45999908447266, 99.47999572753906, 99.48999786376953, 99.43999481201172, 99.33999633789062, 99.5199966430664, 99.5999984741211, 99.5199966430664, 99.14999389648438, 99.5199966430664, 99.38999938964844, 99.30999755859375, 99.42999267578125, 99.41999816894531, 99.49999237060547, 99.54999542236328, 99.52999877929688, 99.32999420166016, 99.48999786376953, 99.54999542236328, 99.62999725341797, 99.35999298095703, 99.23999786376953, 99.48999786376953, 99.57999420166016, 99.5199966430664, 99.62999725341797, 99.62999725341797, 99.68999481201172, 99.60999298095703, 99.44999694824219, 99.25999450683594, 99.42999267578125, 99.49999237060547, 99.65999603271484, 99.6199951171875, 99.47999572753906, 99.42999267578125, 99.60999298095703, 99.48999786376953, 99.52999877929688, 99.42999267578125, 99.5199966430664, 99.60999298095703, 99.55999755859375, 99.55999755859375, 99.53999328613281, 99.58999633789062, 99.48999786376953, 99.20999908447266, 99.55999755859375, 99.63999938964844, 99.56999969482422, 99.60999298095703, 99.39999389648438, 99.42999267578125, 99.52999877929688, 99.45999908447266, 99.55999755859375, 99.57999420166016, 99.52999877929688, 99.58999633789062, 99.63999938964844, 99.63999938964844, 99.68999481201172, 99.67999267578125, 99.72999572753906, 99.70999908447266, 99.7199935913086, 99.7199935913086, 99.72999572753906, 99.75, 99.69999694824219, 99.70999908447266, 99.7199935913086, 99.70999908447266, 99.70999908447266, 99.70999908447266, 99.7199935913086, 99.7199935913086, 99.70999908447266, 99.7199935913086, 99.70999908447266, 99.72999572753906, 99.69999694824219, 99.7199935913086, 99.7199935913086, 99.70999908447266, 99.70999908447266, 99.70999908447266, 99.69999694824219, 99.69999694824219, 99.69999694824219, 99.68999481201172, 99.7199935913086, 99.70999908447266, 99.69999694824219, 99.69999694824219, 99.7199935913086, 99.7199935913086, 99.70999908447266, 99.7199935913086, 99.7199935913086, 99.7199935913086, 99.7199935913086, 99.72999572753906, 99.70999908447266, 99.70999908447266, 99.7199935913086, 99.69999694824219, 99.69999694824219, 99.69999694824219, 99.70999908447266, 99.69999694824219], "epoch_time": 22.289417505264282, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adabelief_0.001_256_42.json <==
{"train_losses": [1.654756784439087, 1.1211251020431519, 0.8392248153686523, 0.6740942597389221, 0.5982634425163269, 0.5139471292495728, 0.45045825839042664, 0.42776256799697876, 0.40162158012390137, 0.3599691390991211, 0.33356109261512756, 0.29574254155158997, 0.29466697573661804, 0.2769314646720886, 0.25581836700439453, 0.24573476612567902, 0.22353187203407288, 0.22203661501407623, 0.2097780853509903, 0.19868245720863342, 0.18337294459342957, 0.18406634032726288, 0.1759224385023117, 0.1644418090581894, 0.1487227827310562, 0.15247905254364014, 0.14898838102817535, 0.13619478046894073, 0.12734705209732056, 0.13254597783088684, 0.12797927856445312, 0.1194680854678154, 0.11716774106025696, 0.09938428550958633, 0.10825974494218826, 0.10291974991559982, 0.09858699887990952, 0.10308782011270523, 0.09237203001976013, 0.09710955619812012, 0.09015131741762161, 0.08472293615341187, 0.08345697075128555, 0.09599422663450241, 0.07822249829769135, 0.08218073099851608, 0.07849259674549103, 0.08421245962381363, 0.07431730628013611, 0.07704384624958038, 0.07364317029714584, 0.07665141671895981, 0.06352214515209198, 0.06525921821594238, 0.06934422254562378, 0.06576204299926758, 0.06770242005586624, 0.06735936552286148, 0.06376545131206512, 0.06191837787628174, 0.07281423360109329, 0.05520438030362129, 0.06037057936191559, 0.06027626618742943, 0.0635206550359726, 0.050599370151758194, 0.060436464846134186, 0.0613323338329792, 0.0541871078312397, 0.05903070792555809, 0.05691472068428993, 0.05946599319577217, 0.05602831766009331, 0.05975916236639023, 0.05649373307824135, 0.05198366194963455, 0.06283003091812134, 0.04667416960000992, 0.05706995353102684, 0.05098872259259224, 0.0635857880115509, 0.050495609641075134, 0.05313577875494957, 0.04503004625439644, 0.04822780191898346, 0.05370665341615677, 0.05300457775592804, 0.056930579245090485, 0.05190778151154518, 0.05481160432100296, 0.05320250242948532, 0.05785825848579407, 0.05227622762322426, 0.05175280198454857, 0.055160924792289734, 0.060932110995054245, 0.05284963548183441, 0.053158801048994064, 0.05694150552153587, 0.050017304718494415, 0.055751003324985504, 0.05144544690847397, 0.05431825667619705, 0.05231913551688194, 0.048948343843221664, 0.049574896693229675, 0.050099484622478485, 0.054715223610401154, 0.05263793468475342, 0.05223602429032326, 0.05447917804121971, 0.05134864151477814, 0.0489339716732502, 0.045315682888031006, 0.045973435044288635, 0.057468630373477936, 0.05571136623620987, 0.04906274378299713, 0.04695923253893852, 0.05528327822685242, 0.05299552530050278, 0.053861815482378006, 0.04542738199234009, 0.05628345161676407, 0.05045030266046524, 0.05347585678100586, 0.04593050479888916, 0.051204614341259, 0.05219532921910286, 0.054939281195402145, 0.048222288489341736, 0.05188686400651932, 0.050356339663267136, 0.049616921693086624, 0.05363145470619202, 0.04837973415851593, 0.056312594562768936, 0.04687042906880379, 0.050798047333955765, 0.0525144524872303, 0.05127358436584473, 0.05382847040891647, 0.047841571271419525, 0.050045911222696304, 0.047865644097328186, 0.05445282533764839, 0.049830492585897446, 0.050875332206487656, 0.047999318689107895, 0.05022881180047989, 0.021786488592624664, 0.008527645841240883, 0.0063251107931137085, 0.005369038786739111, 0.004260233137756586, 0.003822116879746318, 0.003481409279629588, 0.002603295724838972, 0.00281347893178463, 0.0026524814311414957, 0.002737573115155101, 0.0029786056838929653, 0.0016289108898490667, 0.002243370283395052, 0.0018274524481967092, 0.0017463465919718146, 0.001335624372586608, 0.001422693720087409, 0.0017771946731954813, 0.0016368923243135214, 0.0014392596203833818, 0.0013093845918774605, 0.0013330186484381557, 0.0017832518788054585, 0.0010656168451532722, 0.0010895166778936982, 0.0016421893378719687, 0.0012193592265248299, 0.0011118517722934484, 0.0008965366869233549, 0.0010928738629445434, 0.0009098924929276109, 0.0011701787589117885, 0.000993328052572906, 0.0010621376568451524, 0.0011347228428348899, 0.0010635523358359933, 0.0009104628697969019, 0.0009539430611766875, 0.0008357136393897235, 0.0008467597654089332, 0.0008693821728229523, 0.0008397023775614798, 0.0006930329836905003, 0.0009735130588524044, 0.0007480296771973372, 0.0008434058981947601, 0.0011682824697345495, 0.001101236091926694, 0.0008485546568408608], "accs1": [51.30999755859375, 65.68000030517578, 69.08000183105469, 70.58999633789062, 77.5999984741211, 76.31999969482422, 77.13999938964844, 77.72000122070312, 82.1199951171875, 84.5199966430664, 84.73999786376953, 85.80999755859375, 86.05999755859375, 84.90999603271484, 84.89999389648438, 86.77999877929688, 86.81999969482422, 87.75, 89.2699966430664, 88.94000244140625, 87.5, 88.72000122070312, 89.29000091552734, 88.58000183105469, 87.86000061035156, 90.45999908447266, 90.06999969482422, 89.91000366210938, 89.37999725341797, 88.5999984741211, 89.23999786376953, 90.26000213623047, 90.09000396728516, 88.75, 89.81999969482422, 89.56999969482422, 89.80000305175781, 89.73999786376953, 89.5199966430664, 89.94999694824219, 91.28999328613281, 90.79000091552734, 90.18000030517578, 91.33999633789062, 89.95999908447266, 91.47999572753906, 90.6500015258789, 91.33999633789062, 90.86000061035156, 89.91999816894531, 91.81999206542969, 91.9699935913086, 90.58000183105469, 91.56999206542969, 91.20999908447266, 90.27000427246094, 90.0, 90.52000427246094, 90.69000244140625, 91.0, 91.30999755859375, 91.19999694824219, 90.91999816894531, 89.8499984741211, 90.02999877929688, 91.66999816894531, 91.52999877929688, 91.19999694824219, 91.57999420166016, 91.58999633789062, 90.4800033569336, 91.12999725341797, 91.25999450683594, 91.32999420166016, 91.69999694824219, 91.06999969482422, 91.60999298095703, 90.86000061035156, 91.79999542236328, 91.81999206542969, 91.42999267578125, 91.0199966430664, 88.66999816894531, 90.19000244140625, 91.63999938964844, 91.64999389648438, 91.6199951171875, 91.27999877929688, 91.04000091552734, 92.18999481201172, 91.39999389648438, 91.54999542236328, 91.6199951171875, 92.16999816894531, 91.02999877929688, 91.47999572753906, 90.90999603271484, 91.74999237060547, 90.0, 91.08000183105469, 90.97000122070312, 92.07999420166016, 91.04999542236328, 92.48999786376953, 92.97999572753906, 92.18999481201172, 90.18000030517578, 90.4800033569336, 91.18999481201172, 91.25, 89.8499984741211, 91.4699935913086, 91.95999145507812, 91.38999938964844, 91.73999786376953, 90.37000274658203, 91.37999725341797, 90.8699951171875, 91.58999633789062, 92.5199966430664, 91.85999298095703, 90.54000091552734, 90.61000061035156, 90.51000213623047, 91.80999755859375, 90.8499984741211, 91.79999542236328, 91.79999542236328, 91.45999908447266, 91.28999328613281, 92.0999984741211, 91.73999786376953, 91.14999389648438, 91.31999969482422, 90.97999572753906, 91.30999755859375, 91.22000122070312, 92.10999298095703, 91.74999237060547, 91.30999755859375, 91.69999694824219, 90.77999877929688, 91.72999572753906, 92.1199951171875, 91.14999389648438, 91.8499984741211, 92.18999481201172, 92.1199951171875, 90.69999694824219, 91.70999145507812, 93.8499984741211, 94.07999420166016, 94.29999542236328, 94.31999969482422, 94.36000061035156, 94.57999420166016, 94.61000061035156, 94.68000030517578, 94.50999450683594, 94.70999908447266, 94.68999481201172, 94.69999694824219, 94.88999938964844, 94.73999786376953, 94.79999542236328, 94.83000183105469, 94.7699966430664, 94.94999694824219, 94.9000015258789, 94.83000183105469, 94.9000015258789, 94.79999542236328, 94.83999633789062, 94.55999755859375, 94.68000030517578, 94.79000091552734, 94.77999877929688, 95.01000213623047, 94.8699951171875, 94.93999481201172, 94.88999938964844, 94.80999755859375, 94.73999786376953, 94.79000091552734, 94.90999603271484, 94.75999450683594, 94.87999725341797, 94.83999633789062, 94.97999572753906, 94.94999694824219, 94.91999816894531, 94.97999572753906, 94.81999969482422, 94.95999908447266, 94.86000061035156, 94.90999603271484, 94.91999816894531, 94.93999481201172, 94.88999938964844, 94.80999755859375], "accs5": [93.89999389648438, 97.5199966430664, 96.52999877929688, 97.47000122070312, 98.73999786376953, 98.2199935913086, 98.49999237060547, 98.4699935913086, 99.07999420166016, 99.30999755859375, 99.33999633789062, 99.39999389648438, 99.4699935913086, 99.0199966430664, 99.27999877929688, 99.31999969482422, 99.48999786376953, 99.43999481201172, 99.57999420166016, 99.69999694824219, 99.27999877929688, 99.52999877929688, 99.60999298095703, 99.50999450683594, 99.6199951171875, 99.62999725341797, 99.52999877929688, 99.6199951171875, 99.63999938964844, 99.40999603271484, 99.64999389648438, 99.63999938964844, 99.72999572753906, 99.55999755859375, 99.56999969482422, 99.58999633789062, 99.5999984741211, 99.49999237060547, 99.45999908447266, 99.52999877929688, 99.6199951171875, 99.70999908447266, 99.62999725341797, 99.67999267578125, 99.42999267578125, 99.67999267578125, 99.68999481201172, 99.69999694824219, 99.65999603271484, 99.6199951171875, 99.7199935913086, 99.56999969482422, 99.63999938964844, 99.5999984741211, 99.75999450683594, 99.62999725341797, 99.54999542236328, 99.63999938964844, 99.68999481201172, 99.62999725341797, 99.6199951171875, 99.7199935913086, 99.65999603271484, 99.58999633789062, 99.4699935913086, 99.56999969482422, 99.64999389648438, 99.60999298095703, 99.72999572753906, 99.58999633789062, 99.6199951171875, 99.57999420166016, 99.62999725341797, 99.65999603271484, 99.63999938964844, 99.7699966430664, 99.65999603271484, 99.60999298095703, 99.69999694824219, 99.64999389648438, 99.70999908447266, 99.53999328613281, 99.5199966430664, 99.60999298095703, 99.62999725341797, 99.58999633789062, 99.62999725341797, 99.52999877929688, 99.49999237060547, 99.66999816894531, 99.56999969482422, 99.68999481201172, 99.7199935913086, 99.70999908447266, 99.69999694824219, 99.68999481201172, 99.54999542236328, 99.66999816894531, 99.57999420166016, 99.62999725341797, 99.68999481201172, 99.6199951171875, 99.5199966430664, 99.58999633789062, 99.65999603271484, 99.69999694824219, 99.29999542236328, 99.45999908447266, 99.66999816894531, 99.75, 99.56999969482422, 99.64999389648438, 99.64999389648438, 99.5199966430664, 99.6199951171875, 99.53999328613281, 99.58999633789062, 99.68999481201172, 99.65999603271484, 99.69999694824219, 99.57999420166016, 99.50999450683594, 99.69999694824219, 99.4699935913086, 99.72999572753906, 99.57999420166016, 99.72999572753906, 99.56999969482422, 99.62999725341797, 99.53999328613281, 99.60999298095703, 99.52999877929688, 99.64999389648438, 99.7199935913086, 99.64999389648438, 99.42999267578125, 99.57999420166016, 99.7199935913086, 99.50999450683594, 99.62999725341797, 99.53999328613281, 99.41999816894531, 99.56999969482422, 99.69999694824219, 99.54999542236328, 99.67999267578125, 99.58999633789062, 99.75, 99.72999572753906, 99.5999984741211, 99.77999877929688, 99.81999969482422, 99.79999542236328, 99.75999450683594, 99.75999450683594, 99.7699966430664, 99.77999877929688, 99.78999328613281, 99.80999755859375, 99.75999450683594, 99.78999328613281, 99.75999450683594, 99.79999542236328, 99.77999877929688, 99.80999755859375, 99.7699966430664, 99.7699966430664, 99.78999328613281, 99.78999328613281, 99.78999328613281, 99.80999755859375, 99.79999542236328, 99.77999877929688, 99.7699966430664, 99.73999786376953, 99.75999450683594, 99.78999328613281, 99.79999542236328, 99.77999877929688, 99.7699966430664, 99.77999877929688, 99.73999786376953, 99.80999755859375, 99.7699966430664, 99.75, 99.75, 99.73999786376953, 99.73999786376953, 99.75999450683594, 99.75999450683594, 99.77999877929688, 99.75999450683594, 99.7699966430664, 99.75999450683594, 99.75, 99.75999450683594, 99.78999328613281, 99.80999755859375, 99.79999542236328, 99.77999877929688], "epoch_time": 21.619266510009766, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adabelief_0.001_32_42.json <==
{"train_losses": [1.5492074489593506, 1.0269936323165894, 0.8273333311080933, 0.7072435021400452, 0.6308616995811462, 0.5866749286651611, 0.5341355204582214, 0.4889374077320099, 0.4748012125492096, 0.45472806692123413, 0.4236311912536621, 0.4019893705844879, 0.3949735462665558, 0.4003116190433502, 0.3844105899333954, 0.3772917091846466, 0.3688683807849884, 0.3690653443336487, 0.3617716431617737, 0.34688666462898254, 0.3350299894809723, 0.35514137148857117, 0.3353341221809387, 0.35216549038887024, 0.3386920988559723, 0.33513233065605164, 0.3258049786090851, 0.3337487280368805, 0.3169662058353424, 0.3159733712673187, 0.32531777024269104, 0.3176817297935486, 0.3224753737449646, 0.3105415999889374, 0.31721365451812744, 0.31535375118255615, 0.30212289094924927, 0.31625062227249146, 0.3091404438018799, 0.3027162253856659, 0.3096238374710083, 0.3147827088832855, 0.29956889152526855, 0.32060134410858154, 0.29760614037513733, 0.2993065416812897, 0.30812016129493713, 0.29074597358703613, 0.30023515224456787, 0.3059960901737213, 0.29898232221603394, 0.29526928067207336, 0.303221195936203, 0.2885178327560425, 0.29026272892951965, 0.2939407527446747, 0.29962313175201416, 0.30537542700767517, 0.2937390208244324, 0.2947995364665985, 0.28946447372436523, 0.29111915826797485, 0.29772666096687317, 0.28988492488861084, 0.2922404408454895, 0.28997161984443665, 0.3013818860054016, 0.2905495762825012, 0.30684277415275574, 0.2923959195613861, 0.2962464392185211, 0.28946220874786377, 0.2944636940956116, 0.287481427192688, 0.2817458212375641, 0.28790482878685, 0.2957242429256439, 0.29131147265434265, 0.2747264504432678, 0.28952041268348694, 0.27920055389404297, 0.28305861353874207, 0.2939920425415039, 0.282956600189209, 0.278548926115036, 0.28422239422798157, 0.2777022123336792, 0.2831060588359833, 0.28700095415115356, 0.27597808837890625, 0.28131306171417236, 0.2926655113697052, 0.2852246165275574, 0.27318477630615234, 0.2882876992225647, 0.2971516251564026, 0.28390297293663025, 0.27876296639442444, 0.27365103363990784, 0.2909221053123474, 0.2846892774105072, 0.2836061716079712, 0.2861636281013489, 0.28670361638069153, 0.2825275659561157, 0.2849588692188263, 0.2759798467159271, 0.2772813141345978, 0.2747797966003418, 0.28152480721473694, 0.28164806962013245, 0.2770567536354065, 0.2813348174095154, 0.272510290145874, 0.28499913215637207, 0.2829519808292389, 0.28680986166000366, 0.2735300064086914, 0.2903425693511963, 0.26762568950653076, 0.2767053246498108, 0.28111982345581055, 0.27609652280807495, 0.2755715250968933, 0.2766367793083191, 0.29011642932891846, 0.2794344425201416, 0.27558961510658264, 0.2819712162017822, 0.2694561183452606, 0.27561333775520325, 0.2827526032924652, 0.29046276211738586, 0.27915096282958984, 0.2790176272392273, 0.2583038806915283, 0.2757611870765686, 0.27966582775115967, 0.277057409286499, 0.2616717219352722, 0.2735128700733185, 0.2861306071281433, 0.27732500433921814, 0.28003036975860596, 0.2789669930934906, 0.2751089632511139, 0.28820016980171204, 0.2719322443008423, 0.27377602458000183, 0.2857760488986969, 0.1304890662431717, 0.08982264250516891, 0.07598032802343369, 0.059493742883205414, 0.053399085998535156, 0.04635607823729515, 0.044455524533987045, 0.0355873629450798, 0.0320487879216671, 0.031882207840681076, 0.031796038150787354, 0.032183218747377396, 0.027563337236642838, 0.02439255267381668, 0.028247833251953125, 0.02330111525952816, 0.024086643010377884, 0.021407580003142357, 0.023276066407561302, 0.020635901018977165, 0.023464074358344078, 0.022743280977010727, 0.025714877992868423, 0.021028412505984306, 0.022410355508327484, 0.02272980473935604, 0.023909548297524452, 0.025521114468574524, 0.02352617122232914, 0.02698667347431183, 0.020804384723305702, 0.02396928146481514, 0.0242083091288805, 0.02821171283721924, 0.025431640446186066, 0.027002446353435516, 0.02891995944082737, 0.025033555924892426, 0.029211828485131264, 0.02703852206468582, 0.03254831209778786, 0.027812322601675987, 0.029613904654979706, 0.031092407181859016, 0.03160962462425232, 0.03061918541789055, 0.03365902602672577, 0.031648989766836166, 0.03164999559521675, 0.03261097893118858], "accs1": [56.76000213623047, 69.98999786376953, 76.8499984741211, 78.83999633789062, 81.12999725341797, 83.66999816894531, 84.3499984741211, 83.55999755859375, 84.68000030517578, 83.31999969482422, 85.67999267578125, 86.07999420166016, 84.80999755859375, 86.30999755859375, 85.50999450683594, 86.83999633789062, 87.18999481201172, 87.0199966430664, 87.0199966430664, 86.41999816894531, 87.38999938964844, 83.7699966430664, 87.39999389648438, 88.44999694824219, 88.18000030517578, 84.31999969482422, 85.57999420166016, 86.95999908447266, 86.20999908447266, 86.67999267578125, 86.85999298095703, 84.08000183105469, 86.57999420166016, 86.0199966430664, 87.08999633789062, 89.0999984741211, 85.55999755859375, 85.2199935913086, 87.95999908447266, 86.79999542236328, 87.38999938964844, 89.37000274658203, 88.54999542236328, 86.73999786376953, 87.75999450683594, 89.55000305175781, 86.14999389648438, 86.04999542236328, 88.80999755859375, 88.95999908447266, 87.29999542236328, 88.15999603271484, 87.3499984741211, 89.72000122070312, 86.97999572753906, 88.04999542236328, 86.2699966430664, 88.66999816894531, 88.76000213623047, 87.7699966430664, 87.16999816894531, 87.75, 86.97999572753906, 87.3499984741211, 89.05999755859375, 87.77999877929688, 85.9699935913086, 87.2199935913086, 86.40999603271484, 85.2199935913086, 88.43000030517578, 86.60999298095703, 87.83999633789062, 87.18999481201172, 82.38999938964844, 89.20999908447266, 88.00999450683594, 88.19999694824219, 85.97999572753906, 87.23999786376953, 88.9000015258789, 88.95999908447266, 88.90999603271484, 88.3499984741211, 88.69999694824219, 89.61000061035156, 87.4699935913086, 85.58999633789062, 85.99999237060547, 87.75999450683594, 88.65999603271484, 87.43000030517578, 85.8499984741211, 86.72999572753906, 88.02999877929688, 87.31999969482422, 88.2699966430664, 86.72999572753906, 87.63999938964844, 88.91999816894531, 88.98999786376953, 87.43000030517578, 86.00999450683594, 88.55999755859375, 87.33999633789062, 89.0, 87.83999633789062, 88.70999908447266, 88.5, 89.48999786376953, 88.81999969482422, 88.2699966430664, 88.31999969482422, 89.45999908447266, 89.16999816894531, 85.18999481201172, 89.45999908447266, 89.11000061035156, 89.88999938964844, 89.56999969482422, 86.75, 88.58999633789062, 87.70999908447266, 83.37000274658203, 86.63999938964844, 89.16999816894531, 89.80000305175781, 87.4699935913086, 85.8699951171875, 86.3499984741211, 89.13999938964844, 88.15999603271484, 89.37000274658203, 86.31999206542969, 88.93000030517578, 89.1500015258789, 86.5199966430664, 89.13999938964844, 89.12999725341797, 87.5999984741211, 89.4000015258789, 88.87999725341797, 87.40999603271484, 89.83000183105469, 89.52999877929688, 90.19000244140625, 83.7699966430664, 87.64999389648438, 89.9800033569336, 85.97999572753906, 93.95999908447266, 94.3499984741211, 94.66999816894531, 94.52999877929688, 94.56999969482422, 94.9000015258789, 94.72000122070312, 94.47000122070312, 94.65999603271484, 94.97999572753906, 94.8699951171875, 94.6199951171875, 94.83000183105469, 94.7699966430664, 94.30999755859375, 94.6199951171875, 94.63999938964844, 94.44999694824219, 94.69999694824219, 94.6500015258789, 94.83999633789062, 94.40999603271484, 94.58999633789062, 94.6500015258789, 94.61000061035156, 94.61000061035156, 94.1199951171875, 94.56999969482422, 94.48999786376953, 94.5199966430664, 94.47999572753906, 94.08999633789062, 94.2699966430664, 94.55999755859375, 94.12999725341797, 94.48999786376953, 94.14999389648438, 94.47000122070312, 94.00999450683594, 94.13999938964844, 94.19999694824219, 94.0999984741211, 94.32999420166016, 94.57999420166016, 93.52999877929688, 94.18999481201172, 93.86000061035156, 93.86000061035156, 94.22999572753906, 94.13999938964844], "accs5": [94.69999694824219, 97.43999481201172, 98.58999633789062, 98.89999389648438, 98.91999816894531, 99.16999816894531, 99.40999603271484, 99.07999420166016, 99.29999542236328, 99.2199935913086, 99.16999816894531, 99.38999938964844, 99.43999481201172, 99.33999633789062, 99.47999572753906, 99.2199935913086, 99.43999481201172, 99.38999938964844, 99.50999450683594, 99.49999237060547, 99.5199966430664, 99.10999298095703, 99.49999237060547, 99.55999755859375, 99.49999237060547, 99.23999786376953, 98.99999237060547, 99.4699935913086, 99.29999542236328, 99.08999633789062, 99.37999725341797, 99.07999420166016, 99.67999267578125, 99.4699935913086, 98.70999145507812, 99.5199966430664, 99.47999572753906, 99.18999481201172, 99.35999298095703, 99.49999237060547, 99.23999786376953, 99.60999298095703, 99.49999237060547, 99.33999633789062, 99.37999725341797, 99.68999481201172, 99.22999572753906, 99.38999938964844, 99.49999237060547, 99.5199966430664, 99.41999816894531, 99.6199951171875, 99.41999816894531, 99.54999542236328, 99.3699951171875, 99.54999542236328, 99.27999877929688, 99.57999420166016, 99.39999389648438, 99.73999786376953, 99.55999755859375, 99.28999328613281, 99.47999572753906, 99.3699951171875, 99.5999984741211, 99.39999389648438, 99.33999633789062, 99.56999969482422, 99.54999542236328, 99.31999969482422, 99.43999481201172, 99.28999328613281, 99.23999786376953, 99.27999877929688, 99.41999816894531, 99.60999298095703, 99.41999816894531, 99.44999694824219, 99.49999237060547, 99.40999603271484, 99.58999633789062, 99.66999816894531, 99.47999572753906, 99.57999420166016, 99.54999542236328, 99.7199935913086, 99.41999816894531, 99.28999328613281, 99.2199935913086, 99.45999908447266, 99.47999572753906, 99.37999725341797, 99.08999633789062, 99.54999542236328, 99.60999298095703, 99.54999542236328, 99.31999969482422, 99.4699935913086, 99.48999786376953, 99.5199966430664, 99.62999725341797, 99.39999389648438, 99.43999481201172, 99.40999603271484, 99.3499984741211, 99.53999328613281, 99.39999389648438, 99.52999877929688, 99.56999969482422, 99.56999969482422, 99.54999542236328, 99.49999237060547, 99.47999572753906, 99.50999450683594, 99.44999694824219, 99.23999786376953, 99.58999633789062, 99.70999908447266, 99.58999633789062, 99.62999725341797, 99.20999908447266, 99.50999450683594, 99.62999725341797, 98.85999298095703, 99.56999969482422, 99.5999984741211, 99.58999633789062, 99.48999786376953, 98.93999481201172, 99.2699966430664, 99.40999603271484, 99.4699935913086, 99.53999328613281, 99.35999298095703, 99.45999908447266, 99.44999694824219, 99.12999725341797, 99.56999969482422, 99.47999572753906, 99.62999725341797, 99.56999969482422, 99.63999938964844, 99.10999298095703, 99.65999603271484, 99.35999298095703, 99.57999420166016, 99.0199966430664, 99.52999877929688, 99.73999786376953, 99.3499984741211, 99.87999725341797, 99.88999938964844, 99.88999938964844, 99.8499984741211, 99.89999389648438, 99.89999389648438, 99.91999816894531, 99.8699951171875, 99.87999725341797, 99.81999969482422, 99.88999938964844, 99.83999633789062, 99.85999298095703, 99.85999298095703, 99.8499984741211, 99.7699966430664, 99.77999877929688, 99.85999298095703, 99.8699951171875, 99.85999298095703, 99.87999725341797, 99.83999633789062, 99.8499984741211, 99.83999633789062, 99.83999633789062, 99.89999389648438, 99.85999298095703, 99.85999298095703, 99.83999633789062, 99.87999725341797, 99.88999938964844, 99.87999725341797, 99.83999633789062, 99.82999420166016, 99.80999755859375, 99.78999328613281, 99.75, 99.77999877929688, 99.80999755859375, 99.77999877929688, 99.80999755859375, 99.83999633789062, 99.80999755859375, 99.7699966430664, 99.78999328613281, 99.81999969482422, 99.75, 99.7199935913086, 99.73999786376953, 99.8499984741211], "epoch_time": 128.25184726715088, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adabelief_0.001_4096_42.json <==
{"train_losses": [2.354365348815918, 2.0562872886657715, 1.8431729078292847, 1.6683838367462158, 1.5485758781433105, 1.4402501583099365, 1.3527448177337646, 1.267859697341919, 1.1835263967514038, 1.1359106302261353, 1.0448286533355713, 0.9703052639961243, 0.92673659324646, 0.8624259233474731, 0.8248048424720764, 0.7880532741546631, 0.7132817506790161, 0.6865363121032715, 0.6273594498634338, 0.6031676530838013, 0.5717180371284485, 0.5565893054008484, 0.5190380811691284, 0.5176558494567871, 0.4651242196559906, 0.44345104694366455, 0.4432976543903351, 0.41604068875312805, 0.3965052366256714, 0.3790908753871918, 0.36116933822631836, 0.3504643738269806, 0.3343321681022644, 0.32542771100997925, 0.3186081349849701, 0.30278992652893066, 0.27890896797180176, 0.2882763147354126, 0.2589980661869049, 0.25351768732070923, 0.23882660269737244, 0.22953104972839355, 0.22800248861312866, 0.22393342852592468, 0.23075218498706818, 0.19391538202762604, 0.18471412360668182, 0.17255595326423645, 0.1791073977947235, 0.16030368208885193, 0.16028426587581635, 0.14809702336788177, 0.15887804329395294, 0.15286971628665924, 0.13802661001682281, 0.13436259329319, 0.1313781440258026, 0.12600243091583252, 0.12089305371046066, 0.12304162979125977, 0.11241564899682999, 0.0957801565527916, 0.10298772901296616, 0.10392080992460251, 0.10150547325611115, 0.10066185146570206, 0.09510082751512527, 0.09019219130277634, 0.08638624101877213, 0.07876580208539963, 0.08877811580896378, 0.07963835448026657, 0.06960607320070267, 0.06798314303159714, 0.062291648238897324, 0.06030607223510742, 0.06620366126298904, 0.05872201919555664, 0.06483852118253708, 0.06937984377145767, 0.0678875744342804, 0.05855143815279007, 0.058675095438957214, 0.05731314420700073, 0.05345764383673668, 0.04970746487379074, 0.053865302354097366, 0.04759617894887924, 0.05167967826128006, 0.04831627011299133, 0.051196008920669556, 0.045667894184589386, 0.040887635201215744, 0.039128076285123825, 0.03981159254908562, 0.036477137356996536, 0.04530346393585205, 0.04621744155883789, 0.0544867143034935, 0.053182099014520645, 0.05163238197565079, 0.04655368998646736, 0.048292919993400574, 0.0367824025452137, 0.03238607943058014, 0.02482464537024498, 0.027975862845778465, 0.03319406881928444, 0.03263385221362114, 0.03312986344099045, 0.03310541808605194, 0.026453640311956406, 0.044997889548540115, 0.038611993193626404, 0.0378401018679142, 0.044181521981954575, 0.049573592841625214, 0.038358159363269806, 0.03619900718331337, 0.02638888917863369, 0.02542731910943985, 0.022109922021627426, 0.021109696477651596, 0.025282371789216995, 0.029573678970336914, 0.022522734478116035, 0.028217099606990814, 0.030100444331765175, 0.025612741708755493, 0.030496498569846153, 0.030794315040111542, 0.029870277270674706, 0.0303186122328043, 0.02829565666615963, 0.03786328434944153, 0.028249699622392654, 0.033999890089035034, 0.029081590473651886, 0.030222786590456963, 0.025160323828458786, 0.023001112043857574, 0.02230623923242092, 0.02339271269738674, 0.02518565207719803, 0.024691559374332428, 0.02468796819448471, 0.02474142052233219, 0.024197740480303764, 0.020481431856751442, 0.019403818994760513, 0.013664879836142063, 0.005442257970571518, 0.00358567014336586, 0.003343410324305296, 0.0033191670663654804, 0.002877790480852127, 0.0020125051960349083, 0.0024777997750788927, 0.0023583711590617895, 0.001942876260727644, 0.0019427991937845945, 0.001532253809273243, 0.001695956103503704, 0.0013995919143781066, 0.001502281753346324, 0.0013972051674500108, 0.0017021802486851811, 0.0020500512327998877, 0.0012181568890810013, 0.0014305203221738338, 0.0012192563153803349, 0.001077248016372323, 0.0010427787201479077, 0.0009238860802724957, 0.0010722640436142683, 0.0013572359457612038, 0.0012076725251972675, 0.0014176538679748774, 0.0009291814058087766, 0.0009039768483489752, 0.0008993115043267608, 0.0010753904934972525, 0.0007617764640599489, 0.0010157566284760833, 0.000846710114274174, 0.0007540235528722405, 0.0008688091766089201, 0.000967767380643636, 0.0008365894318558276, 0.0009333044872619212, 0.0008881885441951454, 0.0009111958206631243, 0.000935406016651541, 0.0008139453129842877, 0.0011988567421212792, 0.0007682681316509843, 0.0008798107737675309, 0.0008699297322891653, 0.0006668219575658441, 0.0006305871647782624], "accs1": [10.879999160766602, 11.869999885559082, 23.51999855041504, 37.06999969482422, 44.189998626708984, 48.59000015258789, 53.27999496459961, 52.749996185302734, 55.279998779296875, 59.2400016784668, 59.54999923706055, 57.209999084472656, 64.5199966430664, 62.519996643066406, 66.02999877929688, 68.63999938964844, 67.90999603271484, 70.08000183105469, 67.24999237060547, 70.19999694824219, 73.2199935913086, 73.03999328613281, 64.44000244140625, 76.91999816894531, 77.72000122070312, 78.08999633789062, 74.18000030517578, 79.29999542236328, 79.82999420166016, 74.66999816894531, 80.86000061035156, 79.88999938964844, 76.55000305175781, 71.29000091552734, 74.04999542236328, 80.79999542236328, 79.32999420166016, 78.29000091552734, 81.97000122070312, 81.00999450683594, 78.22000122070312, 80.32999420166016, 80.77999877929688, 78.08000183105469, 80.62999725341797, 73.64999389648438, 82.98999786376953, 78.36000061035156, 84.20999908447266, 81.1199951171875, 78.44999694824219, 80.44999694824219, 79.02999877929688, 79.49999237060547, 79.7199935913086, 83.04000091552734, 81.50999450683594, 84.16000366210938, 82.72000122070312, 83.12999725341797, 83.97000122070312, 83.0, 80.86000061035156, 83.55000305175781, 81.00999450683594, 82.08000183105469, 83.77999877929688, 85.80999755859375, 84.7699966430664, 82.51000213623047, 83.55000305175781, 81.5199966430664, 86.57999420166016, 87.04999542236328, 86.58999633789062, 82.83999633789062, 80.65999603271484, 85.11000061035156, 83.94999694824219, 86.1199951171875, 84.4000015258789, 83.81999969482422, 85.08999633789062, 84.79000091552734, 85.57999420166016, 86.19999694824219, 85.35999298095703, 80.38999938964844, 84.19999694824219, 86.38999938964844, 82.44000244140625, 86.47999572753906, 85.8699951171875, 86.67999267578125, 86.75, 81.57999420166016, 82.83999633789062, 82.73999786376953, 82.13999938964844, 79.23999786376953, 85.12999725341797, 84.5199966430664, 85.8699951171875, 87.54000091552734, 86.6199951171875, 85.08999633789062, 84.51000213623047, 82.3699951171875, 85.37999725341797, 84.95999908447266, 87.72000122070312, 87.75999450683594, 86.0199966430664, 86.77999877929688, 83.87999725341797, 86.83999633789062, 85.81999206542969, 83.56999969482422, 83.55999755859375, 88.52999877929688, 87.06999969482422, 87.02999877929688, 86.38999938964844, 86.45999908447266, 87.64999389648438, 88.90999603271484, 87.77999877929688, 85.35999298095703, 85.73999786376953, 88.19999694824219, 86.6199951171875, 87.12999725341797, 86.03999328613281, 85.28999328613281, 85.89999389648438, 84.20999908447266, 84.5999984741211, 87.6199951171875, 88.16999816894531, 88.58000183105469, 85.6399917602539, 86.62999725341797, 87.07999420166016, 87.40999603271484, 87.25, 87.31999969482422, 87.6199951171875, 85.78999328613281, 88.33999633789062, 87.1199951171875, 90.08000183105469, 90.2300033569336, 90.44999694824219, 90.5, 90.72999572753906, 90.76000213623047, 90.76000213623047, 90.7699966430664, 90.68000030517578, 90.6500015258789, 90.77999877929688, 90.8499984741211, 90.83000183105469, 90.94000244140625, 90.88999938964844, 90.81999969482422, 90.8499984741211, 90.80999755859375, 90.8699951171875, 90.79000091552734, 90.8699951171875, 90.97999572753906, 90.94000244140625, 90.91999816894531, 90.9000015258789, 90.8699951171875, 90.95999908447266, 90.8699951171875, 90.90999603271484, 90.94000244140625, 90.91999816894531, 91.0, 91.0199966430664, 91.0, 91.0199966430664, 91.00999450683594, 91.00999450683594, 90.97999572753906, 91.00999450683594, 90.98999786376953, 91.02999877929688, 91.0, 90.94000244140625, 90.95999908447266, 90.94000244140625, 90.93000030517578, 90.95999908447266, 90.94999694824219, 90.97000122070312, 90.8699951171875], "accs5": [50.0, 54.2400016784668, 79.25999450683594, 89.02999877929688, 91.9699935913086, 93.3499984741211, 94.5, 94.0199966430664, 94.87999725341797, 95.95999908447266, 96.25, 95.55999755859375, 97.01000213623047, 97.1199951171875, 97.63999938964844, 97.97999572753906, 97.54999542236328, 97.30999755859375, 97.98999786376953, 97.88999938964844, 97.99999237060547, 98.05999755859375, 97.77999877929688, 98.70999145507812, 98.62999725341797, 98.93999481201172, 98.24999237060547, 98.78999328613281, 98.94999694824219, 98.62999725341797, 98.92999267578125, 99.08999633789062, 98.52999877929688, 98.3899917602539, 98.66999816894531, 98.91999816894531, 98.35999298095703, 98.2199935913086, 98.74999237060547, 98.8499984741211, 98.81999206542969, 99.04999542236328, 98.85999298095703, 98.3499984741211, 98.68999481201172, 97.70999908447266, 99.25999450683594, 99.08999633789062, 99.30999755859375, 98.54999542236328, 98.58999633789062, 97.7199935913086, 98.79999542236328, 97.98999786376953, 99.13999938964844, 99.2199935913086, 98.89999389648438, 99.20999908447266, 98.74999237060547, 99.18999481201172, 99.0999984741211, 99.04999542236328, 98.93999481201172, 98.77999877929688, 99.08999633789062, 98.98999786376953, 99.23999786376953, 99.35999298095703, 99.33999633789062, 98.87999725341797, 99.35999298095703, 99.20999908447266, 99.28999328613281, 99.39999389648438, 99.32999420166016, 99.0199966430664, 98.44999694824219, 99.03999328613281, 99.20999908447266, 99.3699951171875, 99.37999725341797, 99.18999481201172, 99.3499984741211, 99.03999328613281, 99.08999633789062, 99.30999755859375, 99.1199951171875, 98.79999542236328, 99.16999816894531, 99.28999328613281, 98.73999786376953, 99.33999633789062, 99.38999938964844, 99.14999389648438, 99.23999786376953, 99.15999603271484, 98.82999420166016, 98.69999694824219, 99.02999877929688, 98.14999389648438, 99.27999877929688, 99.31999969482422, 99.41999816894531, 99.38999938964844, 99.25999450683594, 98.97999572753906, 99.22999572753906, 99.3499984741211, 99.33999633789062, 99.13999938964844, 99.42999267578125, 99.37999725341797, 99.22999572753906, 99.19999694824219, 98.72999572753906, 99.37999725341797, 99.35999298095703, 99.00999450683594, 99.08999633789062, 99.48999786376953, 99.38999938964844, 99.5199966430664, 99.18999481201172, 99.24999237060547, 99.2199935913086, 99.49999237060547, 99.47999572753906, 99.29999542236328, 99.0199966430664, 99.42999267578125, 99.24999237060547, 99.37999725341797, 98.90999603271484, 99.29999542236328, 99.28999328613281, 99.08999633789062, 99.20999908447266, 99.42999267578125, 99.5199966430664, 99.45999908447266, 98.7699966430664, 99.20999908447266, 99.03999328613281, 99.27999877929688, 99.1199951171875, 99.41999816894531, 99.31999969482422, 99.16999816894531, 99.27999877929688, 99.30999755859375, 99.5199966430664, 99.52999877929688, 99.55999755859375, 99.53999328613281, 99.55999755859375, 99.57999420166016, 99.58999633789062, 99.56999969482422, 99.58999633789062, 99.60999298095703, 99.54999542236328, 99.55999755859375, 99.56999969482422, 99.55999755859375, 99.60999298095703, 99.57999420166016, 99.58999633789062, 99.60999298095703, 99.6199951171875, 99.5999984741211, 99.60999298095703, 99.60999298095703, 99.5999984741211, 99.6199951171875, 99.5999984741211, 99.60999298095703, 99.60999298095703, 99.58999633789062, 99.62999725341797, 99.62999725341797, 99.6199951171875, 99.60999298095703, 99.6199951171875, 99.60999298095703, 99.6199951171875, 99.6199951171875, 99.60999298095703, 99.60999298095703, 99.5999984741211, 99.58999633789062, 99.57999420166016, 99.60999298095703, 99.57999420166016, 99.5999984741211, 99.60999298095703, 99.5999984741211, 99.5999984741211, 99.58999633789062, 99.58999633789062, 99.60999298095703], "epoch_time": 11.976322650909424, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adabelief_0.001_512_42.json <==
{"train_losses": [1.8190430402755737, 1.2866727113723755, 1.0187283754348755, 0.7977213263511658, 0.6690667271614075, 0.5926326513290405, 0.5148283243179321, 0.4649949371814728, 0.42654889822006226, 0.38507571816444397, 0.35055896639823914, 0.3259681165218353, 0.3086240291595459, 0.2814164459705353, 0.27015700936317444, 0.2510942816734314, 0.23692366480827332, 0.23307090997695923, 0.21769091486930847, 0.206086203455925, 0.17967551946640015, 0.18042363226413727, 0.17052018642425537, 0.16176581382751465, 0.1454664021730423, 0.14769677817821503, 0.14272764325141907, 0.13607683777809143, 0.1231718510389328, 0.12493903189897537, 0.11665202677249908, 0.11262524873018265, 0.11552541702985764, 0.1057131290435791, 0.09954357892274857, 0.09635733813047409, 0.09553524106740952, 0.09389815479516983, 0.09399314224720001, 0.08319082111120224, 0.08448822051286697, 0.08686657249927521, 0.0704372227191925, 0.08179353177547455, 0.075314462184906, 0.06856273114681244, 0.06538163125514984, 0.06156766042113304, 0.06413068622350693, 0.06755981594324112, 0.06307344883680344, 0.054696954786777496, 0.05423354730010033, 0.05942552909255028, 0.05359863117337227, 0.05240468680858612, 0.05657266080379486, 0.060718074440956116, 0.039858222007751465, 0.05211023613810539, 0.05080946534872055, 0.04720998927950859, 0.04676643759012222, 0.043380625545978546, 0.040677040815353394, 0.041019365191459656, 0.04552184417843819, 0.04275437816977501, 0.0392417386174202, 0.04573136568069458, 0.045064687728881836, 0.03717571496963501, 0.03297172114253044, 0.03559546172618866, 0.042389076203107834, 0.04568662494421005, 0.03741611912846565, 0.03824415057897568, 0.037554629147052765, 0.03177987039089203, 0.03321012482047081, 0.02944447658956051, 0.039419934153556824, 0.029918866232037544, 0.029709747061133385, 0.03507267311215401, 0.03298866003751755, 0.038307979702949524, 0.03595629334449768, 0.03227287903428078, 0.03132247552275658, 0.03523630648851395, 0.029368285089731216, 0.033239107578992844, 0.03465540334582329, 0.034166306257247925, 0.028837982565164566, 0.030369723215699196, 0.02875998616218567, 0.033467698842287064, 0.030580194666981697, 0.028224552050232887, 0.0300679262727499, 0.03131488338112831, 0.030254356563091278, 0.026702947914600372, 0.03326880559325218, 0.02722478285431862, 0.03513791784644127, 0.02990444004535675, 0.02593841217458248, 0.03517577052116394, 0.027530882507562637, 0.028518924489617348, 0.0307473037391901, 0.03047282062470913, 0.028628775849938393, 0.02975546009838581, 0.027553768828511238, 0.02268885262310505, 0.024664435535669327, 0.024973643943667412, 0.03220883384346962, 0.03326660394668579, 0.02493351511657238, 0.030029205605387688, 0.031011512503027916, 0.028962524607777596, 0.02510109357535839, 0.023867733776569366, 0.03293350711464882, 0.027425143867731094, 0.027567174285650253, 0.02506476268172264, 0.025727635249495506, 0.02372373640537262, 0.03403003513813019, 0.023477641865611076, 0.025586159899830818, 0.027484364807605743, 0.025164159014821053, 0.028548071160912514, 0.02617734856903553, 0.028665844351053238, 0.029474331066012383, 0.030254535377025604, 0.030807459726929665, 0.024779606610536575, 0.025409188121557236, 0.022641418501734734, 0.010423725470900536, 0.00543271703645587, 0.0043437546119093895, 0.0026087097357958555, 0.0028541346546262503, 0.0028453811537474394, 0.0017873826436698437, 0.0019419820746406913, 0.0016439649043604732, 0.0018324570264667273, 0.0015202994691208005, 0.0010674097575247288, 0.0013156296918168664, 0.001480395789258182, 0.001357965636998415, 0.0013952812878414989, 0.0013857155572623014, 0.001004919409751892, 0.0009561227052472532, 0.0010170371970161796, 0.0009596346062608063, 0.0011003190884366632, 0.0008931524935178459, 0.0007451703422702849, 0.0006302009569481015, 0.0013494420563802123, 0.0009761552209965885, 0.0009041306911967695, 0.0009995321743190289, 0.0006089271046221256, 0.0008675201097503304, 0.0006410070927813649, 0.0009561971528455615, 0.0006219056667760015, 0.0007496391772292554, 0.0005586195620708168, 0.0005426537245512009, 0.0009331402834504843, 0.0007590446039102972, 0.0006567978416569531, 0.0007431449485011399, 0.0007741451845504344, 0.0007238357211463153, 0.0006692675524391234, 0.0005944155855104327, 0.0005325524252839386, 0.0008043403504416347, 0.0007861927733756602, 0.0007099293288774788, 0.0005978356348350644], "accs1": [45.439998626708984, 57.470001220703125, 60.810001373291016, 67.43999481201172, 73.03999328613281, 77.43000030517578, 80.52999877929688, 80.90999603271484, 83.33999633789062, 81.1199951171875, 78.92999267578125, 81.55999755859375, 86.0199966430664, 82.36000061035156, 82.94000244140625, 86.00999450683594, 85.80999755859375, 85.91999816894531, 85.31999206542969, 87.98999786376953, 86.14999389648438, 88.06999969482422, 86.22999572753906, 88.5199966430664, 88.41999816894531, 86.33999633789062, 87.28999328613281, 88.83000183105469, 86.23999786376953, 86.0999984741211, 88.97999572753906, 82.62000274658203, 86.0199966430664, 87.93000030517578, 90.29000091552734, 90.2300033569336, 88.72000122070312, 90.37000274658203, 87.98999786376953, 88.66999816894531, 90.5, 88.40999603271484, 89.13999938964844, 89.80000305175781, 88.52999877929688, 90.63999938964844, 88.6500015258789, 89.22000122070312, 88.58000183105469, 89.47999572753906, 91.00999450683594, 90.61000061035156, 91.08000183105469, 90.8499984741211, 89.51000213623047, 91.2699966430664, 90.1500015258789, 90.80000305175781, 91.16999816894531, 90.94999694824219, 88.83000183105469, 90.19000244140625, 89.47999572753906, 90.19999694824219, 89.98999786376953, 91.54999542236328, 91.95999145507812, 91.45999908447266, 90.56999969482422, 90.47000122070312, 91.29999542236328, 91.65999603271484, 91.1199951171875, 90.87999725341797, 90.48999786376953, 90.79000091552734, 91.22999572753906, 90.30000305175781, 90.80999755859375, 91.3699951171875, 90.94000244140625, 91.0, 91.45999908447266, 91.04000091552734, 91.5, 91.3499984741211, 90.05999755859375, 91.18000030517578, 89.58000183105469, 91.27999877929688, 90.69000244140625, 91.52999877929688, 91.23999786376953, 90.44000244140625, 91.22000122070312, 91.20999908447266, 91.75999450683594, 91.67999267578125, 91.39999389648438, 89.69999694824219, 92.42999267578125, 90.91999816894531, 91.5, 90.91999816894531, 91.70999145507812, 91.0, 91.3499984741211, 91.33999633789062, 91.8899917602539, 91.77999877929688, 91.98999786376953, 91.42999267578125, 91.8899917602539, 91.04000091552734, 91.32999420166016, 90.41000366210938, 91.92999267578125, 91.87999725341797, 91.5999984741211, 91.18000030517578, 91.68999481201172, 92.29999542236328, 92.03999328613281, 91.99999237060547, 92.60999298095703, 90.97000122070312, 91.74999237060547, 91.68999481201172, 92.2199935913086, 91.72999572753906, 91.15999603271484, 91.27999877929688, 92.64999389648438, 91.22000122070312, 91.79999542236328, 91.92999267578125, 91.22999572753906, 91.22999572753906, 91.83999633789062, 90.51000213623047, 92.3499984741211, 90.83000183105469, 91.91999816894531, 92.12999725341797, 91.14999389648438, 91.97999572753906, 92.0199966430664, 91.32999420166016, 92.5999984741211, 91.47999572753906, 93.69999694824219, 93.91999816894531, 93.8699951171875, 93.89999389648438, 94.11000061035156, 94.07999420166016, 94.11000061035156, 94.05999755859375, 94.11000061035156, 94.27999877929688, 94.18999481201172, 94.25, 94.32999420166016, 94.32999420166016, 94.37999725341797, 94.37999725341797, 94.33999633789062, 94.43000030517578, 94.3499984741211, 94.33999633789062, 94.3499984741211, 94.37999725341797, 94.41999816894531, 94.4000015258789, 94.5, 94.3699951171875, 94.47000122070312, 94.47000122070312, 94.50999450683594, 94.48999786376953, 94.52999877929688, 94.48999786376953, 94.45999908447266, 94.40999603271484, 94.41999816894531, 94.54000091552734, 94.5199966430664, 94.43000030517578, 94.47000122070312, 94.43999481201172, 94.47999572753906, 94.48999786376953, 94.5199966430664, 94.5, 94.56999969482422, 94.48999786376953, 94.40999603271484, 94.44999694824219, 94.48999786376953, 94.48999786376953], "accs5": [92.81999206542969, 95.80000305175781, 96.63999938964844, 96.26000213623047, 98.42999267578125, 98.53999328613281, 98.89999389648438, 98.99999237060547, 99.08999633789062, 99.04999542236328, 99.07999420166016, 98.91999816894531, 99.35999298095703, 98.98999786376953, 98.79999542236328, 99.5199966430664, 99.45999908447266, 99.3699951171875, 99.42999267578125, 99.56999969482422, 99.37999725341797, 99.55999755859375, 99.28999328613281, 99.57999420166016, 99.64999389648438, 99.3699951171875, 99.39999389648438, 99.65999603271484, 99.2699966430664, 99.38999938964844, 99.72999572753906, 99.1199951171875, 99.40999603271484, 99.49999237060547, 99.66999816894531, 99.80999755859375, 99.6199951171875, 99.64999389648438, 99.65999603271484, 99.65999603271484, 99.66999816894531, 99.49999237060547, 99.63999938964844, 99.50999450683594, 99.57999420166016, 99.64999389648438, 99.52999877929688, 99.56999969482422, 99.42999267578125, 99.60999298095703, 99.7199935913086, 99.55999755859375, 99.72999572753906, 99.75999450683594, 99.72999572753906, 99.70999908447266, 99.68999481201172, 99.62999725341797, 99.67999267578125, 99.7199935913086, 99.53999328613281, 99.54999542236328, 99.65999603271484, 99.56999969482422, 99.67999267578125, 99.75, 99.62999725341797, 99.66999816894531, 99.6199951171875, 99.57999420166016, 99.63999938964844, 99.75999450683594, 99.67999267578125, 99.57999420166016, 99.50999450683594, 99.69999694824219, 99.60999298095703, 99.49999237060547, 99.62999725341797, 99.64999389648438, 99.58999633789062, 99.60999298095703, 99.68999481201172, 99.57999420166016, 99.62999725341797, 99.65999603271484, 99.50999450683594, 99.53999328613281, 99.50999450683594, 99.66999816894531, 99.58999633789062, 99.72999572753906, 99.64999389648438, 99.65999603271484, 99.65999603271484, 99.57999420166016, 99.67999267578125, 99.60999298095703, 99.52999877929688, 99.42999267578125, 99.68999481201172, 99.58999633789062, 99.64999389648438, 99.47999572753906, 99.72999572753906, 99.55999755859375, 99.68999481201172, 99.75, 99.7699966430664, 99.64999389648438, 99.63999938964844, 99.70999908447266, 99.69999694824219, 99.57999420166016, 99.52999877929688, 99.4699935913086, 99.35999298095703, 99.7199935913086, 99.65999603271484, 99.60999298095703, 99.64999389648438, 99.56999969482422, 99.70999908447266, 99.67999267578125, 99.72999572753906, 99.57999420166016, 99.65999603271484, 99.75, 99.70999908447266, 99.62999725341797, 99.70999908447266, 99.73999786376953, 99.70999908447266, 99.52999877929688, 99.63999938964844, 99.63999938964844, 99.64999389648438, 99.5999984741211, 99.68999481201172, 99.62999725341797, 99.5999984741211, 99.54999542236328, 99.75, 99.70999908447266, 99.53999328613281, 99.72999572753906, 99.60999298095703, 99.64999389648438, 99.6199951171875, 99.53999328613281, 99.77999877929688, 99.80999755859375, 99.82999420166016, 99.80999755859375, 99.82999420166016, 99.83999633789062, 99.8499984741211, 99.8499984741211, 99.85999298095703, 99.83999633789062, 99.83999633789062, 99.82999420166016, 99.81999969482422, 99.83999633789062, 99.83999633789062, 99.83999633789062, 99.82999420166016, 99.81999969482422, 99.82999420166016, 99.83999633789062, 99.82999420166016, 99.83999633789062, 99.85999298095703, 99.83999633789062, 99.82999420166016, 99.8499984741211, 99.81999969482422, 99.8499984741211, 99.83999633789062, 99.8499984741211, 99.83999633789062, 99.82999420166016, 99.83999633789062, 99.82999420166016, 99.83999633789062, 99.82999420166016, 99.83999633789062, 99.8499984741211, 99.82999420166016, 99.8499984741211, 99.83999633789062, 99.82999420166016, 99.83999633789062, 99.81999969482422, 99.82999420166016, 99.82999420166016, 99.82999420166016, 99.81999969482422, 99.83999633789062, 99.83999633789062], "epoch_time": 25.923741579055786, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adabelief_0.001_64_42.json <==
{"train_losses": [1.5311369895935059, 1.0016648769378662, 0.7888515591621399, 0.6736232042312622, 0.6033366918563843, 0.5485683083534241, 0.4895952343940735, 0.44616779685020447, 0.42612478137016296, 0.39716601371765137, 0.36690816283226013, 0.34014892578125, 0.3263617753982544, 0.31940555572509766, 0.3021301031112671, 0.2967905104160309, 0.28112778067588806, 0.2813491225242615, 0.2797325849533081, 0.26743993163108826, 0.2575737535953522, 0.2540547847747803, 0.23740409314632416, 0.23848620057106018, 0.23273447155952454, 0.2279394268989563, 0.22481432557106018, 0.22574980556964874, 0.20920401811599731, 0.2244083732366562, 0.214976504445076, 0.2116449624300003, 0.21226482093334198, 0.20183753967285156, 0.212824746966362, 0.20825813710689545, 0.19013969600200653, 0.20635919272899628, 0.19920746982097626, 0.2023913562297821, 0.210637629032135, 0.19873803853988647, 0.19274398684501648, 0.19853807985782623, 0.19209280610084534, 0.18865033984184265, 0.18870827555656433, 0.1864778995513916, 0.1898081749677658, 0.19226767122745514, 0.18403112888336182, 0.1877480298280716, 0.18564175069332123, 0.1896604299545288, 0.18473301827907562, 0.1737266331911087, 0.18676820397377014, 0.18293346464633942, 0.17586205899715424, 0.1745028793811798, 0.1839013397693634, 0.18201878666877747, 0.18596400320529938, 0.17548304796218872, 0.17718270421028137, 0.1715073436498642, 0.18655870854854584, 0.17742908000946045, 0.17298658192157745, 0.1746923327445984, 0.1798202246427536, 0.16293179988861084, 0.1785893440246582, 0.16739340126514435, 0.17540055513381958, 0.17588816583156586, 0.18812696635723114, 0.17117814719676971, 0.17000333964824677, 0.1645922213792801, 0.17336758971214294, 0.15764324367046356, 0.1756362020969391, 0.17312663793563843, 0.16867992281913757, 0.1613040566444397, 0.15612836182117462, 0.17447111010551453, 0.1711585968732834, 0.16985251009464264, 0.1624116152524948, 0.16472482681274414, 0.1699664443731308, 0.16155341267585754, 0.16877153515815735, 0.16829706728458405, 0.16236205399036407, 0.16442857682704926, 0.171529158949852, 0.16809150576591492, 0.16116489470005035, 0.16892282664775848, 0.16390669345855713, 0.16950500011444092, 0.1641647219657898, 0.16875876486301422, 0.16568544507026672, 0.16856598854064941, 0.16298380494117737, 0.1610759198665619, 0.15944211184978485, 0.15712785720825195, 0.14534202218055725, 0.15846778452396393, 0.1695551872253418, 0.1562492698431015, 0.16574038565158844, 0.1609451025724411, 0.16144947707653046, 0.15766964852809906, 0.15063679218292236, 0.16273489594459534, 0.16132354736328125, 0.1576598435640335, 0.16310220956802368, 0.16374516487121582, 0.15878000855445862, 0.1577860563993454, 0.15717293322086334, 0.15539517998695374, 0.16736499965190887, 0.15306434035301208, 0.16294273734092712, 0.1621054708957672, 0.15161356329917908, 0.1640663594007492, 0.1609901785850525, 0.15420320630073547, 0.16037368774414062, 0.14919768273830414, 0.15781641006469727, 0.1561463177204132, 0.1606764942407608, 0.15533345937728882, 0.15352654457092285, 0.1633443683385849, 0.15496735274791718, 0.1556117981672287, 0.15629683434963226, 0.15971605479717255, 0.06513755023479462, 0.034978535026311874, 0.02474372275173664, 0.019715946167707443, 0.018401876091957092, 0.01449674554169178, 0.013913650996983051, 0.01395291555672884, 0.00977263692766428, 0.011202340014278889, 0.009478802792727947, 0.008613338693976402, 0.008651400916278362, 0.007098928093910217, 0.007293931674212217, 0.0061846403405070305, 0.008138606324791908, 0.006179683841764927, 0.005592083092778921, 0.008020064793527126, 0.00699749356135726, 0.005984114017337561, 0.00753498962149024, 0.006202477961778641, 0.006130175199359655, 0.004493389278650284, 0.006875697057694197, 0.006203368306159973, 0.006145469378679991, 0.005192673299461603, 0.00537499925121665, 0.00619542459025979, 0.0048749325796961784, 0.006069716531783342, 0.005990182515233755, 0.004938196390867233, 0.006626677233725786, 0.004236883949488401, 0.0062187304720282555, 0.004777846857905388, 0.0047682709991931915, 0.005861251149326563, 0.006112522911280394, 0.006566605530679226, 0.005650006700307131, 0.0061056180857121944, 0.006165935657918453, 0.006263588089495897, 0.007470651064068079, 0.007061600219458342], "accs1": [59.189998626708984, 73.82999420166016, 75.73999786376953, 79.42999267578125, 81.5, 83.88999938964844, 85.28999328613281, 82.81999969482422, 85.39999389648438, 83.27999877929688, 85.44999694824219, 86.75, 87.36000061035156, 87.98999786376953, 86.66999816894531, 88.95999908447266, 87.7699966430664, 88.72000122070312, 87.80999755859375, 88.43999481201172, 88.83000183105469, 89.61000061035156, 88.95999908447266, 87.57999420166016, 88.69999694824219, 89.22999572753906, 87.04999542236328, 88.30999755859375, 84.52999877929688, 88.63999938964844, 88.76000213623047, 88.40999603271484, 88.69999694824219, 88.38999938964844, 89.87999725341797, 87.8499984741211, 89.94999694824219, 89.76000213623047, 88.79000091552734, 91.47999572753906, 89.97000122070312, 88.45999908447266, 90.20999908447266, 89.22000122070312, 90.16000366210938, 90.19999694824219, 90.12000274658203, 88.4000015258789, 89.77999877929688, 88.15999603271484, 88.3499984741211, 89.26000213623047, 87.43000030517578, 88.27999877929688, 90.12999725341797, 90.7699966430664, 88.98999786376953, 87.45999908447266, 89.70999908447266, 89.48999786376953, 89.69999694824219, 88.72999572753906, 90.29000091552734, 90.31999969482422, 88.33999633789062, 89.69999694824219, 90.27000427246094, 91.16999816894531, 88.33000183105469, 88.07999420166016, 90.0999984741211, 88.4000015258789, 89.30999755859375, 90.30999755859375, 87.56999969482422, 88.79000091552734, 90.06999969482422, 89.65999603271484, 89.7699966430664, 91.0, 88.69999694824219, 90.44999694824219, 90.72999572753906, 89.98999786376953, 90.3499984741211, 89.62999725341797, 90.20999908447266, 89.70999908447266, 91.08999633789062, 87.82999420166016, 90.56999969482422, 90.81999969482422, 90.68000030517578, 88.05999755859375, 91.0999984741211, 91.0, 90.20999908447266, 89.20999908447266, 89.54000091552734, 90.75, 87.29999542236328, 90.41999816894531, 91.16999816894531, 90.25, 89.58000183105469, 90.94000244140625, 91.06999969482422, 89.87999725341797, 89.5999984741211, 89.51000213623047, 90.22000122070312, 89.5999984741211, 88.69999694824219, 89.86000061035156, 89.66999816894531, 89.72000122070312, 90.27999877929688, 88.30999755859375, 90.3499984741211, 90.83999633789062, 90.72999572753906, 91.37999725341797, 91.19999694824219, 90.88999938964844, 88.5999984741211, 88.45999908447266, 89.94999694824219, 90.83000183105469, 88.88999938964844, 90.26000213623047, 91.41999816894531, 90.0199966430664, 89.68000030517578, 89.19999694824219, 88.87999725341797, 90.48999786376953, 89.80000305175781, 91.31999969482422, 87.94999694824219, 89.91000366210938, 88.20999908447266, 91.12999725341797, 90.30999755859375, 91.12999725341797, 91.99999237060547, 89.58000183105469, 90.69000244140625, 90.4000015258789, 91.44999694824219, 88.58999633789062, 94.75, 94.91999816894531, 94.95999908447266, 95.15999603271484, 95.06999969482422, 94.83999633789062, 94.95999908447266, 94.94999694824219, 95.37999725341797, 95.29000091552734, 95.26000213623047, 95.18000030517578, 95.13999938964844, 95.22000122070312, 94.8499984741211, 95.12999725341797, 94.98999786376953, 94.91999816894531, 94.90999603271484, 95.08000183105469, 95.04000091552734, 95.04000091552734, 95.0199966430664, 95.11000061035156, 95.1500015258789, 95.26000213623047, 95.25, 94.97999572753906, 95.08999633789062, 94.8699951171875, 95.13999938964844, 94.97000122070312, 95.19000244140625, 95.06999969482422, 95.11000061035156, 95.11000061035156, 94.83000183105469, 94.88999938964844, 94.77999877929688, 94.93999481201172, 95.0999984741211, 95.12999725341797, 94.97000122070312, 94.68000030517578, 94.93000030517578, 94.83999633789062, 95.04000091552734, 95.0199966430664, 94.9000015258789, 95.0], "accs5": [95.48999786376953, 97.83999633789062, 98.2699966430664, 98.79999542236328, 98.8699951171875, 99.31999969482422, 99.33999633789062, 99.23999786376953, 99.45999908447266, 99.12999725341797, 99.45999908447266, 99.54999542236328, 99.52999877929688, 99.3699951171875, 99.55999755859375, 99.64999389648438, 99.39999389648438, 99.57999420166016, 99.52999877929688, 99.7199935913086, 99.52999877929688, 99.7199935913086, 99.63999938964844, 99.57999420166016, 99.6199951171875, 99.57999420166016, 99.43999481201172, 99.5199966430664, 99.22999572753906, 99.57999420166016, 99.63999938964844, 99.49999237060547, 99.69999694824219, 99.53999328613281, 99.64999389648438, 99.60999298095703, 99.73999786376953, 99.70999908447266, 99.5199966430664, 99.72999572753906, 99.5999984741211, 99.45999908447266, 99.5999984741211, 99.58999633789062, 99.5199966430664, 99.63999938964844, 99.69999694824219, 99.5199966430664, 99.6199951171875, 99.38999938964844, 99.5199966430664, 99.52999877929688, 99.56999969482422, 99.50999450683594, 99.5999984741211, 99.75, 99.45999908447266, 99.40999603271484, 99.53999328613281, 99.70999908447266, 99.57999420166016, 99.5999984741211, 99.62999725341797, 99.67999267578125, 99.52999877929688, 99.52999877929688, 99.6199951171875, 99.66999816894531, 99.43999481201172, 99.41999816894531, 99.72999572753906, 99.33999633789062, 99.53999328613281, 99.6199951171875, 99.39999389648438, 99.41999816894531, 99.60999298095703, 99.58999633789062, 99.39999389648438, 99.70999908447266, 99.32999420166016, 99.60999298095703, 99.62999725341797, 99.50999450683594, 99.68999481201172, 99.70999908447266, 99.3499984741211, 99.35999298095703, 99.75999450683594, 99.67999267578125, 99.63999938964844, 99.69999694824219, 99.56999969482422, 99.56999969482422, 99.68999481201172, 99.57999420166016, 99.55999755859375, 99.72999572753906, 99.57999420166016, 99.65999603271484, 99.14999389648438, 99.48999786376953, 99.57999420166016, 99.55999755859375, 99.49999237060547, 99.69999694824219, 99.66999816894531, 99.53999328613281, 99.4699935913086, 99.54999542236328, 99.65999603271484, 99.66999816894531, 99.55999755859375, 99.5199966430664, 99.6199951171875, 99.66999816894531, 99.52999877929688, 99.32999420166016, 99.62999725341797, 99.7199935913086, 99.5999984741211, 99.69999694824219, 99.68999481201172, 99.63999938964844, 99.40999603271484, 99.39999389648438, 99.47999572753906, 99.67999267578125, 99.5999984741211, 99.54999542236328, 99.82999420166016, 99.5999984741211, 99.60999298095703, 99.65999603271484, 99.56999969482422, 99.54999542236328, 99.44999694824219, 99.62999725341797, 99.43999481201172, 99.5999984741211, 99.60999298095703, 99.73999786376953, 99.57999420166016, 99.70999908447266, 99.67999267578125, 99.57999420166016, 99.57999420166016, 99.60999298095703, 99.7699966430664, 99.58999633789062, 99.85999298095703, 99.8699951171875, 99.8699951171875, 99.85999298095703, 99.88999938964844, 99.8499984741211, 99.8499984741211, 99.85999298095703, 99.8699951171875, 99.87999725341797, 99.8699951171875, 99.89999389648438, 99.8699951171875, 99.88999938964844, 99.8699951171875, 99.85999298095703, 99.85999298095703, 99.82999420166016, 99.85999298095703, 99.85999298095703, 99.8499984741211, 99.83999633789062, 99.88999938964844, 99.83999633789062, 99.87999725341797, 99.85999298095703, 99.8499984741211, 99.87999725341797, 99.87999725341797, 99.85999298095703, 99.83999633789062, 99.80999755859375, 99.81999969482422, 99.8499984741211, 99.79999542236328, 99.80999755859375, 99.80999755859375, 99.78999328613281, 99.78999328613281, 99.78999328613281, 99.83999633789062, 99.79999542236328, 99.85999298095703, 99.79999542236328, 99.82999420166016, 99.87999725341797, 99.8699951171875, 99.85999298095703, 99.85999298095703, 99.82999420166016], "epoch_time": 83.83737659454346, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adabelief_0.001_8192_42.json <==
{"train_losses": [2.4162302017211914, 2.2622873783111572, 2.109285354614258, 1.9602043628692627, 1.857459306716919, 1.7498723268508911, 1.6491295099258423, 1.5817451477050781, 1.5107088088989258, 1.4658695459365845, 1.407995581626892, 1.357072114944458, 1.3247088193893433, 1.2719314098358154, 1.2259149551391602, 1.183700442314148, 1.1190197467803955, 1.1001713275909424, 1.0765023231506348, 1.0327812433242798, 0.9800477623939514, 0.9630338549613953, 0.922669529914856, 0.8929372429847717, 0.8635748028755188, 0.8409692645072937, 0.8322638869285583, 0.7863531708717346, 0.7606975436210632, 0.7370015382766724, 0.701594352722168, 0.6859656572341919, 0.6700441837310791, 0.653985857963562, 0.6271088719367981, 0.6168053150177002, 0.57319575548172, 0.5700349807739258, 0.5467891693115234, 0.5464649200439453, 0.5108553171157837, 0.5133209824562073, 0.4991317093372345, 0.4747888147830963, 0.47323963046073914, 0.4434787631034851, 0.4375678300857544, 0.41321492195129395, 0.41693398356437683, 0.4185290038585663, 0.3813653290271759, 0.36602482199668884, 0.37254253029823303, 0.35234522819519043, 0.3532491624355316, 0.34212738275527954, 0.34227728843688965, 0.34471940994262695, 0.31710681319236755, 0.32694828510284424, 0.30868351459503174, 0.28962790966033936, 0.2975979447364807, 0.2837275266647339, 0.28625744581222534, 0.28079429268836975, 0.2831833064556122, 0.27702271938323975, 0.2693484425544739, 0.2517843246459961, 0.24613136053085327, 0.23318147659301758, 0.21713866293430328, 0.2152564823627472, 0.2065604031085968, 0.1992611140012741, 0.202630877494812, 0.19399160146713257, 0.19833578169345856, 0.20205949246883392, 0.20042075216770172, 0.19517022371292114, 0.1731746643781662, 0.17354729771614075, 0.16654886305332184, 0.1627631038427353, 0.1633605808019638, 0.175618976354599, 0.15885306894779205, 0.1519106924533844, 0.13998523354530334, 0.13583002984523773, 0.1500110924243927, 0.14450274407863617, 0.1455516815185547, 0.12837503850460052, 0.1515289843082428, 0.13807398080825806, 0.13158811628818512, 0.12644965946674347, 0.11587557196617126, 0.1129586473107338, 0.10792933404445648, 0.10201461613178253, 0.10635583847761154, 0.10416480153799057, 0.09711344540119171, 0.09614697098731995, 0.08882560580968857, 0.10074882209300995, 0.08510744571685791, 0.09060889482498169, 0.08987109363079071, 0.09699512273073196, 0.09896118193864822, 0.09400779753923416, 0.09924866259098053, 0.09279516339302063, 0.10460248589515686, 0.0894671082496643, 0.0775328278541565, 0.08063638210296631, 0.06906171888113022, 0.06306678056716919, 0.06647203862667084, 0.061041273176670074, 0.06130664423108101, 0.06700512021780014, 0.0685458555817604, 0.07185686379671097, 0.07440260797739029, 0.06497850269079208, 0.061555419117212296, 0.05776127800345421, 0.07020788639783859, 0.05951058492064476, 0.054117023944854736, 0.05555858090519905, 0.05638076364994049, 0.04576081410050392, 0.05413872376084328, 0.05241357162594795, 0.05788386985659599, 0.057716004550457, 0.051710519939661026, 0.054866064339876175, 0.05351303145289421, 0.05893700569868088, 0.06364591419696808, 0.044160179793834686, 0.041943587362766266, 0.027820030227303505, 0.020470457151532173, 0.01709650456905365, 0.015008190646767616, 0.013831102289259434, 0.011253831908106804, 0.011872611939907074, 0.010342622175812721, 0.009703709743916988, 0.00909150205552578, 0.009294578805565834, 0.007895664311945438, 0.008706997148692608, 0.008571065030992031, 0.008569893427193165, 0.008393910713493824, 0.008198265917599201, 0.007143234834074974, 0.007476049475371838, 0.006920648738741875, 0.0069029140286147594, 0.005904451943933964, 0.00584113085642457, 0.006094470154494047, 0.006070789415389299, 0.005543418228626251, 0.006403069943189621, 0.0052186124958097935, 0.005764346104115248, 0.005600151140242815, 0.005189092364162207, 0.004992264322936535, 0.005192522890865803, 0.004903025925159454, 0.004659114871174097, 0.004665642511099577, 0.004590660333633423, 0.005043760873377323, 0.005115521140396595, 0.004033310804516077, 0.0044880518689751625, 0.0047028036788105965, 0.003958561457693577, 0.004065156914293766, 0.0044297161512076855, 0.004486232064664364, 0.004533936269581318, 0.004225702490657568, 0.004387186840176582], "accs1": [9.999999046325684, 10.679999351501465, 10.380000114440918, 13.619999885559082, 18.35999870300293, 31.479999542236328, 35.29999923706055, 41.369998931884766, 43.03999710083008, 47.59000015258789, 46.75, 48.47999954223633, 52.77000045776367, 53.79999923706055, 50.720001220703125, 56.23999786376953, 55.2599983215332, 58.2599983215332, 55.44999694824219, 60.20999526977539, 63.41999816894531, 58.52000045776367, 63.959999084472656, 66.47999572753906, 62.25999450683594, 63.88999938964844, 66.8499984741211, 64.58000183105469, 70.30000305175781, 70.36000061035156, 68.80999755859375, 69.3499984741211, 70.43000030517578, 67.47999572753906, 66.5, 69.94999694824219, 74.65999603271484, 74.0, 71.83000183105469, 73.38999938964844, 69.04000091552734, 76.5, 75.38999938964844, 74.66999816894531, 76.98999786376953, 73.83999633789062, 76.0999984741211, 76.0, 77.52999877929688, 78.75999450683594, 77.56999969482422, 76.04999542236328, 80.68999481201172, 74.68999481201172, 79.58999633789062, 73.54999542236328, 79.07999420166016, 79.73999786376953, 80.75, 78.64999389648438, 79.58999633789062, 80.16999816894531, 78.70999908447266, 79.94999694824219, 76.61000061035156, 76.86000061035156, 81.93000030517578, 77.98999786376953, 79.93999481201172, 80.54999542236328, 80.35999298095703, 79.99999237060547, 80.04999542236328, 83.59000396728516, 81.5999984741211, 79.93999481201172, 82.3699951171875, 77.48999786376953, 81.6199951171875, 80.33999633789062, 79.5999984741211, 82.22999572753906, 78.30000305175781, 81.38999938964844, 77.44000244140625, 83.02999877929688, 75.86000061035156, 83.37000274658203, 81.20999908447266, 83.0, 79.6199951171875, 83.04000091552734, 81.73999786376953, 81.07999420166016, 73.89999389648438, 82.87999725341797, 79.39999389648438, 83.36000061035156, 78.88999938964844, 81.18000030517578, 82.4000015258789, 83.87999725341797, 81.2699966430664, 82.65999603271484, 81.97999572753906, 81.02999877929688, 83.16999816894531, 85.0, 81.22999572753906, 84.61000061035156, 84.79000091552734, 83.62000274658203, 78.44000244140625, 80.7199935913086, 77.38999938964844, 83.79000091552734, 82.9000015258789, 83.13999938964844, 80.7199935913086, 83.0999984741211, 83.6500015258789, 85.0199966430664, 81.83999633789062, 83.27999877929688, 85.85999298095703, 84.16000366210938, 85.74999237060547, 83.77999877929688, 78.20999908447266, 83.13999938964844, 81.0, 81.68000030517578, 83.80999755859375, 82.31999969482422, 84.79000091552734, 83.52999877929688, 85.85999298095703, 82.81999969482422, 84.01000213623047, 84.58999633789062, 83.73999786376953, 82.97999572753906, 80.81999969482422, 84.51000213623047, 82.8499984741211, 84.87999725341797, 85.00999450683594, 84.69000244140625, 85.9699935913086, 82.51000213623047, 87.90999603271484, 88.79000091552734, 89.43000030517578, 89.51000213623047, 89.6500015258789, 89.77999877929688, 89.5999984741211, 89.61000061035156, 89.86000061035156, 89.93000030517578, 89.87999725341797, 89.83000183105469, 89.69999694824219, 89.83999633789062, 89.6500015258789, 89.63999938964844, 89.63999938964844, 89.7699966430664, 89.87000274658203, 89.94999694824219, 90.05000305175781, 90.02999877929688, 90.01000213623047, 90.0, 90.05000305175781, 89.95999908447266, 89.97000122070312, 89.87999725341797, 89.94000244140625, 89.95999908447266, 90.02999877929688, 89.97000122070312, 89.81999969482422, 89.87000274658203, 89.9000015258789, 89.87000274658203, 89.87999725341797, 89.87999725341797, 89.94000244140625, 89.9000015258789, 90.09000396728516, 90.09000396728516, 90.08000183105469, 89.94999694824219, 89.83999633789062, 89.87000274658203, 89.7300033569336, 89.83999633789062, 89.69000244140625, 89.87000274658203], "accs5": [49.869998931884766, 50.0, 50.01000213623047, 58.0, 74.7199935913086, 86.79999542236328, 88.36000061035156, 89.80999755859375, 90.94999694824219, 92.83999633789062, 92.28999328613281, 93.25, 94.43000030517578, 94.98999786376953, 94.50999450683594, 94.97999572753906, 95.02999877929688, 95.72000122070312, 94.56999969482422, 96.30999755859375, 96.7300033569336, 95.58999633789062, 96.91000366210938, 97.53999328613281, 97.04000091552734, 96.30999755859375, 97.37999725341797, 95.98999786376953, 98.00999450683594, 97.5199966430664, 97.31999969482422, 97.72999572753906, 97.93999481201172, 97.0, 96.52999877929688, 97.72999572753906, 98.45999145507812, 97.90999603271484, 97.80999755859375, 98.12999725341797, 98.1199951171875, 98.69999694824219, 98.55999755859375, 98.27999114990234, 98.35999298095703, 98.55999755859375, 98.79999542236328, 98.39999389648438, 98.44999694824219, 98.85999298095703, 98.69999694824219, 98.03999328613281, 98.98999786376953, 98.69999694824219, 98.66999816894531, 98.17999267578125, 98.77999877929688, 98.87999725341797, 99.00999450683594, 98.93999481201172, 99.0999984741211, 99.00999450683594, 98.64999389648438, 98.64999389648438, 98.72999572753906, 98.6199951171875, 98.95999908447266, 98.3899917602539, 98.90999603271484, 98.85999298095703, 98.93999481201172, 98.09999084472656, 98.8899917602539, 99.17999267578125, 98.94999694824219, 98.80999755859375, 98.97999572753906, 98.17999267578125, 99.23999786376953, 98.92999267578125, 98.60999298095703, 99.23999786376953, 98.81999206542969, 98.83999633789062, 98.05999755859375, 99.13999938964844, 98.29999542236328, 99.1199951171875, 99.02999877929688, 99.08999633789062, 98.4699935913086, 99.18999481201172, 98.6399917602539, 98.89999389648438, 98.28999328613281, 98.81999206542969, 99.15999603271484, 99.19999694824219, 98.92999267578125, 98.99999237060547, 99.02999877929688, 98.95999908447266, 98.77999877929688, 99.07999420166016, 99.05999755859375, 99.06999206542969, 99.1199951171875, 99.37999725341797, 98.99999237060547, 99.10999298095703, 99.27999877929688, 99.10999298095703, 98.66999816894531, 98.41999816894531, 98.97999572753906, 98.89999389648438, 99.10999298095703, 99.10999298095703, 99.05999755859375, 99.1199951171875, 98.82999420166016, 99.03999328613281, 99.2199935913086, 98.91999816894531, 99.16999816894531, 99.25999450683594, 99.25999450683594, 98.94999694824219, 97.91999816894531, 99.38999938964844, 98.78999328613281, 98.8899917602539, 99.14999389648438, 98.8699951171875, 99.39999389648438, 99.27999877929688, 99.2199935913086, 98.50999450683594, 99.23999786376953, 99.17999267578125, 98.29999542236328, 98.72999572753906, 98.91999816894531, 99.2699966430664, 98.82999420166016, 99.2199935913086, 99.00999450683594, 99.27999877929688, 99.31999969482422, 98.91999816894531, 99.53999328613281, 99.54999542236328, 99.54999542236328, 99.5199966430664, 99.52999877929688, 99.55999755859375, 99.57999420166016, 99.58999633789062, 99.55999755859375, 99.6199951171875, 99.56999969482422, 99.57999420166016, 99.58999633789062, 99.55999755859375, 99.52999877929688, 99.54999542236328, 99.49999237060547, 99.50999450683594, 99.54999542236328, 99.50999450683594, 99.49999237060547, 99.52999877929688, 99.52999877929688, 99.54999542236328, 99.5199966430664, 99.5199966430664, 99.55999755859375, 99.54999542236328, 99.53999328613281, 99.55999755859375, 99.58999633789062, 99.60999298095703, 99.56999969482422, 99.5199966430664, 99.47999572753906, 99.5199966430664, 99.54999542236328, 99.52999877929688, 99.54999542236328, 99.48999786376953, 99.47999572753906, 99.5199966430664, 99.54999542236328, 99.53999328613281, 99.5199966430664, 99.48999786376953, 99.44999694824219, 99.4699935913086, 99.4699935913086, 99.49999237060547], "epoch_time": 13.455304861068726, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adamw_0.0001_1024_42.json <==
{"train_losses": [1.6940338611602783, 1.310030221939087, 1.1110548973083496, 0.9715474843978882, 0.8599584698677063, 0.762480616569519, 0.681351363658905, 0.6181085109710693, 0.5633673071861267, 0.516685426235199, 0.47352784872055054, 0.4479241669178009, 0.41419970989227295, 0.3827296495437622, 0.3588513135910034, 0.3405500650405884, 0.3140662610530853, 0.2951653301715851, 0.26859787106513977, 0.2597977817058563, 0.2509729266166687, 0.22630317509174347, 0.20813365280628204, 0.20854878425598145, 0.18691988289356232, 0.18013928830623627, 0.1716856211423874, 0.16064587235450745, 0.15612328052520752, 0.15113849937915802, 0.13409124314785004, 0.12568379938602448, 0.12731358408927917, 0.11892160773277283, 0.11206341534852982, 0.10854515433311462, 0.09208738058805466, 0.09340409934520721, 0.08642785251140594, 0.08782403916120529, 0.0854586586356163, 0.0822850838303566, 0.07960620522499084, 0.07222605496644974, 0.0759909376502037, 0.07282265275716782, 0.07030745595693588, 0.06732796132564545, 0.06217784434556961, 0.06082640960812569, 0.0609818771481514, 0.06149330362677574, 0.057886917144060135, 0.052401937544345856, 0.05644909664988518, 0.05869477987289429, 0.06043902784585953, 0.05367187410593033, 0.04765291512012482, 0.04816901311278343, 0.04570943862199783, 0.04906178638339043, 0.04739363491535187, 0.04875827208161354, 0.050233662128448486, 0.04910389706492424, 0.043582089245319366, 0.04069546237587929, 0.03964614495635033, 0.03699931874871254, 0.045725561678409576, 0.045458730310201645, 0.04330633208155632, 0.04061960428953171, 0.041875604540109634, 0.04604564979672432, 0.04017167538404465, 0.040335722267627716, 0.03874475136399269, 0.041768211871385574, 0.039977435022592545, 0.04072026535868645, 0.03883287310600281, 0.037385933101177216, 0.039083342999219894, 0.033609677106142044, 0.035422224551439285, 0.03808622434735298, 0.03382048383355141, 0.031016429886221886, 0.03444470837712288, 0.03699611872434616, 0.04195263236761093, 0.03666060417890549, 0.03379005938768387, 0.03781430050730705, 0.03959866985678673, 0.03199395537376404, 0.032256316393613815, 0.026426007971167564, 0.03425638750195503, 0.035655707120895386, 0.037220511585474014, 0.029157239943742752, 0.032657962292432785, 0.03524678200483322, 0.03104212135076523, 0.02944936417043209, 0.03622628375887871, 0.03345014527440071, 0.03374943137168884, 0.03293910250067711, 0.034118179231882095, 0.033547405153512955, 0.029994860291481018, 0.02547200582921505, 0.03097911737859249, 0.029860012233257294, 0.03107728436589241, 0.03337566927075386, 0.03404082730412483, 0.03451117128133774, 0.027126194909214973, 0.02500423789024353, 0.024940989911556244, 0.02616940811276436, 0.02730599232017994, 0.026792172342538834, 0.0321693979203701, 0.029726669192314148, 0.031018638983368874, 0.02762947976589203, 0.026856334879994392, 0.027737971395254135, 0.02704498916864395, 0.02615351416170597, 0.03161308169364929, 0.029013771563768387, 0.029822897166013718, 0.029842743650078773, 0.024291276931762695, 0.027581054717302322, 0.032191887497901917, 0.028321852907538414, 0.026820842176675797, 0.019716091454029083, 0.018399355933070183, 0.02927803061902523, 0.0293878223747015, 0.02522779442369938, 0.009632153436541557, 0.004304786678403616, 0.0033953096717596054, 0.0024365100543946028, 0.0024373705964535475, 0.002270918106660247, 0.0020803348161280155, 0.0018086592899635434, 0.0015950435772538185, 0.0014434701297432184, 0.0014461366226896644, 0.0013557823840528727, 0.00130426452960819, 0.0010872365674003959, 0.001165052060969174, 0.0011434347834438086, 0.0010669020703062415, 0.0008648480288684368, 0.0009051992674358189, 0.0010171449976041913, 0.0008281557238660753, 0.0008118418627418578, 0.0007690922939218581, 0.000806304276920855, 0.0007277547847479582, 0.000683364225551486, 0.0006888193893246353, 0.0007212207419797778, 0.0006773910135962069, 0.0005999336135573685, 0.0006341970874927938, 0.0005416904459707439, 0.0005547194741666317, 0.0006815383676439524, 0.0005845403647981584, 0.0005298882606439292, 0.0005485336296260357, 0.0004953033057972789, 0.0005983649170957506, 0.0004874255391769111, 0.0004442325443960726, 0.0005158819258213043, 0.0005336205358617008, 0.0004761006566695869, 0.0004192476917523891, 0.00043029908556491137, 0.0004402641498018056, 0.0004124452534597367, 0.0004024934605695307, 0.00038389567635022104], "accs1": [47.07999801635742, 52.279998779296875, 59.65999984741211, 64.19000244140625, 65.0, 71.37999725341797, 73.5999984741211, 73.42999267578125, 74.2699966430664, 74.18999481201172, 75.43999481201172, 79.82999420166016, 80.05999755859375, 81.72999572753906, 81.07999420166016, 82.26000213623047, 77.55999755859375, 79.83999633789062, 81.19999694824219, 83.33999633789062, 81.37999725341797, 81.0199966430664, 84.05999755859375, 83.5999984741211, 83.20999908447266, 82.1199951171875, 83.0, 82.87000274658203, 82.0199966430664, 84.20999908447266, 85.60999298095703, 85.00999450683594, 85.02999877929688, 84.23999786376953, 85.49999237060547, 84.98999786376953, 85.5999984741211, 83.87999725341797, 84.19000244140625, 84.68000030517578, 85.70999145507812, 82.37999725341797, 84.6199951171875, 85.91999816894531, 84.37999725341797, 82.94000244140625, 84.69999694824219, 86.17999267578125, 87.19999694824219, 86.43999481201172, 85.2199935913086, 85.3499984741211, 87.18999481201172, 85.8899917602539, 86.43999481201172, 85.98999786376953, 85.30999755859375, 87.13999938964844, 86.06999206542969, 87.31999969482422, 84.7699966430664, 87.7699966430664, 87.13999938964844, 86.82999420166016, 85.69999694824219, 87.43999481201172, 86.91999816894531, 86.9699935913086, 87.20999908447266, 87.03999328613281, 86.03999328613281, 85.55999755859375, 86.93000030517578, 86.5199966430664, 85.47999572753906, 84.79999542236328, 87.72000122070312, 86.7199935913086, 86.69999694824219, 86.97999572753906, 87.88999938964844, 85.16999816894531, 87.02999877929688, 87.73999786376953, 87.28999328613281, 87.52999877929688, 87.32999420166016, 88.1500015258789, 88.33999633789062, 87.65999603271484, 86.44999694824219, 87.19999694824219, 88.36000061035156, 87.54000091552734, 87.89999389648438, 85.29999542236328, 87.93999481201172, 87.12999725341797, 86.82999420166016, 88.16999816894531, 87.7699966430664, 88.37999725341797, 87.43000030517578, 88.54000091552734, 87.86000061035156, 87.47999572753906, 88.0999984741211, 87.88999938964844, 86.90999603271484, 89.19999694824219, 87.39999389648438, 87.06999969482422, 87.27999877929688, 88.2699966430664, 88.54999542236328, 87.72000122070312, 88.68999481201172, 87.0, 87.56999969482422, 87.57999420166016, 86.62999725341797, 88.0999984741211, 89.43000030517578, 89.69999694824219, 89.08999633789062, 89.12999725341797, 89.04999542236328, 87.54999542236328, 88.0199966430664, 88.5199966430664, 88.70999908447266, 88.23999786376953, 88.72999572753906, 88.70999908447266, 88.02999877929688, 89.37999725341797, 89.1500015258789, 88.69999694824219, 85.22999572753906, 88.72000122070312, 89.33999633789062, 87.56999969482422, 89.23999786376953, 88.5199966430664, 89.68000030517578, 89.76000213623047, 89.45999908447266, 88.68999481201172, 88.93000030517578, 89.62000274658203, 91.31999969482422, 91.63999938964844, 91.64999389648438, 91.81999206542969, 91.97999572753906, 91.99999237060547, 91.78999328613281, 91.99999237060547, 92.08999633789062, 92.04999542236328, 91.99999237060547, 92.08999633789062, 92.1199951171875, 92.08999633789062, 92.04999542236328, 92.02999114990234, 91.99999237060547, 92.00999450683594, 92.1399917602539, 92.15999603271484, 92.02999114990234, 92.20999145507812, 92.10999298095703, 92.12999725341797, 92.12999725341797, 92.05999755859375, 92.23999786376953, 92.12999725341797, 92.22999572753906, 92.30999755859375, 92.27999877929688, 92.31999206542969, 92.29999542236328, 92.2699966430664, 92.31999206542969, 92.3499984741211, 92.17999267578125, 92.27999877929688, 92.37999725341797, 92.31999206542969, 92.32999420166016, 92.32999420166016, 92.25999450683594, 92.2199935913086, 92.30999755859375, 92.24999237060547, 92.35999298095703, 92.29999542236328, 92.32999420166016, 92.37999725341797], "accs5": [92.80999755859375, 94.18999481201172, 96.2300033569336, 96.4000015258789, 96.19999694824219, 97.57999420166016, 98.08999633789062, 98.1399917602539, 98.67999267578125, 98.3699951171875, 98.19999694824219, 98.98999786376953, 98.7699966430664, 98.9699935913086, 99.08999633789062, 99.19999694824219, 98.7199935913086, 98.68999481201172, 99.16999816894531, 99.1199951171875, 98.98999786376953, 98.72999572753906, 99.20999908447266, 99.2699966430664, 99.1199951171875, 98.7199935913086, 98.97999572753906, 99.0999984741211, 98.89999389648438, 99.35999298095703, 99.2199935913086, 99.18999481201172, 99.2699966430664, 99.15999603271484, 99.33999633789062, 99.44999694824219, 99.3699951171875, 99.33999633789062, 99.04999542236328, 99.31999969482422, 99.24999237060547, 99.14999389648438, 99.25999450683594, 99.2699966430664, 99.1199951171875, 98.7199935913086, 99.23999786376953, 98.98999786376953, 99.40999603271484, 99.17999267578125, 99.42999267578125, 99.12999725341797, 99.44999694824219, 99.45999908447266, 99.32999420166016, 99.23999786376953, 99.25999450683594, 99.37999725341797, 99.37999725341797, 99.40999603271484, 99.16999816894531, 99.45999908447266, 99.29999542236328, 99.47999572753906, 99.29999542236328, 99.42999267578125, 99.37999725341797, 99.29999542236328, 99.22999572753906, 99.3699951171875, 99.20999908447266, 99.10999298095703, 99.44999694824219, 99.2199935913086, 99.2699966430664, 99.03999328613281, 99.33999633789062, 99.22999572753906, 99.25999450683594, 99.35999298095703, 99.45999908447266, 99.27999877929688, 99.33999633789062, 99.25999450683594, 99.39999389648438, 99.54999542236328, 99.25999450683594, 99.48999786376953, 99.47999572753906, 99.39999389648438, 99.13999938964844, 99.40999603271484, 99.38999938964844, 99.4699935913086, 99.49999237060547, 99.47999572753906, 99.16999816894531, 99.52999877929688, 99.31999969482422, 99.53999328613281, 99.23999786376953, 99.45999908447266, 99.14999389648438, 99.45999908447266, 99.42999267578125, 99.41999816894531, 99.37999725341797, 99.27999877929688, 99.35999298095703, 99.41999816894531, 99.35999298095703, 99.48999786376953, 99.28999328613281, 99.39999389648438, 99.43999481201172, 99.13999938964844, 99.37999725341797, 99.33999633789062, 99.15999603271484, 99.24999237060547, 99.47999572753906, 99.48999786376953, 99.35999298095703, 99.43999481201172, 99.47999572753906, 99.40999603271484, 99.49999237060547, 99.3699951171875, 99.44999694824219, 99.48999786376953, 99.57999420166016, 99.44999694824219, 99.53999328613281, 99.55999755859375, 99.49999237060547, 99.35999298095703, 99.57999420166016, 99.3699951171875, 99.3499984741211, 99.58999633789062, 99.48999786376953, 99.45999908447266, 99.56999969482422, 99.45999908447266, 99.47999572753906, 99.52999877929688, 99.60999298095703, 99.49999237060547, 99.44999694824219, 99.5199966430664, 99.7199935913086, 99.72999572753906, 99.75, 99.75, 99.73999786376953, 99.75, 99.73999786376953, 99.68999481201172, 99.72999572753906, 99.69999694824219, 99.7199935913086, 99.73999786376953, 99.75, 99.72999572753906, 99.75999450683594, 99.75, 99.75, 99.73999786376953, 99.75, 99.73999786376953, 99.75999450683594, 99.73999786376953, 99.73999786376953, 99.77999877929688, 99.7699966430664, 99.78999328613281, 99.75999450683594, 99.72999572753906, 99.73999786376953, 99.7199935913086, 99.75, 99.7199935913086, 99.70999908447266, 99.72999572753906, 99.75, 99.73999786376953, 99.75, 99.73999786376953, 99.73999786376953, 99.72999572753906, 99.72999572753906, 99.72999572753906, 99.72999572753906, 99.73999786376953, 99.73999786376953, 99.72999572753906, 99.7199935913086, 99.72999572753906, 99.72999572753906, 99.7199935913086], "epoch_time": 37.81821346282959, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adamw_0.0001_128_42.json <==
{"train_losses": [1.47335684299469, 1.0333524942398071, 0.7965306639671326, 0.6612769365310669, 0.5753331780433655, 0.5128445625305176, 0.46449345350265503, 0.4228816628456116, 0.3967311978340149, 0.3682470917701721, 0.3434808850288391, 0.3266209363937378, 0.29798683524131775, 0.28390929102897644, 0.2737985849380493, 0.25855013728141785, 0.24515552818775177, 0.23747675120830536, 0.22720447182655334, 0.21723100543022156, 0.20990696549415588, 0.20242390036582947, 0.19156062602996826, 0.19009056687355042, 0.18223640322685242, 0.1746804416179657, 0.16915097832679749, 0.16890482604503632, 0.16205118596553802, 0.15746858716011047, 0.15389376878738403, 0.15381766855716705, 0.14504224061965942, 0.14104291796684265, 0.14231911301612854, 0.134257972240448, 0.13652808964252472, 0.12999536097049713, 0.13078930974006653, 0.12991081178188324, 0.12314406782388687, 0.12458144128322601, 0.12479341775178909, 0.11867611110210419, 0.11645225435495377, 0.11404900997877121, 0.115346260368824, 0.11027097702026367, 0.11274264007806778, 0.1126033142209053, 0.10676360875368118, 0.1057015135884285, 0.10659744590520859, 0.10489652305841446, 0.10115604847669601, 0.10692272335290909, 0.09782858937978745, 0.10530935227870941, 0.0968819186091423, 0.09915123879909515, 0.09649524837732315, 0.09836497157812119, 0.09775035828351974, 0.09418375045061111, 0.09133833646774292, 0.09312878549098969, 0.09149879962205887, 0.09180084615945816, 0.09170781075954437, 0.08741249889135361, 0.09031317383050919, 0.08791465312242508, 0.08895069360733032, 0.08683633804321289, 0.08831801265478134, 0.08531515300273895, 0.08859039843082428, 0.08601325005292892, 0.08538323640823364, 0.08651342242956161, 0.08175431191921234, 0.08892286568880081, 0.08108822256326675, 0.08778881281614304, 0.08675872534513474, 0.08019155263900757, 0.08391831070184708, 0.08509951829910278, 0.08163238316774368, 0.08256977051496506, 0.08493324369192123, 0.0804167240858078, 0.08289732038974762, 0.08137515932321548, 0.08233090490102768, 0.08192439377307892, 0.08230195939540863, 0.08181633800268173, 0.0804293304681778, 0.07963951677083969, 0.08375214785337448, 0.0776626318693161, 0.08467017114162445, 0.08250194787979126, 0.07989151030778885, 0.08348771184682846, 0.07629802823066711, 0.08423808217048645, 0.0797070860862732, 0.08180075138807297, 0.08088598400354385, 0.08444426208734512, 0.07993917912244797, 0.08171923458576202, 0.07959015667438507, 0.0855938270688057, 0.08289703726768494, 0.08329978585243225, 0.0791468620300293, 0.07960871607065201, 0.07916685193777084, 0.07857160270214081, 0.08033988624811172, 0.07787938416004181, 0.08619644492864609, 0.07837526500225067, 0.08135806769132614, 0.08022164553403854, 0.07942099869251251, 0.07897680252790451, 0.07778526842594147, 0.08139355480670929, 0.07993664592504501, 0.07834940403699875, 0.08007331192493439, 0.08451732993125916, 0.07852692902088165, 0.07636572420597076, 0.08089563250541687, 0.07915693521499634, 0.07629266381263733, 0.07450097054243088, 0.08245868235826492, 0.08048753440380096, 0.0787457674741745, 0.08086484670639038, 0.07939586788415909, 0.0759960189461708, 0.07537583261728287, 0.08107344806194305, 0.028397509828209877, 0.014089701697230339, 0.009953697212040424, 0.008209925144910812, 0.006172970402985811, 0.006315052974969149, 0.0053462982177734375, 0.00476046884432435, 0.004246999975293875, 0.003987655974924564, 0.004956473596394062, 0.0039012932684272528, 0.004236494656652212, 0.0037429449148476124, 0.00422391202300787, 0.003989888355135918, 0.0038219853304326534, 0.00372991687618196, 0.002688453998416662, 0.0031234591733664274, 0.003244785126298666, 0.003166648792102933, 0.0033692088909447193, 0.0031627339776605368, 0.002966436091810465, 0.0026529657188802958, 0.0035208635963499546, 0.003053415799513459, 0.0036288131959736347, 0.0029029930010437965, 0.0027954252436757088, 0.003734350437298417, 0.002410338493064046, 0.0025162557139992714, 0.003700078232213855, 0.0030688955448567867, 0.0034377421252429485, 0.0027325304690748453, 0.002384850289672613, 0.0024845916777849197, 0.0026101458352059126, 0.0021864506416022778, 0.003227886976674199, 0.003961310256272554, 0.0027905874885618687, 0.003180799540132284, 0.0025428738445043564, 0.0020243553444743156, 0.0039286245591938496, 0.003081823932006955], "accs1": [55.69999694824219, 67.55999755859375, 73.7199935913086, 78.37999725341797, 78.91999816894531, 76.9000015258789, 81.72999572753906, 81.86000061035156, 84.55000305175781, 86.53999328613281, 83.75, 84.5199966430664, 85.57999420166016, 86.7199935913086, 83.37999725341797, 84.18000030517578, 87.86000061035156, 87.57999420166016, 87.06999969482422, 86.2699966430664, 88.75, 88.18999481201172, 87.5199966430664, 87.54999542236328, 88.29999542236328, 88.47000122070312, 85.05999755859375, 90.33000183105469, 88.9000015258789, 87.64999389648438, 89.80999755859375, 90.12000274658203, 90.16000366210938, 89.54000091552734, 89.91999816894531, 87.25999450683594, 89.88999938964844, 89.93000030517578, 89.7300033569336, 90.94999694824219, 89.19999694824219, 89.75, 88.45999908447266, 89.45999908447266, 89.69999694824219, 90.0199966430664, 89.83999633789062, 90.88999938964844, 90.41999816894531, 90.02999877929688, 90.09000396728516, 90.52000427246094, 90.81999969482422, 90.98999786376953, 89.69999694824219, 90.30999755859375, 89.7699966430664, 90.38999938964844, 90.93000030517578, 91.13999938964844, 90.6500015258789, 90.80000305175781, 89.80000305175781, 89.65999603271484, 90.80999755859375, 90.41000366210938, 90.97000122070312, 90.58000183105469, 90.5999984741211, 90.54000091552734, 90.75, 89.94999694824219, 90.87999725341797, 90.52999877929688, 91.04999542236328, 90.62999725341797, 91.81999206542969, 91.5999984741211, 90.41999816894531, 91.14999389648438, 91.06999969482422, 90.68000030517578, 91.14999389648438, 91.3699951171875, 91.6199951171875, 91.66999816894531, 91.22000122070312, 90.7699966430664, 90.0999984741211, 91.65999603271484, 91.43999481201172, 90.83999633789062, 91.70999145507812, 91.2699966430664, 90.73999786376953, 91.3699951171875, 90.37999725341797, 90.23999786376953, 91.37999725341797, 91.04999542236328, 91.5999984741211, 90.58999633789062, 88.6500015258789, 91.65999603271484, 90.61000061035156, 91.67999267578125, 91.44999694824219, 91.5199966430664, 89.23999786376953, 90.43000030517578, 88.97000122070312, 91.20999908447266, 90.9000015258789, 91.06999969482422, 91.15999603271484, 91.0999984741211, 90.44999694824219, 91.04999542236328, 90.91999816894531, 92.20999145507812, 91.28999328613281, 91.0199966430664, 91.0, 90.16000366210938, 92.00999450683594, 90.41000366210938, 90.06999969482422, 89.76000213623047, 90.3499984741211, 90.44000244140625, 90.56999969482422, 90.95999908447266, 88.36000061035156, 91.32999420166016, 91.80999755859375, 89.37999725341797, 90.9000015258789, 90.79000091552734, 91.53999328613281, 91.15999603271484, 90.80000305175781, 90.69999694824219, 92.27999877929688, 91.13999938964844, 90.63999938964844, 90.97000122070312, 91.08999633789062, 89.02999877929688, 90.72000122070312, 91.27999877929688, 94.47999572753906, 94.56999969482422, 94.81999969482422, 94.43000030517578, 94.4000015258789, 94.50999450683594, 94.47999572753906, 94.5999984741211, 94.68999481201172, 94.45999908447266, 94.05999755859375, 94.31999969482422, 94.47999572753906, 94.45999908447266, 94.22000122070312, 94.47000122070312, 94.5199966430664, 94.37999725341797, 94.29000091552734, 94.54000091552734, 94.37999725341797, 94.79000091552734, 94.65999603271484, 94.33999633789062, 94.5999984741211, 94.5, 94.48999786376953, 94.62999725341797, 94.50999450683594, 94.45999908447266, 94.63999938964844, 94.5, 94.37999725341797, 94.36000061035156, 94.36000061035156, 94.36000061035156, 94.33999633789062, 94.66999816894531, 94.58999633789062, 94.50999450683594, 94.55999755859375, 94.77999877929688, 94.40999603271484, 94.29000091552734, 94.33999633789062, 94.32999420166016, 94.41999816894531, 94.55999755859375, 94.54000091552734, 94.56999969482422], "accs5": [94.90999603271484, 97.0, 98.33999633789062, 98.74999237060547, 98.8499984741211, 98.80999755859375, 99.0199966430664, 98.99999237060547, 99.23999786376953, 99.39999389648438, 99.22999572753906, 99.3699951171875, 99.14999389648438, 99.43999481201172, 99.4699935913086, 99.33999633789062, 99.45999908447266, 99.47999572753906, 99.53999328613281, 99.33999633789062, 99.75, 99.41999816894531, 99.60999298095703, 99.4699935913086, 99.52999877929688, 99.3699951171875, 98.90999603271484, 99.72999572753906, 99.62999725341797, 99.29999542236328, 99.7199935913086, 99.62999725341797, 99.72999572753906, 99.5999984741211, 99.69999694824219, 99.5999984741211, 99.56999969482422, 99.5999984741211, 99.53999328613281, 99.64999389648438, 99.4699935913086, 99.5199966430664, 99.75, 99.63999938964844, 99.69999694824219, 99.67999267578125, 99.60999298095703, 99.73999786376953, 99.60999298095703, 99.6199951171875, 99.64999389648438, 99.57999420166016, 99.7199935913086, 99.58999633789062, 99.65999603271484, 99.60999298095703, 99.55999755859375, 99.54999542236328, 99.62999725341797, 99.68999481201172, 99.68999481201172, 99.78999328613281, 99.62999725341797, 99.67999267578125, 99.75, 99.58999633789062, 99.7199935913086, 99.6199951171875, 99.66999816894531, 99.57999420166016, 99.54999542236328, 99.6199951171875, 99.64999389648438, 99.53999328613281, 99.69999694824219, 99.73999786376953, 99.69999694824219, 99.75, 99.56999969482422, 99.62999725341797, 99.62999725341797, 99.69999694824219, 99.67999267578125, 99.72999572753906, 99.68999481201172, 99.70999908447266, 99.64999389648438, 99.6199951171875, 99.58999633789062, 99.77999877929688, 99.7199935913086, 99.63999938964844, 99.78999328613281, 99.64999389648438, 99.66999816894531, 99.67999267578125, 99.65999603271484, 99.60999298095703, 99.6199951171875, 99.65999603271484, 99.73999786376953, 99.70999908447266, 99.65999603271484, 99.69999694824219, 99.64999389648438, 99.69999694824219, 99.70999908447266, 99.63999938964844, 99.54999542236328, 99.63999938964844, 99.05999755859375, 99.5999984741211, 99.68999481201172, 99.7199935913086, 99.67999267578125, 99.67999267578125, 99.55999755859375, 99.66999816894531, 99.5999984741211, 99.70999908447266, 99.65999603271484, 99.75, 99.57999420166016, 99.70999908447266, 99.7199935913086, 99.54999542236328, 99.58999633789062, 99.53999328613281, 99.5199966430664, 99.50999450683594, 99.52999877929688, 99.73999786376953, 99.57999420166016, 99.62999725341797, 99.67999267578125, 99.6199951171875, 99.69999694824219, 99.66999816894531, 99.75, 99.65999603271484, 99.65999603271484, 99.67999267578125, 99.73999786376953, 99.67999267578125, 99.55999755859375, 99.54999542236328, 99.63999938964844, 99.43999481201172, 99.65999603271484, 99.69999694824219, 99.81999969482422, 99.8499984741211, 99.8699951171875, 99.8499984741211, 99.82999420166016, 99.80999755859375, 99.8499984741211, 99.82999420166016, 99.8699951171875, 99.83999633789062, 99.77999877929688, 99.77999877929688, 99.79999542236328, 99.80999755859375, 99.78999328613281, 99.77999877929688, 99.77999877929688, 99.82999420166016, 99.81999969482422, 99.81999969482422, 99.83999633789062, 99.80999755859375, 99.82999420166016, 99.80999755859375, 99.8699951171875, 99.83999633789062, 99.77999877929688, 99.8499984741211, 99.81999969482422, 99.8499984741211, 99.75999450683594, 99.85999298095703, 99.82999420166016, 99.82999420166016, 99.81999969482422, 99.80999755859375, 99.85999298095703, 99.82999420166016, 99.83999633789062, 99.8699951171875, 99.80999755859375, 99.82999420166016, 99.8499984741211, 99.79999542236328, 99.80999755859375, 99.78999328613281, 99.8499984741211, 99.8499984741211, 99.8699951171875, 99.83999633789062], "epoch_time": 41.40908408164978, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adamw_0.0001_2048_42.json <==
{"train_losses": [1.8242886066436768, 1.4168866872787476, 1.2491673231124878, 1.114884614944458, 1.00312077999115, 0.9138335585594177, 0.8231275677680969, 0.7685076594352722, 0.6975970268249512, 0.6505619883537292, 0.5894820094108582, 0.5553076267242432, 0.5280634760856628, 0.49136191606521606, 0.4675387740135193, 0.43611544370651245, 0.4089708924293518, 0.39131996035575867, 0.3636986315250397, 0.3450740575790405, 0.3224834203720093, 0.30992984771728516, 0.28899627923965454, 0.2694970369338989, 0.2527649998664856, 0.23733429610729218, 0.22998028993606567, 0.21367713809013367, 0.20317354798316956, 0.1961556375026703, 0.1852884590625763, 0.17226044833660126, 0.16869252920150757, 0.15676158666610718, 0.1460580825805664, 0.1341596245765686, 0.12594716250896454, 0.12385155260562897, 0.11240126937627792, 0.11244084686040878, 0.10651671886444092, 0.10253828018903732, 0.10064965486526489, 0.09457507729530334, 0.08602196723222733, 0.07932799309492111, 0.07848979532718658, 0.07807542383670807, 0.07547221332788467, 0.06255774945020676, 0.0674767941236496, 0.07127898186445236, 0.06599658727645874, 0.060914453119039536, 0.05702272430062294, 0.05478905141353607, 0.05349540337920189, 0.05306854471564293, 0.05897504836320877, 0.05830223858356476, 0.0466197207570076, 0.0471247099339962, 0.05346282199025154, 0.05376167967915535, 0.04515542462468147, 0.04126434400677681, 0.041679222136735916, 0.04235956445336342, 0.0399458222091198, 0.04138382151722908, 0.04208199679851532, 0.03892124071717262, 0.039675306528806686, 0.04230162501335144, 0.0386396124958992, 0.03813892602920532, 0.03795894980430603, 0.037216734141111374, 0.03743162751197815, 0.03906352072954178, 0.034213487058877945, 0.033933646976947784, 0.03148329257965088, 0.03295353055000305, 0.030261199921369553, 0.029653968289494514, 0.03484740108251572, 0.03536923974752426, 0.03751252219080925, 0.03325767070055008, 0.030522823333740234, 0.030701234936714172, 0.02654164284467697, 0.028230823576450348, 0.030528973788022995, 0.029821719974279404, 0.0342792272567749, 0.03125786781311035, 0.03150497376918793, 0.029234685003757477, 0.030583880841732025, 0.03087466023862362, 0.0340244434773922, 0.030562201514840126, 0.028126131743192673, 0.02664531208574772, 0.027990851551294327, 0.025960244238376617, 0.023719029501080513, 0.0273349117487669, 0.024287806823849678, 0.022702965885400772, 0.025400064885616302, 0.02324524335563183, 0.027293294668197632, 0.02958361990749836, 0.030384032055735588, 0.03133371099829674, 0.02938256599009037, 0.023293713107705116, 0.02214815840125084, 0.020743172615766525, 0.024050533771514893, 0.0265662744641304, 0.02342573180794716, 0.01970558613538742, 0.02391834184527397, 0.028177723288536072, 0.029064899310469627, 0.028008900582790375, 0.0306075569242239, 0.023439347743988037, 0.022685429081320763, 0.02341272123157978, 0.026227260008454323, 0.028155704960227013, 0.02536032721400261, 0.022199954837560654, 0.02068120613694191, 0.01689201407134533, 0.020270302891731262, 0.02447766810655594, 0.02308153547346592, 0.022365521639585495, 0.01995106227695942, 0.019519144669175148, 0.02306586131453514, 0.021628664806485176, 0.02378600463271141, 0.023351401090621948, 0.012939661741256714, 0.00523771345615387, 0.003522448241710663, 0.0029032197780907154, 0.002559316111728549, 0.0022427630610764027, 0.0021658639889210463, 0.0019726294558495283, 0.001724029192700982, 0.0015914194518700242, 0.0014731137780472636, 0.001271042157895863, 0.001320548471994698, 0.0013112517772242427, 0.0012461984297260642, 0.0012724227271974087, 0.0010406904621049762, 0.0010365007910877466, 0.0010787628125399351, 0.0010730038629844785, 0.00105194840580225, 0.0009824264561757445, 0.0010061897337436676, 0.000899763370398432, 0.0008573344093747437, 0.000830802833661437, 0.0008041281835176051, 0.0008536281529814005, 0.0008830463048070669, 0.0007899253396317363, 0.0007918633637018502, 0.000692361150868237, 0.0007634222856722772, 0.0007588890148326755, 0.0006896256818436086, 0.0007245232118293643, 0.0006827865145169199, 0.0006403772858902812, 0.0005972303333692253, 0.0005608436185866594, 0.0006881317822262645, 0.0006103714113123715, 0.0005907879094593227, 0.0006316605722531676, 0.0005857525975443423, 0.0005546177853830159, 0.0005546848988160491, 0.0005186224007047713, 0.0005020841490477324, 0.0005708055687136948], "accs1": [15.770000457763672, 50.94000244140625, 57.65999984741211, 56.22999572753906, 56.69000244140625, 65.5, 66.22999572753906, 69.97000122070312, 71.81999969482422, 72.20999908447266, 76.69999694824219, 73.97999572753906, 77.61000061035156, 75.41999816894531, 72.22999572753906, 77.73999786376953, 76.26000213623047, 76.0199966430664, 79.90999603271484, 80.72999572753906, 81.86000061035156, 77.20999908447266, 79.15999603271484, 79.73999786376953, 81.12999725341797, 80.15999603271484, 79.66999816894531, 82.04000091552734, 82.33999633789062, 80.28999328613281, 80.98999786376953, 82.91999816894531, 82.20999908447266, 80.5199966430664, 82.1500015258789, 83.97000122070312, 83.4800033569336, 82.27999877929688, 83.19000244140625, 82.90999603271484, 82.61000061035156, 82.47999572753906, 83.9000015258789, 83.87999725341797, 85.38999938964844, 83.94000244140625, 82.22000122070312, 84.09000396728516, 82.27999877929688, 84.65999603271484, 82.0999984741211, 85.12999725341797, 84.37999725341797, 83.73999786376953, 84.16999816894531, 85.2699966430664, 85.98999786376953, 82.38999938964844, 84.37000274658203, 84.79999542236328, 85.37999725341797, 84.51000213623047, 84.55999755859375, 84.54000091552734, 83.86000061035156, 86.10999298095703, 84.01000213623047, 85.7199935913086, 86.48999786376953, 85.62999725341797, 85.38999938964844, 83.66000366210938, 86.70999908447266, 84.5199966430664, 86.3699951171875, 83.81999969482422, 86.18999481201172, 84.2300033569336, 85.17999267578125, 85.25, 85.83999633789062, 85.99999237060547, 86.3499984741211, 86.45999908447266, 85.29999542236328, 85.47999572753906, 83.94000244140625, 84.54000091552734, 84.09000396728516, 85.69999694824219, 83.98999786376953, 84.45999908447266, 84.8699951171875, 86.25999450683594, 85.93999481201172, 85.3699951171875, 84.56999969482422, 82.20999908447266, 85.03999328613281, 85.64999389648438, 85.54999542236328, 83.7300033569336, 85.82999420166016, 86.31999206542969, 85.33999633789062, 85.92999267578125, 85.60999298095703, 87.25, 86.54999542236328, 85.68999481201172, 86.02999877929688, 85.72999572753906, 86.18999481201172, 86.97999572753906, 86.0199966430664, 86.35999298095703, 81.68000030517578, 86.5999984741211, 86.56999969482422, 86.28999328613281, 85.95999908447266, 86.52999877929688, 84.63999938964844, 86.24999237060547, 86.23999786376953, 87.45999908447266, 85.60999298095703, 84.43000030517578, 86.48999786376953, 85.50999450683594, 86.85999298095703, 86.64999389648438, 87.03999328613281, 86.9699935913086, 85.29999542236328, 86.95999908447266, 85.28999328613281, 86.24999237060547, 87.16999816894531, 87.10999298095703, 85.89999389648438, 87.58999633789062, 86.20999908447266, 86.58999633789062, 87.39999389648438, 84.04000091552734, 86.67999267578125, 87.05999755859375, 87.1199951171875, 87.70999908447266, 89.13999938964844, 89.23999786376953, 89.51000213623047, 89.55999755859375, 89.62999725341797, 89.70999908447266, 89.56999969482422, 89.81999969482422, 89.77999877929688, 89.75, 89.8499984741211, 89.91000366210938, 89.81999969482422, 89.7699966430664, 89.86000061035156, 89.91999816894531, 89.86000061035156, 89.75, 89.77999877929688, 89.91000366210938, 89.91999816894531, 90.0199966430664, 89.98999786376953, 90.02999877929688, 90.11000061035156, 90.01000213623047, 90.05000305175781, 90.02999877929688, 90.04000091552734, 90.08000183105469, 89.95999908447266, 90.11000061035156, 90.01000213623047, 90.05000305175781, 90.16000366210938, 90.11000061035156, 90.19000244140625, 90.05999755859375, 90.0, 90.06999969482422, 90.05000305175781, 90.06999969482422, 90.06999969482422, 90.02999877929688, 90.13999938964844, 90.18000030517578, 90.19000244140625, 90.22000122070312, 90.18000030517578, 90.27000427246094], "accs5": [67.12999725341797, 94.6199951171875, 95.16999816894531, 94.98999786376953, 95.0, 97.6199951171875, 97.41999816894531, 97.53999328613281, 98.25999450683594, 98.17999267578125, 98.64999389648438, 98.19999694824219, 98.6399917602539, 98.43999481201172, 98.29999542236328, 98.60999298095703, 98.64999389648438, 98.83999633789062, 98.50999450683594, 98.98999786376953, 99.04999542236328, 98.73999786376953, 98.74999237060547, 98.74999237060547, 98.72999572753906, 98.91999816894531, 98.6199951171875, 98.98999786376953, 98.83999633789062, 98.81999206542969, 99.08999633789062, 99.13999938964844, 99.08999633789062, 98.91999816894531, 98.48999786376953, 99.2199935913086, 99.1199951171875, 98.45999145507812, 98.74999237060547, 98.81999206542969, 98.85999298095703, 99.2699966430664, 99.23999786376953, 99.14999389648438, 99.19999694824219, 99.10999298095703, 99.12999725341797, 98.77999877929688, 98.7699966430664, 99.14999389648438, 99.18999481201172, 99.16999816894531, 98.9699935913086, 98.94999694824219, 98.8699951171875, 99.2199935913086, 99.15999603271484, 98.82999420166016, 99.06999206542969, 99.1199951171875, 99.18999481201172, 98.91999816894531, 98.99999237060547, 99.24999237060547, 99.08999633789062, 99.27999877929688, 99.02999877929688, 99.1199951171875, 99.27999877929688, 99.27999877929688, 99.18999481201172, 98.89999389648438, 99.32999420166016, 99.00999450683594, 99.42999267578125, 99.04999542236328, 99.18999481201172, 99.10999298095703, 99.07999420166016, 99.29999542236328, 99.10999298095703, 99.23999786376953, 99.20999908447266, 99.27999877929688, 99.13999938964844, 98.93999481201172, 99.17999267578125, 99.22999572753906, 99.08999633789062, 99.00999450683594, 98.89999389648438, 98.98999786376953, 99.17999267578125, 99.19999694824219, 99.28999328613281, 99.20999908447266, 99.13999938964844, 98.73999786376953, 99.0199966430664, 99.15999603271484, 99.25999450683594, 99.10999298095703, 99.10999298095703, 99.00999450683594, 98.95999908447266, 99.14999389648438, 99.0999984741211, 99.18999481201172, 98.95999908447266, 99.14999389648438, 99.32999420166016, 98.95999908447266, 99.22999572753906, 99.0999984741211, 99.0999984741211, 99.14999389648438, 98.70999145507812, 99.24999237060547, 99.15999603271484, 99.10999298095703, 98.83999633789062, 99.0999984741211, 99.0199966430664, 99.0199966430664, 99.20999908447266, 99.19999694824219, 99.12999725341797, 98.5199966430664, 99.19999694824219, 99.14999389648438, 99.43999481201172, 99.35999298095703, 99.14999389648438, 99.10999298095703, 99.07999420166016, 99.3699951171875, 98.9699935913086, 99.19999694824219, 99.15999603271484, 99.13999938964844, 99.2199935913086, 99.08999633789062, 99.02999877929688, 99.10999298095703, 99.3699951171875, 99.14999389648438, 99.14999389648438, 99.14999389648438, 99.35999298095703, 99.30999755859375, 99.47999572753906, 99.4699935913086, 99.45999908447266, 99.48999786376953, 99.4699935913086, 99.43999481201172, 99.45999908447266, 99.47999572753906, 99.47999572753906, 99.49999237060547, 99.47999572753906, 99.47999572753906, 99.45999908447266, 99.40999603271484, 99.42999267578125, 99.42999267578125, 99.42999267578125, 99.41999816894531, 99.41999816894531, 99.41999816894531, 99.41999816894531, 99.45999908447266, 99.43999481201172, 99.41999816894531, 99.43999481201172, 99.42999267578125, 99.43999481201172, 99.42999267578125, 99.44999694824219, 99.44999694824219, 99.42999267578125, 99.42999267578125, 99.44999694824219, 99.43999481201172, 99.43999481201172, 99.43999481201172, 99.42999267578125, 99.42999267578125, 99.43999481201172, 99.44999694824219, 99.43999481201172, 99.45999908447266, 99.45999908447266, 99.42999267578125, 99.45999908447266, 99.43999481201172, 99.41999816894531, 99.4699935913086, 99.45999908447266, 99.45999908447266], "epoch_time": 41.58740782737732, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adamw_0.0001_256_42.json <==
{"train_losses": [1.5294568538665771, 1.1220189332962036, 0.8835338950157166, 0.7317704558372498, 0.6335422992706299, 0.5564486980438232, 0.5000576972961426, 0.45303037762641907, 0.4173598289489746, 0.39074912667274475, 0.35766324400901794, 0.3332165479660034, 0.3128190040588379, 0.2927054166793823, 0.27504560351371765, 0.2594375014305115, 0.24916048347949982, 0.22989241778850555, 0.215353861451149, 0.20804624259471893, 0.2048121839761734, 0.18896304070949554, 0.18101921677589417, 0.17578046023845673, 0.16648618876934052, 0.15579427778720856, 0.15722596645355225, 0.14652666449546814, 0.1429297775030136, 0.1381407529115677, 0.1324218362569809, 0.13024543225765228, 0.12540507316589355, 0.12328658252954483, 0.11378853023052216, 0.11434067040681839, 0.11182147264480591, 0.11298824101686478, 0.10875334590673447, 0.10051113367080688, 0.09801136702299118, 0.09989941120147705, 0.09431865066289902, 0.09851916134357452, 0.09457846730947495, 0.08874256908893585, 0.08671775460243225, 0.09023062884807587, 0.0828491598367691, 0.0890081450343132, 0.08471063524484634, 0.07504040002822876, 0.08765699714422226, 0.08446622639894485, 0.07853004336357117, 0.07471790164709091, 0.07307197153568268, 0.07782719284296036, 0.0749041810631752, 0.07376827299594879, 0.0692034587264061, 0.07070858031511307, 0.07234033942222595, 0.07040032744407654, 0.07100967317819595, 0.06903330236673355, 0.07291699200868607, 0.06215726584196091, 0.07021313160657883, 0.0599224753677845, 0.06887416541576385, 0.06371507048606873, 0.0638757273554802, 0.06902823597192764, 0.06010368466377258, 0.06515348702669144, 0.05694285407662392, 0.06089317798614502, 0.061012499034404755, 0.06277059763669968, 0.06083612143993378, 0.06323021650314331, 0.05872827023267746, 0.06254686415195465, 0.05954989045858383, 0.05905948206782341, 0.05957809090614319, 0.057210490107536316, 0.05463172122836113, 0.05368557944893837, 0.06240306794643402, 0.05533799156546593, 0.054510194808244705, 0.05574555695056915, 0.05583281069993973, 0.05458490923047066, 0.053240031003952026, 0.05389396846294403, 0.05491496995091438, 0.05823768302798271, 0.051178090274333954, 0.054373957216739655, 0.05245058611035347, 0.05528957024216652, 0.046742282807826996, 0.05967884138226509, 0.0488768145442009, 0.05314623564481735, 0.05126107856631279, 0.054480597376823425, 0.04612838104367256, 0.05270205810666084, 0.04970700666308403, 0.050982262939214706, 0.04938569292426109, 0.05338316783308983, 0.05122530087828636, 0.04733696207404137, 0.04927085340023041, 0.04735473543405533, 0.04952258616685867, 0.045177266001701355, 0.054831888526678085, 0.04786280170083046, 0.046685799956321716, 0.045848261564970016, 0.05084140598773956, 0.04577416926622391, 0.047545481473207474, 0.052702587097883224, 0.0441807359457016, 0.04656306654214859, 0.049232665449380875, 0.04456154257059097, 0.04605143889784813, 0.052201684564352036, 0.04282839223742485, 0.04917381703853607, 0.04362081363797188, 0.0421951599419117, 0.052070632576942444, 0.041177310049533844, 0.04424768313765526, 0.04603511467576027, 0.04533863812685013, 0.04153159260749817, 0.043524108827114105, 0.04517273232340813, 0.04065562039613724, 0.04415641352534294, 0.018943045288324356, 0.00969018042087555, 0.0061866058968007565, 0.005031154956668615, 0.003806649474427104, 0.0036793190520256758, 0.003339604940265417, 0.0028261111583560705, 0.0025742219295352697, 0.0024989021476358175, 0.002555787330493331, 0.002316455589607358, 0.0021749348379671574, 0.0020214261021465063, 0.001824011793360114, 0.001986689632758498, 0.00179360865149647, 0.001865037833340466, 0.001665464835241437, 0.002684218343347311, 0.0021494030952453613, 0.002077808603644371, 0.0020813634619116783, 0.0017657638527452946, 0.0016127045964822173, 0.0019092051079496741, 0.0025327212642878294, 0.0018708925927057862, 0.0015258118510246277, 0.0017177221598103642, 0.0023307183291763067, 0.0017126789316534996, 0.0012736695352941751, 0.0013902049977332354, 0.0007431367412209511, 0.0011891282629221678, 0.0016023771604523063, 0.0015141172334551811, 0.0017516397638246417, 0.0014593510422855616, 0.0017339101759716868, 0.0018754634074866772, 0.0013617185177281499, 0.0012304114643484354, 0.0009918163996189833, 0.0010457065654918551, 0.001412251847796142, 0.0013516900362446904, 0.0017693372210487723, 0.0015970231033861637], "accs1": [50.589996337890625, 62.93999481201172, 69.56999969482422, 68.72999572753906, 74.2699966430664, 77.0, 78.7699966430664, 78.64999389648438, 82.88999938964844, 83.93000030517578, 81.86000061035156, 82.83000183105469, 85.25, 85.11000061035156, 83.44999694824219, 85.73999786376953, 85.6399917602539, 87.0999984741211, 85.19999694824219, 86.5199966430664, 86.91999816894531, 87.90999603271484, 85.85999298095703, 87.5, 88.55999755859375, 87.28999328613281, 85.95999908447266, 85.58999633789062, 84.81999969482422, 88.29999542236328, 89.48999786376953, 89.19999694824219, 89.51000213623047, 88.54999542236328, 88.77999877929688, 87.95999908447266, 87.58999633789062, 89.0199966430664, 88.27999877929688, 89.7699966430664, 88.30999755859375, 89.80999755859375, 89.54000091552734, 87.81999969482422, 89.87999725341797, 90.5999984741211, 90.02999877929688, 89.37999725341797, 89.5, 89.47000122070312, 90.06999969482422, 89.05999755859375, 89.1500015258789, 88.47999572753906, 90.55000305175781, 90.4000015258789, 90.72999572753906, 90.0199966430664, 90.88999938964844, 89.72000122070312, 90.47000122070312, 88.27999877929688, 89.94999694824219, 89.62999725341797, 89.47000122070312, 90.73999786376953, 90.52000427246094, 90.91999816894531, 89.29000091552734, 90.29000091552734, 89.9000015258789, 90.2300033569336, 90.27000427246094, 90.66999816894531, 91.02999877929688, 89.83999633789062, 90.27999877929688, 90.36000061035156, 90.05999755859375, 90.37000274658203, 90.56999969482422, 89.47000122070312, 91.04999542236328, 88.41999816894531, 89.20999908447266, 90.61000061035156, 90.55000305175781, 91.41999816894531, 90.8699951171875, 90.68000030517578, 90.88999938964844, 90.58999633789062, 90.5, 90.18000030517578, 90.12999725341797, 91.22000122070312, 90.44999694824219, 90.77999877929688, 90.83000183105469, 90.8499984741211, 90.7699966430664, 91.22000122070312, 91.70999145507812, 91.4699935913086, 90.27000427246094, 90.4800033569336, 91.20999908447266, 91.18999481201172, 91.0999984741211, 89.75, 91.38999938964844, 91.57999420166016, 90.75, 91.30999755859375, 90.69999694824219, 91.50999450683594, 91.20999908447266, 90.83000183105469, 91.5199966430664, 91.62999725341797, 90.22000122070312, 91.30999755859375, 91.04000091552734, 91.38999938964844, 91.15999603271484, 91.55999755859375, 92.0199966430664, 91.47999572753906, 91.0199966430664, 90.26000213623047, 90.62000274658203, 91.47999572753906, 91.43999481201172, 91.85999298095703, 90.93000030517578, 92.04999542236328, 91.43999481201172, 91.6199951171875, 91.91999816894531, 91.02999877929688, 91.79999542236328, 91.58999633789062, 91.57999420166016, 91.04000091552734, 90.97999572753906, 90.97000122070312, 91.50999450683594, 92.17999267578125, 91.5999984741211, 91.5, 93.32999420166016, 93.48999786376953, 93.70999908447266, 93.8699951171875, 94.00999450683594, 93.88999938964844, 93.89999389648438, 93.91999816894531, 94.0, 94.04000091552734, 93.8499984741211, 93.86000061035156, 93.95999908447266, 94.11000061035156, 94.0999984741211, 93.90999603271484, 94.0, 94.0999984741211, 94.00999450683594, 93.7199935913086, 93.86000061035156, 93.8499984741211, 93.93999481201172, 93.78999328613281, 93.72999572753906, 93.87999725341797, 93.75, 93.93000030517578, 93.68999481201172, 93.93000030517578, 93.8699951171875, 93.89999389648438, 93.7699966430664, 93.93000030517578, 94.16999816894531, 94.04999542236328, 94.05999755859375, 93.93000030517578, 94.0, 94.08999633789062, 93.68000030517578, 93.95999908447266, 93.87999725341797, 93.88999938964844, 94.08999633789062, 93.97999572753906, 93.82999420166016, 93.5999984741211, 93.77999877929688, 93.93999481201172], "accs5": [94.62999725341797, 96.37999725341797, 97.78999328613281, 97.7699966430664, 98.17999267578125, 98.49999237060547, 99.03999328613281, 98.62999725341797, 99.2699966430664, 99.22999572753906, 99.00999450683594, 99.14999389648438, 99.29999542236328, 99.35999298095703, 98.9699935913086, 99.45999908447266, 99.39999389648438, 99.45999908447266, 99.15999603271484, 99.45999908447266, 99.44999694824219, 99.48999786376953, 99.49999237060547, 99.40999603271484, 99.55999755859375, 99.6199951171875, 99.4699935913086, 99.45999908447266, 99.42999267578125, 99.6199951171875, 99.54999542236328, 99.67999267578125, 99.67999267578125, 99.58999633789062, 99.55999755859375, 99.62999725341797, 99.52999877929688, 99.54999542236328, 99.63999938964844, 99.4699935913086, 99.47999572753906, 99.63999938964844, 99.57999420166016, 99.4699935913086, 99.56999969482422, 99.66999816894531, 99.62999725341797, 99.66999816894531, 99.56999969482422, 99.50999450683594, 99.69999694824219, 99.41999816894531, 99.56999969482422, 99.28999328613281, 99.56999969482422, 99.70999908447266, 99.64999389648438, 99.70999908447266, 99.72999572753906, 99.49999237060547, 99.64999389648438, 99.57999420166016, 99.68999481201172, 99.48999786376953, 99.67999267578125, 99.7199935913086, 99.65999603271484, 99.56999969482422, 99.55999755859375, 99.70999908447266, 99.56999969482422, 99.57999420166016, 99.56999969482422, 99.5999984741211, 99.63999938964844, 99.6199951171875, 99.6199951171875, 99.65999603271484, 99.57999420166016, 99.6199951171875, 99.6199951171875, 99.56999969482422, 99.5999984741211, 99.41999816894531, 99.56999969482422, 99.60999298095703, 99.47999572753906, 99.69999694824219, 99.78999328613281, 99.66999816894531, 99.5999984741211, 99.56999969482422, 99.7199935913086, 99.69999694824219, 99.5999984741211, 99.73999786376953, 99.73999786376953, 99.62999725341797, 99.6199951171875, 99.68999481201172, 99.57999420166016, 99.65999603271484, 99.72999572753906, 99.63999938964844, 99.58999633789062, 99.63999938964844, 99.7199935913086, 99.75999450683594, 99.66999816894531, 99.58999633789062, 99.73999786376953, 99.70999908447266, 99.67999267578125, 99.72999572753906, 99.75, 99.6199951171875, 99.70999908447266, 99.70999908447266, 99.75, 99.69999694824219, 99.49999237060547, 99.73999786376953, 99.63999938964844, 99.70999908447266, 99.70999908447266, 99.75, 99.73999786376953, 99.64999389648438, 99.72999572753906, 99.5199966430664, 99.60999298095703, 99.60999298095703, 99.73999786376953, 99.73999786376953, 99.77999877929688, 99.65999603271484, 99.60999298095703, 99.69999694824219, 99.69999694824219, 99.68999481201172, 99.68999481201172, 99.73999786376953, 99.69999694824219, 99.66999816894531, 99.68999481201172, 99.60999298095703, 99.69999694824219, 99.75999450683594, 99.64999389648438, 99.63999938964844, 99.80999755859375, 99.82999420166016, 99.82999420166016, 99.83999633789062, 99.8499984741211, 99.82999420166016, 99.8499984741211, 99.83999633789062, 99.85999298095703, 99.88999938964844, 99.87999725341797, 99.85999298095703, 99.82999420166016, 99.8499984741211, 99.83999633789062, 99.85999298095703, 99.8699951171875, 99.8499984741211, 99.8499984741211, 99.87999725341797, 99.83999633789062, 99.82999420166016, 99.80999755859375, 99.82999420166016, 99.81999969482422, 99.81999969482422, 99.82999420166016, 99.7699966430664, 99.78999328613281, 99.81999969482422, 99.8699951171875, 99.82999420166016, 99.87999725341797, 99.85999298095703, 99.90999603271484, 99.82999420166016, 99.83999633789062, 99.82999420166016, 99.8499984741211, 99.85999298095703, 99.8499984741211, 99.81999969482422, 99.83999633789062, 99.83999633789062, 99.8499984741211, 99.8499984741211, 99.85999298095703, 99.82999420166016, 99.82999420166016, 99.85999298095703], "epoch_time": 41.269548416137695, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adamw_0.0001_32_42.json <==
{"train_losses": [1.4194954633712769, 0.945290207862854, 0.7512699961662292, 0.6574959754943848, 0.5890166163444519, 0.5382851958274841, 0.49697208404541016, 0.46787238121032715, 0.44490498304367065, 0.42701107263565063, 0.4103800356388092, 0.39576125144958496, 0.377398818731308, 0.36781901121139526, 0.35847535729408264, 0.3496684432029724, 0.34084582328796387, 0.33386191725730896, 0.3273928165435791, 0.31915000081062317, 0.3183746337890625, 0.30997350811958313, 0.30851221084594727, 0.3028930425643921, 0.30108222365379333, 0.29468414187431335, 0.29727014899253845, 0.2983517348766327, 0.29531270265579224, 0.29616838693618774, 0.29506221413612366, 0.29203280806541443, 0.29281261563301086, 0.29149457812309265, 0.29122647643089294, 0.29155611991882324, 0.28586605191230774, 0.2884778678417206, 0.28464946150779724, 0.2787376344203949, 0.27921947836875916, 0.27711552381515503, 0.2777293026447296, 0.2744879424571991, 0.27409711480140686, 0.2740401029586792, 0.27256250381469727, 0.26717570424079895, 0.27221545577049255, 0.27051225304603577, 0.2686115503311157, 0.26618391275405884, 0.26656749844551086, 0.2661568820476532, 0.261884868144989, 0.26569312810897827, 0.26171818375587463, 0.2644573152065277, 0.26301589608192444, 0.2616257667541504, 0.26225709915161133, 0.26553985476493835, 0.2625214457511902, 0.25463512539863586, 0.2609586715698242, 0.26077744364738464, 0.26149871945381165, 0.2565488815307617, 0.25411123037338257, 0.2543227970600128, 0.2551862895488739, 0.2609025239944458, 0.2600812613964081, 0.25255832076072693, 0.25414445996284485, 0.2560259997844696, 0.2503708600997925, 0.2571873068809509, 0.25179532170295715, 0.25439950823783875, 0.25352123379707336, 0.25140732526779175, 0.2512412369251251, 0.25297442078590393, 0.24776411056518555, 0.24905280768871307, 0.24988138675689697, 0.2466774582862854, 0.25126588344573975, 0.252275675535202, 0.25144439935684204, 0.24586616456508636, 0.24883069097995758, 0.24965153634548187, 0.24556049704551697, 0.24639540910720825, 0.2453020066022873, 0.25030848383903503, 0.25094422698020935, 0.24712786078453064, 0.24598538875579834, 0.24834036827087402, 0.2459867000579834, 0.2429792881011963, 0.2503442168235779, 0.24151255190372467, 0.2471771240234375, 0.25050532817840576, 0.24464449286460876, 0.24447719752788544, 0.24687230587005615, 0.2465759962797165, 0.24683089554309845, 0.2417510449886322, 0.24655649065971375, 0.24144156277179718, 0.24621981382369995, 0.24767035245895386, 0.240004763007164, 0.24505139887332916, 0.2437693476676941, 0.24465429782867432, 0.24306118488311768, 0.24460583925247192, 0.24319256842136383, 0.24237385392189026, 0.24434909224510193, 0.24211274087429047, 0.24184803664684296, 0.24256598949432373, 0.24136865139007568, 0.24062876403331757, 0.2424364984035492, 0.24182412028312683, 0.237543985247612, 0.2426336109638214, 0.2457030862569809, 0.24265310168266296, 0.2426198124885559, 0.23758497834205627, 0.24117745459079742, 0.23966960608959198, 0.2439972460269928, 0.23763051629066467, 0.2372850775718689, 0.24073591828346252, 0.24093230068683624, 0.2412029504776001, 0.23676909506320953, 0.24087733030319214, 0.1078583300113678, 0.06990109384059906, 0.054970622062683105, 0.04623831436038017, 0.04061681777238846, 0.035243477672338486, 0.030638478696346283, 0.023995710536837578, 0.024515468627214432, 0.022542869672179222, 0.022713780403137207, 0.01987527310848236, 0.0195432398468256, 0.019753005355596542, 0.019495774060487747, 0.017033560201525688, 0.01899176649749279, 0.018457744270563126, 0.017907433211803436, 0.0185343436896801, 0.016675898805260658, 0.017173130065202713, 0.01702139526605606, 0.016945023089647293, 0.015274567529559135, 0.01738242618739605, 0.016433443874120712, 0.017576046288013458, 0.016708895564079285, 0.01882145181298256, 0.01630556583404541, 0.017204830422997475, 0.017446378245949745, 0.016636840999126434, 0.01823471300303936, 0.019141586497426033, 0.017461789771914482, 0.016591280698776245, 0.01862030290067196, 0.018816867843270302, 0.01829429715871811, 0.01997981034219265, 0.018614664673805237, 0.018256578594446182, 0.019098935648798943, 0.017528636381030083, 0.01979708857834339, 0.020390668883919716, 0.01791490614414215, 0.020681923255324364], "accs1": [54.72999954223633, 73.18999481201172, 73.66999816894531, 80.80999755859375, 81.41999816894531, 82.86000061035156, 84.19000244140625, 84.93999481201172, 85.3499984741211, 84.4000015258789, 84.27000427246094, 85.47999572753906, 87.25, 86.68999481201172, 85.68999481201172, 88.4000015258789, 88.29999542236328, 88.33000183105469, 88.83000183105469, 88.02999877929688, 88.12999725341797, 90.08000183105469, 87.93000030517578, 88.40999603271484, 89.04000091552734, 87.27999877929688, 85.52999877929688, 88.56999969482422, 87.13999938964844, 88.9000015258789, 82.80999755859375, 86.40999603271484, 86.93999481201172, 88.22999572753906, 83.7300033569336, 88.33999633789062, 87.08999633789062, 89.08000183105469, 85.64999389648438, 89.22999572753906, 88.0, 88.38999938964844, 87.25999450683594, 87.2199935913086, 88.65999603271484, 89.58000183105469, 87.2199935913086, 87.89999389648438, 87.31999969482422, 86.24999237060547, 88.00999450683594, 89.02999877929688, 89.12000274658203, 87.94999694824219, 87.8499984741211, 88.8499984741211, 87.66999816894531, 88.47000122070312, 89.15999603271484, 86.44999694824219, 85.77999877929688, 89.22000122070312, 86.55999755859375, 87.29999542236328, 89.30999755859375, 88.61000061035156, 88.98999786376953, 89.25, 86.89999389648438, 87.20999908447266, 89.36000061035156, 86.75, 87.86000061035156, 88.68000030517578, 88.04999542236328, 85.70999145507812, 88.77999877929688, 89.29000091552734, 88.27999877929688, 89.01000213623047, 89.12000274658203, 89.23999786376953, 90.20999908447266, 90.26000213623047, 90.30000305175781, 89.8499984741211, 89.48999786376953, 89.18000030517578, 88.0999984741211, 88.97000122070312, 87.79000091552734, 88.05999755859375, 87.13999938964844, 87.27999877929688, 87.52999877929688, 88.94999694824219, 86.85999298095703, 88.68999481201172, 88.76000213623047, 88.68000030517578, 89.22999572753906, 88.83999633789062, 88.62999725341797, 88.23999786376953, 86.14999389648438, 89.47999572753906, 88.3499984741211, 88.58000183105469, 87.00999450683594, 88.45999908447266, 86.87999725341797, 84.05999755859375, 87.69999694824219, 88.22999572753906, 89.56999969482422, 87.4699935913086, 87.73999786376953, 90.27999877929688, 87.62999725341797, 86.60999298095703, 89.54000091552734, 88.04000091552734, 88.43999481201172, 90.05999755859375, 87.33999633789062, 88.06999969482422, 87.27999877929688, 89.94000244140625, 89.06999969482422, 90.16000366210938, 87.80999755859375, 88.51000213623047, 88.47999572753906, 88.05999755859375, 89.37000274658203, 87.2199935913086, 87.22999572753906, 89.80000305175781, 87.45999908447266, 88.37999725341797, 86.9699935913086, 89.86000061035156, 89.91999816894531, 89.30999755859375, 87.37999725341797, 90.38999938964844, 88.3499984741211, 89.0, 89.11000061035156, 90.44999694824219, 94.2699966430664, 94.3499984741211, 94.57999420166016, 94.58999633789062, 94.70999908447266, 94.45999908447266, 94.8499984741211, 94.29999542236328, 94.55999755859375, 94.75, 94.6199951171875, 94.54999542236328, 94.68999481201172, 94.70999908447266, 94.44999694824219, 94.57999420166016, 94.5, 94.50999450683594, 94.2699966430664, 94.41999816894531, 94.54999542236328, 94.30999755859375, 94.58999633789062, 94.94999694824219, 94.22000122070312, 94.32999420166016, 94.06999969482422, 94.22999572753906, 94.22000122070312, 94.57999420166016, 94.16999816894531, 94.22000122070312, 94.1199951171875, 94.48999786376953, 94.31999969482422, 94.3699951171875, 94.25, 94.6199951171875, 94.29999542236328, 94.62999725341797, 94.47999572753906, 94.19999694824219, 93.90999603271484, 94.00999450683594, 94.31999969482422, 93.93999481201172, 94.18999481201172, 93.41999816894531, 94.0, 94.50999450683594], "accs5": [95.0199966430664, 98.03999328613281, 98.02999877929688, 98.97999572753906, 98.97999572753906, 99.04999542236328, 99.2199935913086, 99.07999420166016, 99.37999725341797, 99.25999450683594, 99.13999938964844, 99.29999542236328, 99.5999984741211, 99.5999984741211, 99.27999877929688, 99.45999908447266, 99.6199951171875, 99.57999420166016, 99.5999984741211, 99.58999633789062, 99.4699935913086, 99.69999694824219, 99.54999542236328, 99.66999816894531, 99.63999938964844, 99.57999420166016, 99.3699951171875, 99.45999908447266, 99.44999694824219, 99.68999481201172, 98.66999816894531, 99.5999984741211, 99.37999725341797, 99.73999786376953, 99.31999969482422, 99.5199966430664, 99.45999908447266, 99.63999938964844, 99.62999725341797, 99.52999877929688, 99.63999938964844, 99.52999877929688, 99.6199951171875, 99.58999633789062, 99.58999633789062, 99.54999542236328, 99.48999786376953, 99.16999816894531, 99.47999572753906, 99.28999328613281, 99.5199966430664, 99.57999420166016, 99.5999984741211, 99.57999420166016, 99.49999237060547, 99.49999237060547, 99.40999603271484, 99.39999389648438, 99.66999816894531, 99.5199966430664, 98.80999755859375, 99.56999969482422, 99.29999542236328, 99.44999694824219, 99.57999420166016, 99.54999542236328, 99.45999908447266, 99.55999755859375, 99.5199966430664, 99.44999694824219, 99.5999984741211, 99.25999450683594, 99.48999786376953, 99.7199935913086, 99.41999816894531, 99.32999420166016, 99.53999328613281, 99.58999633789062, 99.68999481201172, 99.58999633789062, 99.57999420166016, 99.5199966430664, 99.65999603271484, 99.60999298095703, 99.73999786376953, 99.7199935913086, 99.58999633789062, 99.49999237060547, 99.60999298095703, 99.5199966430664, 99.47999572753906, 99.23999786376953, 99.25999450683594, 99.55999755859375, 99.6199951171875, 99.5999984741211, 99.48999786376953, 99.62999725341797, 99.6199951171875, 99.37999725341797, 99.63999938964844, 99.19999694824219, 99.5999984741211, 99.45999908447266, 99.47999572753906, 99.5199966430664, 99.43999481201172, 99.37999725341797, 99.48999786376953, 99.62999725341797, 99.3699951171875, 99.15999603271484, 99.42999267578125, 99.49999237060547, 99.57999420166016, 99.5199966430664, 99.58999633789062, 99.70999908447266, 99.42999267578125, 99.39999389648438, 99.45999908447266, 99.6199951171875, 99.60999298095703, 99.66999816894531, 99.62999725341797, 99.5999984741211, 99.6199951171875, 99.77999877929688, 99.4699935913086, 99.66999816894531, 99.44999694824219, 99.6199951171875, 99.49999237060547, 99.62999725341797, 99.54999542236328, 99.20999908447266, 99.29999542236328, 99.6199951171875, 99.60999298095703, 99.62999725341797, 99.27999877929688, 99.62999725341797, 99.65999603271484, 99.57999420166016, 99.17999267578125, 99.70999908447266, 99.43999481201172, 99.3499984741211, 99.37999725341797, 99.67999267578125, 99.88999938964844, 99.89999389648438, 99.88999938964844, 99.88999938964844, 99.8699951171875, 99.90999603271484, 99.90999603271484, 99.87999725341797, 99.82999420166016, 99.8699951171875, 99.85999298095703, 99.8499984741211, 99.81999969482422, 99.78999328613281, 99.88999938964844, 99.8699951171875, 99.85999298095703, 99.81999969482422, 99.81999969482422, 99.82999420166016, 99.89999389648438, 99.8499984741211, 99.82999420166016, 99.77999877929688, 99.79999542236328, 99.81999969482422, 99.77999877929688, 99.82999420166016, 99.85999298095703, 99.83999633789062, 99.8699951171875, 99.8499984741211, 99.81999969482422, 99.75999450683594, 99.7699966430664, 99.79999542236328, 99.81999969482422, 99.80999755859375, 99.70999908447266, 99.80999755859375, 99.80999755859375, 99.7699966430664, 99.79999542236328, 99.79999542236328, 99.72999572753906, 99.7699966430664, 99.77999877929688, 99.82999420166016, 99.73999786376953, 99.82999420166016], "epoch_time": 123.96778535842896, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adamw_0.0001_512_42.json <==
{"train_losses": [1.6021631956100464, 1.21064293384552, 1.0135185718536377, 0.8511107563972473, 0.7381291389465332, 0.6479731202125549, 0.5712626576423645, 0.520825207233429, 0.47256460785865784, 0.4336376190185547, 0.40103402733802795, 0.3719068169593811, 0.34768834710121155, 0.32135212421417236, 0.3009442687034607, 0.2821369767189026, 0.2716129720211029, 0.25299888849258423, 0.23056671023368835, 0.2177809476852417, 0.2108214795589447, 0.199762761592865, 0.18222050368785858, 0.17468301951885223, 0.1623738408088684, 0.15743553638458252, 0.1510077267885208, 0.14168217778205872, 0.13685496151447296, 0.13948826491832733, 0.12515293061733246, 0.11399614810943604, 0.10713779926300049, 0.11179523915052414, 0.10519997030496597, 0.10269005596637726, 0.09941159933805466, 0.09583374112844467, 0.09216773509979248, 0.0982535108923912, 0.08570024371147156, 0.08335601538419724, 0.08616650849580765, 0.07767220586538315, 0.08065595477819443, 0.07261047512292862, 0.08017575740814209, 0.07533156871795654, 0.07081227004528046, 0.07103361934423447, 0.07265643775463104, 0.06978002935647964, 0.061685800552368164, 0.06611242890357971, 0.06256012618541718, 0.06565119326114655, 0.0639834925532341, 0.06095896288752556, 0.05779396742582321, 0.056062888354063034, 0.05754833668470383, 0.05919281020760536, 0.05718889459967613, 0.05412796139717102, 0.05641298368573189, 0.05208752676844597, 0.05770377814769745, 0.05512255057692528, 0.05534857138991356, 0.050664279609918594, 0.048600852489471436, 0.04538409411907196, 0.053554803133010864, 0.05400312691926956, 0.04690517485141754, 0.0569889135658741, 0.054757148027420044, 0.0504329614341259, 0.0450080931186676, 0.05081640183925629, 0.03983137011528015, 0.047987744212150574, 0.045674413442611694, 0.04692015424370766, 0.046494707465171814, 0.0427410826086998, 0.04664193093776703, 0.045669086277484894, 0.04469994455575943, 0.04145236685872078, 0.0438464879989624, 0.04213244467973709, 0.038020893931388855, 0.05247538536787033, 0.038824621587991714, 0.04636382684111595, 0.040931336581707, 0.04201100394129753, 0.04307648167014122, 0.04354206100106239, 0.04079749435186386, 0.03845582902431488, 0.04313148930668831, 0.04285835474729538, 0.03719178959727287, 0.03500982001423836, 0.036453962326049805, 0.04635981470346451, 0.040222592651844025, 0.033984117209911346, 0.04035680741071701, 0.03684237226843834, 0.03549781069159508, 0.03967495635151863, 0.041610851883888245, 0.038633741438388824, 0.03175496309995651, 0.04000872001051903, 0.036713968962430954, 0.03599553927779198, 0.03624105826020241, 0.032279759645462036, 0.03563568368554115, 0.040606241673231125, 0.031202366575598717, 0.03293987736105919, 0.03824229910969734, 0.042430732399225235, 0.036434248089790344, 0.03305867686867714, 0.03131347522139549, 0.03292218595743179, 0.03652851656079292, 0.03420422598719597, 0.037668343633413315, 0.03226634860038757, 0.03878127411007881, 0.029967153444886208, 0.029085496440529823, 0.03329508379101753, 0.030492907389998436, 0.033909618854522705, 0.03136439993977547, 0.03488285467028618, 0.03149314224720001, 0.03433612734079361, 0.03835751488804817, 0.03530840575695038, 0.03159955516457558, 0.03246798366308212, 0.012277432717382908, 0.00553117785602808, 0.004685324151068926, 0.0033961364533752203, 0.003064199350774288, 0.0026485060807317495, 0.002304535824805498, 0.001781705068424344, 0.0019395498093217611, 0.0016768773784860969, 0.0016697477549314499, 0.0015192499849945307, 0.0015497705899178982, 0.001309362705796957, 0.0011870403541252017, 0.0012865872122347355, 0.0011012644972652197, 0.0011246063513681293, 0.0009780657710507512, 0.001014592358842492, 0.0010436365846544504, 0.000932946742977947, 0.000901720195543021, 0.0009164369548670948, 0.0008243400952778757, 0.0007552732131443918, 0.0006764162098988891, 0.0007212974596768618, 0.0006859635468572378, 0.0006923174951225519, 0.00069252128014341, 0.0007102543604560196, 0.0006719696102663875, 0.0006782112759537995, 0.0008687499212101102, 0.0008131542708724737, 0.0007648385362699628, 0.0008647208451293409, 0.0008008361328393221, 0.0006400456186383963, 0.001025562291033566, 0.0009736846550367773, 0.0008896809304133058, 0.0008932568016462028, 0.0007030773558653891, 0.001089160330593586, 0.0010519744828343391, 0.0011258559534326196, 0.0007692609797231853, 0.0007279204437509179], "accs1": [47.56999969482422, 57.769996643066406, 62.04999542236328, 69.02999877929688, 71.34000396728516, 74.65999603271484, 77.73999786376953, 78.22000122070312, 80.89999389648438, 79.10999298095703, 79.15999603271484, 79.37999725341797, 82.04999542236328, 82.18999481201172, 80.45999908447266, 81.95999908447266, 82.33999633789062, 83.37000274658203, 83.7699966430664, 83.97000122070312, 84.06999969482422, 83.68000030517578, 85.20999908447266, 84.94999694824219, 85.95999908447266, 87.54999542236328, 85.28999328613281, 84.18000030517578, 86.48999786376953, 83.69000244140625, 86.77999877929688, 86.41999816894531, 86.40999603271484, 86.93000030517578, 86.88999938964844, 86.75, 87.79000091552734, 86.3699951171875, 85.9699935913086, 85.03999328613281, 86.80999755859375, 86.7699966430664, 87.93000030517578, 87.73999786376953, 88.80999755859375, 87.82999420166016, 87.32999420166016, 84.80999755859375, 85.77999877929688, 87.02999877929688, 87.63999938964844, 89.15999603271484, 87.66999816894531, 88.97000122070312, 85.91999816894531, 87.6199951171875, 87.31999969482422, 88.94999694824219, 88.77999877929688, 88.83000183105469, 88.88999938964844, 87.5199966430664, 89.5199966430664, 85.77999877929688, 88.68000030517578, 89.12000274658203, 87.82999420166016, 89.58000183105469, 88.30999755859375, 89.04999542236328, 88.81999969482422, 89.12000274658203, 89.43000030517578, 88.83999633789062, 88.97999572753906, 88.63999938964844, 88.80999755859375, 89.72000122070312, 87.75999450683594, 89.91999816894531, 89.7300033569336, 89.01000213623047, 88.72000122070312, 87.70999908447266, 89.7699966430664, 89.0199966430664, 85.99999237060547, 89.80999755859375, 89.6500015258789, 89.81999969482422, 89.5199966430664, 90.02999877929688, 89.77999877929688, 87.95999908447266, 89.69000244140625, 90.0999984741211, 90.37000274658203, 89.23999786376953, 90.06999969482422, 89.44999694824219, 90.23999786376953, 88.98999786376953, 89.68000030517578, 89.43000030517578, 89.95999908447266, 90.33000183105469, 89.3499984741211, 89.9800033569336, 89.77999877929688, 90.9000015258789, 90.02999877929688, 91.25, 89.98999786376953, 88.86000061035156, 90.19000244140625, 89.80000305175781, 90.68000030517578, 90.69000244140625, 90.41999816894531, 88.8699951171875, 90.44999694824219, 90.05000305175781, 89.91999816894531, 89.63999938964844, 90.33000183105469, 91.0199966430664, 90.77999877929688, 90.25, 89.8499984741211, 91.02999877929688, 90.12000274658203, 90.68000030517578, 89.5999984741211, 91.20999908447266, 90.06999969482422, 91.13999938964844, 88.6199951171875, 91.12999725341797, 90.19000244140625, 90.81999969482422, 89.51000213623047, 90.69999694824219, 90.95999908447266, 89.80000305175781, 90.7699966430664, 89.66999816894531, 90.19999694824219, 89.66999816894531, 91.14999389648438, 91.1199951171875, 93.15999603271484, 93.39999389648438, 93.47999572753906, 93.44999694824219, 93.56999969482422, 93.57999420166016, 93.62999725341797, 93.68999481201172, 93.64999389648438, 93.61000061035156, 93.5999984741211, 93.62999725341797, 93.5999984741211, 93.73999786376953, 93.6199951171875, 93.53999328613281, 93.72999572753906, 93.65999603271484, 93.73999786376953, 93.65999603271484, 93.66999816894531, 93.5999984741211, 93.61000061035156, 93.6199951171875, 93.64999389648438, 93.63999938964844, 93.66999816894531, 93.7199935913086, 93.8699951171875, 93.61000061035156, 93.65999603271484, 93.7199935913086, 93.69999694824219, 93.56999969482422, 93.4699935913086, 93.5999984741211, 93.75, 93.52999877929688, 93.48999786376953, 93.58999633789062, 93.43000030517578, 93.3499984741211, 93.56999969482422, 93.39999389648438, 93.56999969482422, 93.5, 93.31999969482422, 93.52999877929688, 93.56999969482422, 93.5999984741211], "accs5": [93.2699966430664, 95.79000091552734, 96.88999938964844, 97.45999908447266, 97.70999908447266, 98.03999328613281, 98.72999572753906, 98.19999694824219, 98.83999633789062, 98.48999786376953, 98.16999816894531, 98.78999328613281, 99.12999725341797, 98.91999816894531, 99.07999420166016, 99.27999877929688, 99.16999816894531, 99.12999725341797, 99.08999633789062, 99.17999267578125, 99.1199951171875, 99.29999542236328, 99.38999938964844, 99.30999755859375, 99.32999420166016, 99.30999755859375, 99.3699951171875, 99.18999481201172, 99.54999542236328, 99.30999755859375, 99.39999389648438, 99.37999725341797, 99.38999938964844, 99.49999237060547, 99.30999755859375, 99.38999938964844, 99.48999786376953, 99.53999328613281, 99.45999908447266, 99.40999603271484, 99.31999969482422, 99.48999786376953, 99.33999633789062, 99.33999633789062, 99.49999237060547, 99.47999572753906, 99.44999694824219, 99.27999877929688, 99.23999786376953, 99.35999298095703, 99.33999633789062, 99.53999328613281, 99.19999694824219, 99.53999328613281, 99.50999450683594, 99.52999877929688, 99.47999572753906, 99.49999237060547, 99.52999877929688, 99.53999328613281, 99.52999877929688, 99.3699951171875, 99.57999420166016, 99.35999298095703, 99.52999877929688, 99.52999877929688, 99.42999267578125, 99.57999420166016, 99.50999450683594, 99.54999542236328, 99.54999542236328, 99.58999633789062, 99.58999633789062, 99.4699935913086, 99.6199951171875, 99.50999450683594, 99.57999420166016, 99.48999786376953, 99.50999450683594, 99.56999969482422, 99.50999450683594, 99.43999481201172, 99.33999633789062, 99.47999572753906, 99.67999267578125, 99.56999969482422, 99.50999450683594, 99.5999984741211, 99.53999328613281, 99.70999908447266, 99.68999481201172, 99.65999603271484, 99.41999816894531, 99.53999328613281, 99.55999755859375, 99.62999725341797, 99.63999938964844, 99.62999725341797, 99.68999481201172, 99.55999755859375, 99.68999481201172, 99.4699935913086, 99.58999633789062, 99.55999755859375, 99.67999267578125, 99.60999298095703, 99.47999572753906, 99.55999755859375, 99.41999816894531, 99.65999603271484, 99.58999633789062, 99.63999938964844, 99.64999389648438, 99.5199966430664, 99.65999603271484, 99.40999603271484, 99.5999984741211, 99.58999633789062, 99.63999938964844, 99.39999389648438, 99.70999908447266, 99.63999938964844, 99.6199951171875, 99.55999755859375, 99.57999420166016, 99.66999816894531, 99.5999984741211, 99.5199966430664, 99.58999633789062, 99.65999603271484, 99.65999603271484, 99.6199951171875, 99.54999542236328, 99.62999725341797, 99.54999542236328, 99.70999908447266, 99.49999237060547, 99.65999603271484, 99.64999389648438, 99.65999603271484, 99.58999633789062, 99.75, 99.62999725341797, 99.4699935913086, 99.6199951171875, 99.52999877929688, 99.47999572753906, 99.64999389648438, 99.64999389648438, 99.60999298095703, 99.75999450683594, 99.78999328613281, 99.75999450683594, 99.78999328613281, 99.77999877929688, 99.77999877929688, 99.7699966430664, 99.7699966430664, 99.7699966430664, 99.7699966430664, 99.77999877929688, 99.7699966430664, 99.77999877929688, 99.77999877929688, 99.80999755859375, 99.81999969482422, 99.77999877929688, 99.79999542236328, 99.7699966430664, 99.81999969482422, 99.81999969482422, 99.79999542236328, 99.77999877929688, 99.77999877929688, 99.79999542236328, 99.78999328613281, 99.80999755859375, 99.79999542236328, 99.78999328613281, 99.82999420166016, 99.82999420166016, 99.81999969482422, 99.78999328613281, 99.77999877929688, 99.79999542236328, 99.79999542236328, 99.7699966430664, 99.79999542236328, 99.77999877929688, 99.7699966430664, 99.79999542236328, 99.79999542236328, 99.7699966430664, 99.75, 99.73999786376953, 99.80999755859375, 99.75999450683594, 99.77999877929688, 99.77999877929688, 99.7699966430664], "epoch_time": 39.95090436935425, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adamw_0.0001_64_42.json <==
{"train_losses": [1.4377890825271606, 0.9656209349632263, 0.7485769987106323, 0.6394116282463074, 0.5639762878417969, 0.5050380229949951, 0.4642777740955353, 0.430629163980484, 0.4063841700553894, 0.37833938002586365, 0.3581770956516266, 0.34067001938819885, 0.32577165961265564, 0.31037431955337524, 0.29952603578567505, 0.28917261958122253, 0.2840990722179413, 0.2683534026145935, 0.2625886797904968, 0.2506119906902313, 0.24618124961853027, 0.2359955757856369, 0.2347688376903534, 0.22642216086387634, 0.22376665472984314, 0.21737365424633026, 0.21358059346675873, 0.2088603526353836, 0.20373491942882538, 0.20287498831748962, 0.19499753415584564, 0.19686923921108246, 0.19192874431610107, 0.18787872791290283, 0.18543554842472076, 0.18335728347301483, 0.17889104783535004, 0.177525594830513, 0.17590591311454773, 0.17807386815547943, 0.1689881533384323, 0.17404577136039734, 0.16672147810459137, 0.1680138111114502, 0.1689501851797104, 0.16258138418197632, 0.16224409639835358, 0.16291078925132751, 0.16414716839790344, 0.16370056569576263, 0.162285715341568, 0.1604500710964203, 0.16572579741477966, 0.1609448343515396, 0.16024936735630035, 0.15993359684944153, 0.16305701434612274, 0.16025470197200775, 0.16022683680057526, 0.16312240064144135, 0.16147541999816895, 0.15928500890731812, 0.16022787988185883, 0.15842686593532562, 0.16184525191783905, 0.1558169722557068, 0.15963661670684814, 0.15599051117897034, 0.16140414774417877, 0.15125063061714172, 0.16082148253917694, 0.15436233580112457, 0.15610991418361664, 0.15623091161251068, 0.15362529456615448, 0.15614230930805206, 0.15305699408054352, 0.15105921030044556, 0.1534034162759781, 0.1535971313714981, 0.1487387716770172, 0.15430070459842682, 0.14978565275669098, 0.15040379762649536, 0.14776551723480225, 0.1518649011850357, 0.14800506830215454, 0.14755681157112122, 0.1496676355600357, 0.15189671516418457, 0.14483672380447388, 0.14561671018600464, 0.1437414139509201, 0.1460573524236679, 0.14894011616706848, 0.1476394683122635, 0.14439620077610016, 0.1464814990758896, 0.1443825215101242, 0.14583800733089447, 0.14375191926956177, 0.1458384394645691, 0.1409866213798523, 0.145892933011055, 0.14311105012893677, 0.14116214215755463, 0.13881424069404602, 0.14668938517570496, 0.1379770040512085, 0.13957658410072327, 0.1424833983182907, 0.14498397707939148, 0.1374000608921051, 0.13993088901042938, 0.1422223448753357, 0.14031869173049927, 0.13949622213840485, 0.13632196187973022, 0.14200271666049957, 0.1422359198331833, 0.13680914044380188, 0.13904115557670593, 0.13601811230182648, 0.1429262012243271, 0.13603781163692474, 0.1376447230577469, 0.13718675076961517, 0.13754187524318695, 0.1345721185207367, 0.13823658227920532, 0.13649135828018188, 0.13534750044345856, 0.14058926701545715, 0.1355438083410263, 0.13678555190563202, 0.13883894681930542, 0.13243383169174194, 0.1348751187324524, 0.14200012385845184, 0.13717219233512878, 0.1342976987361908, 0.13542728126049042, 0.13191981613636017, 0.13815119862556458, 0.13005493581295013, 0.135073721408844, 0.13671018183231354, 0.1378076672554016, 0.1306598037481308, 0.13432122766971588, 0.05099000036716461, 0.02742118574678898, 0.02021627128124237, 0.016565747559070587, 0.013910873793065548, 0.01273354608565569, 0.010911760851740837, 0.010052522644400597, 0.00925889890640974, 0.009338862262666225, 0.007843549363315105, 0.007787572219967842, 0.006384899839758873, 0.007045616861432791, 0.006513915956020355, 0.0074084182269871235, 0.007503156084567308, 0.00645036157220602, 0.006499076262116432, 0.007031515706330538, 0.005757781211286783, 0.006677152588963509, 0.006744807120412588, 0.0055360510013997555, 0.004960015416145325, 0.0072312988340854645, 0.006593278143554926, 0.006296975072473288, 0.00572546198964119, 0.0061558750458061695, 0.005383360665291548, 0.006223366130143404, 0.006545239593833685, 0.00559630710631609, 0.006121551152318716, 0.005908743944019079, 0.0065270354971289635, 0.006735486909747124, 0.006346951238811016, 0.0062301973812282085, 0.005674343556165695, 0.005773375742137432, 0.007115527056157589, 0.00661041121929884, 0.006551282946020365, 0.0061477189883589745, 0.005298218224197626, 0.006595963146537542, 0.007379463408142328, 0.005448702722787857], "accs1": [58.90999984741211, 66.38999938964844, 73.91999816894531, 76.37000274658203, 79.83999633789062, 82.91999816894531, 83.80999755859375, 83.1500015258789, 83.9000015258789, 84.65999603271484, 85.66999816894531, 83.80000305175781, 87.2699966430664, 86.40999603271484, 87.16999816894531, 86.53999328613281, 87.8499984741211, 87.54000091552734, 87.62999725341797, 88.3499984741211, 88.69999694824219, 87.88999938964844, 85.81999206542969, 89.15999603271484, 89.04000091552734, 89.31999969482422, 88.2699966430664, 89.05999755859375, 88.94999694824219, 90.72999572753906, 89.04000091552734, 89.26000213623047, 90.06999969482422, 89.0999984741211, 87.36000061035156, 89.16999816894531, 89.55999755859375, 89.7300033569336, 89.33999633789062, 90.12000274658203, 89.72000122070312, 89.63999938964844, 90.19999694824219, 89.33999633789062, 89.47999572753906, 89.38999938964844, 89.6500015258789, 89.38999938964844, 90.43000030517578, 89.70999908447266, 88.9000015258789, 90.5999984741211, 89.27999877929688, 90.93000030517578, 89.16999816894531, 90.58999633789062, 89.45999908447266, 88.3499984741211, 89.08000183105469, 90.44000244140625, 88.79000091552734, 90.37999725341797, 90.0, 89.76000213623047, 89.9000015258789, 88.27999877929688, 90.05999755859375, 90.58000183105469, 89.55000305175781, 89.29000091552734, 89.63999938964844, 88.83000183105469, 89.38999938964844, 89.62000274658203, 86.52999877929688, 89.26000213623047, 90.05000305175781, 89.83999633789062, 89.08999633789062, 90.4000015258789, 88.63999938964844, 90.25, 91.25, 90.47000122070312, 87.66999816894531, 90.44000244140625, 89.18000030517578, 90.54000091552734, 90.43000030517578, 87.89999389648438, 90.68000030517578, 90.73999786376953, 90.52999877929688, 87.93999481201172, 90.68000030517578, 90.30000305175781, 90.22000122070312, 90.69999694824219, 90.66000366210938, 89.47000122070312, 87.5199966430664, 89.7699966430664, 90.56999969482422, 87.62999725341797, 89.81999969482422, 90.66000366210938, 89.7300033569336, 90.16999816894531, 90.5999984741211, 89.05999755859375, 90.18000030517578, 90.7699966430664, 89.58999633789062, 90.70999908447266, 89.27999877929688, 89.0199966430664, 89.79000091552734, 90.19000244140625, 88.36000061035156, 89.38999938964844, 90.94999694824219, 90.25, 90.22000122070312, 91.74999237060547, 89.48999786376953, 89.51000213623047, 91.64999389648438, 89.47000122070312, 89.11000061035156, 90.75, 89.97000122070312, 89.86000061035156, 88.80999755859375, 90.94999694824219, 89.94000244140625, 90.23999786376953, 89.22999572753906, 90.41000366210938, 91.73999786376953, 89.56999969482422, 89.8499984741211, 89.15999603271484, 90.02999877929688, 90.72000122070312, 89.0, 91.22000122070312, 91.32999420166016, 91.43999481201172, 90.54000091552734, 90.8499984741211, 94.45999908447266, 94.6500015258789, 94.88999938964844, 94.80999755859375, 94.88999938964844, 94.97999572753906, 94.88999938964844, 94.7699966430664, 94.79000091552734, 95.04000091552734, 94.94999694824219, 95.0199966430664, 94.83999633789062, 94.75999450683594, 94.70999908447266, 94.83999633789062, 94.69999694824219, 94.72999572753906, 94.72999572753906, 94.66999816894531, 94.95999908447266, 94.97000122070312, 94.68999481201172, 94.6500015258789, 94.4000015258789, 94.5, 94.62999725341797, 94.5199966430664, 94.68000030517578, 94.54999542236328, 94.66999816894531, 94.73999786376953, 94.47999572753906, 94.52999877929688, 94.50999450683594, 94.45999908447266, 94.91999816894531, 94.75, 94.45999908447266, 94.38999938964844, 94.7699966430664, 94.73999786376953, 94.30999755859375, 94.54999542236328, 94.6199951171875, 94.72999572753906, 94.5, 94.65999603271484, 94.80999755859375, 94.8699951171875], "accs5": [95.30999755859375, 97.22000122070312, 98.07999420166016, 98.73999786376953, 98.7199935913086, 99.06999206542969, 99.04999542236328, 98.73999786376953, 99.40999603271484, 99.27999877929688, 99.42999267578125, 99.52999877929688, 99.5199966430664, 99.39999389648438, 99.54999542236328, 99.47999572753906, 99.49999237060547, 99.55999755859375, 99.60999298095703, 99.58999633789062, 99.62999725341797, 99.55999755859375, 99.49999237060547, 99.68999481201172, 99.60999298095703, 99.63999938964844, 99.42999267578125, 99.72999572753906, 99.70999908447266, 99.75, 99.67999267578125, 99.6199951171875, 99.5999984741211, 99.67999267578125, 99.45999908447266, 99.56999969482422, 99.55999755859375, 99.5199966430664, 99.58999633789062, 99.70999908447266, 99.63999938964844, 99.63999938964844, 99.65999603271484, 99.70999908447266, 99.56999969482422, 99.55999755859375, 99.6199951171875, 99.62999725341797, 99.64999389648438, 99.64999389648438, 99.4699935913086, 99.69999694824219, 99.63999938964844, 99.63999938964844, 99.55999755859375, 99.66999816894531, 99.53999328613281, 99.37999725341797, 99.75, 99.65999603271484, 99.66999816894531, 99.53999328613281, 99.5999984741211, 99.6199951171875, 99.75, 99.6199951171875, 99.7199935913086, 99.7199935913086, 99.69999694824219, 99.57999420166016, 99.68999481201172, 99.5199966430664, 99.5999984741211, 99.60999298095703, 99.05999755859375, 99.57999420166016, 99.67999267578125, 99.48999786376953, 99.55999755859375, 99.62999725341797, 99.60999298095703, 99.67999267578125, 99.66999816894531, 99.5199966430664, 99.19999694824219, 99.68999481201172, 99.63999938964844, 99.5999984741211, 99.70999908447266, 99.33999633789062, 99.7199935913086, 99.58999633789062, 99.67999267578125, 99.55999755859375, 99.65999603271484, 99.67999267578125, 99.62999725341797, 99.68999481201172, 99.67999267578125, 99.57999420166016, 99.4699935913086, 99.4699935913086, 99.5199966430664, 99.62999725341797, 99.56999969482422, 99.70999908447266, 99.69999694824219, 99.67999267578125, 99.49999237060547, 99.42999267578125, 99.68999481201172, 99.67999267578125, 99.52999877929688, 99.72999572753906, 99.48999786376953, 99.30999755859375, 99.60999298095703, 99.54999542236328, 99.4699935913086, 99.48999786376953, 99.73999786376953, 99.42999267578125, 99.67999267578125, 99.72999572753906, 99.62999725341797, 99.65999603271484, 99.67999267578125, 99.73999786376953, 99.47999572753906, 99.69999694824219, 99.75999450683594, 99.65999603271484, 99.50999450683594, 99.67999267578125, 99.58999633789062, 99.69999694824219, 99.62999725341797, 99.72999572753906, 99.7199935913086, 99.7199935913086, 99.56999969482422, 99.47999572753906, 99.63999938964844, 99.63999938964844, 99.5999984741211, 99.62999725341797, 99.77999877929688, 99.77999877929688, 99.5999984741211, 99.7199935913086, 99.89999389648438, 99.90999603271484, 99.93999481201172, 99.89999389648438, 99.90999603271484, 99.8699951171875, 99.90999603271484, 99.87999725341797, 99.87999725341797, 99.91999816894531, 99.89999389648438, 99.88999938964844, 99.90999603271484, 99.85999298095703, 99.85999298095703, 99.88999938964844, 99.87999725341797, 99.85999298095703, 99.85999298095703, 99.78999328613281, 99.85999298095703, 99.89999389648438, 99.8699951171875, 99.80999755859375, 99.85999298095703, 99.83999633789062, 99.85999298095703, 99.82999420166016, 99.83999633789062, 99.82999420166016, 99.82999420166016, 99.75999450683594, 99.85999298095703, 99.8499984741211, 99.81999969482422, 99.77999877929688, 99.8699951171875, 99.8699951171875, 99.8699951171875, 99.8699951171875, 99.79999542236328, 99.80999755859375, 99.8499984741211, 99.78999328613281, 99.83999633789062, 99.78999328613281, 99.80999755859375, 99.75999450683594, 99.79999542236328, 99.80999755859375], "epoch_time": 99.26368737220764, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adamw_0.001_1024_42.json <==
{"train_losses": [1.9347124099731445, 1.4658637046813965, 1.2078320980072021, 1.0209776163101196, 0.8907341957092285, 0.755458652973175, 0.6727699637413025, 0.5760912895202637, 0.5316669344902039, 0.4870450794696808, 0.42596831917762756, 0.3962380886077881, 0.3733620345592499, 0.34762275218963623, 0.32866087555885315, 0.3101550042629242, 0.27473124861717224, 0.2736629545688629, 0.2524843215942383, 0.22125862538814545, 0.21219950914382935, 0.2167772352695465, 0.18689808249473572, 0.17766398191452026, 0.175751194357872, 0.16723187267780304, 0.15641607344150543, 0.15415890514850616, 0.143366739153862, 0.1375652253627777, 0.13453225791454315, 0.11875860393047333, 0.11625223606824875, 0.10837375372648239, 0.10478337854146957, 0.09890250861644745, 0.09002193808555603, 0.09761209785938263, 0.08892064541578293, 0.08151949942111969, 0.08378396183252335, 0.07690799981355667, 0.07448536157608032, 0.07123975455760956, 0.0734964981675148, 0.061123382300138474, 0.0710749477148056, 0.06340521574020386, 0.05843793973326683, 0.05781678110361099, 0.06301306188106537, 0.05570986494421959, 0.04849011078476906, 0.055905185639858246, 0.05315076932311058, 0.05259869620203972, 0.0581812784075737, 0.04345603287220001, 0.049511488527059555, 0.04537659138441086, 0.04702935367822647, 0.045896586030721664, 0.0462724044919014, 0.042432256042957306, 0.04735495150089264, 0.042037997394800186, 0.04177800565958023, 0.039966147392988205, 0.04274848848581314, 0.03703179582953453, 0.038858797401189804, 0.03089013323187828, 0.03648771718144417, 0.03723236173391342, 0.030057987198233604, 0.041203130036592484, 0.036064524203538895, 0.02739611826837063, 0.03111729957163334, 0.030949870124459267, 0.03161001205444336, 0.02977658621966839, 0.04360903054475784, 0.038646113127470016, 0.03582996502518654, 0.0307741891592741, 0.03498886898159981, 0.03223907947540283, 0.027676595374941826, 0.0299722608178854, 0.029297111555933952, 0.0347711481153965, 0.02897031605243683, 0.030299849808216095, 0.03613688424229622, 0.034480564296245575, 0.034773875027894974, 0.037769000977277756, 0.026892833411693573, 0.02613217383623123, 0.020292801782488823, 0.02643323689699173, 0.02864832617342472, 0.0288124680519104, 0.02206309512257576, 0.028151892125606537, 0.02373027615249157, 0.026886602863669395, 0.02424250915646553, 0.02525842934846878, 0.03125090152025223, 0.02506575919687748, 0.0226751659065485, 0.025323785841464996, 0.030219294130802155, 0.02698172815144062, 0.024823253974318504, 0.020189428701996803, 0.0235185194760561, 0.02167334593832493, 0.03033614158630371, 0.018383949995040894, 0.023689325898885727, 0.02693711407482624, 0.02277715690433979, 0.021237989887595177, 0.02059488743543625, 0.02004941552877426, 0.02068299986422062, 0.023304983973503113, 0.0281252209097147, 0.02202572487294674, 0.019161993637681007, 0.022400422021746635, 0.020723285153508186, 0.024682730436325073, 0.021097570657730103, 0.019299477338790894, 0.018596315756440163, 0.02481922134757042, 0.02467789314687252, 0.02265198715031147, 0.017737513408064842, 0.022798901423811913, 0.016447564586997032, 0.018198560923337936, 0.01890077255666256, 0.017591064795851707, 0.022119255736470222, 0.02145211771130562, 0.013606157153844833, 0.005018963012844324, 0.0029474312905222178, 0.0027875215746462345, 0.002757443580776453, 0.001637446810491383, 0.0020110083278268576, 0.0013658680254593492, 0.0015262826345860958, 0.0010751296067610383, 0.0012612721184268594, 0.0008550965576432645, 0.0009719957015477121, 0.0011764251394197345, 0.0013401862233877182, 0.0009196738828904927, 0.0007319946307688951, 0.0006297191721387208, 0.0006446153856813908, 0.0006955883582122624, 0.0006078800070099533, 0.0008533186628483236, 0.0005410161684267223, 0.0004109548171982169, 0.000421319215092808, 0.00045915815280750394, 0.0004501562798395753, 0.000374924682546407, 0.0003952289989683777, 0.0004599659296218306, 0.000319271202897653, 0.00039040137198753655, 0.0003918744623661041, 0.0003367723838891834, 0.00039070096681825817, 0.00027114240219816566, 0.00018959061708301306, 0.00021009835472796112, 0.0002245909272460267, 0.00027431940543465316, 0.00034214361221529543, 0.0003803607542067766, 0.00020870652224402875, 0.00028893843409605324, 0.00013190918252803385, 0.00016321353905368596, 0.0001667415926931426, 0.00016755233809817582, 0.00016879296163097024, 0.00018480866856407374], "accs1": [36.16999816894531, 47.439998626708984, 56.290000915527344, 59.84000015258789, 66.62999725341797, 73.38999938964844, 72.1500015258789, 77.33000183105469, 77.13999938964844, 81.02999877929688, 80.06999969482422, 80.00999450683594, 84.61000061035156, 81.68000030517578, 81.87999725341797, 79.32999420166016, 84.2300033569336, 85.8499984741211, 84.77999877929688, 82.81999969482422, 86.5199966430664, 85.82999420166016, 87.79000091552734, 86.90999603271484, 86.48999786376953, 86.87999725341797, 87.43000030517578, 88.37999725341797, 87.22999572753906, 85.48999786376953, 88.97000122070312, 89.16999816894531, 84.93000030517578, 86.65999603271484, 89.27999877929688, 89.08000183105469, 88.43000030517578, 87.18999481201172, 90.58000183105469, 87.77999877929688, 88.61000061035156, 89.69000244140625, 89.88999938964844, 90.27000427246094, 88.70999908447266, 89.55000305175781, 90.36000061035156, 90.11000061035156, 90.90999603271484, 89.95999908447266, 89.94999694824219, 90.83999633789062, 90.72000122070312, 89.0999984741211, 89.36000061035156, 88.98999786376953, 90.38999938964844, 89.91999816894531, 89.23999786376953, 91.02999877929688, 90.56999969482422, 90.72000122070312, 89.75, 89.44000244140625, 90.12999725341797, 89.62000274658203, 90.34000396728516, 90.13999938964844, 90.6500015258789, 91.65999603271484, 90.95999908447266, 90.06999969482422, 89.91999816894531, 90.22000122070312, 91.11000061035156, 91.58999633789062, 90.97000122070312, 91.08000183105469, 90.11000061035156, 90.83000183105469, 90.62000274658203, 91.29999542236328, 90.0999984741211, 90.2300033569336, 91.16999816894531, 91.3699951171875, 91.18000030517578, 91.0999984741211, 91.39999389648438, 90.19999694824219, 91.63999938964844, 91.27999877929688, 91.11000061035156, 89.7699966430664, 90.44999694824219, 90.44000244140625, 90.30000305175781, 91.05999755859375, 91.56999206542969, 91.75999450683594, 91.8899917602539, 91.29999542236328, 91.56999206542969, 91.6199951171875, 90.90999603271484, 91.22000122070312, 90.30999755859375, 91.11000061035156, 91.82999420166016, 90.69999694824219, 90.98999786376953, 91.74999237060547, 91.23999786376953, 90.44000244140625, 91.48999786376953, 91.33999633789062, 90.66000366210938, 91.39999389648438, 91.5999984741211, 91.60999298095703, 91.83999633789062, 91.89999389648438, 89.68000030517578, 91.8499984741211, 91.56999206542969, 91.99999237060547, 91.5, 92.19999694824219, 91.8699951171875, 91.19999694824219, 92.10999298095703, 91.72999572753906, 91.0199966430664, 92.0199966430664, 91.25, 91.0199966430664, 92.1399917602539, 91.94999694824219, 91.97999572753906, 90.62999725341797, 91.1199951171875, 92.28999328613281, 91.8499984741211, 92.0999984741211, 90.83000183105469, 91.85999298095703, 91.9699935913086, 92.14999389648438, 92.15999603271484, 91.90999603271484, 93.5999984741211, 93.77999877929688, 93.82999420166016, 93.7699966430664, 93.83999633789062, 93.93999481201172, 93.90999603271484, 93.98999786376953, 94.0199966430664, 94.04999542236328, 93.97999572753906, 94.13999938964844, 94.02999877929688, 93.98999786376953, 94.11000061035156, 94.13999938964844, 94.0, 93.95999908447266, 94.00999450683594, 94.0199966430664, 94.13999938964844, 94.14999389648438, 94.14999389648438, 94.25, 94.22000122070312, 94.25999450683594, 94.20999908447266, 94.16999816894531, 94.20999908447266, 94.13999938964844, 94.22999572753906, 94.25999450683594, 94.22000122070312, 94.15999603271484, 94.22999572753906, 94.19999694824219, 94.07999420166016, 94.18000030517578, 94.27999877929688, 94.19999694824219, 94.29000091552734, 94.19999694824219, 94.29000091552734, 94.27999877929688, 94.18000030517578, 94.25999450683594, 94.14999389648438, 94.20999908447266, 94.07999420166016, 94.25], "accs5": [88.65999603271484, 91.85999298095703, 95.40999603271484, 96.87000274658203, 97.29000091552734, 98.29999542236328, 98.25999450683594, 98.60999298095703, 98.81999206542969, 99.06999206542969, 98.91999816894531, 99.00999450683594, 99.3699951171875, 99.07999420166016, 98.53999328613281, 98.45999145507812, 99.50999450683594, 99.47999572753906, 99.49999237060547, 99.40999603271484, 99.41999816894531, 99.52999877929688, 99.60999298095703, 99.47999572753906, 99.57999420166016, 99.29999542236328, 99.62999725341797, 99.52999877929688, 99.44999694824219, 99.37999725341797, 99.66999816894531, 99.56999969482422, 99.28999328613281, 99.50999450683594, 99.6199951171875, 99.65999603271484, 99.44999694824219, 99.5999984741211, 99.78999328613281, 99.45999908447266, 99.69999694824219, 99.66999816894531, 99.7199935913086, 99.70999908447266, 99.7199935913086, 99.68999481201172, 99.7699966430664, 99.64999389648438, 99.72999572753906, 99.66999816894531, 99.60999298095703, 99.66999816894531, 99.5999984741211, 99.60999298095703, 99.63999938964844, 99.55999755859375, 99.54999542236328, 99.65999603271484, 99.5999984741211, 99.63999938964844, 99.60999298095703, 99.65999603271484, 99.54999542236328, 99.64999389648438, 99.77999877929688, 99.44999694824219, 99.67999267578125, 99.6199951171875, 99.35999298095703, 99.7699966430664, 99.68999481201172, 99.5999984741211, 99.65999603271484, 99.73999786376953, 99.7699966430664, 99.70999908447266, 99.82999420166016, 99.72999572753906, 99.67999267578125, 99.58999633789062, 99.68999481201172, 99.43999481201172, 99.69999694824219, 99.62999725341797, 99.68999481201172, 99.64999389648438, 99.72999572753906, 99.55999755859375, 99.67999267578125, 99.42999267578125, 99.5999984741211, 99.73999786376953, 99.7699966430664, 99.62999725341797, 99.5199966430664, 99.7699966430664, 99.5199966430664, 99.62999725341797, 99.66999816894531, 99.77999877929688, 99.65999603271484, 99.62999725341797, 99.64999389648438, 99.68999481201172, 99.67999267578125, 99.72999572753906, 99.75999450683594, 99.62999725341797, 99.72999572753906, 99.62999725341797, 99.7699966430664, 99.64999389648438, 99.62999725341797, 99.49999237060547, 99.70999908447266, 99.62999725341797, 99.6199951171875, 99.7199935913086, 99.7199935913086, 99.64999389648438, 99.79999542236328, 99.70999908447266, 99.5199966430664, 99.5999984741211, 99.75, 99.75, 99.72999572753906, 99.72999572753906, 99.75, 99.68999481201172, 99.75, 99.75999450683594, 99.75999450683594, 99.7699966430664, 99.70999908447266, 99.66999816894531, 99.66999816894531, 99.63999938964844, 99.6199951171875, 99.62999725341797, 99.66999816894531, 99.7699966430664, 99.69999694824219, 99.67999267578125, 99.58999633789062, 99.7199935913086, 99.73999786376953, 99.73999786376953, 99.78999328613281, 99.72999572753906, 99.82999420166016, 99.79999542236328, 99.80999755859375, 99.78999328613281, 99.80999755859375, 99.80999755859375, 99.80999755859375, 99.78999328613281, 99.77999877929688, 99.82999420166016, 99.81999969482422, 99.82999420166016, 99.81999969482422, 99.82999420166016, 99.78999328613281, 99.79999542236328, 99.7699966430664, 99.80999755859375, 99.80999755859375, 99.80999755859375, 99.80999755859375, 99.80999755859375, 99.83999633789062, 99.80999755859375, 99.78999328613281, 99.81999969482422, 99.81999969482422, 99.78999328613281, 99.80999755859375, 99.80999755859375, 99.78999328613281, 99.79999542236328, 99.79999542236328, 99.78999328613281, 99.79999542236328, 99.77999877929688, 99.7699966430664, 99.79999542236328, 99.78999328613281, 99.81999969482422, 99.78999328613281, 99.81999969482422, 99.79999542236328, 99.78999328613281, 99.78999328613281, 99.78999328613281, 99.78999328613281, 99.77999877929688, 99.77999877929688, 99.7699966430664], "epoch_time": 12.973948001861572, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adamw_0.001_128_42.json <==
{"train_losses": [1.6714061498641968, 1.1479629278182983, 0.868821382522583, 0.7142821550369263, 0.6192887425422668, 0.5596588253974915, 0.4957781136035919, 0.44164517521858215, 0.42589566111564636, 0.3840048611164093, 0.3557373285293579, 0.33017411828041077, 0.3051517605781555, 0.2858768403530121, 0.2768358290195465, 0.2540825307369232, 0.23924703896045685, 0.2393343299627304, 0.22235825657844543, 0.20291754603385925, 0.1912369281053543, 0.19806569814682007, 0.1807010918855667, 0.1680876910686493, 0.16672317683696747, 0.15848694741725922, 0.1554851084947586, 0.14817839860916138, 0.12730151414871216, 0.1361185610294342, 0.1335686445236206, 0.1295308917760849, 0.12623253464698792, 0.11402465403079987, 0.11763927340507507, 0.11021032929420471, 0.11071709543466568, 0.11294706910848618, 0.10334392637014389, 0.11318247765302658, 0.11657996475696564, 0.10448584705591202, 0.0983574390411377, 0.09972444921731949, 0.1003536581993103, 0.1017841026186943, 0.09580866992473602, 0.09490169584751129, 0.09244558215141296, 0.10257609933614731, 0.09889651834964752, 0.09735129028558731, 0.10355103015899658, 0.09285420924425125, 0.10058064013719559, 0.09084941446781158, 0.08949309587478638, 0.09375537186861038, 0.09474452584981918, 0.0889756977558136, 0.09363575279712677, 0.089434415102005, 0.08934583514928818, 0.08698441088199615, 0.0881575495004654, 0.09942738711833954, 0.09222937375307083, 0.09122296422719955, 0.08865806460380554, 0.09065898507833481, 0.09784749895334244, 0.07971936464309692, 0.09476053714752197, 0.09487665444612503, 0.08071572333574295, 0.0884968638420105, 0.08734914660453796, 0.087057925760746, 0.09174543619155884, 0.0873301699757576, 0.08326215296983719, 0.0845903605222702, 0.08409791439771652, 0.08648210763931274, 0.07295791059732437, 0.0809813141822815, 0.09033902734518051, 0.08283601701259613, 0.0872170552611351, 0.08330633491277695, 0.08614034205675125, 0.08417421579360962, 0.08768228441476822, 0.08636374771595001, 0.08851063996553421, 0.08998144418001175, 0.08173290640115738, 0.08083375543355942, 0.08118546009063721, 0.0972852036356926, 0.08566640317440033, 0.08695705980062485, 0.08920090645551682, 0.08042991906404495, 0.08627030998468399, 0.08395183086395264, 0.08099140226840973, 0.08374602347612381, 0.08791031688451767, 0.08254198729991913, 0.08262806385755539, 0.08873139321804047, 0.08586011826992035, 0.08184236288070679, 0.08420855551958084, 0.08057375997304916, 0.08025845140218735, 0.07982055097818375, 0.08323179185390472, 0.08083605021238327, 0.079883873462677, 0.07887260615825653, 0.0890088826417923, 0.08012591302394867, 0.07963435351848602, 0.08822380751371384, 0.08400392532348633, 0.08900683373212814, 0.07555591315031052, 0.07547030597925186, 0.07731866836547852, 0.08296281099319458, 0.08249597251415253, 0.07940532267093658, 0.07727465778589249, 0.08027750998735428, 0.07884222269058228, 0.07728230208158493, 0.07682545483112335, 0.08166294544935226, 0.0828309953212738, 0.08224403858184814, 0.07730604708194733, 0.08255196362733841, 0.07983174175024033, 0.07952572405338287, 0.08929987251758575, 0.07907359302043915, 0.07330860942602158, 0.08486364036798477, 0.030071713030338287, 0.013039644807577133, 0.009341280907392502, 0.007858572527766228, 0.006057623773813248, 0.005873622372746468, 0.004432635847479105, 0.004140616860240698, 0.004607625305652618, 0.00277445069514215, 0.002090697642415762, 0.0030408911406993866, 0.002931703347712755, 0.0032467637211084366, 0.003425546456128359, 0.003094834741204977, 0.0037133214063942432, 0.002855593105778098, 0.0027455079834908247, 0.003158821724355221, 0.003398911328986287, 0.0033448010217398405, 0.0029174950905144215, 0.0030739561188966036, 0.0028858052100986242, 0.0020645849872380495, 0.0019122669473290443, 0.0035580238327383995, 0.0019926188979297876, 0.0017086551524698734, 0.002122655510902405, 0.0020154197700321674, 0.0037721809931099415, 0.0024809951428323984, 0.0018231370486319065, 0.002470669336616993, 0.0018637989414855838, 0.0013187386794015765, 0.0031694984063506126, 0.0013367554638534784, 0.0025978118646889925, 0.0028158449567854404, 0.0033708326518535614, 0.0014737524325028062, 0.003277065698057413, 0.0023352971766144037, 0.0030792017932981253, 0.0021927657071501017, 0.0024318695068359375, 0.0028596287593245506], "accs1": [51.099998474121094, 62.099998474121094, 69.80999755859375, 74.93999481201172, 77.36000061035156, 78.02999877929688, 83.58000183105469, 83.38999938964844, 84.65999603271484, 83.88999938964844, 85.91999816894531, 86.24999237060547, 87.47999572753906, 87.19999694824219, 87.52999877929688, 87.70999908447266, 87.7699966430664, 87.54999542236328, 89.25, 89.3499984741211, 88.07999420166016, 90.09000396728516, 89.76000213623047, 91.0999984741211, 89.04000091552734, 90.47000122070312, 89.37999725341797, 90.54000091552734, 90.13999938964844, 90.56999969482422, 90.75, 90.30999755859375, 90.36000061035156, 91.58999633789062, 91.5999984741211, 91.02999877929688, 90.66999816894531, 90.12000274658203, 90.69999694824219, 91.25, 91.22000122070312, 91.5199966430664, 90.52000427246094, 89.65999603271484, 90.38999938964844, 91.5999984741211, 90.09000396728516, 90.4000015258789, 90.87999725341797, 90.73999786376953, 90.86000061035156, 91.29999542236328, 91.2699966430664, 91.31999969482422, 92.27999877929688, 91.41999816894531, 90.72999572753906, 89.83999633789062, 90.75, 90.48999786376953, 89.23999786376953, 91.08999633789062, 90.94000244140625, 90.58999633789062, 90.9000015258789, 91.70999145507812, 91.50999450683594, 90.05999755859375, 91.14999389648438, 90.69999694824219, 91.3699951171875, 89.95999908447266, 90.41999816894531, 91.2699966430664, 91.0999984741211, 90.38999938964844, 90.83999633789062, 90.94000244140625, 91.40999603271484, 89.8499984741211, 90.31999969482422, 90.73999786376953, 91.11000061035156, 91.32999420166016, 91.62999725341797, 90.87999725341797, 91.04000091552734, 90.97999572753906, 90.88999938964844, 90.70999908447266, 89.62000274658203, 88.6500015258789, 89.94999694824219, 90.41000366210938, 90.05000305175781, 91.80999755859375, 91.48999786376953, 90.43000030517578, 91.4699935913086, 90.63999938964844, 91.62999725341797, 90.05000305175781, 91.38999938964844, 90.8699951171875, 91.58999633789062, 91.40999603271484, 91.8699951171875, 91.5199966430664, 90.36000061035156, 90.8699951171875, 90.18000030517578, 90.83000183105469, 91.20999908447266, 91.83999633789062, 87.81999969482422, 92.02999114990234, 91.20999908447266, 91.0, 90.58000183105469, 91.30999755859375, 90.18000030517578, 90.05000305175781, 90.30999755859375, 91.66999816894531, 89.47000122070312, 91.45999908447266, 91.77999877929688, 92.27999877929688, 91.55999755859375, 91.32999420166016, 91.60999298095703, 91.63999938964844, 90.11000061035156, 91.36000061035156, 90.6500015258789, 91.1199951171875, 91.13999938964844, 90.12999725341797, 90.11000061035156, 91.0, 90.0199966430664, 91.80999755859375, 90.98999786376953, 89.70999908447266, 90.77999877929688, 91.79999542236328, 91.02999877929688, 90.80999755859375, 91.82999420166016, 90.81999969482422, 94.47000122070312, 94.69999694824219, 94.7699966430664, 94.87999725341797, 94.77999877929688, 95.0199966430664, 94.94999694824219, 95.01000213623047, 94.97000122070312, 95.11000061035156, 94.97000122070312, 94.9000015258789, 94.93999481201172, 94.81999969482422, 94.97000122070312, 94.79000091552734, 94.73999786376953, 94.83999633789062, 94.80999755859375, 94.63999938964844, 94.8699951171875, 94.95999908447266, 94.93000030517578, 94.72000122070312, 94.5199966430664, 95.0199966430664, 94.83000183105469, 94.98999786376953, 94.83000183105469, 94.6500015258789, 94.58999633789062, 94.90999603271484, 94.75, 95.01000213623047, 94.68000030517578, 94.79999542236328, 94.86000061035156, 94.48999786376953, 94.7699966430664, 94.72000122070312, 94.6500015258789, 94.97000122070312, 94.75999450683594, 94.5, 94.54999542236328, 94.79999542236328, 94.75999450683594, 94.68999481201172, 94.63999938964844, 94.79999542236328], "accs5": [94.70999908447266, 95.98999786376953, 97.82999420166016, 98.28999328613281, 98.64999389648438, 98.83999633789062, 99.30999755859375, 99.28999328613281, 99.43999481201172, 99.38999938964844, 99.38999938964844, 99.5199966430664, 99.52999877929688, 99.54999542236328, 99.5999984741211, 99.60999298095703, 99.56999969482422, 99.57999420166016, 99.66999816894531, 99.63999938964844, 99.56999969482422, 99.72999572753906, 99.69999694824219, 99.65999603271484, 99.64999389648438, 99.60999298095703, 99.31999969482422, 99.75, 99.78999328613281, 99.50999450683594, 99.72999572753906, 99.68999481201172, 99.6199951171875, 99.6199951171875, 99.75999450683594, 99.69999694824219, 99.70999908447266, 99.5999984741211, 99.7199935913086, 99.60999298095703, 99.78999328613281, 99.7199935913086, 99.75, 99.5999984741211, 99.77999877929688, 99.67999267578125, 99.66999816894531, 99.75999450683594, 99.73999786376953, 99.6199951171875, 99.80999755859375, 99.5999984741211, 99.75999450683594, 99.7699966430664, 99.70999908447266, 99.73999786376953, 99.68999481201172, 99.48999786376953, 99.70999908447266, 99.68999481201172, 99.65999603271484, 99.72999572753906, 99.7699966430664, 99.65999603271484, 99.6199951171875, 99.63999938964844, 99.81999969482422, 99.64999389648438, 99.7199935913086, 99.60999298095703, 99.75, 99.60999298095703, 99.62999725341797, 99.5999984741211, 99.70999908447266, 99.5999984741211, 99.56999969482422, 99.64999389648438, 99.72999572753906, 99.57999420166016, 99.68999481201172, 99.48999786376953, 99.64999389648438, 99.66999816894531, 99.6199951171875, 99.63999938964844, 99.62999725341797, 99.63999938964844, 99.66999816894531, 99.66999816894531, 99.63999938964844, 99.49999237060547, 99.4699935913086, 99.67999267578125, 99.64999389648438, 99.58999633789062, 99.63999938964844, 99.49999237060547, 99.65999603271484, 99.75, 99.73999786376953, 99.65999603271484, 99.58999633789062, 99.54999542236328, 99.78999328613281, 99.68999481201172, 99.62999725341797, 99.62999725341797, 99.7199935913086, 99.6199951171875, 99.31999969482422, 99.5199966430664, 99.65999603271484, 99.7199935913086, 99.04999542236328, 99.7199935913086, 99.70999908447266, 99.77999877929688, 99.63999938964844, 99.72999572753906, 99.66999816894531, 99.64999389648438, 99.66999816894531, 99.60999298095703, 99.29999542236328, 99.77999877929688, 99.77999877929688, 99.65999603271484, 99.75, 99.63999938964844, 99.60999298095703, 99.77999877929688, 99.6199951171875, 99.60999298095703, 99.56999969482422, 99.67999267578125, 99.72999572753906, 99.56999969482422, 99.70999908447266, 99.65999603271484, 99.50999450683594, 99.7199935913086, 99.70999908447266, 99.66999816894531, 99.53999328613281, 99.56999969482422, 99.60999298095703, 99.63999938964844, 99.6199951171875, 99.65999603271484, 99.82999420166016, 99.83999633789062, 99.77999877929688, 99.83999633789062, 99.81999969482422, 99.79999542236328, 99.73999786376953, 99.80999755859375, 99.78999328613281, 99.79999542236328, 99.7699966430664, 99.80999755859375, 99.75999450683594, 99.79999542236328, 99.81999969482422, 99.7699966430664, 99.87999725341797, 99.85999298095703, 99.83999633789062, 99.79999542236328, 99.8699951171875, 99.75999450683594, 99.8499984741211, 99.79999542236328, 99.82999420166016, 99.79999542236328, 99.7699966430664, 99.8699951171875, 99.81999969482422, 99.73999786376953, 99.75, 99.77999877929688, 99.83999633789062, 99.78999328613281, 99.80999755859375, 99.81999969482422, 99.81999969482422, 99.83999633789062, 99.81999969482422, 99.77999877929688, 99.82999420166016, 99.81999969482422, 99.75, 99.83999633789062, 99.79999542236328, 99.83999633789062, 99.77999877929688, 99.80999755859375, 99.78999328613281, 99.77999877929688], "epoch_time": 38.684194803237915, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adamw_0.001_2048_42.json <==
{"train_losses": [2.0684196949005127, 1.5841093063354492, 1.3814501762390137, 1.1780076026916504, 1.0453754663467407, 0.9098381996154785, 0.8066144585609436, 0.7163305282592773, 0.6483147740364075, 0.5698941946029663, 0.5213292241096497, 0.4665661156177521, 0.43515607714653015, 0.40524232387542725, 0.3801449239253998, 0.35911884903907776, 0.31417757272720337, 0.3087489902973175, 0.2864942252635956, 0.2656557857990265, 0.2517455518245697, 0.25530165433883667, 0.2279912233352661, 0.22078697383403778, 0.21009497344493866, 0.18678659200668335, 0.18921683728694916, 0.18235468864440918, 0.17052198946475983, 0.1761806160211563, 0.15223385393619537, 0.14590303599834442, 0.141424760222435, 0.12442605197429657, 0.13193219900131226, 0.11951759457588196, 0.12203700095415115, 0.11688890308141708, 0.10882899165153503, 0.10099995881319046, 0.0956602543592453, 0.09439750015735626, 0.08732336759567261, 0.09198600053787231, 0.08544930815696716, 0.08402513712644577, 0.08703190088272095, 0.0729159563779831, 0.05872645229101181, 0.06333473324775696, 0.06562431156635284, 0.06778250634670258, 0.05816482752561569, 0.05800013989210129, 0.05164201930165291, 0.056631091982126236, 0.0709022805094719, 0.05222631245851517, 0.05330497398972511, 0.04368278384208679, 0.04396944120526314, 0.04669826105237007, 0.053160589188337326, 0.04117164760828018, 0.04871877282857895, 0.04587313532829285, 0.03567524626851082, 0.03662159666419029, 0.04205654561519623, 0.0528874397277832, 0.0402534082531929, 0.038158465176820755, 0.035483140498399734, 0.03321158513426781, 0.03123493120074272, 0.028438210487365723, 0.03210291638970375, 0.032263364642858505, 0.03352968767285347, 0.039916008710861206, 0.0430133193731308, 0.03562390059232712, 0.03697098791599274, 0.026807237416505814, 0.028228461742401123, 0.03617965057492256, 0.029487140476703644, 0.032345160841941833, 0.029069045558571815, 0.02802332118153572, 0.027423163875937462, 0.026823226362466812, 0.025480475276708603, 0.02332673780620098, 0.03133789822459221, 0.02849758230149746, 0.026187539100646973, 0.030801285058259964, 0.026000216603279114, 0.02710947021842003, 0.029034269973635674, 0.027974840253591537, 0.027274364605545998, 0.026174960657954216, 0.02335718646645546, 0.022807074710726738, 0.02235492877662182, 0.024659736081957817, 0.02017229236662388, 0.02374323271214962, 0.024086976423859596, 0.023935997858643532, 0.027609970420598984, 0.02069372683763504, 0.031939707696437836, 0.025396600365638733, 0.02381625957787037, 0.021873898804187775, 0.020584173500537872, 0.017610890790820122, 0.018220553174614906, 0.020109029486775398, 0.02567579224705696, 0.02239442989230156, 0.024708595126867294, 0.023524262011051178, 0.0194389708340168, 0.01839551515877247, 0.02462325617671013, 0.01893310807645321, 0.02115107886493206, 0.01602194458246231, 0.015306674875319004, 0.01710738055408001, 0.02555255964398384, 0.022103168070316315, 0.028714340180158615, 0.02236991561949253, 0.020040346309542656, 0.016729293391108513, 0.019663896411657333, 0.026507187634706497, 0.019162680953741074, 0.020530687645077705, 0.018527895212173462, 0.016233542934060097, 0.014181709848344326, 0.018382471054792404, 0.016230953857302666, 0.02079428918659687, 0.010529655031859875, 0.005274288356304169, 0.0029092871118336916, 0.0022129437420517206, 0.002385679166764021, 0.0017080833204090595, 0.0014257781440392137, 0.0013078629272058606, 0.0010263947769999504, 0.001019797520712018, 0.0018838915275409818, 0.0009075069101527333, 0.0009163478389382362, 0.0009037515847012401, 0.0006472782697528601, 0.001008777879178524, 0.0009386325837112963, 0.0006911414675414562, 0.0004952388699166477, 0.0007383966585621238, 0.00041576754301786423, 0.0005661158356815577, 0.000532117672264576, 0.0004107234417460859, 0.0007632108754478395, 0.000882622436620295, 0.0007559243822470307, 0.0005153863457962871, 0.0004848139942623675, 0.00044004301889799535, 0.0003461187588982284, 0.00037347449688240886, 0.0006048586219549179, 0.0003425990871619433, 0.0002674378629308194, 0.0003239995567128062, 0.00028459023451432586, 0.0004374630225356668, 0.0005162899033166468, 0.0005901893600821495, 0.0005728231044486165, 0.00036880807601846755, 0.00024788957671262324, 0.0002587890485301614, 0.00033556841663084924, 0.0002930327027570456, 0.00035362783819437027, 0.00030290443100966513, 0.0002600142906885594, 0.0004391247930470854], "accs1": [25.720001220703125, 36.5099983215332, 44.529998779296875, 56.1199951171875, 55.97999572753906, 59.14999771118164, 68.45999908447266, 65.93000030517578, 73.55999755859375, 71.94999694824219, 75.6500015258789, 74.3699951171875, 75.27999877929688, 76.61000061035156, 80.73999786376953, 82.54000091552734, 82.5, 82.29999542236328, 77.58000183105469, 78.20999908447266, 85.45999145507812, 84.16000366210938, 84.37999725341797, 84.65999603271484, 85.2699966430664, 85.81999206542969, 84.11000061035156, 84.37999725341797, 82.87000274658203, 87.0199966430664, 84.77999877929688, 81.50999450683594, 86.15999603271484, 83.44999694824219, 88.36000061035156, 85.32999420166016, 87.03999328613281, 88.43999481201172, 86.77999877929688, 89.20999908447266, 85.02999877929688, 88.18999481201172, 88.97000122070312, 89.08000183105469, 87.57999420166016, 89.69000244140625, 88.30999755859375, 89.0, 89.83000183105469, 89.47999572753906, 89.0199966430664, 88.83000183105469, 88.43000030517578, 87.12999725341797, 88.76000213623047, 86.54999542236328, 89.26000213623047, 89.27999877929688, 89.33999633789062, 87.0999984741211, 86.85999298095703, 88.0999984741211, 89.2699966430664, 89.69000244140625, 89.97000122070312, 89.93000030517578, 90.05000305175781, 88.94000244140625, 89.33999633789062, 90.55000305175781, 89.66999816894531, 89.15999603271484, 89.45999908447266, 89.52999877929688, 87.54999542236328, 89.88999938964844, 89.69000244140625, 88.16999816894531, 89.41999816894531, 87.65999603271484, 89.22000122070312, 90.44999694824219, 89.63999938964844, 87.82999420166016, 89.69999694824219, 89.40999603271484, 90.37000274658203, 90.70999908447266, 90.5999984741211, 90.4800033569336, 89.87000274658203, 89.65999603271484, 91.40999603271484, 89.97000122070312, 90.69000244140625, 90.81999969482422, 90.75, 88.83000183105469, 90.63999938964844, 90.58999633789062, 90.56999969482422, 90.01000213623047, 91.42999267578125, 90.62999725341797, 90.27000427246094, 90.52999877929688, 90.69000244140625, 89.69999694824219, 89.55000305175781, 91.22000122070312, 90.3499984741211, 90.47000122070312, 91.15999603271484, 91.02999877929688, 89.02999877929688, 90.94000244140625, 90.79000091552734, 91.08999633789062, 90.27999877929688, 91.62999725341797, 91.23999786376953, 90.41000366210938, 90.90999603271484, 89.5999984741211, 90.81999969482422, 90.58000183105469, 91.74999237060547, 91.69999694824219, 90.55000305175781, 91.27999877929688, 91.16999816894531, 91.33999633789062, 91.39999389648438, 91.40999603271484, 89.87000274658203, 91.02999877929688, 89.83999633789062, 90.72999572753906, 90.83999633789062, 90.33000183105469, 90.01000213623047, 90.8699951171875, 91.57999420166016, 90.5, 91.04000091552734, 90.83999633789062, 90.75, 91.05999755859375, 90.91999816894531, 88.48999786376953, 92.85999298095703, 93.05999755859375, 93.2699966430664, 93.22999572753906, 93.28999328613281, 93.35999298095703, 93.29999542236328, 93.30999755859375, 93.32999420166016, 93.40999603271484, 93.37999725341797, 93.4699935913086, 93.4699935913086, 93.48999786376953, 93.55999755859375, 93.5199966430664, 93.52999877929688, 93.47999572753906, 93.53999328613281, 93.52999877929688, 93.57999420166016, 93.54999542236328, 93.56999969482422, 93.5999984741211, 93.53999328613281, 93.57999420166016, 93.56999969482422, 93.58999633789062, 93.6199951171875, 93.5, 93.56999969482422, 93.62999725341797, 93.53999328613281, 93.53999328613281, 93.63999938964844, 93.64999389648438, 93.72999572753906, 93.6199951171875, 93.53999328613281, 93.53999328613281, 93.55999755859375, 93.62999725341797, 93.55999755859375, 93.55999755859375, 93.55999755859375, 93.55999755859375, 93.5, 93.48999786376953, 93.55999755859375, 93.58999633789062], "accs5": [86.27999877929688, 90.18000030517578, 91.81999206542969, 94.5199966430664, 95.33999633789062, 94.06999969482422, 97.54999542236328, 97.41999816894531, 98.2699966430664, 98.23999786376953, 98.8699951171875, 98.43999481201172, 98.16999816894531, 98.6399917602539, 98.8499984741211, 99.12999725341797, 99.19999694824219, 99.2199935913086, 98.60999298095703, 98.32999420166016, 99.29999542236328, 99.38999938964844, 99.32999420166016, 99.2699966430664, 99.27999877929688, 99.5199966430664, 99.35999298095703, 99.47999572753906, 99.24999237060547, 99.3499984741211, 99.0999984741211, 99.08999633789062, 99.38999938964844, 99.23999786376953, 99.47999572753906, 99.48999786376953, 99.54999542236328, 99.56999969482422, 99.60999298095703, 99.58999633789062, 99.42999267578125, 99.65999603271484, 99.43999481201172, 99.45999908447266, 99.38999938964844, 99.55999755859375, 99.41999816894531, 99.52999877929688, 99.55999755859375, 99.57999420166016, 99.50999450683594, 99.48999786376953, 99.5199966430664, 99.48999786376953, 99.64999389648438, 99.3699951171875, 99.68999481201172, 99.5199966430664, 99.53999328613281, 99.18999481201172, 99.14999389648438, 99.14999389648438, 99.47999572753906, 99.57999420166016, 99.55999755859375, 99.66999816894531, 99.62999725341797, 99.52999877929688, 99.54999542236328, 99.5999984741211, 99.43999481201172, 99.54999542236328, 99.62999725341797, 99.62999725341797, 99.54999542236328, 99.7199935913086, 99.47999572753906, 99.63999938964844, 99.5999984741211, 99.45999908447266, 99.58999633789062, 99.60999298095703, 99.5199966430664, 99.58999633789062, 99.5999984741211, 99.29999542236328, 99.6199951171875, 99.68999481201172, 99.66999816894531, 99.52999877929688, 99.69999694824219, 99.47999572753906, 99.64999389648438, 99.63999938964844, 99.48999786376953, 99.63999938964844, 99.65999603271484, 99.52999877929688, 99.57999420166016, 99.54999542236328, 99.47999572753906, 99.45999908447266, 99.63999938964844, 99.49999237060547, 99.3499984741211, 99.55999755859375, 99.57999420166016, 99.62999725341797, 99.52999877929688, 99.65999603271484, 99.55999755859375, 99.5199966430664, 99.55999755859375, 99.64999389648438, 99.43999481201172, 99.68999481201172, 99.70999908447266, 99.68999481201172, 99.49999237060547, 99.67999267578125, 99.65999603271484, 99.63999938964844, 99.5199966430664, 99.48999786376953, 99.7199935913086, 99.66999816894531, 99.65999603271484, 99.57999420166016, 99.63999938964844, 99.56999969482422, 99.5999984741211, 99.63999938964844, 99.6199951171875, 99.65999603271484, 99.58999633789062, 99.66999816894531, 99.48999786376953, 99.63999938964844, 99.52999877929688, 99.64999389648438, 99.49999237060547, 99.55999755859375, 99.6199951171875, 99.63999938964844, 99.55999755859375, 99.56999969482422, 99.64999389648438, 99.72999572753906, 99.69999694824219, 99.47999572753906, 99.75, 99.77999877929688, 99.7699966430664, 99.75, 99.75, 99.79999542236328, 99.7699966430664, 99.7199935913086, 99.73999786376953, 99.75, 99.72999572753906, 99.75999450683594, 99.72999572753906, 99.73999786376953, 99.73999786376953, 99.73999786376953, 99.72999572753906, 99.7199935913086, 99.72999572753906, 99.73999786376953, 99.7699966430664, 99.73999786376953, 99.73999786376953, 99.68999481201172, 99.70999908447266, 99.70999908447266, 99.70999908447266, 99.7199935913086, 99.75, 99.73999786376953, 99.7699966430664, 99.75, 99.75999450683594, 99.72999572753906, 99.73999786376953, 99.75, 99.75999450683594, 99.72999572753906, 99.75, 99.73999786376953, 99.75, 99.75999450683594, 99.75, 99.75999450683594, 99.73999786376953, 99.7699966430664, 99.75999450683594, 99.75, 99.75, 99.75999450683594], "epoch_time": 12.125529050827026, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adamw_0.001_256_42.json <==
{"train_losses": [1.6413968801498413, 1.1712450981140137, 0.9255412220954895, 0.7492479681968689, 0.6347324252128601, 0.5786852240562439, 0.49969038367271423, 0.4623151421546936, 0.418471097946167, 0.3965103328227997, 0.3546898365020752, 0.32843682169914246, 0.3100881278514862, 0.2836817800998688, 0.27283650636672974, 0.25235509872436523, 0.23718023300170898, 0.24039925634860992, 0.22222979366779327, 0.20102928578853607, 0.19118812680244446, 0.18508945405483246, 0.1799115538597107, 0.17466036975383759, 0.15601803362369537, 0.15150047838687897, 0.14617159962654114, 0.13642138242721558, 0.13246268033981323, 0.13025765120983124, 0.12167686969041824, 0.10947800427675247, 0.1171950101852417, 0.1008787676692009, 0.09929206967353821, 0.10467477142810822, 0.09720880538225174, 0.09186554700136185, 0.08834220468997955, 0.09094648063182831, 0.09050316363573074, 0.09281976521015167, 0.08004727959632874, 0.08355525135993958, 0.08353698998689651, 0.07154776901006699, 0.07198964804410934, 0.0722874253988266, 0.07373989373445511, 0.06807336211204529, 0.0709814503788948, 0.06984498351812363, 0.06743771582841873, 0.06719648092985153, 0.06135106459259987, 0.0655151903629303, 0.05886637419462204, 0.0684351846575737, 0.06788207590579987, 0.06034219637513161, 0.05919543281197548, 0.056978676468133926, 0.06178794428706169, 0.056815002113580704, 0.05642284080386162, 0.05682744085788727, 0.0613609217107296, 0.05591583997011185, 0.056604694575071335, 0.055118657648563385, 0.057718317955732346, 0.05465975031256676, 0.04676631838083267, 0.048182472586631775, 0.04931249842047691, 0.05446486547589302, 0.053009528666734695, 0.055009398609399796, 0.048259321600198746, 0.054041240364313126, 0.057234156876802444, 0.050674885511398315, 0.048532456159591675, 0.051707468926906586, 0.045142821967601776, 0.050371311604976654, 0.04730691388249397, 0.04584967717528343, 0.05670726299285889, 0.05064522847533226, 0.04208558797836304, 0.04725990444421768, 0.04591730237007141, 0.04394932836294174, 0.04857369512319565, 0.0461135134100914, 0.049715686589479446, 0.048804640769958496, 0.04781809821724892, 0.044350698590278625, 0.044643618166446686, 0.046859946101903915, 0.04070010781288147, 0.04570966213941574, 0.04800618439912796, 0.04731612280011177, 0.04419980198144913, 0.059811659157276154, 0.044380731880664825, 0.044760990887880325, 0.041919782757759094, 0.04497266560792923, 0.047205764800310135, 0.048309363424777985, 0.04871555417776108, 0.053590428084135056, 0.04042922705411911, 0.040097955614328384, 0.04702640324831009, 0.043941523879766464, 0.04612687975168228, 0.04589581489562988, 0.043938372284173965, 0.04654889181256294, 0.040602199733257294, 0.05142955854535103, 0.041418615728616714, 0.047081347554922104, 0.04103052616119385, 0.04550658166408539, 0.05340082198381424, 0.04477022960782051, 0.04777846112847328, 0.04125518351793289, 0.043133579194545746, 0.046461086720228195, 0.05066484585404396, 0.036122024059295654, 0.05104818567633629, 0.044176504015922546, 0.044424720108509064, 0.04339459538459778, 0.04779265448451042, 0.038947366178035736, 0.04488768056035042, 0.0395832397043705, 0.04736804589629173, 0.04688137397170067, 0.04798657074570656, 0.042026035487651825, 0.014656889252364635, 0.0074890679679811, 0.0054960534907877445, 0.0040940712206065655, 0.0031214645132422447, 0.0029788133688271046, 0.0024239683989435434, 0.0022378514986485243, 0.0018439461709931493, 0.001806047628633678, 0.001534835435450077, 0.0009947558864951134, 0.001393001526594162, 0.0015279073268175125, 0.001059531350620091, 0.0009410931379534304, 0.001247922657057643, 0.0007925392710603774, 0.0018579360330477357, 0.0018140855245292187, 0.0014988809125497937, 0.0007565000560134649, 0.0016439076280221343, 0.0015385020524263382, 0.0008490384207107127, 0.0005984072922728956, 0.0010425358777865767, 0.0017929690657183528, 0.0008631614618934691, 0.0010961468797177076, 0.0006026679184287786, 0.001005360041745007, 0.0008395040640607476, 0.0008971264469437301, 0.0007157289073802531, 0.0009309418383054435, 0.0007301961886696517, 0.0011021256214007735, 0.0019240445690229535, 0.0009608350228518248, 0.0013206813018769026, 0.0009799692779779434, 0.0019564221147447824, 0.001125952461734414, 0.001692769001238048, 0.0012219384079799056, 0.0010819456074386835, 0.0013856308069080114, 0.0005511605413630605, 0.0010100557701662183], "accs1": [41.40999984741211, 62.839996337890625, 58.5099983215332, 72.02999877929688, 70.94000244140625, 79.31999206542969, 81.54999542236328, 80.19999694824219, 78.58000183105469, 85.0999984741211, 83.61000061035156, 84.11000061035156, 83.47000122070312, 86.94999694824219, 85.28999328613281, 88.0999984741211, 87.36000061035156, 86.18999481201172, 87.19999694824219, 87.93999481201172, 89.27999877929688, 90.26000213623047, 87.57999420166016, 89.81999969482422, 89.5999984741211, 89.55000305175781, 88.80999755859375, 90.12000274658203, 89.48999786376953, 88.5, 87.93999481201172, 88.63999938964844, 90.98999786376953, 91.11000061035156, 90.05999755859375, 90.18000030517578, 89.65999603271484, 90.4000015258789, 90.47000122070312, 91.0199966430664, 90.83000183105469, 90.51000213623047, 91.41999816894531, 90.30000305175781, 90.06999969482422, 90.16999816894531, 91.69999694824219, 91.20999908447266, 91.19999694824219, 91.0199966430664, 90.3499984741211, 91.02999877929688, 91.69999694824219, 90.26000213623047, 91.33999633789062, 89.80999755859375, 91.0, 91.29999542236328, 91.28999328613281, 91.4699935913086, 91.37999725341797, 91.83999633789062, 90.36000061035156, 92.0999984741211, 91.04999542236328, 91.44999694824219, 91.81999206542969, 91.54999542236328, 90.80999755859375, 90.4800033569336, 90.93000030517578, 91.0999984741211, 90.88999938964844, 91.63999938964844, 89.62999725341797, 90.9000015258789, 90.90999603271484, 92.31999206542969, 91.28999328613281, 90.72999572753906, 91.67999267578125, 90.93000030517578, 90.6500015258789, 91.08999633789062, 92.19999694824219, 91.31999969482422, 91.22000122070312, 90.09000396728516, 91.31999969482422, 91.83999633789062, 92.5199966430664, 91.13999938964844, 90.41000366210938, 91.48999786376953, 91.78999328613281, 91.79999542236328, 91.27999877929688, 91.90999603271484, 91.38999938964844, 91.48999786376953, 91.38999938964844, 91.43999481201172, 91.98999786376953, 91.80999755859375, 92.24999237060547, 91.54999542236328, 91.30999755859375, 91.23999786376953, 91.32999420166016, 91.3499984741211, 91.04999542236328, 92.32999420166016, 92.24999237060547, 92.07999420166016, 92.03999328613281, 91.04999542236328, 91.1199951171875, 91.48999786376953, 91.65999603271484, 91.37999725341797, 92.39999389648438, 91.55999755859375, 91.87999725341797, 90.7699966430664, 91.04000091552734, 91.63999938964844, 92.60999298095703, 92.12999725341797, 91.62999725341797, 90.94999694824219, 92.85999298095703, 91.77999877929688, 92.06999206542969, 91.45999908447266, 91.0999984741211, 91.04999542236328, 92.40999603271484, 91.33999633789062, 91.7199935913086, 91.5999984741211, 92.18999481201172, 91.92999267578125, 90.43000030517578, 92.25999450683594, 92.3899917602539, 91.87999725341797, 90.66999816894531, 91.6199951171875, 91.77999877929688, 91.56999206542969, 94.20999908447266, 94.38999938964844, 94.57999420166016, 94.57999420166016, 94.56999969482422, 94.63999938964844, 94.73999786376953, 94.79999542236328, 94.8499984741211, 94.62999725341797, 94.68000030517578, 94.81999969482422, 94.70999908447266, 94.75, 94.80999755859375, 94.68999481201172, 94.72999572753906, 94.57999420166016, 94.65999603271484, 94.5199966430664, 94.65999603271484, 94.6500015258789, 94.65999603271484, 94.5199966430664, 94.57999420166016, 94.6199951171875, 94.75, 94.68000030517578, 94.65999603271484, 94.6500015258789, 94.81999969482422, 94.5, 94.73999786376953, 94.5999984741211, 94.72000122070312, 94.52999877929688, 94.72000122070312, 94.77999877929688, 94.50999450683594, 94.8699951171875, 94.63999938964844, 94.43999481201172, 94.43000030517578, 94.75, 94.52999877929688, 94.72000122070312, 94.63999938964844, 94.54999542236328, 94.58999633789062, 94.5999984741211], "accs5": [91.37999725341797, 96.98999786376953, 94.07999420166016, 98.0199966430664, 98.57999420166016, 98.98999786376953, 99.16999816894531, 99.12999725341797, 98.97999572753906, 99.24999237060547, 99.52999877929688, 99.16999816894531, 99.27999877929688, 99.47999572753906, 99.42999267578125, 99.5999984741211, 99.33999633789062, 99.5199966430664, 99.64999389648438, 99.6199951171875, 99.66999816894531, 99.7199935913086, 99.4699935913086, 99.5999984741211, 99.69999694824219, 99.5999984741211, 99.57999420166016, 99.7199935913086, 99.68999481201172, 99.5999984741211, 99.44999694824219, 99.63999938964844, 99.79999542236328, 99.69999694824219, 99.7199935913086, 99.66999816894531, 99.57999420166016, 99.5199966430664, 99.69999694824219, 99.78999328613281, 99.64999389648438, 99.67999267578125, 99.70999908447266, 99.41999816894531, 99.55999755859375, 99.68999481201172, 99.73999786376953, 99.7699966430664, 99.68999481201172, 99.77999877929688, 99.75999450683594, 99.72999572753906, 99.7199935913086, 99.58999633789062, 99.55999755859375, 99.75, 99.68999481201172, 99.75999450683594, 99.78999328613281, 99.7199935913086, 99.72999572753906, 99.65999603271484, 99.72999572753906, 99.77999877929688, 99.73999786376953, 99.6199951171875, 99.77999877929688, 99.75, 99.62999725341797, 99.68999481201172, 99.60999298095703, 99.5999984741211, 99.77999877929688, 99.67999267578125, 99.69999694824219, 99.75, 99.7699966430664, 99.7199935913086, 99.75999450683594, 99.62999725341797, 99.77999877929688, 99.64999389648438, 99.57999420166016, 99.69999694824219, 99.69999694824219, 99.7199935913086, 99.53999328613281, 99.69999694824219, 99.73999786376953, 99.72999572753906, 99.64999389648438, 99.50999450683594, 99.64999389648438, 99.85999298095703, 99.75999450683594, 99.75, 99.64999389648438, 99.72999572753906, 99.75999450683594, 99.73999786376953, 99.78999328613281, 99.52999877929688, 99.73999786376953, 99.7199935913086, 99.7699966430664, 99.77999877929688, 99.65999603271484, 99.66999816894531, 99.65999603271484, 99.68999481201172, 99.7199935913086, 99.77999877929688, 99.75999450683594, 99.75999450683594, 99.70999908447266, 99.5199966430664, 99.69999694824219, 99.73999786376953, 99.68999481201172, 99.7199935913086, 99.72999572753906, 99.63999938964844, 99.60999298095703, 99.57999420166016, 99.69999694824219, 99.64999389648438, 99.70999908447266, 99.66999816894531, 99.70999908447266, 99.4699935913086, 99.73999786376953, 99.67999267578125, 99.69999694824219, 99.68999481201172, 99.62999725341797, 99.6199951171875, 99.57999420166016, 99.62999725341797, 99.70999908447266, 99.66999816894531, 99.68999481201172, 99.55999755859375, 99.68999481201172, 99.68999481201172, 99.57999420166016, 99.69999694824219, 99.64999389648438, 99.58999633789062, 99.54999542236328, 99.60999298095703, 99.81999969482422, 99.82999420166016, 99.81999969482422, 99.85999298095703, 99.8699951171875, 99.83999633789062, 99.8499984741211, 99.82999420166016, 99.81999969482422, 99.87999725341797, 99.87999725341797, 99.85999298095703, 99.79999542236328, 99.85999298095703, 99.87999725341797, 99.83999633789062, 99.81999969482422, 99.82999420166016, 99.8499984741211, 99.81999969482422, 99.80999755859375, 99.77999877929688, 99.80999755859375, 99.82999420166016, 99.75999450683594, 99.8499984741211, 99.8499984741211, 99.81999969482422, 99.83999633789062, 99.87999725341797, 99.82999420166016, 99.8699951171875, 99.79999542236328, 99.82999420166016, 99.82999420166016, 99.85999298095703, 99.82999420166016, 99.81999969482422, 99.81999969482422, 99.80999755859375, 99.82999420166016, 99.80999755859375, 99.81999969482422, 99.75999450683594, 99.80999755859375, 99.81999969482422, 99.82999420166016, 99.79999542236328, 99.79999542236328, 99.79999542236328], "epoch_time": 20.00803780555725, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adamw_0.001_32_42.json <==
{"train_losses": [1.6495282649993896, 1.1358989477157593, 0.8904998302459717, 0.7378581762313843, 0.6430702209472656, 0.5806748867034912, 0.5151052474975586, 0.4775097668170929, 0.4543008804321289, 0.4295784533023834, 0.39968496561050415, 0.37439894676208496, 0.36833497881889343, 0.36259981989860535, 0.36054617166519165, 0.3408300578594208, 0.34081998467445374, 0.3397230803966522, 0.3372322618961334, 0.3214024007320404, 0.3208434283733368, 0.32117095589637756, 0.3127799928188324, 0.3224860727787018, 0.3130955100059509, 0.3043026030063629, 0.30975911021232605, 0.31207963824272156, 0.30393433570861816, 0.3104887306690216, 0.31269875168800354, 0.3019513189792633, 0.3029539883136749, 0.2960015535354614, 0.3009732961654663, 0.3011620342731476, 0.28578510880470276, 0.2997744679450989, 0.29793262481689453, 0.2964573800563812, 0.3096373975276947, 0.30427926778793335, 0.30056318640708923, 0.2947332262992859, 0.29480645060539246, 0.28575196862220764, 0.2939777970314026, 0.2879001200199127, 0.2893833816051483, 0.29654744267463684, 0.28798365592956543, 0.2900528311729431, 0.28680476546287537, 0.2852456271648407, 0.27935028076171875, 0.2794380784034729, 0.28795957565307617, 0.28973129391670227, 0.2908761203289032, 0.29104673862457275, 0.2850647270679474, 0.2716030776500702, 0.2876772880554199, 0.2743702828884125, 0.2861957252025604, 0.28474482893943787, 0.30034658312797546, 0.28974950313568115, 0.28181469440460205, 0.2917250394821167, 0.29155752062797546, 0.28043773770332336, 0.28525128960609436, 0.27189210057258606, 0.2773894667625427, 0.28901946544647217, 0.28687402606010437, 0.28487733006477356, 0.28022101521492004, 0.28125494718551636, 0.28207316994667053, 0.2807214856147766, 0.2820119559764862, 0.27749598026275635, 0.27854123711586, 0.2744772732257843, 0.2741313576698303, 0.2732163667678833, 0.28196513652801514, 0.28501424193382263, 0.2762276232242584, 0.28877341747283936, 0.2774755358695984, 0.2798956334590912, 0.27914631366729736, 0.28602099418640137, 0.2760055363178253, 0.27510350942611694, 0.27518561482429504, 0.2857655882835388, 0.27854663133621216, 0.28985971212387085, 0.2862810790538788, 0.2744360566139221, 0.2881741523742676, 0.27847999334335327, 0.27339091897010803, 0.282468318939209, 0.27625954151153564, 0.28613248467445374, 0.28346434235572815, 0.2824786603450775, 0.2765882909297943, 0.27366769313812256, 0.28677740693092346, 0.27006787061691284, 0.28135374188423157, 0.2726724445819855, 0.2888229191303253, 0.27891063690185547, 0.28530144691467285, 0.2771420180797577, 0.2840043604373932, 0.26867449283599854, 0.27411535382270813, 0.2876945436000824, 0.2755596935749054, 0.28282278776168823, 0.2756378948688507, 0.2709946930408478, 0.2847132086753845, 0.2850949466228485, 0.281541645526886, 0.2736862599849701, 0.27798232436180115, 0.26900961995124817, 0.2774626612663269, 0.26773568987846375, 0.28090834617614746, 0.26474255323410034, 0.271176815032959, 0.2772400975227356, 0.2869654893875122, 0.27682366967201233, 0.27456745505332947, 0.2806275188922882, 0.28252318501472473, 0.27821245789527893, 0.28244492411613464, 0.2868900001049042, 0.13589254021644592, 0.09337989240884781, 0.07934868335723877, 0.06576484441757202, 0.05794558301568031, 0.048096779733896255, 0.045860521495342255, 0.0417664460837841, 0.03712670877575874, 0.03404935821890831, 0.029077308252453804, 0.029241986572742462, 0.02683780901134014, 0.026401009410619736, 0.028896218165755272, 0.02793550305068493, 0.022516537457704544, 0.021063776686787605, 0.025347648188471794, 0.02480100281536579, 0.023338275030255318, 0.020351970568299294, 0.021971339359879494, 0.019766978919506073, 0.019727500155568123, 0.01975773461163044, 0.021748382598161697, 0.023144645616412163, 0.01881834678351879, 0.019507762044668198, 0.02211097441613674, 0.01847975142300129, 0.017799660563468933, 0.021828200668096542, 0.021511392667889595, 0.02242445945739746, 0.01933719404041767, 0.02120334468781948, 0.01974641904234886, 0.02211735025048256, 0.01876712776720524, 0.023324882611632347, 0.02069280482828617, 0.02284724824130535, 0.02176288515329361, 0.024679170921444893, 0.020763345062732697, 0.024267446249723434, 0.019829867407679558, 0.027742652222514153], "accs1": [54.45000076293945, 68.0999984741211, 75.47000122070312, 77.81999969482422, 80.35999298095703, 83.5, 84.38999938964844, 84.11000061035156, 85.40999603271484, 86.42999267578125, 86.65999603271484, 86.31999206542969, 87.54999542236328, 86.04999542236328, 87.70999908447266, 87.0, 87.43000030517578, 88.25, 85.70999145507812, 85.49999237060547, 86.69999694824219, 87.2199935913086, 87.22999572753906, 87.97999572753906, 85.90999603271484, 86.80999755859375, 87.25, 86.35999298095703, 88.15999603271484, 88.51000213623047, 88.08999633789062, 86.25999450683594, 86.0199966430664, 86.1399917602539, 87.5999984741211, 86.87999725341797, 85.95999908447266, 87.33999633789062, 87.91999816894531, 88.73999786376953, 86.93000030517578, 88.68000030517578, 88.02999877929688, 88.68999481201172, 88.86000061035156, 89.83000183105469, 88.30999755859375, 88.1199951171875, 88.27999877929688, 88.33000183105469, 87.69999694824219, 89.58000183105469, 88.73999786376953, 87.73999786376953, 88.2699966430664, 88.54000091552734, 88.1500015258789, 89.48999786376953, 88.58000183105469, 87.72000122070312, 85.89999389648438, 89.5, 89.61000061035156, 87.37999725341797, 88.90999603271484, 87.69999694824219, 86.8699951171875, 86.7199935913086, 86.44999694824219, 87.43000030517578, 89.65999603271484, 86.43999481201172, 87.93999481201172, 88.23999786376953, 87.93999481201172, 88.58999633789062, 84.02999877929688, 89.06999969482422, 87.37999725341797, 88.48999786376953, 87.75999450683594, 89.5, 88.0199966430664, 88.69999694824219, 89.04999542236328, 89.23999786376953, 90.16999816894531, 86.42999267578125, 89.04000091552734, 89.06999969482422, 86.6199951171875, 87.61000061035156, 86.25999450683594, 88.07999420166016, 87.38999938964844, 88.98999786376953, 88.38999938964844, 87.72999572753906, 87.37999725341797, 88.41999816894531, 88.9000015258789, 88.05999755859375, 88.70999908447266, 85.19999694824219, 89.0199966430664, 88.52999877929688, 87.25999450683594, 88.04999542236328, 87.4699935913086, 88.76000213623047, 88.83999633789062, 89.22999572753906, 88.83000183105469, 88.25, 89.18000030517578, 87.29999542236328, 88.69999694824219, 87.29999542236328, 90.88999938964844, 86.6199951171875, 88.16999816894531, 87.91999816894531, 88.55999755859375, 87.00999450683594, 88.07999420166016, 86.48999786376953, 89.33999633789062, 87.23999786376953, 88.07999420166016, 87.3699951171875, 89.02999877929688, 88.98999786376953, 86.6199951171875, 88.94000244140625, 88.93000030517578, 88.90999603271484, 87.83999633789062, 89.04999542236328, 88.22999572753906, 86.52999877929688, 89.37999725341797, 89.23999786376953, 88.1500015258789, 84.12000274658203, 87.45999908447266, 87.72000122070312, 86.45999908447266, 88.2699966430664, 87.43000030517578, 88.22999572753906, 94.04000091552734, 94.45999908447266, 94.27999877929688, 94.56999969482422, 94.3499984741211, 94.58999633789062, 94.77999877929688, 94.33999633789062, 94.47000122070312, 94.6500015258789, 94.63999938964844, 94.4000015258789, 94.56999969482422, 94.58999633789062, 94.79000091552734, 94.77999877929688, 94.75, 94.8699951171875, 94.45999908447266, 94.11000061035156, 94.43000030517578, 93.98999786376953, 94.55999755859375, 94.72999572753906, 94.22999572753906, 94.23999786376953, 94.43000030517578, 94.06999969482422, 94.27999877929688, 94.55999755859375, 94.15999603271484, 94.38999938964844, 94.40999603271484, 94.18000030517578, 94.44999694824219, 94.30999755859375, 94.2699966430664, 94.58999633789062, 93.95999908447266, 94.02999877929688, 94.56999969482422, 94.29999542236328, 94.48999786376953, 93.86000061035156, 94.0999984741211, 94.47000122070312, 93.9699935913086, 94.13999938964844, 94.0999984741211, 94.18000030517578], "accs5": [94.44999694824219, 97.75999450683594, 98.47999572753906, 98.80999755859375, 98.99999237060547, 99.14999389648438, 99.35999298095703, 99.28999328613281, 99.43999481201172, 99.28999328613281, 99.49999237060547, 99.57999420166016, 99.5999984741211, 99.37999725341797, 99.60999298095703, 99.2699966430664, 99.53999328613281, 99.58999633789062, 99.3699951171875, 99.16999816894531, 99.37999725341797, 99.5999984741211, 99.44999694824219, 99.64999389648438, 99.23999786376953, 99.50999450683594, 99.58999633789062, 99.3499984741211, 99.68999481201172, 99.45999908447266, 99.40999603271484, 99.3499984741211, 99.5199966430664, 99.39999389648438, 99.2199935913086, 99.54999542236328, 99.50999450683594, 99.48999786376953, 99.48999786376953, 99.56999969482422, 99.54999542236328, 99.67999267578125, 99.45999908447266, 99.5999984741211, 99.60999298095703, 99.66999816894531, 99.52999877929688, 99.4699935913086, 99.64999389648438, 99.58999633789062, 99.40999603271484, 99.57999420166016, 99.56999969482422, 99.43999481201172, 99.58999633789062, 99.32999420166016, 99.48999786376953, 99.60999298095703, 99.37999725341797, 99.6199951171875, 99.08999633789062, 99.66999816894531, 99.73999786376953, 99.02999877929688, 99.47999572753906, 99.45999908447266, 99.22999572753906, 99.39999389648438, 99.7199935913086, 99.41999816894531, 99.5199966430664, 99.2199935913086, 99.4699935913086, 99.30999755859375, 99.62999725341797, 99.57999420166016, 99.37999725341797, 99.4699935913086, 99.3499984741211, 99.53999328613281, 99.66999816894531, 99.54999542236328, 99.4699935913086, 99.55999755859375, 99.57999420166016, 99.66999816894531, 99.55999755859375, 99.24999237060547, 99.62999725341797, 99.58999633789062, 99.47999572753906, 99.63999938964844, 99.3499984741211, 99.4699935913086, 99.53999328613281, 99.6199951171875, 99.50999450683594, 99.54999542236328, 99.32999420166016, 99.49999237060547, 99.58999633789062, 99.40999603271484, 99.68999481201172, 99.29999542236328, 99.54999542236328, 99.53999328613281, 99.45999908447266, 99.52999877929688, 99.42999267578125, 99.60999298095703, 99.5999984741211, 99.52999877929688, 99.49999237060547, 99.53999328613281, 99.43999481201172, 99.3699951171875, 99.38999938964844, 99.69999694824219, 99.68999481201172, 99.42999267578125, 99.42999267578125, 99.63999938964844, 99.67999267578125, 99.39999389648438, 99.38999938964844, 99.48999786376953, 99.42999267578125, 99.39999389648438, 99.50999450683594, 99.3699951171875, 99.40999603271484, 99.53999328613281, 99.54999542236328, 99.52999877929688, 99.5199966430664, 99.37999725341797, 99.60999298095703, 99.66999816894531, 99.6199951171875, 99.56999969482422, 99.68999481201172, 99.70999908447266, 99.50999450683594, 98.77999877929688, 99.52999877929688, 99.43999481201172, 99.49999237060547, 99.56999969482422, 99.5199966430664, 99.53999328613281, 99.93999481201172, 99.89999389648438, 99.87999725341797, 99.88999938964844, 99.88999938964844, 99.89999389648438, 99.93000030517578, 99.88999938964844, 99.94999694824219, 99.88999938964844, 99.90999603271484, 99.88999938964844, 99.85999298095703, 99.8699951171875, 99.90999603271484, 99.83999633789062, 99.82999420166016, 99.87999725341797, 99.90999603271484, 99.8499984741211, 99.87999725341797, 99.8699951171875, 99.8499984741211, 99.82999420166016, 99.8499984741211, 99.81999969482422, 99.85999298095703, 99.75, 99.79999542236328, 99.77999877929688, 99.78999328613281, 99.83999633789062, 99.7699966430664, 99.79999542236328, 99.7699966430664, 99.79999542236328, 99.80999755859375, 99.80999755859375, 99.79999542236328, 99.80999755859375, 99.77999877929688, 99.73999786376953, 99.77999877929688, 99.75999450683594, 99.80999755859375, 99.75999450683594, 99.72999572753906, 99.75, 99.68999481201172, 99.69999694824219], "epoch_time": 102.3150987625122, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adamw_0.001_4096_42.json <==
{"train_losses": [2.3331167697906494, 1.7900810241699219, 1.624388337135315, 1.504020094871521, 1.4082398414611816, 1.3024096488952637, 1.2121074199676514, 1.1412477493286133, 1.0278363227844238, 0.9476891160011292, 0.8600329756736755, 0.8132234811782837, 0.7463036775588989, 0.6762382388114929, 0.640373706817627, 0.6136512756347656, 0.5508402585983276, 0.5272601246833801, 0.4881673753261566, 0.4484080374240875, 0.4318222403526306, 0.4238358736038208, 0.3962353765964508, 0.39994361996650696, 0.3512941002845764, 0.33536553382873535, 0.3300309181213379, 0.31655532121658325, 0.2896611988544464, 0.2900891602039337, 0.25731390714645386, 0.2542870342731476, 0.24689415097236633, 0.2344990372657776, 0.23031499981880188, 0.19833675026893616, 0.19057747721672058, 0.20291204750537872, 0.1807657778263092, 0.1763053834438324, 0.17137861251831055, 0.1598205864429474, 0.15788519382476807, 0.16737325489521027, 0.1505640149116516, 0.1333511918783188, 0.12663224339485168, 0.11738943308591843, 0.12266433238983154, 0.12541750073432922, 0.1257690042257309, 0.10260950028896332, 0.09821642935276031, 0.09856168925762177, 0.10137345641851425, 0.09881331771612167, 0.0926942229270935, 0.08982936292886734, 0.0793311670422554, 0.07594352960586548, 0.07361502945423126, 0.0736008733510971, 0.08213330805301666, 0.06733738631010056, 0.07254154235124588, 0.07284171879291534, 0.07573903352022171, 0.05987195670604706, 0.06749894469976425, 0.07662774622440338, 0.06593161821365356, 0.06252000480890274, 0.05331749841570854, 0.0444839671254158, 0.04466717317700386, 0.05216341093182564, 0.04765807092189789, 0.04108994081616402, 0.04562995582818985, 0.046039436012506485, 0.05113743618130684, 0.04561330005526543, 0.0474972166121006, 0.038465529680252075, 0.03972116485238075, 0.038598667830228806, 0.04302837327122688, 0.031851544976234436, 0.03493881598114967, 0.03003188595175743, 0.03981925919651985, 0.0379725880920887, 0.037048567086458206, 0.042925868183374405, 0.03571717068552971, 0.031028032302856445, 0.03642958402633667, 0.037616971880197525, 0.0364360585808754, 0.043516770005226135, 0.03294939920306206, 0.028545167297124863, 0.02638496458530426, 0.022636547684669495, 0.030291158705949783, 0.035965654999017715, 0.027968278154730797, 0.02403450571000576, 0.025485485792160034, 0.031634267419576645, 0.0283659715205431, 0.0242204237729311, 0.022835809737443924, 0.03778449445962906, 0.034501321613788605, 0.028985871002078056, 0.037436772137880325, 0.03132691979408264, 0.024374740198254585, 0.024943169206380844, 0.024610495194792747, 0.023006334900856018, 0.027226751670241356, 0.023738251999020576, 0.03254394605755806, 0.02377360686659813, 0.024552669376134872, 0.02675912342965603, 0.02624940313398838, 0.030519671738147736, 0.030929476022720337, 0.024879377335309982, 0.02171475812792778, 0.01858278177678585, 0.013628976419568062, 0.01364979613572359, 0.015507983975112438, 0.02041468769311905, 0.01645301841199398, 0.02290351502597332, 0.024381622672080994, 0.0280572772026062, 0.024108698591589928, 0.024100197479128838, 0.019406108185648918, 0.020816994830965996, 0.01621219329535961, 0.01849302090704441, 0.01635728031396866, 0.01864282228052616, 0.011674211360514164, 0.00439359899610281, 0.0035350192338228226, 0.002280930522829294, 0.0024060546420514584, 0.002121491590514779, 0.002219418529421091, 0.001682431437075138, 0.0013216413790360093, 0.0016215980285778642, 0.0017791615100577474, 0.0013060203054919839, 0.0010370055679231882, 0.0009527702932246029, 0.0010970598086714745, 0.0010717398254200816, 0.0010812479304149747, 0.000899746548384428, 0.0008737792959436774, 0.0007039443007670343, 0.0007567079737782478, 0.0006047343485988677, 0.0006133360438980162, 0.000622822786681354, 0.0009158941684290767, 0.0007359349401667714, 0.0006644274108111858, 0.0006798747344873846, 0.000608573027420789, 0.0005768809351138771, 0.0008838135399855673, 0.0007923826924525201, 0.0004631315532606095, 0.0006262707174755633, 0.0007001511403359473, 0.0004723242891486734, 0.00040115092997439206, 0.0004791271931026131, 0.0005480128456838429, 0.0004981096717528999, 0.0004089763096999377, 0.0004370964306872338, 0.00037502474151551723, 0.0004877957690041512, 0.00045067595783621073, 0.0005039299139752984, 0.00037079330650158226, 0.00040308976895175874, 0.000379866105504334, 0.0005763392546214163], "accs1": [15.860000610351562, 29.60999870300293, 38.130001068115234, 41.630001068115234, 44.05999755859375, 47.70000076293945, 55.720001220703125, 49.66999816894531, 59.45000076293945, 55.98999786376953, 63.36000061035156, 65.87999725341797, 66.8899917602539, 68.93999481201172, 73.06999206542969, 71.4800033569336, 75.58000183105469, 75.66999816894531, 73.89999389648438, 78.22999572753906, 81.27999877929688, 81.54999542236328, 73.88999938964844, 77.47000122070312, 78.44999694824219, 82.25, 82.94000244140625, 83.5999984741211, 83.51000213623047, 79.54999542236328, 78.90999603271484, 82.22000122070312, 83.19000244140625, 78.44999694824219, 85.00999450683594, 81.30999755859375, 82.43000030517578, 83.06999969482422, 85.07999420166016, 85.70999145507812, 85.65999603271484, 86.47999572753906, 82.73999786376953, 82.58000183105469, 85.14999389648438, 85.4699935913086, 85.40999603271484, 88.08999633789062, 85.40999603271484, 86.52999877929688, 87.16999816894531, 87.82999420166016, 85.02999877929688, 87.8699951171875, 86.2699966430664, 87.66999816894531, 86.0199966430664, 85.99999237060547, 86.97999572753906, 88.45999908447266, 88.61000061035156, 88.36000061035156, 87.80999755859375, 89.04999542236328, 88.47999572753906, 87.18000030517578, 86.65999603271484, 88.1500015258789, 87.68000030517578, 86.72999572753906, 87.80999755859375, 88.00999450683594, 89.87999725341797, 87.8499984741211, 87.52999877929688, 88.58999633789062, 88.16999816894531, 89.77999877929688, 87.00999450683594, 88.72999572753906, 87.5, 88.79999542236328, 83.01000213623047, 87.89999389648438, 88.79999542236328, 87.93000030517578, 89.43000030517578, 90.0, 87.75, 88.58000183105469, 89.19999694824219, 89.5999984741211, 89.65999603271484, 89.30999755859375, 89.47000122070312, 88.3699951171875, 88.97999572753906, 88.97999572753906, 88.73999786376953, 90.38999938964844, 88.58000183105469, 90.12999725341797, 89.0999984741211, 86.79999542236328, 88.33999633789062, 88.94999694824219, 90.23999786376953, 90.41000366210938, 89.72000122070312, 88.5999984741211, 90.91999816894531, 90.06999969482422, 89.1500015258789, 84.86000061035156, 88.68999481201172, 90.86000061035156, 86.9699935913086, 89.30000305175781, 90.80999755859375, 89.69000244140625, 90.52000427246094, 90.87999725341797, 90.4000015258789, 88.15999603271484, 89.79000091552734, 89.33999633789062, 88.43000030517578, 89.8499984741211, 88.18999481201172, 89.27999877929688, 89.16999816894531, 89.56999969482422, 90.30000305175781, 90.61000061035156, 90.34000396728516, 90.05999755859375, 91.11000061035156, 90.91999816894531, 90.13999938964844, 90.75, 88.47000122070312, 90.1500015258789, 87.55999755859375, 89.88999938964844, 90.25, 89.12999725341797, 91.28999328613281, 91.14999389648438, 90.90999603271484, 90.69999694824219, 91.7699966430664, 92.00999450683594, 92.30999755859375, 92.32999420166016, 92.49999237060547, 92.54999542236328, 92.52999877929688, 92.4699935913086, 92.52999877929688, 92.57999420166016, 92.52999877929688, 92.54999542236328, 92.53999328613281, 92.49999237060547, 92.4699935913086, 92.49999237060547, 92.50999450683594, 92.52999877929688, 92.69999694824219, 92.6199951171875, 92.5199966430664, 92.5999984741211, 92.55999755859375, 92.54999542236328, 92.57999420166016, 92.48999786376953, 92.49999237060547, 92.55999755859375, 92.56999206542969, 92.5999984741211, 92.68999481201172, 92.73999786376953, 92.67999267578125, 92.7699966430664, 92.73999786376953, 92.74999237060547, 92.69999694824219, 92.7199935913086, 92.77999877929688, 92.78999328613281, 92.75999450683594, 92.72999572753906, 92.79999542236328, 92.7699966430664, 92.77999877929688, 92.72999572753906, 92.69999694824219, 92.65999603271484, 92.66999816894531, 92.75999450683594], "accs5": [53.20000076293945, 86.68999481201172, 87.73999786376953, 91.06999969482422, 91.62999725341797, 90.69999694824219, 95.27999877929688, 94.31999969482422, 96.02999877929688, 94.57999420166016, 96.69999694824219, 97.15999603271484, 96.54000091552734, 97.87999725341797, 98.47999572753906, 97.25, 98.39999389648438, 98.2699966430664, 98.5999984741211, 98.89999389648438, 98.93999481201172, 99.12999725341797, 97.90999603271484, 98.64999389648438, 98.97999572753906, 99.23999786376953, 99.16999816894531, 99.18999481201172, 99.35999298095703, 98.85999298095703, 99.29999542236328, 99.1199951171875, 99.16999816894531, 99.04999542236328, 99.47999572753906, 99.05999755859375, 99.17999267578125, 99.23999786376953, 99.58999633789062, 99.44999694824219, 99.38999938964844, 99.5199966430664, 99.23999786376953, 98.99999237060547, 99.43999481201172, 99.47999572753906, 99.50999450683594, 99.55999755859375, 99.25999450683594, 99.52999877929688, 99.48999786376953, 99.4699935913086, 99.28999328613281, 99.63999938964844, 99.37999725341797, 99.6199951171875, 99.48999786376953, 99.55999755859375, 99.47999572753906, 99.57999420166016, 99.68999481201172, 99.42999267578125, 99.5199966430664, 99.73999786376953, 99.56999969482422, 99.39999389648438, 99.38999938964844, 99.52999877929688, 99.48999786376953, 99.07999420166016, 99.39999389648438, 99.5999984741211, 99.58999633789062, 99.39999389648438, 99.52999877929688, 99.55999755859375, 99.24999237060547, 99.58999633789062, 99.3499984741211, 99.54999542236328, 99.41999816894531, 99.66999816894531, 98.7699966430664, 99.53999328613281, 99.62999725341797, 99.4699935913086, 99.5999984741211, 99.55999755859375, 99.5999984741211, 99.54999542236328, 99.39999389648438, 99.65999603271484, 99.5999984741211, 99.68999481201172, 99.53999328613281, 99.50999450683594, 99.62999725341797, 99.4699935913086, 99.67999267578125, 99.65999603271484, 99.52999877929688, 99.60999298095703, 99.44999694824219, 99.4699935913086, 99.6199951171875, 99.68999481201172, 99.60999298095703, 99.68999481201172, 99.65999603271484, 99.52999877929688, 99.5999984741211, 99.58999633789062, 99.5999984741211, 99.66999816894531, 99.42999267578125, 99.56999969482422, 99.25999450683594, 99.54999542236328, 99.6199951171875, 99.5999984741211, 99.73999786376953, 99.68999481201172, 99.57999420166016, 99.29999542236328, 99.65999603271484, 99.5999984741211, 99.54999542236328, 99.63999938964844, 99.32999420166016, 99.57999420166016, 99.56999969482422, 99.5199966430664, 99.57999420166016, 99.69999694824219, 99.60999298095703, 99.53999328613281, 99.70999908447266, 99.62999725341797, 99.56999969482422, 99.66999816894531, 99.3699951171875, 99.60999298095703, 99.3499984741211, 99.62999725341797, 99.58999633789062, 99.5999984741211, 99.65999603271484, 99.58999633789062, 99.62999725341797, 99.55999755859375, 99.62999725341797, 99.65999603271484, 99.65999603271484, 99.68999481201172, 99.70999908447266, 99.67999267578125, 99.67999267578125, 99.68999481201172, 99.69999694824219, 99.67999267578125, 99.67999267578125, 99.69999694824219, 99.67999267578125, 99.68999481201172, 99.70999908447266, 99.69999694824219, 99.69999694824219, 99.68999481201172, 99.68999481201172, 99.66999816894531, 99.67999267578125, 99.67999267578125, 99.67999267578125, 99.68999481201172, 99.68999481201172, 99.68999481201172, 99.66999816894531, 99.68999481201172, 99.67999267578125, 99.68999481201172, 99.67999267578125, 99.68999481201172, 99.68999481201172, 99.68999481201172, 99.69999694824219, 99.67999267578125, 99.68999481201172, 99.67999267578125, 99.68999481201172, 99.68999481201172, 99.69999694824219, 99.70999908447266, 99.69999694824219, 99.69999694824219, 99.67999267578125, 99.68999481201172, 99.67999267578125, 99.67999267578125, 99.68999481201172, 99.69999694824219], "epoch_time": 11.543005228042603, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adamw_0.001_512_42.json <==
{"train_losses": [1.7434508800506592, 1.2571238279342651, 0.9996690154075623, 0.8411738872528076, 0.7044824957847595, 0.618084728717804, 0.5276147723197937, 0.4816585183143616, 0.44344592094421387, 0.40918466448783875, 0.36040523648262024, 0.332935631275177, 0.3094222843647003, 0.28670424222946167, 0.2705051600933075, 0.24778451025485992, 0.23897810280323029, 0.22860680520534515, 0.21957950294017792, 0.19526341557502747, 0.18088288605213165, 0.18962085247039795, 0.17371585965156555, 0.1582120805978775, 0.14281509816646576, 0.138077512383461, 0.1447094827890396, 0.1329938918352127, 0.12570329010486603, 0.12085571140050888, 0.11360223591327667, 0.11003348976373672, 0.10661934316158295, 0.10541181266307831, 0.0923977792263031, 0.0979500338435173, 0.08742435276508331, 0.09221033751964569, 0.08306553214788437, 0.08323743939399719, 0.08265729248523712, 0.07742227613925934, 0.06675014644861221, 0.07290072739124298, 0.06637444347143173, 0.06519390642642975, 0.06229153275489807, 0.0597124919295311, 0.062108732759952545, 0.06377881020307541, 0.06256287544965744, 0.056185126304626465, 0.054565753787755966, 0.05339621752500534, 0.057187724858522415, 0.047997910529375076, 0.050223954021930695, 0.05326278135180473, 0.04979393258690834, 0.04664807394146919, 0.049605026841163635, 0.04020729288458824, 0.04268055036664009, 0.042988285422325134, 0.04158741608262062, 0.050570618361234665, 0.043566565960645676, 0.04322133585810661, 0.03932797908782959, 0.042773958295583725, 0.0429764986038208, 0.038853757083415985, 0.03345716744661331, 0.04644433408975601, 0.03320823237299919, 0.03717995807528496, 0.04090066999197006, 0.044714417308568954, 0.03940023109316826, 0.03527477756142616, 0.038543451577425, 0.03526817634701729, 0.036940012127161026, 0.036262232810258865, 0.03617897257208824, 0.036299701780080795, 0.031389009207487106, 0.038070596754550934, 0.028070032596588135, 0.03394639119505882, 0.03635207563638687, 0.035334665328264236, 0.0299982950091362, 0.03483738750219345, 0.035989850759506226, 0.04109696298837662, 0.033836666494607925, 0.02902223728597164, 0.03284710645675659, 0.030428873375058174, 0.031658317893743515, 0.028707219287753105, 0.02369396761059761, 0.031069641932845116, 0.029964715242385864, 0.026128586381673813, 0.030262518674135208, 0.030183590948581696, 0.026154549792408943, 0.029492247849702835, 0.03382893279194832, 0.028808433562517166, 0.026739487424492836, 0.027751754969358444, 0.024056341499090195, 0.028328774496912956, 0.028923923149704933, 0.03269945830106735, 0.024187125265598297, 0.02663910761475563, 0.028538182377815247, 0.026274248957633972, 0.028327152132987976, 0.023877592757344246, 0.02254965715110302, 0.0303562693297863, 0.03001892939209938, 0.025732452049851418, 0.027871467173099518, 0.02941543608903885, 0.024314455687999725, 0.033917028456926346, 0.027823589742183685, 0.02659868262708187, 0.024746142327785492, 0.02710299752652645, 0.028690911829471588, 0.02191254496574402, 0.022440405562520027, 0.026160601526498795, 0.023893937468528748, 0.0250750333070755, 0.02318202145397663, 0.024744004011154175, 0.028154101222753525, 0.027816545218229294, 0.026417402550578117, 0.01810816116631031, 0.025864696130156517, 0.02077501080930233, 0.011878512799739838, 0.004925607703626156, 0.0038208765909075737, 0.0030797095969319344, 0.0021448321640491486, 0.0021671175491064787, 0.0021359657403081656, 0.002146517625078559, 0.0013573507312685251, 0.0009380087722092867, 0.0015667882980778813, 0.0006693743634968996, 0.0014188321074470878, 0.0007756822742521763, 0.000775775988586247, 0.0005690403049811721, 0.001071167760528624, 0.0007750816293992102, 0.0008367819245904684, 0.0006164666847325861, 0.0004984231782145798, 0.0006327848532237113, 0.00031598476925864816, 0.0005019510863348842, 0.0010068845003843307, 0.000563061039429158, 0.00022321936558000743, 0.0005409471923485398, 0.0003350290935486555, 0.00043857816490344703, 0.00018860155250877142, 0.0005530748749151826, 0.000369536952348426, 0.00037066760705783963, 0.00021515499975066632, 0.0005217983853071928, 0.00046009471407160163, 0.000795600179117173, 0.0005797711783088744, 0.0005518716061487794, 0.0005390371661633253, 0.0004136214265599847, 0.0009530834504403174, 0.0004913749871775508, 0.0003335096698720008, 0.0006367581663653255, 0.0010152143659070134, 0.000689294480253011, 0.000939306162763387, 0.0017456522909924388], "accs1": [43.23999786376953, 56.029998779296875, 59.249996185302734, 67.64999389648438, 71.77999877929688, 73.33999633789062, 80.0199966430664, 83.08999633789062, 79.70999908447266, 83.51000213623047, 84.19999694824219, 83.77999877929688, 83.2699966430664, 84.89999389648438, 85.07999420166016, 87.25999450683594, 85.87999725341797, 86.27999877929688, 88.95999908447266, 85.66999816894531, 86.73999786376953, 87.3499984741211, 89.15999603271484, 90.0199966430664, 90.12999725341797, 83.52999877929688, 88.6199951171875, 89.33000183105469, 90.04000091552734, 90.02999877929688, 90.11000061035156, 89.19000244140625, 88.8699951171875, 89.19000244140625, 90.19000244140625, 90.12000274658203, 90.37000274658203, 90.66999816894531, 89.52999877929688, 91.39999389648438, 90.69999694824219, 90.6500015258789, 90.25, 90.80000305175781, 90.48999786376953, 90.69000244140625, 90.88999938964844, 90.87999725341797, 90.73999786376953, 90.3499984741211, 90.44000244140625, 91.25, 90.86000061035156, 90.56999969482422, 90.51000213623047, 90.76000213623047, 91.27999877929688, 91.23999786376953, 89.80999755859375, 91.67999267578125, 91.48999786376953, 91.82999420166016, 91.22000122070312, 91.12999725341797, 91.36000061035156, 91.32999420166016, 90.02999877929688, 92.1199951171875, 91.43999481201172, 91.60999298095703, 91.7199935913086, 91.73999786376953, 91.29999542236328, 91.95999145507812, 91.20999908447266, 92.02999114990234, 91.04000091552734, 91.42999267578125, 91.47999572753906, 91.47999572753906, 91.52999877929688, 91.7699966430664, 90.87999725341797, 92.1199951171875, 91.44999694824219, 91.38999938964844, 91.3499984741211, 91.69999694824219, 91.57999420166016, 91.89999389648438, 91.9699935913086, 92.08999633789062, 92.70999908447266, 91.98999786376953, 91.05999755859375, 92.3499984741211, 91.75999450683594, 92.31999206542969, 92.75999450683594, 91.69999694824219, 92.64999389648438, 91.81999206542969, 91.68999481201172, 91.2699966430664, 91.50999450683594, 92.23999786376953, 91.78999328613281, 92.48999786376953, 92.0199966430664, 92.18999481201172, 91.6199951171875, 91.73999786376953, 92.50999450683594, 92.12999725341797, 91.81999206542969, 91.80999755859375, 92.06999206542969, 92.6199951171875, 92.3899917602539, 92.03999328613281, 92.12999725341797, 91.87999725341797, 91.9699935913086, 92.3899917602539, 91.4699935913086, 92.04999542236328, 91.78999328613281, 92.35999298095703, 92.0999984741211, 92.33999633789062, 91.91999816894531, 92.56999206542969, 92.2199935913086, 91.77999877929688, 91.44999694824219, 91.98999786376953, 92.29999542236328, 92.74999237060547, 91.92999267578125, 92.1399917602539, 92.3699951171875, 92.05999755859375, 92.08999633789062, 91.87999725341797, 92.25999450683594, 91.66999816894531, 92.63999938964844, 91.41999816894531, 92.33999633789062, 92.28999328613281, 93.8499984741211, 94.04999542236328, 94.08999633789062, 94.19999694824219, 94.08999633789062, 94.29999542236328, 94.32999420166016, 94.44999694824219, 94.4000015258789, 94.32999420166016, 94.52999877929688, 94.5, 94.5199966430664, 94.3499984741211, 94.52999877929688, 94.38999938964844, 94.44999694824219, 94.57999420166016, 94.37999725341797, 94.47000122070312, 94.56999969482422, 94.58999633789062, 94.61000061035156, 94.4000015258789, 94.43999481201172, 94.54000091552734, 94.50999450683594, 94.57999420166016, 94.52999877929688, 94.5199966430664, 94.56999969482422, 94.52999877929688, 94.56999969482422, 94.45999908447266, 94.44999694824219, 94.54999542236328, 94.38999938964844, 94.45999908447266, 94.40999603271484, 94.57999420166016, 94.54000091552734, 94.44999694824219, 94.33999633789062, 94.58999633789062, 94.68000030517578, 94.6199951171875, 94.32999420166016, 94.44999694824219, 94.32999420166016, 94.62999725341797], "accs5": [91.13999938964844, 95.62000274658203, 95.33999633789062, 97.30999755859375, 97.30999755859375, 98.40999603271484, 98.87999725341797, 99.3499984741211, 99.12999725341797, 99.12999725341797, 99.37999725341797, 99.13999938964844, 99.27999877929688, 99.50999450683594, 99.53999328613281, 99.68999481201172, 99.35999298095703, 99.49999237060547, 99.53999328613281, 99.56999969482422, 99.58999633789062, 99.37999725341797, 99.67999267578125, 99.70999908447266, 99.57999420166016, 99.3699951171875, 99.67999267578125, 99.64999389648438, 99.65999603271484, 99.58999633789062, 99.67999267578125, 99.67999267578125, 99.67999267578125, 99.57999420166016, 99.66999816894531, 99.70999908447266, 99.65999603271484, 99.60999298095703, 99.70999908447266, 99.68999481201172, 99.64999389648438, 99.68999481201172, 99.69999694824219, 99.63999938964844, 99.58999633789062, 99.68999481201172, 99.57999420166016, 99.69999694824219, 99.66999816894531, 99.6199951171875, 99.73999786376953, 99.67999267578125, 99.62999725341797, 99.5999984741211, 99.57999420166016, 99.64999389648438, 99.65999603271484, 99.72999572753906, 99.56999969482422, 99.63999938964844, 99.68999481201172, 99.72999572753906, 99.67999267578125, 99.69999694824219, 99.73999786376953, 99.67999267578125, 99.6199951171875, 99.62999725341797, 99.69999694824219, 99.53999328613281, 99.7199935913086, 99.57999420166016, 99.66999816894531, 99.57999420166016, 99.72999572753906, 99.65999603271484, 99.6199951171875, 99.75999450683594, 99.68999481201172, 99.70999908447266, 99.58999633789062, 99.67999267578125, 99.73999786376953, 99.69999694824219, 99.7199935913086, 99.72999572753906, 99.73999786376953, 99.79999542236328, 99.58999633789062, 99.53999328613281, 99.81999969482422, 99.5999984741211, 99.75999450683594, 99.72999572753906, 99.64999389648438, 99.68999481201172, 99.69999694824219, 99.63999938964844, 99.7199935913086, 99.72999572753906, 99.70999908447266, 99.63999938964844, 99.65999603271484, 99.63999938964844, 99.7699966430664, 99.72999572753906, 99.67999267578125, 99.73999786376953, 99.67999267578125, 99.55999755859375, 99.5999984741211, 99.70999908447266, 99.77999877929688, 99.65999603271484, 99.68999481201172, 99.66999816894531, 99.7199935913086, 99.75, 99.75, 99.70999908447266, 99.57999420166016, 99.64999389648438, 99.68999481201172, 99.7199935913086, 99.6199951171875, 99.6199951171875, 99.70999908447266, 99.73999786376953, 99.72999572753906, 99.55999755859375, 99.56999969482422, 99.6199951171875, 99.69999694824219, 99.57999420166016, 99.64999389648438, 99.7699966430664, 99.5999984741211, 99.60999298095703, 99.6199951171875, 99.64999389648438, 99.62999725341797, 99.69999694824219, 99.68999481201172, 99.65999603271484, 99.56999969482422, 99.72999572753906, 99.75999450683594, 99.67999267578125, 99.68999481201172, 99.73999786376953, 99.7699966430664, 99.81999969482422, 99.78999328613281, 99.78999328613281, 99.80999755859375, 99.80999755859375, 99.82999420166016, 99.81999969482422, 99.79999542236328, 99.81999969482422, 99.80999755859375, 99.79999542236328, 99.77999877929688, 99.80999755859375, 99.80999755859375, 99.77999877929688, 99.77999877929688, 99.80999755859375, 99.80999755859375, 99.80999755859375, 99.78999328613281, 99.7699966430664, 99.82999420166016, 99.77999877929688, 99.80999755859375, 99.82999420166016, 99.79999542236328, 99.78999328613281, 99.75, 99.78999328613281, 99.77999877929688, 99.77999877929688, 99.75999450683594, 99.75999450683594, 99.73999786376953, 99.75, 99.75999450683594, 99.75, 99.78999328613281, 99.75999450683594, 99.7699966430664, 99.72999572753906, 99.77999877929688, 99.77999877929688, 99.7199935913086, 99.73999786376953, 99.72999572753906, 99.75, 99.70999908447266, 99.7199935913086], "epoch_time": 12.832459688186646, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adamw_0.001_64_42.json <==
{"train_losses": [1.641371726989746, 1.1310840845108032, 0.8819208145141602, 0.7242441773414612, 0.6316661238670349, 0.5703012943267822, 0.5084228515625, 0.4583958089351654, 0.4433372914791107, 0.39810991287231445, 0.36477944254875183, 0.33723944425582886, 0.31482231616973877, 0.31055620312690735, 0.2968532145023346, 0.2731506824493408, 0.26320934295654297, 0.2586666941642761, 0.24602508544921875, 0.2299650013446808, 0.21992093324661255, 0.22109782695770264, 0.21003009378910065, 0.21103857457637787, 0.19913162291049957, 0.2004249393939972, 0.204104483127594, 0.1956944316625595, 0.18850372731685638, 0.1936311274766922, 0.20084379613399506, 0.18731170892715454, 0.18791675567626953, 0.17401082813739777, 0.18379589915275574, 0.1825304627418518, 0.1826077550649643, 0.18190477788448334, 0.17965908348560333, 0.18088822066783905, 0.17624491453170776, 0.18451867997646332, 0.17300494015216827, 0.1834660768508911, 0.17154063284397125, 0.17122161388397217, 0.16879026591777802, 0.1693372279405594, 0.17684970796108246, 0.16592857241630554, 0.1706916093826294, 0.16622300446033478, 0.16497136652469635, 0.16294361650943756, 0.17538537085056305, 0.16771216690540314, 0.1606513112783432, 0.16783234477043152, 0.16205745935440063, 0.1660844087600708, 0.16152629256248474, 0.15994329750537872, 0.16975869238376617, 0.16303037106990814, 0.16415847837924957, 0.16678790748119354, 0.17732742428779602, 0.1562146693468094, 0.16047993302345276, 0.1693255752325058, 0.16048584878444672, 0.15607701241970062, 0.16354487836360931, 0.1565660536289215, 0.15311984717845917, 0.15844383835792542, 0.16567637026309967, 0.15760748088359833, 0.1603587567806244, 0.15952859818935394, 0.16449132561683655, 0.1558443158864975, 0.16269521415233612, 0.15165181457996368, 0.15905852615833282, 0.1553833782672882, 0.14676585793495178, 0.1583930104970932, 0.15901590883731842, 0.15040799975395203, 0.15433700382709503, 0.1574103981256485, 0.15920335054397583, 0.15229205787181854, 0.1611180454492569, 0.156317338347435, 0.15387260913848877, 0.14937567710876465, 0.14829854667186737, 0.1516973227262497, 0.1497124880552292, 0.15598653256893158, 0.1610461175441742, 0.15620562434196472, 0.15080048143863678, 0.1606799215078354, 0.15030568838119507, 0.15305209159851074, 0.15249910950660706, 0.15275689959526062, 0.1538623720407486, 0.15436816215515137, 0.15205597877502441, 0.1476277858018875, 0.15836387872695923, 0.14810240268707275, 0.14982062578201294, 0.14473164081573486, 0.15001925826072693, 0.14582833647727966, 0.15532608330249786, 0.14812687039375305, 0.15827777981758118, 0.15104936063289642, 0.1446194350719452, 0.15180322527885437, 0.15617404878139496, 0.14834801852703094, 0.14694012701511383, 0.14845198392868042, 0.14792542159557343, 0.15074989199638367, 0.1562303602695465, 0.1531068980693817, 0.14372430741786957, 0.14688047766685486, 0.1535712033510208, 0.15433034300804138, 0.1472110003232956, 0.14548812806606293, 0.1469440460205078, 0.15341521799564362, 0.1543789654970169, 0.14819228649139404, 0.14293868839740753, 0.1595430225133896, 0.15236012637615204, 0.15268932282924652, 0.15015460550785065, 0.14709296822547913, 0.05873890593647957, 0.03110823966562748, 0.025744382292032242, 0.01794024184346199, 0.020032484084367752, 0.01317440252751112, 0.010153582319617271, 0.010779820382595062, 0.010548138990998268, 0.012082668952643871, 0.008555128239095211, 0.005725928582251072, 0.009429743513464928, 0.006593621801584959, 0.006935832556337118, 0.007642341777682304, 0.006520543713122606, 0.006944133900105953, 0.0074875676073133945, 0.008149146102368832, 0.005960855167359114, 0.007035029120743275, 0.004649704322218895, 0.007067983038723469, 0.006738072261214256, 0.0065607912838459015, 0.008053279481828213, 0.0061964066699147224, 0.006187546066939831, 0.005601463373750448, 0.007017251569777727, 0.0062836832366883755, 0.005445705261081457, 0.007074880879372358, 0.005890161730349064, 0.005786614026874304, 0.008842334151268005, 0.0059725455939769745, 0.00568409962579608, 0.006781288422644138, 0.006113909184932709, 0.005564047489315271, 0.006395003292709589, 0.005033568479120731, 0.007476205937564373, 0.0063825976103544235, 0.006958014331758022, 0.006928830407559872, 0.006143827456980944, 0.006467714905738831], "accs1": [53.21999740600586, 63.900001525878906, 70.58000183105469, 78.48999786376953, 80.29999542236328, 82.68000030517578, 83.0999984741211, 84.31999969482422, 85.50999450683594, 86.93000030517578, 84.72999572753906, 86.89999389648438, 86.56999969482422, 87.87999725341797, 87.03999328613281, 88.0199966430664, 88.1199951171875, 89.69999694824219, 89.58999633789062, 88.81999969482422, 89.26000213623047, 90.05999755859375, 88.29999542236328, 89.40999603271484, 89.54000091552734, 89.62000274658203, 89.88999938964844, 90.0199966430664, 86.64999389648438, 89.62999725341797, 89.94999694824219, 89.75, 90.3499984741211, 90.25, 89.2699966430664, 87.93999481201172, 89.69000244140625, 90.73999786376953, 87.87999725341797, 91.08999633789062, 90.55999755859375, 89.62999725341797, 89.2699966430664, 90.27000427246094, 90.16000366210938, 86.32999420166016, 88.81999969482422, 89.80999755859375, 90.0, 89.08000183105469, 90.97000122070312, 87.88999938964844, 86.30999755859375, 90.0, 90.13999938964844, 90.0999984741211, 88.80999755859375, 89.15999603271484, 90.05000305175781, 89.51000213623047, 89.1500015258789, 89.16999816894531, 88.22999572753906, 89.29000091552734, 90.12999725341797, 89.69000244140625, 90.69999694824219, 90.30000305175781, 89.36000061035156, 88.87999725341797, 89.5999984741211, 87.97999572753906, 90.72000122070312, 89.87999725341797, 89.38999938964844, 89.58000183105469, 89.81999969482422, 89.5199966430664, 90.19999694824219, 89.86000061035156, 90.11000061035156, 90.66999816894531, 90.11000061035156, 88.33999633789062, 90.16000366210938, 90.69999694824219, 88.08999633789062, 90.05000305175781, 89.94999694824219, 90.27000427246094, 89.45999908447266, 90.75, 90.47000122070312, 89.58999633789062, 89.77999877929688, 90.94999694824219, 90.22000122070312, 85.5199966430664, 90.80999755859375, 90.30000305175781, 89.27999877929688, 89.65999603271484, 89.1500015258789, 90.52999877929688, 90.7699966430664, 89.86000061035156, 90.44000244140625, 90.16000366210938, 90.09000396728516, 86.12999725341797, 90.69000244140625, 89.22999572753906, 90.54000091552734, 90.27999877929688, 89.79000091552734, 90.27000427246094, 91.55999755859375, 88.79000091552734, 90.98999786376953, 90.3499984741211, 91.29999542236328, 89.7300033569336, 90.51000213623047, 91.30999755859375, 90.69999694824219, 90.8699951171875, 89.81999969482422, 90.81999969482422, 90.94999694824219, 89.58999633789062, 88.62999725341797, 88.88999938964844, 90.02999877929688, 89.5999984741211, 89.44000244140625, 90.11000061035156, 90.0199966430664, 88.98999786376953, 89.80999755859375, 88.77999877929688, 90.83999633789062, 90.70999908447266, 90.93000030517578, 91.12999725341797, 90.4800033569336, 89.72000122070312, 90.01000213623047, 91.41999816894531, 91.6199951171875, 89.40999603271484, 94.54999542236328, 94.69999694824219, 94.94999694824219, 95.06999969482422, 94.94999694824219, 95.08000183105469, 95.20999908447266, 95.01000213623047, 95.01000213623047, 95.11000061035156, 94.98999786376953, 94.95999908447266, 94.80999755859375, 94.70999908447266, 94.88999938964844, 94.62999725341797, 94.86000061035156, 94.65999603271484, 95.0199966430664, 95.08000183105469, 94.93999481201172, 94.72000122070312, 94.88999938964844, 94.86000061035156, 94.73999786376953, 94.93999481201172, 95.12999725341797, 94.9000015258789, 94.94999694824219, 94.73999786376953, 94.65999603271484, 95.01000213623047, 94.93000030517578, 94.58999633789062, 94.66999816894531, 94.83999633789062, 94.90999603271484, 94.73999786376953, 94.73999786376953, 94.69999694824219, 94.88999938964844, 94.98999786376953, 94.90999603271484, 94.55999755859375, 94.69999694824219, 94.73999786376953, 94.69999694824219, 94.75999450683594, 94.70999908447266, 94.6199951171875], "accs5": [94.3499984741211, 96.80999755859375, 97.3499984741211, 99.05999755859375, 98.99999237060547, 99.04999542236328, 99.33999633789062, 99.14999389648438, 99.53999328613281, 99.50999450683594, 99.47999572753906, 99.44999694824219, 99.42999267578125, 99.4699935913086, 99.69999694824219, 99.65999603271484, 99.58999633789062, 99.68999481201172, 99.60999298095703, 99.73999786376953, 99.53999328613281, 99.63999938964844, 99.5199966430664, 99.54999542236328, 99.65999603271484, 99.67999267578125, 99.69999694824219, 99.7199935913086, 99.30999755859375, 99.60999298095703, 99.65999603271484, 99.60999298095703, 99.66999816894531, 99.73999786376953, 99.4699935913086, 99.50999450683594, 99.68999481201172, 99.5199966430664, 99.22999572753906, 99.75, 99.7199935913086, 99.68999481201172, 99.5199966430664, 99.5999984741211, 99.73999786376953, 99.4699935913086, 99.63999938964844, 99.68999481201172, 99.5999984741211, 99.5999984741211, 99.66999816894531, 99.62999725341797, 98.89999389648438, 99.5199966430664, 99.58999633789062, 99.52999877929688, 99.41999816894531, 99.63999938964844, 99.67999267578125, 99.64999389648438, 99.56999969482422, 99.65999603271484, 99.16999816894531, 99.56999969482422, 99.64999389648438, 99.63999938964844, 99.52999877929688, 99.65999603271484, 99.57999420166016, 99.62999725341797, 99.62999725341797, 99.48999786376953, 99.53999328613281, 99.56999969482422, 99.43999481201172, 99.67999267578125, 99.40999603271484, 99.41999816894531, 99.60999298095703, 99.47999572753906, 99.68999481201172, 99.63999938964844, 99.6199951171875, 99.5999984741211, 99.75999450683594, 99.68999481201172, 99.37999725341797, 99.45999908447266, 99.82999420166016, 99.52999877929688, 99.48999786376953, 99.65999603271484, 99.54999542236328, 99.6199951171875, 99.5999984741211, 99.56999969482422, 99.65999603271484, 98.72999572753906, 99.66999816894531, 99.60999298095703, 99.44999694824219, 99.57999420166016, 99.50999450683594, 99.54999542236328, 99.65999603271484, 99.73999786376953, 99.64999389648438, 99.7699966430664, 99.60999298095703, 99.29999542236328, 99.70999908447266, 99.63999938964844, 99.6199951171875, 99.56999969482422, 99.75, 99.53999328613281, 99.6199951171875, 99.53999328613281, 99.67999267578125, 99.68999481201172, 99.80999755859375, 99.65999603271484, 99.63999938964844, 99.75999450683594, 99.65999603271484, 99.65999603271484, 99.47999572753906, 99.63999938964844, 99.64999389648438, 99.66999816894531, 99.43999481201172, 99.62999725341797, 99.66999816894531, 99.49999237060547, 99.53999328613281, 99.50999450683594, 99.54999542236328, 99.57999420166016, 99.40999603271484, 99.62999725341797, 99.53999328613281, 99.64999389648438, 99.6199951171875, 99.69999694824219, 99.60999298095703, 99.5999984741211, 99.5999984741211, 99.66999816894531, 99.73999786376953, 99.70999908447266, 99.93000030517578, 99.93000030517578, 99.87999725341797, 99.88999938964844, 99.88999938964844, 99.90999603271484, 99.88999938964844, 99.89999389648438, 99.89999389648438, 99.87999725341797, 99.88999938964844, 99.88999938964844, 99.89999389648438, 99.90999603271484, 99.85999298095703, 99.81999969482422, 99.93000030517578, 99.88999938964844, 99.91999816894531, 99.8699951171875, 99.87999725341797, 99.8499984741211, 99.88999938964844, 99.8699951171875, 99.8699951171875, 99.8499984741211, 99.8699951171875, 99.78999328613281, 99.82999420166016, 99.8499984741211, 99.8499984741211, 99.8699951171875, 99.87999725341797, 99.87999725341797, 99.89999389648438, 99.80999755859375, 99.8499984741211, 99.80999755859375, 99.8499984741211, 99.8499984741211, 99.89999389648438, 99.8699951171875, 99.8699951171875, 99.81999969482422, 99.7699966430664, 99.77999877929688, 99.81999969482422, 99.79999542236328, 99.8499984741211, 99.78999328613281], "epoch_time": 64.78686666488647, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/adamw_0.001_8192_42.json <==
{"train_losses": [2.5605671405792236, 2.0226705074310303, 1.817573070526123, 1.7013187408447266, 1.631633996963501, 1.5693962574005127, 1.4981260299682617, 1.4468927383422852, 1.3786615133285522, 1.3680078983306885, 1.29630446434021, 1.2419596910476685, 1.177135705947876, 1.1519232988357544, 1.0839554071426392, 1.0542407035827637, 0.9708977341651917, 0.9256809949874878, 0.8693875074386597, 0.8411842584609985, 0.8057340979576111, 0.7700984477996826, 0.7435327768325806, 0.7190450429916382, 0.6848089694976807, 0.6660844087600708, 0.6307420134544373, 0.6232406497001648, 0.5651601552963257, 0.5614595413208008, 0.5254847407341003, 0.5131062269210815, 0.49237120151519775, 0.4802659749984741, 0.45844367146492004, 0.43407678604125977, 0.4196968376636505, 0.4226876199245453, 0.3970959186553955, 0.40361443161964417, 0.37271323800086975, 0.3625199794769287, 0.36982476711273193, 0.3510076105594635, 0.3363749086856842, 0.31271427869796753, 0.30065232515335083, 0.2888410687446594, 0.3040420711040497, 0.2852974534034729, 0.27707695960998535, 0.25658151507377625, 0.26114797592163086, 0.2523258328437805, 0.24598428606987, 0.24699489772319794, 0.24456755816936493, 0.2335902452468872, 0.22252996265888214, 0.22565962374210358, 0.20433157682418823, 0.1962246298789978, 0.213906928896904, 0.1967889964580536, 0.199140265583992, 0.1923505961894989, 0.19207574427127838, 0.1761385053396225, 0.1705850511789322, 0.17278029024600983, 0.16137228906154633, 0.1618087887763977, 0.1555696725845337, 0.15641631186008453, 0.14654098451137543, 0.15195806324481964, 0.1609516441822052, 0.14241550862789154, 0.14019522070884705, 0.12694476544857025, 0.13524089753627777, 0.1206657811999321, 0.12592148780822754, 0.12294290959835052, 0.1285914182662964, 0.11471906304359436, 0.11150122433900833, 0.11749354004859924, 0.11236179620027542, 0.10178904235363007, 0.10236095637083054, 0.10111194849014282, 0.10910171270370483, 0.1000809520483017, 0.09934839606285095, 0.08798234909772873, 0.09829801321029663, 0.09753253310918808, 0.09592360258102417, 0.0896853655576706, 0.08270896226167679, 0.08945613354444504, 0.09080424904823303, 0.0879802331328392, 0.0883355513215065, 0.08095581084489822, 0.07058683782815933, 0.07537166029214859, 0.07147158682346344, 0.08224735409021378, 0.08395207673311234, 0.07575268298387527, 0.06671719253063202, 0.07370029389858246, 0.07703392952680588, 0.059620823711156845, 0.05514491721987724, 0.05231354758143425, 0.054968107491731644, 0.05208005756139755, 0.060249343514442444, 0.05758577585220337, 0.052381325513124466, 0.05210326611995697, 0.06350957602262497, 0.057426027953624725, 0.055299270898103714, 0.05549958720803261, 0.05094728246331215, 0.04737842082977295, 0.04437611252069473, 0.04077187553048134, 0.04277757555246353, 0.05911436304450035, 0.05904104933142662, 0.057948991656303406, 0.07724325358867645, 0.06962845474481583, 0.06090676039457321, 0.051128558814525604, 0.04129393771290779, 0.03451580926775932, 0.033122364431619644, 0.04005100578069687, 0.04922311380505562, 0.03687197342514992, 0.04095787554979324, 0.04766108840703964, 0.05282877758145332, 0.035760872066020966, 0.02593175694346428, 0.019101904705166817, 0.013710280880331993, 0.010850940831005573, 0.010273761115968227, 0.009029957465827465, 0.009387174621224403, 0.006726010702550411, 0.007583187893033028, 0.005699509754776955, 0.006373497657477856, 0.006107587832957506, 0.0049224598333239555, 0.005641311407089233, 0.00520487641915679, 0.0040619634091854095, 0.00502985343337059, 0.003851893125101924, 0.004475579597055912, 0.004693007096648216, 0.004034958314150572, 0.004091677721589804, 0.003899196395650506, 0.0036810920573771, 0.0036254660226404667, 0.00333070894703269, 0.0031173385214060545, 0.0037265450228005648, 0.0029625180177390575, 0.00319810607470572, 0.0031401258893311024, 0.003016694914549589, 0.0030027299653738737, 0.003109988523647189, 0.002594776451587677, 0.0034063460770994425, 0.002511364407837391, 0.002834538696333766, 0.0027454497758299112, 0.002651539631187916, 0.0020092350896447897, 0.0023145275190472603, 0.002182253170758486, 0.001741726533509791, 0.002877946477383375, 0.00232943007722497, 0.002452265005558729, 0.0024645584635436535, 0.0023700986057519913, 0.0023011413868516684], "accs1": [10.799999237060547, 15.339999198913574, 19.170000076293945, 25.8799991607666, 33.3599967956543, 31.020000457763672, 35.220001220703125, 38.459999084472656, 39.96999740600586, 42.80999755859375, 47.57999801635742, 50.43000030517578, 52.39999771118164, 57.43000030517578, 52.3599967956543, 61.28999710083008, 62.43999481201172, 64.23999786376953, 58.3599967956543, 67.35999298095703, 64.93000030517578, 65.6500015258789, 61.959999084472656, 68.43000030517578, 70.51000213623047, 67.78999328613281, 65.63999938964844, 66.55999755859375, 74.95999908447266, 72.67999267578125, 76.56999969482422, 77.12000274658203, 78.06999969482422, 75.52999877929688, 77.22000122070312, 67.47999572753906, 78.80999755859375, 80.22999572753906, 80.24999237060547, 74.50999450683594, 79.64999389648438, 79.79999542236328, 81.04000091552734, 80.28999328613281, 76.54000091552734, 78.73999786376953, 82.65999603271484, 79.74999237060547, 81.43000030517578, 77.94000244140625, 80.68999481201172, 80.75, 78.54000091552734, 81.79999542236328, 81.52999877929688, 82.87999725341797, 80.73999786376953, 80.90999603271484, 80.5199966430664, 82.83000183105469, 82.90999603271484, 82.47999572753906, 82.45999908447266, 84.19000244140625, 83.2300033569336, 83.94999694824219, 83.6500015258789, 84.37000274658203, 86.30999755859375, 82.77999877929688, 87.7699966430664, 83.9800033569336, 83.9800033569336, 84.09000396728516, 85.77999877929688, 83.0199966430664, 86.94999694824219, 85.40999603271484, 86.72999572753906, 84.73999786376953, 84.65999603271484, 85.7699966430664, 86.39999389648438, 85.9699935913086, 82.76000213623047, 88.02999877929688, 86.55999755859375, 84.12000274658203, 86.68999481201172, 86.7699966430664, 86.32999420166016, 86.31999206542969, 83.9000015258789, 86.08999633789062, 85.49999237060547, 88.0199966430664, 84.69000244140625, 86.88999938964844, 85.14999389648438, 88.02999877929688, 86.42999267578125, 88.06999969482422, 87.45999908447266, 87.0999984741211, 85.85999298095703, 86.94999694824219, 88.48999786376953, 87.6199951171875, 86.91999816894531, 86.60999298095703, 83.91000366210938, 87.93999481201172, 85.07999420166016, 87.75, 87.3499984741211, 87.43999481201172, 87.97000122070312, 88.04999542236328, 88.88999938964844, 85.81999206542969, 87.1199951171875, 85.6399917602539, 89.41999816894531, 87.80999755859375, 86.8499984741211, 87.73999786376953, 87.75, 84.79999542236328, 88.68999481201172, 88.18000030517578, 86.93999481201172, 88.94000244140625, 88.22999572753906, 86.57999420166016, 84.4000015258789, 86.41999816894531, 84.44999694824219, 88.40999603271484, 84.79999542236328, 88.06999969482422, 89.19999694824219, 89.31999969482422, 89.08000183105469, 89.30999755859375, 90.09000396728516, 89.02999877929688, 87.43999481201172, 89.5999984741211, 88.83999633789062, 89.30999755859375, 91.22000122070312, 91.38999938964844, 91.7199935913086, 91.8699951171875, 91.78999328613281, 91.93999481201172, 91.97999572753906, 92.08999633789062, 92.00999450683594, 92.14999389648438, 92.14999389648438, 92.07999420166016, 92.1199951171875, 92.16999816894531, 92.22999572753906, 92.29999542236328, 92.37999725341797, 92.17999267578125, 92.17999267578125, 92.2199935913086, 92.1399917602539, 92.17999267578125, 92.1199951171875, 92.22999572753906, 92.3899917602539, 92.20999145507812, 92.2199935913086, 92.28999328613281, 92.27999877929688, 92.30999755859375, 92.30999755859375, 92.35999298095703, 92.3699951171875, 92.35999298095703, 92.16999816894531, 92.18999481201172, 92.17999267578125, 92.18999481201172, 92.30999755859375, 92.35999298095703, 92.31999206542969, 92.16999816894531, 92.22999572753906, 92.16999816894531, 92.0999984741211, 92.16999816894531, 92.25999450683594, 92.35999298095703, 92.3499984741211, 92.24999237060547], "accs5": [53.380001068115234, 59.89999771118164, 82.04000091552734, 86.7199935913086, 87.82999420166016, 88.15999603271484, 90.02999877929688, 88.52999877929688, 91.92999267578125, 89.7699966430664, 92.89999389648438, 93.88999938964844, 94.58999633789062, 95.51000213623047, 93.25999450683594, 96.5, 96.86000061035156, 97.11000061035156, 95.22000122070312, 97.39999389648438, 97.55999755859375, 97.15999603271484, 96.66000366210938, 97.91999816894531, 98.25999450683594, 98.18999481201172, 97.05000305175781, 96.91999816894531, 98.43999481201172, 96.91999816894531, 98.70999145507812, 98.5199966430664, 98.74999237060547, 98.62999725341797, 98.98999786376953, 97.13999938964844, 99.1199951171875, 99.0199966430664, 99.14999389648438, 98.91999816894531, 98.94999694824219, 99.17999267578125, 99.13999938964844, 99.10999298095703, 98.8499984741211, 98.82999420166016, 99.18999481201172, 99.28999328613281, 98.99999237060547, 98.6199951171875, 99.0999984741211, 99.18999481201172, 98.37999725341797, 99.07999420166016, 98.99999237060547, 99.37999725341797, 99.14999389648438, 99.05999755859375, 99.2199935913086, 99.28999328613281, 99.20999908447266, 99.00999450683594, 98.91999816894531, 99.56999969482422, 99.25999450683594, 98.95999908447266, 99.22999572753906, 99.29999542236328, 99.49999237060547, 99.32999420166016, 99.60999298095703, 99.48999786376953, 99.47999572753906, 99.22999572753906, 99.53999328613281, 99.40999603271484, 99.43999481201172, 99.40999603271484, 99.41999816894531, 99.39999389648438, 99.39999389648438, 99.52999877929688, 99.49999237060547, 99.55999755859375, 99.28999328613281, 99.55999755859375, 99.25999450683594, 99.3499984741211, 99.4699935913086, 99.42999267578125, 99.56999969482422, 99.50999450683594, 99.18999481201172, 99.42999267578125, 98.9699935913086, 99.41999816894531, 99.31999969482422, 99.50999450683594, 99.32999420166016, 99.65999603271484, 99.6199951171875, 99.54999542236328, 99.48999786376953, 99.5199966430664, 99.49999237060547, 99.31999969482422, 99.63999938964844, 99.56999969482422, 99.54999542236328, 99.49999237060547, 99.29999542236328, 99.55999755859375, 99.42999267578125, 99.56999969482422, 99.47999572753906, 99.3699951171875, 99.63999938964844, 99.5999984741211, 99.65999603271484, 99.31999969482422, 99.55999755859375, 99.3699951171875, 99.70999908447266, 99.60999298095703, 99.42999267578125, 99.5999984741211, 99.57999420166016, 99.47999572753906, 99.60999298095703, 99.42999267578125, 99.62999725341797, 99.60999298095703, 99.54999542236328, 99.30999755859375, 99.24999237060547, 99.33999633789062, 99.27999877929688, 99.66999816894531, 98.9699935913086, 99.62999725341797, 99.70999908447266, 99.6199951171875, 99.54999542236328, 99.49999237060547, 99.66999816894531, 99.54999542236328, 99.43999481201172, 99.62999725341797, 99.60999298095703, 99.62999725341797, 99.7199935913086, 99.7199935913086, 99.75, 99.77999877929688, 99.79999542236328, 99.79999542236328, 99.80999755859375, 99.78999328613281, 99.77999877929688, 99.77999877929688, 99.78999328613281, 99.80999755859375, 99.7699966430664, 99.7699966430664, 99.75, 99.75999450683594, 99.7699966430664, 99.7699966430664, 99.75999450683594, 99.75999450683594, 99.78999328613281, 99.77999877929688, 99.77999877929688, 99.7699966430664, 99.77999877929688, 99.77999877929688, 99.78999328613281, 99.7699966430664, 99.77999877929688, 99.77999877929688, 99.77999877929688, 99.75999450683594, 99.77999877929688, 99.77999877929688, 99.7699966430664, 99.77999877929688, 99.77999877929688, 99.78999328613281, 99.78999328613281, 99.7699966430664, 99.75999450683594, 99.7699966430664, 99.7699966430664, 99.75, 99.75999450683594, 99.75999450683594, 99.7699966430664, 99.78999328613281, 99.79999542236328, 99.73999786376953], "epoch_time": 12.25685429573059, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/radam_0.001_1024_42.json <==
{"train_losses": [1.8804455995559692, 1.3626554012298584, 1.1206029653549194, 0.9173082709312439, 0.7802152633666992, 0.6639155149459839, 0.5816172957420349, 0.5246181488037109, 0.49343422055244446, 0.45180946588516235, 0.40259864926338196, 0.37625616788864136, 0.3605225682258606, 0.32780298590660095, 0.316567987203598, 0.28457579016685486, 0.2677362859249115, 0.2567365765571594, 0.242155522108078, 0.21669942140579224, 0.20830313861370087, 0.21423876285552979, 0.1976766735315323, 0.17992569506168365, 0.17955046892166138, 0.16690047085285187, 0.1535762995481491, 0.15586186945438385, 0.1565842479467392, 0.14013376832008362, 0.13259632885456085, 0.12014605104923248, 0.13422314822673798, 0.1187908723950386, 0.11010275036096573, 0.10650603473186493, 0.10111666470766068, 0.10417699068784714, 0.09540268033742905, 0.09331059455871582, 0.09760455042123795, 0.09044050425291061, 0.08394065499305725, 0.09513421356678009, 0.0808783546090126, 0.06949153542518616, 0.0790838822722435, 0.06368815898895264, 0.07212680578231812, 0.07081278413534164, 0.06749430298805237, 0.06545572727918625, 0.06761875003576279, 0.06494380533695221, 0.06668379157781601, 0.06044375151395798, 0.06910723447799683, 0.061487458646297455, 0.0518600270152092, 0.05621272325515747, 0.05826937034726143, 0.05332542955875397, 0.05812368914484978, 0.04942815378308296, 0.05307238548994064, 0.04769451916217804, 0.05428939312696457, 0.05131702870130539, 0.054791901260614395, 0.05244838818907738, 0.0486556813120842, 0.045767053961753845, 0.03884969279170036, 0.046180590987205505, 0.04620927572250366, 0.047448642551898956, 0.04002493992447853, 0.04433844983577728, 0.0330323688685894, 0.043553173542022705, 0.0459124930202961, 0.04086993262171745, 0.03745324909687042, 0.04061539098620415, 0.040977124124765396, 0.03968249261379242, 0.03619180992245674, 0.04181164130568504, 0.03358054161071777, 0.0342583954334259, 0.03399865701794624, 0.03753027692437172, 0.04171622544527054, 0.039142582565546036, 0.03303412348031998, 0.03722929581999779, 0.04130835458636284, 0.037546928972005844, 0.03837154060602188, 0.03244553506374359, 0.0317411944270134, 0.03763447701931, 0.042515337467193604, 0.02776557393372059, 0.02906702272593975, 0.03010302223265171, 0.03543369472026825, 0.034221351146698, 0.02712436206638813, 0.030689623206853867, 0.027774369344115257, 0.020827166736125946, 0.02805478684604168, 0.034622929990291595, 0.031086448580026627, 0.02844339609146118, 0.0316288135945797, 0.03406175598502159, 0.023066231980919838, 0.030721869319677353, 0.0246511809527874, 0.022956933826208115, 0.025370001792907715, 0.028940938413143158, 0.025377916172146797, 0.027108928188681602, 0.03190266713500023, 0.025562983006238937, 0.024559056386351585, 0.03531092777848244, 0.02582596428692341, 0.02259630523622036, 0.028435541316866875, 0.02494237571954727, 0.026749156415462494, 0.02733730338513851, 0.02905356138944626, 0.028597213327884674, 0.02256869524717331, 0.02415839023888111, 0.025619767606258392, 0.02440233901143074, 0.022356325760483742, 0.021779485046863556, 0.02426356077194214, 0.02072461135685444, 0.021643245592713356, 0.026977045461535454, 0.021895980462431908, 0.02242088131606579, 0.01394632551819086, 0.0051391408778727055, 0.002864982932806015, 0.0028692386113107204, 0.002298688981682062, 0.0021240811329334974, 0.001658000866882503, 0.0020612641237676144, 0.001437978120520711, 0.0012182401260361075, 0.0012957875151187181, 0.0007047120598144829, 0.0008061021799221635, 0.0006682708626613021, 0.00042682039202190936, 0.0007442421629093587, 0.0008219199371524155, 0.0005172365927137434, 0.0006684274412691593, 0.0005545392632484436, 0.0009512292454019189, 0.0003939685702789575, 0.0003397079708520323, 0.00043842726154252887, 0.00045413835323415697, 0.0006101123872213066, 0.0004515825130511075, 0.0004295732360333204, 0.0003729407035280019, 0.0004586016293615103, 0.0003232112794648856, 0.0003034336550626904, 0.0005203855689615011, 0.0003621590731199831, 0.000556187063921243, 0.0002682156045921147, 0.00022330094361677766, 0.00024589881650172174, 0.0002987970947287977, 0.0002479298855178058, 0.0003530843532644212, 0.00019062281353399158, 0.0002193296968471259, 0.00018174989963881671, 0.00016809998487588018, 0.0003320430696476251, 0.0001363513438263908, 0.00020683104230556637, 0.00017033702170010656, 0.00016624318959657103], "accs1": [41.15999984741211, 47.34000015258789, 54.6099967956543, 48.04999923706055, 70.98999786376953, 64.91000366210938, 69.76000213623047, 74.48999786376953, 76.88999938964844, 80.3499984741211, 79.50999450683594, 73.57999420166016, 79.5199966430664, 81.5999984741211, 84.69999694824219, 79.97999572753906, 83.2300033569336, 84.5, 84.62999725341797, 80.68999481201172, 84.6199951171875, 85.18999481201172, 83.19000244140625, 83.5999984741211, 87.43000030517578, 86.73999786376953, 84.94999694824219, 87.89999389648438, 87.1199951171875, 87.0, 89.02999877929688, 86.72999572753906, 84.1500015258789, 85.14999389648438, 88.8499984741211, 87.91999816894531, 88.43000030517578, 88.07999420166016, 88.83999633789062, 88.5, 87.83999633789062, 87.45999908447266, 88.0999984741211, 88.54999542236328, 88.1500015258789, 89.65999603271484, 87.69999694824219, 89.51000213623047, 89.47999572753906, 87.38999938964844, 87.7699966430664, 89.05999755859375, 88.1500015258789, 89.19999694824219, 90.02999877929688, 88.72000122070312, 88.7699966430664, 89.8499984741211, 91.0, 90.45999908447266, 90.75, 91.22000122070312, 89.62000274658203, 89.8499984741211, 89.56999969482422, 90.83000183105469, 90.87999725341797, 90.06999969482422, 89.41999816894531, 90.30000305175781, 91.78999328613281, 91.04999542236328, 89.25, 89.25, 89.7300033569336, 91.60999298095703, 90.54000091552734, 89.30000305175781, 90.72000122070312, 89.83999633789062, 90.88999938964844, 91.27999877929688, 90.43000030517578, 90.1500015258789, 90.52000427246094, 90.43000030517578, 90.44999694824219, 91.41999816894531, 91.28999328613281, 90.63999938964844, 90.52999877929688, 91.53999328613281, 91.5, 91.53999328613281, 91.48999786376953, 90.43000030517578, 90.5, 91.27999877929688, 90.66999816894531, 91.0199966430664, 90.94000244140625, 91.15999603271484, 90.18000030517578, 91.83999633789062, 91.70999145507812, 90.94000244140625, 91.40999603271484, 91.8899917602539, 90.97000122070312, 89.93000030517578, 91.99999237060547, 91.62999725341797, 90.93000030517578, 90.04000091552734, 91.97999572753906, 91.27999877929688, 90.30000305175781, 91.7199935913086, 92.35999298095703, 90.12000274658203, 91.73999786376953, 91.75999450683594, 91.75999450683594, 91.22000122070312, 91.6199951171875, 91.27999877929688, 91.5999984741211, 91.77999877929688, 90.05999755859375, 91.8899917602539, 91.92999267578125, 91.08000183105469, 92.12999725341797, 91.41999816894531, 91.57999420166016, 91.64999389648438, 91.94999694824219, 91.40999603271484, 92.02999114990234, 91.5199966430664, 91.55999755859375, 91.72999572753906, 91.0199966430664, 91.8699951171875, 91.3699951171875, 91.69999694824219, 91.32999420166016, 91.78999328613281, 91.41999816894531, 91.08000183105469, 93.56999969482422, 93.81999969482422, 93.93000030517578, 93.94999694824219, 93.98999786376953, 94.00999450683594, 94.07999420166016, 93.98999786376953, 94.05999755859375, 93.9699935913086, 94.0199966430664, 94.18999481201172, 94.11000061035156, 94.16999816894531, 94.23999786376953, 94.23999786376953, 94.18000030517578, 94.30999755859375, 94.25, 94.30999755859375, 94.25999450683594, 94.29000091552734, 94.22999572753906, 94.29000091552734, 94.27999877929688, 94.22999572753906, 94.36000061035156, 94.22000122070312, 94.3499984741211, 94.25999450683594, 94.18000030517578, 94.25999450683594, 94.23999786376953, 94.31999969482422, 94.29000091552734, 94.36000061035156, 94.37999725341797, 94.44999694824219, 94.33999633789062, 94.25999450683594, 94.27999877929688, 94.25999450683594, 94.33999633789062, 94.25, 94.23999786376953, 94.16999816894531, 94.25999450683594, 94.16999816894531, 94.08999633789062, 94.14999389648438], "accs5": [91.81999206542969, 93.35999298095703, 94.81999969482422, 88.38999938964844, 97.79999542236328, 96.25, 98.12999725341797, 97.90999603271484, 98.64999389648438, 98.91999816894531, 98.3699951171875, 96.56999969482422, 99.12999725341797, 98.95999908447266, 99.20999908447266, 99.14999389648438, 99.03999328613281, 99.2199935913086, 99.37999725341797, 98.95999908447266, 99.39999389648438, 99.47999572753906, 99.23999786376953, 98.89999389648438, 99.32999420166016, 99.39999389648438, 99.30999755859375, 99.55999755859375, 99.33999633789062, 99.41999816894531, 99.50999450683594, 99.43999481201172, 99.28999328613281, 99.22999572753906, 99.47999572753906, 99.5199966430664, 99.56999969482422, 99.48999786376953, 99.40999603271484, 99.57999420166016, 99.58999633789062, 99.44999694824219, 99.58999633789062, 99.19999694824219, 99.37999725341797, 99.50999450683594, 99.19999694824219, 99.60999298095703, 99.43999481201172, 99.40999603271484, 99.6199951171875, 99.57999420166016, 99.44999694824219, 99.49999237060547, 99.66999816894531, 99.5199966430664, 99.4699935913086, 99.52999877929688, 99.75999450683594, 99.68999481201172, 99.65999603271484, 99.67999267578125, 99.22999572753906, 99.55999755859375, 99.54999542236328, 99.63999938964844, 99.65999603271484, 99.43999481201172, 99.5199966430664, 99.6199951171875, 99.64999389648438, 99.53999328613281, 99.55999755859375, 99.52999877929688, 99.5999984741211, 99.64999389648438, 99.66999816894531, 99.56999969482422, 99.62999725341797, 99.43999481201172, 99.5199966430664, 99.82999420166016, 99.6199951171875, 99.55999755859375, 99.5999984741211, 99.62999725341797, 99.6199951171875, 99.68999481201172, 99.63999938964844, 99.45999908447266, 99.43999481201172, 99.67999267578125, 99.70999908447266, 99.68999481201172, 99.7199935913086, 99.47999572753906, 99.69999694824219, 99.7699966430664, 99.56999969482422, 99.42999267578125, 99.47999572753906, 99.64999389648438, 99.69999694824219, 99.75, 99.62999725341797, 99.70999908447266, 99.63999938964844, 99.69999694824219, 99.63999938964844, 99.65999603271484, 99.67999267578125, 99.67999267578125, 99.66999816894531, 99.64999389648438, 99.64999389648438, 99.62999725341797, 99.53999328613281, 99.64999389648438, 99.62999725341797, 99.52999877929688, 99.65999603271484, 99.63999938964844, 99.63999938964844, 99.58999633789062, 99.6199951171875, 99.56999969482422, 99.66999816894531, 99.73999786376953, 99.60999298095703, 99.69999694824219, 99.66999816894531, 99.56999969482422, 99.70999908447266, 99.7199935913086, 99.68999481201172, 99.70999908447266, 99.69999694824219, 99.69999694824219, 99.66999816894531, 99.67999267578125, 99.67999267578125, 99.75, 99.64999389648438, 99.73999786376953, 99.5199966430664, 99.70999908447266, 99.68999481201172, 99.7199935913086, 99.64999389648438, 99.6199951171875, 99.77999877929688, 99.75999450683594, 99.77999877929688, 99.7699966430664, 99.75999450683594, 99.75999450683594, 99.75999450683594, 99.75999450683594, 99.7699966430664, 99.75999450683594, 99.73999786376953, 99.7699966430664, 99.7699966430664, 99.75999450683594, 99.75999450683594, 99.75999450683594, 99.75, 99.75, 99.72999572753906, 99.72999572753906, 99.75, 99.70999908447266, 99.72999572753906, 99.7199935913086, 99.7199935913086, 99.73999786376953, 99.72999572753906, 99.72999572753906, 99.7199935913086, 99.72999572753906, 99.7199935913086, 99.7199935913086, 99.7199935913086, 99.70999908447266, 99.69999694824219, 99.73999786376953, 99.73999786376953, 99.75, 99.73999786376953, 99.73999786376953, 99.73999786376953, 99.72999572753906, 99.70999908447266, 99.70999908447266, 99.72999572753906, 99.72999572753906, 99.72999572753906, 99.70999908447266, 99.72999572753906, 99.7199935913086], "epoch_time": 12.639433860778809, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/radam_0.001_128_42.json <==
{"train_losses": [1.5411731004714966, 1.0354026556015015, 0.7962564826011658, 0.6747056245803833, 0.6021590232849121, 0.5407446622848511, 0.4853787422180176, 0.4542958438396454, 0.4265454113483429, 0.3929251730442047, 0.36365389823913574, 0.3265237808227539, 0.31524932384490967, 0.308230996131897, 0.2920052409172058, 0.2845369279384613, 0.2559042274951935, 0.25144535303115845, 0.23684062063694, 0.221343532204628, 0.20319277048110962, 0.1961710900068283, 0.18950065970420837, 0.18015620112419128, 0.17226813733577728, 0.1643199622631073, 0.15764686465263367, 0.1518288105726242, 0.1359213888645172, 0.14030721783638, 0.13344569504261017, 0.13399340212345123, 0.1351342499256134, 0.12029567360877991, 0.11098045855760574, 0.11756803095340729, 0.11090562492609024, 0.11574174463748932, 0.10467458516359329, 0.11365759372711182, 0.11364775151014328, 0.10197340697050095, 0.10170704126358032, 0.10481581091880798, 0.09364177286624908, 0.09936606884002686, 0.09501440823078156, 0.09025111794471741, 0.093711718916893, 0.09661439061164856, 0.09092523902654648, 0.09165903925895691, 0.09494798630475998, 0.08719591796398163, 0.08950995653867722, 0.09625886380672455, 0.09211117029190063, 0.09350095689296722, 0.08820731192827225, 0.09305350482463837, 0.08691683411598206, 0.08384419977664948, 0.09010110050439835, 0.08434727042913437, 0.08483204245567322, 0.09486743062734604, 0.09511003643274307, 0.09265103936195374, 0.09064318239688873, 0.08861123770475388, 0.0834466964006424, 0.09239356219768524, 0.0779140368103981, 0.08707992732524872, 0.08509058505296707, 0.09391503781080246, 0.09073132276535034, 0.08120013773441315, 0.08453213423490524, 0.08701534569263458, 0.09000534564256668, 0.09672753512859344, 0.09409808367490768, 0.08959059417247772, 0.07558508962392807, 0.08254391700029373, 0.07960189878940582, 0.08696526288986206, 0.0852511078119278, 0.07625852525234222, 0.08289819955825806, 0.08787346631288528, 0.0826510414481163, 0.08692575246095657, 0.08297685533761978, 0.0815361961722374, 0.08776111900806427, 0.08034525066614151, 0.08154386281967163, 0.08838915824890137, 0.08017905056476593, 0.07122373580932617, 0.08733808994293213, 0.08077667653560638, 0.07961747795343399, 0.07702320069074631, 0.0824790969491005, 0.08495547622442245, 0.08182570338249207, 0.08781033009290695, 0.08109673857688904, 0.07625451683998108, 0.08321510255336761, 0.08783436566591263, 0.07898800820112228, 0.08202529698610306, 0.07787171006202698, 0.07845363020896912, 0.07905305176973343, 0.07597141712903976, 0.08107677847146988, 0.07580289989709854, 0.08486918359994888, 0.07717151939868927, 0.07770029455423355, 0.08247973769903183, 0.07354924827814102, 0.08190611749887466, 0.07790692895650864, 0.08083001524209976, 0.08496220409870148, 0.08168549835681915, 0.07996516674757004, 0.07564335316419601, 0.07959139347076416, 0.07788575440645218, 0.07473381608724594, 0.0730934664607048, 0.07839635759592056, 0.077274851500988, 0.08451232314109802, 0.07640102505683899, 0.07304242253303528, 0.08343040198087692, 0.08058508485555649, 0.07255187630653381, 0.0715336799621582, 0.0800185278058052, 0.07779145985841751, 0.0772436335682869, 0.02683638408780098, 0.014247149229049683, 0.009467389434576035, 0.007448786869645119, 0.0068323793821036816, 0.004338908474892378, 0.003280461300164461, 0.003887404687702656, 0.004587016999721527, 0.004153994843363762, 0.004861156921833754, 0.004272418096661568, 0.00278315506875515, 0.0039979200810194016, 0.003330889856442809, 0.003790894988924265, 0.0029397765174508095, 0.003200056031346321, 0.0022427423391491175, 0.0017636552220210433, 0.0012248237617313862, 0.002563770627602935, 0.004739255178719759, 0.002562484471127391, 0.0031867774669080973, 0.0013280091807246208, 0.0025905901566147804, 0.0027823825366795063, 0.0016153474571183324, 0.0016664247959852219, 0.0019190586172044277, 0.002400965429842472, 0.0034019954036921263, 0.00291937286965549, 0.002709847642108798, 0.002011667238548398, 0.0027714662719517946, 0.002321211388334632, 0.001972179627045989, 0.0011600975412875414, 0.0024045060854405165, 0.002778503345325589, 0.0013860971666872501, 0.0021125636994838715, 0.001984708709642291, 0.002280660206452012, 0.0027168630622327328, 0.002497512847185135, 0.0036713830195367336, 0.0023697440046817064], "accs1": [56.279998779296875, 61.839996337890625, 73.19999694824219, 71.77999877929688, 78.66999816894531, 75.20999908447266, 79.92999267578125, 81.83000183105469, 85.0, 82.87999725341797, 83.59000396728516, 82.79999542236328, 86.62999725341797, 85.4699935913086, 87.98999786376953, 88.11000061035156, 86.31999206542969, 89.6500015258789, 88.83999633789062, 89.5, 89.44999694824219, 90.27000427246094, 89.0199966430664, 90.26000213623047, 91.05999755859375, 89.25, 89.45999908447266, 89.58999633789062, 91.00999450683594, 89.83999633789062, 91.12999725341797, 90.72999572753906, 89.95999908447266, 91.12999725341797, 90.79000091552734, 90.1500015258789, 90.5, 91.3699951171875, 91.31999969482422, 91.06999969482422, 91.43999481201172, 91.32999420166016, 91.56999206542969, 90.88999938964844, 90.79000091552734, 91.5199966430664, 91.56999206542969, 91.04999542236328, 91.00999450683594, 90.72999572753906, 89.83000183105469, 90.69999694824219, 90.98999786376953, 91.38999938964844, 91.29999542236328, 90.80000305175781, 91.65999603271484, 90.41000366210938, 90.54000091552734, 90.94999694824219, 90.37999725341797, 90.69999694824219, 90.86000061035156, 90.93000030517578, 91.3699951171875, 90.52000427246094, 91.74999237060547, 90.48999786376953, 91.04000091552734, 91.64999389648438, 85.43999481201172, 91.53999328613281, 90.98999786376953, 90.95999908447266, 90.23999786376953, 90.11000061035156, 90.58000183105469, 91.69999694824219, 91.58999633789062, 90.81999969482422, 92.05999755859375, 91.48999786376953, 91.63999938964844, 91.83999633789062, 91.94999694824219, 91.92999267578125, 90.44000244140625, 89.7699966430664, 91.08999633789062, 91.3699951171875, 90.05999755859375, 91.64999389648438, 91.74999237060547, 91.04000091552734, 91.41999816894531, 91.7699966430664, 91.8899917602539, 91.1199951171875, 90.26000213623047, 90.95999908447266, 91.5199966430664, 90.62999725341797, 91.0999984741211, 90.26000213623047, 90.94999694824219, 90.55000305175781, 91.00999450683594, 91.23999786376953, 91.04999542236328, 91.1199951171875, 91.29999542236328, 89.86000061035156, 90.6500015258789, 91.14999389648438, 91.36000061035156, 91.04999542236328, 90.70999908447266, 91.58999633789062, 91.78999328613281, 91.3499984741211, 90.69000244140625, 91.31999969482422, 90.37000274658203, 91.23999786376953, 91.18999481201172, 92.18999481201172, 90.52000427246094, 92.3499984741211, 90.83999633789062, 92.06999206542969, 90.8499984741211, 90.08000183105469, 91.85999298095703, 92.67999267578125, 89.19000244140625, 90.06999969482422, 90.87999725341797, 89.0, 92.08999633789062, 91.40999603271484, 91.63999938964844, 91.28999328613281, 91.72999572753906, 91.4699935913086, 91.25999450683594, 91.7699966430664, 90.79000091552734, 91.70999145507812, 90.93000030517578, 92.2699966430664, 94.69999694824219, 94.91999816894531, 94.98999786376953, 95.0999984741211, 95.0, 95.13999938964844, 95.12999725341797, 95.15999603271484, 94.93999481201172, 95.08000183105469, 95.08999633789062, 95.29000091552734, 95.04999542236328, 94.97999572753906, 94.93000030517578, 95.0, 94.93000030517578, 95.0, 94.95999908447266, 94.93999481201172, 95.02999877929688, 95.0, 95.01000213623047, 95.0, 95.06999969482422, 94.87999725341797, 95.0, 94.94999694824219, 94.95999908447266, 94.81999969482422, 95.08999633789062, 94.69999694824219, 94.77999877929688, 94.80999755859375, 94.69999694824219, 94.72999572753906, 94.93000030517578, 94.97999572753906, 95.19000244140625, 95.20999908447266, 95.11000061035156, 94.75, 95.04000091552734, 94.72000122070312, 95.1199951171875, 94.80999755859375, 94.57999420166016, 94.5999984741211, 94.66999816894531, 94.87999725341797], "accs5": [94.54999542236328, 94.5999984741211, 98.10999298095703, 97.5999984741211, 98.55999755859375, 97.87999725341797, 99.18999481201172, 99.10999298095703, 99.31999969482422, 99.14999389648438, 99.29999542236328, 99.31999969482422, 99.3699951171875, 99.41999816894531, 99.60999298095703, 99.40999603271484, 99.45999908447266, 99.64999389648438, 99.5999984741211, 99.67999267578125, 99.63999938964844, 99.67999267578125, 99.68999481201172, 99.56999969482422, 99.75, 99.58999633789062, 99.65999603271484, 99.60999298095703, 99.70999908447266, 99.55999755859375, 99.66999816894531, 99.58999633789062, 99.60999298095703, 99.72999572753906, 99.67999267578125, 99.63999938964844, 99.65999603271484, 99.70999908447266, 99.70999908447266, 99.7199935913086, 99.66999816894531, 99.60999298095703, 99.65999603271484, 99.64999389648438, 99.65999603271484, 99.73999786376953, 99.57999420166016, 99.72999572753906, 99.58999633789062, 99.70999908447266, 99.63999938964844, 99.75, 99.53999328613281, 99.73999786376953, 99.75, 99.68999481201172, 99.65999603271484, 99.54999542236328, 99.5999984741211, 99.52999877929688, 99.6199951171875, 99.67999267578125, 99.75, 99.65999603271484, 99.66999816894531, 99.54999542236328, 99.70999908447266, 99.57999420166016, 99.67999267578125, 99.67999267578125, 99.22999572753906, 99.72999572753906, 99.7199935913086, 99.62999725341797, 99.60999298095703, 99.5999984741211, 99.69999694824219, 99.66999816894531, 99.64999389648438, 99.63999938964844, 99.68999481201172, 99.60999298095703, 99.7699966430664, 99.7199935913086, 99.63999938964844, 99.7199935913086, 99.52999877929688, 99.6199951171875, 99.77999877929688, 99.63999938964844, 99.53999328613281, 99.7699966430664, 99.65999603271484, 99.50999450683594, 99.70999908447266, 99.66999816894531, 99.68999481201172, 99.68999481201172, 99.38999938964844, 99.66999816894531, 99.63999938964844, 99.68999481201172, 99.5999984741211, 99.54999542236328, 99.75999450683594, 99.73999786376953, 99.57999420166016, 99.62999725341797, 99.73999786376953, 99.69999694824219, 99.65999603271484, 99.64999389648438, 99.68999481201172, 99.54999542236328, 99.67999267578125, 99.57999420166016, 99.57999420166016, 99.69999694824219, 99.75999450683594, 99.57999420166016, 99.73999786376953, 99.66999816894531, 99.47999572753906, 99.68999481201172, 99.6199951171875, 99.64999389648438, 99.60999298095703, 99.7199935913086, 99.65999603271484, 99.70999908447266, 99.66999816894531, 99.58999633789062, 99.70999908447266, 99.75999450683594, 99.58999633789062, 99.44999694824219, 99.7199935913086, 99.29999542236328, 99.77999877929688, 99.67999267578125, 99.72999572753906, 99.65999603271484, 99.65999603271484, 99.81999969482422, 99.62999725341797, 99.58999633789062, 99.67999267578125, 99.66999816894531, 99.63999938964844, 99.75, 99.83999633789062, 99.79999542236328, 99.80999755859375, 99.82999420166016, 99.8699951171875, 99.85999298095703, 99.80999755859375, 99.80999755859375, 99.82999420166016, 99.8499984741211, 99.81999969482422, 99.82999420166016, 99.85999298095703, 99.83999633789062, 99.85999298095703, 99.8499984741211, 99.8699951171875, 99.8699951171875, 99.87999725341797, 99.8699951171875, 99.81999969482422, 99.8499984741211, 99.80999755859375, 99.8499984741211, 99.7699966430664, 99.80999755859375, 99.7699966430664, 99.81999969482422, 99.80999755859375, 99.80999755859375, 99.83999633789062, 99.77999877929688, 99.7699966430664, 99.82999420166016, 99.82999420166016, 99.79999542236328, 99.79999542236328, 99.83999633789062, 99.80999755859375, 99.80999755859375, 99.78999328613281, 99.80999755859375, 99.81999969482422, 99.79999542236328, 99.82999420166016, 99.75999450683594, 99.72999572753906, 99.85999298095703, 99.81999969482422, 99.7199935913086], "epoch_time": 41.547194719314575, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/radam_0.001_2048_42.json <==
{"train_losses": [2.0908994674682617, 1.5575835704803467, 1.3211694955825806, 1.1505012512207031, 1.0119107961654663, 0.8854883909225464, 0.7627668380737305, 0.6782541871070862, 0.631723940372467, 0.5611799359321594, 0.49504968523979187, 0.4632919430732727, 0.43313565850257874, 0.4086790084838867, 0.3768896460533142, 0.35667189955711365, 0.3339892625808716, 0.3161192238330841, 0.30553141236305237, 0.27282947301864624, 0.2515203654766083, 0.24118435382843018, 0.22836945950984955, 0.2192090004682541, 0.21901747584342957, 0.19707220792770386, 0.1930239349603653, 0.19469143450260162, 0.16295085847377777, 0.1750614047050476, 0.1630321890115738, 0.15273965895175934, 0.14490890502929688, 0.14120054244995117, 0.14142999053001404, 0.13477203249931335, 0.11745356023311615, 0.12400048226118088, 0.10189357399940491, 0.10388713330030441, 0.10811199992895126, 0.11362848430871964, 0.10151637345552444, 0.09348254650831223, 0.0904528871178627, 0.08332956582307816, 0.0826745554804802, 0.07762089371681213, 0.07634132355451584, 0.07613376528024673, 0.07433012127876282, 0.07413812726736069, 0.07295245677232742, 0.06682432442903519, 0.07483313977718353, 0.06825169920921326, 0.06554464995861053, 0.06945354491472244, 0.05219564214348793, 0.057537492364645004, 0.05147673562169075, 0.05831117555499077, 0.059003762900829315, 0.05605980008840561, 0.05608782917261124, 0.04567807912826538, 0.04636640101671219, 0.045826736837625504, 0.05568186938762665, 0.05399047210812569, 0.05493369325995445, 0.05009036138653755, 0.0462070107460022, 0.04308821260929108, 0.038288265466690063, 0.03763145953416824, 0.03916510194540024, 0.04529772326350212, 0.04382611811161041, 0.04572068899869919, 0.044236376881599426, 0.038949012756347656, 0.04378530755639076, 0.042133428156375885, 0.03390946611762047, 0.03643731772899628, 0.03995254635810852, 0.03443862125277519, 0.03618438541889191, 0.03542383760213852, 0.03471636772155762, 0.029910529032349586, 0.039284829050302505, 0.038647592067718506, 0.03395502269268036, 0.03436785563826561, 0.04007192701101303, 0.030486930161714554, 0.0329250767827034, 0.03422185033559799, 0.025111176073551178, 0.03137195110321045, 0.030365055426955223, 0.03230739384889603, 0.03165299817919731, 0.020552804693579674, 0.02784961648285389, 0.0270988866686821, 0.02781156450510025, 0.026163175702095032, 0.03222345933318138, 0.030212590470910072, 0.034713227301836014, 0.028926100581884384, 0.02895781397819519, 0.032746993005275726, 0.029101477935910225, 0.028962980955839157, 0.029015829786658287, 0.02550465241074562, 0.01947830431163311, 0.02028718777000904, 0.018500208854675293, 0.024470442906022072, 0.03171868249773979, 0.02937549725174904, 0.025479726493358612, 0.03174879774451256, 0.025250794366002083, 0.02743789181113243, 0.026104183867573738, 0.02552914060652256, 0.021340124309062958, 0.024568850174546242, 0.02546466886997223, 0.021000299602746964, 0.025438236072659492, 0.021902799606323242, 0.02340678870677948, 0.021496178582310677, 0.02294662781059742, 0.024952610954642296, 0.028843138366937637, 0.024375619366765022, 0.024323217570781708, 0.020654240623116493, 0.025867316871881485, 0.01848859153687954, 0.024405429139733315, 0.02658439427614212, 0.013278236612677574, 0.0057294354774057865, 0.003764142980799079, 0.0017177541740238667, 0.0020813397131860256, 0.0019780308939516544, 0.0019017391605302691, 0.001712552853859961, 0.002055463381111622, 0.0012190486304461956, 0.0011928974417969584, 0.0009386410238221288, 0.001010016305372119, 0.0009873728267848492, 0.000910072005353868, 0.0007348625804297626, 0.0008942016866058111, 0.0010263749863952398, 0.0006512771942652762, 0.0008246369543485343, 0.0006835614331066608, 0.0006021882873028517, 0.0006267229910008609, 0.00046462792670354247, 0.0006802624557167292, 0.00048578515998087823, 0.0006098776939325035, 0.0005823833053000271, 0.0006274675251916051, 0.00041468520066700876, 0.0003243342216592282, 0.0004346568894106895, 0.00040467383223585784, 0.0006672468152828515, 0.0006702347891405225, 0.00033360638190060854, 0.00038996717194095254, 0.000479307200293988, 0.0003142370842397213, 0.0004576536302920431, 0.00031927364761941135, 0.00033765804255381227, 0.00022500035993289202, 0.0003205555258318782, 0.0003106753865722567, 0.00031114267767407, 0.00028500179178081453, 0.0003530249232426286, 0.00025761208962649107, 0.00030447746394202113], "accs1": [12.239999771118164, 44.75, 49.779998779296875, 59.27999496459961, 64.55000305175781, 66.63999938964844, 67.68999481201172, 67.23999786376953, 74.5999984741211, 66.41999816894531, 71.27000427246094, 74.37999725341797, 75.72999572753906, 74.72999572753906, 76.44999694824219, 79.27999877929688, 80.62999725341797, 78.75999450683594, 80.93999481201172, 81.39999389648438, 77.02999877929688, 82.68000030517578, 82.66999816894531, 79.87999725341797, 85.14999389648438, 84.44999694824219, 82.94999694824219, 84.33000183105469, 84.75999450683594, 83.2300033569336, 80.70999908447266, 84.83999633789062, 86.00999450683594, 85.49999237060547, 85.92999267578125, 84.8699951171875, 86.65999603271484, 88.30999755859375, 85.70999145507812, 85.20999908447266, 86.1399917602539, 82.61000061035156, 83.02999877929688, 85.35999298095703, 86.47999572753906, 86.27999877929688, 87.30999755859375, 88.31999969482422, 88.54000091552734, 87.82999420166016, 87.10999298095703, 88.4000015258789, 87.08999633789062, 88.58999633789062, 87.55999755859375, 88.33000183105469, 88.29999542236328, 88.55999755859375, 88.0199966430664, 89.36000061035156, 88.98999786376953, 88.93000030517578, 87.83999633789062, 89.62000274658203, 89.75, 87.02999877929688, 90.1500015258789, 89.11000061035156, 87.88999938964844, 89.48999786376953, 89.65999603271484, 89.75, 87.93000030517578, 89.25, 88.0999984741211, 88.72999572753906, 87.43000030517578, 89.70999908447266, 89.9800033569336, 87.07999420166016, 88.00999450683594, 89.05999755859375, 90.01000213623047, 90.5, 89.76000213623047, 89.95999908447266, 87.89999389648438, 89.66999816894531, 87.89999389648438, 89.18000030517578, 90.52999877929688, 89.77999877929688, 89.87999725341797, 90.5, 88.72999572753906, 89.86000061035156, 89.94999694824219, 89.44000244140625, 90.5999984741211, 90.12000274658203, 91.47999572753906, 89.15999603271484, 88.93000030517578, 90.55999755859375, 90.7699966430664, 89.25, 89.95999908447266, 90.73999786376953, 89.72000122070312, 88.87999725341797, 88.95999908447266, 89.30000305175781, 89.94999694824219, 90.37000274658203, 90.70999908447266, 90.52999877929688, 90.47000122070312, 89.83000183105469, 91.06999969482422, 91.43999481201172, 90.94000244140625, 90.0999984741211, 91.47999572753906, 89.73999786376953, 88.47999572753906, 90.66000366210938, 90.05000305175781, 91.3499984741211, 89.37000274658203, 90.52999877929688, 91.38999938964844, 89.55999755859375, 90.73999786376953, 88.54000091552734, 90.44000244140625, 90.6500015258789, 89.62999725341797, 91.22000122070312, 90.72000122070312, 90.95999908447266, 90.97999572753906, 91.3499984741211, 90.41999816894531, 89.94999694824219, 91.25, 89.94000244140625, 91.15999603271484, 91.48999786376953, 90.19999694824219, 90.91999816894531, 92.81999206542969, 93.32999420166016, 93.56999969482422, 93.57999420166016, 93.61000061035156, 93.6199951171875, 93.6199951171875, 93.64999389648438, 93.57999420166016, 93.75999450683594, 93.68000030517578, 93.77999877929688, 93.70999908447266, 93.87999725341797, 93.82999420166016, 93.80999755859375, 93.77999877929688, 93.78999328613281, 93.73999786376953, 93.78999328613281, 93.77999877929688, 93.78999328613281, 93.81999969482422, 93.8699951171875, 93.75, 93.78999328613281, 93.73999786376953, 93.79999542236328, 93.73999786376953, 93.79999542236328, 93.86000061035156, 93.8699951171875, 93.79999542236328, 93.7699966430664, 93.81999969482422, 93.90999603271484, 93.91999816894531, 93.90999603271484, 93.89999389648438, 93.83999633789062, 93.93999481201172, 93.86000061035156, 93.8499984741211, 93.95999908447266, 93.89999389648438, 93.90999603271484, 93.82999420166016, 93.98999786376953, 94.0, 93.97999572753906], "accs5": [60.07999801635742, 91.81999206542969, 92.99999237060547, 96.08999633789062, 96.43000030517578, 97.31999969482422, 97.39999389648438, 98.00999450683594, 98.42999267578125, 98.1399917602539, 98.1399917602539, 98.4699935913086, 98.5199966430664, 97.3499984741211, 98.7699966430664, 98.39999389648438, 98.98999786376953, 98.70999145507812, 99.1199951171875, 98.94999694824219, 98.90999603271484, 98.8699951171875, 99.24999237060547, 98.7199935913086, 99.35999298095703, 99.25999450683594, 99.19999694824219, 99.32999420166016, 99.13999938964844, 98.89999389648438, 98.07999420166016, 99.28999328613281, 98.77999877929688, 99.25999450683594, 99.49999237060547, 99.40999603271484, 99.16999816894531, 99.49999237060547, 99.17999267578125, 99.35999298095703, 99.29999542236328, 99.2699966430664, 99.27999877929688, 98.7199935913086, 99.54999542236328, 99.17999267578125, 99.37999725341797, 99.31999969482422, 99.52999877929688, 99.30999755859375, 99.5199966430664, 99.47999572753906, 99.28999328613281, 99.53999328613281, 99.42999267578125, 99.44999694824219, 99.47999572753906, 99.45999908447266, 99.32999420166016, 99.55999755859375, 99.54999542236328, 99.5999984741211, 99.22999572753906, 99.58999633789062, 99.43999481201172, 98.97999572753906, 99.50999450683594, 99.47999572753906, 99.50999450683594, 99.54999542236328, 99.5999984741211, 99.49999237060547, 99.41999816894531, 99.5199966430664, 99.50999450683594, 99.41999816894531, 99.41999816894531, 99.38999938964844, 99.54999542236328, 99.3699951171875, 99.33999633789062, 99.6199951171875, 99.43999481201172, 99.63999938964844, 99.48999786376953, 99.6199951171875, 99.30999755859375, 99.64999389648438, 99.4699935913086, 99.52999877929688, 99.49999237060547, 99.55999755859375, 99.35999298095703, 99.62999725341797, 99.47999572753906, 99.52999877929688, 99.67999267578125, 99.4699935913086, 99.63999938964844, 99.5999984741211, 99.60999298095703, 99.47999572753906, 99.48999786376953, 99.58999633789062, 99.64999389648438, 99.73999786376953, 99.63999938964844, 99.57999420166016, 99.54999542236328, 99.50999450683594, 99.6199951171875, 99.38999938964844, 99.65999603271484, 99.6199951171875, 99.70999908447266, 99.64999389648438, 99.54999542236328, 99.53999328613281, 99.66999816894531, 99.65999603271484, 99.58999633789062, 99.4699935913086, 99.62999725341797, 99.4699935913086, 99.47999572753906, 99.63999938964844, 99.56999969482422, 99.67999267578125, 99.56999969482422, 99.55999755859375, 99.63999938964844, 99.66999816894531, 99.66999816894531, 99.31999969482422, 99.53999328613281, 99.63999938964844, 99.6199951171875, 99.67999267578125, 99.55999755859375, 99.57999420166016, 99.56999969482422, 99.58999633789062, 99.6199951171875, 99.33999633789062, 99.56999969482422, 99.66999816894531, 99.63999938964844, 99.65999603271484, 99.63999938964844, 99.66999816894531, 99.7199935913086, 99.67999267578125, 99.70999908447266, 99.7199935913086, 99.70999908447266, 99.73999786376953, 99.72999572753906, 99.75, 99.67999267578125, 99.72999572753906, 99.69999694824219, 99.7199935913086, 99.72999572753906, 99.70999908447266, 99.68999481201172, 99.69999694824219, 99.66999816894531, 99.67999267578125, 99.68999481201172, 99.68999481201172, 99.70999908447266, 99.68999481201172, 99.68999481201172, 99.67999267578125, 99.67999267578125, 99.70999908447266, 99.7199935913086, 99.70999908447266, 99.68999481201172, 99.69999694824219, 99.68999481201172, 99.70999908447266, 99.68999481201172, 99.70999908447266, 99.66999816894531, 99.7199935913086, 99.70999908447266, 99.69999694824219, 99.7199935913086, 99.68999481201172, 99.66999816894531, 99.68999481201172, 99.70999908447266, 99.69999694824219, 99.70999908447266, 99.70999908447266, 99.67999267578125, 99.69999694824219, 99.69999694824219, 99.69999694824219], "epoch_time": 23.313881158828735, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/radam_0.001_256_42.json <==
{"train_losses": [1.6063679456710815, 1.0865503549575806, 0.8247365355491638, 0.6737788319587708, 0.594452977180481, 0.5350006222724915, 0.4780164659023285, 0.4364590048789978, 0.4116724133491516, 0.3769381046295166, 0.35376596450805664, 0.33082637190818787, 0.31185922026634216, 0.3010180592536926, 0.2835027277469635, 0.26115670800209045, 0.24492232501506805, 0.2430838644504547, 0.2325521558523178, 0.21749185025691986, 0.21291132271289825, 0.19998085498809814, 0.19503328204154968, 0.18436241149902344, 0.17066937685012817, 0.16715890169143677, 0.1630229651927948, 0.1526087373495102, 0.14571307599544525, 0.14016781747341156, 0.14095312356948853, 0.12527446448802948, 0.12405762076377869, 0.1243215948343277, 0.11393862962722778, 0.10918508470058441, 0.1072908267378807, 0.10754306614398956, 0.1042579784989357, 0.10409706085920334, 0.09069626033306122, 0.09227482974529266, 0.09037133306264877, 0.08494903892278671, 0.08572403341531754, 0.088594950735569, 0.0796707272529602, 0.08376602083444595, 0.08124114573001862, 0.0738513320684433, 0.0708928033709526, 0.07930814474821091, 0.06282427906990051, 0.07130657881498337, 0.06752423197031021, 0.06850400567054749, 0.06377002596855164, 0.060959745198488235, 0.05881628766655922, 0.06674344092607498, 0.061010636389255524, 0.05183800682425499, 0.05913061276078224, 0.05408494174480438, 0.05836303159594536, 0.05527372285723686, 0.056614950299263, 0.06317481398582458, 0.05458461865782738, 0.05965980887413025, 0.05176685377955437, 0.05448251962661743, 0.05152815952897072, 0.05148778855800629, 0.05410357937216759, 0.042297668755054474, 0.04359349608421326, 0.04813786596059799, 0.05031818151473999, 0.04854362830519676, 0.049819961190223694, 0.05129406601190567, 0.050255417823791504, 0.04961264505982399, 0.044768255203962326, 0.046988051384687424, 0.0452335923910141, 0.04539278522133827, 0.05182063952088356, 0.04032697528600693, 0.04845745116472244, 0.04757141321897507, 0.04893875494599342, 0.04442314803600311, 0.04592781513929367, 0.044784851372241974, 0.04633147269487381, 0.045787908136844635, 0.03797844052314758, 0.0449041984975338, 0.04629801586270332, 0.04316411912441254, 0.0430019237101078, 0.0451374351978302, 0.04745512083172798, 0.045025456696748734, 0.04261797294020653, 0.04114149883389473, 0.04113563522696495, 0.043395839631557465, 0.04186892509460449, 0.04239380732178688, 0.04689585417509079, 0.039019789546728134, 0.04075692594051361, 0.043801337480545044, 0.04359759762883186, 0.050417546182870865, 0.041896022856235504, 0.039839670062065125, 0.04424374923110008, 0.04904373362660408, 0.042422253638505936, 0.041220203042030334, 0.04450783133506775, 0.03967336565256119, 0.03952036052942276, 0.04042955860495567, 0.044297777116298676, 0.038618385791778564, 0.048496924340724945, 0.04338392987847328, 0.039415840059518814, 0.041443392634391785, 0.0448632687330246, 0.04066602513194084, 0.044075507670640945, 0.04073665291070938, 0.04512019455432892, 0.04620369151234627, 0.03233388438820839, 0.045286182314157486, 0.03622540831565857, 0.05289144814014435, 0.04102039337158203, 0.03996818885207176, 0.04213747754693031, 0.04434787109494209, 0.043376073241233826, 0.0404498428106308, 0.018780892714858055, 0.008925216272473335, 0.0063779400661587715, 0.004196410067379475, 0.0037432711105793715, 0.00254001934081316, 0.00216863420791924, 0.0015919257421046495, 0.0019210564205422997, 0.0017607957124710083, 0.001418977277353406, 0.0015843781875446439, 0.001329432358033955, 0.0011299691395834088, 0.0014918188098818064, 0.001606690464541316, 0.0014545051380991936, 0.0011277887970209122, 0.0010303905000910163, 0.001060317736119032, 0.0007782724569551647, 0.001129120821133256, 0.0012535523856058717, 0.0018760708626359701, 0.0018016834510490298, 0.0009439979330636561, 0.0021866499446332455, 0.0017647494096308947, 0.0007329697837121785, 0.0012635653838515282, 0.0010795536218211055, 0.0004507743287831545, 0.0012796861119568348, 0.0009115683496929705, 0.0011938817333430052, 0.0012317722430452704, 0.0011183201568201184, 0.0013513762969523668, 0.0007910157437436283, 0.001039639813825488, 0.0008832188323140144, 0.0009691255982033908, 0.0013819403247907758, 0.0008687305962666869, 0.0016590654850006104, 0.0009942903416231275, 0.0013240427942946553, 0.0022986482363194227, 0.0005871246685273945, 0.0006963190389797091], "accs1": [51.18000030517578, 64.95999908447266, 70.30000305175781, 71.83999633789062, 74.57999420166016, 76.04000091552734, 79.6199951171875, 81.81999969482422, 81.93999481201172, 84.06999969482422, 84.8499984741211, 85.3699951171875, 85.99999237060547, 84.41000366210938, 84.26000213623047, 87.91999816894531, 88.12999725341797, 85.0, 86.24999237060547, 89.30999755859375, 86.87999725341797, 88.91999816894531, 88.65999603271484, 87.86000061035156, 89.11000061035156, 89.23999786376953, 88.04000091552734, 89.51000213623047, 89.45999908447266, 90.37999725341797, 89.37000274658203, 90.83999633789062, 91.25999450683594, 90.56999969482422, 90.48999786376953, 91.39999389648438, 91.08000183105469, 90.29000091552734, 91.27999877929688, 91.02999877929688, 90.52000427246094, 89.93000030517578, 90.93000030517578, 90.29000091552734, 90.58000183105469, 89.70999908447266, 91.4699935913086, 90.8699951171875, 90.75, 90.55999755859375, 90.80000305175781, 91.47999572753906, 91.04999542236328, 91.41999816894531, 92.29999542236328, 90.9000015258789, 91.67999267578125, 91.36000061035156, 90.68000030517578, 91.68999481201172, 90.66000366210938, 91.0, 91.8699951171875, 91.8499984741211, 91.65999603271484, 91.91999816894531, 91.39999389648438, 90.18000030517578, 91.37999725341797, 91.25, 91.79999542236328, 92.41999816894531, 91.83999633789062, 91.27999877929688, 91.48999786376953, 92.06999206542969, 91.30999755859375, 91.33999633789062, 91.79999542236328, 92.32999420166016, 91.63999938964844, 91.13999938964844, 91.38999938964844, 91.0999984741211, 91.25999450683594, 91.8699951171875, 91.72999572753906, 91.08000183105469, 91.5999984741211, 92.45999908447266, 91.55999755859375, 91.37999725341797, 91.82999420166016, 92.41999816894531, 91.42999267578125, 92.40999603271484, 91.94999694824219, 92.3899917602539, 91.65999603271484, 91.66999816894531, 90.16999816894531, 91.77999877929688, 91.73999786376953, 91.63999938964844, 91.74999237060547, 92.45999908447266, 92.00999450683594, 91.5999984741211, 91.5, 91.39999389648438, 92.12999725341797, 91.87999725341797, 91.72999572753906, 91.50999450683594, 91.67999267578125, 92.0999984741211, 92.07999420166016, 92.57999420166016, 92.27999877929688, 91.92999267578125, 89.06999969482422, 92.72999572753906, 91.41999816894531, 92.25999450683594, 91.54999542236328, 91.8499984741211, 91.1199951171875, 92.32999420166016, 92.35999298095703, 92.07999420166016, 92.14999389648438, 90.72999572753906, 92.14999389648438, 91.39999389648438, 91.95999145507812, 90.58999633789062, 90.36000061035156, 92.07999420166016, 92.32999420166016, 92.17999267578125, 92.32999420166016, 92.54999542236328, 90.8499984741211, 91.3499984741211, 91.81999206542969, 91.92999267578125, 91.69999694824219, 92.18999481201172, 92.10999298095703, 90.34000396728516, 94.22000122070312, 94.43999481201172, 94.47000122070312, 94.5199966430664, 94.6199951171875, 94.58999633789062, 94.68999481201172, 94.5999984741211, 94.72000122070312, 94.56999969482422, 94.58999633789062, 94.68999481201172, 94.68999481201172, 94.68999481201172, 94.7699966430664, 94.88999938964844, 94.68999481201172, 94.65999603271484, 94.75999450683594, 94.68999481201172, 94.6500015258789, 94.5, 94.66999816894531, 94.6500015258789, 94.5, 94.72999572753906, 94.5, 94.69999694824219, 94.72000122070312, 94.56999969482422, 94.79000091552734, 94.83000183105469, 94.54999542236328, 94.55999755859375, 94.63999938964844, 94.54000091552734, 94.56999969482422, 94.38999938964844, 94.5, 94.43000030517578, 94.65999603271484, 94.69999694824219, 94.5999984741211, 94.40999603271484, 94.30999755859375, 94.44999694824219, 94.44999694824219, 94.61000061035156, 94.80999755859375, 94.7699966430664], "accs5": [93.61000061035156, 97.08999633789062, 97.29999542236328, 97.72999572753906, 98.19999694824219, 98.17999267578125, 98.8499984741211, 98.8699951171875, 99.04999542236328, 99.28999328613281, 99.13999938964844, 99.24999237060547, 99.2199935913086, 99.27999877929688, 99.12999725341797, 99.47999572753906, 99.47999572753906, 99.05999755859375, 99.41999816894531, 99.60999298095703, 99.1199951171875, 99.62999725341797, 99.6199951171875, 99.47999572753906, 99.63999938964844, 99.56999969482422, 99.3499984741211, 99.67999267578125, 99.60999298095703, 99.7699966430664, 99.5999984741211, 99.62999725341797, 99.70999908447266, 99.63999938964844, 99.58999633789062, 99.75999450683594, 99.67999267578125, 99.52999877929688, 99.78999328613281, 99.5999984741211, 99.7199935913086, 99.62999725341797, 99.77999877929688, 99.6199951171875, 99.60999298095703, 99.62999725341797, 99.70999908447266, 99.70999908447266, 99.67999267578125, 99.63999938964844, 99.7199935913086, 99.69999694824219, 99.54999542236328, 99.65999603271484, 99.73999786376953, 99.69999694824219, 99.75999450683594, 99.7699966430664, 99.63999938964844, 99.7699966430664, 99.64999389648438, 99.6199951171875, 99.75, 99.72999572753906, 99.67999267578125, 99.72999572753906, 99.78999328613281, 99.5999984741211, 99.73999786376953, 99.75, 99.60999298095703, 99.68999481201172, 99.7699966430664, 99.58999633789062, 99.6199951171875, 99.65999603271484, 99.64999389648438, 99.62999725341797, 99.7699966430664, 99.66999816894531, 99.62999725341797, 99.6199951171875, 99.72999572753906, 99.63999938964844, 99.52999877929688, 99.68999481201172, 99.69999694824219, 99.5999984741211, 99.75, 99.73999786376953, 99.49999237060547, 99.54999542236328, 99.5199966430664, 99.73999786376953, 99.7699966430664, 99.70999908447266, 99.60999298095703, 99.68999481201172, 99.65999603271484, 99.67999267578125, 99.63999938964844, 99.54999542236328, 99.64999389648438, 99.65999603271484, 99.75, 99.7699966430664, 99.70999908447266, 99.68999481201172, 99.68999481201172, 99.7199935913086, 99.66999816894531, 99.7699966430664, 99.75, 99.75, 99.63999938964844, 99.77999877929688, 99.7699966430664, 99.82999420166016, 99.72999572753906, 99.67999267578125, 99.35999298095703, 99.68999481201172, 99.66999816894531, 99.68999481201172, 99.69999694824219, 99.70999908447266, 99.66999816894531, 99.57999420166016, 99.69999694824219, 99.62999725341797, 99.68999481201172, 99.55999755859375, 99.79999542236328, 99.79999542236328, 99.72999572753906, 99.68999481201172, 99.63999938964844, 99.70999908447266, 99.73999786376953, 99.67999267578125, 99.65999603271484, 99.67999267578125, 99.57999420166016, 99.64999389648438, 99.65999603271484, 99.67999267578125, 99.60999298095703, 99.67999267578125, 99.63999938964844, 99.52999877929688, 99.82999420166016, 99.81999969482422, 99.80999755859375, 99.81999969482422, 99.8699951171875, 99.83999633789062, 99.81999969482422, 99.81999969482422, 99.8699951171875, 99.81999969482422, 99.78999328613281, 99.81999969482422, 99.75999450683594, 99.7699966430664, 99.77999877929688, 99.79999542236328, 99.75999450683594, 99.78999328613281, 99.77999877929688, 99.80999755859375, 99.75, 99.75999450683594, 99.82999420166016, 99.82999420166016, 99.79999542236328, 99.82999420166016, 99.80999755859375, 99.78999328613281, 99.8499984741211, 99.83999633789062, 99.8499984741211, 99.83999633789062, 99.82999420166016, 99.7699966430664, 99.78999328613281, 99.75, 99.82999420166016, 99.81999969482422, 99.7699966430664, 99.7699966430664, 99.83999633789062, 99.80999755859375, 99.8499984741211, 99.75, 99.82999420166016, 99.82999420166016, 99.79999542236328, 99.80999755859375, 99.81999969482422, 99.79999542236328], "epoch_time": 29.906367301940918, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/radam_0.001_32_42.json <==
{"train_losses": [1.5804905891418457, 1.0671402215957642, 0.8666245937347412, 0.7441297173500061, 0.6581018567085266, 0.5900964140892029, 0.5213380455970764, 0.4830101728439331, 0.4563022553920746, 0.42265570163726807, 0.40160465240478516, 0.36950191855430603, 0.36597490310668945, 0.36306971311569214, 0.3445625603199005, 0.33907175064086914, 0.3340238332748413, 0.3374197483062744, 0.3315153121948242, 0.32193294167518616, 0.3152772784233093, 0.3226931393146515, 0.31438225507736206, 0.3195919096469879, 0.31665077805519104, 0.3108952045440674, 0.31585878133773804, 0.31648626923561096, 0.29616817831993103, 0.3038203716278076, 0.3097373843193054, 0.2968256175518036, 0.3027564585208893, 0.29871365427970886, 0.2968797981739044, 0.3063499331474304, 0.28408071398735046, 0.30780312418937683, 0.2991395890712738, 0.2988029718399048, 0.30047607421875, 0.30184847116470337, 0.29227587580680847, 0.2971252202987671, 0.28831836581230164, 0.27663135528564453, 0.2884909212589264, 0.27952873706817627, 0.2898925840854645, 0.2992870509624481, 0.28824207186698914, 0.2860676348209381, 0.2811680734157562, 0.2930022180080414, 0.28846365213394165, 0.2819989323616028, 0.2956441044807434, 0.29806381464004517, 0.2785751521587372, 0.2872474789619446, 0.2816942036151886, 0.275371253490448, 0.28713953495025635, 0.2743128538131714, 0.28593477606773376, 0.28650692105293274, 0.2977926433086395, 0.28709888458251953, 0.2903844714164734, 0.2845424711704254, 0.2869119942188263, 0.2811448276042938, 0.2810291647911072, 0.28490757942199707, 0.28426462411880493, 0.2955789566040039, 0.2832164466381073, 0.2896447479724884, 0.2833283245563507, 0.2806311845779419, 0.2934909164905548, 0.28007039427757263, 0.27918535470962524, 0.2753230333328247, 0.28485816717147827, 0.2801866829395294, 0.27949920296669006, 0.2823026776313782, 0.2848660945892334, 0.27022042870521545, 0.2891651391983032, 0.28261494636535645, 0.28092479705810547, 0.27992990612983704, 0.2860523462295532, 0.29105082154273987, 0.2854031026363373, 0.2728804051876068, 0.2797485291957855, 0.28421837091445923, 0.2705574035644531, 0.2925454080104828, 0.2920495569705963, 0.2847946584224701, 0.2818792760372162, 0.27514219284057617, 0.2843839228153229, 0.2862369120121002, 0.2708717882633209, 0.2726955711841583, 0.2903363108634949, 0.2758010923862457, 0.2779948115348816, 0.2703145146369934, 0.27835574746131897, 0.2803608775138855, 0.27692803740501404, 0.28063374757766724, 0.29471951723098755, 0.26902392506599426, 0.27659186720848083, 0.28494495153427124, 0.28323379158973694, 0.26798582077026367, 0.27427151799201965, 0.2834746539592743, 0.28040990233421326, 0.28154292702674866, 0.2782517969608307, 0.2734302580356598, 0.2930244505405426, 0.27921557426452637, 0.2840312719345093, 0.27351391315460205, 0.2722301185131073, 0.2696291208267212, 0.28145912289619446, 0.2806358337402344, 0.28382450342178345, 0.27518799901008606, 0.2750058174133301, 0.2860714793205261, 0.27609843015670776, 0.28184881806373596, 0.2740948498249054, 0.28639355301856995, 0.2761777937412262, 0.2828294336795807, 0.2795470654964447, 0.27973034977912903, 0.13883167505264282, 0.09456285089254379, 0.08063338696956635, 0.06552504003047943, 0.05767401307821274, 0.053853899240493774, 0.04807653650641441, 0.04036150872707367, 0.0378093458712101, 0.0367586575448513, 0.03247937560081482, 0.031154051423072815, 0.028783470392227173, 0.024341929703950882, 0.026268785819411278, 0.023579513654112816, 0.024038635194301605, 0.02394750900566578, 0.023522108793258667, 0.023559022694826126, 0.019409943372011185, 0.019704507663846016, 0.01875479891896248, 0.023533759638667107, 0.022680087015032768, 0.02335694059729576, 0.02188560552895069, 0.020365921780467033, 0.022897614166140556, 0.017646415159106255, 0.022102775052189827, 0.020579393953084946, 0.019866282120347023, 0.019281325861811638, 0.01948671042919159, 0.017749236896634102, 0.02194668911397457, 0.020448418334126472, 0.021458754315972328, 0.02083037793636322, 0.02098066359758377, 0.02168833278119564, 0.024346325546503067, 0.021833110600709915, 0.023533625528216362, 0.021913055330514908, 0.022051788866519928, 0.02571954019367695, 0.021457405760884285, 0.02041773498058319], "accs1": [55.900001525878906, 70.38999938964844, 72.6199951171875, 79.00999450683594, 79.57999420166016, 82.27999877929688, 84.72000122070312, 83.3499984741211, 86.16999816894531, 84.5199966430664, 85.79999542236328, 86.70999908447266, 86.24999237060547, 86.20999908447266, 87.97999572753906, 87.75, 86.57999420166016, 87.93000030517578, 86.75999450683594, 87.43999481201172, 82.15999603271484, 88.3499984741211, 87.57999420166016, 89.16999816894531, 87.61000061035156, 85.82999420166016, 87.77999877929688, 88.22999572753906, 86.53999328613281, 88.58999633789062, 87.70999908447266, 87.88999938964844, 84.18000030517578, 87.79000091552734, 87.5, 88.79999542236328, 86.15999603271484, 87.00999450683594, 85.2199935913086, 86.6199951171875, 86.42999267578125, 88.52999877929688, 88.0199966430664, 88.40999603271484, 87.54999542236328, 89.38999938964844, 88.5, 89.12000274658203, 87.90999603271484, 88.43999481201172, 87.54000091552734, 88.86000061035156, 88.2699966430664, 87.73999786376953, 88.68000030517578, 87.93999481201172, 87.44999694824219, 89.02999877929688, 87.43000030517578, 86.83999633789062, 87.40999603271484, 85.18999481201172, 88.51000213623047, 88.51000213623047, 86.12999725341797, 87.10999298095703, 86.60999298095703, 89.58000183105469, 86.0199966430664, 85.52999877929688, 89.66999816894531, 87.93999481201172, 87.97000122070312, 86.63999938964844, 84.25, 88.73999786376953, 89.08999633789062, 89.80999755859375, 87.82999420166016, 86.1399917602539, 89.37999725341797, 88.33999633789062, 89.0999984741211, 87.47999572753906, 87.12999725341797, 89.41999816894531, 89.04000091552734, 85.77999877929688, 87.77999877929688, 88.2699966430664, 88.51000213623047, 87.69999694824219, 87.72000122070312, 87.0199966430664, 88.68000030517578, 88.20999908447266, 87.1199951171875, 86.94999694824219, 87.38999938964844, 88.58000183105469, 88.1199951171875, 89.7300033569336, 89.29000091552734, 87.41999816894531, 87.40999603271484, 87.05999755859375, 89.1500015258789, 89.02999877929688, 86.88999938964844, 88.68000030517578, 89.52999877929688, 88.1199951171875, 87.43999481201172, 89.40999603271484, 88.80999755859375, 88.55999755859375, 89.91000366210938, 87.41999816894531, 89.73999786376953, 89.0199966430664, 89.29000091552734, 87.88999938964844, 85.13999938964844, 89.83999633789062, 88.19999694824219, 85.49999237060547, 87.44999694824219, 89.76000213623047, 88.97999572753906, 88.66999816894531, 88.62999725341797, 88.68000030517578, 88.27999877929688, 88.1500015258789, 88.94000244140625, 90.06999969482422, 88.43000030517578, 87.65999603271484, 87.93999481201172, 87.13999938964844, 88.52999877929688, 89.26000213623047, 89.33999633789062, 87.02999877929688, 89.37999725341797, 88.6199951171875, 86.38999938964844, 88.83000183105469, 89.16999816894531, 88.30999755859375, 93.91999816894531, 94.25999450683594, 94.43000030517578, 94.48999786376953, 94.66999816894531, 94.62999725341797, 94.55999755859375, 94.68999481201172, 94.31999969482422, 94.6500015258789, 94.6500015258789, 94.32999420166016, 94.6199951171875, 94.50999450683594, 94.31999969482422, 94.47999572753906, 94.3499984741211, 94.3499984741211, 94.41999816894531, 94.68000030517578, 94.47000122070312, 94.6500015258789, 94.45999908447266, 94.04000091552734, 94.6199951171875, 94.4000015258789, 94.38999938964844, 94.44999694824219, 94.43000030517578, 94.36000061035156, 94.47000122070312, 94.38999938964844, 94.08999633789062, 94.47999572753906, 94.16999816894531, 94.43999481201172, 94.27999877929688, 94.45999908447266, 94.4000015258789, 94.27999877929688, 94.12999725341797, 94.19999694824219, 94.52999877929688, 93.73999786376953, 94.08999633789062, 94.5199966430664, 94.11000061035156, 94.50999450683594, 94.20999908447266, 94.27999877929688], "accs5": [94.88999938964844, 97.65999603271484, 98.12999725341797, 98.85999298095703, 98.60999298095703, 99.14999389648438, 99.37999725341797, 99.14999389648438, 99.37999725341797, 99.2199935913086, 99.14999389648438, 99.5999984741211, 99.43999481201172, 99.5999984741211, 99.64999389648438, 99.58999633789062, 99.39999389648438, 99.28999328613281, 99.44999694824219, 99.53999328613281, 98.53999328613281, 99.58999633789062, 99.4699935913086, 99.5199966430664, 99.6199951171875, 99.43999481201172, 99.43999481201172, 99.57999420166016, 99.40999603271484, 99.65999603271484, 99.5199966430664, 99.41999816894531, 99.42999267578125, 99.55999755859375, 99.03999328613281, 99.66999816894531, 99.32999420166016, 99.56999969482422, 99.45999908447266, 99.47999572753906, 99.42999267578125, 99.5199966430664, 99.53999328613281, 99.3699951171875, 99.54999542236328, 99.70999908447266, 99.66999816894531, 99.43999481201172, 99.42999267578125, 99.55999755859375, 99.4699935913086, 99.49999237060547, 99.67999267578125, 99.30999755859375, 99.63999938964844, 99.55999755859375, 99.44999694824219, 99.64999389648438, 99.32999420166016, 99.42999267578125, 99.32999420166016, 99.38999938964844, 99.24999237060547, 99.29999542236328, 99.39999389648438, 99.57999420166016, 99.07999420166016, 99.70999908447266, 99.4699935913086, 99.25999450683594, 99.69999694824219, 99.50999450683594, 99.47999572753906, 99.15999603271484, 99.29999542236328, 99.52999877929688, 99.69999694824219, 99.53999328613281, 99.3699951171875, 99.04999542236328, 99.58999633789062, 99.39999389648438, 99.6199951171875, 99.39999389648438, 99.42999267578125, 99.65999603271484, 99.41999816894531, 99.29999542236328, 99.47999572753906, 99.50999450683594, 99.63999938964844, 99.57999420166016, 99.5199966430664, 99.5199966430664, 99.44999694824219, 99.38999938964844, 99.1199951171875, 99.4699935913086, 99.45999908447266, 99.5999984741211, 99.5999984741211, 99.47999572753906, 99.55999755859375, 99.39999389648438, 99.31999969482422, 99.40999603271484, 99.5999984741211, 99.65999603271484, 99.35999298095703, 99.6199951171875, 99.45999908447266, 99.37999725341797, 99.4699935913086, 99.60999298095703, 99.42999267578125, 99.4699935913086, 99.58999633789062, 99.53999328613281, 99.45999908447266, 99.55999755859375, 99.63999938964844, 99.62999725341797, 99.32999420166016, 99.60999298095703, 99.57999420166016, 99.49999237060547, 99.25999450683594, 99.63999938964844, 99.49999237060547, 99.3699951171875, 99.52999877929688, 99.50999450683594, 99.66999816894531, 99.45999908447266, 99.42999267578125, 99.65999603271484, 99.53999328613281, 99.69999694824219, 99.47999572753906, 99.43999481201172, 99.47999572753906, 99.55999755859375, 99.53999328613281, 99.24999237060547, 99.54999542236328, 99.55999755859375, 99.54999542236328, 99.50999450683594, 99.42999267578125, 99.56999969482422, 99.8499984741211, 99.87999725341797, 99.94999694824219, 99.89999389648438, 99.90999603271484, 99.90999603271484, 99.93000030517578, 99.89999389648438, 99.88999938964844, 99.88999938964844, 99.8499984741211, 99.91999816894531, 99.93000030517578, 99.89999389648438, 99.88999938964844, 99.94999694824219, 99.90999603271484, 99.90999603271484, 99.88999938964844, 99.81999969482422, 99.83999633789062, 99.90999603271484, 99.83999633789062, 99.87999725341797, 99.85999298095703, 99.88999938964844, 99.81999969482422, 99.78999328613281, 99.83999633789062, 99.83999633789062, 99.79999542236328, 99.83999633789062, 99.79999542236328, 99.83999633789062, 99.81999969482422, 99.87999725341797, 99.83999633789062, 99.82999420166016, 99.82999420166016, 99.82999420166016, 99.83999633789062, 99.78999328613281, 99.83999633789062, 99.7699966430664, 99.78999328613281, 99.8699951171875, 99.80999755859375, 99.83999633789062, 99.81999969482422, 99.75], "epoch_time": 114.46735572814941, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/radam_0.001_4096_42.json <==
{"train_losses": [2.289759874343872, 1.8244060277938843, 1.5531046390533447, 1.3726402521133423, 1.2683459520339966, 1.14111328125, 1.0430943965911865, 0.9609245657920837, 0.888556718826294, 0.8269415497779846, 0.7188776135444641, 0.6861679553985596, 0.6361703872680664, 0.5839758515357971, 0.5465002655982971, 0.5210711359977722, 0.47542858123779297, 0.46174323558807373, 0.4408004879951477, 0.39407429099082947, 0.38197970390319824, 0.36577707529067993, 0.3224736750125885, 0.33714205026626587, 0.3050658404827118, 0.29730990529060364, 0.29861319065093994, 0.27621304988861084, 0.2515149712562561, 0.260551780462265, 0.23890374600887299, 0.2358594834804535, 0.2176552414894104, 0.20219352841377258, 0.2015056014060974, 0.18167409300804138, 0.16916432976722717, 0.18699412047863007, 0.15989930927753448, 0.1488139033317566, 0.16103403270244598, 0.15633413195610046, 0.1354975402355194, 0.13439598679542542, 0.13302956521511078, 0.12525993585586548, 0.11439698189496994, 0.10957920551300049, 0.10754594206809998, 0.11855916678905487, 0.12294373661279678, 0.0951744019985199, 0.0962182953953743, 0.10153274238109589, 0.08828304708003998, 0.08754029124975204, 0.09449028223752975, 0.09145789593458176, 0.06992427259683609, 0.07146451622247696, 0.08427748829126358, 0.07635271549224854, 0.08790440857410431, 0.07020688056945801, 0.07396291941404343, 0.0645388662815094, 0.06714507937431335, 0.05623975023627281, 0.059314094483852386, 0.07327725738286972, 0.06293834000825882, 0.06300228834152222, 0.06553083658218384, 0.055546682327985764, 0.05074315890669823, 0.052810270339250565, 0.05845866724848747, 0.05724595487117767, 0.05128197744488716, 0.07063589990139008, 0.07002578675746918, 0.04794425517320633, 0.04035557433962822, 0.044831082224845886, 0.04745474085211754, 0.05098368972539902, 0.053964436054229736, 0.05078493431210518, 0.050913840532302856, 0.051836639642715454, 0.048102762550115585, 0.04135415330529213, 0.041877370327711105, 0.04101593792438507, 0.04375388100743294, 0.04305323213338852, 0.04196295142173767, 0.041735246777534485, 0.042039331048727036, 0.05265234783291817, 0.04229959473013878, 0.031167078763246536, 0.036616601049900055, 0.03569131717085838, 0.03840155899524689, 0.02926049567759037, 0.025279980152845383, 0.026194941252470016, 0.03116648830473423, 0.036037713289260864, 0.033999133855104446, 0.03471751883625984, 0.03664565458893776, 0.039501436054706573, 0.04106943681836128, 0.03143344447016716, 0.02949400246143341, 0.02493259683251381, 0.02522965520620346, 0.02932622656226158, 0.028639664873480797, 0.029537487775087357, 0.0317838191986084, 0.03624377027153969, 0.03590191900730133, 0.03084186650812626, 0.031106268987059593, 0.029904941096901894, 0.02764650620520115, 0.03435555472970009, 0.029436087235808372, 0.031099313870072365, 0.030801111832261086, 0.038561467081308365, 0.032144200056791306, 0.023183338344097137, 0.02781180664896965, 0.035604145377874374, 0.03683978691697121, 0.02787858061492443, 0.018893763422966003, 0.013931169174611568, 0.016367558389902115, 0.022094666957855225, 0.020571669563651085, 0.022526605054736137, 0.031466081738471985, 0.03230666741728783, 0.04050355777144432, 0.030914001166820526, 0.017532803118228912, 0.009290813468396664, 0.005870801396667957, 0.00285477377474308, 0.0034528414253145456, 0.0028538310434669256, 0.00229714997112751, 0.00260296743363142, 0.002005727728828788, 0.0016758311539888382, 0.0018013132503256202, 0.0017108855536207557, 0.0015206757234409451, 0.0013771249214187264, 0.0012400803389027715, 0.0013069838751107454, 0.0013985001714900136, 0.0015627526445314288, 0.0012073538964614272, 0.0009935677517205477, 0.0010968804126605392, 0.000891147879883647, 0.0007890270208008587, 0.0011039604432880878, 0.001139553845860064, 0.000890313764102757, 0.0009385092416778207, 0.0008298025932163, 0.0006604924565181136, 0.000635848380625248, 0.0007000220357440412, 0.0006605538073927164, 0.0008733965223655105, 0.0005905017023906112, 0.0005992924561724067, 0.0005204271874390543, 0.0005567094776779413, 0.0006158375763334334, 0.0006063583423383534, 0.0005170570220798254, 0.00045503678848035634, 0.000479413487482816, 0.0006143883801996708, 0.00045368701103143394, 0.00046517656301148236, 0.0006008938071317971, 0.0005310495034791529, 0.0005691651604138315, 0.0004641305422410369, 0.0005546683096326888], "accs1": [9.999999046325684, 14.09000015258789, 39.119998931884766, 44.11000061035156, 53.119998931884766, 46.05999755859375, 54.6099967956543, 58.82999801635742, 59.92000198364258, 67.45999908447266, 66.29999542236328, 67.0999984741211, 66.16999816894531, 72.15999603271484, 73.02999877929688, 71.88999938964844, 74.05999755859375, 69.08000183105469, 76.93000030517578, 78.87999725341797, 73.28999328613281, 80.04999542236328, 76.6500015258789, 75.56999969482422, 80.87999725341797, 78.80999755859375, 76.36000061035156, 76.91999816894531, 79.13999938964844, 80.65999603271484, 80.73999786376953, 84.27000427246094, 83.58000183105469, 74.8499984741211, 81.65999603271484, 82.79000091552734, 80.60999298095703, 83.1500015258789, 82.83999633789062, 81.93999481201172, 81.27999877929688, 84.48999786376953, 85.32999420166016, 85.44999694824219, 82.18000030517578, 83.01000213623047, 84.69999694824219, 82.04000091552734, 83.70999908447266, 81.63999938964844, 77.01000213623047, 84.27000427246094, 83.87000274658203, 85.67999267578125, 83.27999877929688, 87.69999694824219, 86.72999572753906, 84.51000213623047, 86.66999816894531, 87.5, 86.72999572753906, 85.5199966430664, 86.78999328613281, 85.1199951171875, 86.5199966430664, 87.1199951171875, 87.72999572753906, 86.44999694824219, 86.75999450683594, 84.43000030517578, 86.25999450683594, 84.56999969482422, 85.55999755859375, 88.31999969482422, 88.54000091552734, 85.74999237060547, 83.5999984741211, 88.5199966430664, 86.67999267578125, 85.07999420166016, 85.33999633789062, 86.20999908447266, 85.64999389648438, 86.15999603271484, 87.5, 83.75, 87.05999755859375, 89.29000091552734, 88.30999755859375, 87.08999633789062, 87.87999725341797, 87.29999542236328, 88.23999786376953, 87.8499984741211, 86.80999755859375, 86.15999603271484, 88.05999755859375, 88.5, 87.83999633789062, 84.62999725341797, 87.1199951171875, 88.97000122070312, 88.48999786376953, 88.48999786376953, 88.05999755859375, 86.47999572753906, 88.98999786376953, 88.38999938964844, 87.3699951171875, 86.07999420166016, 88.0199966430664, 87.97999572753906, 87.82999420166016, 89.62999725341797, 88.44999694824219, 89.63999938964844, 86.54999542236328, 87.82999420166016, 88.23999786376953, 87.41999816894531, 88.3699951171875, 90.05999755859375, 88.58000183105469, 89.6500015258789, 87.69999694824219, 88.56999969482422, 87.05999755859375, 88.43999481201172, 88.70999908447266, 87.1199951171875, 88.44999694824219, 88.90999603271484, 89.16999816894531, 87.41999816894531, 88.27999877929688, 89.44999694824219, 88.08999633789062, 88.3499984741211, 88.79000091552734, 88.81999969482422, 89.20999908447266, 89.8499984741211, 89.95999908447266, 89.73999786376953, 90.19999694824219, 87.82999420166016, 89.18000030517578, 88.36000061035156, 88.5199966430664, 89.86000061035156, 91.75999450683594, 92.10999298095703, 92.24999237060547, 92.17999267578125, 92.37999725341797, 92.44999694824219, 92.45999908447266, 92.3899917602539, 92.3899917602539, 92.23999786376953, 92.40999603271484, 92.32999420166016, 92.29999542236328, 92.45999908447266, 92.37999725341797, 92.43999481201172, 92.3699951171875, 92.49999237060547, 92.58999633789062, 92.5999984741211, 92.53999328613281, 92.57999420166016, 92.63999938964844, 92.64999389648438, 92.74999237060547, 92.75999450683594, 92.78999328613281, 92.82999420166016, 92.63999938964844, 92.67999267578125, 92.66999816894531, 92.63999938964844, 92.70999908447266, 92.70999908447266, 92.70999908447266, 92.66999816894531, 92.68999481201172, 92.6199951171875, 92.65999603271484, 92.65999603271484, 92.66999816894531, 92.67999267578125, 92.63999938964844, 92.68999481201172, 92.65999603271484, 92.67999267578125, 92.72999572753906, 92.58999633789062, 92.60999298095703, 92.74999237060547], "accs5": [50.0, 65.87999725341797, 90.5, 91.22000122070312, 94.77999877929688, 93.7199935913086, 94.9000015258789, 96.19999694824219, 94.02999877929688, 97.6199951171875, 97.78999328613281, 97.47999572753906, 97.41999816894531, 97.40999603271484, 98.72999572753906, 96.55000305175781, 98.50999450683594, 98.47999572753906, 98.64999389648438, 98.82999420166016, 97.99999237060547, 98.80999755859375, 98.45999145507812, 98.18999481201172, 98.82999420166016, 98.7699966430664, 97.95999145507812, 97.75999450683594, 98.97999572753906, 99.03999328613281, 98.80999755859375, 99.23999786376953, 98.9699935913086, 98.6399917602539, 98.5999984741211, 99.12999725341797, 99.05999755859375, 99.31999969482422, 98.93999481201172, 98.93999481201172, 99.0199966430664, 99.27999877929688, 99.20999908447266, 99.16999816894531, 99.04999542236328, 98.8899917602539, 99.5199966430664, 97.81999206542969, 99.08999633789062, 99.31999969482422, 98.50999450683594, 98.8899917602539, 98.98999786376953, 98.78999328613281, 98.72999572753906, 99.43999481201172, 99.1199951171875, 99.41999816894531, 99.27999877929688, 99.37999725341797, 99.32999420166016, 99.03999328613281, 99.27999877929688, 99.22999572753906, 99.30999755859375, 99.38999938964844, 99.2699966430664, 99.33999633789062, 99.23999786376953, 99.35999298095703, 99.31999969482422, 99.30999755859375, 99.33999633789062, 99.38999938964844, 99.38999938964844, 99.28999328613281, 98.9699935913086, 99.44999694824219, 99.24999237060547, 99.23999786376953, 99.37999725341797, 99.35999298095703, 99.20999908447266, 99.31999969482422, 99.2199935913086, 99.3499984741211, 98.99999237060547, 99.57999420166016, 99.5199966430664, 99.44999694824219, 99.35999298095703, 99.17999267578125, 99.44999694824219, 99.32999420166016, 99.42999267578125, 99.35999298095703, 99.43999481201172, 99.50999450683594, 99.4699935913086, 98.90999603271484, 99.18999481201172, 99.41999816894531, 99.42999267578125, 99.35999298095703, 99.33999633789062, 99.41999816894531, 99.42999267578125, 99.44999694824219, 99.2199935913086, 99.07999420166016, 99.57999420166016, 99.31999969482422, 99.32999420166016, 99.52999877929688, 99.18999481201172, 99.38999938964844, 99.58999633789062, 99.32999420166016, 99.47999572753906, 99.20999908447266, 99.3499984741211, 99.48999786376953, 99.19999694824219, 99.40999603271484, 99.23999786376953, 99.17999267578125, 98.87999725341797, 99.45999908447266, 99.29999542236328, 99.19999694824219, 99.38999938964844, 99.42999267578125, 99.4699935913086, 99.43999481201172, 99.45999908447266, 99.57999420166016, 99.2699966430664, 99.41999816894531, 99.5199966430664, 99.45999908447266, 99.5199966430664, 99.38999938964844, 99.60999298095703, 99.54999542236328, 99.47999572753906, 99.41999816894531, 99.45999908447266, 99.4699935913086, 99.2199935913086, 99.54999542236328, 99.67999267578125, 99.66999816894531, 99.72999572753906, 99.75, 99.7199935913086, 99.75999450683594, 99.75, 99.73999786376953, 99.72999572753906, 99.72999572753906, 99.72999572753906, 99.75999450683594, 99.75, 99.73999786376953, 99.75, 99.73999786376953, 99.72999572753906, 99.72999572753906, 99.75, 99.75999450683594, 99.73999786376953, 99.73999786376953, 99.73999786376953, 99.75, 99.75, 99.7199935913086, 99.70999908447266, 99.7199935913086, 99.72999572753906, 99.73999786376953, 99.70999908447266, 99.7199935913086, 99.7199935913086, 99.70999908447266, 99.70999908447266, 99.72999572753906, 99.73999786376953, 99.7199935913086, 99.72999572753906, 99.70999908447266, 99.72999572753906, 99.72999572753906, 99.70999908447266, 99.70999908447266, 99.70999908447266, 99.69999694824219, 99.70999908447266, 99.7199935913086, 99.70999908447266, 99.73999786376953], "epoch_time": 23.122278213500977, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/radam_0.001_512_42.json <==
{"train_losses": [1.719333291053772, 1.218510389328003, 0.9569329619407654, 0.754351019859314, 0.6564886569976807, 0.5805462002754211, 0.5025266408920288, 0.4611525535583496, 0.4289701581001282, 0.3901500999927521, 0.3560764789581299, 0.33746588230133057, 0.33203354477882385, 0.2952030301094055, 0.28026342391967773, 0.26697519421577454, 0.24558205902576447, 0.24884755909442902, 0.23292087018489838, 0.21893920004367828, 0.20508229732513428, 0.20814862847328186, 0.185136616230011, 0.1821916699409485, 0.16362915933132172, 0.16142480075359344, 0.15258939564228058, 0.15234287083148956, 0.14772522449493408, 0.14766421914100647, 0.12724320590496063, 0.1314850002527237, 0.13189655542373657, 0.11905495822429657, 0.12094253301620483, 0.11673247814178467, 0.10786323249340057, 0.11296331137418747, 0.10451296716928482, 0.10130575299263, 0.09992030262947083, 0.10616383701562881, 0.086778923869133, 0.08990763127803802, 0.08238989114761353, 0.07931450754404068, 0.0783674418926239, 0.07890281081199646, 0.08269836753606796, 0.0753897950053215, 0.0750659853219986, 0.0682176724076271, 0.06487365067005157, 0.0757090151309967, 0.06379660964012146, 0.062126412987709045, 0.0709095299243927, 0.05826137959957123, 0.06096240505576134, 0.05936715006828308, 0.05954374000430107, 0.057007499039173126, 0.059164997190237045, 0.04847747087478638, 0.05482998862862587, 0.05211731418967247, 0.046725720167160034, 0.06004979461431503, 0.0466107614338398, 0.051379863172769547, 0.05147697031497955, 0.0517297089099884, 0.0463540218770504, 0.047896113246679306, 0.04563220217823982, 0.041902653872966766, 0.0449020192027092, 0.04206002503633499, 0.04130905121564865, 0.038972798734903336, 0.04285783693194389, 0.04734211415052414, 0.04056302830576897, 0.04641038924455643, 0.04256468266248703, 0.03548000380396843, 0.0361618846654892, 0.04219521954655647, 0.03857996314764023, 0.03673699498176575, 0.03583502769470215, 0.03926075994968414, 0.037126731127500534, 0.04105903208255768, 0.04193124547600746, 0.03766173869371414, 0.03802301734685898, 0.034982167184352875, 0.032518040388822556, 0.032786931842565536, 0.03652816638350487, 0.028814418241381645, 0.03118138574063778, 0.031233642250299454, 0.03388025984168053, 0.0364924892783165, 0.031048964709043503, 0.024919649586081505, 0.03061901219189167, 0.03145761415362358, 0.03352785483002663, 0.03598420321941376, 0.03149271756410599, 0.0256273802369833, 0.03980293497443199, 0.03019845113158226, 0.02713702619075775, 0.028832539916038513, 0.03264416381716728, 0.027396000921726227, 0.027531620115041733, 0.02587372437119484, 0.028907235711812973, 0.025118429213762283, 0.02848842181265354, 0.033509135246276855, 0.02621142566204071, 0.025057999417185783, 0.02834882214665413, 0.031217293813824654, 0.023157106712460518, 0.03394032269716263, 0.02344254031777382, 0.025332491844892502, 0.023670490831136703, 0.024051813408732414, 0.027216313406825066, 0.023826906457543373, 0.023982128128409386, 0.027700062841176987, 0.024871019646525383, 0.025692909955978394, 0.024522345513105392, 0.025530492886900902, 0.024317897856235504, 0.02182891219854355, 0.03154527395963669, 0.02821028046309948, 0.024868790060281754, 0.02520940452814102, 0.010204986669123173, 0.005061462987214327, 0.0036895168013870716, 0.002891697222366929, 0.0018602784257382154, 0.002300371415913105, 0.0013741734437644482, 0.0013921562349423766, 0.001047006924636662, 0.001257602358236909, 0.0011082424316555262, 0.0009200546774081886, 0.0007969650323502719, 0.0009334320784546435, 0.0007036190363578498, 0.0005819068173877895, 0.0006392986397258937, 0.0008061217959038913, 0.0007675838423892856, 0.0005837390199303627, 0.0006634505116380751, 0.0006730205495841801, 0.0002840396191459149, 0.0006115488358773291, 0.00042533170199021697, 0.00028762142756022513, 0.0003758080129045993, 0.0002615795820020139, 0.00025952814030461013, 0.00036531072692014277, 0.00023104190768208355, 0.0003368295729160309, 0.0001972024329006672, 0.00028262348496355116, 0.000491393671836704, 0.0003560093173291534, 0.0011641368037089705, 0.00047941962839104235, 0.0004791835672222078, 0.0011701653711497784, 0.0009610421257093549, 0.0012252934975549579, 0.0013789267977699637, 0.0008998944540508091, 0.0002775202156044543, 0.0006149383261799812, 0.0005284595536068082, 0.0003977300657425076, 0.0006246215780265629, 0.00044774054549634457], "accs1": [48.04999923706055, 58.019996643066406, 65.51000213623047, 71.66000366210938, 68.5199966430664, 79.48999786376953, 77.06999969482422, 78.0999984741211, 84.20999908447266, 83.69000244140625, 78.44999694824219, 83.05999755859375, 84.16000366210938, 83.0999984741211, 82.36000061035156, 83.27999877929688, 87.0, 85.66999816894531, 85.92999267578125, 87.93999481201172, 87.68000030517578, 85.5199966430664, 87.15999603271484, 89.2699966430664, 88.3699951171875, 87.38999938964844, 89.15999603271484, 88.77999877929688, 88.77999877929688, 86.2199935913086, 88.52999877929688, 89.1500015258789, 86.78999328613281, 89.91000366210938, 86.23999786376953, 90.30999755859375, 88.56999969482422, 89.63999938964844, 87.0999984741211, 89.94000244140625, 88.94000244140625, 88.75, 89.30000305175781, 89.86000061035156, 90.44000244140625, 88.00999450683594, 90.43000030517578, 91.40999603271484, 89.58999633789062, 91.19999694824219, 90.83000183105469, 91.39999389648438, 90.52999877929688, 91.50999450683594, 90.31999969482422, 90.54000091552734, 91.32999420166016, 91.48999786376953, 90.02999877929688, 90.73999786376953, 90.66999816894531, 91.36000061035156, 90.77999877929688, 90.88999938964844, 91.47999572753906, 90.88999938964844, 89.9800033569336, 92.05999755859375, 92.0199966430664, 91.56999206542969, 90.91999816894531, 90.83999633789062, 90.0199966430664, 91.77999877929688, 91.0999984741211, 92.37999725341797, 91.70999145507812, 92.66999816894531, 91.3699951171875, 91.5, 91.19999694824219, 91.04000091552734, 90.47000122070312, 91.12999725341797, 91.91999816894531, 91.54999542236328, 92.1199951171875, 91.70999145507812, 91.15999603271484, 92.2199935913086, 91.8499984741211, 91.89999389648438, 92.0999984741211, 92.47999572753906, 90.69999694824219, 91.55999755859375, 91.44999694824219, 92.19999694824219, 90.62000274658203, 91.74999237060547, 92.2699966430664, 92.31999206542969, 91.97999572753906, 92.00999450683594, 92.31999206542969, 92.06999206542969, 92.40999603271484, 92.32999420166016, 91.98999786376953, 91.83999633789062, 91.80999755859375, 91.83999633789062, 92.00999450683594, 91.93999481201172, 91.5199966430664, 92.15999603271484, 92.69999694824219, 91.7199935913086, 92.52999877929688, 92.29999542236328, 92.95999908447266, 92.10999298095703, 92.31999206542969, 92.18999481201172, 91.75999450683594, 92.43999481201172, 91.93999481201172, 91.79999542236328, 92.66999816894531, 92.49999237060547, 92.33999633789062, 91.56999206542969, 92.28999328613281, 93.07999420166016, 92.37999725341797, 92.24999237060547, 93.05999755859375, 91.65999603271484, 92.14999389648438, 92.44999694824219, 92.60999298095703, 92.55999755859375, 90.55000305175781, 92.23999786376953, 92.66999816894531, 92.7199935913086, 91.89999389648438, 91.20999908447266, 92.07999420166016, 91.82999420166016, 93.77999877929688, 94.06999969482422, 94.18999481201172, 94.18999481201172, 94.2699966430664, 94.2699966430664, 94.22999572753906, 94.27999877929688, 94.37999725341797, 94.40999603271484, 94.41999816894531, 94.47999572753906, 94.47999572753906, 94.43000030517578, 94.45999908447266, 94.47000122070312, 94.40999603271484, 94.44999694824219, 94.4000015258789, 94.36000061035156, 94.48999786376953, 94.43999481201172, 94.43000030517578, 94.55999755859375, 94.55999755859375, 94.57999420166016, 94.55999755859375, 94.62999725341797, 94.80999755859375, 94.6500015258789, 94.62999725341797, 94.63999938964844, 94.61000061035156, 94.73999786376953, 94.63999938964844, 94.55999755859375, 94.30999755859375, 94.62999725341797, 94.41999816894531, 94.3699951171875, 94.18999481201172, 94.2699966430664, 94.31999969482422, 94.37999725341797, 94.55999755859375, 94.23999786376953, 94.40999603271484, 94.4000015258789, 94.32999420166016, 94.52999877929688], "accs5": [93.25999450683594, 95.23999786376953, 96.97999572753906, 98.09999084472656, 97.50999450683594, 98.7199935913086, 97.95999145507812, 99.14999389648438, 99.13999938964844, 99.2199935913086, 98.82999420166016, 99.1199951171875, 99.20999908447266, 99.14999389648438, 99.15999603271484, 98.53999328613281, 99.4699935913086, 99.31999969482422, 99.33999633789062, 99.54999542236328, 99.52999877929688, 99.45999908447266, 99.32999420166016, 99.66999816894531, 99.58999633789062, 99.53999328613281, 99.64999389648438, 99.64999389648438, 99.64999389648438, 99.50999450683594, 99.55999755859375, 99.67999267578125, 99.37999725341797, 99.56999969482422, 99.31999969482422, 99.7199935913086, 99.50999450683594, 99.65999603271484, 99.5199966430664, 99.62999725341797, 99.63999938964844, 99.47999572753906, 99.66999816894531, 99.58999633789062, 99.6199951171875, 99.22999572753906, 99.7199935913086, 99.69999694824219, 99.66999816894531, 99.60999298095703, 99.65999603271484, 99.7199935913086, 99.68999481201172, 99.75, 99.68999481201172, 99.77999877929688, 99.72999572753906, 99.66999816894531, 99.66999816894531, 99.5999984741211, 99.69999694824219, 99.77999877929688, 99.7199935913086, 99.72999572753906, 99.66999816894531, 99.68999481201172, 99.62999725341797, 99.69999694824219, 99.75999450683594, 99.69999694824219, 99.60999298095703, 99.60999298095703, 99.64999389648438, 99.70999908447266, 99.67999267578125, 99.60999298095703, 99.56999969482422, 99.78999328613281, 99.70999908447266, 99.70999908447266, 99.75, 99.81999969482422, 99.5199966430664, 99.66999816894531, 99.63999938964844, 99.62999725341797, 99.79999542236328, 99.72999572753906, 99.62999725341797, 99.7199935913086, 99.78999328613281, 99.65999603271484, 99.73999786376953, 99.72999572753906, 99.60999298095703, 99.7699966430664, 99.64999389648438, 99.70999908447266, 99.68999481201172, 99.67999267578125, 99.72999572753906, 99.69999694824219, 99.68999481201172, 99.69999694824219, 99.70999908447266, 99.60999298095703, 99.69999694824219, 99.79999542236328, 99.7199935913086, 99.68999481201172, 99.67999267578125, 99.62999725341797, 99.77999877929688, 99.67999267578125, 99.68999481201172, 99.69999694824219, 99.79999542236328, 99.69999694824219, 99.72999572753906, 99.7699966430664, 99.64999389648438, 99.67999267578125, 99.67999267578125, 99.7199935913086, 99.62999725341797, 99.73999786376953, 99.7699966430664, 99.7199935913086, 99.66999816894531, 99.67999267578125, 99.75999450683594, 99.64999389648438, 99.7199935913086, 99.68999481201172, 99.73999786376953, 99.70999908447266, 99.73999786376953, 99.45999908447266, 99.63999938964844, 99.70999908447266, 99.64999389648438, 99.73999786376953, 99.54999542236328, 99.60999298095703, 99.66999816894531, 99.72999572753906, 99.6199951171875, 99.55999755859375, 99.5999984741211, 99.66999816894531, 99.79999542236328, 99.82999420166016, 99.83999633789062, 99.83999633789062, 99.82999420166016, 99.82999420166016, 99.81999969482422, 99.82999420166016, 99.79999542236328, 99.79999542236328, 99.80999755859375, 99.81999969482422, 99.83999633789062, 99.81999969482422, 99.80999755859375, 99.82999420166016, 99.79999542236328, 99.81999969482422, 99.83999633789062, 99.83999633789062, 99.79999542236328, 99.81999969482422, 99.83999633789062, 99.75999450683594, 99.79999542236328, 99.80999755859375, 99.75999450683594, 99.78999328613281, 99.7699966430664, 99.75999450683594, 99.77999877929688, 99.75999450683594, 99.79999542236328, 99.72999572753906, 99.78999328613281, 99.75999450683594, 99.75, 99.77999877929688, 99.77999877929688, 99.73999786376953, 99.75999450683594, 99.70999908447266, 99.77999877929688, 99.75, 99.75, 99.79999542236328, 99.78999328613281, 99.7699966430664, 99.77999877929688, 99.77999877929688], "epoch_time": 12.736953496932983, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/radam_0.001_64_42.json <==
{"train_losses": [1.5435351133346558, 1.039006233215332, 0.8406288623809814, 0.7102794647216797, 0.632276713848114, 0.5709317326545715, 0.512654185295105, 0.4695514738559723, 0.4435153901576996, 0.40601885318756104, 0.3708227276802063, 0.3401974141597748, 0.3212501108646393, 0.3156634569168091, 0.29613572359085083, 0.2778158485889435, 0.2596232295036316, 0.25721415877342224, 0.2514668405056, 0.22671891748905182, 0.23053959012031555, 0.22261632978916168, 0.21537558734416962, 0.2032998949289322, 0.20347337424755096, 0.1979397088289261, 0.2011188417673111, 0.19680696725845337, 0.18283669650554657, 0.18408291041851044, 0.18595752120018005, 0.1815388947725296, 0.18910913169384003, 0.17421120405197144, 0.17904478311538696, 0.1801944524049759, 0.17193296551704407, 0.17630720138549805, 0.17335699498653412, 0.17690974473953247, 0.17777292430400848, 0.16965340077877045, 0.17215277254581451, 0.17599590122699738, 0.16848525404930115, 0.16671393811702728, 0.1748306006193161, 0.16726894676685333, 0.1701752245426178, 0.1731986552476883, 0.1690945327281952, 0.168963223695755, 0.1658138483762741, 0.16789790987968445, 0.17105890810489655, 0.16656839847564697, 0.1622346043586731, 0.17498615384101868, 0.1593308001756668, 0.15777339041233063, 0.16242659091949463, 0.16358034312725067, 0.170326828956604, 0.1601991504430771, 0.16092661023139954, 0.16497190296649933, 0.16815972328186035, 0.16875849664211273, 0.1697515994310379, 0.15840201079845428, 0.1623040735721588, 0.15463991463184357, 0.171028271317482, 0.16101029515266418, 0.15790511667728424, 0.16439232230186462, 0.1641867607831955, 0.15708661079406738, 0.1659771054983139, 0.1490723192691803, 0.1614910364151001, 0.1566266417503357, 0.1567375212907791, 0.15591880679130554, 0.15550172328948975, 0.14928101003170013, 0.15603916347026825, 0.15437699854373932, 0.1573617309331894, 0.16316941380500793, 0.15805503726005554, 0.15226736664772034, 0.15663382411003113, 0.14745956659317017, 0.15125693380832672, 0.1541908234357834, 0.15900598466396332, 0.14691214263439178, 0.1590362787246704, 0.15925294160842896, 0.15132644772529602, 0.15617169439792633, 0.14628197252750397, 0.1606079488992691, 0.15655453503131866, 0.15770858526229858, 0.15297722816467285, 0.14919786155223846, 0.1503680944442749, 0.15164092183113098, 0.1453947275876999, 0.15266963839530945, 0.15137894451618195, 0.1530858874320984, 0.16337603330612183, 0.15352346003055573, 0.14970263838768005, 0.14879287779331207, 0.14404556155204773, 0.14268463850021362, 0.14745710790157318, 0.15049968659877777, 0.15506358444690704, 0.14227262139320374, 0.1553230881690979, 0.15742327272891998, 0.1439548283815384, 0.14250774681568146, 0.15076738595962524, 0.14833615720272064, 0.15424413979053497, 0.14385086297988892, 0.1503957062959671, 0.14289769530296326, 0.15060149133205414, 0.14840742945671082, 0.15431994199752808, 0.14856204390525818, 0.148236483335495, 0.14783808588981628, 0.13889232277870178, 0.14701013267040253, 0.14330613613128662, 0.15046603977680206, 0.14465397596359253, 0.15963277220726013, 0.1437155306339264, 0.14480522274971008, 0.14874698221683502, 0.14554646611213684, 0.05863656476140022, 0.02962172031402588, 0.023911161348223686, 0.018841514363884926, 0.015605802647769451, 0.012978768907487392, 0.012579812668263912, 0.013091935776174068, 0.010179844684898853, 0.009480352513492107, 0.007758275140076876, 0.0065412516705691814, 0.008841284550726414, 0.007571827154606581, 0.009517749771475792, 0.006885862443596125, 0.005041532218456268, 0.007208541501313448, 0.0078213419765234, 0.007619691547006369, 0.0056147039867937565, 0.008247400633990765, 0.0071209995076060295, 0.004942717961966991, 0.004314945079386234, 0.006212765350937843, 0.005950912367552519, 0.0041625904850661755, 0.006391256581991911, 0.007767668459564447, 0.00588392186909914, 0.004557272419333458, 0.005138726904988289, 0.004203631076961756, 0.005291384644806385, 0.007250756490975618, 0.006010269746184349, 0.004713046830147505, 0.004364484921097755, 0.005488427821546793, 0.0066800774075090885, 0.00628932798281312, 0.006577359978109598, 0.0037414622493088245, 0.006394719239324331, 0.005679243244230747, 0.006310582160949707, 0.005167563445866108, 0.006958602927625179, 0.005505256354808807], "accs1": [47.79999923706055, 65.06999969482422, 72.33000183105469, 78.56999969482422, 79.75999450683594, 80.63999938964844, 83.37999725341797, 81.83999633789062, 86.35999298095703, 84.75, 86.39999389648438, 86.12999725341797, 86.97999572753906, 88.58000183105469, 87.37999725341797, 89.05999755859375, 88.47999572753906, 89.45999908447266, 89.47999572753906, 87.97000122070312, 89.73999786376953, 88.55999755859375, 89.66999816894531, 90.63999938964844, 90.9000015258789, 89.01000213623047, 88.90999603271484, 89.91000366210938, 88.30999755859375, 89.98999786376953, 88.43999481201172, 86.89999389648438, 90.66000366210938, 90.1500015258789, 89.22999572753906, 89.18000030517578, 90.34000396728516, 89.4000015258789, 90.11000061035156, 88.5999984741211, 89.97000122070312, 90.0999984741211, 90.68000030517578, 88.55999755859375, 91.19999694824219, 89.5199966430664, 90.2300033569336, 88.79999542236328, 90.1500015258789, 88.18999481201172, 89.70999908447266, 90.87999725341797, 90.02999877929688, 90.22000122070312, 90.05999755859375, 90.0199966430664, 89.37000274658203, 90.36000061035156, 88.5, 89.4000015258789, 88.30999755859375, 89.45999908447266, 90.0199966430664, 90.72999572753906, 88.72999572753906, 90.61000061035156, 89.18000030517578, 90.27000427246094, 90.05999755859375, 91.12999725341797, 91.20999908447266, 90.52000427246094, 89.19999694824219, 91.8899917602539, 87.06999969482422, 90.29000091552734, 90.52999877929688, 89.08999633789062, 88.0999984741211, 91.22999572753906, 89.45999908447266, 90.20999908447266, 90.90999603271484, 90.51000213623047, 89.5199966430664, 90.31999969482422, 90.72999572753906, 90.52000427246094, 90.25, 90.30000305175781, 89.36000061035156, 90.43000030517578, 90.16000366210938, 90.05999755859375, 91.31999969482422, 90.0, 90.62000274658203, 88.40999603271484, 88.51000213623047, 90.22000122070312, 89.3499984741211, 89.41999816894531, 90.38999938964844, 89.30999755859375, 90.93000030517578, 91.14999389648438, 91.2699966430664, 90.4000015258789, 90.04000091552734, 90.72999572753906, 89.72000122070312, 86.70999908447266, 88.68000030517578, 90.75, 90.2300033569336, 88.29999542236328, 91.18999481201172, 91.0, 87.8499984741211, 89.37999725341797, 90.81999969482422, 90.44999694824219, 91.02999877929688, 88.3499984741211, 91.38999938964844, 91.62999725341797, 91.30999755859375, 91.08999633789062, 90.61000061035156, 89.4000015258789, 90.34000396728516, 90.77999877929688, 90.02999877929688, 89.16999816894531, 89.7699966430664, 90.45999908447266, 90.04000091552734, 90.56999969482422, 89.51000213623047, 89.20999908447266, 90.72000122070312, 89.30999755859375, 90.27000427246094, 90.52000427246094, 89.76000213623047, 90.55000305175781, 90.11000061035156, 91.12999725341797, 89.47999572753906, 87.3499984741211, 94.30999755859375, 94.66999816894531, 94.65999603271484, 94.97000122070312, 94.91999816894531, 94.69999694824219, 95.0, 94.94999694824219, 94.88999938964844, 94.93999481201172, 94.8499984741211, 94.97999572753906, 95.2699966430664, 95.01000213623047, 94.95999908447266, 94.93000030517578, 94.88999938964844, 94.8699951171875, 94.93999481201172, 94.79999542236328, 94.75999450683594, 94.81999969482422, 94.69999694824219, 94.5999984741211, 94.44999694824219, 94.9000015258789, 94.73999786376953, 94.54000091552734, 94.56999969482422, 95.04999542236328, 94.91999816894531, 94.75999450683594, 94.8499984741211, 94.83999633789062, 94.25999450683594, 94.83000183105469, 94.87999725341797, 94.47999572753906, 94.73999786376953, 94.79000091552734, 94.79000091552734, 94.47000122070312, 94.97999572753906, 94.9000015258789, 94.5, 94.8699951171875, 94.61000061035156, 94.54999542236328, 94.61000061035156, 94.77999877929688], "accs5": [93.12999725341797, 96.55000305175781, 97.70999908447266, 98.7699966430664, 98.8699951171875, 98.82999420166016, 99.3499984741211, 99.06999206542969, 99.47999572753906, 99.31999969482422, 99.47999572753906, 99.42999267578125, 99.63999938964844, 99.58999633789062, 99.67999267578125, 99.6199951171875, 99.63999938964844, 99.65999603271484, 99.55999755859375, 99.60999298095703, 99.66999816894531, 99.56999969482422, 99.53999328613281, 99.67999267578125, 99.73999786376953, 99.57999420166016, 99.6199951171875, 99.7199935913086, 99.64999389648438, 99.7199935913086, 99.67999267578125, 99.54999542236328, 99.75, 99.7699966430664, 99.58999633789062, 99.60999298095703, 99.69999694824219, 99.63999938964844, 99.69999694824219, 99.64999389648438, 99.57999420166016, 99.53999328613281, 99.75, 99.57999420166016, 99.73999786376953, 99.55999755859375, 99.65999603271484, 99.55999755859375, 99.5999984741211, 99.33999633789062, 99.75999450683594, 99.73999786376953, 99.68999481201172, 99.72999572753906, 99.54999542236328, 99.60999298095703, 99.56999969482422, 99.53999328613281, 99.50999450683594, 99.66999816894531, 99.28999328613281, 99.65999603271484, 99.66999816894531, 99.70999908447266, 99.27999877929688, 99.81999969482422, 99.49999237060547, 99.7699966430664, 99.54999542236328, 99.65999603271484, 99.70999908447266, 99.72999572753906, 99.41999816894531, 99.7699966430664, 99.56999969482422, 99.68999481201172, 99.72999572753906, 99.58999633789062, 99.3699951171875, 99.73999786376953, 99.7199935913086, 99.69999694824219, 99.63999938964844, 99.75999450683594, 99.62999725341797, 99.75, 99.60999298095703, 99.65999603271484, 99.7199935913086, 99.65999603271484, 99.50999450683594, 99.58999633789062, 99.64999389648438, 99.62999725341797, 99.62999725341797, 99.65999603271484, 99.69999694824219, 99.66999816894531, 99.73999786376953, 99.69999694824219, 99.58999633789062, 99.52999877929688, 99.67999267578125, 99.66999816894531, 99.7699966430664, 99.67999267578125, 99.68999481201172, 99.67999267578125, 99.73999786376953, 99.62999725341797, 99.5999984741211, 99.33999633789062, 99.60999298095703, 99.6199951171875, 99.65999603271484, 99.31999969482422, 99.70999908447266, 99.67999267578125, 99.40999603271484, 99.68999481201172, 99.56999969482422, 99.67999267578125, 99.67999267578125, 99.66999816894531, 99.67999267578125, 99.72999572753906, 99.6199951171875, 99.81999969482422, 99.65999603271484, 99.56999969482422, 99.68999481201172, 99.7199935913086, 99.57999420166016, 99.7199935913086, 99.62999725341797, 99.64999389648438, 99.55999755859375, 99.60999298095703, 99.65999603271484, 99.35999298095703, 99.66999816894531, 99.65999603271484, 99.53999328613281, 99.64999389648438, 99.60999298095703, 99.69999694824219, 99.47999572753906, 99.75, 99.70999908447266, 99.18999481201172, 99.89999389648438, 99.8699951171875, 99.81999969482422, 99.87999725341797, 99.93000030517578, 99.89999389648438, 99.8699951171875, 99.87999725341797, 99.83999633789062, 99.8699951171875, 99.83999633789062, 99.8499984741211, 99.8499984741211, 99.82999420166016, 99.82999420166016, 99.81999969482422, 99.83999633789062, 99.85999298095703, 99.87999725341797, 99.85999298095703, 99.8699951171875, 99.85999298095703, 99.8699951171875, 99.83999633789062, 99.78999328613281, 99.82999420166016, 99.87999725341797, 99.77999877929688, 99.7699966430664, 99.79999542236328, 99.80999755859375, 99.81999969482422, 99.8499984741211, 99.8699951171875, 99.77999877929688, 99.8499984741211, 99.81999969482422, 99.7699966430664, 99.78999328613281, 99.8499984741211, 99.83999633789062, 99.83999633789062, 99.78999328613281, 99.79999542236328, 99.7699966430664, 99.82999420166016, 99.83999633789062, 99.7699966430664, 99.79999542236328, 99.78999328613281], "epoch_time": 79.4656708240509, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_1024_42.json <==
{"train_losses": [2.3013997077941895, 2.1881015300750732, 2.1027944087982178, 2.014780044555664, 1.9497343301773071, 1.8944978713989258, 1.8458924293518066, 1.8056583404541016, 1.7728739976882935, 1.7436710596084595, 1.7164918184280396, 1.6918143033981323, 1.669629693031311, 1.6469874382019043, 1.6271686553955078, 1.6027605533599854, 1.5862770080566406, 1.566624641418457, 1.545991063117981, 1.5272454023361206, 1.508530616760254, 1.490458369255066, 1.4739465713500977, 1.4554704427719116, 1.4383033514022827, 1.425100564956665, 1.4063719511032104, 1.3963406085968018, 1.3816077709197998, 1.3667080402374268, 1.3530340194702148, 1.3407996892929077, 1.3285362720489502, 1.3139513731002808, 1.3022258281707764, 1.286390781402588, 1.2736538648605347, 1.2651965618133545, 1.2528282403945923, 1.2392414808273315, 1.230573058128357, 1.215720772743225, 1.2054277658462524, 1.1942342519760132, 1.1839935779571533, 1.1717244386672974, 1.1599435806274414, 1.1454954147338867, 1.1352940797805786, 1.1230990886688232, 1.1140576601028442, 1.1004899740219116, 1.0946121215820312, 1.0843992233276367, 1.0668087005615234, 1.0589700937271118, 1.0471147298812866, 1.0347864627838135, 1.0238487720489502, 1.0171297788619995, 1.004958152770996, 0.9931671619415283, 0.9835579991340637, 0.975549578666687, 0.9682959914207458, 0.958775520324707, 0.9475903511047363, 0.9344331622123718, 0.927574098110199, 0.9189404249191284, 0.9074859023094177, 0.8993781208992004, 0.8899738788604736, 0.8853827714920044, 0.8715797662734985, 0.8643408417701721, 0.8562052845954895, 0.8470496535301208, 0.8427855372428894, 0.8356519341468811, 0.8270048499107361, 0.8183560967445374, 0.8140102624893188, 0.8063374757766724, 0.7962614893913269, 0.7918609380722046, 0.7819759845733643, 0.7741259932518005, 0.7722375392913818, 0.7614701390266418, 0.7569098472595215, 0.7499005794525146, 0.7445643544197083, 0.735897958278656, 0.7321865558624268, 0.7266827821731567, 0.7166446447372437, 0.7137290239334106, 0.7048875689506531, 0.6948807835578918, 0.6885219216346741, 0.6867002248764038, 0.6786612868309021, 0.6751140356063843, 0.6664173007011414, 0.6618152260780334, 0.657036304473877, 0.6509880423545837, 0.6494808197021484, 0.6339700818061829, 0.6277187466621399, 0.6251644492149353, 0.6188409924507141, 0.6152163743972778, 0.6066501140594482, 0.6028303503990173, 0.5937785506248474, 0.5910173654556274, 0.5849117636680603, 0.579756498336792, 0.5733234286308289, 0.5652093887329102, 0.5619405508041382, 0.5571338534355164, 0.554252564907074, 0.5439212918281555, 0.5356805324554443, 0.5337719321250916, 0.5275042057037354, 0.5220547914505005, 0.5158248543739319, 0.509071409702301, 0.5073551535606384, 0.5002934336662292, 0.4933590888977051, 0.49204814434051514, 0.4853835105895996, 0.4756397604942322, 0.47699347138404846, 0.4697575271129608, 0.4659078121185303, 0.4593420922756195, 0.45426705479621887, 0.4484170973300934, 0.4422951340675354, 0.43827176094055176, 0.43765854835510254, 0.4293161928653717, 0.4281012713909149, 0.4236758053302765, 0.39752382040023804, 0.3892960548400879, 0.38548246026039124, 0.38295531272888184, 0.38618144392967224, 0.38403183221817017, 0.3835766613483429, 0.3835809528827667, 0.3800565004348755, 0.3795841634273529, 0.3837258815765381, 0.3786376416683197, 0.37767234444618225, 0.3804383873939514, 0.3757299482822418, 0.37997564673423767, 0.37730541825294495, 0.3755176365375519, 0.37446922063827515, 0.3743084967136383, 0.3702836334705353, 0.37563514709472656, 0.37314093112945557, 0.3675880432128906, 0.36917975544929504, 0.36670100688934326, 0.36888933181762695, 0.3713015913963318, 0.3680828809738159, 0.3684301972389221, 0.3670962452888489, 0.36797893047332764, 0.36419612169265747, 0.36447593569755554, 0.36319097876548767, 0.3615116775035858, 0.36271870136260986, 0.363217830657959, 0.36220210790634155, 0.36167874932289124, 0.36204975843429565, 0.35811713337898254, 0.3616091012954712, 0.35875171422958374, 0.35841068625450134, 0.3595803678035736, 0.3547603487968445, 0.3556634187698364, 0.3563181459903717, 0.3561002314090729], "accs1": [14.459999084472656, 20.03999900817871, 23.760000228881836, 26.10999870300293, 28.259998321533203, 30.649999618530273, 32.5, 34.07999801635742, 35.380001068115234, 36.279998779296875, 37.29999923706055, 37.89999771118164, 38.36000061035156, 39.439998626708984, 39.869998931884766, 40.52000045776367, 41.32999801635742, 42.36000061035156, 43.39999771118164, 44.40999984741211, 45.040000915527344, 45.62999725341797, 46.46999740600586, 46.96999740600586, 47.959999084472656, 48.529998779296875, 48.599998474121094, 49.869998931884766, 50.589996337890625, 51.029998779296875, 51.37000274658203, 51.869998931884766, 52.3599967956543, 52.89999771118164, 53.21999740600586, 53.939998626708984, 53.92000198364258, 54.35000228881836, 54.869998931884766, 55.30999755859375, 55.81999969482422, 55.709999084472656, 55.709999084472656, 57.0, 57.05999755859375, 57.23999786376953, 57.900001525878906, 58.349998474121094, 58.599998474121094, 59.13999557495117, 59.34000015258789, 59.79999923706055, 60.2599983215332, 59.939998626708984, 61.279998779296875, 61.63999938964844, 62.00999450683594, 62.019996643066406, 61.829994201660156, 61.56999969482422, 63.13999938964844, 63.86000061035156, 63.589996337890625, 63.909996032714844, 64.37999725341797, 64.3499984741211, 64.86000061035156, 65.3499984741211, 66.1199951171875, 66.0199966430664, 65.81999969482422, 65.91999816894531, 66.68999481201172, 67.06999206542969, 67.20999908447266, 67.38999938964844, 67.70999908447266, 68.03999328613281, 67.78999328613281, 68.18999481201172, 67.10999298095703, 68.86000061035156, 68.62999725341797, 69.41999816894531, 69.79000091552734, 69.86000061035156, 69.20999908447266, 70.20999908447266, 70.29000091552734, 70.41999816894531, 70.70999908447266, 70.61000061035156, 70.38999938964844, 71.45000457763672, 70.37000274658203, 71.13999938964844, 72.12999725341797, 72.04000091552734, 71.38999938964844, 72.8499984741211, 72.68999481201172, 72.11000061035156, 73.02999877929688, 73.50999450683594, 73.35999298095703, 73.40999603271484, 73.2199935913086, 73.06999206542969, 73.94999694824219, 74.69999694824219, 74.02999877929688, 74.52999877929688, 73.85999298095703, 75.36000061035156, 74.38999938964844, 75.0999984741211, 75.47999572753906, 75.43999481201172, 75.29999542236328, 76.1500015258789, 75.9000015258789, 75.43999481201172, 76.61000061035156, 76.33000183105469, 76.45999908447266, 76.66999816894531, 76.6500015258789, 76.81999969482422, 76.72000122070312, 77.41000366210938, 77.41999816894531, 77.69000244140625, 78.5, 77.2300033569336, 77.95999908447266, 77.80999755859375, 78.11000061035156, 78.19999694824219, 78.33999633789062, 79.24999237060547, 78.86000061035156, 79.54999542236328, 79.5999984741211, 79.17999267578125, 78.55999755859375, 79.3699951171875, 79.3699951171875, 78.88999938964844, 79.97999572753906, 80.25999450683594, 81.18999481201172, 81.41999816894531, 81.2699966430664, 81.39999389648438, 81.44999694824219, 81.44999694824219, 81.54999542236328, 81.23999786376953, 81.37999725341797, 81.5199966430664, 81.50999450683594, 81.39999389648438, 81.62999725341797, 81.57999420166016, 81.61000061035156, 81.62999725341797, 81.63999938964844, 81.50999450683594, 81.65999603271484, 81.54000091552734, 81.57999420166016, 81.58999633789062, 81.7699966430664, 81.5999984741211, 81.6500015258789, 81.47000122070312, 81.63999938964844, 81.54000091552734, 81.68999481201172, 81.73999786376953, 81.8499984741211, 81.72000122070312, 81.72000122070312, 81.68999481201172, 81.54000091552734, 81.83999633789062, 81.5999984741211, 81.57999420166016, 81.61000061035156, 81.83000183105469, 81.63999938964844, 81.68000030517578, 81.8699951171875, 81.80999755859375, 81.83999633789062, 81.80999755859375, 81.77999877929688, 81.73999786376953, 81.75, 81.86000061035156], "accs5": [62.1199951171875, 72.31999969482422, 78.01000213623047, 81.6199951171875, 82.95999908447266, 84.5, 85.72999572753906, 86.8499984741211, 88.0199966430664, 88.43000030517578, 89.30000305175781, 89.58999633789062, 89.97000122070312, 90.22000122070312, 90.44999694824219, 90.62999725341797, 91.0, 91.28999328613281, 91.38999938964844, 91.79999542236328, 91.9699935913086, 92.12999725341797, 92.56999206542969, 92.81999206542969, 93.03999328613281, 93.27999877929688, 93.27999877929688, 93.61000061035156, 93.54999542236328, 93.81999969482422, 93.81999969482422, 93.87999725341797, 93.87999725341797, 94.16999816894531, 94.29999542236328, 94.54999542236328, 94.5199966430664, 94.5199966430664, 94.58999633789062, 94.9000015258789, 95.0, 95.0999984741211, 95.08999633789062, 95.26000213623047, 95.37999725341797, 95.3499984741211, 95.41999816894531, 95.5999984741211, 95.41999816894531, 95.58000183105469, 95.72999572753906, 96.0199966430664, 96.12000274658203, 96.13999938964844, 96.30000305175781, 96.2300033569336, 96.4800033569336, 96.30000305175781, 96.4000015258789, 96.19000244140625, 96.63999938964844, 96.80000305175781, 96.69000244140625, 96.75, 96.7300033569336, 96.87000274658203, 96.77999877929688, 97.0, 97.06999969482422, 97.0, 97.22000122070312, 97.13999938964844, 97.25999450683594, 97.33999633789062, 97.52999877929688, 97.47000122070312, 97.43999481201172, 97.45999908447266, 97.6199951171875, 97.47000122070312, 97.3499984741211, 97.5199966430664, 97.50999450683594, 97.8499984741211, 97.70999908447266, 97.77999877929688, 97.89999389648438, 97.92999267578125, 97.98999786376953, 97.89999389648438, 97.75999450683594, 97.89999389648438, 97.93999481201172, 97.98999786376953, 97.93999481201172, 97.89999389648438, 98.14999389648438, 98.17999267578125, 97.85999298095703, 98.17999267578125, 98.05999755859375, 98.14999389648438, 98.28999328613281, 98.30999755859375, 98.28999328613281, 98.24999237060547, 98.07999420166016, 98.08999633789062, 98.14999389648438, 98.37999725341797, 98.31999206542969, 98.3699951171875, 98.3699951171875, 98.43999481201172, 98.40999603271484, 98.35999298095703, 98.50999450683594, 98.44999694824219, 98.45999145507812, 98.62999725341797, 98.49999237060547, 98.37999725341797, 98.68999481201172, 98.50999450683594, 98.53999328613281, 98.49999237060547, 98.55999755859375, 98.6199951171875, 98.69999694824219, 98.70999145507812, 98.72999572753906, 98.62999725341797, 98.69999694824219, 98.56999206542969, 98.54999542236328, 98.48999786376953, 98.64999389648438, 98.5999984741211, 98.48999786376953, 98.70999145507812, 98.79999542236328, 98.78999328613281, 98.7699966430664, 98.80999755859375, 98.64999389648438, 98.70999145507812, 98.80999755859375, 98.7199935913086, 98.64999389648438, 98.73999786376953, 98.92999267578125, 98.89999389648438, 98.83999633789062, 98.89999389648438, 98.91999816894531, 98.8699951171875, 98.85999298095703, 98.9699935913086, 98.8899917602539, 98.90999603271484, 98.8699951171875, 98.81999206542969, 98.85999298095703, 98.83999633789062, 98.80999755859375, 98.90999603271484, 98.8499984741211, 98.89999389648438, 98.81999206542969, 98.92999267578125, 98.85999298095703, 98.89999389648438, 98.91999816894531, 98.8699951171875, 98.77999877929688, 98.89999389648438, 98.89999389648438, 98.8899917602539, 98.92999267578125, 98.8499984741211, 98.87999725341797, 98.87999725341797, 98.8899917602539, 98.8699951171875, 98.87999725341797, 98.93999481201172, 98.81999206542969, 98.89999389648438, 98.8899917602539, 98.92999267578125, 98.82999420166016, 98.8899917602539, 98.87999725341797, 98.93999481201172, 98.89999389648438, 98.87999725341797, 98.89999389648438, 98.82999420166016, 98.8899917602539, 98.8899917602539], "epoch_time": 38.41044807434082, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_1024_43.json <==
{"train_losses": [2.2814526557922363, 2.1868374347686768, 2.115999221801758, 2.042912244796753, 1.9799251556396484, 1.9280970096588135, 1.8785678148269653, 1.8356831073760986, 1.7950276136398315, 1.7618366479873657, 1.7296372652053833, 1.7049882411956787, 1.680094838142395, 1.659919023513794, 1.63741934299469, 1.6191803216934204, 1.6004385948181152, 1.5785279273986816, 1.559737205505371, 1.5409759283065796, 1.52458655834198, 1.5073360204696655, 1.491052269935608, 1.4755557775497437, 1.4607632160186768, 1.4444787502288818, 1.4334630966186523, 1.4166563749313354, 1.4044698476791382, 1.3923604488372803, 1.3746566772460938, 1.3627159595489502, 1.351185917854309, 1.3334429264068604, 1.3219600915908813, 1.3106682300567627, 1.2976582050323486, 1.2850114107131958, 1.2718998193740845, 1.260806679725647, 1.246421456336975, 1.2363563776016235, 1.2225768566131592, 1.2104233503341675, 1.1983678340911865, 1.1904194355010986, 1.1782172918319702, 1.166320562362671, 1.1530214548110962, 1.1452882289886475, 1.1316722631454468, 1.1223458051681519, 1.1113020181655884, 1.096762776374817, 1.0878523588180542, 1.0772565603256226, 1.0688846111297607, 1.0584166049957275, 1.0490976572036743, 1.039036750793457, 1.023703932762146, 1.0124582052230835, 1.002575159072876, 0.9936167001724243, 0.9816548824310303, 0.9746682047843933, 0.9680337309837341, 0.9527463316917419, 0.9468990564346313, 0.9332208633422852, 0.9290454387664795, 0.920109212398529, 0.9140706062316895, 0.9005491137504578, 0.8936971426010132, 0.8809571862220764, 0.8766317963600159, 0.8685455918312073, 0.8607152700424194, 0.8517317175865173, 0.8437587022781372, 0.8381521105766296, 0.8307036757469177, 0.8203461766242981, 0.8112808465957642, 0.8070271611213684, 0.798083484172821, 0.7907472252845764, 0.788560688495636, 0.7811608910560608, 0.7725799679756165, 0.7624673843383789, 0.7590686678886414, 0.7532641291618347, 0.7479021549224854, 0.7361782789230347, 0.7320533990859985, 0.7245053052902222, 0.7185549139976501, 0.7096419930458069, 0.7062025666236877, 0.6996467709541321, 0.6914007067680359, 0.6849294900894165, 0.679194986820221, 0.6761102676391602, 0.6691616177558899, 0.6655925512313843, 0.6519986391067505, 0.6458610892295837, 0.6397486329078674, 0.6354607939720154, 0.6299774646759033, 0.6245079636573792, 0.6205310225486755, 0.6154847741127014, 0.6046307682991028, 0.600665271282196, 0.5920073390007019, 0.5881200432777405, 0.5852842330932617, 0.5794973373413086, 0.5714828372001648, 0.5699626803398132, 0.5596387982368469, 0.5520474314689636, 0.5542040467262268, 0.5453827381134033, 0.5387257933616638, 0.5334374308586121, 0.5234816074371338, 0.5191839933395386, 0.5128054022789001, 0.5129260420799255, 0.5076919198036194, 0.499220609664917, 0.4899178743362427, 0.49099114537239075, 0.48259076476097107, 0.48505905270576477, 0.47242677211761475, 0.4677940607070923, 0.4674597978591919, 0.4568632245063782, 0.45348674058914185, 0.4502912759780884, 0.4464869797229767, 0.4400913417339325, 0.43677854537963867, 0.42609065771102905, 0.4083523750305176, 0.39882561564445496, 0.3985324501991272, 0.3946702778339386, 0.39537230134010315, 0.393876850605011, 0.393808513879776, 0.39457210898399353, 0.3911491334438324, 0.39151206612586975, 0.3916839063167572, 0.3888739049434662, 0.39027151465415955, 0.3885151743888855, 0.3894748389720917, 0.3865812122821808, 0.38814130425453186, 0.3868565261363983, 0.3887573778629303, 0.3817504644393921, 0.38100552558898926, 0.38220104575157166, 0.38401588797569275, 0.3833523392677307, 0.37857410311698914, 0.38159963488578796, 0.37881916761398315, 0.3802279233932495, 0.3802034258842468, 0.3748426139354706, 0.37637802958488464, 0.37800729274749756, 0.37589672207832336, 0.3758866786956787, 0.3763742446899414, 0.37371131777763367, 0.37561166286468506, 0.37346288561820984, 0.3735974133014679, 0.37469518184661865, 0.37278908491134644, 0.372387558221817, 0.3698802888393402, 0.3707346022129059, 0.37133944034576416, 0.368710994720459, 0.36853864789009094, 0.3682958483695984, 0.36766257882118225, 0.36463499069213867], "accs1": [15.600000381469727, 21.15999984741211, 23.479999542236328, 26.499998092651367, 28.049999237060547, 30.329999923706055, 32.15999984741211, 34.06999969482422, 35.529998779296875, 36.12999725341797, 37.269996643066406, 37.689998626708984, 38.810001373291016, 39.43000030517578, 39.81999588012695, 40.89999771118164, 41.310001373291016, 42.349998474121094, 42.6099967956543, 43.37999725341797, 44.14999771118164, 44.91999816894531, 45.099998474121094, 46.28999710083008, 46.71999740600586, 46.63999938964844, 47.029998779296875, 48.54999923706055, 49.099998474121094, 49.63999938964844, 49.8599967956543, 50.459999084472656, 51.05000305175781, 51.58000183105469, 52.20000076293945, 52.59000015258789, 52.9900016784668, 53.3599967956543, 54.03999710083008, 54.73999786376953, 53.689998626708984, 55.03999710083008, 55.86000061035156, 56.12999725341797, 56.36000061035156, 56.63999938964844, 55.970001220703125, 57.269996643066406, 57.05999755859375, 57.540000915527344, 58.029998779296875, 58.439998626708984, 59.21999740600586, 60.14999771118164, 60.2599983215332, 60.560001373291016, 60.42000198364258, 60.959999084472656, 59.95000076293945, 61.56999969482422, 61.849998474121094, 62.31999969482422, 62.599998474121094, 63.05999755859375, 63.76000213623047, 63.06999969482422, 63.44000244140625, 64.75, 64.76000213623047, 63.769996643066406, 65.27999877929688, 65.37000274658203, 66.05999755859375, 66.39999389648438, 66.02999877929688, 66.94999694824219, 66.89999389648438, 67.22999572753906, 67.43999481201172, 67.48999786376953, 67.33999633789062, 67.98999786376953, 68.11000061035156, 68.20999908447266, 68.5, 68.55999755859375, 68.95999908447266, 69.56999969482422, 69.18999481201172, 69.1500015258789, 69.43000030517578, 69.63999938964844, 70.44000244140625, 70.88999938964844, 71.58000183105469, 71.27999877929688, 71.37999725341797, 71.7300033569336, 71.69000244140625, 71.61000061035156, 72.0, 72.29999542236328, 72.77999877929688, 73.30999755859375, 72.66999816894531, 72.65999603271484, 73.3699951171875, 72.52999877929688, 74.23999786376953, 73.3699951171875, 73.92999267578125, 74.15999603271484, 74.79000091552734, 74.64999389648438, 74.64999389648438, 74.86000061035156, 74.82999420166016, 75.07999420166016, 75.50999450683594, 75.68999481201172, 76.06999969482422, 74.72999572753906, 75.94999694824219, 76.80000305175781, 75.95999908447266, 76.31999969482422, 77.20999908447266, 74.86000061035156, 76.73999786376953, 75.83999633789062, 76.93000030517578, 77.12000274658203, 76.90999603271484, 77.97000122070312, 78.0999984741211, 78.40999603271484, 75.81999969482422, 78.5199966430664, 78.44000244140625, 78.90999603271484, 77.55999755859375, 79.07999420166016, 78.47999572753906, 79.40999603271484, 78.5, 79.07999420166016, 79.05999755859375, 78.66999816894531, 79.98999786376953, 78.79999542236328, 81.16999816894531, 81.32999420166016, 81.43000030517578, 81.27999877929688, 81.36000061035156, 81.15999603271484, 81.29000091552734, 81.43999481201172, 81.41999816894531, 81.31999969482422, 81.38999938964844, 81.48999786376953, 81.43999481201172, 81.3499984741211, 81.22999572753906, 81.33999633789062, 81.23999786376953, 81.29999542236328, 81.15999603271484, 81.32999420166016, 81.54999542236328, 81.38999938964844, 81.40999603271484, 81.47000122070312, 81.41999816894531, 81.2199935913086, 81.39999389648438, 81.39999389648438, 81.38999938964844, 81.2699966430664, 81.47000122070312, 81.48999786376953, 81.6199951171875, 81.73999786376953, 81.38999938964844, 81.63999938964844, 81.57999420166016, 81.5, 81.5999984741211, 81.55999755859375, 81.5999984741211, 81.54000091552734, 81.48999786376953, 81.62999725341797, 81.91999816894531, 81.54000091552734, 81.66999816894531, 81.66999816894531, 81.57999420166016, 81.70999908447266], "accs5": [63.55999755859375, 72.54999542236328, 76.3499984741211, 79.22999572753906, 81.5199966430664, 83.19999694824219, 84.52999877929688, 85.73999786376953, 86.87999725341797, 87.97999572753906, 88.47000122070312, 88.75, 89.27999877929688, 89.87000274658203, 89.94999694824219, 90.05999755859375, 90.45999908447266, 90.93000030517578, 91.15999603271484, 91.4699935913086, 91.80999755859375, 92.16999816894531, 92.1399917602539, 92.43999481201172, 92.6199951171875, 92.65999603271484, 92.7199935913086, 92.87999725341797, 93.17999267578125, 93.19999694824219, 93.43000030517578, 93.5199966430664, 93.83999633789062, 93.72999572753906, 94.08999633789062, 94.05999755859375, 94.29999542236328, 94.5199966430664, 94.50999450683594, 94.57999420166016, 94.19999694824219, 94.98999786376953, 95.0199966430664, 95.1500015258789, 95.04999542236328, 95.3499984741211, 94.68000030517578, 95.33999633789062, 95.13999938964844, 95.69999694824219, 95.52999877929688, 95.75, 95.83999633789062, 95.94999694824219, 95.91999816894531, 95.94999694824219, 96.0, 96.20999908447266, 95.77999877929688, 96.41999816894531, 96.54000091552734, 96.19999694824219, 96.33000183105469, 96.52999877929688, 96.75, 96.36000061035156, 96.45999908447266, 96.73999786376953, 96.94999694824219, 96.63999938964844, 97.01000213623047, 96.97999572753906, 97.22999572753906, 97.08000183105469, 97.1199951171875, 97.39999389648438, 97.38999938964844, 97.47000122070312, 97.23999786376953, 97.25, 97.43000030517578, 97.30999755859375, 97.44999694824219, 97.3499984741211, 97.61000061035156, 97.6199951171875, 97.66999816894531, 97.73999786376953, 97.67999267578125, 97.54999542236328, 97.7199935913086, 97.41999816894531, 97.80999755859375, 97.81999206542969, 98.05999755859375, 97.8699951171875, 97.88999938964844, 97.88999938964844, 98.00999450683594, 97.68999481201172, 98.10999298095703, 98.10999298095703, 98.25999450683594, 98.25999450683594, 98.24999237060547, 98.04999542236328, 98.08999633789062, 97.93999481201172, 98.22999572753906, 98.24999237060547, 98.2199935913086, 98.24999237060547, 98.43999481201172, 98.28999328613281, 98.25999450683594, 98.31999206542969, 98.31999206542969, 98.3699951171875, 98.47999572753906, 98.3899917602539, 98.47999572753906, 98.25999450683594, 98.42999267578125, 98.35999298095703, 98.3899917602539, 98.29999542236328, 98.54999542236328, 98.02999877929688, 98.54999542236328, 98.52999877929688, 98.56999206542969, 98.43999481201172, 98.4699935913086, 98.66999816894531, 98.56999206542969, 98.72999572753906, 98.43999481201172, 98.75999450683594, 98.87999725341797, 98.5999984741211, 98.5199966430664, 98.64999389648438, 98.57999420166016, 98.81999206542969, 98.6199951171875, 98.5999984741211, 98.6199951171875, 98.74999237060547, 98.82999420166016, 98.80999755859375, 98.89999389648438, 98.90999603271484, 98.93999481201172, 98.8699951171875, 98.8499984741211, 98.94999694824219, 98.91999816894531, 98.8699951171875, 98.8899917602539, 98.8899917602539, 98.90999603271484, 98.91999816894531, 98.93999481201172, 98.90999603271484, 98.91999816894531, 98.87999725341797, 98.87999725341797, 98.8499984741211, 98.8699951171875, 98.91999816894531, 98.92999267578125, 98.92999267578125, 98.8699951171875, 98.97999572753906, 98.91999816894531, 98.94999694824219, 98.9699935913086, 98.92999267578125, 98.89999389648438, 98.8899917602539, 98.92999267578125, 98.85999298095703, 98.90999603271484, 98.94999694824219, 98.95999908447266, 98.94999694824219, 98.8699951171875, 98.91999816894531, 98.83999633789062, 98.91999816894531, 98.87999725341797, 98.91999816894531, 98.91999816894531, 98.95999908447266, 98.9699935913086, 98.94999694824219, 98.94999694824219, 98.90999603271484, 98.93999481201172, 98.9699935913086], "epoch_time": 37.49657392501831, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_1024_44.json <==
{"train_losses": [2.3210389614105225, 2.224698543548584, 2.1630148887634277, 2.0806725025177, 1.9923160076141357, 1.927709937095642, 1.8759230375289917, 1.826961636543274, 1.7863085269927979, 1.753282904624939, 1.7258460521697998, 1.7007150650024414, 1.6798818111419678, 1.6586954593658447, 1.6417144536972046, 1.621813416481018, 1.6030923128128052, 1.5836604833602905, 1.5676465034484863, 1.5491143465042114, 1.5278105735778809, 1.5106332302093506, 1.4876601696014404, 1.4717204570770264, 1.4524542093276978, 1.4323748350143433, 1.419333815574646, 1.402612566947937, 1.3875575065612793, 1.370889663696289, 1.3561447858810425, 1.3391963243484497, 1.3255430459976196, 1.3080655336380005, 1.2938499450683594, 1.2793530225753784, 1.265881896018982, 1.2515482902526855, 1.2382798194885254, 1.2252918481826782, 1.2119202613830566, 1.1977527141571045, 1.1908828020095825, 1.1756137609481812, 1.1661757230758667, 1.1525133848190308, 1.136042833328247, 1.130265474319458, 1.118759036064148, 1.1073384284973145, 1.0994446277618408, 1.0859217643737793, 1.0750006437301636, 1.0648367404937744, 1.0527088642120361, 1.047742247581482, 1.0334327220916748, 1.0262967348098755, 1.0167951583862305, 1.0043225288391113, 0.9982790350914001, 0.9893525242805481, 0.983242392539978, 0.9718671441078186, 0.9633138179779053, 0.9546259641647339, 0.9438381791114807, 0.935423731803894, 0.929984986782074, 0.9226683974266052, 0.9124941825866699, 0.9087526202201843, 0.8968231081962585, 0.8842897415161133, 0.8816388249397278, 0.8744981288909912, 0.867374062538147, 0.8645820021629333, 0.8533550500869751, 0.8490959405899048, 0.8413742184638977, 0.8360336422920227, 0.8247041702270508, 0.8216906785964966, 0.8122385144233704, 0.8056347966194153, 0.8009048104286194, 0.7895467281341553, 0.7855643630027771, 0.7813007831573486, 0.7737613916397095, 0.7674468755722046, 0.7604601979255676, 0.7583258152008057, 0.7500289678573608, 0.7445133328437805, 0.7396762371063232, 0.7285070419311523, 0.7257026433944702, 0.724579930305481, 0.7178657054901123, 0.7086220383644104, 0.7026903033256531, 0.7001765966415405, 0.6923674941062927, 0.6819640398025513, 0.6757960915565491, 0.6696289777755737, 0.6686438918113708, 0.6648175120353699, 0.663382351398468, 0.6524723172187805, 0.6436992883682251, 0.6399070024490356, 0.6338663101196289, 0.6279562711715698, 0.6283234357833862, 0.6196121573448181, 0.6165848970413208, 0.6054067611694336, 0.6009922623634338, 0.5964438319206238, 0.5925236344337463, 0.5828611850738525, 0.5795308351516724, 0.5749590396881104, 0.569312572479248, 0.5612686276435852, 0.5575833916664124, 0.55207359790802, 0.5514864921569824, 0.546467125415802, 0.5332219004631042, 0.5340821146965027, 0.523205578327179, 0.5182227492332458, 0.515796959400177, 0.508999228477478, 0.4995715916156769, 0.4978368878364563, 0.4932585060596466, 0.48805147409439087, 0.4817849397659302, 0.47641974687576294, 0.47568100690841675, 0.4698076546192169, 0.46574556827545166, 0.46467018127441406, 0.45353448390960693, 0.4499939978122711, 0.42299845814704895, 0.4159189462661743, 0.4135560393333435, 0.4106419086456299, 0.4110190272331238, 0.4090884327888489, 0.4081867039203644, 0.4076426029205322, 0.40677693486213684, 0.407474547624588, 0.40544837713241577, 0.4036480486392975, 0.40511661767959595, 0.4031228721141815, 0.4043847918510437, 0.40216904878616333, 0.3994373083114624, 0.40257933735847473, 0.4025876522064209, 0.4008179306983948, 0.39583951234817505, 0.39747869968414307, 0.39997947216033936, 0.3987846076488495, 0.39646169543266296, 0.3954140245914459, 0.39580026268959045, 0.3920854330062866, 0.394691526889801, 0.3940823972225189, 0.3939873278141022, 0.3897540867328644, 0.3892865478992462, 0.39055705070495605, 0.3886593282222748, 0.3914342224597931, 0.3895483613014221, 0.389835923910141, 0.38633468747138977, 0.3871612548828125, 0.3865669071674347, 0.3836221396923065, 0.382306307554245, 0.3844549059867859, 0.3831525146961212, 0.38225823640823364, 0.3800038695335388, 0.381071001291275, 0.3784976601600647, 0.3809354603290558], "accs1": [12.690000534057617, 16.290000915527344, 19.540000915527344, 24.31999969482422, 27.170000076293945, 28.829999923706055, 31.31999969482422, 33.98999786376953, 34.81999969482422, 35.779998779296875, 36.72999954223633, 37.44999694824219, 38.560001373291016, 38.84000015258789, 39.53999710083008, 40.099998474121094, 40.98999786376953, 41.779998779296875, 42.39999771118164, 43.099998474121094, 43.71999740600586, 44.540000915527344, 45.349998474121094, 45.79999923706055, 46.179996490478516, 47.099998474121094, 48.29999923706055, 48.459999084472656, 49.31999588012695, 50.38999938964844, 50.720001220703125, 51.23999786376953, 51.81999969482422, 52.41999816894531, 52.7599983215332, 53.14999771118164, 53.81999588012695, 53.880001068115234, 54.46999740600586, 55.55999755859375, 55.94999694824219, 56.470001220703125, 57.33000183105469, 57.589996337890625, 56.97999572753906, 58.0, 58.70000076293945, 58.529998779296875, 59.40999984741211, 59.89999771118164, 60.28000259399414, 60.34000015258789, 61.029998779296875, 60.96999740600586, 61.779998779296875, 62.36000061035156, 61.94999694824219, 61.63999938964844, 62.62999725341797, 63.1199951171875, 63.290000915527344, 62.87999725341797, 63.459999084472656, 64.3499984741211, 64.77999877929688, 63.220001220703125, 65.16999816894531, 64.9800033569336, 65.4000015258789, 66.14999389648438, 66.4699935913086, 66.18999481201172, 66.38999938964844, 66.58999633789062, 66.73999786376953, 66.99999237060547, 67.28999328613281, 67.53999328613281, 68.03999328613281, 67.33999633789062, 67.16999816894531, 68.13999938964844, 66.00999450683594, 68.77999877929688, 68.2199935913086, 68.27999877929688, 68.30999755859375, 68.47000122070312, 69.0, 69.44999694824219, 68.80999755859375, 70.0199966430664, 70.3499984741211, 70.77999877929688, 70.37999725341797, 70.51000213623047, 68.47000122070312, 70.95999908447266, 71.38999938964844, 70.15999603271484, 71.12999725341797, 71.58000183105469, 71.66000366210938, 71.88999938964844, 71.6300048828125, 71.87000274658203, 72.53999328613281, 72.63999938964844, 72.66999816894531, 71.5999984741211, 73.12999725341797, 73.80999755859375, 72.53999328613281, 72.5199966430664, 73.73999786376953, 74.68000030517578, 73.56999206542969, 73.14999389648438, 74.27999877929688, 75.0999984741211, 73.87999725341797, 74.79999542236328, 75.36000061035156, 75.5999984741211, 75.50999450683594, 74.52999877929688, 74.32999420166016, 75.68999481201172, 75.1199951171875, 76.36000061035156, 76.1500015258789, 75.0199966430664, 75.6199951171875, 77.44999694824219, 76.70999908447266, 76.81999969482422, 77.36000061035156, 77.98999786376953, 75.88999938964844, 77.68000030517578, 78.1500015258789, 75.68999481201172, 75.6199951171875, 76.9800033569336, 75.25, 77.9800033569336, 78.08000183105469, 78.01000213623047, 78.44999694824219, 78.5999984741211, 80.75999450683594, 80.45999908447266, 80.52999877929688, 80.44999694824219, 80.80999755859375, 80.65999603271484, 80.7699966430664, 80.44999694824219, 80.69999694824219, 80.70999908447266, 80.93000030517578, 80.5199966430664, 80.57999420166016, 80.90999603271484, 80.77999877929688, 80.58999633789062, 80.70999908447266, 80.56999969482422, 80.57999420166016, 80.7199935913086, 80.73999786376953, 81.08999633789062, 80.8699951171875, 81.04999542236328, 80.93999481201172, 80.94999694824219, 80.93000030517578, 80.93000030517578, 80.93999481201172, 80.88999938964844, 80.86000061035156, 81.04000091552734, 80.86000061035156, 80.93999481201172, 80.87999725341797, 80.7199935913086, 80.98999786376953, 80.97999572753906, 81.04999542236328, 80.8699951171875, 81.05999755859375, 80.68000030517578, 81.08999633789062, 80.9699935913086, 80.90999603271484, 80.97999572753906, 81.16999816894531, 80.80999755859375, 81.2699966430664, 81.06999969482422], "accs5": [59.28999710083008, 66.36000061035156, 72.05999755859375, 78.98999786376953, 81.97999572753906, 83.86000061035156, 85.25, 86.67999267578125, 87.68999481201172, 88.30999755859375, 88.93000030517578, 89.40999603271484, 89.66999816894531, 90.0, 89.97000122070312, 90.80000305175781, 91.0999984741211, 91.13999938964844, 91.50999450683594, 91.54999542236328, 91.92999267578125, 92.29999542236328, 92.56999206542969, 92.88999938964844, 92.45999908447266, 92.94999694824219, 93.33999633789062, 93.05999755859375, 93.62999725341797, 93.80999755859375, 93.97999572753906, 94.20999908447266, 94.43000030517578, 94.5, 94.68999481201172, 94.48999786376953, 95.01000213623047, 94.5199966430664, 94.75999450683594, 95.23999786376953, 95.3499984741211, 95.47999572753906, 95.51000213623047, 95.56999969482422, 95.44999694824219, 95.5, 95.9800033569336, 95.5999984741211, 95.87999725341797, 96.1500015258789, 96.08000183105469, 96.2699966430664, 96.12999725341797, 96.27999877929688, 96.30000305175781, 96.47000122070312, 96.33999633789062, 96.55000305175781, 96.62999725341797, 96.47000122070312, 96.66999816894531, 96.48999786376953, 96.45999908447266, 96.79000091552734, 96.62000274658203, 96.41999816894531, 97.01000213623047, 96.83000183105469, 97.06999969482422, 97.19000244140625, 96.97999572753906, 96.83000183105469, 96.7300033569336, 96.97999572753906, 97.01000213623047, 97.23999786376953, 97.29000091552734, 96.97999572753906, 97.19000244140625, 97.01000213623047, 97.22000122070312, 97.5199966430664, 96.48999786376953, 97.47999572753906, 97.39999389648438, 97.22999572753906, 97.39999389648438, 97.36000061035156, 97.45999908447266, 97.48999786376953, 97.38999938964844, 97.67999267578125, 97.5199966430664, 97.8499984741211, 97.65999603271484, 97.69999694824219, 97.56999969482422, 97.81999206542969, 97.80999755859375, 97.6199951171875, 97.80999755859375, 97.70999908447266, 97.75999450683594, 97.93999481201172, 97.79999542236328, 97.92999267578125, 97.7699966430664, 98.03999328613281, 97.99999237060547, 97.81999206542969, 98.06999206542969, 98.03999328613281, 98.03999328613281, 98.1399917602539, 98.20999145507812, 98.42999267578125, 98.15999603271484, 98.23999786376953, 98.27999114990234, 98.2699966430664, 98.22999572753906, 98.25999450683594, 98.25999450683594, 98.3699951171875, 98.15999603271484, 98.20999145507812, 98.2699966430664, 98.33999633789062, 98.43999481201172, 98.41999816894531, 98.5999984741211, 98.27999114990234, 98.27999114990234, 98.57999420166016, 98.3699951171875, 98.55999755859375, 98.5999984741211, 98.64999389648438, 98.3899917602539, 98.57999420166016, 98.57999420166016, 98.45999145507812, 98.56999206542969, 98.60999298095703, 98.48999786376953, 98.6399917602539, 98.73999786376953, 98.74999237060547, 98.56999206542969, 98.7199935913086, 98.93999481201172, 98.89999389648438, 98.91999816894531, 98.91999816894531, 98.91999816894531, 98.93999481201172, 98.87999725341797, 98.89999389648438, 98.87999725341797, 98.92999267578125, 98.91999816894531, 98.90999603271484, 98.92999267578125, 98.90999603271484, 98.92999267578125, 98.89999389648438, 98.89999389648438, 98.87999725341797, 98.8899917602539, 98.92999267578125, 98.87999725341797, 98.89999389648438, 98.8899917602539, 98.92999267578125, 98.89999389648438, 98.8699951171875, 98.92999267578125, 98.87999725341797, 98.8899917602539, 98.91999816894531, 98.87999725341797, 98.8899917602539, 98.87999725341797, 98.92999267578125, 98.89999389648438, 98.87999725341797, 98.90999603271484, 98.90999603271484, 98.92999267578125, 98.89999389648438, 98.89999389648438, 98.92999267578125, 98.9699935913086, 98.93999481201172, 99.00999450683594, 98.92999267578125, 98.97999572753906, 98.91999816894531, 98.90999603271484, 98.92999267578125], "epoch_time": 37.68217396736145, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_128_42.json <==
{"train_losses": [2.030797243118286, 1.7134413719177246, 1.5611993074417114, 1.4517844915390015, 1.359821081161499, 1.278653621673584, 1.2028330564498901, 1.133170247077942, 1.064657211303711, 1.004038691520691, 0.9503356218338013, 0.8973019123077393, 0.8452956676483154, 0.7992731332778931, 0.7596322298049927, 0.7126734256744385, 0.6823559403419495, 0.6451260447502136, 0.6108910441398621, 0.5812962055206299, 0.5579419136047363, 0.534659743309021, 0.5100773572921753, 0.4922104477882385, 0.4739808142185211, 0.4565940499305725, 0.439608633518219, 0.4263932704925537, 0.40880557894706726, 0.3946942090988159, 0.3845002353191376, 0.37652072310447693, 0.3689873218536377, 0.3573453724384308, 0.34462326765060425, 0.3431409001350403, 0.3410501182079315, 0.3316913843154907, 0.3234861195087433, 0.3210746645927429, 0.3155231773853302, 0.312346875667572, 0.30861371755599976, 0.3028566837310791, 0.3027143180370331, 0.30417245626449585, 0.3000955879688263, 0.2965802550315857, 0.30160972476005554, 0.30406269431114197, 0.30297717452049255, 0.3002208471298218, 0.3021967113018036, 0.302742063999176, 0.30101972818374634, 0.30900222063064575, 0.3075958788394928, 0.31056877970695496, 0.31168439984321594, 0.32124993205070496, 0.3135889768600464, 0.3207022547721863, 0.3247532844543457, 0.31904545426368713, 0.33247995376586914, 0.3327300250530243, 0.3390491306781769, 0.3393481969833374, 0.3330463171005249, 0.33537474274635315, 0.34111109375953674, 0.3469223380088806, 0.3463464379310608, 0.3431072235107422, 0.344892680644989, 0.3500242531299591, 0.3480295240879059, 0.34879258275032043, 0.3474224805831909, 0.3442073464393616, 0.33809465169906616, 0.3296409547328949, 0.3363255262374878, 0.33244138956069946, 0.331272691488266, 0.32823359966278076, 0.3281885087490082, 0.33000802993774414, 0.32938385009765625, 0.32619917392730713, 0.3318668007850647, 0.3258567750453949, 0.3258541524410248, 0.3257010877132416, 0.32544633746147156, 0.3325975239276886, 0.3250432312488556, 0.3286212384700775, 0.32278522849082947, 0.32474425435066223, 0.3212343454360962, 0.3235897719860077, 0.32473406195640564, 0.32608404755592346, 0.32784757018089294, 0.3285387456417084, 0.3207148611545563, 0.32601967453956604, 0.3212994337081909, 0.32265469431877136, 0.32347920536994934, 0.32060444355010986, 0.33069708943367004, 0.32597294449806213, 0.3212902545928955, 0.3284904956817627, 0.3202224373817444, 0.32691115140914917, 0.3202613890171051, 0.32288214564323425, 0.3241201341152191, 0.32052484154701233, 0.3222391605377197, 0.3256309926509857, 0.31961628794670105, 0.3266288936138153, 0.3185442388057709, 0.3246760368347168, 0.32515522837638855, 0.32470396161079407, 0.31804531812667847, 0.31868043541908264, 0.32217341661453247, 0.3230510354042053, 0.32408663630485535, 0.3215998113155365, 0.32199159264564514, 0.3226654827594757, 0.3264135718345642, 0.3195367753505707, 0.32307514548301697, 0.3198578357696533, 0.3159569501876831, 0.3254707455635071, 0.3224486708641052, 0.32109081745147705, 0.32550954818725586, 0.3237617611885071, 0.31632328033447266, 0.32128533720970154, 0.2738843262195587, 0.25651395320892334, 0.2514612674713135, 0.24608637392520905, 0.2472624033689499, 0.2469368875026703, 0.2428707331418991, 0.24317073822021484, 0.2399090826511383, 0.23800262808799744, 0.24034088850021362, 0.23851346969604492, 0.2378862202167511, 0.23685576021671295, 0.2371770292520523, 0.23722612857818604, 0.2354297637939453, 0.23621730506420135, 0.23402395844459534, 0.2342023253440857, 0.23446664214134216, 0.23315927386283875, 0.2316194325685501, 0.2325177639722824, 0.23102696239948273, 0.22967858612537384, 0.23138780891895294, 0.23208734393119812, 0.23174260556697845, 0.2294141799211502, 0.23122870922088623, 0.22894035279750824, 0.2295723557472229, 0.2275354564189911, 0.230861634016037, 0.22872664034366608, 0.2286367565393448, 0.22889016568660736, 0.227932870388031, 0.22751681506633759, 0.2278340756893158, 0.2287023514509201, 0.22780272364616394, 0.22642014920711517, 0.22669711709022522, 0.22653670608997345, 0.22667528688907623, 0.22529761493206024, 0.22720693051815033, 0.22662608325481415], "accs1": [33.04999923706055, 40.77000045776367, 45.15999984741211, 49.369998931884766, 52.12999725341797, 56.25999450683594, 58.209999084472656, 60.499996185302734, 63.5, 64.29000091552734, 65.80000305175781, 67.63999938964844, 69.86000061035156, 70.98999786376953, 73.14999389648438, 75.16999816894531, 75.81999969482422, 77.26000213623047, 74.89999389648438, 78.36000061035156, 79.29999542236328, 78.78999328613281, 76.25, 79.14999389648438, 80.5999984741211, 81.77999877929688, 82.20999908447266, 81.48999786376953, 81.56999969482422, 81.29999542236328, 83.45999908447266, 83.5199966430664, 83.91999816894531, 80.68999481201172, 78.7699966430664, 82.5999984741211, 79.35999298095703, 84.19999694824219, 84.44999694824219, 83.25, 85.80999755859375, 85.85999298095703, 83.08000183105469, 82.18000030517578, 81.58999633789062, 82.95999908447266, 84.89999389648438, 86.1399917602539, 85.04999542236328, 83.55000305175781, 84.5, 84.26000213623047, 84.79999542236328, 80.53999328613281, 86.83999633789062, 88.13999938964844, 87.44999694824219, 84.33999633789062, 84.16999816894531, 82.77999877929688, 86.44999694824219, 87.70999908447266, 88.08999633789062, 85.39999389648438, 89.5199966430664, 87.79000091552734, 89.44000244140625, 88.7699966430664, 87.86000061035156, 87.38999938964844, 86.37999725341797, 86.8699951171875, 90.22000122070312, 88.44999694824219, 88.65999603271484, 87.08999633789062, 89.58000183105469, 86.0999984741211, 88.87999725341797, 90.12999725341797, 89.25, 89.04000091552734, 88.11000061035156, 89.37999725341797, 90.58999633789062, 88.8699951171875, 90.52000427246094, 86.15999603271484, 90.09000396728516, 88.36000061035156, 90.93000030517578, 90.63999938964844, 90.93000030517578, 89.33000183105469, 87.20999908447266, 86.35999298095703, 89.20999908447266, 88.45999908447266, 90.05999755859375, 89.18000030517578, 87.81999969482422, 90.52999877929688, 90.43000030517578, 87.13999938964844, 90.16000366210938, 87.54000091552734, 87.44999694824219, 90.66999816894531, 90.45999908447266, 87.58999633789062, 90.69999694824219, 87.45999908447266, 87.93000030517578, 91.91999816894531, 89.40999603271484, 86.95999908447266, 89.94999694824219, 85.5999984741211, 90.23999786376953, 89.04000091552734, 90.38999938964844, 87.75, 89.62000274658203, 88.25, 90.91999816894531, 87.47999572753906, 86.8699951171875, 89.02999877929688, 87.68999481201172, 89.58000183105469, 90.12999725341797, 82.16999816894531, 89.41999816894531, 89.11000061035156, 89.0199966430664, 87.82999420166016, 89.22999572753906, 86.17999267578125, 89.0199966430664, 89.44000244140625, 89.70999908447266, 87.43000030517578, 87.79000091552734, 89.0, 88.69999694824219, 88.00999450683594, 89.43000030517578, 90.58000183105469, 88.43999481201172, 87.93999481201172, 93.52999877929688, 93.64999389648438, 93.90999603271484, 93.66999816894531, 93.8499984741211, 94.00999450683594, 93.90999603271484, 93.8699951171875, 93.89999389648438, 93.78999328613281, 93.89999389648438, 93.81999969482422, 93.93999481201172, 93.87999725341797, 93.82999420166016, 93.91999816894531, 93.7199935913086, 93.64999389648438, 93.73999786376953, 93.77999877929688, 93.75999450683594, 93.57999420166016, 93.62999725341797, 93.72999572753906, 93.50999450683594, 93.66999816894531, 93.62999725341797, 93.65999603271484, 93.65999603271484, 93.63999938964844, 93.62999725341797, 93.65999603271484, 93.47999572753906, 93.5999984741211, 93.50999450683594, 93.77999877929688, 93.14999389648438, 93.75999450683594, 93.73999786376953, 93.70999908447266, 93.43000030517578, 93.63999938964844, 93.5, 93.32999420166016, 93.43000030517578, 93.62999725341797, 93.50999450683594, 93.43000030517578, 93.43000030517578, 93.6199951171875], "accs5": [86.1399917602539, 90.8499984741211, 92.30999755859375, 93.20999908447266, 94.16999816894531, 95.47999572753906, 96.02999877929688, 95.93000030517578, 96.59000396728516, 96.79000091552734, 97.25999450683594, 97.20999908447266, 97.78999328613281, 98.05999755859375, 98.09999084472656, 98.66999816894531, 98.49999237060547, 98.70999145507812, 98.37999725341797, 98.79999542236328, 98.89999389648438, 98.4699935913086, 98.28999328613281, 98.79999542236328, 99.07999420166016, 99.03999328613281, 99.25999450683594, 98.8699951171875, 99.15999603271484, 98.5199966430664, 99.24999237060547, 99.18999481201172, 99.25999450683594, 99.12999725341797, 98.75999450683594, 99.2199935913086, 99.05999755859375, 99.18999481201172, 99.33999633789062, 98.82999420166016, 99.37999725341797, 99.30999755859375, 99.20999908447266, 99.3499984741211, 98.5199966430664, 98.91999816894531, 99.23999786376953, 99.41999816894531, 99.37999725341797, 99.15999603271484, 98.8699951171875, 98.58999633789062, 99.39999389648438, 98.75999450683594, 99.45999908447266, 99.56999969482422, 99.03999328613281, 99.19999694824219, 99.04999542236328, 98.80999755859375, 99.07999420166016, 99.28999328613281, 99.39999389648438, 99.00999450683594, 99.47999572753906, 99.28999328613281, 99.44999694824219, 99.38999938964844, 99.37999725341797, 99.27999877929688, 98.91999816894531, 99.06999206542969, 99.44999694824219, 99.13999938964844, 99.40999603271484, 99.05999755859375, 99.40999603271484, 98.7699966430664, 99.47999572753906, 99.37999725341797, 99.24999237060547, 99.28999328613281, 99.57999420166016, 99.50999450683594, 99.45999908447266, 99.31999969482422, 99.44999694824219, 99.28999328613281, 99.56999969482422, 99.29999542236328, 99.50999450683594, 99.48999786376953, 99.5999984741211, 99.4699935913086, 99.30999755859375, 99.5199966430664, 99.35999298095703, 99.29999542236328, 99.40999603271484, 99.42999267578125, 99.38999938964844, 99.57999420166016, 99.42999267578125, 99.33999633789062, 99.48999786376953, 99.30999755859375, 99.24999237060547, 99.63999938964844, 99.4699935913086, 98.81999206542969, 99.60999298095703, 99.15999603271484, 99.14999389648438, 99.60999298095703, 99.39999389648438, 98.6199951171875, 99.5199966430664, 99.2199935913086, 99.47999572753906, 99.37999725341797, 99.47999572753906, 99.29999542236328, 99.50999450683594, 99.56999969482422, 99.50999450683594, 99.19999694824219, 99.5199966430664, 99.35999298095703, 99.13999938964844, 99.45999908447266, 99.47999572753906, 98.44999694824219, 99.28999328613281, 99.1199951171875, 99.2199935913086, 99.37999725341797, 99.5999984741211, 98.6199951171875, 99.23999786376953, 99.50999450683594, 99.2199935913086, 99.23999786376953, 99.29999542236328, 99.27999877929688, 99.37999725341797, 99.10999298095703, 99.40999603271484, 99.40999603271484, 99.19999694824219, 99.15999603271484, 99.7699966430664, 99.7699966430664, 99.7699966430664, 99.79999542236328, 99.77999877929688, 99.7699966430664, 99.79999542236328, 99.81999969482422, 99.77999877929688, 99.81999969482422, 99.75999450683594, 99.78999328613281, 99.7699966430664, 99.73999786376953, 99.81999969482422, 99.7699966430664, 99.77999877929688, 99.78999328613281, 99.78999328613281, 99.75, 99.79999542236328, 99.78999328613281, 99.79999542236328, 99.77999877929688, 99.78999328613281, 99.75999450683594, 99.72999572753906, 99.7699966430664, 99.75999450683594, 99.7699966430664, 99.73999786376953, 99.79999542236328, 99.75999450683594, 99.77999877929688, 99.73999786376953, 99.7699966430664, 99.70999908447266, 99.7699966430664, 99.7199935913086, 99.73999786376953, 99.75, 99.70999908447266, 99.72999572753906, 99.75999450683594, 99.73999786376953, 99.78999328613281, 99.73999786376953, 99.73999786376953, 99.73999786376953, 99.75], "epoch_time": 40.6608099937439, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_128_43.json <==
{"train_losses": [2.0448317527770996, 1.7294572591781616, 1.5846441984176636, 1.4707181453704834, 1.375578761100769, 1.2902952432632446, 1.2105222940444946, 1.1248719692230225, 1.0468225479125977, 0.9825486540794373, 0.9207652807235718, 0.8676964044570923, 0.8201387524604797, 0.7792248129844666, 0.7397506237030029, 0.704393744468689, 0.6593761444091797, 0.6274726986885071, 0.6011179089546204, 0.5729732513427734, 0.5515183210372925, 0.5272965431213379, 0.5032261610031128, 0.4846397638320923, 0.4698544442653656, 0.4525277316570282, 0.439324289560318, 0.4185791015625, 0.4069162905216217, 0.3974243402481079, 0.39139991998672485, 0.37773552536964417, 0.36166810989379883, 0.35200265049934387, 0.35580483078956604, 0.3406524658203125, 0.3350279629230499, 0.3309122323989868, 0.3274420499801636, 0.3243297338485718, 0.3154897689819336, 0.31997671723365784, 0.3119269609451294, 0.31329646706581116, 0.3074382245540619, 0.30289602279663086, 0.3021477460861206, 0.3053620755672455, 0.30597734451293945, 0.3061022460460663, 0.3027799725532532, 0.3036498427391052, 0.3017504811286926, 0.30439233779907227, 0.30528807640075684, 0.31157293915748596, 0.31325000524520874, 0.3091666102409363, 0.3244926929473877, 0.32003650069236755, 0.3216703534126282, 0.32272350788116455, 0.3252424895763397, 0.3308395743370056, 0.33367782831192017, 0.3316207230091095, 0.33360373973846436, 0.33655858039855957, 0.339046835899353, 0.33679279685020447, 0.34962642192840576, 0.34278059005737305, 0.3481069505214691, 0.34718385338783264, 0.35405078530311584, 0.34590616822242737, 0.3536911606788635, 0.35163527727127075, 0.34796181321144104, 0.34998664259910583, 0.342062771320343, 0.34142568707466125, 0.34161463379859924, 0.3279721438884735, 0.33135831356048584, 0.33252713084220886, 0.3315417468547821, 0.32834404706954956, 0.3290039002895355, 0.3319863975048065, 0.3236004710197449, 0.32452213764190674, 0.3324935734272003, 0.3270723819732666, 0.3267201781272888, 0.3344937860965729, 0.3282153010368347, 0.328546404838562, 0.33526793122291565, 0.3261817991733551, 0.3256816267967224, 0.3230383098125458, 0.32456472516059875, 0.3246297240257263, 0.3308905363082886, 0.32514116168022156, 0.32310405373573303, 0.3285638689994812, 0.32627829909324646, 0.3221423327922821, 0.32415735721588135, 0.32668355107307434, 0.32522207498550415, 0.31999146938323975, 0.3257138431072235, 0.32057029008865356, 0.32670578360557556, 0.32247400283813477, 0.3253423273563385, 0.31870388984680176, 0.3182159960269928, 0.3215903341770172, 0.3273284137248993, 0.3254302144050598, 0.3247995674610138, 0.3227209448814392, 0.3218027949333191, 0.3200682997703552, 0.3237168490886688, 0.31892481446266174, 0.31920385360717773, 0.32629576325416565, 0.32316169142723083, 0.32495027780532837, 0.32195013761520386, 0.3280237317085266, 0.3227878212928772, 0.31951695680618286, 0.32247650623321533, 0.3219914436340332, 0.3228297233581543, 0.3188520669937134, 0.3261679708957672, 0.3218548893928528, 0.31939396262168884, 0.3290678560733795, 0.32418251037597656, 0.32305869460105896, 0.3198978006839752, 0.32229405641555786, 0.2714208960533142, 0.25369611382484436, 0.24899610877037048, 0.248170405626297, 0.24733881652355194, 0.24542231857776642, 0.24328120052814484, 0.23976339399814606, 0.2388385683298111, 0.24051259458065033, 0.23839527368545532, 0.23771367967128754, 0.2363603711128235, 0.23644191026687622, 0.2372218519449234, 0.23488368093967438, 0.23548069596290588, 0.23395796120166779, 0.23382839560508728, 0.23374035954475403, 0.2334139347076416, 0.2312280386686325, 0.23291873931884766, 0.23141686618328094, 0.22973380982875824, 0.2310234159231186, 0.23132994771003723, 0.23104220628738403, 0.2287059724330902, 0.23102368414402008, 0.2290269434452057, 0.22945712506771088, 0.2272574007511139, 0.23139481246471405, 0.2294546663761139, 0.22780300676822662, 0.22847656905651093, 0.2275780439376831, 0.22726231813430786, 0.22706323862075806, 0.22779114544391632, 0.2275746464729309, 0.2259017676115036, 0.22683872282505035, 0.2266407608985901, 0.2272377461194992, 0.22511808574199677, 0.2265748828649521, 0.22660678625106812, 0.22528743743896484], "accs1": [32.40999984741211, 38.439998626708984, 45.17000198364258, 47.81999969482422, 52.499996185302734, 55.900001525878906, 57.529998779296875, 60.96999740600586, 63.409996032714844, 65.41000366210938, 66.55999755859375, 67.7199935913086, 68.77999877929688, 72.99999237060547, 75.16999816894531, 74.68000030517578, 74.73999786376953, 75.8699951171875, 76.47999572753906, 79.35999298095703, 77.69000244140625, 78.70999908447266, 79.95999908447266, 78.2699966430664, 79.40999603271484, 82.37999725341797, 80.6199951171875, 81.04000091552734, 81.13999938964844, 81.6199951171875, 79.97999572753906, 84.23999786376953, 83.4800033569336, 83.01000213623047, 77.80999755859375, 83.20999908447266, 82.9000015258789, 84.04000091552734, 83.22000122070312, 83.88999938964844, 85.9699935913086, 84.12000274658203, 82.72999572753906, 83.95999908447266, 82.8499984741211, 84.2300033569336, 85.83999633789062, 87.3499984741211, 84.06999969482422, 83.91000366210938, 85.1199951171875, 85.5999984741211, 86.37999725341797, 85.95999908447266, 85.74999237060547, 86.47999572753906, 87.82999420166016, 87.52999877929688, 87.83999633789062, 87.68999481201172, 85.74999237060547, 86.40999603271484, 87.50999450683594, 86.67999267578125, 87.45999908447266, 88.87999725341797, 88.65999603271484, 84.88999938964844, 88.04999542236328, 87.25, 89.19000244140625, 89.9800033569336, 88.90999603271484, 88.29000091552734, 87.93999481201172, 89.87000274658203, 89.19999694824219, 89.95999908447266, 85.42999267578125, 90.33000183105469, 88.41999816894531, 86.68999481201172, 90.02999877929688, 91.0999984741211, 85.8899917602539, 89.62000274658203, 88.0, 90.83000183105469, 90.16999816894531, 87.72000122070312, 90.1500015258789, 89.37000274658203, 89.63999938964844, 88.75, 84.36000061035156, 88.97999572753906, 86.93000030517578, 89.87999725341797, 87.95999908447266, 83.5199966430664, 89.80000305175781, 89.37000274658203, 87.18999481201172, 90.0199966430664, 90.06999969482422, 90.52000427246094, 88.06999969482422, 88.31999969482422, 90.0999984741211, 87.0, 84.90999603271484, 86.48999786376953, 88.29000091552734, 85.12999725341797, 86.39999389648438, 86.50999450683594, 88.02999877929688, 89.68000030517578, 88.68999481201172, 88.62999725341797, 87.62999725341797, 87.72000122070312, 89.86000061035156, 87.70999908447266, 87.88999938964844, 88.83000183105469, 89.0199966430664, 87.27999877929688, 84.2300033569336, 89.87999725341797, 85.8899917602539, 86.12999725341797, 89.91000366210938, 81.29999542236328, 87.27999877929688, 86.40999603271484, 89.08999633789062, 90.0199966430664, 85.58999633789062, 88.54999542236328, 88.7699966430664, 88.54000091552734, 88.66999816894531, 88.81999969482422, 87.19999694824219, 80.41999816894531, 90.19999694824219, 87.68000030517578, 90.55999755859375, 86.42999267578125, 93.75999450683594, 93.8499984741211, 93.94999694824219, 94.08999633789062, 94.00999450683594, 94.05999755859375, 94.13999938964844, 94.06999969482422, 94.29999542236328, 94.08999633789062, 94.20999908447266, 94.23999786376953, 94.43000030517578, 94.06999969482422, 94.29000091552734, 94.08999633789062, 94.20999908447266, 94.27999877929688, 94.04999542236328, 94.18999481201172, 94.29999542236328, 94.25, 94.23999786376953, 93.83999633789062, 94.0999984741211, 93.95999908447266, 94.00999450683594, 94.00999450683594, 94.0199966430664, 94.04000091552734, 93.93000030517578, 93.82999420166016, 94.06999969482422, 93.8699951171875, 93.94999694824219, 93.87999725341797, 93.62999725341797, 93.7199935913086, 93.82999420166016, 93.95999908447266, 93.68999481201172, 93.69999694824219, 93.82999420166016, 93.80999755859375, 93.65999603271484, 93.83999633789062, 93.75999450683594, 93.68999481201172, 93.75999450683594, 93.57999420166016], "accs5": [85.60999298095703, 88.72999572753906, 91.73999786376953, 92.52999877929688, 94.29000091552734, 95.02999877929688, 94.94999694824219, 96.31999969482422, 96.83000183105469, 97.18000030517578, 97.41999816894531, 97.56999969482422, 98.1199951171875, 98.1399917602539, 98.3899917602539, 98.20999145507812, 98.42999267578125, 98.57999420166016, 98.60999298095703, 98.82999420166016, 98.29999542236328, 98.89999389648438, 98.81999206542969, 98.78999328613281, 98.83999633789062, 99.13999938964844, 99.17999267578125, 98.83999633789062, 98.75999450683594, 99.00999450683594, 99.04999542236328, 99.14999389648438, 98.9699935913086, 99.13999938964844, 99.08999633789062, 99.50999450683594, 99.12999725341797, 99.16999816894531, 98.81999206542969, 99.18999481201172, 99.31999969482422, 99.42999267578125, 99.3699951171875, 98.9699935913086, 99.10999298095703, 99.24999237060547, 99.3699951171875, 99.50999450683594, 99.44999694824219, 98.93999481201172, 99.32999420166016, 99.24999237060547, 99.29999542236328, 99.41999816894531, 99.33999633789062, 99.19999694824219, 99.41999816894531, 99.39999389648438, 99.3699951171875, 99.3499984741211, 99.04999542236328, 99.29999542236328, 99.32999420166016, 99.37999725341797, 99.3499984741211, 99.32999420166016, 99.27999877929688, 98.78999328613281, 99.25999450683594, 99.40999603271484, 99.49999237060547, 99.39999389648438, 99.44999694824219, 99.3699951171875, 99.2199935913086, 99.3499984741211, 99.15999603271484, 99.38999938964844, 98.73999786376953, 99.56999969482422, 99.19999694824219, 99.25999450683594, 99.33999633789062, 99.48999786376953, 99.32999420166016, 99.5199966430664, 99.48999786376953, 99.42999267578125, 99.6199951171875, 99.39999389648438, 99.44999694824219, 99.38999938964844, 99.54999542236328, 99.24999237060547, 99.22999572753906, 99.29999542236328, 99.19999694824219, 99.17999267578125, 99.1199951171875, 98.8899917602539, 99.38999938964844, 99.38999938964844, 99.43999481201172, 99.45999908447266, 99.56999969482422, 99.56999969482422, 99.39999389648438, 99.5199966430664, 99.24999237060547, 98.80999755859375, 98.82999420166016, 98.82999420166016, 99.37999725341797, 98.7199935913086, 98.77999877929688, 99.03999328613281, 98.75999450683594, 99.38999938964844, 99.27999877929688, 99.33999633789062, 99.37999725341797, 99.35999298095703, 99.5199966430664, 99.42999267578125, 99.14999389648438, 99.00999450683594, 99.22999572753906, 99.35999298095703, 99.17999267578125, 99.53999328613281, 99.32999420166016, 98.64999389648438, 99.53999328613281, 98.74999237060547, 99.10999298095703, 99.2699966430664, 99.52999877929688, 99.45999908447266, 98.87999725341797, 99.32999420166016, 99.29999542236328, 99.44999694824219, 99.49999237060547, 99.29999542236328, 98.98999786376953, 98.5199966430664, 99.5199966430664, 99.35999298095703, 99.58999633789062, 99.25999450683594, 99.79999542236328, 99.79999542236328, 99.80999755859375, 99.78999328613281, 99.77999877929688, 99.77999877929688, 99.81999969482422, 99.79999542236328, 99.78999328613281, 99.79999542236328, 99.79999542236328, 99.79999542236328, 99.7699966430664, 99.75, 99.72999572753906, 99.75, 99.75, 99.7699966430664, 99.7699966430664, 99.7699966430664, 99.79999542236328, 99.77999877929688, 99.77999877929688, 99.75, 99.77999877929688, 99.75999450683594, 99.77999877929688, 99.7699966430664, 99.7699966430664, 99.75, 99.75, 99.7699966430664, 99.75999450683594, 99.75, 99.73999786376953, 99.75, 99.72999572753906, 99.75999450683594, 99.75, 99.73999786376953, 99.75, 99.7199935913086, 99.77999877929688, 99.7699966430664, 99.70999908447266, 99.7699966430664, 99.73999786376953, 99.73999786376953, 99.7199935913086, 99.75999450683594], "epoch_time": 80.6562819480896, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_128_44.json <==
{"train_losses": [2.0561773777008057, 1.7147468328475952, 1.5790714025497437, 1.4629077911376953, 1.3667738437652588, 1.279937744140625, 1.1938897371292114, 1.1226338148117065, 1.0557823181152344, 0.9953137040138245, 0.9386576414108276, 0.8968309164047241, 0.8573752641677856, 0.8062620759010315, 0.7657163143157959, 0.7264257073402405, 0.6895610690116882, 0.6497316956520081, 0.6189402341842651, 0.5905641913414001, 0.5604280829429626, 0.5414049029350281, 0.5160765647888184, 0.4958203136920929, 0.47558847069740295, 0.46265754103660583, 0.44123315811157227, 0.4314604699611664, 0.4132104516029358, 0.40420711040496826, 0.39392751455307007, 0.382533460855484, 0.36836132407188416, 0.36602896451950073, 0.3525228500366211, 0.348330020904541, 0.3398478031158447, 0.33510053157806396, 0.32890236377716064, 0.3180121183395386, 0.3166077733039856, 0.31868335604667664, 0.3088175058364868, 0.3083632290363312, 0.3058643341064453, 0.299907386302948, 0.3019251227378845, 0.29943907260894775, 0.3030763268470764, 0.3031126856803894, 0.3047197461128235, 0.3000052571296692, 0.3087238669395447, 0.3085893988609314, 0.30544424057006836, 0.3115854561328888, 0.30987536907196045, 0.31450915336608887, 0.313620924949646, 0.31976011395454407, 0.32576286792755127, 0.3194069564342499, 0.3277847170829773, 0.33012276887893677, 0.32361483573913574, 0.328421950340271, 0.33431869745254517, 0.3361034393310547, 0.33373790979385376, 0.33893758058547974, 0.3440284729003906, 0.34848806262016296, 0.3506913185119629, 0.3446419835090637, 0.3452381193637848, 0.35631316900253296, 0.3505997955799103, 0.34745603799819946, 0.34879276156425476, 0.3360729515552521, 0.3449830412864685, 0.3324189782142639, 0.33499234914779663, 0.3314551115036011, 0.33062195777893066, 0.33369892835617065, 0.3336156904697418, 0.3288230001926422, 0.33154717087745667, 0.32288414239883423, 0.33137306571006775, 0.32425644993782043, 0.3237578868865967, 0.33081337809562683, 0.32377558946609497, 0.32656556367874146, 0.32584884762763977, 0.3301948010921478, 0.32273921370506287, 0.3217034637928009, 0.32962536811828613, 0.3289770185947418, 0.32720285654067993, 0.3248025178909302, 0.3208479881286621, 0.32866257429122925, 0.32667332887649536, 0.32420769333839417, 0.31862443685531616, 0.3212552070617676, 0.32400476932525635, 0.3258635997772217, 0.3219577670097351, 0.3266873061656952, 0.31831952929496765, 0.32776838541030884, 0.32275986671447754, 0.32420629262924194, 0.32387062907218933, 0.3149515986442566, 0.32395267486572266, 0.32460275292396545, 0.3257617950439453, 0.32018154859542847, 0.3201344311237335, 0.32341358065605164, 0.31920695304870605, 0.3215034008026123, 0.32595816254615784, 0.32208892703056335, 0.3228212893009186, 0.3230999708175659, 0.3218757212162018, 0.3252028524875641, 0.32212331891059875, 0.3204953372478485, 0.32220616936683655, 0.3216190040111542, 0.32094037532806396, 0.32221052050590515, 0.320403128862381, 0.3272460699081421, 0.32192108035087585, 0.3181039094924927, 0.3242954909801483, 0.3255077600479126, 0.32484814524650574, 0.32840487360954285, 0.32370805740356445, 0.32071810960769653, 0.27151378989219666, 0.2546326518058777, 0.252479612827301, 0.2504080533981323, 0.24677827954292297, 0.24566979706287384, 0.24226029217243195, 0.2403242141008377, 0.24244731664657593, 0.23983165621757507, 0.2401244044303894, 0.23816785216331482, 0.2371334582567215, 0.2385006844997406, 0.23607218265533447, 0.2369445413351059, 0.23462821543216705, 0.2351997345685959, 0.23447328805923462, 0.23377011716365814, 0.23228196799755096, 0.23340116441249847, 0.23196791112422943, 0.23045092821121216, 0.2316623032093048, 0.23268255591392517, 0.23221798241138458, 0.22968918085098267, 0.23113298416137695, 0.22925372421741486, 0.23020745813846588, 0.2278418242931366, 0.23190341889858246, 0.2300729751586914, 0.22897690534591675, 0.22923056781291962, 0.22854016721248627, 0.2280029058456421, 0.22768954932689667, 0.22892238199710846, 0.2279791533946991, 0.226750448346138, 0.22663243114948273, 0.22679784893989563, 0.22758357226848602, 0.22572579979896545, 0.2276504784822464, 0.2274404615163803, 0.22560198605060577, 0.22398985922336578], "accs1": [33.05999755859375, 40.06999969482422, 43.98999786376953, 48.73999786376953, 51.61000061035156, 55.459999084472656, 57.97999954223633, 59.249996185302734, 62.23999786376953, 64.8499984741211, 65.90999603271484, 65.27999877929688, 67.98999786376953, 70.0, 70.08999633789062, 73.89999389648438, 74.5199966430664, 76.27999877929688, 78.3499984741211, 76.81999969482422, 78.05999755859375, 77.68000030517578, 79.02999877929688, 76.52999877929688, 80.93999481201172, 81.38999938964844, 81.93999481201172, 81.54999542236328, 84.63999938964844, 81.97999572753906, 83.30999755859375, 82.44000244140625, 78.55999755859375, 80.3699951171875, 81.0999984741211, 83.66000366210938, 83.86000061035156, 83.5199966430664, 83.52999877929688, 81.54999542236328, 84.68000030517578, 82.72999572753906, 82.97000122070312, 80.30999755859375, 86.02999877929688, 84.38999938964844, 85.82999420166016, 86.38999938964844, 82.83000183105469, 85.8899917602539, 82.2699966430664, 87.2699966430664, 86.63999938964844, 86.5199966430664, 87.32999420166016, 87.63999938964844, 85.75999450683594, 86.79999542236328, 87.75, 88.36000061035156, 87.18999481201172, 87.04999542236328, 84.70999908447266, 85.5999984741211, 88.15999603271484, 85.44999694824219, 88.62999725341797, 87.48999786376953, 87.1199951171875, 87.70999908447266, 89.22000122070312, 88.15999603271484, 89.18000030517578, 86.80999755859375, 88.47999572753906, 89.44999694824219, 89.37999725341797, 88.5999984741211, 88.87999725341797, 88.5999984741211, 86.07999420166016, 89.5999984741211, 88.3499984741211, 88.3499984741211, 89.7300033569336, 89.44999694824219, 90.23999786376953, 88.37999725341797, 90.7699966430664, 87.95999908447266, 86.32999420166016, 87.68999481201172, 89.98999786376953, 88.7699966430664, 89.31999969482422, 87.30999755859375, 89.37000274658203, 88.4000015258789, 89.30999755859375, 89.4000015258789, 87.61000061035156, 89.66999816894531, 89.04999542236328, 90.87999725341797, 90.36000061035156, 88.97999572753906, 86.57999420166016, 90.47000122070312, 88.43999481201172, 90.16000366210938, 87.40999603271484, 86.94999694824219, 89.7699966430664, 89.7300033569336, 88.79000091552734, 89.47000122070312, 89.43000030517578, 89.75, 91.0199966430664, 87.32999420166016, 89.26000213623047, 86.48999786376953, 88.6500015258789, 88.3499984741211, 88.94999694824219, 87.72999572753906, 88.13999938964844, 87.62999725341797, 90.27000427246094, 88.3699951171875, 87.8499984741211, 90.12000274658203, 87.50999450683594, 89.40999603271484, 89.3499984741211, 89.4000015258789, 90.04000091552734, 90.08000183105469, 88.30999755859375, 90.1500015258789, 87.8499984741211, 90.76000213623047, 85.69999694824219, 87.61000061035156, 88.45999908447266, 86.94999694824219, 88.86000061035156, 89.94000244140625, 86.03999328613281, 89.77999877929688, 93.7699966430664, 94.0199966430664, 93.9699935913086, 94.0, 94.19999694824219, 94.06999969482422, 94.23999786376953, 94.1199951171875, 94.18000030517578, 94.30999755859375, 94.13999938964844, 94.18999481201172, 94.13999938964844, 94.15999603271484, 94.13999938964844, 94.11000061035156, 94.29999542236328, 94.13999938964844, 94.0999984741211, 94.12999725341797, 94.22000122070312, 94.12999725341797, 93.94999694824219, 94.06999969482422, 94.02999877929688, 94.0199966430664, 94.05999755859375, 94.12999725341797, 94.12999725341797, 94.11000061035156, 94.04000091552734, 93.97999572753906, 93.89999389648438, 94.18000030517578, 94.0, 93.95999908447266, 94.02999877929688, 94.1199951171875, 93.89999389648438, 93.97999572753906, 93.88999938964844, 93.75, 93.94999694824219, 93.80999755859375, 93.98999786376953, 93.7199935913086, 93.68999481201172, 93.89999389648438, 93.78999328613281, 93.68999481201172], "accs5": [86.0199966430664, 90.27999877929688, 91.08999633789062, 92.81999206542969, 93.93000030517578, 94.65999603271484, 95.44000244140625, 95.68000030517578, 96.33999633789062, 97.1199951171875, 96.97000122070312, 96.5, 97.39999389648438, 97.77999877929688, 97.25999450683594, 98.30999755859375, 98.32999420166016, 98.50999450683594, 98.65999603271484, 98.62999725341797, 98.5999984741211, 98.3899917602539, 98.97999572753906, 98.92999267578125, 99.00999450683594, 98.97999572753906, 98.98999786376953, 98.56999206542969, 99.2199935913086, 98.74999237060547, 99.3499984741211, 99.05999755859375, 98.97999572753906, 98.91999816894531, 99.15999603271484, 98.8499984741211, 99.12999725341797, 98.9699935913086, 98.99999237060547, 98.9699935913086, 99.12999725341797, 99.13999938964844, 98.78999328613281, 99.10999298095703, 99.37999725341797, 98.99999237060547, 99.3699951171875, 99.31999969482422, 99.03999328613281, 99.29999542236328, 98.85999298095703, 99.31999969482422, 99.44999694824219, 99.24999237060547, 99.38999938964844, 99.40999603271484, 99.45999908447266, 99.2199935913086, 99.15999603271484, 99.45999908447266, 99.3499984741211, 99.32999420166016, 99.16999816894531, 99.00999450683594, 99.48999786376953, 98.43999481201172, 99.22999572753906, 99.02999877929688, 99.1199951171875, 99.20999908447266, 99.29999542236328, 99.2199935913086, 99.32999420166016, 98.7699966430664, 99.33999633789062, 99.3699951171875, 99.41999816894531, 99.24999237060547, 99.05999755859375, 99.31999969482422, 98.95999908447266, 99.37999725341797, 99.2699966430664, 99.42999267578125, 99.56999969482422, 99.25999450683594, 99.44999694824219, 99.08999633789062, 99.53999328613281, 99.38999938964844, 98.95999908447266, 99.35999298095703, 99.40999603271484, 99.52999877929688, 99.41999816894531, 99.2199935913086, 99.41999816894531, 99.12999725341797, 99.28999328613281, 99.2699966430664, 99.47999572753906, 99.48999786376953, 99.47999572753906, 99.56999969482422, 99.54999542236328, 99.50999450683594, 99.23999786376953, 99.64999389648438, 99.2699966430664, 99.65999603271484, 98.7699966430664, 98.67999267578125, 99.43999481201172, 99.49999237060547, 99.52999877929688, 99.39999389648438, 99.19999694824219, 99.4699935913086, 99.52999877929688, 98.33999633789062, 99.5199966430664, 99.18999481201172, 99.38999938964844, 99.45999908447266, 98.87999725341797, 99.40999603271484, 99.32999420166016, 99.19999694824219, 99.47999572753906, 99.50999450683594, 99.24999237060547, 99.44999694824219, 99.07999420166016, 99.42999267578125, 99.42999267578125, 99.41999816894531, 99.44999694824219, 99.27999877929688, 99.05999755859375, 99.27999877929688, 99.02999877929688, 99.63999938964844, 98.90999603271484, 99.0199966430664, 99.50999450683594, 99.07999420166016, 99.4699935913086, 99.49999237060547, 99.24999237060547, 99.13999938964844, 99.80999755859375, 99.77999877929688, 99.78999328613281, 99.77999877929688, 99.78999328613281, 99.78999328613281, 99.7699966430664, 99.79999542236328, 99.7699966430664, 99.77999877929688, 99.79999542236328, 99.77999877929688, 99.79999542236328, 99.7699966430664, 99.7699966430664, 99.79999542236328, 99.7699966430664, 99.80999755859375, 99.80999755859375, 99.75, 99.77999877929688, 99.79999542236328, 99.77999877929688, 99.7699966430664, 99.7699966430664, 99.79999542236328, 99.78999328613281, 99.80999755859375, 99.78999328613281, 99.82999420166016, 99.77999877929688, 99.80999755859375, 99.80999755859375, 99.79999542236328, 99.81999969482422, 99.7699966430664, 99.79999542236328, 99.79999542236328, 99.75, 99.75999450683594, 99.79999542236328, 99.77999877929688, 99.79999542236328, 99.77999877929688, 99.75, 99.79999542236328, 99.75, 99.78999328613281, 99.78999328613281, 99.75], "epoch_time": 40.2703914642334, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_2048_42.json <==
{"train_losses": [2.3526246547698975, 2.2474071979522705, 2.203190803527832, 2.161663293838501, 2.1215810775756836, 2.0756962299346924, 2.0322139263153076, 1.9934277534484863, 1.9600229263305664, 1.9310457706451416, 1.9036922454833984, 1.8762069940567017, 1.8523894548416138, 1.8283113241195679, 1.8095704317092896, 1.7886959314346313, 1.774506688117981, 1.7576709985733032, 1.7426730394363403, 1.7267413139343262, 1.7125855684280396, 1.697534441947937, 1.6855913400650024, 1.673256516456604, 1.6603947877883911, 1.6478009223937988, 1.6369878053665161, 1.6248457431793213, 1.6105387210845947, 1.6029072999954224, 1.5897424221038818, 1.5803159475326538, 1.570972204208374, 1.559140920639038, 1.548640251159668, 1.5407986640930176, 1.529404640197754, 1.5213276147842407, 1.5107333660125732, 1.5019562244415283, 1.494144082069397, 1.482616662979126, 1.4758375883102417, 1.466427206993103, 1.459942102432251, 1.4470493793487549, 1.4405255317687988, 1.428593397140503, 1.424412488937378, 1.41765296459198, 1.4081734418869019, 1.4008598327636719, 1.3941007852554321, 1.3862667083740234, 1.3786500692367554, 1.3704125881195068, 1.3651163578033447, 1.3578829765319824, 1.3513253927230835, 1.343229055404663, 1.3355249166488647, 1.3288850784301758, 1.324164628982544, 1.3169373273849487, 1.311407208442688, 1.304226040840149, 1.2971885204315186, 1.2916176319122314, 1.2828258275985718, 1.2780306339263916, 1.272650122642517, 1.2663499116897583, 1.2606117725372314, 1.2533438205718994, 1.2468855381011963, 1.243139386177063, 1.2361692190170288, 1.2278369665145874, 1.2228896617889404, 1.2186986207962036, 1.2145453691482544, 1.2056589126586914, 1.200060248374939, 1.193228840827942, 1.1869686841964722, 1.1834464073181152, 1.176588773727417, 1.1703381538391113, 1.1659032106399536, 1.1604331731796265, 1.1591137647628784, 1.1492446660995483, 1.1448081731796265, 1.1386851072311401, 1.1342929601669312, 1.1278061866760254, 1.1219993829727173, 1.1162796020507812, 1.1113619804382324, 1.103926420211792, 1.100398063659668, 1.0909892320632935, 1.0906798839569092, 1.083088755607605, 1.0801092386245728, 1.0746238231658936, 1.0704946517944336, 1.0651068687438965, 1.0594311952590942, 1.0517328977584839, 1.0465975999832153, 1.0427768230438232, 1.0381726026535034, 1.028702974319458, 1.0254404544830322, 1.0211875438690186, 1.0177892446517944, 1.0121569633483887, 1.0049848556518555, 0.9987909197807312, 0.9965338706970215, 0.989875078201294, 0.9819437861442566, 0.9802402853965759, 0.9750207662582397, 0.9681921601295471, 0.9621900320053101, 0.9630210399627686, 0.9527052640914917, 0.9483591318130493, 0.9397715330123901, 0.9371168613433838, 0.9320995807647705, 0.9302071928977966, 0.9232851266860962, 0.922469973564148, 0.9136896133422852, 0.9100138545036316, 0.9050701856613159, 0.9029303193092346, 0.8997812867164612, 0.8921042084693909, 0.891276478767395, 0.8834658265113831, 0.8766902685165405, 0.872808039188385, 0.8701273798942566, 0.8689095973968506, 0.8609864115715027, 0.8624171614646912, 0.8494910001754761, 0.8483378887176514, 0.8446065187454224, 0.8465412855148315, 0.8451494574546814, 0.8442699909210205, 0.8436980247497559, 0.8437339663505554, 0.842553973197937, 0.8401996493339539, 0.8405492901802063, 0.8388987183570862, 0.8431657552719116, 0.8403228521347046, 0.8415865302085876, 0.8408713340759277, 0.8399048447608948, 0.8401774168014526, 0.8379554748535156, 0.838943600654602, 0.8340368270874023, 0.8393168449401855, 0.8373832106590271, 0.8343362808227539, 0.8358342051506042, 0.8361220359802246, 0.8351512551307678, 0.8384214639663696, 0.8326365947723389, 0.8294221758842468, 0.8316279649734497, 0.8340048789978027, 0.8303207755088806, 0.8305848240852356, 0.8301960825920105, 0.8329658508300781, 0.8303934335708618, 0.8267441391944885, 0.8318372368812561, 0.8276628851890564, 0.8294277191162109, 0.8271048069000244, 0.8284627199172974, 0.8256422281265259, 0.8258398771286011, 0.8247572183609009, 0.8221869468688965, 0.8231016993522644, 0.8263120055198669, 0.8228193521499634], "accs1": [9.819999694824219, 14.819998741149902, 18.689998626708984, 20.35999870300293, 21.60999870300293, 23.369998931884766, 25.270000457763672, 25.889999389648438, 26.8799991607666, 28.669998168945312, 29.579999923706055, 30.059999465942383, 31.200000762939453, 32.20000076293945, 32.849998474121094, 33.54999923706055, 34.19999694824219, 34.63999938964844, 35.47999954223633, 36.02000045776367, 36.41999816894531, 37.03999710083008, 37.79999923706055, 37.97999954223633, 38.43000030517578, 38.85000228881836, 39.349998474121094, 39.80999755859375, 40.28999710083008, 40.63999938964844, 41.41999816894531, 41.57999801635742, 41.849998474121094, 42.32999801635742, 42.679996490478516, 43.019996643066406, 43.53999710083008, 43.94999694824219, 44.27000045776367, 44.9900016784668, 45.40999984741211, 45.73999786376953, 46.14999771118164, 46.689998626708984, 46.94999694824219, 47.5, 47.46999740600586, 47.77000045776367, 48.07999801635742, 48.529998779296875, 48.65999984741211, 48.97999572753906, 49.07999801635742, 49.46999740600586, 49.709999084472656, 50.290000915527344, 50.22999572753906, 50.72999572753906, 50.94999694824219, 51.12999725341797, 51.58000183105469, 52.029998779296875, 51.98999786376953, 52.3599967956543, 52.2599983215332, 52.369998931884766, 52.929996490478516, 53.249996185302734, 53.06999588012695, 53.52999496459961, 53.60000228881836, 54.179996490478516, 53.89999771118164, 53.97999954223633, 54.310001373291016, 54.689998626708984, 54.53999710083008, 55.209999084472656, 55.189998626708984, 55.459999084472656, 55.38999938964844, 55.849998474121094, 56.12999725341797, 56.220001220703125, 56.470001220703125, 56.36000061035156, 56.589996337890625, 56.61000061035156, 57.349998474121094, 57.62999725341797, 57.599998474121094, 57.650001525878906, 58.429996490478516, 57.98999786376953, 58.209999084472656, 58.65999984741211, 58.689998626708984, 58.119998931884766, 59.04999923706055, 59.189998626708984, 58.57999801635742, 59.65999984741211, 59.52999496459961, 59.85000228881836, 59.79999923706055, 59.939998626708984, 60.20000076293945, 60.779998779296875, 60.67000198364258, 61.02000045776367, 61.29999923706055, 61.68000030517578, 61.55999755859375, 61.39999771118164, 62.1199951171875, 61.73999786376953, 61.98999786376953, 62.69999694824219, 63.0, 62.849998474121094, 62.97999572753906, 63.099998474121094, 63.51000213623047, 63.83000183105469, 64.01000213623047, 64.08999633789062, 64.06999969482422, 64.37999725341797, 64.52999877929688, 65.02000427246094, 65.51000213623047, 64.43000030517578, 65.31999969482422, 65.30999755859375, 65.45999908447266, 65.88999938964844, 65.44999694824219, 66.12999725341797, 66.16999816894531, 65.97000122070312, 66.0199966430664, 66.7199935913086, 66.3699951171875, 66.80999755859375, 66.52999877929688, 66.83999633789062, 66.78999328613281, 66.65999603271484, 67.56999969482422, 67.3699951171875, 67.90999603271484, 67.62999725341797, 67.87999725341797, 67.93000030517578, 67.91999816894531, 67.93999481201172, 67.88999938964844, 67.93999481201172, 68.06999969482422, 67.93999481201172, 67.93000030517578, 67.9699935913086, 68.05999755859375, 68.07999420166016, 68.18000030517578, 67.91999816894531, 68.11000061035156, 67.93000030517578, 67.98999786376953, 68.07999420166016, 68.1199951171875, 68.02999877929688, 68.1199951171875, 68.0, 68.14999389648438, 67.95999908447266, 68.02999877929688, 67.94999694824219, 68.25, 68.36000061035156, 68.15999603271484, 68.23999786376953, 68.25999450683594, 68.23999786376953, 68.38999938964844, 68.15999603271484, 68.16999816894531, 68.25999450683594, 68.2699966430664, 68.18000030517578, 68.38999938964844, 68.36000061035156, 68.27999877929688, 68.18000030517578, 68.48999786376953, 68.36000061035156, 68.29000091552734, 68.43000030517578, 68.38999938964844, 68.47000122070312], "accs5": [51.869998931884766, 64.4800033569336, 69.69999694824219, 72.52999877929688, 74.86000061035156, 77.95999908447266, 80.10999298095703, 81.32999420166016, 82.3699951171875, 83.06999969482422, 83.94999694824219, 84.6199951171875, 85.66999816894531, 86.24999237060547, 87.07999420166016, 87.1199951171875, 88.25999450683594, 88.29000091552734, 88.58999633789062, 88.88999938964844, 89.1500015258789, 89.5, 89.73999786376953, 89.77999877929688, 90.0199966430664, 90.23999786376953, 90.34000396728516, 90.69000244140625, 90.73999786376953, 90.94000244140625, 90.90999603271484, 91.06999969482422, 91.13999938964844, 91.15999603271484, 91.31999969482422, 91.63999938964844, 91.73999786376953, 91.8899917602539, 91.98999786376953, 91.97999572753906, 92.20999145507812, 92.2699966430664, 92.32999420166016, 92.63999938964844, 92.73999786376953, 92.90999603271484, 92.90999603271484, 92.8699951171875, 93.03999328613281, 93.0199966430664, 93.25999450683594, 93.28999328613281, 93.33999633789062, 93.4699935913086, 93.50999450683594, 93.54999542236328, 93.6199951171875, 93.69999694824219, 93.80999755859375, 93.87999725341797, 93.98999786376953, 94.1199951171875, 94.07999420166016, 94.1199951171875, 94.04999542236328, 94.22000122070312, 94.36000061035156, 94.29999542236328, 94.41999816894531, 94.62999725341797, 94.5999984741211, 94.75, 94.75, 94.8699951171875, 95.04000091552734, 94.95999908447266, 95.04000091552734, 94.97999572753906, 95.04999542236328, 95.15999603271484, 95.13999938964844, 95.2699966430664, 95.30999755859375, 95.31999969482422, 95.29000091552734, 95.41999816894531, 95.37999725341797, 95.47000122070312, 95.41999816894531, 95.58000183105469, 95.62999725341797, 95.5199966430664, 95.73999786376953, 95.72000122070312, 95.54000091552734, 95.75, 95.87000274658203, 95.73999786376953, 95.90999603271484, 95.94999694824219, 95.9800033569336, 95.9000015258789, 96.01000213623047, 96.05000305175781, 96.12999725341797, 96.05000305175781, 96.08999633789062, 96.0999984741211, 96.15999603271484, 96.22000122070312, 96.29000091552734, 96.48999786376953, 96.44000244140625, 96.31999969482422, 96.5199966430664, 96.58000183105469, 96.61000061035156, 96.66000366210938, 96.76000213623047, 96.69999694824219, 96.80999755859375, 96.79000091552734, 96.9000015258789, 96.69999694824219, 96.94999694824219, 96.80999755859375, 96.76000213623047, 96.91000366210938, 97.0199966430664, 97.0199966430664, 96.93000030517578, 97.01000213623047, 96.94999694824219, 97.08999633789062, 96.98999786376953, 97.1500015258789, 97.05999755859375, 97.08000183105469, 97.20999908447266, 97.18000030517578, 97.36000061035156, 97.25999450683594, 97.29999542236328, 97.33000183105469, 97.1500015258789, 97.18000030517578, 97.38999938964844, 97.2699966430664, 97.27999877929688, 97.29999542236328, 97.47000122070312, 97.38999938964844, 97.48999786376953, 97.43000030517578, 97.50999450683594, 97.43999481201172, 97.48999786376953, 97.41999816894531, 97.43999481201172, 97.50999450683594, 97.47000122070312, 97.45999908447266, 97.5, 97.5, 97.48999786376953, 97.43999481201172, 97.47999572753906, 97.54999542236328, 97.44999694824219, 97.52999877929688, 97.50999450683594, 97.54999542236328, 97.47000122070312, 97.55999755859375, 97.48999786376953, 97.5, 97.47000122070312, 97.52999877929688, 97.5199966430664, 97.50999450683594, 97.44999694824219, 97.47999572753906, 97.50999450683594, 97.47999572753906, 97.52999877929688, 97.52999877929688, 97.48999786376953, 97.48999786376953, 97.45999908447266, 97.48999786376953, 97.5199966430664, 97.48999786376953, 97.50999450683594, 97.44999694824219, 97.52999877929688, 97.50999450683594, 97.50999450683594, 97.5199966430664, 97.50999450683594, 97.56999969482422], "epoch_time": 43.805946826934814, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_2048_43.json <==
{"train_losses": [2.3217685222625732, 2.2427308559417725, 2.204087018966675, 2.1670453548431396, 2.1284067630767822, 2.0904760360717773, 2.0523171424865723, 2.0180585384368896, 1.9873617887496948, 1.9575070142745972, 1.929749846458435, 1.9070175886154175, 1.8806408643722534, 1.857430100440979, 1.8364713191986084, 1.8137285709381104, 1.7951518297195435, 1.7774001359939575, 1.7629584074020386, 1.7446798086166382, 1.731872797012329, 1.720137596130371, 1.7046819925308228, 1.691809058189392, 1.6810917854309082, 1.6674702167510986, 1.6582622528076172, 1.6468700170516968, 1.6361008882522583, 1.6263186931610107, 1.614415168762207, 1.604860782623291, 1.5963338613510132, 1.5826590061187744, 1.574851393699646, 1.5658586025238037, 1.554027795791626, 1.5443907976150513, 1.535649299621582, 1.5294462442398071, 1.5176516771316528, 1.5124292373657227, 1.5012658834457397, 1.4901771545410156, 1.4856971502304077, 1.476379632949829, 1.4663004875183105, 1.4573149681091309, 1.4507479667663574, 1.4453184604644775, 1.4373929500579834, 1.4289042949676514, 1.423181414604187, 1.4146063327789307, 1.4084651470184326, 1.4016485214233398, 1.3951045274734497, 1.384280800819397, 1.37877357006073, 1.3725792169570923, 1.3636113405227661, 1.3591357469558716, 1.35272216796875, 1.3466451168060303, 1.3399369716644287, 1.33161461353302, 1.3221898078918457, 1.3166674375534058, 1.3093030452728271, 1.301831841468811, 1.2950395345687866, 1.2926310300827026, 1.2833141088485718, 1.2778077125549316, 1.2714576721191406, 1.26461923122406, 1.2574645280838013, 1.248799443244934, 1.2457350492477417, 1.2395203113555908, 1.2307610511779785, 1.22566556930542, 1.2183291912078857, 1.2090975046157837, 1.2040138244628906, 1.198213815689087, 1.1926798820495605, 1.1866650581359863, 1.1814090013504028, 1.177121639251709, 1.1691821813583374, 1.1618646383285522, 1.1581289768218994, 1.1496175527572632, 1.144388198852539, 1.1388124227523804, 1.1337405443191528, 1.1239768266677856, 1.1187740564346313, 1.1162903308868408, 1.1055123805999756, 1.103023886680603, 1.0953644514083862, 1.0876878499984741, 1.0835065841674805, 1.0786104202270508, 1.072288990020752, 1.0699561834335327, 1.0581145286560059, 1.0534353256225586, 1.0518807172775269, 1.043260931968689, 1.0381841659545898, 1.0335081815719604, 1.0265910625457764, 1.0226532220840454, 1.0174504518508911, 1.0088573694229126, 1.0046718120574951, 1.001436710357666, 0.9949014782905579, 0.9901283383369446, 0.9888668656349182, 0.981070339679718, 0.9740615487098694, 0.9675536751747131, 0.9638280272483826, 0.9615339636802673, 0.9559370875358582, 0.9486531615257263, 0.944130003452301, 0.940340518951416, 0.936534583568573, 0.9320454597473145, 0.9295626878738403, 0.923284113407135, 0.9147394299507141, 0.9147018790245056, 0.9083178639411926, 0.9062973856925964, 0.9007486701011658, 0.8973497152328491, 0.8929579257965088, 0.8867721557617188, 0.8785913586616516, 0.8798677325248718, 0.8721941113471985, 0.8690454363822937, 0.8660547733306885, 0.8638240694999695, 0.8554335236549377, 0.8502721786499023, 0.8507987260818481, 0.8464469313621521, 0.8483232855796814, 0.8480550646781921, 0.848781406879425, 0.8483288884162903, 0.8443024158477783, 0.8440023064613342, 0.8490048050880432, 0.8420722484588623, 0.8455860614776611, 0.8458128571510315, 0.8437439799308777, 0.842363715171814, 0.8443650603294373, 0.8397876620292664, 0.8449657559394836, 0.8420178890228271, 0.840412974357605, 0.8402377963066101, 0.8408098220825195, 0.8407066464424133, 0.8380526304244995, 0.8417602777481079, 0.8390869498252869, 0.8437528014183044, 0.8405513763427734, 0.8385095596313477, 0.8394279479980469, 0.8351749181747437, 0.8349934220314026, 0.834487795829773, 0.836191713809967, 0.8326045274734497, 0.8363816738128662, 0.8349134922027588, 0.8364925384521484, 0.8368992209434509, 0.8322498798370361, 0.8329676985740662, 0.8338308930397034, 0.834019124507904, 0.8328491449356079, 0.8306133151054382, 0.8318610787391663, 0.8319739699363708, 0.8321783542633057, 0.8309400081634521], "accs1": [11.019999504089355, 16.15999984741211, 19.75, 20.8799991607666, 22.6200008392334, 24.28999900817871, 25.209999084472656, 26.339998245239258, 27.89999771118164, 28.959999084472656, 29.469999313354492, 30.65999984741211, 31.40999984741211, 32.5, 33.099998474121094, 34.029998779296875, 34.28999710083008, 35.540000915527344, 35.77000045776367, 36.339996337890625, 36.53999710083008, 37.39999771118164, 37.869998931884766, 37.880001068115234, 38.76000213623047, 38.869998931884766, 39.53999710083008, 39.64999771118164, 40.22999954223633, 40.80999755859375, 40.939998626708984, 41.06999969482422, 41.459999084472656, 41.86000061035156, 42.66999816894531, 42.63999938964844, 43.3599967956543, 42.89999771118164, 43.63999938964844, 43.90999984741211, 44.38999938964844, 44.380001068115234, 45.17000198364258, 44.93000030517578, 45.769996643066406, 45.68000030517578, 45.96999740600586, 46.459999084472656, 46.91999816894531, 47.14999771118164, 47.540000915527344, 47.82999801635742, 48.36000061035156, 48.279998779296875, 48.45000076293945, 49.21999740600586, 49.56999969482422, 50.12999725341797, 49.82999801635742, 50.150001525878906, 50.69000244140625, 50.94999694824219, 50.959999084472656, 50.94999694824219, 50.970001220703125, 51.82999801635742, 51.93000030517578, 51.69999694824219, 52.05999755859375, 52.45999526977539, 53.03999710083008, 53.0099983215332, 53.47999954223633, 53.59000015258789, 54.42000198364258, 54.369998931884766, 54.779998779296875, 54.84000015258789, 55.0, 55.029998779296875, 55.13999938964844, 55.25, 55.779998779296875, 55.94999694824219, 56.079994201660156, 56.44999694824219, 56.409996032714844, 56.900001525878906, 57.30999755859375, 57.459999084472656, 57.720001220703125, 58.25, 58.28999710083008, 58.5099983215332, 58.04999923706055, 58.82999801635742, 58.65999984741211, 59.02999496459961, 59.39999771118164, 59.2599983215332, 59.369998931884766, 59.2400016784668, 59.71999740600586, 59.869998931884766, 59.85000228881836, 59.95999526977539, 60.2599983215332, 60.63999938964844, 60.95000076293945, 60.82999801635742, 60.7599983215332, 61.03999710083008, 61.41999816894531, 62.11000061035156, 61.790000915527344, 61.98999786376953, 62.25999450683594, 62.38999938964844, 62.37999725341797, 62.87999725341797, 61.79999542236328, 62.519996643066406, 62.58000183105469, 63.23999786376953, 63.23999786376953, 63.339996337890625, 64.16000366210938, 63.83000183105469, 64.05999755859375, 63.97999954223633, 64.05000305175781, 63.87000274658203, 64.72000122070312, 64.79000091552734, 64.95000457763672, 64.22000122070312, 65.30999755859375, 65.20999908447266, 65.48999786376953, 65.5999984741211, 65.31999969482422, 65.63999938964844, 65.75, 65.58000183105469, 65.98999786376953, 66.22999572753906, 64.45999908447266, 66.45999908447266, 65.58999633789062, 66.41999816894531, 67.33999633789062, 67.22999572753906, 67.18999481201172, 67.18999481201172, 67.52999877929688, 67.29999542236328, 67.31999969482422, 67.24999237060547, 67.28999328613281, 67.44999694824219, 67.41999816894531, 67.41999816894531, 67.2699966430664, 67.4699935913086, 67.32999420166016, 67.35999298095703, 67.42999267578125, 67.28999328613281, 67.3499984741211, 67.43999481201172, 67.3499984741211, 67.54999542236328, 67.41999816894531, 67.55999755859375, 67.33999633789062, 67.35999298095703, 67.5199966430664, 67.52999877929688, 67.5, 67.44999694824219, 67.5199966430664, 67.66999816894531, 67.45999908447266, 67.65999603271484, 67.65999603271484, 67.5999984741211, 67.68000030517578, 67.54999542236328, 67.7199935913086, 67.79999542236328, 67.68000030517578, 67.8699951171875, 67.66999816894531, 67.73999786376953, 67.95999908447266, 67.90999603271484, 67.81999969482422, 67.81999969482422, 67.87999725341797, 67.66999816894531], "accs5": [49.22999572753906, 63.94000244140625, 70.12000274658203, 72.6199951171875, 74.72999572753906, 76.51000213623047, 78.3499984741211, 79.50999450683594, 80.9699935913086, 81.79000091552734, 82.72999572753906, 83.61000061035156, 84.33000183105469, 85.08999633789062, 85.7699966430664, 86.17999267578125, 86.63999938964844, 87.16999816894531, 87.72000122070312, 88.0199966430664, 88.12999725341797, 88.5999984741211, 88.70999908447266, 88.8499984741211, 89.08000183105469, 89.20999908447266, 89.33000183105469, 89.43000030517578, 89.7300033569336, 89.87999725341797, 90.13999938964844, 90.23999786376953, 90.52000427246094, 90.43000030517578, 90.79000091552734, 91.19999694824219, 91.27999877929688, 91.37999725341797, 91.56999206542969, 91.75999450683594, 91.8899917602539, 92.03999328613281, 92.19999694824219, 92.18999481201172, 92.18999481201172, 92.49999237060547, 92.49999237060547, 92.55999755859375, 92.77999877929688, 92.78999328613281, 92.81999206542969, 92.91999816894531, 92.8499984741211, 92.94999694824219, 92.99999237060547, 93.10999298095703, 93.29999542236328, 93.25999450683594, 93.31999969482422, 93.64999389648438, 93.5199966430664, 93.65999603271484, 93.69999694824219, 93.72999572753906, 93.79999542236328, 94.1199951171875, 94.1199951171875, 93.93000030517578, 94.27999877929688, 94.23999786376953, 94.12999725341797, 94.43999481201172, 94.38999938964844, 94.45999908447266, 94.55999755859375, 94.48999786376953, 94.57999420166016, 94.8699951171875, 94.70999908447266, 94.65999603271484, 94.80999755859375, 94.90999603271484, 94.83000183105469, 94.94999694824219, 94.93999481201172, 95.08000183105469, 94.8499984741211, 95.0999984741211, 95.19000244140625, 95.29999542236328, 95.11000061035156, 95.37999725341797, 95.45999908447266, 95.45999908447266, 95.47999572753906, 95.5999984741211, 95.72000122070312, 95.58000183105469, 95.54000091552734, 95.75, 95.68000030517578, 95.55999755859375, 95.72000122070312, 95.86000061035156, 95.72000122070312, 95.80000305175781, 95.77999877929688, 96.02999877929688, 95.9000015258789, 95.87000274658203, 95.83000183105469, 96.06999969482422, 95.9000015258789, 96.25, 96.2699966430664, 96.23999786376953, 96.37000274658203, 96.30000305175781, 96.30999755859375, 96.43000030517578, 96.15999603271484, 96.43000030517578, 96.37000274658203, 96.44000244140625, 96.5199966430664, 96.54000091552734, 96.70999908447266, 96.83000183105469, 96.81999969482422, 96.6500015258789, 96.59000396728516, 96.6500015258789, 96.77999877929688, 97.05000305175781, 96.95999908447266, 96.98999786376953, 97.23999786376953, 97.05999755859375, 97.16999816894531, 97.15999603271484, 97.16999816894531, 97.22999572753906, 97.2699966430664, 97.13999938964844, 97.29000091552734, 97.31999969482422, 96.72000122070312, 97.40999603271484, 97.18000030517578, 97.33999633789062, 97.5199966430664, 97.47000122070312, 97.41999816894531, 97.41999816894531, 97.52999877929688, 97.38999938964844, 97.50999450683594, 97.45999908447266, 97.47000122070312, 97.5, 97.5199966430664, 97.52999877929688, 97.40999603271484, 97.43999481201172, 97.43999481201172, 97.47999572753906, 97.54999542236328, 97.47000122070312, 97.5199966430664, 97.43999481201172, 97.53999328613281, 97.55999755859375, 97.5199966430664, 97.47000122070312, 97.58999633789062, 97.47999572753906, 97.52999877929688, 97.48999786376953, 97.50999450683594, 97.39999389648438, 97.47000122070312, 97.48999786376953, 97.47999572753906, 97.55999755859375, 97.52999877929688, 97.58999633789062, 97.47000122070312, 97.52999877929688, 97.48999786376953, 97.5199966430664, 97.45999908447266, 97.55999755859375, 97.48999786376953, 97.52999877929688, 97.53999328613281, 97.54999542236328, 97.47999572753906, 97.5199966430664, 97.55999755859375, 97.61000061035156], "epoch_time": 41.60493564605713, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_2048_44.json <==
{"train_losses": [2.3697738647460938, 2.267559051513672, 2.234714984893799, 2.204037666320801, 2.168316125869751, 2.1270453929901123, 2.0808494091033936, 2.0309858322143555, 1.9869228601455688, 1.9521743059158325, 1.9214773178100586, 1.8930671215057373, 1.8688902854919434, 1.8429847955703735, 1.8187910318374634, 1.7978641986846924, 1.7795072793960571, 1.760212779045105, 1.7445658445358276, 1.7310898303985596, 1.717710256576538, 1.7063325643539429, 1.694115161895752, 1.683370590209961, 1.6705551147460938, 1.6630653142929077, 1.652910590171814, 1.6446146965026855, 1.6331883668899536, 1.6244621276855469, 1.6153743267059326, 1.608073115348816, 1.5990689992904663, 1.5882230997085571, 1.578706979751587, 1.5721278190612793, 1.5612707138061523, 1.550445318222046, 1.5427950620651245, 1.5334817171096802, 1.5217840671539307, 1.514050006866455, 1.5052028894424438, 1.4933136701583862, 1.4847086668014526, 1.4756075143814087, 1.4627811908721924, 1.4554249048233032, 1.4469507932662964, 1.4361735582351685, 1.4267306327819824, 1.419670581817627, 1.4115052223205566, 1.4032937288284302, 1.3924275636672974, 1.3843703269958496, 1.376517653465271, 1.363659143447876, 1.362185001373291, 1.3537026643753052, 1.344487190246582, 1.3390922546386719, 1.3306176662445068, 1.321622610092163, 1.3145884275436401, 1.3064497709274292, 1.2993443012237549, 1.290769338607788, 1.2851622104644775, 1.2759432792663574, 1.2696934938430786, 1.2628092765808105, 1.2539688348770142, 1.2418551445007324, 1.2410473823547363, 1.234964370727539, 1.2276499271392822, 1.2211382389068604, 1.213242769241333, 1.2025213241577148, 1.198715329170227, 1.1904429197311401, 1.1880693435668945, 1.1795774698257446, 1.175515055656433, 1.1690411567687988, 1.159639596939087, 1.154074788093567, 1.1451352834701538, 1.1411956548690796, 1.1339788436889648, 1.1288870573043823, 1.121700406074524, 1.1183154582977295, 1.1128607988357544, 1.1062397956848145, 1.100595235824585, 1.094900131225586, 1.0861793756484985, 1.0838382244110107, 1.075114369392395, 1.07370126247406, 1.0683568716049194, 1.0602024793624878, 1.0578974485397339, 1.047211766242981, 1.0438759326934814, 1.0370166301727295, 1.0329177379608154, 1.0261741876602173, 1.0267106294631958, 1.0191645622253418, 1.0153757333755493, 1.0125494003295898, 1.0052056312561035, 0.99776691198349, 0.9924595952033997, 0.9890061616897583, 0.9841751456260681, 0.9781641364097595, 0.9761824607849121, 0.9728490114212036, 0.9668317437171936, 0.9632173180580139, 0.9563753604888916, 0.9544887542724609, 0.9471752047538757, 0.9407565593719482, 0.9353027939796448, 0.9340580105781555, 0.9293785691261292, 0.9244289398193359, 0.9212767481803894, 0.916058361530304, 0.9127150774002075, 0.9064252972602844, 0.904900312423706, 0.9035437107086182, 0.8960296511650085, 0.8935990333557129, 0.8898938894271851, 0.8853203058242798, 0.8798187971115112, 0.8772239685058594, 0.8739148378372192, 0.8718099594116211, 0.865212619304657, 0.8642382025718689, 0.861297607421875, 0.8600443601608276, 0.8481199145317078, 0.8433839678764343, 0.8418877124786377, 0.8421517610549927, 0.8452328443527222, 0.8411545157432556, 0.841205894947052, 0.8403360843658447, 0.8410710692405701, 0.8415963053703308, 0.8394581079483032, 0.8412950038909912, 0.8388969898223877, 0.8372282385826111, 0.8396217823028564, 0.8373755812644958, 0.8356386423110962, 0.8397505879402161, 0.8370534777641296, 0.8371622562408447, 0.8361626863479614, 0.8360633254051208, 0.8353343605995178, 0.8334205746650696, 0.8339228630065918, 0.8356292843818665, 0.8377010822296143, 0.8315209150314331, 0.8343385457992554, 0.8352417945861816, 0.8334072232246399, 0.8273654580116272, 0.8292948007583618, 0.8337963819503784, 0.8307405114173889, 0.8305968642234802, 0.8298313021659851, 0.8280510902404785, 0.829666018486023, 0.8282302021980286, 0.8281695246696472, 0.8257924914360046, 0.8288900852203369, 0.8255760073661804, 0.8266634345054626, 0.82632976770401, 0.8266973495483398, 0.8290174007415771, 0.8242834210395813, 0.8274622559547424], "accs1": [10.019999504089355, 13.09999942779541, 16.18000030517578, 17.6299991607666, 18.799999237060547, 21.15999984741211, 22.239999771118164, 24.81999969482422, 26.739999771118164, 27.5, 29.149999618530273, 30.010000228881836, 31.079998016357422, 32.02000045776367, 33.21999740600586, 33.98999786376953, 34.89999771118164, 35.540000915527344, 36.07999801635742, 36.5099983215332, 37.0099983215332, 37.16999816894531, 37.55999755859375, 38.41999816894531, 38.439998626708984, 38.75, 39.30999755859375, 39.599998474121094, 40.089996337890625, 40.209999084472656, 40.38999938964844, 40.7599983215332, 41.130001068115234, 41.31999969482422, 41.720001220703125, 42.439998626708984, 42.40999984741211, 42.88999938964844, 43.269996643066406, 43.38999938964844, 43.98999786376953, 44.45000076293945, 45.06999969482422, 45.25, 45.5099983215332, 45.87999725341797, 46.30999755859375, 46.619998931884766, 46.84000015258789, 47.45000076293945, 47.279998779296875, 47.84000015258789, 48.220001220703125, 48.290000915527344, 48.88999938964844, 49.37999725341797, 49.679996490478516, 49.81999969482422, 50.18000030517578, 50.23999786376953, 50.83000183105469, 51.019996643066406, 51.37000274658203, 51.65999984741211, 51.98999786376953, 52.34000015258789, 52.1099967956543, 52.8599967956543, 52.95999526977539, 53.13999557495117, 53.8599967956543, 54.10000228881836, 54.34000015258789, 54.54999923706055, 54.22999954223633, 55.68000030517578, 55.50999450683594, 55.659996032714844, 56.040000915527344, 56.43000030517578, 56.1199951171875, 56.66999816894531, 56.79999542236328, 57.30999755859375, 57.62000274658203, 57.69999694824219, 58.119998931884766, 58.0, 58.65999984741211, 58.32999801635742, 59.04999923706055, 58.71999740600586, 58.82999801635742, 58.95999526977539, 58.77000045776367, 59.869998931884766, 59.41999435424805, 60.22999954223633, 60.060001373291016, 60.689998626708984, 60.20000076293945, 60.28000259399414, 61.04999923706055, 60.78999710083008, 60.82999801635742, 60.929996490478516, 61.21999740600586, 61.75, 61.899993896484375, 61.849998474121094, 61.86000061035156, 62.12999725341797, 62.339996337890625, 61.5099983215332, 62.790000915527344, 62.62999725341797, 62.790000915527344, 62.73999786376953, 63.529998779296875, 63.41999816894531, 63.51000213623047, 63.88999938964844, 63.83000183105469, 64.1500015258789, 64.05999755859375, 64.47000122070312, 64.4800033569336, 64.83000183105469, 64.83000183105469, 64.97000122070312, 64.5199966430664, 65.34000396728516, 65.30000305175781, 65.3499984741211, 65.62000274658203, 65.73999786376953, 65.5999984741211, 66.42999267578125, 66.23999786376953, 66.08999633789062, 66.22000122070312, 66.04999542236328, 66.57999420166016, 66.67999267578125, 66.73999786376953, 66.4699935913086, 66.8499984741211, 66.73999786376953, 66.44999694824219, 66.95999908447266, 67.45999908447266, 67.65999603271484, 67.5, 67.29999542236328, 67.52999877929688, 67.5, 67.5, 67.56999969482422, 67.52999877929688, 67.66999816894531, 67.64999389648438, 67.69999694824219, 67.65999603271484, 67.66999816894531, 67.68000030517578, 67.54999542236328, 67.82999420166016, 67.64999389648438, 67.81999969482422, 67.6199951171875, 67.7699966430664, 67.88999938964844, 67.87999725341797, 67.93000030517578, 67.95999908447266, 67.87999725341797, 68.04999542236328, 67.66999816894531, 67.73999786376953, 67.95999908447266, 67.93000030517578, 68.00999450683594, 67.90999603271484, 67.9699935913086, 67.88999938964844, 67.98999786376953, 68.13999938964844, 67.98999786376953, 68.03999328613281, 67.98999786376953, 68.08999633789062, 68.0, 67.91999816894531, 68.05999755859375, 68.0, 68.2199935913086, 68.14999389648438, 68.04999542236328, 68.16999816894531, 68.1199951171875], "accs5": [53.79999923706055, 59.53999710083008, 64.37999725341797, 67.04999542236328, 70.30999755859375, 73.72999572753906, 77.06999969482422, 79.83999633789062, 81.44999694824219, 82.37999725341797, 83.59000396728516, 84.22000122070312, 84.72999572753906, 85.53999328613281, 86.5999984741211, 86.98999786376953, 87.48999786376953, 87.82999420166016, 88.1199951171875, 88.15999603271484, 88.5999984741211, 88.70999908447266, 89.02999877929688, 89.27999877929688, 89.40999603271484, 89.8499984741211, 89.81999969482422, 89.83999633789062, 90.0199966430664, 90.33000183105469, 90.45999908447266, 90.52000427246094, 90.69000244140625, 90.72000122070312, 90.81999969482422, 91.14999389648438, 91.28999328613281, 91.41999816894531, 91.43999481201172, 91.58999633789062, 91.77999877929688, 92.0999984741211, 92.15999603271484, 92.35999298095703, 92.3699951171875, 92.58999633789062, 92.60999298095703, 92.7199935913086, 93.16999816894531, 93.13999938964844, 93.18999481201172, 93.25, 93.4699935913086, 93.44999694824219, 93.5999984741211, 93.56999969482422, 93.63999938964844, 93.75, 93.68000030517578, 93.88999938964844, 94.02999877929688, 93.97999572753906, 93.91999816894531, 94.14999389648438, 94.30999755859375, 94.0999984741211, 94.11000061035156, 94.5999984741211, 94.5, 94.5199966430664, 94.52999877929688, 94.75999450683594, 94.83999633789062, 94.86000061035156, 94.61000061035156, 95.05999755859375, 94.94999694824219, 95.0999984741211, 95.12999725341797, 95.15999603271484, 95.12999725341797, 95.33999633789062, 95.26000213623047, 95.22999572753906, 95.3699951171875, 95.45999908447266, 95.66999816894531, 95.72999572753906, 95.76000213623047, 95.5999984741211, 95.69999694824219, 95.87000274658203, 95.75, 95.79000091552734, 95.69999694824219, 95.80999755859375, 95.93000030517578, 96.0199966430664, 96.13999938964844, 96.12000274658203, 96.1500015258789, 96.23999786376953, 96.36000061035156, 96.16999816894531, 96.4000015258789, 96.19000244140625, 96.19000244140625, 96.41999816894531, 96.38999938964844, 96.56999969482422, 96.41999816894531, 96.4800033569336, 96.6500015258789, 96.4800033569336, 96.5999984741211, 96.62000274658203, 96.75, 96.59000396728516, 96.73999786376953, 96.66999816894531, 96.5999984741211, 96.80000305175781, 96.75, 96.83999633789062, 96.68000030517578, 96.77000427246094, 96.77999877929688, 97.0, 96.83999633789062, 97.0, 96.61000061035156, 96.80999755859375, 96.83999633789062, 97.0, 96.98999786376953, 97.0999984741211, 97.13999938964844, 97.05999755859375, 97.06999969482422, 97.01000213623047, 97.06999969482422, 97.06999969482422, 97.13999938964844, 96.91999816894531, 97.18000030517578, 96.79000091552734, 97.29000091552734, 97.20999908447266, 96.88999938964844, 97.11000061035156, 97.16999816894531, 97.27999877929688, 97.22999572753906, 97.2699966430664, 97.27999877929688, 97.22000122070312, 97.2699966430664, 97.25999450683594, 97.23999786376953, 97.22999572753906, 97.20999908447266, 97.16999816894531, 97.23999786376953, 97.33000183105469, 97.33000183105469, 97.33999633789062, 97.27999877929688, 97.31999969482422, 97.22000122070312, 97.25, 97.29000091552734, 97.27999877929688, 97.27999877929688, 97.29999542236328, 97.2699966430664, 97.29000091552734, 97.29000091552734, 97.36000061035156, 97.29000091552734, 97.33000183105469, 97.29999542236328, 97.36000061035156, 97.38999938964844, 97.31999969482422, 97.33000183105469, 97.27999877929688, 97.27999877929688, 97.25999450683594, 97.25999450683594, 97.33999633789062, 97.33999633789062, 97.29999542236328, 97.38999938964844, 97.31999969482422, 97.40999603271484, 97.3499984741211, 97.33999633789062, 97.43999481201172, 97.31999969482422, 97.2699966430664], "epoch_time": 41.62500548362732, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_256_42.json <==
{"train_losses": [2.1571149826049805, 1.8933322429656982, 1.7446446418762207, 1.6467565298080444, 1.5675983428955078, 1.5055586099624634, 1.4455671310424805, 1.3936671018600464, 1.3440014123916626, 1.2986910343170166, 1.2522854804992676, 1.2126728296279907, 1.1706511974334717, 1.1307395696640015, 1.0893816947937012, 1.048885703086853, 1.014744520187378, 0.9741557836532593, 0.9396440386772156, 0.9072032570838928, 0.879989504814148, 0.854312002658844, 0.826633870601654, 0.8019720911979675, 0.7740064859390259, 0.7524728775024414, 0.7303934097290039, 0.7043189406394958, 0.6866555213928223, 0.6684418320655823, 0.6432939171791077, 0.6270650029182434, 0.6073155999183655, 0.5845871567726135, 0.5644475817680359, 0.5537936091423035, 0.5325226187705994, 0.5185660719871521, 0.5030562877655029, 0.48943188786506653, 0.4781348407268524, 0.4605506658554077, 0.45252513885498047, 0.43418803811073303, 0.42577114701271057, 0.41121265292167664, 0.4022858738899231, 0.3921276926994324, 0.3880348801612854, 0.3740721344947815, 0.36184799671173096, 0.35321885347366333, 0.34804099798202515, 0.33302533626556396, 0.3252159357070923, 0.31948113441467285, 0.31361082196235657, 0.30235564708709717, 0.2981851398944855, 0.29480111598968506, 0.28795894980430603, 0.2765691578388214, 0.2771444320678711, 0.26809826493263245, 0.26484912633895874, 0.2557399868965149, 0.2531232237815857, 0.25165730714797974, 0.24320249259471893, 0.23851491510868073, 0.23336553573608398, 0.2354326844215393, 0.230836883187294, 0.22781985998153687, 0.219209685921669, 0.22242936491966248, 0.21840864419937134, 0.22129839658737183, 0.21812917292118073, 0.21029512584209442, 0.20672300457954407, 0.2055155634880066, 0.2027667760848999, 0.21388719975948334, 0.2088507115840912, 0.2034413367509842, 0.20490647852420807, 0.20363427698612213, 0.20291545987129211, 0.1991792768239975, 0.2043391317129135, 0.19833046197891235, 0.19848604500293732, 0.20374171435832977, 0.2013441026210785, 0.2036692500114441, 0.20571020245552063, 0.20029206573963165, 0.19999642670154572, 0.20862194895744324, 0.202467143535614, 0.2025708109140396, 0.1958092302083969, 0.20271366834640503, 0.19607669115066528, 0.20664098858833313, 0.21071568131446838, 0.21417972445487976, 0.21029692888259888, 0.21473106741905212, 0.21127364039421082, 0.2133304625749588, 0.20775151252746582, 0.22301627695560455, 0.21253742277622223, 0.218622088432312, 0.2201211005449295, 0.22499340772628784, 0.2172704041004181, 0.22599923610687256, 0.2331271469593048, 0.22280430793762207, 0.21983063220977783, 0.22994014620780945, 0.2275535613298416, 0.23949700593948364, 0.22734825313091278, 0.23423683643341064, 0.2333970069885254, 0.23798154294490814, 0.23811526596546173, 0.23734231293201447, 0.23980574309825897, 0.2497946172952652, 0.2426816076040268, 0.25158125162124634, 0.2446974813938141, 0.24486114084720612, 0.2510179281234741, 0.24300597608089447, 0.24250741302967072, 0.25027456879615784, 0.2531726658344269, 0.2599543333053589, 0.25319135189056396, 0.2525478005409241, 0.2608141303062439, 0.2591633200645447, 0.25607189536094666, 0.2465790957212448, 0.21159176528453827, 0.19833938777446747, 0.195124089717865, 0.19397716224193573, 0.19159911572933197, 0.19161522388458252, 0.19080276787281036, 0.1897202730178833, 0.1882585734128952, 0.18885263800621033, 0.1892189234495163, 0.18826007843017578, 0.18819214403629303, 0.18682904541492462, 0.18772292137145996, 0.18778057396411896, 0.1869436800479889, 0.18781158328056335, 0.18704986572265625, 0.18748918175697327, 0.18689191341400146, 0.18684746325016022, 0.18653659522533417, 0.18729723989963531, 0.18687042593955994, 0.186142235994339, 0.18687207996845245, 0.18685771524906158, 0.18709538877010345, 0.1864650994539261, 0.1868712306022644, 0.18548044562339783, 0.18667230010032654, 0.18582844734191895, 0.18713247776031494, 0.18637220561504364, 0.1863706409931183, 0.186532124876976, 0.1869390308856964, 0.18615905940532684, 0.18638759851455688, 0.1864626258611679, 0.18664433062076569, 0.18588632345199585, 0.18642733991146088, 0.18637630343437195, 0.18737629055976868, 0.18662428855895996, 0.18659408390522003, 0.18735380470752716], "accs1": [25.110000610351562, 33.279998779296875, 37.23999786376953, 40.32999801635742, 42.64999771118164, 46.06999588012695, 47.77000045776367, 49.98999786376953, 52.249996185302734, 53.40999984741211, 55.519996643066406, 56.839996337890625, 58.14999771118164, 60.04999923706055, 60.82999801635742, 62.659996032714844, 61.119998931884766, 64.55999755859375, 66.28999328613281, 67.44999694824219, 67.48999786376953, 69.6500015258789, 69.7699966430664, 70.0999984741211, 71.31999969482422, 72.25999450683594, 72.77999877929688, 73.85999298095703, 73.75999450683594, 73.70999908447266, 75.5199966430664, 75.73999786376953, 77.30999755859375, 76.95999908447266, 76.69000244140625, 76.77999877929688, 79.10999298095703, 78.95999908447266, 79.29999542236328, 78.08999633789062, 80.4699935913086, 79.31999206542969, 79.12999725341797, 80.8699951171875, 79.27999877929688, 81.14999389648438, 81.13999938964844, 80.40999603271484, 81.13999938964844, 82.27999877929688, 82.44000244140625, 81.83999633789062, 79.74999237060547, 80.75999450683594, 82.97999572753906, 81.19999694824219, 82.63999938964844, 81.19999694824219, 82.63999938964844, 80.55999755859375, 84.06999969482422, 80.8499984741211, 83.08000183105469, 82.62999725341797, 83.08000183105469, 84.79000091552734, 85.27999877929688, 82.8499984741211, 85.0999984741211, 77.0, 82.1500015258789, 84.25, 83.0199966430664, 83.2699966430664, 84.83999633789062, 82.73999786376953, 81.72999572753906, 84.4000015258789, 86.2199935913086, 86.1399917602539, 84.75999450683594, 84.29000091552734, 85.72999572753906, 85.68999481201172, 82.94000244140625, 82.5199966430664, 78.33999633789062, 83.91999816894531, 81.19999694824219, 85.78999328613281, 85.32999420166016, 86.28999328613281, 85.77999877929688, 86.12999725341797, 82.63999938964844, 82.94999694824219, 85.12999725341797, 80.45999908447266, 85.33999633789062, 81.33999633789062, 84.87999725341797, 84.19000244140625, 83.69999694824219, 87.89999389648438, 84.69999694824219, 86.2199935913086, 82.5, 82.94000244140625, 82.52999877929688, 87.14999389648438, 86.67999267578125, 87.3699951171875, 87.44999694824219, 86.2699966430664, 86.75999450683594, 85.60999298095703, 87.97000122070312, 87.5, 87.50999450683594, 87.75, 82.83000183105469, 86.32999420166016, 87.44999694824219, 86.97999572753906, 88.19999694824219, 87.72999572753906, 86.39999389648438, 89.0999984741211, 87.93999481201172, 84.5199966430664, 89.55999755859375, 88.18000030517578, 88.83999633789062, 87.1199951171875, 88.97000122070312, 85.56999206542969, 89.54000091552734, 89.15999603271484, 88.11000061035156, 89.02999877929688, 89.58999633789062, 89.06999969482422, 89.81999969482422, 86.93000030517578, 90.61000061035156, 89.22999572753906, 88.83999633789062, 88.11000061035156, 90.23999786376953, 88.25, 93.27999877929688, 93.37999725341797, 93.56999969482422, 93.54999542236328, 93.54999542236328, 93.52999877929688, 93.52999877929688, 93.5199966430664, 93.70999908447266, 93.72999572753906, 93.63999938964844, 93.66999816894531, 93.62999725341797, 93.78999328613281, 93.56999969482422, 93.66999816894531, 93.6199951171875, 93.5999984741211, 93.75999450683594, 93.79999542236328, 93.7699966430664, 93.79999542236328, 93.70999908447266, 93.77999877929688, 93.58999633789062, 93.64999389648438, 93.70999908447266, 93.61000061035156, 93.86000061035156, 93.79999542236328, 93.75, 93.7699966430664, 93.75, 93.75, 93.63999938964844, 93.81999969482422, 93.75999450683594, 93.68000030517578, 93.66999816894531, 93.7199935913086, 93.79999542236328, 93.72999572753906, 93.58999633789062, 93.62999725341797, 93.62999725341797, 93.73999786376953, 93.57999420166016, 93.64999389648438, 93.66999816894531, 93.43000030517578], "accs5": [80.47999572753906, 86.67999267578125, 89.65999603271484, 90.90999603271484, 91.72999572753906, 92.72999572753906, 93.14999389648438, 93.73999786376953, 94.13999938964844, 94.62999725341797, 95.06999969482422, 95.31999969482422, 95.7699966430664, 96.29000091552734, 96.16999816894531, 96.63999938964844, 96.05000305175781, 96.87000274658203, 97.11000061035156, 97.2699966430664, 97.20999908447266, 97.75999450683594, 97.8699951171875, 97.75999450683594, 97.97999572753906, 98.12999725341797, 98.12999725341797, 98.35999298095703, 98.41999816894531, 98.19999694824219, 98.25999450683594, 98.31999206542969, 98.57999420166016, 98.60999298095703, 98.5999984741211, 98.42999267578125, 98.72999572753906, 98.69999694824219, 98.82999420166016, 98.81999206542969, 98.92999267578125, 98.70999145507812, 98.74999237060547, 98.92999267578125, 98.66999816894531, 98.85999298095703, 98.7699966430664, 99.16999816894531, 98.95999908447266, 99.0199966430664, 99.13999938964844, 99.05999755859375, 98.73999786376953, 98.98999786376953, 98.93999481201172, 99.04999542236328, 98.95999908447266, 98.83999633789062, 99.00999450683594, 99.0999984741211, 99.25999450683594, 98.98999786376953, 99.33999633789062, 99.00999450683594, 99.20999908447266, 99.40999603271484, 99.2199935913086, 99.19999694824219, 99.1199951171875, 98.9699935913086, 98.81999206542969, 99.24999237060547, 98.95999908447266, 99.06999206542969, 99.31999969482422, 98.8699951171875, 98.91999816894531, 99.16999816894531, 99.33999633789062, 99.35999298095703, 99.47999572753906, 99.1199951171875, 99.41999816894531, 99.23999786376953, 99.2699966430664, 99.23999786376953, 98.5199966430664, 99.32999420166016, 97.52999877929688, 99.2199935913086, 99.33999633789062, 99.33999633789062, 99.32999420166016, 99.42999267578125, 98.99999237060547, 99.2199935913086, 99.0199966430664, 99.14999389648438, 99.23999786376953, 98.94999694824219, 99.00999450683594, 98.7199935913086, 99.31999969482422, 99.23999786376953, 98.9699935913086, 99.38999938964844, 98.89999389648438, 98.8699951171875, 99.12999725341797, 99.35999298095703, 98.95999908447266, 99.19999694824219, 99.30999755859375, 99.04999542236328, 99.25999450683594, 99.1199951171875, 99.24999237060547, 99.17999267578125, 99.32999420166016, 99.29999542236328, 98.8499984741211, 99.35999298095703, 99.08999633789062, 98.70999145507812, 99.42999267578125, 99.30999755859375, 98.6199951171875, 99.25999450683594, 99.31999969482422, 98.32999420166016, 99.28999328613281, 99.07999420166016, 99.03999328613281, 99.30999755859375, 99.31999969482422, 99.32999420166016, 99.5199966430664, 99.40999603271484, 99.15999603271484, 99.48999786376953, 99.37999725341797, 99.40999603271484, 99.30999755859375, 99.04999542236328, 99.32999420166016, 99.42999267578125, 99.44999694824219, 99.31999969482422, 99.30999755859375, 98.90999603271484, 99.68999481201172, 99.68999481201172, 99.67999267578125, 99.69999694824219, 99.69999694824219, 99.7199935913086, 99.65999603271484, 99.67999267578125, 99.68999481201172, 99.67999267578125, 99.69999694824219, 99.70999908447266, 99.7199935913086, 99.72999572753906, 99.67999267578125, 99.69999694824219, 99.73999786376953, 99.75999450683594, 99.77999877929688, 99.72999572753906, 99.68999481201172, 99.70999908447266, 99.68999481201172, 99.69999694824219, 99.68999481201172, 99.72999572753906, 99.70999908447266, 99.69999694824219, 99.70999908447266, 99.72999572753906, 99.70999908447266, 99.75, 99.67999267578125, 99.70999908447266, 99.72999572753906, 99.72999572753906, 99.73999786376953, 99.72999572753906, 99.70999908447266, 99.73999786376953, 99.75, 99.69999694824219, 99.7199935913086, 99.70999908447266, 99.70999908447266, 99.69999694824219, 99.69999694824219, 99.72999572753906, 99.69999694824219, 99.72999572753906], "epoch_time": 41.16899538040161, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_256_43.json <==
{"train_losses": [2.157151937484741, 1.905640721321106, 1.7588815689086914, 1.6639161109924316, 1.5923161506652832, 1.5194945335388184, 1.4634740352630615, 1.4114125967025757, 1.362577199935913, 1.315434217453003, 1.2686184644699097, 1.2254387140274048, 1.1782777309417725, 1.1351834535598755, 1.0951799154281616, 1.0577166080474854, 1.0128567218780518, 0.9810971617698669, 0.9447512030601501, 0.9188064336776733, 0.889602541923523, 0.8613958358764648, 0.8356934785842896, 0.806896448135376, 0.7809156775474548, 0.761412501335144, 0.7397790551185608, 0.7101726531982422, 0.6947198510169983, 0.672015905380249, 0.6549854278564453, 0.6330631375312805, 0.6124119162559509, 0.5953595042228699, 0.577063798904419, 0.5614591836929321, 0.5419870018959045, 0.5284051895141602, 0.5158008337020874, 0.4934457540512085, 0.49080249667167664, 0.4757128357887268, 0.46390238404273987, 0.4501940608024597, 0.4356054663658142, 0.42446205019950867, 0.4107789397239685, 0.4025660455226898, 0.3961693346500397, 0.3854295313358307, 0.3728274405002594, 0.3657383918762207, 0.35440948605537415, 0.3423086106777191, 0.3403928875923157, 0.32917964458465576, 0.32022014260292053, 0.3176731765270233, 0.306203693151474, 0.30499929189682007, 0.29132482409477234, 0.2845500409603119, 0.28176116943359375, 0.2748028635978699, 0.27411678433418274, 0.27016666531562805, 0.26204603910446167, 0.25205090641975403, 0.2515498995780945, 0.2545175850391388, 0.24718430638313293, 0.23187634348869324, 0.23696660995483398, 0.2299024611711502, 0.22988110780715942, 0.2271300107240677, 0.22299839556217194, 0.2175183743238449, 0.22012390196323395, 0.21061989665031433, 0.2126990109682083, 0.21516187489032745, 0.21136991679668427, 0.20850710570812225, 0.2077547013759613, 0.20688976347446442, 0.20462574064731598, 0.20817668735980988, 0.20403432846069336, 0.20109908282756805, 0.2019493281841278, 0.19944091141223907, 0.20240037143230438, 0.20572079718112946, 0.20583336055278778, 0.2004045695066452, 0.2034565806388855, 0.19601690769195557, 0.20663610100746155, 0.19989055395126343, 0.19811731576919556, 0.20306867361068726, 0.20280732214450836, 0.20256571471691132, 0.1972946971654892, 0.20486438274383545, 0.20889978110790253, 0.20396944880485535, 0.21017442643642426, 0.2117966115474701, 0.22047829627990723, 0.2046346664428711, 0.21448759734630585, 0.21100880205631256, 0.2184745967388153, 0.2188226282596588, 0.22297556698322296, 0.2243880182504654, 0.22219571471214294, 0.21997417509555817, 0.21951979398727417, 0.22137628495693207, 0.22007165849208832, 0.22571362555027008, 0.23505143821239471, 0.22668121755123138, 0.23104940354824066, 0.23918119072914124, 0.23817062377929688, 0.2316341996192932, 0.23817075788974762, 0.23616616427898407, 0.23030635714530945, 0.24598953127861023, 0.2425515204668045, 0.24961037933826447, 0.24610094726085663, 0.2500794231891632, 0.24065078794956207, 0.24758495390415192, 0.24755266308784485, 0.25088638067245483, 0.25730153918266296, 0.2524932622909546, 0.25619375705718994, 0.251077800989151, 0.25439727306365967, 0.254109263420105, 0.25797364115715027, 0.2601892054080963, 0.2138877511024475, 0.19938994944095612, 0.19576683640480042, 0.19376468658447266, 0.19333316385746002, 0.1923670470714569, 0.19096359610557556, 0.18999779224395752, 0.18947501480579376, 0.1901160627603531, 0.18865767121315002, 0.18835316598415375, 0.1867472231388092, 0.18752044439315796, 0.1885147988796234, 0.18688738346099854, 0.18830616772174835, 0.18693946301937103, 0.18691019713878632, 0.18769285082817078, 0.1870465725660324, 0.1867375522851944, 0.18718913197517395, 0.18670736253261566, 0.18607261776924133, 0.18670500814914703, 0.1869186908006668, 0.1867494285106659, 0.1861104816198349, 0.18723319470882416, 0.1859622746706009, 0.18666917085647583, 0.18539193272590637, 0.18673786520957947, 0.1863243281841278, 0.18580594658851624, 0.1862381249666214, 0.18628792464733124, 0.18626925349235535, 0.18624341487884521, 0.18695062398910522, 0.1860986053943634, 0.1858973652124405, 0.18639498949050903, 0.18653558194637299, 0.18724626302719116, 0.18712840974330902, 0.18624311685562134, 0.18756330013275146, 0.18649378418922424], "accs1": [25.979999542236328, 33.2599983215332, 37.84000015258789, 40.05999755859375, 43.12999725341797, 45.71999740600586, 48.369998931884766, 49.769996643066406, 50.540000915527344, 53.46999740600586, 55.62999725341797, 56.279998779296875, 58.31999969482422, 59.09000015258789, 58.80999755859375, 61.709999084472656, 63.31999969482422, 64.68000030517578, 65.52999877929688, 65.8699951171875, 67.57999420166016, 67.24999237060547, 69.79000091552734, 71.08000183105469, 70.44000244140625, 71.3499984741211, 72.57999420166016, 73.15999603271484, 73.67999267578125, 75.18000030517578, 75.56999969482422, 74.7199935913086, 76.87000274658203, 75.75, 77.41999816894531, 78.68000030517578, 76.8499984741211, 78.6199951171875, 76.61000061035156, 79.15999603271484, 77.63999938964844, 79.58999633789062, 79.72999572753906, 80.08999633789062, 80.5199966430664, 80.93000030517578, 80.69999694824219, 80.42999267578125, 81.1199951171875, 81.62999725341797, 80.39999389648438, 80.98999786376953, 81.97000122070312, 80.39999389648438, 84.90999603271484, 81.04999542236328, 84.01000213623047, 82.22000122070312, 78.05999755859375, 83.91000366210938, 82.38999938964844, 80.78999328613281, 80.5199966430664, 77.4000015258789, 79.04999542236328, 83.76000213623047, 78.86000061035156, 84.37000274658203, 81.25999450683594, 81.8699951171875, 83.27999877929688, 83.76000213623047, 84.89999389648438, 82.23999786376953, 81.94999694824219, 84.4000015258789, 78.40999603271484, 84.33000183105469, 86.22999572753906, 85.32999420166016, 81.62999725341797, 82.9000015258789, 85.94999694824219, 85.37999725341797, 84.37000274658203, 85.69999694824219, 83.94000244140625, 82.79999542236328, 84.69000244140625, 85.74999237060547, 84.41999816894531, 86.19999694824219, 83.23999786376953, 84.55000305175781, 81.75, 86.32999420166016, 85.38999938964844, 84.0999984741211, 85.0, 85.54999542236328, 84.02000427246094, 87.25, 83.98999786376953, 86.65999603271484, 84.65999603271484, 86.64999389648438, 86.42999267578125, 83.55999755859375, 87.54000091552734, 85.15999603271484, 84.5, 87.18999481201172, 88.30999755859375, 88.00999450683594, 87.64999389648438, 87.62999725341797, 87.38999938964844, 88.0999984741211, 86.23999786376953, 87.58999633789062, 87.08999633789062, 88.12999725341797, 87.32999420166016, 86.9699935913086, 89.29000091552734, 88.8499984741211, 84.89999389648438, 85.95999908447266, 84.62999725341797, 85.42999267578125, 88.88999938964844, 89.26000213623047, 89.12999725341797, 88.6199951171875, 87.3699951171875, 88.5999984741211, 86.52999877929688, 87.69999694824219, 88.87999725341797, 89.0999984741211, 89.04999542236328, 89.83999633789062, 89.2699966430664, 89.69000244140625, 89.04000091552734, 86.56999969482422, 89.5199966430664, 89.23999786376953, 88.47000122070312, 88.5199966430664, 92.65999603271484, 93.10999298095703, 93.3699951171875, 93.45999908447266, 93.47999572753906, 93.43000030517578, 93.57999420166016, 93.3699951171875, 93.52999877929688, 93.55999755859375, 93.57999420166016, 93.56999969482422, 93.63999938964844, 93.55999755859375, 93.64999389648438, 93.69999694824219, 93.63999938964844, 93.6199951171875, 93.61000061035156, 93.55999755859375, 93.63999938964844, 93.53999328613281, 93.4699935913086, 93.55999755859375, 93.56999969482422, 93.50999450683594, 93.57999420166016, 93.53999328613281, 93.64999389648438, 93.54999542236328, 93.58999633789062, 93.63999938964844, 93.52999877929688, 93.54999542236328, 93.5199966430664, 93.50999450683594, 93.43999481201172, 93.54999542236328, 93.3699951171875, 93.5, 93.45999908447266, 93.47999572753906, 93.39999389648438, 93.35999298095703, 93.47999572753906, 93.5, 93.3699951171875, 93.45999908447266, 93.41999816894531, 93.41999816894531], "accs5": [79.8699951171875, 86.1199951171875, 89.05999755859375, 90.19000244140625, 91.3499984741211, 92.50999450683594, 93.02999877929688, 93.53999328613281, 93.87999725341797, 94.5, 94.9000015258789, 95.1500015258789, 95.26000213623047, 95.3499984741211, 95.61000061035156, 96.1500015258789, 97.0, 96.97999572753906, 97.25999450683594, 96.97999572753906, 97.29000091552734, 97.29000091552734, 97.7199935913086, 97.85999298095703, 98.19999694824219, 97.85999298095703, 98.03999328613281, 98.3899917602539, 98.3899917602539, 98.47999572753906, 98.52999877929688, 98.41999816894531, 98.48999786376953, 98.56999206542969, 98.66999816894531, 98.69999694824219, 98.42999267578125, 98.81999206542969, 98.55999755859375, 98.68999481201172, 98.5999984741211, 98.8899917602539, 98.81999206542969, 98.90999603271484, 99.0999984741211, 98.95999908447266, 98.98999786376953, 98.94999694824219, 99.0999984741211, 98.99999237060547, 99.0999984741211, 99.0999984741211, 99.30999755859375, 99.18999481201172, 99.37999725341797, 99.0199966430664, 99.2199935913086, 99.0199966430664, 99.0999984741211, 99.17999267578125, 99.27999877929688, 99.12999725341797, 98.87999725341797, 99.07999420166016, 99.00999450683594, 99.22999572753906, 98.85999298095703, 99.44999694824219, 98.9699935913086, 99.27999877929688, 99.31999969482422, 99.12999725341797, 99.37999725341797, 99.13999938964844, 98.85999298095703, 99.3699951171875, 98.8899917602539, 99.12999725341797, 99.45999908447266, 99.38999938964844, 98.77999877929688, 98.58999633789062, 99.39999389648438, 99.4699935913086, 99.20999908447266, 99.44999694824219, 99.35999298095703, 99.24999237060547, 99.02999877929688, 99.42999267578125, 98.75999450683594, 99.37999725341797, 99.24999237060547, 99.24999237060547, 99.28999328613281, 99.18999481201172, 99.19999694824219, 99.28999328613281, 99.32999420166016, 99.43999481201172, 99.03999328613281, 99.45999908447266, 99.12999725341797, 99.24999237060547, 99.18999481201172, 99.0999984741211, 99.08999633789062, 98.8699951171875, 99.43999481201172, 99.30999755859375, 99.04999542236328, 99.4699935913086, 99.32999420166016, 99.2199935913086, 99.3699951171875, 99.15999603271484, 99.19999694824219, 98.97999572753906, 99.29999542236328, 99.42999267578125, 99.32999420166016, 99.33999633789062, 99.06999206542969, 99.06999206542969, 99.39999389648438, 99.30999755859375, 98.98999786376953, 98.99999237060547, 98.12999725341797, 99.0999984741211, 99.3499984741211, 99.30999755859375, 99.2699966430664, 99.43999481201172, 99.19999694824219, 99.38999938964844, 99.18999481201172, 99.42999267578125, 99.38999938964844, 99.35999298095703, 99.32999420166016, 99.31999969482422, 99.2699966430664, 99.32999420166016, 99.17999267578125, 98.83999633789062, 99.40999603271484, 99.38999938964844, 99.16999816894531, 99.04999542236328, 99.64999389648438, 99.64999389648438, 99.63999938964844, 99.63999938964844, 99.56999969482422, 99.62999725341797, 99.66999816894531, 99.6199951171875, 99.62999725341797, 99.64999389648438, 99.6199951171875, 99.63999938964844, 99.64999389648438, 99.67999267578125, 99.60999298095703, 99.6199951171875, 99.63999938964844, 99.65999603271484, 99.62999725341797, 99.64999389648438, 99.6199951171875, 99.6199951171875, 99.6199951171875, 99.57999420166016, 99.58999633789062, 99.60999298095703, 99.65999603271484, 99.62999725341797, 99.65999603271484, 99.5999984741211, 99.62999725341797, 99.64999389648438, 99.64999389648438, 99.67999267578125, 99.6199951171875, 99.65999603271484, 99.64999389648438, 99.57999420166016, 99.60999298095703, 99.6199951171875, 99.6199951171875, 99.60999298095703, 99.58999633789062, 99.57999420166016, 99.6199951171875, 99.58999633789062, 99.65999603271484, 99.62999725341797, 99.5999984741211, 99.60999298095703], "epoch_time": 76.40224361419678, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_256_44.json <==
{"train_losses": [2.201178789138794, 1.9106556177139282, 1.7463371753692627, 1.653485894203186, 1.583821177482605, 1.5180739164352417, 1.456235647201538, 1.4030117988586426, 1.351157307624817, 1.3018165826797485, 1.245864987373352, 1.2003562450408936, 1.1576975584030151, 1.1176960468292236, 1.0778214931488037, 1.0406399965286255, 1.0089761018753052, 0.9697191119194031, 0.9436930418014526, 0.9150884747505188, 0.8842148780822754, 0.8643113970756531, 0.837977409362793, 0.8100398182868958, 0.7902697324752808, 0.7713293433189392, 0.7445573210716248, 0.7281046509742737, 0.7035803198814392, 0.684514582157135, 0.6629157662391663, 0.64376300573349, 0.6238086819648743, 0.603818953037262, 0.5831413269042969, 0.5667950510978699, 0.5475940704345703, 0.532410740852356, 0.5162072777748108, 0.5015657544136047, 0.49209949374198914, 0.4766187369823456, 0.46226510405540466, 0.4445143938064575, 0.439272403717041, 0.42174291610717773, 0.4160953462123871, 0.40748244524002075, 0.39326372742652893, 0.37744295597076416, 0.37141773104667664, 0.3644455373287201, 0.349003404378891, 0.34443116188049316, 0.3365952968597412, 0.32539504766464233, 0.32651519775390625, 0.3149418234825134, 0.3081858158111572, 0.29550617933273315, 0.2974986433982849, 0.28735873103141785, 0.2785058617591858, 0.28276893496513367, 0.27723824977874756, 0.274356871843338, 0.2602975070476532, 0.2576766610145569, 0.25896504521369934, 0.24776917695999146, 0.24220290780067444, 0.2394523024559021, 0.24212202429771423, 0.24432341754436493, 0.22259503602981567, 0.23500439524650574, 0.23024499416351318, 0.22290846705436707, 0.2218322604894638, 0.21530407667160034, 0.2151014655828476, 0.21918800473213196, 0.2159508317708969, 0.2132798135280609, 0.21206244826316833, 0.21319659054279327, 0.20668141543865204, 0.2010084092617035, 0.2127618044614792, 0.20913247764110565, 0.20269005000591278, 0.1995677351951599, 0.19934453070163727, 0.21051371097564697, 0.2051493525505066, 0.20407931506633759, 0.20246079564094543, 0.20709525048732758, 0.20384418964385986, 0.19595706462860107, 0.20160521566867828, 0.20959866046905518, 0.2097947746515274, 0.20792581140995026, 0.2078363448381424, 0.20751620829105377, 0.205845907330513, 0.204591304063797, 0.2046583741903305, 0.21623638272285461, 0.21950624883174896, 0.21225771307945251, 0.21306578814983368, 0.21279247105121613, 0.22663085162639618, 0.2299204021692276, 0.21899360418319702, 0.22134101390838623, 0.227073535323143, 0.2170550674200058, 0.22457222640514374, 0.2291988879442215, 0.23023845255374908, 0.22798699140548706, 0.2291165590286255, 0.23466730117797852, 0.2362106740474701, 0.23691493272781372, 0.23161889612674713, 0.2348840981721878, 0.24005237221717834, 0.24705620110034943, 0.2431068867444992, 0.24371561408042908, 0.24003902077674866, 0.24777308106422424, 0.2530660927295685, 0.2471667379140854, 0.24681313335895538, 0.2461378276348114, 0.24962493777275085, 0.2534674108028412, 0.25718560814857483, 0.25027355551719666, 0.25755515694618225, 0.24906650185585022, 0.25443392992019653, 0.2543555796146393, 0.25818926095962524, 0.2604949474334717, 0.2129933387041092, 0.19973859190940857, 0.1956738978624344, 0.1949392855167389, 0.19336119294166565, 0.19165462255477905, 0.19053833186626434, 0.18998107314109802, 0.19028127193450928, 0.18971948325634003, 0.18890896439552307, 0.1876874417066574, 0.1883285492658615, 0.18858331441879272, 0.1868806630373001, 0.18855462968349457, 0.1872878223657608, 0.18866702914237976, 0.1871601641178131, 0.1876710057258606, 0.1870051920413971, 0.18702399730682373, 0.18700480461120605, 0.18636108934879303, 0.1872885525226593, 0.18716955184936523, 0.18736764788627625, 0.18607281148433685, 0.18768684566020966, 0.18596680462360382, 0.18695573508739471, 0.18602831661701202, 0.18713104724884033, 0.18678675591945648, 0.18667317926883698, 0.18643929064273834, 0.18687395751476288, 0.18655364215373993, 0.18661737442016602, 0.1874735951423645, 0.18650929629802704, 0.18603938817977905, 0.18693888187408447, 0.18699228763580322, 0.18798726797103882, 0.18704423308372498, 0.1865735501050949, 0.18706409633159637, 0.18662717938423157, 0.18661577999591827], "accs1": [23.029998779296875, 32.380001068115234, 36.7599983215332, 39.72999572753906, 43.369998931884766, 45.619998931884766, 48.56999969482422, 49.459999084472656, 51.54999923706055, 53.749996185302734, 55.22999572753906, 56.839996337890625, 56.44999694824219, 58.52000045776367, 60.880001068115234, 62.409996032714844, 62.87999725341797, 64.62000274658203, 63.86000061035156, 66.63999938964844, 66.02999877929688, 67.56999969482422, 69.29999542236328, 67.53999328613281, 69.29999542236328, 70.72000122070312, 69.56999969482422, 73.17999267578125, 73.70999908447266, 74.75999450683594, 73.93999481201172, 74.16999816894531, 74.66999816894531, 75.12999725341797, 75.25999450683594, 76.80000305175781, 78.20999908447266, 77.98999786376953, 78.66999816894531, 79.88999938964844, 78.2699966430664, 81.79000091552734, 79.27999877929688, 80.22999572753906, 80.06999969482422, 80.10999298095703, 79.41999816894531, 82.06999969482422, 80.42999267578125, 80.2199935913086, 82.44000244140625, 82.0199966430664, 81.40999603271484, 81.93000030517578, 83.55000305175781, 82.22000122070312, 83.02999877929688, 84.33999633789062, 82.52999877929688, 82.58999633789062, 81.93999481201172, 81.43999481201172, 79.64999389648438, 82.20999908447266, 84.58000183105469, 78.30999755859375, 82.58000183105469, 80.47999572753906, 80.8699951171875, 84.8699951171875, 85.14999389648438, 85.41999816894531, 82.97999572753906, 82.44999694824219, 84.7699966430664, 83.62999725341797, 85.30999755859375, 85.70999145507812, 83.33999633789062, 86.0199966430664, 83.37000274658203, 86.03999328613281, 76.7699966430664, 86.28999328613281, 82.45999908447266, 82.94999694824219, 82.68000030517578, 81.22999572753906, 86.72999572753906, 86.6199951171875, 78.82999420166016, 86.53999328613281, 86.20999908447266, 82.06999969482422, 87.33999633789062, 85.13999938964844, 85.80999755859375, 84.29000091552734, 84.25, 84.41000366210938, 83.98999786376953, 85.45999145507812, 88.51000213623047, 84.8699951171875, 82.66999816894531, 85.9699935913086, 85.56999206542969, 86.66999816894531, 86.0999984741211, 83.7699966430664, 85.9699935913086, 86.9699935913086, 81.58999633789062, 85.06999969482422, 87.88999938964844, 86.70999908447266, 87.40999603271484, 88.0199966430664, 88.38999938964844, 84.0999984741211, 85.30999755859375, 88.83000183105469, 87.2699966430664, 88.6500015258789, 87.36000061035156, 87.29999542236328, 88.55999755859375, 88.94000244140625, 89.25, 87.8699951171875, 89.29000091552734, 88.79999542236328, 88.58000183105469, 85.0199966430664, 89.23999786376953, 86.93000030517578, 88.7699966430664, 88.5999984741211, 87.61000061035156, 89.86000061035156, 87.90999603271484, 89.0999984741211, 87.68999481201172, 87.0199966430664, 89.01000213623047, 86.62999725341797, 88.70999908447266, 87.5, 90.0, 89.19999694824219, 93.03999328613281, 93.12999725341797, 93.4699935913086, 93.39999389648438, 93.43999481201172, 93.5, 93.57999420166016, 93.62999725341797, 93.48999786376953, 93.48999786376953, 93.53999328613281, 93.52999877929688, 93.63999938964844, 93.56999969482422, 93.68000030517578, 93.53999328613281, 93.52999877929688, 93.5, 93.57999420166016, 93.63999938964844, 93.6199951171875, 93.63999938964844, 93.65999603271484, 93.7199935913086, 93.69999694824219, 93.62999725341797, 93.69999694824219, 93.69999694824219, 93.63999938964844, 93.68999481201172, 93.6199951171875, 93.44999694824219, 93.61000061035156, 93.69999694824219, 93.70999908447266, 93.61000061035156, 93.7199935913086, 93.61000061035156, 93.68000030517578, 93.5999984741211, 93.64999389648438, 93.65999603271484, 93.68000030517578, 93.68999481201172, 93.64999389648438, 93.52999877929688, 93.53999328613281, 93.6199951171875, 93.65999603271484, 93.57999420166016], "accs5": [77.76000213623047, 86.23999786376953, 89.22000122070312, 90.47000122070312, 91.5, 91.97999572753906, 92.80999755859375, 93.22999572753906, 93.72999572753906, 94.50999450683594, 95.19999694824219, 95.29000091552734, 95.2699966430664, 95.62999725341797, 96.29000091552734, 96.69000244140625, 96.54000091552734, 96.9000015258789, 96.48999786376953, 97.0199966430664, 96.83000183105469, 97.08999633789062, 97.52999877929688, 97.38999938964844, 97.77999877929688, 97.58999633789062, 97.63999938964844, 98.3899917602539, 98.18999481201172, 98.41999816894531, 98.3699951171875, 98.43999481201172, 98.45999145507812, 98.28999328613281, 98.43999481201172, 98.48999786376953, 98.81999206542969, 98.79999542236328, 98.60999298095703, 98.6399917602539, 98.6399917602539, 99.02999877929688, 98.7699966430664, 98.89999389648438, 98.72999572753906, 99.05999755859375, 98.74999237060547, 99.03999328613281, 99.0199966430664, 98.83999633789062, 99.12999725341797, 99.06999206542969, 98.98999786376953, 99.13999938964844, 99.0999984741211, 99.0199966430664, 99.00999450683594, 99.27999877929688, 99.0999984741211, 99.1199951171875, 99.13999938964844, 99.13999938964844, 98.8899917602539, 99.06999206542969, 99.22999572753906, 98.23999786376953, 99.27999877929688, 98.65999603271484, 99.02999877929688, 99.27999877929688, 99.19999694824219, 99.3499984741211, 99.19999694824219, 99.00999450683594, 99.20999908447266, 99.3699951171875, 99.32999420166016, 99.38999938964844, 99.14999389648438, 99.3699951171875, 99.27999877929688, 99.30999755859375, 98.23999786376953, 99.45999908447266, 99.0999984741211, 99.07999420166016, 98.95999908447266, 98.65999603271484, 99.33999633789062, 99.24999237060547, 98.8699951171875, 99.24999237060547, 99.06999206542969, 99.32999420166016, 99.0999984741211, 99.3499984741211, 99.13999938964844, 99.02999877929688, 99.00999450683594, 99.03999328613281, 99.14999389648438, 99.22999572753906, 99.50999450683594, 99.12999725341797, 99.00999450683594, 99.1199951171875, 98.80999755859375, 99.24999237060547, 98.81999206542969, 99.06999206542969, 99.05999755859375, 99.37999725341797, 99.05999755859375, 98.85999298095703, 99.37999725341797, 99.2699966430664, 98.90999603271484, 99.37999725341797, 99.3699951171875, 98.70999145507812, 99.0199966430664, 99.31999969482422, 99.33999633789062, 99.31999969482422, 99.22999572753906, 98.56999206542969, 99.2699966430664, 99.3499984741211, 99.44999694824219, 99.40999603271484, 99.3499984741211, 99.63999938964844, 99.38999938964844, 98.65999603271484, 99.38999938964844, 99.33999633789062, 99.30999755859375, 99.2699966430664, 99.12999725341797, 99.28999328613281, 98.91999816894531, 99.28999328613281, 98.99999237060547, 99.28999328613281, 99.17999267578125, 99.20999908447266, 99.24999237060547, 99.20999908447266, 99.23999786376953, 99.41999816894531, 99.6199951171875, 99.67999267578125, 99.60999298095703, 99.64999389648438, 99.67999267578125, 99.66999816894531, 99.64999389648438, 99.65999603271484, 99.68999481201172, 99.63999938964844, 99.66999816894531, 99.63999938964844, 99.62999725341797, 99.65999603271484, 99.65999603271484, 99.66999816894531, 99.65999603271484, 99.64999389648438, 99.68999481201172, 99.67999267578125, 99.64999389648438, 99.69999694824219, 99.64999389648438, 99.62999725341797, 99.67999267578125, 99.68999481201172, 99.67999267578125, 99.69999694824219, 99.69999694824219, 99.67999267578125, 99.7199935913086, 99.69999694824219, 99.68999481201172, 99.7199935913086, 99.66999816894531, 99.68999481201172, 99.67999267578125, 99.7199935913086, 99.66999816894531, 99.72999572753906, 99.65999603271484, 99.64999389648438, 99.68999481201172, 99.68999481201172, 99.65999603271484, 99.64999389648438, 99.64999389648438, 99.66999816894531, 99.63999938964844, 99.66999816894531], "epoch_time": 79.93224573135376, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_32_42.json <==
{"train_losses": [1.7691205739974976, 1.3940203189849854, 1.1678764820098877, 0.992334246635437, 0.8591155409812927, 0.7673720717430115, 0.6966766715049744, 0.6547483801841736, 0.6253913640975952, 0.6026372313499451, 0.5937477946281433, 0.5823503136634827, 0.5817485451698303, 0.5847830176353455, 0.5951496958732605, 0.6013784408569336, 0.6159058809280396, 0.6250476241111755, 0.6357496976852417, 0.6423404812812805, 0.6457584500312805, 0.6365748047828674, 0.6198410987854004, 0.62031489610672, 0.618342936038971, 0.6107678413391113, 0.6086082458496094, 0.6052196621894836, 0.6025007367134094, 0.6072404384613037, 0.5968562960624695, 0.6014638543128967, 0.5966163873672485, 0.5940169095993042, 0.5931503772735596, 0.6013302206993103, 0.5889378190040588, 0.5966551899909973, 0.5932542681694031, 0.5954806208610535, 0.5888108611106873, 0.5934197902679443, 0.5882225632667542, 0.590888261795044, 0.5912837982177734, 0.5880818963050842, 0.5832132697105408, 0.5849625468254089, 0.5842816829681396, 0.5894020199775696, 0.5886231064796448, 0.5805454850196838, 0.5868943333625793, 0.5893333554267883, 0.5826525092124939, 0.583503246307373, 0.5875644087791443, 0.5806915760040283, 0.586940348148346, 0.5833542346954346, 0.5842373967170715, 0.5802413821220398, 0.5814643502235413, 0.5814403891563416, 0.5803554058074951, 0.5855145454406738, 0.5814077854156494, 0.5761860013008118, 0.5743796229362488, 0.5810849070549011, 0.5739514231681824, 0.5773969888687134, 0.577305257320404, 0.5749846696853638, 0.5792366862297058, 0.5769641399383545, 0.572622537612915, 0.5760429501533508, 0.574092447757721, 0.572519838809967, 0.5700719356536865, 0.5745933651924133, 0.575872004032135, 0.5714978575706482, 0.5753107070922852, 0.5650347471237183, 0.5708581209182739, 0.5710936784744263, 0.5714294910430908, 0.5703940987586975, 0.5721075534820557, 0.5663509964942932, 0.5684263706207275, 0.5708727836608887, 0.5696637630462646, 0.5691980123519897, 0.5677109360694885, 0.569149374961853, 0.5667499303817749, 0.5687103271484375, 0.5718294978141785, 0.571848452091217, 0.5641059875488281, 0.5628002882003784, 0.5677381753921509, 0.5675619840621948, 0.5665132999420166, 0.5669219493865967, 0.5615900158882141, 0.568310558795929, 0.5664111971855164, 0.5643361806869507, 0.5686574578285217, 0.5632919073104858, 0.5613065361976624, 0.5619511008262634, 0.5661452412605286, 0.5679678320884705, 0.5613862872123718, 0.5620666742324829, 0.5593255758285522, 0.560070812702179, 0.561342179775238, 0.5596448183059692, 0.5614887475967407, 0.5610266923904419, 0.5609627366065979, 0.5590660572052002, 0.5604898929595947, 0.5630490779876709, 0.5601850748062134, 0.5620428323745728, 0.559179961681366, 0.5600691437721252, 0.5561244487762451, 0.560110867023468, 0.5602158308029175, 0.560084879398346, 0.5602758526802063, 0.5559830665588379, 0.562480628490448, 0.5593357086181641, 0.5580366849899292, 0.5568333268165588, 0.5585592985153198, 0.5658277273178101, 0.558808445930481, 0.5563506484031677, 0.5562224984169006, 0.5546811819076538, 0.4439747631549835, 0.4079539477825165, 0.3913615942001343, 0.37906306982040405, 0.3719155490398407, 0.36200547218322754, 0.35708197951316833, 0.3476075232028961, 0.3400745987892151, 0.33712390065193176, 0.33044761419296265, 0.32532837986946106, 0.3253103196620941, 0.31958866119384766, 0.3155776560306549, 0.314447283744812, 0.3127804398536682, 0.3081038296222687, 0.3058958053588867, 0.3064337968826294, 0.3025308847427368, 0.3025747239589691, 0.29981091618537903, 0.3018386960029602, 0.2963958978652954, 0.2967793047428131, 0.2986578345298767, 0.2958011329174042, 0.2936239242553711, 0.29377487301826477, 0.29176804423332214, 0.2914982736110687, 0.2927054464817047, 0.28890207409858704, 0.29139235615730286, 0.28996825218200684, 0.29018720984458923, 0.28850701451301575, 0.2905195653438568, 0.28800585865974426, 0.2838156521320343, 0.287779837846756, 0.2890337109565735, 0.28541818261146545, 0.28776270151138306, 0.2880544364452362, 0.2862120568752289, 0.2858363687992096, 0.2856824994087219, 0.2861124873161316], "accs1": [45.20000076293945, 56.209999084472656, 62.18999481201172, 70.12999725341797, 71.87999725341797, 73.8699951171875, 77.38999938964844, 78.08999633789062, 81.3499984741211, 81.79999542236328, 78.75999450683594, 81.2699966430664, 84.52999877929688, 81.68999481201172, 83.66000366210938, 85.22999572753906, 83.98999786376953, 86.03999328613281, 83.06999969482422, 85.25999450683594, 84.1500015258789, 85.94999694824219, 87.37999725341797, 84.83000183105469, 86.73999786376953, 85.92999267578125, 86.73999786376953, 86.90999603271484, 77.7300033569336, 86.52999877929688, 85.98999786376953, 82.44999694824219, 81.66999816894531, 86.10999298095703, 85.11000061035156, 84.01000213623047, 83.75, 84.55999755859375, 77.94999694824219, 82.48999786376953, 84.06999969482422, 86.88999938964844, 86.32999420166016, 85.3499984741211, 82.9000015258789, 85.77999877929688, 86.32999420166016, 86.67999267578125, 84.5999984741211, 87.33999633789062, 86.48999786376953, 86.64999389648438, 85.95999908447266, 87.30999755859375, 86.16999816894531, 87.31999969482422, 83.97000122070312, 86.27999877929688, 85.91999816894531, 88.30999755859375, 84.91999816894531, 83.9800033569336, 83.93000030517578, 82.3699951171875, 84.90999603271484, 87.32999420166016, 85.30999755859375, 85.53999328613281, 84.62999725341797, 85.02999877929688, 87.93000030517578, 88.00999450683594, 85.0999984741211, 85.8699951171875, 84.4000015258789, 84.54000091552734, 87.5, 83.93000030517578, 84.41999816894531, 85.18999481201172, 85.92999267578125, 80.57999420166016, 88.22000122070312, 82.62000274658203, 88.66999816894531, 86.3499984741211, 84.77999877929688, 86.22999572753906, 87.5999984741211, 83.1500015258789, 83.38999938964844, 83.93000030517578, 86.31999206542969, 78.4000015258789, 86.5999984741211, 84.69999694824219, 86.43999481201172, 86.89999389648438, 83.37000274658203, 82.26000213623047, 84.4000015258789, 88.70999908447266, 82.6500015258789, 84.37999725341797, 85.5999984741211, 85.77999877929688, 86.04999542236328, 84.7699966430664, 86.53999328613281, 84.13999938964844, 84.83999633789062, 83.55999755859375, 86.19999694824219, 85.45999145507812, 87.70999908447266, 79.69999694824219, 83.4800033569336, 86.12999725341797, 89.0999984741211, 85.66999816894531, 84.65999603271484, 88.83000183105469, 84.79999542236328, 81.5999984741211, 84.47999572753906, 87.94999694824219, 86.77999877929688, 84.83999633789062, 85.55999755859375, 87.79999542236328, 86.38999938964844, 85.2699966430664, 86.53999328613281, 83.06999969482422, 87.15999603271484, 88.43999481201172, 85.62999725341797, 82.0, 87.30999755859375, 85.39999389648438, 85.33999633789062, 85.1199951171875, 86.57999420166016, 85.33999633789062, 82.79000091552734, 86.7699966430664, 87.52999877929688, 86.23999786376953, 88.58000183105469, 82.51000213623047, 92.78999328613281, 93.15999603271484, 93.20999908447266, 93.62999725341797, 93.47999572753906, 93.5199966430664, 93.35999298095703, 93.52999877929688, 93.39999389648438, 93.5, 93.3499984741211, 93.54999542236328, 93.55999755859375, 93.56999969482422, 92.90999603271484, 93.10999298095703, 93.41999816894531, 93.0999984741211, 93.40999603271484, 92.81999206542969, 93.13999938964844, 92.88999938964844, 93.16999816894531, 93.40999603271484, 92.95999908447266, 93.16999816894531, 93.27999877929688, 93.05999755859375, 92.87999725341797, 93.22999572753906, 91.42999267578125, 92.65999603271484, 93.0999984741211, 92.83999633789062, 93.08999633789062, 92.68999481201172, 93.3699951171875, 92.5199966430664, 92.3899917602539, 92.87999725341797, 91.48999786376953, 92.56999206542969, 92.3699951171875, 92.83999633789062, 92.40999603271484, 92.4699935913086, 91.81999206542969, 92.28999328613281, 91.52999877929688, 92.93999481201172], "accs5": [92.04999542236328, 95.44000244140625, 96.77999877929688, 97.94999694824219, 98.35999298095703, 97.56999969482422, 97.93999481201172, 98.32999420166016, 99.08999633789062, 99.05999755859375, 98.8499984741211, 98.56999206542969, 99.17999267578125, 98.94999694824219, 99.17999267578125, 99.16999816894531, 99.13999938964844, 99.16999816894531, 98.99999237060547, 99.10999298095703, 99.0199966430664, 99.2199935913086, 99.25999450683594, 99.08999633789062, 99.2699966430664, 99.1199951171875, 99.18999481201172, 99.39999389648438, 98.49999237060547, 99.31999969482422, 99.08999633789062, 98.23999786376953, 98.79999542236328, 99.32999420166016, 99.20999908447266, 98.85999298095703, 98.95999908447266, 98.57999420166016, 98.3899917602539, 98.87999725341797, 98.93999481201172, 99.29999542236328, 99.0199966430664, 99.12999725341797, 98.92999267578125, 99.28999328613281, 99.03999328613281, 99.10999298095703, 99.0199966430664, 99.20999908447266, 99.0999984741211, 99.12999725341797, 98.97999572753906, 99.19999694824219, 98.78999328613281, 99.2199935913086, 99.05999755859375, 98.66999816894531, 98.57999420166016, 99.24999237060547, 98.97999572753906, 98.90999603271484, 98.20999145507812, 98.17999267578125, 98.57999420166016, 99.10999298095703, 98.93999481201172, 98.73999786376953, 98.79999542236328, 99.02999877929688, 99.2699966430664, 99.39999389648438, 98.20999145507812, 99.14999389648438, 98.72999572753906, 99.30999755859375, 99.19999694824219, 98.87999725341797, 98.72999572753906, 98.73999786376953, 98.87999725341797, 98.47999572753906, 99.48999786376953, 97.65999603271484, 99.32999420166016, 99.2199935913086, 98.9699935913086, 99.07999420166016, 99.27999877929688, 97.19999694824219, 98.52999877929688, 98.33999633789062, 99.31999969482422, 98.1399917602539, 99.06999206542969, 98.87999725341797, 99.25999450683594, 99.24999237060547, 99.0999984741211, 98.16999816894531, 97.92999267578125, 99.2699966430664, 97.87999725341797, 98.8699951171875, 98.49999237060547, 98.8499984741211, 98.9699935913086, 98.90999603271484, 99.02999877929688, 98.82999420166016, 98.58999633789062, 98.65999603271484, 98.83999633789062, 98.98999786376953, 99.24999237060547, 98.15999603271484, 98.54999542236328, 99.0199966430664, 99.4699935913086, 98.90999603271484, 99.20999908447266, 99.32999420166016, 98.75999450683594, 99.03999328613281, 98.37999725341797, 99.03999328613281, 98.82999420166016, 98.73999786376953, 98.75999450683594, 99.2699966430664, 98.9699935913086, 98.78999328613281, 99.15999603271484, 98.52999877929688, 99.03999328613281, 99.2699966430664, 98.99999237060547, 98.82999420166016, 99.2699966430664, 98.92999267578125, 99.05999755859375, 99.03999328613281, 99.31999969482422, 98.62999725341797, 97.75999450683594, 99.00999450683594, 99.03999328613281, 98.74999237060547, 99.31999969482422, 98.91999816894531, 99.73999786376953, 99.7699966430664, 99.77999877929688, 99.7699966430664, 99.75999450683594, 99.75999450683594, 99.72999572753906, 99.75, 99.75, 99.75999450683594, 99.7199935913086, 99.69999694824219, 99.69999694824219, 99.75, 99.70999908447266, 99.6199951171875, 99.68999481201172, 99.7199935913086, 99.77999877929688, 99.60999298095703, 99.66999816894531, 99.68999481201172, 99.75999450683594, 99.66999816894531, 99.62999725341797, 99.66999816894531, 99.63999938964844, 99.63999938964844, 99.62999725341797, 99.58999633789062, 99.31999969482422, 99.58999633789062, 99.49999237060547, 99.63999938964844, 99.60999298095703, 99.47999572753906, 99.6199951171875, 99.57999420166016, 99.5999984741211, 99.67999267578125, 99.49999237060547, 99.5999984741211, 99.64999389648438, 99.64999389648438, 99.58999633789062, 99.55999755859375, 99.58999633789062, 99.60999298095703, 99.5199966430664, 99.60999298095703], "epoch_time": 118.05903244018555, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_32_43.json <==
{"train_losses": [1.7733652591705322, 1.4151296615600586, 1.1890242099761963, 1.012323260307312, 0.8712545037269592, 0.7697120308876038, 0.7018119096755981, 0.6519714593887329, 0.6240167617797852, 0.6039379239082336, 0.592119038105011, 0.5814847946166992, 0.5828557014465332, 0.5889651775360107, 0.6008799076080322, 0.6035093069076538, 0.6186171174049377, 0.6273160576820374, 0.6389651298522949, 0.6451378464698792, 0.6455678343772888, 0.6347947716712952, 0.6311078071594238, 0.6254451274871826, 0.617103099822998, 0.6146425008773804, 0.6112405061721802, 0.6087862849235535, 0.6136539578437805, 0.604652464389801, 0.5999122262001038, 0.6018385887145996, 0.596200704574585, 0.594142496585846, 0.5968708395957947, 0.592178225517273, 0.5947109460830688, 0.591634213924408, 0.5946047306060791, 0.5857822299003601, 0.591676652431488, 0.5917362570762634, 0.5945744514465332, 0.58991539478302, 0.5898339748382568, 0.5820352435112, 0.5865074396133423, 0.5857548713684082, 0.5895767211914062, 0.5863851308822632, 0.586297333240509, 0.5848239064216614, 0.5824403762817383, 0.5780199766159058, 0.5807253122329712, 0.5838241577148438, 0.5845491886138916, 0.5817685127258301, 0.5815591812133789, 0.5818057060241699, 0.5850256681442261, 0.5804756879806519, 0.5829113721847534, 0.5784808397293091, 0.5815800428390503, 0.579783022403717, 0.5758559107780457, 0.5764908194541931, 0.5777765512466431, 0.5767584443092346, 0.5810668468475342, 0.5776445865631104, 0.5749380588531494, 0.5746604800224304, 0.5735933184623718, 0.5741930603981018, 0.5778071880340576, 0.5775656700134277, 0.5731623768806458, 0.5722362995147705, 0.5767394304275513, 0.5713970065116882, 0.5758063197135925, 0.5692866444587708, 0.571932315826416, 0.5733310580253601, 0.5691922307014465, 0.5705079436302185, 0.5757121443748474, 0.5655826926231384, 0.5672364830970764, 0.5680304765701294, 0.569112241268158, 0.5672975778579712, 0.5690872073173523, 0.5709770321846008, 0.5659191608428955, 0.5672087669372559, 0.5650829672813416, 0.5721480846405029, 0.5685086250305176, 0.5628256797790527, 0.5669923424720764, 0.567808210849762, 0.5658974051475525, 0.568986713886261, 0.5634191036224365, 0.5578997731208801, 0.5617508888244629, 0.5618450045585632, 0.5665159821510315, 0.5601991415023804, 0.5600661039352417, 0.563344419002533, 0.5652256608009338, 0.5636149644851685, 0.5651794075965881, 0.5623295307159424, 0.5606027841567993, 0.5633783340454102, 0.555874764919281, 0.5592358708381653, 0.5592432022094727, 0.5584975481033325, 0.5636682510375977, 0.5646023154258728, 0.5582409501075745, 0.5530214905738831, 0.5583841800689697, 0.5594339966773987, 0.5607149600982666, 0.5603448748588562, 0.5642830729484558, 0.555518388748169, 0.5608131289482117, 0.5595648884773254, 0.5588455200195312, 0.5621792078018188, 0.5563099980354309, 0.5620474219322205, 0.5609433650970459, 0.560055673122406, 0.559813916683197, 0.5594293475151062, 0.5649948120117188, 0.5548841953277588, 0.5602866411209106, 0.5581409335136414, 0.5552548170089722, 0.5585910081863403, 0.4435805380344391, 0.40735095739364624, 0.3888762891292572, 0.3810677230358124, 0.37107381224632263, 0.3635091185569763, 0.35553401708602905, 0.3475479185581207, 0.34084346890449524, 0.33605509996414185, 0.330355703830719, 0.3268158435821533, 0.32444044947624207, 0.31950223445892334, 0.31595930457115173, 0.31511393189430237, 0.3136230707168579, 0.3062248229980469, 0.3062075972557068, 0.3017738163471222, 0.3027747571468353, 0.3018967807292938, 0.3002803921699524, 0.29819637537002563, 0.2966528832912445, 0.29721900820732117, 0.2957667410373688, 0.2963542640209198, 0.2940541207790375, 0.29291459918022156, 0.29502928256988525, 0.2918762266635895, 0.2861312925815582, 0.2903793752193451, 0.29040148854255676, 0.28783005475997925, 0.2918982207775116, 0.28795114159584045, 0.2913457155227661, 0.28662845492362976, 0.288830429315567, 0.284756600856781, 0.28716811537742615, 0.2877734303474426, 0.28538376092910767, 0.28515973687171936, 0.28492751717567444, 0.285286545753479, 0.2854520380496979, 0.28944361209869385], "accs1": [46.679996490478516, 54.17000198364258, 64.41999816894531, 68.3499984741211, 72.47999572753906, 75.0199966430664, 77.56999969482422, 79.97999572753906, 82.5999984741211, 74.65999603271484, 81.93000030517578, 79.12999725341797, 82.62000274658203, 83.56999969482422, 84.45999908447266, 80.50999450683594, 84.05999755859375, 82.29999542236328, 81.66999816894531, 77.66999816894531, 84.90999603271484, 83.33999633789062, 84.16999816894531, 87.0199966430664, 83.6500015258789, 85.81999206542969, 86.56999969482422, 84.20999908447266, 84.0999984741211, 85.05999755859375, 83.5999984741211, 80.3499984741211, 78.18000030517578, 82.06999969482422, 85.25, 78.87999725341797, 87.04999542236328, 79.88999938964844, 86.14999389648438, 84.97000122070312, 86.98999786376953, 88.13999938964844, 81.77999877929688, 87.20999908447266, 82.11000061035156, 82.98999786376953, 84.83999633789062, 85.41999816894531, 85.81999206542969, 84.93000030517578, 84.5999984741211, 83.98999786376953, 81.93999481201172, 86.17999267578125, 86.7199935913086, 83.94999694824219, 87.3499984741211, 83.55000305175781, 86.75, 76.48999786376953, 83.9000015258789, 83.73999786376953, 83.73999786376953, 86.97999572753906, 84.47999572753906, 75.47000122070312, 85.97999572753906, 83.62999725341797, 83.80999755859375, 86.98999786376953, 85.38999938964844, 85.29999542236328, 85.32999420166016, 83.98999786376953, 86.27999877929688, 87.29999542236328, 86.49999237060547, 86.42999267578125, 85.5999984741211, 86.0999984741211, 83.87999725341797, 86.47999572753906, 84.37999725341797, 87.52999877929688, 86.38999938964844, 85.7699966430664, 80.22999572753906, 85.83999633789062, 82.16999816894531, 85.30999755859375, 83.41000366210938, 85.87999725341797, 80.62999725341797, 88.5199966430664, 86.48999786376953, 85.25999450683594, 84.27999877929688, 84.91999816894531, 82.2699966430664, 79.28999328613281, 85.19999694824219, 81.43999481201172, 85.58999633789062, 87.47999572753906, 85.08999633789062, 86.10999298095703, 83.3499984741211, 86.38999938964844, 86.65999603271484, 86.1399917602539, 85.33999633789062, 82.72999572753906, 83.13999938964844, 86.7199935913086, 82.44999694824219, 85.16999816894531, 82.37999725341797, 87.79999542236328, 85.99999237060547, 85.32999420166016, 86.66999816894531, 86.78999328613281, 84.51000213623047, 85.5199966430664, 86.1199951171875, 86.88999938964844, 86.90999603271484, 84.41000366210938, 86.20999908447266, 85.3699951171875, 85.89999389648438, 85.13999938964844, 84.16999816894531, 86.41999816894531, 87.0, 87.70999908447266, 83.76000213623047, 88.58999633789062, 88.81999969482422, 86.23999786376953, 85.45999145507812, 87.22999572753906, 85.53999328613281, 83.41999816894531, 88.25, 85.91999816894531, 85.69999694824219, 88.70999908447266, 86.70999908447266, 84.56999969482422, 92.60999298095703, 92.9699935913086, 93.30999755859375, 93.18999481201172, 93.31999969482422, 93.29999542236328, 93.38999938964844, 92.93999481201172, 93.52999877929688, 93.50999450683594, 93.43999481201172, 93.28999328613281, 93.17999267578125, 93.3499984741211, 93.32999420166016, 93.40999603271484, 93.35999298095703, 93.00999450683594, 93.25, 93.32999420166016, 93.10999298095703, 93.30999755859375, 93.56999969482422, 92.48999786376953, 92.90999603271484, 92.40999603271484, 92.90999603271484, 93.16999816894531, 92.87999725341797, 93.3499984741211, 92.58999633789062, 93.04999542236328, 93.06999969482422, 93.30999755859375, 92.28999328613281, 92.0199966430664, 92.83999633789062, 91.00999450683594, 92.15999603271484, 92.70999908447266, 93.18999481201172, 92.66999816894531, 92.47999572753906, 92.55999755859375, 91.70999145507812, 92.6199951171875, 91.08999633789062, 92.98999786376953, 92.45999908447266, 92.35999298095703], "accs5": [92.3899917602539, 94.54999542236328, 96.86000061035156, 97.7699966430664, 98.2199935913086, 98.27999114990234, 98.7199935913086, 98.78999328613281, 99.16999816894531, 97.38999938964844, 98.95999908447266, 98.77999877929688, 99.00999450683594, 99.25999450683594, 99.35999298095703, 98.90999603271484, 99.10999298095703, 99.06999206542969, 98.7199935913086, 98.20999145507812, 98.89999389648438, 98.8699951171875, 99.2699966430664, 99.14999389648438, 99.00999450683594, 99.17999267578125, 99.31999969482422, 99.31999969482422, 98.56999206542969, 99.05999755859375, 98.7199935913086, 98.58999633789062, 97.55999755859375, 98.44999694824219, 98.67999267578125, 98.07999420166016, 99.08999633789062, 98.69999694824219, 99.2199935913086, 98.92999267578125, 99.2699966430664, 99.23999786376953, 98.81999206542969, 99.23999786376953, 98.60999298095703, 98.06999206542969, 99.13999938964844, 98.3699951171875, 98.8699951171875, 98.7199935913086, 99.08999633789062, 98.64999389648438, 98.79999542236328, 99.15999603271484, 99.23999786376953, 98.97999572753906, 99.12999725341797, 98.50999450683594, 99.18999481201172, 97.58999633789062, 99.13999938964844, 98.75999450683594, 98.49999237060547, 99.10999298095703, 98.7199935913086, 97.65999603271484, 98.6399917602539, 98.67999267578125, 99.06999206542969, 99.16999816894531, 99.00999450683594, 98.4699935913086, 98.83999633789062, 99.17999267578125, 99.20999908447266, 99.2199935913086, 98.8499984741211, 99.3499984741211, 98.94999694824219, 99.07999420166016, 98.6399917602539, 98.98999786376953, 98.64999389648438, 99.3699951171875, 99.3499984741211, 98.97999572753906, 98.1199951171875, 98.7699966430664, 97.75, 99.10999298095703, 98.41999816894531, 98.89999389648438, 98.8699951171875, 99.38999938964844, 99.13999938964844, 99.0999984741211, 98.93999481201172, 98.74999237060547, 98.06999206542969, 98.47999572753906, 98.99999237060547, 97.45999908447266, 98.95999908447266, 99.16999816894531, 99.13999938964844, 98.40999603271484, 98.69999694824219, 98.82999420166016, 99.16999816894531, 98.95999908447266, 99.05999755859375, 98.62999725341797, 98.29999542236328, 99.20999908447266, 99.04999542236328, 99.35999298095703, 98.02999877929688, 99.06999206542969, 98.74999237060547, 99.00999450683594, 99.22999572753906, 98.85999298095703, 98.72999572753906, 99.0199966430664, 99.2699966430664, 99.24999237060547, 99.1199951171875, 98.66999816894531, 99.18999481201172, 98.99999237060547, 98.85999298095703, 98.70999145507812, 99.15999603271484, 99.02999877929688, 99.08999633789062, 99.22999572753906, 98.90999603271484, 99.32999420166016, 99.28999328613281, 99.29999542236328, 98.82999420166016, 99.04999542236328, 98.92999267578125, 98.44999694824219, 99.22999572753906, 98.92999267578125, 99.03999328613281, 99.45999908447266, 99.18999481201172, 98.6399917602539, 99.73999786376953, 99.72999572753906, 99.72999572753906, 99.75999450683594, 99.69999694824219, 99.7699966430664, 99.70999908447266, 99.73999786376953, 99.75, 99.75, 99.68999481201172, 99.75999450683594, 99.69999694824219, 99.7699966430664, 99.66999816894531, 99.78999328613281, 99.67999267578125, 99.64999389648438, 99.65999603271484, 99.72999572753906, 99.63999938964844, 99.65999603271484, 99.77999877929688, 99.52999877929688, 99.6199951171875, 99.68999481201172, 99.72999572753906, 99.60999298095703, 99.69999694824219, 99.62999725341797, 99.72999572753906, 99.69999694824219, 99.68999481201172, 99.69999694824219, 99.57999420166016, 99.47999572753906, 99.66999816894531, 99.45999908447266, 99.57999420166016, 99.5999984741211, 99.62999725341797, 99.62999725341797, 99.62999725341797, 99.64999389648438, 99.38999938964844, 99.6199951171875, 99.44999694824219, 99.64999389648438, 99.50999450683594, 99.63999938964844], "epoch_time": 118.10319399833679, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_32_44.json <==
{"train_losses": [1.781266689300537, 1.3929976224899292, 1.1799107789993286, 1.0176994800567627, 0.8821843266487122, 0.7833022475242615, 0.7077738046646118, 0.6644168496131897, 0.6314892768859863, 0.6087234020233154, 0.5895550847053528, 0.588366687297821, 0.5814952850341797, 0.5842361450195312, 0.5945498943328857, 0.6079065203666687, 0.615278959274292, 0.6285312175750732, 0.637927770614624, 0.6448580622673035, 0.6424732804298401, 0.6397063136100769, 0.625804603099823, 0.6196498870849609, 0.6156234741210938, 0.6146438717842102, 0.612051248550415, 0.6090663075447083, 0.5991533994674683, 0.6018481254577637, 0.5994451642036438, 0.5950133204460144, 0.594123363494873, 0.598393976688385, 0.5911504030227661, 0.59160315990448, 0.5892816781997681, 0.5931829810142517, 0.5879057049751282, 0.5916540622711182, 0.5898829698562622, 0.5899680852890015, 0.5912843942642212, 0.5877640247344971, 0.5805028080940247, 0.5882285237312317, 0.58579021692276, 0.5868841409683228, 0.5874042510986328, 0.5839948058128357, 0.5823782682418823, 0.5854780077934265, 0.5832545757293701, 0.5793176889419556, 0.5858570337295532, 0.5809352397918701, 0.5834599137306213, 0.5826433300971985, 0.5824175477027893, 0.5848919749259949, 0.5787408351898193, 0.5829743146896362, 0.5774909257888794, 0.5808787941932678, 0.5805821418762207, 0.5773148536682129, 0.5804067254066467, 0.5763170123100281, 0.5785713791847229, 0.5805814862251282, 0.5766505599021912, 0.5781280994415283, 0.5767688751220703, 0.579730749130249, 0.5749983787536621, 0.5802987217903137, 0.573825478553772, 0.5752273201942444, 0.5727683305740356, 0.5748724341392517, 0.5732555389404297, 0.5727248191833496, 0.5746221542358398, 0.5711386203765869, 0.571370542049408, 0.5681043863296509, 0.5729688405990601, 0.5737466812133789, 0.5729720592498779, 0.5716090202331543, 0.5744261741638184, 0.5704595446586609, 0.564859926700592, 0.5714089870452881, 0.570827066898346, 0.5681813359260559, 0.5706139206886292, 0.5686615109443665, 0.5701526999473572, 0.5668600797653198, 0.5681961178779602, 0.5628944039344788, 0.5663779377937317, 0.5694547295570374, 0.564685583114624, 0.5688303112983704, 0.5589722394943237, 0.56681227684021, 0.5648089051246643, 0.56326824426651, 0.5689409375190735, 0.559319019317627, 0.5602588057518005, 0.563746452331543, 0.5670434832572937, 0.5650565028190613, 0.5663525462150574, 0.5577378869056702, 0.5629186034202576, 0.56002277135849, 0.5548292994499207, 0.5579975247383118, 0.5575874447822571, 0.5641213059425354, 0.5616454482078552, 0.5581330060958862, 0.5571327805519104, 0.5581061244010925, 0.5651072263717651, 0.5620633959770203, 0.561050295829773, 0.5632866024971008, 0.5575974583625793, 0.5621652007102966, 0.5614230036735535, 0.5584142208099365, 0.5587055683135986, 0.5551361441612244, 0.562767505645752, 0.5599133968353271, 0.5580724477767944, 0.5631337761878967, 0.5597472190856934, 0.5613076686859131, 0.5579060316085815, 0.5585291385650635, 0.5559480786323547, 0.5553132891654968, 0.5546298623085022, 0.5584107637405396, 0.43894529342651367, 0.40448734164237976, 0.3911896347999573, 0.3780912458896637, 0.36944514513015747, 0.3592686653137207, 0.3508794903755188, 0.3460589051246643, 0.3388037383556366, 0.3315819799900055, 0.3305080831050873, 0.32704880833625793, 0.319280207157135, 0.3186660706996918, 0.314397931098938, 0.31293219327926636, 0.307957261800766, 0.3071051239967346, 0.3033032715320587, 0.3036752939224243, 0.300886332988739, 0.30184704065322876, 0.2972416579723358, 0.2987346053123474, 0.30133935809135437, 0.29735949635505676, 0.29444169998168945, 0.29248490929603577, 0.2924593389034271, 0.29145222902297974, 0.2909604012966156, 0.28916507959365845, 0.29194822907447815, 0.2887459397315979, 0.29055631160736084, 0.2873828113079071, 0.28839561343193054, 0.2863331437110901, 0.2878586947917938, 0.28686222434043884, 0.2886616587638855, 0.28460511565208435, 0.2845267057418823, 0.2854844331741333, 0.28592243790626526, 0.28469663858413696, 0.2849450409412384, 0.28555577993392944, 0.2837085723876953, 0.280362606048584], "accs1": [43.959999084472656, 56.529998779296875, 62.089996337890625, 69.3499984741211, 70.13999938964844, 75.54000091552734, 78.48999786376953, 78.52999877929688, 77.2699966430664, 79.83999633789062, 81.97999572753906, 81.38999938964844, 84.02999877929688, 82.47999572753906, 82.83000183105469, 82.0999984741211, 82.65999603271484, 83.56999969482422, 81.11000061035156, 85.54999542236328, 85.62999725341797, 85.56999206542969, 84.6500015258789, 85.22999572753906, 87.0, 84.73999786376953, 84.69000244140625, 83.87999725341797, 82.54000091552734, 84.31999969482422, 82.0199966430664, 81.77999877929688, 84.79000091552734, 86.38999938964844, 86.33999633789062, 83.61000061035156, 80.66999816894531, 87.82999420166016, 83.41999816894531, 86.3699951171875, 86.85999298095703, 83.84000396728516, 84.69999694824219, 86.78999328613281, 86.58999633789062, 84.80999755859375, 84.12000274658203, 86.50999450683594, 86.69999694824219, 83.27999877929688, 85.29999542236328, 85.5199966430664, 83.75, 86.67999267578125, 82.00999450683594, 85.0199966430664, 87.97999572753906, 86.14999389648438, 84.93999481201172, 82.98999786376953, 85.53999328613281, 85.6399917602539, 86.07999420166016, 81.72999572753906, 81.50999450683594, 85.99999237060547, 84.79000091552734, 84.36000061035156, 86.87999725341797, 87.03999328613281, 84.48999786376953, 83.2300033569336, 85.02999877929688, 86.10999298095703, 82.95999908447266, 82.00999450683594, 85.3499984741211, 84.73999786376953, 86.10999298095703, 88.16999816894531, 86.0199966430664, 87.98999786376953, 88.88999938964844, 83.66000366210938, 82.86000061035156, 85.35999298095703, 86.63999938964844, 87.08999633789062, 87.3499984741211, 84.16999816894531, 86.58999633789062, 82.22999572753906, 87.56999969482422, 85.6199951171875, 85.3699951171875, 84.37000274658203, 86.50999450683594, 84.95999908447266, 83.3499984741211, 87.54000091552734, 84.94999694824219, 86.33999633789062, 84.65999603271484, 86.69999694824219, 86.33999633789062, 85.28999328613281, 86.67999267578125, 84.5, 86.33999633789062, 86.87999725341797, 85.66999816894531, 86.7199935913086, 86.77999877929688, 84.94999694824219, 83.5199966430664, 85.82999420166016, 87.07999420166016, 84.77999877929688, 88.5199966430664, 84.5199966430664, 86.29999542236328, 83.75, 85.18999481201172, 79.97999572753906, 83.61000061035156, 84.69999694824219, 86.7199935913086, 86.9699935913086, 86.94999694824219, 83.05000305175781, 87.62999725341797, 85.35999298095703, 87.3499984741211, 86.66999816894531, 84.36000061035156, 88.94000244140625, 86.44999694824219, 81.36000061035156, 86.68999481201172, 85.5999984741211, 86.29999542236328, 86.06999206542969, 84.05999755859375, 86.41999816894531, 83.16999816894531, 86.94999694824219, 84.89999389648438, 83.94999694824219, 85.23999786376953, 86.31999206542969, 92.57999420166016, 92.90999603271484, 93.08999633789062, 93.13999938964844, 93.6199951171875, 93.3499984741211, 93.5, 93.23999786376953, 93.47999572753906, 93.37999725341797, 93.55999755859375, 93.33999633789062, 93.43000030517578, 93.3699951171875, 93.7199935913086, 93.27999877929688, 93.3499984741211, 93.3699951171875, 93.33999633789062, 92.94999694824219, 93.04999542236328, 92.8499984741211, 92.0199966430664, 93.5, 92.77999877929688, 93.54999542236328, 93.2199935913086, 92.81999206542969, 92.3499984741211, 92.9699935913086, 93.25, 93.27999877929688, 93.2699966430664, 93.40999603271484, 92.62999725341797, 92.20999145507812, 92.82999420166016, 93.3699951171875, 92.65999603271484, 92.04999542236328, 92.92999267578125, 92.70999908447266, 92.85999298095703, 92.8499984741211, 92.5999984741211, 92.37999725341797, 91.82999420166016, 91.77999877929688, 92.39999389648438, 92.41999816894531], "accs5": [91.29999542236328, 95.05999755859375, 96.54000091552734, 97.53999328613281, 97.19000244140625, 98.50999450683594, 98.78999328613281, 98.8499984741211, 98.73999786376953, 98.74999237060547, 98.99999237060547, 98.81999206542969, 99.18999481201172, 99.03999328613281, 99.14999389648438, 99.16999816894531, 98.70999145507812, 98.67999267578125, 98.87999725341797, 99.15999603271484, 99.18999481201172, 99.16999816894531, 99.00999450683594, 98.93999481201172, 99.30999755859375, 98.3499984741211, 98.81999206542969, 98.82999420166016, 98.50999450683594, 98.74999237060547, 98.81999206542969, 98.92999267578125, 99.30999755859375, 99.0999984741211, 99.38999938964844, 98.87999725341797, 98.97999572753906, 99.18999481201172, 98.85999298095703, 99.1199951171875, 99.04999542236328, 98.93999481201172, 98.97999572753906, 99.12999725341797, 98.8899917602539, 98.8699951171875, 98.44999694824219, 99.12999725341797, 98.8499984741211, 98.8699951171875, 98.99999237060547, 99.20999908447266, 99.1199951171875, 98.85999298095703, 98.81999206542969, 99.22999572753906, 99.5199966430664, 99.17999267578125, 98.20999145507812, 98.75999450683594, 98.62999725341797, 98.78999328613281, 99.4699935913086, 98.2199935913086, 98.91999816894531, 98.8899917602539, 98.72999572753906, 98.70999145507812, 99.15999603271484, 99.30999755859375, 98.74999237060547, 96.97000122070312, 99.12999725341797, 99.1199951171875, 98.91999816894531, 97.29999542236328, 98.93999481201172, 98.87999725341797, 99.1199951171875, 99.19999694824219, 99.35999298095703, 99.29999542236328, 99.3499984741211, 97.9699935913086, 98.27999114990234, 98.78999328613281, 99.28999328613281, 98.98999786376953, 99.22999572753906, 98.99999237060547, 99.06999206542969, 98.3699951171875, 99.32999420166016, 99.24999237060547, 98.80999755859375, 98.9699935913086, 98.90999603271484, 99.19999694824219, 98.94999694824219, 99.32999420166016, 99.15999603271484, 99.0199966430664, 99.13999938964844, 99.22999572753906, 98.95999908447266, 99.03999328613281, 99.05999755859375, 98.16999816894531, 99.00999450683594, 99.22999572753906, 99.1199951171875, 99.0199966430664, 99.20999908447266, 99.06999206542969, 98.3699951171875, 99.12999725341797, 99.2199935913086, 98.82999420166016, 99.41999816894531, 98.2699966430664, 98.93999481201172, 98.90999603271484, 99.0199966430664, 97.65999603271484, 98.78999328613281, 98.8499984741211, 99.24999237060547, 99.19999694824219, 98.73999786376953, 98.70999145507812, 99.14999389648438, 98.82999420166016, 98.91999816894531, 99.00999450683594, 98.85999298095703, 99.3699951171875, 99.10999298095703, 98.30999755859375, 99.3499984741211, 99.04999542236328, 99.1199951171875, 99.14999389648438, 98.64999389648438, 99.15999603271484, 98.81999206542969, 99.13999938964844, 99.05999755859375, 99.13999938964844, 98.97999572753906, 99.22999572753906, 99.67999267578125, 99.67999267578125, 99.69999694824219, 99.67999267578125, 99.77999877929688, 99.68999481201172, 99.72999572753906, 99.75, 99.72999572753906, 99.81999969482422, 99.73999786376953, 99.75999450683594, 99.67999267578125, 99.69999694824219, 99.77999877929688, 99.64999389648438, 99.73999786376953, 99.68999481201172, 99.69999694824219, 99.67999267578125, 99.7199935913086, 99.57999420166016, 99.50999450683594, 99.7199935913086, 99.58999633789062, 99.67999267578125, 99.66999816894531, 99.54999542236328, 99.5999984741211, 99.58999633789062, 99.66999816894531, 99.64999389648438, 99.60999298095703, 99.60999298095703, 99.40999603271484, 99.55999755859375, 99.65999603271484, 99.5999984741211, 99.49999237060547, 99.43999481201172, 99.64999389648438, 99.60999298095703, 99.63999938964844, 99.54999542236328, 99.4699935913086, 99.53999328613281, 99.55999755859375, 99.55999755859375, 99.56999969482422, 99.49999237060547], "epoch_time": 118.01541137695312, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_512_42.json <==
{"train_losses": [2.245567798614502, 2.0637073516845703, 1.9221614599227905, 1.826290249824524, 1.761609435081482, 1.707984209060669, 1.657836675643921, 1.6157082319259644, 1.5738276243209839, 1.5364048480987549, 1.4960174560546875, 1.4672315120697021, 1.4359064102172852, 1.4060399532318115, 1.3761526346206665, 1.3504714965820312, 1.3213073015213013, 1.2974802255630493, 1.271966814994812, 1.2534706592559814, 1.2290830612182617, 1.2058169841766357, 1.1875269412994385, 1.1638396978378296, 1.1397024393081665, 1.1224101781845093, 1.1002228260040283, 1.082410216331482, 1.0583611726760864, 1.0378553867340088, 1.0181827545166016, 1.0003775358200073, 0.9792991280555725, 0.9635219573974609, 0.944848358631134, 0.9270570278167725, 0.910066545009613, 0.8924812078475952, 0.8779091238975525, 0.8645408153533936, 0.8506569266319275, 0.8326284885406494, 0.8211279511451721, 0.8061934113502502, 0.8003418445587158, 0.7788812518119812, 0.769900918006897, 0.7524450421333313, 0.7421464920043945, 0.7353807687759399, 0.7225172519683838, 0.7138785719871521, 0.6954641938209534, 0.6862310171127319, 0.673947274684906, 0.662775456905365, 0.6497697234153748, 0.63917475938797, 0.6307281851768494, 0.6157459616661072, 0.6087565422058105, 0.5937764048576355, 0.5833591222763062, 0.5725585222244263, 0.5650900602340698, 0.5523402094841003, 0.5479572415351868, 0.5357754230499268, 0.5254516005516052, 0.5136563181877136, 0.5067159533500671, 0.4986076056957245, 0.4841425120830536, 0.478059858083725, 0.4738318920135498, 0.45754843950271606, 0.45513689517974854, 0.4384477734565735, 0.43435612320899963, 0.4245196282863617, 0.4241349995136261, 0.41205912828445435, 0.40593260526657104, 0.3936454653739929, 0.38959285616874695, 0.3858354687690735, 0.37420713901519775, 0.371651828289032, 0.3593659996986389, 0.35360702872276306, 0.35220736265182495, 0.3402063548564911, 0.3313465118408203, 0.33263587951660156, 0.32415997982025146, 0.3165808618068695, 0.30677416920661926, 0.3070163130760193, 0.3007860779762268, 0.28938964009284973, 0.29065632820129395, 0.2846405804157257, 0.276388019323349, 0.2740846872329712, 0.2704858183860779, 0.268291175365448, 0.26340746879577637, 0.25711899995803833, 0.24880708754062653, 0.23933708667755127, 0.24362170696258545, 0.2333812117576599, 0.23358960449695587, 0.22726403176784515, 0.22658030688762665, 0.22104595601558685, 0.2192680537700653, 0.2184683382511139, 0.2116478532552719, 0.21041077375411987, 0.20218056440353394, 0.19746536016464233, 0.19001416862010956, 0.18828819692134857, 0.1917106956243515, 0.18307146430015564, 0.18116506934165955, 0.18506598472595215, 0.17813971638679504, 0.17775245010852814, 0.17634698748588562, 0.17466822266578674, 0.1673736721277237, 0.16187478601932526, 0.1627083718776703, 0.1675785630941391, 0.16211442649364471, 0.1610718071460724, 0.15475554764270782, 0.15360510349273682, 0.15017752349376678, 0.15450090169906616, 0.1429487019777298, 0.14524948596954346, 0.14974366128444672, 0.14133256673812866, 0.1462981253862381, 0.14691665768623352, 0.1454005390405655, 0.1363276243209839, 0.09441046416759491, 0.08038178831338882, 0.07563208043575287, 0.07318313419818878, 0.07166396081447601, 0.07097036391496658, 0.0700823962688446, 0.06862170249223709, 0.06765122711658478, 0.06720402836799622, 0.06738055497407913, 0.06628791987895966, 0.06589700281620026, 0.06463152915239334, 0.06362724304199219, 0.06426893919706345, 0.06316564977169037, 0.06327808648347855, 0.06216247379779816, 0.06235218048095703, 0.060855165123939514, 0.06163174286484718, 0.05988975986838341, 0.06056556850671768, 0.059987880289554596, 0.060040779411792755, 0.05906226485967636, 0.059623248875141144, 0.05913332477211952, 0.05789009481668472, 0.058362770825624466, 0.05799006298184395, 0.05755612254142761, 0.05679427087306976, 0.05679529532790184, 0.057130906730890274, 0.056511249393224716, 0.05707903206348419, 0.056338198482990265, 0.05712670087814331, 0.05623313784599304, 0.055981893092393875, 0.05586043745279312, 0.055465973913669586, 0.054974623024463654, 0.05511828511953354, 0.05484771728515625, 0.054959505796432495, 0.05431854724884033, 0.054699137806892395], "accs1": [18.969999313354492, 25.639999389648438, 30.30000114440918, 33.23999786376953, 35.68000030517578, 37.209999084472656, 39.13999938964844, 40.97999954223633, 42.689998626708984, 43.96999740600586, 45.619998931884766, 46.78999710083008, 48.54999923706055, 49.37999725341797, 50.650001525878906, 51.38999938964844, 51.87999725341797, 52.96999740600586, 54.119998931884766, 55.18000030517578, 55.589996337890625, 56.599998474121094, 57.44000244140625, 57.779998779296875, 58.19999694824219, 58.72999954223633, 60.02000045776367, 61.279998779296875, 61.30999755859375, 62.54999542236328, 61.769996643066406, 62.8699951171875, 62.88999938964844, 64.2300033569336, 65.29000091552734, 65.68000030517578, 66.42999267578125, 66.5, 65.80000305175781, 67.95999908447266, 68.29000091552734, 68.62999725341797, 68.43000030517578, 69.16999816894531, 69.47000122070312, 67.82999420166016, 68.69999694824219, 69.36000061035156, 70.88999938964844, 71.8499984741211, 72.01000213623047, 72.05000305175781, 72.0, 72.81999206542969, 73.94999694824219, 73.77999877929688, 74.91999816894531, 74.64999389648438, 73.30999755859375, 75.04999542236328, 75.37999725341797, 75.72999572753906, 76.73999786376953, 74.58999633789062, 76.62000274658203, 76.9800033569336, 76.77999877929688, 77.29000091552734, 78.30000305175781, 75.94000244140625, 78.19999694824219, 79.12999725341797, 78.64999389648438, 77.29000091552734, 79.8699951171875, 79.2199935913086, 80.25999450683594, 80.0199966430664, 80.13999938964844, 79.3699951171875, 80.5999984741211, 80.2199935913086, 81.43999481201172, 80.75, 77.5999984741211, 81.3499984741211, 80.79999542236328, 81.22999572753906, 80.32999420166016, 81.8499984741211, 80.3499984741211, 81.81999969482422, 81.61000061035156, 82.56999969482422, 82.72999572753906, 81.0199966430664, 81.79000091552734, 82.27999877929688, 81.73999786376953, 81.43999481201172, 81.69999694824219, 82.31999969482422, 83.04000091552734, 83.43000030517578, 78.77999877929688, 81.39999389648438, 80.57999420166016, 82.25, 81.04000091552734, 81.68000030517578, 83.54000091552734, 80.70999908447266, 83.61000061035156, 84.66999816894531, 82.12999725341797, 82.06999969482422, 80.79999542236328, 83.54000091552734, 80.27999877929688, 83.0199966430664, 81.3699951171875, 81.6199951171875, 84.38999938964844, 83.9800033569336, 84.8699951171875, 82.16999816894531, 82.4000015258789, 83.9800033569336, 82.79999542236328, 83.63999938964844, 81.2199935913086, 84.72999572753906, 83.83000183105469, 82.58999633789062, 81.0999984741211, 83.97000122070312, 83.5999984741211, 82.83000183105469, 84.58999633789062, 83.37000274658203, 82.6500015258789, 83.70999908447266, 85.11000061035156, 83.8499984741211, 83.30999755859375, 84.01000213623047, 82.47999572753906, 83.7699966430664, 84.45999908447266, 83.23999786376953, 88.58999633789062, 88.61000061035156, 88.9000015258789, 88.79000091552734, 88.68999481201172, 88.79999542236328, 88.63999938964844, 88.5199966430664, 88.68999481201172, 88.62999725341797, 88.52999877929688, 88.77999877929688, 88.6199951171875, 88.76000213623047, 88.70999908447266, 88.68000030517578, 88.68999481201172, 88.58000183105469, 88.6199951171875, 88.48999786376953, 88.6500015258789, 88.47000122070312, 88.6500015258789, 88.72000122070312, 88.8699951171875, 88.63999938964844, 88.45999908447266, 88.66999816894531, 88.68999481201172, 88.58000183105469, 88.5199966430664, 88.5999984741211, 88.44999694824219, 88.75, 88.54999542236328, 88.6199951171875, 88.69999694824219, 88.58999633789062, 88.52999877929688, 88.61000061035156, 88.54000091552734, 88.44999694824219, 88.45999908447266, 88.51000213623047, 88.56999969482422, 88.54999542236328, 88.65999603271484, 88.6199951171875, 88.45999908447266, 88.5999984741211], "accs5": [71.16000366210938, 81.37999725341797, 84.77999877929688, 87.22999572753906, 88.6199951171875, 89.68000030517578, 90.34000396728516, 91.00999450683594, 91.27999877929688, 91.94999694824219, 92.37999725341797, 92.56999206542969, 93.3499984741211, 93.58999633789062, 93.79999542236328, 94.1199951171875, 94.37999725341797, 94.61000061035156, 94.66999816894531, 95.1500015258789, 95.16999816894531, 95.37999725341797, 95.5, 95.52999877929688, 95.65999603271484, 95.93000030517578, 95.95999908447266, 96.04000091552734, 96.16999816894531, 96.47000122070312, 96.44000244140625, 96.73999786376953, 96.6500015258789, 96.77999877929688, 96.97999572753906, 97.08999633789062, 97.39999389648438, 97.43999481201172, 97.08999633789062, 97.47000122070312, 97.48999786376953, 97.55999755859375, 97.65999603271484, 97.65999603271484, 97.8699951171875, 97.6199951171875, 97.50999450683594, 97.85999298095703, 97.9699935913086, 98.1199951171875, 98.22999572753906, 98.06999206542969, 98.20999145507812, 98.07999420166016, 98.17999267578125, 98.3699951171875, 98.30999755859375, 98.40999603271484, 98.3499984741211, 98.47999572753906, 98.47999572753906, 98.49999237060547, 98.6399917602539, 98.33999633789062, 98.49999237060547, 98.58999633789062, 98.55999755859375, 98.65999603271484, 98.75999450683594, 98.35999298095703, 98.77999877929688, 98.80999755859375, 98.90999603271484, 98.50999450683594, 98.92999267578125, 98.58999633789062, 98.90999603271484, 98.90999603271484, 98.8499984741211, 98.81999206542969, 98.98999786376953, 98.81999206542969, 98.8699951171875, 99.12999725341797, 98.8699951171875, 99.10999298095703, 99.04999542236328, 98.94999694824219, 98.9699935913086, 99.18999481201172, 98.85999298095703, 99.02999877929688, 98.98999786376953, 99.0999984741211, 99.14999389648438, 99.07999420166016, 99.17999267578125, 99.13999938964844, 98.92999267578125, 99.1199951171875, 99.14999389648438, 99.19999694824219, 99.22999572753906, 99.19999694824219, 99.0999984741211, 98.92999267578125, 98.8899917602539, 99.22999572753906, 98.9699935913086, 99.18999481201172, 99.17999267578125, 99.10999298095703, 99.04999542236328, 99.24999237060547, 99.0999984741211, 99.1199951171875, 99.0999984741211, 99.22999572753906, 98.37999725341797, 98.89999389648438, 98.80999755859375, 99.0999984741211, 99.27999877929688, 98.94999694824219, 99.25999450683594, 99.31999969482422, 99.0999984741211, 99.28999328613281, 98.94999694824219, 99.15999603271484, 98.77999877929688, 99.23999786376953, 99.22999572753906, 99.0999984741211, 99.00999450683594, 99.10999298095703, 99.17999267578125, 98.80999755859375, 99.08999633789062, 99.17999267578125, 98.62999725341797, 99.15999603271484, 99.23999786376953, 98.8499984741211, 99.05999755859375, 98.89999389648438, 98.8699951171875, 99.10999298095703, 99.40999603271484, 98.81999206542969, 99.56999969482422, 99.5999984741211, 99.63999938964844, 99.65999603271484, 99.63999938964844, 99.60999298095703, 99.62999725341797, 99.60999298095703, 99.5999984741211, 99.65999603271484, 99.56999969482422, 99.5999984741211, 99.58999633789062, 99.57999420166016, 99.58999633789062, 99.62999725341797, 99.57999420166016, 99.62999725341797, 99.64999389648438, 99.64999389648438, 99.5999984741211, 99.54999542236328, 99.6199951171875, 99.60999298095703, 99.6199951171875, 99.64999389648438, 99.58999633789062, 99.62999725341797, 99.65999603271484, 99.56999969482422, 99.57999420166016, 99.54999542236328, 99.56999969482422, 99.52999877929688, 99.58999633789062, 99.5999984741211, 99.53999328613281, 99.5999984741211, 99.57999420166016, 99.55999755859375, 99.56999969482422, 99.57999420166016, 99.55999755859375, 99.57999420166016, 99.55999755859375, 99.50999450683594, 99.5199966430664, 99.52999877929688, 99.53999328613281, 99.56999969482422], "epoch_time": 39.388750314712524, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_512_43.json <==
{"train_losses": [2.236863136291504, 2.081926107406616, 1.9562352895736694, 1.8597372770309448, 1.7828093767166138, 1.7231240272521973, 1.6760635375976562, 1.6375555992126465, 1.5968211889266968, 1.5591624975204468, 1.522438406944275, 1.4912773370742798, 1.4588367938995361, 1.4320069551467896, 1.408202886581421, 1.38093900680542, 1.353047251701355, 1.3312956094741821, 1.3072892427444458, 1.2839668989181519, 1.2596793174743652, 1.2339218854904175, 1.2123793363571167, 1.1909334659576416, 1.1652017831802368, 1.1411428451538086, 1.125349998474121, 1.1003621816635132, 1.083147406578064, 1.0579719543457031, 1.0371830463409424, 1.019676685333252, 1.00013267993927, 0.9800918698310852, 0.964675784111023, 0.9443503618240356, 0.9242929220199585, 0.9068877100944519, 0.8935826420783997, 0.8780844807624817, 0.8609299659729004, 0.8460498452186584, 0.8338761329650879, 0.8184946775436401, 0.8052393794059753, 0.791171133518219, 0.7725260853767395, 0.7646613717079163, 0.7524034380912781, 0.7353348135948181, 0.7288146018981934, 0.7152798175811768, 0.7015361785888672, 0.6874628663063049, 0.6787070631980896, 0.665912389755249, 0.6538795232772827, 0.6400284171104431, 0.6360093355178833, 0.6175307035446167, 0.6059752106666565, 0.5976626873016357, 0.5871350765228271, 0.5739895701408386, 0.5604569315910339, 0.5548572540283203, 0.5482961535453796, 0.531417191028595, 0.5242952704429626, 0.517911970615387, 0.5088657140731812, 0.4992873966693878, 0.4865038990974426, 0.48359209299087524, 0.4698268175125122, 0.46345341205596924, 0.45488497614860535, 0.4436250329017639, 0.44079697132110596, 0.4316311180591583, 0.42188555002212524, 0.41529208421707153, 0.4085043966770172, 0.4001891613006592, 0.3972034752368927, 0.3859649896621704, 0.384784996509552, 0.37568241357803345, 0.3682515621185303, 0.3655966818332672, 0.35389310121536255, 0.3525964617729187, 0.34694159030914307, 0.3327477276325226, 0.3345312476158142, 0.32613492012023926, 0.32400569319725037, 0.31324857473373413, 0.3058897852897644, 0.2986721992492676, 0.2900436818599701, 0.2907494008541107, 0.2789093852043152, 0.2767834961414337, 0.2728697657585144, 0.27507367730140686, 0.2671959102153778, 0.2623368203639984, 0.25393688678741455, 0.25331607460975647, 0.24621906876564026, 0.24531114101409912, 0.23847505450248718, 0.23327313363552094, 0.2310609519481659, 0.22177033126354218, 0.22416970133781433, 0.21955007314682007, 0.21141114830970764, 0.2153404802083969, 0.2055031955242157, 0.20283424854278564, 0.1982066035270691, 0.19442860782146454, 0.19423753023147583, 0.1873214989900589, 0.18890729546546936, 0.18584825098514557, 0.18230217695236206, 0.17149348556995392, 0.17663642764091492, 0.17380888760089874, 0.17189784348011017, 0.17733560502529144, 0.1638714224100113, 0.16263838112354279, 0.16295404732227325, 0.15937121212482452, 0.15143007040023804, 0.16009961068630219, 0.14805199205875397, 0.15601246058940887, 0.15354867279529572, 0.14418327808380127, 0.1496795117855072, 0.14850501716136932, 0.14739719033241272, 0.14081095159053802, 0.14441439509391785, 0.14028239250183105, 0.09555882215499878, 0.08227188140153885, 0.07606987655162811, 0.0742877945303917, 0.0729740783572197, 0.07178208976984024, 0.07036831974983215, 0.06817372143268585, 0.06807927042245865, 0.06720760464668274, 0.0675327479839325, 0.06675387918949127, 0.06521405279636383, 0.06393749266862869, 0.06423016637563705, 0.06333940476179123, 0.06257987022399902, 0.06283372640609741, 0.06296972930431366, 0.062385477125644684, 0.06142105162143707, 0.06142031401395798, 0.06101730838418007, 0.060599714517593384, 0.060160666704177856, 0.05986257642507553, 0.05846239626407623, 0.05928994342684746, 0.05982399731874466, 0.058941550552845, 0.05805995315313339, 0.05818714573979378, 0.05739671364426613, 0.058299172669649124, 0.058119095861911774, 0.05815467610955238, 0.057547640055418015, 0.058066800236701965, 0.05744103342294693, 0.05669263005256653, 0.057407304644584656, 0.05622074007987976, 0.05556859076023102, 0.05655600503087044, 0.056475281715393066, 0.056098371744155884, 0.0555836521089077, 0.05426047369837761, 0.056410543620586395, 0.05588596686720848], "accs1": [20.56999969482422, 25.969999313354492, 30.190000534057617, 33.98999786376953, 36.22999954223633, 37.869998931884766, 39.119998931884766, 40.30999755859375, 40.90999984741211, 42.15999984741211, 44.65999984741211, 45.779998779296875, 46.93000030517578, 48.619998931884766, 49.769996643066406, 50.72999572753906, 52.04999923706055, 51.959999084472656, 53.6099967956543, 52.810001373291016, 55.269996643066406, 56.16999816894531, 56.900001525878906, 57.63999938964844, 57.900001525878906, 57.900001525878906, 59.7400016784668, 60.07999801635742, 60.81999969482422, 60.7599983215332, 61.849998474121094, 62.56999969482422, 63.62999725341797, 63.18000030517578, 64.55000305175781, 64.23999786376953, 64.55000305175781, 65.1300048828125, 64.34000396728516, 67.68000030517578, 66.33999633789062, 68.07999420166016, 69.00999450683594, 68.83999633789062, 67.69999694824219, 70.15999603271484, 70.58000183105469, 69.65999603271484, 70.80999755859375, 71.69000244140625, 72.04000091552734, 72.08000183105469, 72.0199966430664, 72.9699935913086, 73.42999267578125, 73.40999603271484, 74.04999542236328, 73.17999267578125, 74.03999328613281, 75.63999938964844, 75.6199951171875, 76.22000122070312, 76.86000061035156, 75.50999450683594, 77.3499984741211, 76.22000122070312, 77.80000305175781, 78.37999725341797, 77.55999755859375, 78.36000061035156, 78.58000183105469, 78.64999389648438, 78.54000091552734, 79.0, 79.33999633789062, 79.62999725341797, 79.0999984741211, 80.12999725341797, 79.2199935913086, 80.08999633789062, 79.6199951171875, 80.66999816894531, 80.9699935913086, 79.99999237060547, 79.8499984741211, 78.54999542236328, 80.2199935913086, 79.7699966430664, 81.57999420166016, 80.53999328613281, 81.15999603271484, 77.11000061035156, 82.30999755859375, 80.5199966430664, 81.29000091552734, 82.0199966430664, 83.04000091552734, 81.80999755859375, 81.56999969482422, 81.87999725341797, 80.00999450683594, 81.80999755859375, 82.26000213623047, 77.77000427246094, 80.66999816894531, 81.5999984741211, 80.56999969482422, 82.15999603271484, 80.93999481201172, 81.70999908447266, 83.33999633789062, 81.94999694824219, 80.24999237060547, 82.5199966430664, 83.97000122070312, 84.02000427246094, 81.72000122070312, 83.94000244140625, 81.72000122070312, 82.48999786376953, 81.15999603271484, 83.83000183105469, 82.22000122070312, 81.55999755859375, 84.20999908447266, 81.2199935913086, 82.16999816894531, 80.90999603271484, 83.05999755859375, 81.1199951171875, 85.53999328613281, 84.8699951171875, 81.50999450683594, 78.43000030517578, 81.5199966430664, 83.72000122070312, 82.79000091552734, 84.5199966430664, 85.53999328613281, 83.0999984741211, 84.51000213623047, 82.98999786376953, 85.31999206542969, 85.72999572753906, 82.37999725341797, 79.83999633789062, 84.44999694824219, 83.76000213623047, 83.16999816894531, 81.40999603271484, 88.44999694824219, 88.54000091552734, 88.72999572753906, 88.88999938964844, 88.86000061035156, 88.72999572753906, 88.68000030517578, 88.81999969482422, 88.83000183105469, 88.88999938964844, 88.87999725341797, 88.8699951171875, 88.83000183105469, 88.79000091552734, 88.8699951171875, 88.8699951171875, 88.86000061035156, 88.88999938964844, 88.81999969482422, 88.97000122070312, 88.88999938964844, 88.86000061035156, 88.7699966430664, 88.97000122070312, 88.90999603271484, 88.83999633789062, 88.8699951171875, 88.80999755859375, 88.95999908447266, 88.91999816894531, 88.83000183105469, 88.75, 88.90999603271484, 88.87999725341797, 88.66999816894531, 88.75, 88.79000091552734, 88.93000030517578, 88.90999603271484, 88.8699951171875, 88.81999969482422, 88.83999633789062, 88.75, 88.94000244140625, 88.93000030517578, 89.08000183105469, 88.80999755859375, 88.88999938964844, 88.97999572753906, 88.83000183105469], "accs5": [72.23999786376953, 79.60999298095703, 83.11000061035156, 85.77999877929688, 87.47999572753906, 88.97999572753906, 89.63999938964844, 90.37000274658203, 90.69000244140625, 91.2699966430664, 91.95999145507812, 92.25999450683594, 92.66999816894531, 93.15999603271484, 93.25999450683594, 93.69999694824219, 94.0199966430664, 93.75, 94.4000015258789, 94.18000030517578, 95.0199966430664, 94.8499984741211, 95.0199966430664, 95.37999725341797, 95.40999603271484, 95.05999755859375, 95.80000305175781, 95.9800033569336, 95.97000122070312, 95.97000122070312, 96.37999725341797, 96.37000274658203, 96.87000274658203, 96.68000030517578, 96.98999786376953, 97.0999984741211, 96.75, 97.02999877929688, 96.27999877929688, 97.3699951171875, 97.3699951171875, 97.55999755859375, 97.69999694824219, 97.68999481201172, 97.68999481201172, 97.90999603271484, 97.87999725341797, 97.69999694824219, 97.89999389648438, 98.06999206542969, 98.16999816894531, 98.24999237060547, 98.06999206542969, 98.05999755859375, 98.25999450683594, 98.30999755859375, 98.43999481201172, 98.22999572753906, 98.52999877929688, 98.56999206542969, 98.65999603271484, 98.70999145507812, 98.69999694824219, 98.5199966430664, 98.70999145507812, 98.66999816894531, 98.5999984741211, 98.8699951171875, 98.72999572753906, 98.81999206542969, 98.89999389648438, 98.87999725341797, 98.75999450683594, 98.85999298095703, 98.8899917602539, 98.91999816894531, 98.78999328613281, 98.99999237060547, 98.68999481201172, 98.8899917602539, 99.00999450683594, 98.90999603271484, 99.03999328613281, 98.98999786376953, 98.92999267578125, 98.77999877929688, 98.93999481201172, 98.93999481201172, 98.91999816894531, 98.98999786376953, 99.08999633789062, 98.50999450683594, 99.10999298095703, 99.0999984741211, 99.0199966430664, 99.06999206542969, 99.18999481201172, 99.18999481201172, 99.08999633789062, 99.07999420166016, 98.8499984741211, 99.16999816894531, 99.18999481201172, 98.87999725341797, 99.22999572753906, 99.05999755859375, 99.15999603271484, 99.00999450683594, 98.8499984741211, 99.25999450683594, 99.15999603271484, 98.94999694824219, 98.66999816894531, 99.14999389648438, 99.28999328613281, 99.3499984741211, 99.2199935913086, 99.23999786376953, 98.72999572753906, 99.0999984741211, 99.3699951171875, 99.28999328613281, 98.90999603271484, 99.02999877929688, 99.19999694824219, 99.16999816894531, 98.9699935913086, 98.48999786376953, 99.30999755859375, 99.14999389648438, 99.30999755859375, 99.24999237060547, 99.06999206542969, 98.78999328613281, 98.89999389648438, 99.33999633789062, 99.18999481201172, 99.3699951171875, 99.3699951171875, 99.18999481201172, 99.15999603271484, 99.12999725341797, 99.32999420166016, 99.39999389648438, 99.17999267578125, 98.99999237060547, 99.30999755859375, 99.22999572753906, 99.14999389648438, 99.3499984741211, 99.5999984741211, 99.57999420166016, 99.5999984741211, 99.58999633789062, 99.5199966430664, 99.57999420166016, 99.54999542236328, 99.56999969482422, 99.5199966430664, 99.5199966430664, 99.53999328613281, 99.54999542236328, 99.53999328613281, 99.55999755859375, 99.56999969482422, 99.54999542236328, 99.55999755859375, 99.53999328613281, 99.52999877929688, 99.54999542236328, 99.55999755859375, 99.52999877929688, 99.52999877929688, 99.53999328613281, 99.56999969482422, 99.58999633789062, 99.6199951171875, 99.53999328613281, 99.55999755859375, 99.56999969482422, 99.56999969482422, 99.57999420166016, 99.57999420166016, 99.52999877929688, 99.57999420166016, 99.55999755859375, 99.52999877929688, 99.58999633789062, 99.48999786376953, 99.52999877929688, 99.54999542236328, 99.52999877929688, 99.47999572753906, 99.5199966430664, 99.56999969482422, 99.54999542236328, 99.56999969482422, 99.50999450683594, 99.53999328613281, 99.55999755859375], "epoch_time": 74.5556468963623, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_512_44.json <==
{"train_losses": [2.275165319442749, 2.1234872341156006, 1.9578229188919067, 1.836846947669983, 1.754696011543274, 1.7035610675811768, 1.66289484500885, 1.6269214153289795, 1.5900418758392334, 1.555648684501648, 1.52169668674469, 1.4845083951950073, 1.4510667324066162, 1.41995108127594, 1.392964482307434, 1.3579838275909424, 1.3349206447601318, 1.3055686950683594, 1.282713770866394, 1.256178379058838, 1.2315185070037842, 1.2090460062026978, 1.1810839176177979, 1.1617491245269775, 1.1374493837356567, 1.1166119575500488, 1.0876896381378174, 1.0689992904663086, 1.0477360486984253, 1.032857060432434, 1.0122355222702026, 0.9949658513069153, 0.9712903499603271, 0.9577222466468811, 0.937370777130127, 0.9284123182296753, 0.910258412361145, 0.8978697657585144, 0.8841179609298706, 0.8735938668251038, 0.8571687340736389, 0.843828558921814, 0.8301865458488464, 0.818074643611908, 0.8067574501037598, 0.7953039407730103, 0.7837895154953003, 0.7743975520133972, 0.7606683373451233, 0.7506084442138672, 0.7407189011573792, 0.7293778657913208, 0.7178164720535278, 0.7036234736442566, 0.6968737244606018, 0.6845307350158691, 0.6754887104034424, 0.666729748249054, 0.6531996726989746, 0.6394574046134949, 0.6310828924179077, 0.6247347593307495, 0.6070957183837891, 0.5998558402061462, 0.5895504355430603, 0.5803304314613342, 0.5689378976821899, 0.5563220381736755, 0.5487375259399414, 0.5373389720916748, 0.5325774550437927, 0.5187317132949829, 0.5114365220069885, 0.5026114583015442, 0.49230608344078064, 0.48282545804977417, 0.47124752402305603, 0.4679202139377594, 0.4595330059528351, 0.45165199041366577, 0.4397972822189331, 0.4376503527164459, 0.42435330152511597, 0.42095160484313965, 0.41028085350990295, 0.39914312958717346, 0.4021894931793213, 0.38871654868125916, 0.3860083520412445, 0.37402984499931335, 0.36567214131355286, 0.3607437014579773, 0.3527408540248871, 0.34845826029777527, 0.341021329164505, 0.33661046624183655, 0.3337883949279785, 0.3273913264274597, 0.3184446692466736, 0.3126283884048462, 0.30577003955841064, 0.30286383628845215, 0.29510173201560974, 0.2963109016418457, 0.29148077964782715, 0.2797822654247284, 0.2766001522541046, 0.2717873454093933, 0.27413085103034973, 0.2629683315753937, 0.2574630081653595, 0.251600980758667, 0.24842670559883118, 0.24817205965518951, 0.2402191013097763, 0.23838356137275696, 0.23634730279445648, 0.2249152511358261, 0.22188304364681244, 0.21238483488559723, 0.21553078293800354, 0.21123771369457245, 0.20756851136684418, 0.2082095891237259, 0.19802922010421753, 0.2018864005804062, 0.19328314065933228, 0.1923920065164566, 0.19145530462265015, 0.18972787261009216, 0.18790645897388458, 0.1850181221961975, 0.18275170028209686, 0.17031167447566986, 0.17507880926132202, 0.17292015254497528, 0.16611000895500183, 0.17022423446178436, 0.16649052500724792, 0.15987713634967804, 0.16337046027183533, 0.15684907138347626, 0.153849795460701, 0.1562577784061432, 0.15043732523918152, 0.15440084040164948, 0.15067307651042938, 0.15697339177131653, 0.14760662615299225, 0.14530014991760254, 0.10440865159034729, 0.08457813411951065, 0.08066706359386444, 0.07928311079740524, 0.07703842222690582, 0.07511597871780396, 0.07242468744516373, 0.07251773029565811, 0.07069969922304153, 0.07179009914398193, 0.06914400309324265, 0.06831307709217072, 0.06865344196557999, 0.06666968762874603, 0.0674818754196167, 0.06631720066070557, 0.06499622762203217, 0.06647655367851257, 0.065629743039608, 0.06574010848999023, 0.06385993212461472, 0.0632300153374672, 0.06419898569583893, 0.06339695304632187, 0.06341159343719482, 0.06185736507177353, 0.06159062683582306, 0.061578478664159775, 0.06211959198117256, 0.061213672161102295, 0.060934290289878845, 0.06052402779459953, 0.06022685021162033, 0.0597626194357872, 0.05957891792058945, 0.05968525633215904, 0.05953850597143173, 0.05952387675642967, 0.05813249200582504, 0.058867864310741425, 0.05785655602812767, 0.05708984285593033, 0.058998480439186096, 0.05823586881160736, 0.058703068643808365, 0.05858409032225609, 0.056688517332077026, 0.05738444998860359, 0.056919559836387634, 0.05637696757912636], "accs1": [16.31999969482422, 22.829999923706055, 29.850000381469727, 34.23999786376953, 36.37999725341797, 37.7599983215332, 39.6099967956543, 40.88999938964844, 41.810001373291016, 43.689998626708984, 44.90999984741211, 46.12999725341797, 47.79999923706055, 48.599998474121094, 49.69999694824219, 50.44000244140625, 51.08000183105469, 53.21999740600586, 53.64999771118164, 54.64999771118164, 55.519996643066406, 56.43000030517578, 57.089996337890625, 57.769996643066406, 58.53999710083008, 59.64999771118164, 60.560001373291016, 61.0, 62.470001220703125, 62.81999969482422, 63.029998779296875, 64.16000366210938, 63.040000915527344, 64.55000305175781, 65.29000091552734, 64.84000396728516, 65.4800033569336, 66.22999572753906, 66.5199966430664, 67.88999938964844, 67.47999572753906, 67.25999450683594, 68.68999481201172, 68.62999725341797, 69.44999694824219, 69.58000183105469, 68.75999450683594, 69.47999572753906, 70.6500015258789, 71.0, 71.02999877929688, 71.52999877929688, 72.15999603271484, 71.55999755859375, 72.55999755859375, 72.40999603271484, 74.16999816894531, 73.58999633789062, 73.7199935913086, 72.79999542236328, 71.55000305175781, 74.68999481201172, 74.12999725341797, 75.70999908447266, 75.27999877929688, 74.5999984741211, 77.27999877929688, 75.38999938964844, 75.43000030517578, 76.5999984741211, 77.0199966430664, 78.20999908447266, 76.63999938964844, 75.5199966430664, 77.77000427246094, 78.0, 78.44999694824219, 77.55999755859375, 80.25999450683594, 80.28999328613281, 80.72999572753906, 78.98999786376953, 77.37999725341797, 79.07999420166016, 79.56999206542969, 80.94999694824219, 80.03999328613281, 79.39999389648438, 80.0199966430664, 79.0199966430664, 80.17999267578125, 81.8699951171875, 79.50999450683594, 77.93000030517578, 81.00999450683594, 82.5999984741211, 80.88999938964844, 77.41999816894531, 81.52999877929688, 82.23999786376953, 81.06999969482422, 82.20999908447266, 80.5199966430664, 80.37999725341797, 82.55999755859375, 81.3699951171875, 79.6199951171875, 83.05000305175781, 82.45999908447266, 81.05999755859375, 83.81999969482422, 81.98999786376953, 83.68000030517578, 81.04999542236328, 80.75999450683594, 82.80999755859375, 82.91999816894531, 82.51000213623047, 84.77999877929688, 81.0999984741211, 76.18000030517578, 83.41999816894531, 83.72000122070312, 80.90999603271484, 84.27000427246094, 83.37999725341797, 84.27999877929688, 82.1199951171875, 83.15999603271484, 83.62999725341797, 80.77999877929688, 83.68000030517578, 83.88999938964844, 80.91999816894531, 82.1199951171875, 83.37999725341797, 83.33000183105469, 83.2699966430664, 80.08999633789062, 84.01000213623047, 84.18000030517578, 82.38999938964844, 84.3499984741211, 83.95999908447266, 85.0999984741211, 83.93000030517578, 81.31999969482422, 82.33999633789062, 84.36000061035156, 81.83999633789062, 88.29000091552734, 88.25, 88.1500015258789, 88.51000213623047, 88.47999572753906, 88.5999984741211, 88.47000122070312, 88.72999572753906, 88.43999481201172, 88.72999572753906, 88.41999816894531, 88.73999786376953, 88.5199966430664, 88.3499984741211, 88.5999984741211, 88.29000091552734, 88.22999572753906, 88.5999984741211, 88.62999725341797, 88.36000061035156, 88.5199966430664, 88.5199966430664, 88.69999694824219, 88.61000061035156, 88.45999908447266, 88.44999694824219, 88.38999938964844, 88.52999877929688, 88.38999938964844, 88.54000091552734, 88.30999755859375, 88.2699966430664, 88.25, 88.48999786376953, 88.6199951171875, 88.58999633789062, 88.27999877929688, 88.43000030517578, 88.47999572753906, 88.44999694824219, 88.4000015258789, 88.43000030517578, 88.41999816894531, 88.54999542236328, 88.3499984741211, 88.5199966430664, 88.56999969482422, 88.5999984741211, 88.54000091552734, 88.56999969482422], "accs5": [66.89999389648438, 77.97000122070312, 84.4000015258789, 86.8499984741211, 88.12999725341797, 88.97999572753906, 90.0999984741211, 90.20999908447266, 91.08999633789062, 91.67999267578125, 91.92999267578125, 92.60999298095703, 92.94999694824219, 92.89999389648438, 93.62999725341797, 94.0199966430664, 93.54999542236328, 94.6500015258789, 94.62999725341797, 94.95999908447266, 95.0999984741211, 95.63999938964844, 95.15999603271484, 95.5199966430664, 95.66999816894531, 95.95999908447266, 95.98999786376953, 96.30000305175781, 96.44000244140625, 96.43000030517578, 96.30999755859375, 96.73999786376953, 96.66999816894531, 96.69000244140625, 96.97000122070312, 96.77999877929688, 96.94999694824219, 97.0999984741211, 97.0999984741211, 97.11000061035156, 97.38999938964844, 97.1199951171875, 97.33999633789062, 97.63999938964844, 97.55999755859375, 97.53999328613281, 97.47000122070312, 97.58999633789062, 97.68999481201172, 97.87999725341797, 97.94999694824219, 97.98999786376953, 97.79999542236328, 97.7699966430664, 98.2699966430664, 97.89999389648438, 98.17999267578125, 98.03999328613281, 98.17999267578125, 98.00999450683594, 97.75999450683594, 98.16999816894531, 98.10999298095703, 98.49999237060547, 98.52999877929688, 98.24999237060547, 98.47999572753906, 98.3699951171875, 98.22999572753906, 98.43999481201172, 98.4699935913086, 98.79999542236328, 98.7699966430664, 98.35999298095703, 98.73999786376953, 98.52999877929688, 98.69999694824219, 98.66999816894531, 98.93999481201172, 98.8899917602539, 98.93999481201172, 98.65999603271484, 98.75999450683594, 98.92999267578125, 98.90999603271484, 98.80999755859375, 98.8899917602539, 98.77999877929688, 98.8699951171875, 98.8499984741211, 98.82999420166016, 99.08999633789062, 98.9699935913086, 98.6399917602539, 99.02999877929688, 99.00999450683594, 99.16999816894531, 98.90999603271484, 99.03999328613281, 99.02999877929688, 98.77999877929688, 99.02999877929688, 99.06999206542969, 99.04999542236328, 98.90999603271484, 99.15999603271484, 98.2699966430664, 99.20999908447266, 99.13999938964844, 99.04999542236328, 99.15999603271484, 98.7199935913086, 99.05999755859375, 99.03999328613281, 99.1199951171875, 99.23999786376953, 99.16999816894531, 99.20999908447266, 99.23999786376953, 99.04999542236328, 98.48999786376953, 99.05999755859375, 99.25999450683594, 98.98999786376953, 99.27999877929688, 99.12999725341797, 99.06999206542969, 99.13999938964844, 99.16999816894531, 98.89999389648438, 99.03999328613281, 99.31999969482422, 99.28999328613281, 98.42999267578125, 98.64999389648438, 99.10999298095703, 99.31999969482422, 98.99999237060547, 98.81999206542969, 99.15999603271484, 99.15999603271484, 99.20999908447266, 98.99999237060547, 98.99999237060547, 99.28999328613281, 99.22999572753906, 99.04999542236328, 98.99999237060547, 99.13999938964844, 98.87999725341797, 99.47999572753906, 99.45999908447266, 99.42999267578125, 99.45999908447266, 99.45999908447266, 99.43999481201172, 99.39999389648438, 99.43999481201172, 99.43999481201172, 99.42999267578125, 99.41999816894531, 99.42999267578125, 99.49999237060547, 99.4699935913086, 99.43999481201172, 99.3699951171875, 99.47999572753906, 99.43999481201172, 99.4699935913086, 99.41999816894531, 99.42999267578125, 99.40999603271484, 99.37999725341797, 99.4699935913086, 99.5199966430664, 99.44999694824219, 99.42999267578125, 99.3699951171875, 99.38999938964844, 99.43999481201172, 99.5199966430664, 99.37999725341797, 99.42999267578125, 99.37999725341797, 99.49999237060547, 99.39999389648438, 99.4699935913086, 99.48999786376953, 99.48999786376953, 99.45999908447266, 99.48999786376953, 99.39999389648438, 99.41999816894531, 99.38999938964844, 99.43999481201172, 99.4699935913086, 99.45999908447266, 99.40999603271484, 99.43999481201172, 99.43999481201172], "epoch_time": 39.94465208053589, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_64_42.json <==
{"train_losses": [1.890845537185669, 1.5484932661056519, 1.3688360452651978, 1.2272337675094604, 1.0957541465759277, 0.9832916855812073, 0.8899379968643188, 0.8126703500747681, 0.7421723008155823, 0.6896625757217407, 0.6403942704200745, 0.6028019785881042, 0.5677051544189453, 0.5419394969940186, 0.5149024128913879, 0.49637675285339355, 0.48369652032852173, 0.4655971825122833, 0.4553753137588501, 0.4489744305610657, 0.43878626823425293, 0.431865394115448, 0.42591431736946106, 0.42890140414237976, 0.42592886090278625, 0.4277721047401428, 0.4300961196422577, 0.4329873025417328, 0.4295029044151306, 0.44285818934440613, 0.4441910684108734, 0.45487236976623535, 0.46069976687431335, 0.46630823612213135, 0.4663640856742859, 0.47398263216018677, 0.4710378348827362, 0.47986525297164917, 0.48007646203041077, 0.48643288016319275, 0.48093435168266296, 0.4734264314174652, 0.46801310777664185, 0.46720483899116516, 0.46330526471138, 0.45441460609436035, 0.4571165144443512, 0.4501134753227234, 0.4529397189617157, 0.4541609287261963, 0.44936904311180115, 0.4502643346786499, 0.45003125071525574, 0.4462646245956421, 0.4465826451778412, 0.44225263595581055, 0.44734564423561096, 0.44518014788627625, 0.4420141577720642, 0.44344642758369446, 0.44186341762542725, 0.44672757387161255, 0.4386444389820099, 0.4397076964378357, 0.4402807950973511, 0.44010457396507263, 0.4430078864097595, 0.43432408571243286, 0.43864890933036804, 0.43755900859832764, 0.4373726546764374, 0.44393232464790344, 0.4356478154659271, 0.442195862531662, 0.4331616163253784, 0.4405010938644409, 0.43991202116012573, 0.4416644275188446, 0.43726491928100586, 0.4336128830909729, 0.436559796333313, 0.43681296706199646, 0.4382334351539612, 0.44204017519950867, 0.43563076853752136, 0.42882445454597473, 0.43847230076789856, 0.43970614671707153, 0.43173158168792725, 0.44210588932037354, 0.43546879291534424, 0.43460771441459656, 0.4331088662147522, 0.43793290853500366, 0.43641412258148193, 0.4330861270427704, 0.43247076869010925, 0.437113493680954, 0.43460866808891296, 0.4386017918586731, 0.43241459131240845, 0.4398987889289856, 0.43549448251724243, 0.43687883019447327, 0.43866199254989624, 0.4362214207649231, 0.4286406636238098, 0.43424659967422485, 0.4315060079097748, 0.4339931607246399, 0.43062904477119446, 0.4340374171733856, 0.43030428886413574, 0.4282658100128174, 0.4250105619430542, 0.43498334288597107, 0.42759037017822266, 0.4363822042942047, 0.43034011125564575, 0.4318830668926239, 0.4296245574951172, 0.4252292811870575, 0.428592711687088, 0.4288792014122009, 0.43137601017951965, 0.4308198392391205, 0.4326664209365845, 0.4259442985057831, 0.4240535497665405, 0.4392050802707672, 0.427947998046875, 0.4317041039466858, 0.42936408519744873, 0.43174201250076294, 0.431536465883255, 0.42893484234809875, 0.42659902572631836, 0.4243968725204468, 0.4290616810321808, 0.42578551173210144, 0.4273921251296997, 0.424919456243515, 0.4279981851577759, 0.42852354049682617, 0.43092799186706543, 0.4238464832305908, 0.423897385597229, 0.4228644073009491, 0.4305306673049927, 0.42866241931915283, 0.3512035310268402, 0.32452595233917236, 0.31595703959465027, 0.30703896284103394, 0.30540499091148376, 0.2991364598274231, 0.2943165600299835, 0.29152268171310425, 0.28734320402145386, 0.28614288568496704, 0.2836205065250397, 0.2800469398498535, 0.2790059745311737, 0.2754855155944824, 0.27340811491012573, 0.2733735144138336, 0.27010810375213623, 0.27010098099708557, 0.2679871618747711, 0.26742514967918396, 0.2648513913154602, 0.26428690552711487, 0.26295945048332214, 0.26103007793426514, 0.2617762088775635, 0.25975680351257324, 0.2621172070503235, 0.2609073519706726, 0.2620977759361267, 0.2585166096687317, 0.25518861413002014, 0.2575509250164032, 0.25630393624305725, 0.2536948621273041, 0.2583911716938019, 0.25714167952537537, 0.25490349531173706, 0.25457602739334106, 0.2567773759365082, 0.2536526620388031, 0.2538945972919464, 0.254582017660141, 0.2537030875682831, 0.2514835000038147, 0.25176289677619934, 0.25169628858566284, 0.254425585269928, 0.2547330856323242, 0.25277090072631836, 0.2545676827430725], "accs1": [39.25, 48.150001525878906, 53.9900016784668, 58.90999984741211, 63.36000061035156, 67.13999938964844, 70.5, 72.8499984741211, 71.66000366210938, 77.5, 79.1199951171875, 78.73999786376953, 79.18999481201172, 80.22999572753906, 79.42999267578125, 80.39999389648438, 83.30000305175781, 81.77999877929688, 81.79000091552734, 83.9800033569336, 82.45999908447266, 86.64999389648438, 81.08999633789062, 84.72000122070312, 80.97999572753906, 84.05999755859375, 85.40999603271484, 82.37999725341797, 80.02999877929688, 87.43000030517578, 85.50999450683594, 83.91999816894531, 84.90999603271484, 84.51000213623047, 87.5, 85.49999237060547, 86.8699951171875, 84.45999908447266, 84.27000427246094, 87.81999969482422, 87.45999908447266, 86.83999633789062, 88.51000213623047, 85.90999603271484, 88.05999755859375, 87.70999908447266, 88.16999816894531, 87.25999450683594, 88.97000122070312, 89.54000091552734, 85.30999755859375, 89.58999633789062, 88.80999755859375, 88.37999725341797, 89.22999572753906, 87.44999694824219, 87.33999633789062, 83.55000305175781, 89.43000030517578, 86.87999725341797, 86.7199935913086, 88.38999938964844, 85.50999450683594, 89.40999603271484, 85.93999481201172, 85.45999145507812, 89.26000213623047, 87.75999450683594, 87.3699951171875, 86.32999420166016, 88.55999755859375, 85.93999481201172, 87.13999938964844, 88.87999725341797, 85.64999389648438, 86.48999786376953, 89.22999572753906, 88.73999786376953, 89.88999938964844, 87.00999450683594, 89.86000061035156, 89.70999908447266, 89.22999572753906, 87.0, 87.63999938964844, 88.80999755859375, 86.32999420166016, 87.39999389648438, 88.13999938964844, 88.66999816894531, 85.79999542236328, 87.4699935913086, 88.79000091552734, 86.63999938964844, 82.15999603271484, 82.15999603271484, 87.81999969482422, 88.33999633789062, 89.44000244140625, 87.5999984741211, 82.81999969482422, 88.33999633789062, 87.04999542236328, 86.97999572753906, 86.10999298095703, 85.5999984741211, 88.94999694824219, 87.64999389648438, 88.61000061035156, 89.68000030517578, 86.8699951171875, 87.02999877929688, 85.74999237060547, 86.17999267578125, 87.90999603271484, 84.83999633789062, 87.36000061035156, 88.0, 84.31999969482422, 88.3699951171875, 86.77999877929688, 86.05999755859375, 82.55999755859375, 88.73999786376953, 86.05999755859375, 89.7699966430664, 88.75, 85.8699951171875, 87.81999969482422, 88.94000244140625, 88.95999908447266, 89.11000061035156, 88.63999938964844, 85.95999908447266, 87.75999450683594, 89.16999816894531, 88.90999603271484, 85.25999450683594, 87.4699935913086, 86.30999755859375, 87.75999450683594, 89.58999633789062, 87.25999450683594, 88.47000122070312, 86.94999694824219, 86.94999694824219, 87.75, 88.6199951171875, 87.66999816894531, 88.3699951171875, 93.6199951171875, 94.06999969482422, 94.07999420166016, 94.19999694824219, 94.19999694824219, 94.11000061035156, 93.95999908447266, 94.1199951171875, 94.2699966430664, 94.38999938964844, 94.12999725341797, 94.1199951171875, 94.32999420166016, 93.93000030517578, 93.89999389648438, 93.73999786376953, 94.22999572753906, 93.80999755859375, 94.1199951171875, 93.97999572753906, 94.04999542236328, 94.13999938964844, 94.18999481201172, 94.06999969482422, 93.80999755859375, 93.7699966430664, 93.81999969482422, 93.81999969482422, 93.83999633789062, 93.72999572753906, 93.73999786376953, 94.02999877929688, 94.06999969482422, 93.81999969482422, 93.9699935913086, 93.7199935913086, 93.69999694824219, 92.81999206542969, 93.72999572753906, 94.13999938964844, 93.81999969482422, 93.38999938964844, 93.73999786376953, 93.37999725341797, 93.55999755859375, 92.5199966430664, 93.66999816894531, 93.6199951171875, 92.74999237060547, 93.39999389648438], "accs5": [90.16000366210938, 93.2199935913086, 94.8499984741211, 95.79000091552734, 96.87000274658203, 97.47000122070312, 97.94999694824219, 98.05999755859375, 98.2199935913086, 98.55999755859375, 98.77999877929688, 99.12999725341797, 98.98999786376953, 98.98999786376953, 99.08999633789062, 99.14999389648438, 99.14999389648438, 98.50999450683594, 98.82999420166016, 99.30999755859375, 99.31999969482422, 99.2699966430664, 98.82999420166016, 99.13999938964844, 99.06999206542969, 99.25999450683594, 99.31999969482422, 98.92999267578125, 98.33999633789062, 99.30999755859375, 99.04999542236328, 98.70999145507812, 98.97999572753906, 98.99999237060547, 99.25999450683594, 98.74999237060547, 99.35999298095703, 98.94999694824219, 99.06999206542969, 98.93999481201172, 99.17999267578125, 98.82999420166016, 99.45999908447266, 98.58999633789062, 98.8899917602539, 99.37999725341797, 99.55999755859375, 99.03999328613281, 99.31999969482422, 99.38999938964844, 98.94999694824219, 99.62999725341797, 99.43999481201172, 99.4699935913086, 99.69999694824219, 99.3699951171875, 99.43999481201172, 98.6199951171875, 99.52999877929688, 98.82999420166016, 99.23999786376953, 99.33999633789062, 98.49999237060547, 99.6199951171875, 98.79999542236328, 98.50999450683594, 99.33999633789062, 99.15999603271484, 99.18999481201172, 99.13999938964844, 99.35999298095703, 99.07999420166016, 99.1199951171875, 99.15999603271484, 98.67999267578125, 99.31999969482422, 99.29999542236328, 99.43999481201172, 99.48999786376953, 99.00999450683594, 99.31999969482422, 99.50999450683594, 99.41999816894531, 99.18999481201172, 99.20999908447266, 99.33999633789062, 99.19999694824219, 99.47999572753906, 99.29999542236328, 99.06999206542969, 98.79999542236328, 99.16999816894531, 99.45999908447266, 99.07999420166016, 97.69999694824219, 98.43999481201172, 99.08999633789062, 99.20999908447266, 99.27999877929688, 99.41999816894531, 98.39999389648438, 99.30999755859375, 99.15999603271484, 99.33999633789062, 98.87999725341797, 99.0199966430664, 99.3499984741211, 99.06999206542969, 99.40999603271484, 99.2699966430664, 98.64999389648438, 99.3699951171875, 98.66999816894531, 98.8699951171875, 99.3499984741211, 98.68999481201172, 99.48999786376953, 99.49999237060547, 98.33999633789062, 99.41999816894531, 99.05999755859375, 98.12999725341797, 98.31999206542969, 99.25999450683594, 99.12999725341797, 99.37999725341797, 98.93999481201172, 99.07999420166016, 99.16999816894531, 99.35999298095703, 99.29999542236328, 99.14999389648438, 99.22999572753906, 98.29999542236328, 99.0999984741211, 99.24999237060547, 99.29999542236328, 98.30999755859375, 99.06999206542969, 99.14999389648438, 99.00999450683594, 99.23999786376953, 99.10999298095703, 98.95999908447266, 98.9699935913086, 99.00999450683594, 99.2699966430664, 99.00999450683594, 99.31999969482422, 99.3499984741211, 99.75, 99.7699966430664, 99.80999755859375, 99.73999786376953, 99.77999877929688, 99.7699966430664, 99.75999450683594, 99.81999969482422, 99.78999328613281, 99.83999633789062, 99.78999328613281, 99.73999786376953, 99.78999328613281, 99.75999450683594, 99.75, 99.7699966430664, 99.75, 99.79999542236328, 99.75, 99.75999450683594, 99.81999969482422, 99.77999877929688, 99.75999450683594, 99.73999786376953, 99.77999877929688, 99.68999481201172, 99.75999450683594, 99.7199935913086, 99.70999908447266, 99.7699966430664, 99.75, 99.68999481201172, 99.75999450683594, 99.72999572753906, 99.75, 99.63999938964844, 99.70999908447266, 99.7699966430664, 99.72999572753906, 99.69999694824219, 99.7699966430664, 99.65999603271484, 99.70999908447266, 99.75999450683594, 99.72999572753906, 99.69999694824219, 99.75, 99.67999267578125, 99.50999450683594, 99.70999908447266], "epoch_time": 97.78663921356201, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_64_43.json <==
{"train_losses": [1.9039819240570068, 1.5549583435058594, 1.3807724714279175, 1.2310359477996826, 1.0951879024505615, 0.9816930890083313, 0.889780580997467, 0.8066137433052063, 0.7413899302482605, 0.6865499019622803, 0.6393660306930542, 0.6017326712608337, 0.5654969215393066, 0.5427576303482056, 0.5180385708808899, 0.5031550526618958, 0.4772467315196991, 0.47019827365875244, 0.45441165566444397, 0.44358742237091064, 0.44097593426704407, 0.43281400203704834, 0.43687933683395386, 0.4320313036441803, 0.42977091670036316, 0.4324299097061157, 0.4372742772102356, 0.43447768688201904, 0.44013166427612305, 0.44158878922462463, 0.45483940839767456, 0.45775675773620605, 0.4581817388534546, 0.46465596556663513, 0.4709590971469879, 0.4721320569515228, 0.4748205840587616, 0.4803031384944916, 0.4863033592700958, 0.4858425259590149, 0.48381081223487854, 0.4779975414276123, 0.4727545976638794, 0.466867595911026, 0.4663057029247284, 0.4580858051776886, 0.4515531659126282, 0.4545517861843109, 0.4561863839626312, 0.4559004306793213, 0.4511273205280304, 0.45195096731185913, 0.45096760988235474, 0.4522663950920105, 0.44340768456459045, 0.4518154561519623, 0.44418132305145264, 0.4440745711326599, 0.4481363296508789, 0.4420276880264282, 0.44088268280029297, 0.4431130886077881, 0.44494694471359253, 0.44177132844924927, 0.4409472942352295, 0.4457100033760071, 0.43697652220726013, 0.43587028980255127, 0.44351163506507874, 0.4396115243434906, 0.44179654121398926, 0.43493667244911194, 0.43747127056121826, 0.4353712797164917, 0.44057515263557434, 0.4400295913219452, 0.44299745559692383, 0.4372454583644867, 0.4360518753528595, 0.4318383038043976, 0.4403645694255829, 0.43385550379753113, 0.4381914436817169, 0.43365728855133057, 0.43466827273368835, 0.43617677688598633, 0.43568167090415955, 0.43645399808883667, 0.44364675879478455, 0.4357451796531677, 0.43550747632980347, 0.43182694911956787, 0.43611499667167664, 0.4358966052532196, 0.4342973232269287, 0.4324735105037689, 0.4295869469642639, 0.4334549009799957, 0.43581634759902954, 0.43032780289649963, 0.43436363339424133, 0.43118032813072205, 0.43174487352371216, 0.4328528940677643, 0.4312068223953247, 0.4266922175884247, 0.43341630697250366, 0.428450345993042, 0.42898908257484436, 0.4309985339641571, 0.4281141757965088, 0.42994722723960876, 0.4325137734413147, 0.42313316464424133, 0.43308717012405396, 0.42876550555229187, 0.4294514060020447, 0.425094872713089, 0.4337749779224396, 0.4271116554737091, 0.42701631784439087, 0.4228292405605316, 0.4292660057544708, 0.4253997504711151, 0.42528682947158813, 0.4307854175567627, 0.4249413311481476, 0.4268372654914856, 0.4276399612426758, 0.42330315709114075, 0.4275735914707184, 0.4273568391799927, 0.4304124116897583, 0.42427241802215576, 0.42884233593940735, 0.4241470992565155, 0.4220086634159088, 0.4277118146419525, 0.4260823726654053, 0.4260469675064087, 0.41962355375289917, 0.4239283800125122, 0.4271494150161743, 0.42799627780914307, 0.4225151836872101, 0.42370885610580444, 0.4280884265899658, 0.4274613559246063, 0.4233907461166382, 0.42827966809272766, 0.3494674265384674, 0.32327619194984436, 0.31364983320236206, 0.3097439110279083, 0.3028252124786377, 0.29680758714675903, 0.29486092925071716, 0.2902946472167969, 0.28741905093193054, 0.2853398621082306, 0.28076761960983276, 0.28175845742225647, 0.2780568599700928, 0.27603766322135925, 0.2736080586910248, 0.2727717459201813, 0.2719426155090332, 0.26940786838531494, 0.26740747690200806, 0.26451775431632996, 0.2655541002750397, 0.2630569636821747, 0.26329872012138367, 0.26410311460494995, 0.25963887572288513, 0.2624952793121338, 0.2612890899181366, 0.2615897059440613, 0.25655990839004517, 0.25527024269104004, 0.25699275732040405, 0.25701025128364563, 0.2550433278083801, 0.2577706575393677, 0.25541234016418457, 0.2560445964336395, 0.2548779845237732, 0.2553105652332306, 0.25410953164100647, 0.2532225251197815, 0.2544722259044647, 0.2531701624393463, 0.2504168748855591, 0.2520296275615692, 0.2531389892101288, 0.25532782077789307, 0.2507491111755371, 0.2514210045337677, 0.2525078356266022, 0.2524642050266266], "accs1": [38.900001525878906, 47.27000045776367, 53.7400016784668, 58.84999465942383, 61.46999740600586, 66.39999389648438, 69.33999633789062, 72.29000091552734, 73.07999420166016, 75.56999969482422, 77.98999786376953, 76.02999877929688, 78.83999633789062, 76.1500015258789, 82.1199951171875, 82.93000030517578, 80.3699951171875, 82.72000122070312, 79.95999908447266, 83.44999694824219, 84.33000183105469, 84.98999786376953, 81.18999481201172, 83.04000091552734, 86.66999816894531, 85.74999237060547, 84.45999908447266, 84.83999633789062, 87.14999389648438, 85.42999267578125, 84.55999755859375, 85.7199935913086, 83.25, 86.97999572753906, 84.8699951171875, 86.10999298095703, 87.5, 88.3699951171875, 87.25999450683594, 88.1199951171875, 86.5199966430664, 84.65999603271484, 84.5, 86.95999908447266, 87.18000030517578, 88.79999542236328, 86.79999542236328, 87.58999633789062, 89.40999603271484, 85.49999237060547, 89.75, 89.94000244140625, 88.0999984741211, 89.43000030517578, 88.97999572753906, 86.77999877929688, 87.95999908447266, 87.2199935913086, 86.81999969482422, 88.79999542236328, 88.43000030517578, 89.41999816894531, 87.77999877929688, 89.66999816894531, 89.54000091552734, 88.62999725341797, 89.72000122070312, 85.62999725341797, 90.6500015258789, 87.29999542236328, 87.62999725341797, 85.9699935913086, 88.97000122070312, 88.51000213623047, 88.22000122070312, 87.00999450683594, 87.1199951171875, 84.93999481201172, 87.94999694824219, 87.2699966430664, 87.95999908447266, 90.13999938964844, 84.79000091552734, 86.56999969482422, 89.76000213623047, 87.4699935913086, 88.1500015258789, 86.89999389648438, 88.56999969482422, 86.52999877929688, 88.80999755859375, 87.12999725341797, 88.29000091552734, 89.94999694824219, 85.29999542236328, 87.88999938964844, 87.39999389648438, 87.86000061035156, 86.50999450683594, 84.44999694824219, 88.43999481201172, 87.79999542236328, 86.45999908447266, 83.04000091552734, 85.99999237060547, 88.30999755859375, 88.11000061035156, 88.25, 88.25999450683594, 86.31999206542969, 88.9000015258789, 83.83000183105469, 89.91000366210938, 90.52999877929688, 88.9000015258789, 90.16999816894531, 89.0199966430664, 86.66999816894531, 90.30999755859375, 90.22000122070312, 89.80999755859375, 89.01000213623047, 88.47000122070312, 87.50999450683594, 86.20999908447266, 89.12999725341797, 88.06999969482422, 88.07999420166016, 86.6199951171875, 82.5999984741211, 87.05999755859375, 87.73999786376953, 84.1500015258789, 89.76000213623047, 89.83000183105469, 88.87999725341797, 85.0199966430664, 90.47000122070312, 89.13999938964844, 86.75999450683594, 87.37999725341797, 88.86000061035156, 86.94999694824219, 89.47000122070312, 90.0, 88.95999908447266, 85.33999633789062, 89.25, 85.8899917602539, 89.72000122070312, 93.72999572753906, 93.8499984741211, 94.08999633789062, 94.04000091552734, 94.04000091552734, 94.19999694824219, 94.18999481201172, 94.3699951171875, 94.18999481201172, 94.30999755859375, 94.31999969482422, 94.15999603271484, 94.11000061035156, 94.1199951171875, 94.36000061035156, 94.36000061035156, 94.15999603271484, 94.2699966430664, 94.14999389648438, 94.4000015258789, 94.04999542236328, 94.22000122070312, 94.13999938964844, 93.30999755859375, 93.83999633789062, 94.22999572753906, 93.70999908447266, 93.97999572753906, 93.83999633789062, 93.7699966430664, 94.04999542236328, 94.25999450683594, 93.8499984741211, 93.66999816894531, 93.82999420166016, 93.78999328613281, 93.30999755859375, 93.48999786376953, 93.22999572753906, 93.83999633789062, 93.89999389648438, 93.61000061035156, 93.31999969482422, 93.02999877929688, 93.20999908447266, 93.27999877929688, 92.9699935913086, 92.82999420166016, 93.07999420166016, 92.88999938964844], "accs5": [89.48999786376953, 92.41999816894531, 93.91999816894531, 96.12000274658203, 96.61000061035156, 97.31999969482422, 97.77999877929688, 98.32999420166016, 98.19999694824219, 98.49999237060547, 98.87999725341797, 98.56999206542969, 98.90999603271484, 98.33999633789062, 99.12999725341797, 99.31999969482422, 99.0999984741211, 99.17999267578125, 99.16999816894531, 99.20999908447266, 99.10999298095703, 99.24999237060547, 99.27999877929688, 99.15999603271484, 99.25999450683594, 99.41999816894531, 99.30999755859375, 99.30999755859375, 99.23999786376953, 99.31999969482422, 99.40999603271484, 99.10999298095703, 98.89999389648438, 99.0999984741211, 99.19999694824219, 99.37999725341797, 99.30999755859375, 99.3699951171875, 99.2699966430664, 99.23999786376953, 98.69999694824219, 99.14999389648438, 98.42999267578125, 99.25999450683594, 99.13999938964844, 99.4699935913086, 99.1199951171875, 99.43999481201172, 99.44999694824219, 99.10999298095703, 99.56999969482422, 99.43999481201172, 99.43999481201172, 99.53999328613281, 99.42999267578125, 98.99999237060547, 99.38999938964844, 99.06999206542969, 99.24999237060547, 99.6199951171875, 99.23999786376953, 99.54999542236328, 99.3499984741211, 99.5199966430664, 99.35999298095703, 99.40999603271484, 99.41999816894531, 99.04999542236328, 99.49999237060547, 99.13999938964844, 99.35999298095703, 98.64999389648438, 99.48999786376953, 99.4699935913086, 98.97999572753906, 98.99999237060547, 98.98999786376953, 99.35999298095703, 99.52999877929688, 99.41999816894531, 99.03999328613281, 99.49999237060547, 98.5999984741211, 99.08999633789062, 99.33999633789062, 99.19999694824219, 99.39999389648438, 99.18999481201172, 99.22999572753906, 98.60999298095703, 99.41999816894531, 99.40999603271484, 99.19999694824219, 99.4699935913086, 98.90999603271484, 99.28999328613281, 99.0999984741211, 99.40999603271484, 98.99999237060547, 98.31999206542969, 99.42999267578125, 99.14999389648438, 98.85999298095703, 97.8499984741211, 98.41999816894531, 99.33999633789062, 99.19999694824219, 99.3499984741211, 99.23999786376953, 99.03999328613281, 99.16999816894531, 98.98999786376953, 99.41999816894531, 99.41999816894531, 99.3699951171875, 99.49999237060547, 99.45999908447266, 99.07999420166016, 99.41999816894531, 99.40999603271484, 99.3499984741211, 99.42999267578125, 99.17999267578125, 99.08999633789062, 98.98999786376953, 98.94999694824219, 99.33999633789062, 99.2199935913086, 99.00999450683594, 98.30999755859375, 98.77999877929688, 99.10999298095703, 98.4699935913086, 99.3499984741211, 99.23999786376953, 99.3499984741211, 98.4699935913086, 99.41999816894531, 99.3499984741211, 98.58999633789062, 98.44999694824219, 99.30999755859375, 99.19999694824219, 99.40999603271484, 99.5999984741211, 99.32999420166016, 98.8499984741211, 99.52999877929688, 99.02999877929688, 99.47999572753906, 99.77999877929688, 99.81999969482422, 99.75999450683594, 99.80999755859375, 99.80999755859375, 99.83999633789062, 99.80999755859375, 99.8699951171875, 99.78999328613281, 99.77999877929688, 99.80999755859375, 99.78999328613281, 99.78999328613281, 99.78999328613281, 99.81999969482422, 99.82999420166016, 99.77999877929688, 99.81999969482422, 99.77999877929688, 99.7699966430664, 99.75999450683594, 99.82999420166016, 99.77999877929688, 99.65999603271484, 99.75, 99.78999328613281, 99.80999755859375, 99.73999786376953, 99.7699966430664, 99.75999450683594, 99.7199935913086, 99.73999786376953, 99.72999572753906, 99.70999908447266, 99.73999786376953, 99.75, 99.67999267578125, 99.68999481201172, 99.65999603271484, 99.72999572753906, 99.63999938964844, 99.77999877929688, 99.64999389648438, 99.7199935913086, 99.73999786376953, 99.67999267578125, 99.6199951171875, 99.60999298095703, 99.67999267578125, 99.5999984741211], "epoch_time": 92.3564760684967, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/logs/sgd_0.0001_64_44.json <==
{"train_losses": [1.9007657766342163, 1.5743963718414307, 1.3935569524765015, 1.2395633459091187, 1.1149600744247437, 1.0183619260787964, 0.944204568862915, 0.872334897518158, 0.8013159036636353, 0.738880455493927, 0.6770892143249512, 0.6366952061653137, 0.593452513217926, 0.5679270029067993, 0.5456874370574951, 0.5146839618682861, 0.4995863139629364, 0.49098101258277893, 0.47090020775794983, 0.4614301919937134, 0.45000478625297546, 0.44552135467529297, 0.4389396011829376, 0.43750476837158203, 0.4324813187122345, 0.4407258629798889, 0.43503788113594055, 0.4422244727611542, 0.4425746500492096, 0.4470296800136566, 0.45632320642471313, 0.4570915400981903, 0.4564552307128906, 0.474600225687027, 0.4678957164287567, 0.4732398986816406, 0.47889724373817444, 0.4862961173057556, 0.48302045464515686, 0.48761677742004395, 0.48707953095436096, 0.47972482442855835, 0.47300368547439575, 0.46341562271118164, 0.45977503061294556, 0.456720769405365, 0.4576222598552704, 0.4575420320034027, 0.45742368698120117, 0.45679807662963867, 0.4540945887565613, 0.4529092013835907, 0.4518366754055023, 0.44750455021858215, 0.45076996088027954, 0.4456287920475006, 0.4456426799297333, 0.4490727484226227, 0.44827479124069214, 0.4487093985080719, 0.44569873809814453, 0.4411158561706543, 0.4449208080768585, 0.4419151544570923, 0.44349080324172974, 0.4365469515323639, 0.43814772367477417, 0.4439295530319214, 0.43862712383270264, 0.4394840896129608, 0.43911173939704895, 0.4371427595615387, 0.43462201952934265, 0.4414815902709961, 0.44178369641304016, 0.4411577880382538, 0.43491509556770325, 0.43568333983421326, 0.43641915917396545, 0.4404018223285675, 0.4350855350494385, 0.4417014718055725, 0.4383655786514282, 0.4383080005645752, 0.4357696771621704, 0.4357077181339264, 0.4379972517490387, 0.44144341349601746, 0.4349198043346405, 0.4313930869102478, 0.4348520338535309, 0.43776366114616394, 0.4350314438343048, 0.43548718094825745, 0.4357820153236389, 0.4313887655735016, 0.43247073888778687, 0.4403296411037445, 0.43336763978004456, 0.4334341287612915, 0.43407750129699707, 0.4335656464099884, 0.4353211224079132, 0.43494707345962524, 0.4286045730113983, 0.4328271448612213, 0.42975151538848877, 0.43338701128959656, 0.4324629306793213, 0.43324142694473267, 0.43056419491767883, 0.43057483434677124, 0.42838054895401, 0.4333590567111969, 0.42943546175956726, 0.4306860864162445, 0.4269728660583496, 0.4331807792186737, 0.42702817916870117, 0.42911261320114136, 0.4299989640712738, 0.425139456987381, 0.43088892102241516, 0.4307425320148468, 0.43167081475257874, 0.4314839839935303, 0.42673876881599426, 0.4312467575073242, 0.4245226979255676, 0.42785412073135376, 0.42563918232917786, 0.4287113845348358, 0.42887821793556213, 0.42760464549064636, 0.42308735847473145, 0.42614299058914185, 0.42905765771865845, 0.42502909898757935, 0.4302990436553955, 0.4226974844932556, 0.42460471391677856, 0.428590327501297, 0.4274044930934906, 0.4278210699558258, 0.4279347062110901, 0.42913195490837097, 0.42466244101524353, 0.4263128340244293, 0.42518603801727295, 0.4245308041572571, 0.3450360894203186, 0.32047176361083984, 0.3153221309185028, 0.3078407347202301, 0.3009607791900635, 0.2977254390716553, 0.2938803732395172, 0.2909281551837921, 0.28778308629989624, 0.2833661735057831, 0.2834286391735077, 0.27938273549079895, 0.27681586146354675, 0.2762226164340973, 0.2740618586540222, 0.2734262943267822, 0.2693525552749634, 0.2692919969558716, 0.2650216221809387, 0.26536476612091064, 0.26346755027770996, 0.2634103000164032, 0.26481375098228455, 0.2593512237071991, 0.26220276951789856, 0.2611156404018402, 0.2607493996620178, 0.2578951418399811, 0.25675100088119507, 0.2572444677352905, 0.2571219801902771, 0.2549075186252594, 0.2589898407459259, 0.2559981644153595, 0.25370967388153076, 0.25502699613571167, 0.254940390586853, 0.25407978892326355, 0.253614604473114, 0.2553398311138153, 0.2533285617828369, 0.25134897232055664, 0.25387951731681824, 0.252309113740921, 0.2545137107372284, 0.25285646319389343, 0.25645124912261963, 0.251865416765213, 0.2519336938858032, 0.25054749846458435], "accs1": [38.209999084472656, 46.88999938964844, 53.71999740600586, 58.189998626708984, 61.369998931884766, 62.279998779296875, 67.52999877929688, 70.33000183105469, 73.05999755859375, 75.8699951171875, 77.55000305175781, 75.68000030517578, 77.16000366210938, 80.60999298095703, 81.22999572753906, 80.9699935913086, 81.0199966430664, 81.48999786376953, 78.63999938964844, 82.54999542236328, 82.41999816894531, 81.91999816894531, 79.6399917602539, 84.27999877929688, 80.30999755859375, 85.78999328613281, 81.38999938964844, 87.38999938964844, 79.68999481201172, 87.7699966430664, 86.56999969482422, 82.58000183105469, 82.38999938964844, 86.8499984741211, 86.60999298095703, 87.97999572753906, 86.24999237060547, 87.02999877929688, 86.5999984741211, 85.70999145507812, 88.87999725341797, 86.04999542236328, 88.08999633789062, 86.4699935913086, 89.05999755859375, 87.94999694824219, 87.62999725341797, 87.95999908447266, 88.93000030517578, 86.35999298095703, 86.8499984741211, 89.29000091552734, 87.03999328613281, 88.0199966430664, 84.79000091552734, 86.81999969482422, 86.04999542236328, 90.01000213623047, 89.30999755859375, 87.94999694824219, 87.10999298095703, 86.07999420166016, 88.93000030517578, 88.6199951171875, 88.38999938964844, 88.22000122070312, 88.95999908447266, 88.1500015258789, 86.1399917602539, 84.22000122070312, 88.69999694824219, 86.62999725341797, 83.54000091552734, 85.60999298095703, 88.80999755859375, 86.56999969482422, 88.72000122070312, 88.40999603271484, 86.8499984741211, 87.90999603271484, 88.38999938964844, 86.44999694824219, 88.08999633789062, 89.18000030517578, 86.17999267578125, 89.87999725341797, 88.19999694824219, 88.8699951171875, 88.6199951171875, 88.1199951171875, 89.19000244140625, 86.60999298095703, 90.0, 85.6399917602539, 87.87999725341797, 86.22999572753906, 88.70999908447266, 84.04000091552734, 85.12999725341797, 88.04000091552734, 86.52999877929688, 85.62999725341797, 86.73999786376953, 89.19000244140625, 88.55999755859375, 88.8699951171875, 86.07999420166016, 88.15999603271484, 86.85999298095703, 88.75, 82.22000122070312, 90.22000122070312, 85.77999877929688, 88.86000061035156, 86.8499984741211, 89.55999755859375, 87.25, 88.23999786376953, 87.70999908447266, 87.56999969482422, 89.29000091552734, 87.77999877929688, 85.16999816894531, 86.15999603271484, 87.0, 85.78999328613281, 80.17999267578125, 88.80999755859375, 86.69999694824219, 87.0199966430664, 88.6199951171875, 89.19000244140625, 88.70999908447266, 86.03999328613281, 87.44999694824219, 89.62000274658203, 85.85999298095703, 84.47000122070312, 88.55999755859375, 89.4000015258789, 89.44999694824219, 88.68000030517578, 85.22999572753906, 83.97000122070312, 88.98999786376953, 87.75, 88.15999603271484, 88.63999938964844, 84.30999755859375, 88.20999908447266, 93.58999633789062, 93.64999389648438, 93.82999420166016, 93.57999420166016, 93.83999633789062, 94.20999908447266, 94.13999938964844, 94.06999969482422, 94.0199966430664, 93.87999725341797, 93.91999816894531, 93.8499984741211, 93.90999603271484, 93.89999389648438, 93.97999572753906, 93.81999969482422, 93.9699935913086, 93.62999725341797, 93.88999938964844, 93.97999572753906, 94.07999420166016, 93.66999816894531, 93.7199935913086, 94.00999450683594, 93.53999328613281, 93.6199951171875, 93.56999969482422, 93.91999816894531, 93.48999786376953, 93.29999542236328, 92.95999908447266, 94.0199966430664, 93.55999755859375, 93.4699935913086, 93.77999877929688, 93.43000030517578, 93.54999542236328, 93.55999755859375, 93.64999389648438, 93.38999938964844, 93.25999450683594, 92.78999328613281, 93.18999481201172, 93.38999938964844, 93.1199951171875, 93.2199935913086, 92.6199951171875, 93.12999725341797, 92.78999328613281, 93.25], "accs5": [88.5199966430664, 92.08999633789062, 95.04999542236328, 95.83999633789062, 96.12999725341797, 95.9000015258789, 97.58999633789062, 97.8699951171875, 98.23999786376953, 98.5199966430664, 98.78999328613281, 98.60999298095703, 98.70999145507812, 99.06999206542969, 98.8499984741211, 99.0199966430664, 98.99999237060547, 99.10999298095703, 98.8899917602539, 99.1199951171875, 99.16999816894531, 98.82999420166016, 98.74999237060547, 99.03999328613281, 98.81999206542969, 99.35999298095703, 98.80999755859375, 99.45999908447266, 99.14999389648438, 99.37999725341797, 99.39999389648438, 99.1199951171875, 99.24999237060547, 99.07999420166016, 98.9699935913086, 99.17999267578125, 98.95999908447266, 99.23999786376953, 99.14999389648438, 98.94999694824219, 99.39999389648438, 99.0999984741211, 99.0999984741211, 99.07999420166016, 99.40999603271484, 99.32999420166016, 99.39999389648438, 99.2699966430664, 99.41999816894531, 99.27999877929688, 99.30999755859375, 99.41999816894531, 99.27999877929688, 99.37999725341797, 99.31999969482422, 99.44999694824219, 98.98999786376953, 99.64999389648438, 99.45999908447266, 99.39999389648438, 99.13999938964844, 99.19999694824219, 99.65999603271484, 98.8899917602539, 99.3699951171875, 99.53999328613281, 99.44999694824219, 99.0999984741211, 98.7199935913086, 99.0199966430664, 99.47999572753906, 99.04999542236328, 98.5999984741211, 99.06999206542969, 99.40999603271484, 99.28999328613281, 99.40999603271484, 99.39999389648438, 98.68999481201172, 99.28999328613281, 99.28999328613281, 99.03999328613281, 98.99999237060547, 99.32999420166016, 98.74999237060547, 99.39999389648438, 99.19999694824219, 99.2699966430664, 99.3499984741211, 99.0199966430664, 99.28999328613281, 98.91999816894531, 99.5199966430664, 98.56999206542969, 99.31999969482422, 98.70999145507812, 99.38999938964844, 98.47999572753906, 98.94999694824219, 99.28999328613281, 99.05999755859375, 99.08999633789062, 99.20999908447266, 99.2699966430664, 98.94999694824219, 99.04999542236328, 98.81999206542969, 99.14999389648438, 98.82999420166016, 99.22999572753906, 97.92999267578125, 99.42999267578125, 98.10999298095703, 99.07999420166016, 99.18999481201172, 99.42999267578125, 98.6199951171875, 99.10999298095703, 98.82999420166016, 99.35999298095703, 99.25999450683594, 99.04999542236328, 98.10999298095703, 98.91999816894531, 98.7199935913086, 99.0999984741211, 96.33999633789062, 99.3499984741211, 98.97999572753906, 98.3499984741211, 99.23999786376953, 99.15999603271484, 99.44999694824219, 98.75999450683594, 98.98999786376953, 99.37999725341797, 98.77999877929688, 99.04999542236328, 99.27999877929688, 99.49999237060547, 99.37999725341797, 99.0999984741211, 98.99999237060547, 98.99999237060547, 99.1199951171875, 99.41999816894531, 99.37999725341797, 99.43999481201172, 97.85999298095703, 99.07999420166016, 99.78999328613281, 99.79999542236328, 99.80999755859375, 99.79999542236328, 99.80999755859375, 99.81999969482422, 99.83999633789062, 99.79999542236328, 99.80999755859375, 99.78999328613281, 99.79999542236328, 99.78999328613281, 99.72999572753906, 99.78999328613281, 99.80999755859375, 99.7699966430664, 99.75, 99.77999877929688, 99.72999572753906, 99.7699966430664, 99.78999328613281, 99.7199935913086, 99.75999450683594, 99.67999267578125, 99.73999786376953, 99.67999267578125, 99.62999725341797, 99.70999908447266, 99.7699966430664, 99.5999984741211, 99.55999755859375, 99.72999572753906, 99.7699966430664, 99.78999328613281, 99.75999450683594, 99.67999267578125, 99.69999694824219, 99.69999694824219, 99.68999481201172, 99.75, 99.7199935913086, 99.72999572753906, 99.73999786376953, 99.67999267578125, 99.64999389648438, 99.5999984741211, 99.63999938964844, 99.67999267578125, 99.68999481201172, 99.72999572753906], "epoch_time": 45.67239570617676, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/CIFAR-10/minibatch invariane/requirements.txt <==
datasets==1.8.0
torch==1.10 
torchvision==0.11.1
tqdm==4.62.0
transformers==4.17.0


==> supplementary material/code/ImageNet/non-adaptive/logs/activeadam_0.0001_0_256_42.json <==
{"train_losses": [5.248287200927734, 4.165117263793945, 3.6864137649536133, 3.3772170543670654, 3.156193733215332, 2.9770541191101074, 2.830798387527466, 2.723247528076172, 2.6308085918426514, 2.5452983379364014, 2.4623584747314453, 2.407514810562134, 2.350404739379883, 2.301990270614624, 2.253614902496338, 2.215285062789917, 2.170274496078491, 2.146021842956543, 2.113344669342041, 2.082611322402954, 2.0524539947509766, 2.021064281463623, 2.0024681091308594, 1.9804242849349976, 1.9562978744506836, 1.944535493850708, 1.9113924503326416, 1.9054933786392212, 1.8775616884231567, 1.8619177341461182, 1.8555656671524048, 1.8329370021820068, 1.8213143348693848, 1.8029999732971191, 1.7891883850097656, 1.7776151895523071, 1.7753777503967285, 1.7578661441802979, 1.7393810749053955, 1.7335389852523804, 1.731473684310913, 1.718888282775879, 1.7011584043502808, 1.6964105367660522, 1.689037561416626, 1.6750575304031372, 1.670314073562622, 1.663749098777771, 1.6555092334747314, 1.6405738592147827, 1.6400123834609985, 1.6350748538970947, 1.622209072113037, 1.614722728729248, 1.6078342199325562, 1.6017343997955322, 1.601460337638855, 1.594425916671753, 1.5852559804916382, 1.5781502723693848, 1.5658540725708008, 1.567094087600708, 1.5646522045135498, 1.5646464824676514, 1.551817774772644, 1.547937035560608, 1.5451558828353882, 1.5326998233795166, 1.5389987230300903, 1.5283701419830322, 1.4438323974609375, 1.4198830127716064, 1.420399785041809, 1.4104843139648438, 1.4092389345169067, 1.4010177850723267, 1.3982585668563843, 1.3928288221359253, 1.3960613012313843, 1.397734522819519, 1.3898948431015015, 1.381292700767517, 1.3828564882278442, 1.3849257230758667, 1.3822672367095947, 1.3827226161956787, 1.383910894393921, 1.383131742477417, 1.3802311420440674, 1.3790128231048584, 1.3792965412139893, 1.3771464824676514, 1.3793630599975586, 1.3820557594299316, 1.3743661642074585, 1.3781664371490479, 1.3815832138061523, 1.380774974822998, 1.380618929862976, 1.3745887279510498], "accs1": [16.076000213623047, 25.79199981689453, 30.81800079345703, 35.790000915527344, 40.07600021362305, 42.099998474121094, 44.01199722290039, 45.74599838256836, 48.444000244140625, 50.01000213623047, 51.1879997253418, 52.263999938964844, 53.25600051879883, 53.84599685668945, 54.38999938964844, 55.26399612426758, 55.80399703979492, 56.089996337890625, 56.81599807739258, 57.22599792480469, 57.37199783325195, 58.11199951171875, 58.36600112915039, 59.05599594116211, 58.81199645996094, 59.2859992980957, 59.67599868774414, 59.951995849609375, 60.5099983215332, 60.495994567871094, 60.53599548339844, 61.27399826049805, 60.96799850463867, 61.0839958190918, 60.685997009277344, 61.66600036621094, 61.68400192260742, 61.82400131225586, 61.84199905395508, 62.2339973449707, 61.94399642944336, 62.11000061035156, 62.37800216674805, 62.33599853515625, 62.43999481201172, 62.64599609375, 63.02199935913086, 62.86000061035156, 63.0260009765625, 62.61399841308594, 62.85799789428711, 63.08399963378906, 63.041996002197266, 62.84199905395508, 63.167999267578125, 63.57199478149414, 63.795997619628906, 63.63999938964844, 63.409996032714844, 63.597999572753906, 63.87799835205078, 64.0479965209961, 63.481998443603516, 63.823997497558594, 63.50600051879883, 63.944000244140625, 63.87000274658203, 64.20800018310547, 64.11199951171875, 64.26599884033203, 65.61799621582031, 65.64199829101562, 65.76399993896484, 65.75399780273438, 65.69400024414062, 65.72599792480469, 65.88599395751953, 65.76599884033203, 65.79000091552734, 65.83999633789062, 65.93399810791016, 65.96199798583984, 65.95199584960938, 65.93199920654297, 65.85199737548828, 65.88599395751953, 65.93599700927734, 65.83000183105469, 65.93599700927734, 65.91199493408203, 65.9159927368164, 65.86399841308594, 65.94599914550781, 65.95599365234375, 65.86000061035156, 65.88999938964844, 65.90999603271484, 65.89599609375, 65.93599700927734, 65.88599395751953], "accs5": [36.1619987487793, 50.09600067138672, 55.801998138427734, 61.56999969482422, 65.90399932861328, 67.97599792480469, 69.79199981689453, 71.62599182128906, 73.63399505615234, 74.78199768066406, 75.76799774169922, 76.3740005493164, 77.20800018310547, 78.08399963378906, 78.48599243164062, 79.0739974975586, 79.23199462890625, 79.71399688720703, 80.04800415039062, 80.39199829101562, 80.5199966430664, 81.10800170898438, 81.36799621582031, 81.73200225830078, 81.75999450683594, 81.91200256347656, 82.08599853515625, 82.49600219726562, 82.69400024414062, 82.98999786376953, 82.96399688720703, 83.10399627685547, 83.20199584960938, 82.95399475097656, 83.0739974975586, 83.58000183105469, 83.56599426269531, 83.72199249267578, 83.78399658203125, 83.947998046875, 83.7719955444336, 83.9419937133789, 83.94400024414062, 84.07799530029297, 84.1500015258789, 84.26399993896484, 84.38800048828125, 84.30599212646484, 84.62599182128906, 84.41999816894531, 84.2439956665039, 84.6659927368164, 84.48599243164062, 84.5739974975586, 84.60599517822266, 84.81999969482422, 85.01200103759766, 84.89199829101562, 84.82599639892578, 84.8239974975586, 85.05599212646484, 84.95199584960938, 84.83000183105469, 85.11000061035156, 84.78800201416016, 85.16199493408203, 85.0479965209961, 85.25799560546875, 85.14199829101562, 85.0479965209961, 86.08399963378906, 86.10999298095703, 86.03999328613281, 86.12799835205078, 86.1199951171875, 86.14199829101562, 86.20800018310547, 86.18199920654297, 86.2199935913086, 86.17399597167969, 86.23200225830078, 86.16199493408203, 86.24199676513672, 86.20599365234375, 86.25999450683594, 86.20800018310547, 86.2699966430664, 86.19599914550781, 86.23399353027344, 86.25399780273438, 86.2719955444336, 86.21399688720703, 86.28800201416016, 86.26200103759766, 86.2699966430664, 86.23200225830078, 86.2459945678711, 86.33200073242188, 86.24999237060547, 86.28999328613281], "epoch_time": 958.1921644210815, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activeadam_0.0005_0_256_42.json <==
{"train_losses": [4.883973121643066, 3.5475661754608154, 3.0563440322875977, 2.7784435749053955, 2.5994956493377686, 2.458914279937744, 2.3503260612487793, 2.274134874343872, 2.2027416229248047, 2.1428844928741455, 2.083096504211426, 2.042029619216919, 2.000671625137329, 1.9671446084976196, 1.9328492879867554, 1.901564359664917, 1.8709313869476318, 1.8530731201171875, 1.8295985460281372, 1.8062704801559448, 1.7880825996398926, 1.7614117860794067, 1.7499231100082397, 1.7293369770050049, 1.7163587808609009, 1.7023687362670898, 1.6798590421676636, 1.6763684749603271, 1.6534736156463623, 1.6418431997299194, 1.6381688117980957, 1.620930552482605, 1.6136120557785034, 1.59923255443573, 1.5867215394973755, 1.5765855312347412, 1.5797632932662964, 1.5637000799179077, 1.5526586771011353, 1.5459932088851929, 1.5442233085632324, 1.5314702987670898, 1.520127296447754, 1.515872597694397, 1.510886788368225, 1.5013912916183472, 1.4939135313034058, 1.4911167621612549, 1.4868457317352295, 1.4697540998458862, 1.47297203540802, 1.4698193073272705, 1.457340955734253, 1.4521899223327637, 1.4474774599075317, 1.4440877437591553, 1.4446560144424438, 1.4402481317520142, 1.4304664134979248, 1.4262011051177979, 1.4168428182601929, 1.4171651601791382, 1.4127190113067627, 1.412551999092102, 1.405997395515442, 1.4009848833084106, 1.399821162223816, 1.3852496147155762, 1.3940306901931763, 1.3837928771972656, 1.3006645441055298, 1.275465965270996, 1.272157073020935, 1.2614825963974, 1.2582995891571045, 1.2568618059158325, 1.2508176565170288, 1.244814157485962, 1.2449806928634644, 1.2463167905807495, 1.2379385232925415, 1.2332154512405396, 1.2350419759750366, 1.232722520828247, 1.2300206422805786, 1.2304550409317017, 1.2352064847946167, 1.2317230701446533, 1.2281205654144287, 1.225006103515625, 1.2282723188400269, 1.2251667976379395, 1.2301019430160522, 1.2301570177078247, 1.2244216203689575, 1.2283703088760376, 1.2310373783111572, 1.2281906604766846, 1.2300965785980225, 1.2263928651809692], "accs1": [24.802000045776367, 34.74399948120117, 42.59599685668945, 45.88999938964844, 49.79800033569336, 51.75, 53.534000396728516, 54.321998596191406, 55.843997955322266, 55.73999786376953, 57.23999786376953, 57.900001525878906, 58.015995025634766, 59.69599914550781, 59.24800109863281, 60.455997467041016, 60.917999267578125, 61.317996978759766, 60.79399490356445, 61.996002197265625, 61.8640022277832, 62.30999755859375, 62.60399627685547, 62.65399932861328, 62.922000885009766, 63.111995697021484, 63.1199951171875, 63.18000030517578, 63.58799743652344, 63.529998779296875, 63.77399444580078, 63.62799835205078, 63.529998779296875, 64.0479965209961, 63.83399963378906, 64.38199615478516, 64.26599884033203, 64.67799377441406, 64.59600067138672, 64.5739974975586, 64.70800018310547, 65.01000213623047, 64.5739974975586, 64.65599822998047, 65.11799621582031, 65.37799835205078, 65.38999938964844, 65.10199737548828, 65.28599548339844, 65.2959976196289, 65.30199432373047, 65.54000091552734, 65.27400207519531, 65.55400085449219, 65.7040023803711, 65.70800018310547, 65.76200103759766, 65.79000091552734, 65.79000091552734, 65.89199829101562, 66.11599731445312, 66.03800201416016, 65.89199829101562, 65.94599914550781, 65.9959945678711, 65.85400390625, 65.85800170898438, 66.23600006103516, 65.83999633789062, 66.00799560546875, 67.44200134277344, 67.69400024414062, 67.66799926757812, 67.7439956665039, 67.69200134277344, 67.81999969482422, 67.63399505615234, 67.66399383544922, 67.7239990234375, 67.75800323486328, 67.8699951171875, 67.8479995727539, 67.89800262451172, 67.8239974975586, 67.86599731445312, 67.85399627685547, 67.85599517822266, 67.91200256347656, 67.80799865722656, 67.82999420166016, 67.92599487304688, 67.81199645996094, 67.85599517822266, 68.00199890136719, 67.89999389648438, 67.89999389648438, 67.947998046875, 67.8699951171875, 67.9219970703125, 67.88600158691406], "accs5": [49.14999771118164, 60.54199981689453, 68.57799530029297, 71.81400299072266, 74.89599609375, 76.40199279785156, 77.75399780273438, 78.25799560546875, 79.6199951171875, 79.28999328613281, 80.61199951171875, 81.24800109863281, 81.16399383544922, 82.302001953125, 82.4260025024414, 82.9000015258789, 83.03199768066406, 83.35199737548828, 83.09199523925781, 83.85599517822266, 83.7439956665039, 84.20999908447266, 84.3239974975586, 84.33000183105469, 84.73799896240234, 84.93999481201172, 84.66999816894531, 84.91400146484375, 85.03800201416016, 84.98799896240234, 85.13199615478516, 85.11399841308594, 85.10599517822266, 85.50999450683594, 85.25799560546875, 85.64399719238281, 85.6240005493164, 85.94599914550781, 85.77599334716797, 85.78399658203125, 85.91799926757812, 85.87200164794922, 85.84400177001953, 85.7959976196289, 85.93599700927734, 86.25999450683594, 86.26200103759766, 85.98600006103516, 86.20999908447266, 86.25599670410156, 86.27999877929688, 86.37399291992188, 86.16600036621094, 86.29399871826172, 86.44200134277344, 86.38800048828125, 86.40999603271484, 86.52799987792969, 86.46399688720703, 86.48399353027344, 86.58399963378906, 86.58200073242188, 86.7239990234375, 86.45999908447266, 86.4699935913086, 86.65399169921875, 86.61599731445312, 86.70600128173828, 86.49999237060547, 86.5719985961914, 87.47200012207031, 87.50599670410156, 87.54199981689453, 87.49800109863281, 87.58599853515625, 87.63200378417969, 87.54999542236328, 87.57799530029297, 87.61399841308594, 87.61799621582031, 87.72200012207031, 87.65799713134766, 87.69599914550781, 87.71199798583984, 87.61799621582031, 87.66399383544922, 87.66799926757812, 87.61399841308594, 87.66600036621094, 87.68000030517578, 87.66200256347656, 87.61799621582031, 87.7239990234375, 87.64599609375, 87.66399383544922, 87.69599914550781, 87.7020034790039, 87.74799346923828, 87.63600158691406, 87.68000030517578], "epoch_time": 956.5295407772064, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activeadam_1e-05_0_256_42.json <==
{"train_losses": [6.332685947418213, 5.7066850662231445, 5.3905792236328125, 5.154510498046875, 4.953670501708984, 4.770942687988281, 4.607081890106201, 4.463781356811523, 4.332421779632568, 4.207779407501221, 4.0822272300720215, 3.983759641647339, 3.8812367916107178, 3.790238618850708, 3.7027530670166016, 3.6201813220977783, 3.5405542850494385, 3.4751389026641846, 3.4125399589538574, 3.3498759269714355, 3.2901768684387207, 3.2251152992248535, 3.180189609527588, 3.126533031463623, 3.078890323638916, 3.0463435649871826, 2.988986015319824, 2.9605538845062256, 2.9127655029296875, 2.873720645904541, 2.849400281906128, 2.8155550956726074, 2.785170078277588, 2.7521114349365234, 2.722454786300659, 2.6905665397644043, 2.675170660018921, 2.6451079845428467, 2.613603353500366, 2.597935438156128, 2.5880627632141113, 2.564060688018799, 2.5364060401916504, 2.515899896621704, 2.5034265518188477, 2.478832483291626, 2.468564510345459, 2.4514498710632324, 2.4317901134490967, 2.4112467765808105, 2.4034318923950195, 2.390184164047241, 2.37161922454834, 2.362001419067383, 2.3465383052825928, 2.3339757919311523, 2.3269479274749756, 2.3116068840026855, 2.2977962493896484, 2.2866575717926025, 2.2744617462158203, 2.265012502670288, 2.2617783546447754, 2.2494192123413086, 2.234877347946167, 2.2288818359375, 2.2225072383880615, 2.2076213359832764, 2.2083723545074463, 2.1958024501800537, 2.1420199871063232, 2.1353325843811035, 2.142744541168213, 2.12900972366333, 2.127150297164917, 2.130951404571533, 2.1269338130950928, 2.1225061416625977, 2.1252853870391846, 2.1218528747558594, 2.114748001098633, 2.1132307052612305, 2.1177852153778076, 2.1161036491394043, 2.110386610031128, 2.113468885421753, 2.1175646781921387, 2.122720241546631, 2.1078245639801025, 2.1124019622802734, 2.11478328704834, 2.106931686401367, 2.1103475093841553, 2.1201086044311523, 2.1139297485351562, 2.1162338256835938, 2.1137261390686035, 2.112520217895508, 2.11596417427063, 2.1117711067199707], "accs1": [4.133999824523926, 7.078000068664551, 9.470000267028809, 11.687999725341797, 13.808000564575195, 15.733999252319336, 17.530000686645508, 19.65799903869629, 21.086000442504883, 23.0939998626709, 24.99199867248535, 26.378000259399414, 27.963998794555664, 29.535999298095703, 30.6299991607666, 31.943998336791992, 33.13999938964844, 34.11800003051758, 35.09199905395508, 36.034000396728516, 37.4219970703125, 38.45000076293945, 39.236000061035156, 39.82600021362305, 40.821998596191406, 41.34599685668945, 42.077999114990234, 42.87999725341797, 43.215999603271484, 44.26399612426758, 44.40599822998047, 45.14599609375, 45.849998474121094, 46.2140007019043, 46.459999084472656, 47.073997497558594, 47.52399826049805, 48.20199966430664, 48.54399871826172, 49.013999938964844, 49.052001953125, 49.791996002197266, 49.72599792480469, 50.15399932861328, 50.301998138427734, 50.615997314453125, 51.099998474121094, 51.24799728393555, 51.59199905395508, 51.79999923706055, 51.82799530029297, 52.08799743652344, 52.447998046875, 52.6719970703125, 52.797996520996094, 53.08399963378906, 53.15399932861328, 53.194000244140625, 53.45999526977539, 53.61799621582031, 53.75800323486328, 53.86199951171875, 54.06800079345703, 54.211997985839844, 54.56199645996094, 54.6140022277832, 54.794002532958984, 54.881996154785156, 55.02799606323242, 55.11000061035156, 55.839996337890625, 55.84600067138672, 55.84199905395508, 55.88199996948242, 55.86399841308594, 55.86000061035156, 55.87999725341797, 56.018001556396484, 55.97199630737305, 55.98999786376953, 56.073997497558594, 56.02399826049805, 56.067996978759766, 56.018001556396484, 56.03600311279297, 56.05399703979492, 56.066001892089844, 56.08599853515625, 56.079994201660156, 56.04800033569336, 56.14399719238281, 56.05800247192383, 56.111995697021484, 56.05399703979492, 56.1199951171875, 56.067996978759766, 56.1199951171875, 56.077999114990234, 56.02799606323242, 56.079994201660156], "accs5": [12.432000160217285, 19.256000518798828, 23.983999252319336, 28.233999252319336, 32.13800048828125, 35.24599838256836, 38.073997497558594, 41.35399627685547, 43.124000549316406, 46.019996643066406, 48.284000396728516, 50.0620002746582, 52.19199752807617, 54.11399459838867, 55.59199905395508, 56.805999755859375, 58.29399871826172, 59.49599838256836, 60.62799835205078, 61.60199737548828, 62.66799545288086, 63.791996002197266, 64.67799377441406, 65.15799713134766, 66.28800201416016, 66.56599426269531, 67.43199920654297, 68.28599548339844, 68.80799865722656, 69.70199584960938, 69.72200012207031, 70.08999633789062, 70.90399932861328, 71.3239974975586, 71.33599853515625, 72.07599639892578, 72.41199493408203, 72.77400207519531, 73.2239990234375, 73.69400024414062, 73.84200286865234, 74.31199645996094, 74.16200256347656, 74.46800231933594, 74.60199737548828, 74.98600006103516, 75.46399688720703, 75.52999877929688, 75.72999572753906, 75.77799224853516, 75.86599731445312, 76.2959976196289, 76.35600280761719, 76.56600189208984, 76.83000183105469, 76.91400146484375, 77.02400207519531, 76.97000122070312, 77.36000061035156, 77.47599792480469, 77.55799865722656, 77.68799591064453, 77.67599487304688, 77.90399932861328, 77.99800109863281, 78.2719955444336, 78.2959976196289, 78.49400329589844, 78.5999984741211, 78.64599609375, 79.14199829101562, 79.19200134277344, 79.1719970703125, 79.23199462890625, 79.24999237060547, 79.21599578857422, 79.29199981689453, 79.25800323486328, 79.19999694824219, 79.28599548339844, 79.35400390625, 79.16799926757812, 79.38400268554688, 79.29399871826172, 79.3239974975586, 79.2719955444336, 79.33999633789062, 79.31999206542969, 79.33999633789062, 79.3740005493164, 79.30400085449219, 79.35199737548828, 79.35999298095703, 79.3479995727539, 79.3280029296875, 79.28599548339844, 79.30400085449219, 79.31400299072266, 79.30199432373047, 79.3239974975586], "epoch_time": 947.4969897270203, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activeadam_1e-06_0_256_42.json <==
{"train_losses": [6.893261432647705, 6.704164981842041, 6.557693958282471, 6.414973258972168, 6.284202575683594, 6.170453071594238, 6.071286201477051, 5.984500885009766, 5.909735202789307, 5.834441661834717, 5.759193420410156, 5.698736190795898, 5.633949279785156, 5.5760016441345215, 5.515695571899414, 5.459080696105957, 5.403391361236572, 5.351446151733398, 5.301375389099121, 5.254962921142578, 5.206099987030029, 5.154897212982178, 5.112197399139404, 5.065485954284668, 5.015589714050293, 4.978335857391357, 4.929774284362793, 4.887173652648926, 4.846629619598389, 4.798155307769775, 4.7620320320129395, 4.720676898956299, 4.681061744689941, 4.636557102203369, 4.602106094360352, 4.56073522567749, 4.530960559844971, 4.488802433013916, 4.451483249664307, 4.420217037200928, 4.39375638961792, 4.355879306793213, 4.32038688659668, 4.292398929595947, 4.259548187255859, 4.225801467895508, 4.196669101715088, 4.170345783233643, 4.139119625091553, 4.1051716804504395, 4.085854530334473, 4.056809425354004, 4.026370525360107, 4.002322196960449, 3.977022409439087, 3.954411745071411, 3.930844306945801, 3.900432825088501, 3.8808858394622803, 3.857581377029419, 3.8320300579071045, 3.8111510276794434, 3.8011043071746826, 3.7765424251556396, 3.7513821125030518, 3.734898090362549, 3.716984272003174, 3.6896815299987793, 3.6834821701049805, 3.6607918739318848, 3.6310951709747314, 3.6345794200897217, 3.640394449234009, 3.624917507171631, 3.622802257537842, 3.6330511569976807, 3.625096559524536, 3.623683214187622, 3.62477970123291, 3.6184117794036865, 3.6111598014831543, 3.6136281490325928, 3.6187634468078613, 3.6158347129821777, 3.611884117126465, 3.6142666339874268, 3.6151206493377686, 3.6204726696014404, 3.6069552898406982, 3.6133358478546143, 3.614509105682373, 3.607027292251587, 3.611726760864258, 3.622410774230957, 3.615215539932251, 3.613687038421631, 3.618065118789673, 3.6144142150878906, 3.618593692779541, 3.6110236644744873], "accs1": [0.7680000066757202, 1.3259999752044678, 1.71999990940094, 2.121999740600586, 2.633999824523926, 3.047999858856201, 3.5919997692108154, 4.073999881744385, 4.645999908447266, 5.127999782562256, 5.625999927520752, 6.188000202178955, 6.7139997482299805, 7.23199987411499, 7.694000244140625, 8.175999641418457, 8.619999885559082, 9.079999923706055, 9.515999794006348, 9.991999626159668, 10.403999328613281, 10.934000015258789, 11.465999603271484, 11.993999481201172, 12.444000244140625, 12.916000366210938, 13.413999557495117, 13.677999496459961, 14.345998764038086, 14.800000190734863, 15.241999626159668, 15.501999855041504, 16.11199951171875, 16.577999114990234, 17.04399871826172, 17.45400047302246, 18.003999710083008, 18.54199981689453, 19.01599884033203, 19.413999557495117, 19.85999870300293, 20.38599967956543, 20.525999069213867, 21.030000686645508, 21.722000122070312, 22.121999740600586, 22.45199966430664, 22.993999481201172, 23.354000091552734, 23.72199821472168, 24.142000198364258, 24.586000442504883, 25.17799949645996, 25.441997528076172, 25.683998107910156, 26.073997497558594, 26.545997619628906, 26.739999771118164, 26.99799919128418, 27.451997756958008, 27.869998931884766, 28.12599754333496, 28.384000778198242, 28.711997985839844, 28.996000289916992, 29.257997512817383, 29.65599822998047, 29.957998275756836, 30.36600112915039, 30.427997589111328, 30.658000946044922, 30.671998977661133, 30.79400062561035, 30.868000030517578, 30.82200050354004, 30.86400032043457, 30.943998336791992, 30.983999252319336, 30.9320011138916, 31.01599884033203, 31.025999069213867, 30.937999725341797, 31.055999755859375, 31.031999588012695, 30.92399787902832, 31.02199935913086, 31.00200080871582, 31.053998947143555, 31.029998779296875, 31.053998947143555, 31.121999740600586, 31.073999404907227, 31.06999969482422, 30.986000061035156, 31.105998992919922, 30.987998962402344, 31.099998474121094, 31.007999420166016, 31.00200080871582, 31.147998809814453], "accs5": [2.7300000190734863, 4.329999923706055, 5.627999782562256, 6.99399995803833, 8.2839994430542, 9.628000259399414, 10.944000244140625, 12.303999900817871, 13.49000072479248, 14.642000198364258, 15.869998931884766, 16.95599937438965, 18.049999237060547, 19.06199836730957, 20.105998992919922, 21.257999420166016, 22.08599853515625, 23.123998641967773, 23.894001007080078, 24.799999237060547, 25.694000244140625, 26.763999938964844, 27.695999145507812, 28.43000030517578, 29.37200164794922, 30.23000144958496, 31.01399803161621, 31.564001083374023, 32.51000213623047, 33.429996490478516, 33.99599838256836, 34.875999450683594, 35.6619987487793, 36.35799789428711, 36.81999969482422, 37.779998779296875, 38.697998046875, 39.40599822998047, 40.034000396728516, 40.79800033569336, 41.4119987487793, 42.284000396728516, 42.52199935913086, 43.236000061035156, 44.125999450683594, 44.650001525878906, 45.189998626708984, 45.95199966430664, 46.33599853515625, 46.88800048828125, 47.56599807739258, 48.071998596191406, 48.77199935913086, 49.28799819946289, 49.577999114990234, 50.13600158691406, 50.753997802734375, 50.83599853515625, 51.31599807739258, 51.78200149536133, 52.45199966430664, 52.854000091552734, 53.194000244140625, 53.49199676513672, 53.82599639892578, 54.223995208740234, 54.4640007019043, 54.869998931884766, 55.17799758911133, 55.4579963684082, 55.720001220703125, 55.69199752807617, 55.827999114990234, 55.88999938964844, 55.86199951171875, 55.970001220703125, 55.94199752807617, 56.00599670410156, 56.04399871826172, 56.16999816894531, 56.09199905395508, 56.04800033569336, 56.089996337890625, 56.09799575805664, 56.1199951171875, 56.15800094604492, 56.115997314453125, 56.24399948120117, 56.13399887084961, 56.11000061035156, 56.14799880981445, 56.13999938964844, 56.17399978637695, 56.06399917602539, 56.15800094604492, 56.141998291015625, 56.125999450683594, 56.10799789428711, 56.172000885009766, 56.25999450683594], "epoch_time": 952.6416337490082, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activeadam_5e-05_0_256_42.json <==
{"train_losses": [5.598404407501221, 4.644547462463379, 4.16947078704834, 3.8433022499084473, 3.602084159851074, 3.403688430786133, 3.237591028213501, 3.1063148975372314, 2.995680809020996, 2.8934786319732666, 2.7956831455230713, 2.7253849506378174, 2.656728506088257, 2.5961077213287354, 2.5356557369232178, 2.485651731491089, 2.43424391746521, 2.4005305767059326, 2.3638155460357666, 2.322702407836914, 2.2912395000457764, 2.2506606578826904, 2.227022647857666, 2.1983275413513184, 2.1674447059631348, 2.1528830528259277, 2.1169021129608154, 2.1070899963378906, 2.0762412548065186, 2.0547945499420166, 2.043168067932129, 2.020806312561035, 2.006925344467163, 1.9847142696380615, 1.9675939083099365, 1.953521490097046, 1.9490739107131958, 1.926931619644165, 1.9092079401016235, 1.8993455171585083, 1.8944787979125977, 1.8827186822891235, 1.8612505197525024, 1.8542150259017944, 1.8459651470184326, 1.8285635709762573, 1.8245539665222168, 1.8144829273223877, 1.8067693710327148, 1.7893790006637573, 1.788543701171875, 1.780503511428833, 1.7674437761306763, 1.7574589252471924, 1.753259301185608, 1.7441929578781128, 1.7435452938079834, 1.735673189163208, 1.722273826599121, 1.7160983085632324, 1.7045209407806396, 1.7005202770233154, 1.6984853744506836, 1.6971077919006348, 1.684726357460022, 1.6800854206085205, 1.6766756772994995, 1.662250280380249, 1.6692148447036743, 1.6568681001663208, 1.5759307146072388, 1.559153437614441, 1.5564602613449097, 1.5507906675338745, 1.550669550895691, 1.543616533279419, 1.5386700630187988, 1.534846544265747, 1.5385253429412842, 1.5386239290237427, 1.5301063060760498, 1.5274909734725952, 1.5255882740020752, 1.5281659364700317, 1.523962378501892, 1.5202795267105103, 1.527103066444397, 1.523638367652893, 1.5217334032058716, 1.5195835828781128, 1.5221686363220215, 1.5167139768600464, 1.523231863975525, 1.5261095762252808, 1.5187522172927856, 1.520796537399292, 1.5239496231079102, 1.5242185592651367, 1.525628924369812, 1.5203330516815186], "accs1": [11.667999267578125, 19.487998962402344, 24.739999771118164, 28.881999969482422, 32.667999267578125, 35.12199783325195, 37.90999984741211, 40.19199752807617, 41.977996826171875, 44.21999740600586, 45.24799728393555, 46.39999771118164, 47.757999420166016, 48.43799591064453, 49.077999114990234, 50.72999572753906, 51.477996826171875, 52.04199981689453, 52.43600082397461, 53.02000045776367, 54.27799987792969, 54.70399856567383, 55.05999755859375, 55.391998291015625, 55.95399856567383, 55.78799819946289, 56.55399703979492, 57.00600051879883, 57.301998138427734, 57.35799789428711, 57.611995697021484, 57.657997131347656, 57.39200210571289, 58.525997161865234, 58.275997161865234, 58.7239990234375, 58.955997467041016, 59.465999603271484, 59.49399948120117, 59.689998626708984, 59.55199432373047, 59.771995544433594, 60.03000259399414, 60.31199645996094, 60.34600067138672, 60.53599548339844, 60.59000015258789, 60.41600036621094, 60.66600036621094, 60.70800018310547, 60.80799865722656, 60.925994873046875, 60.9579963684082, 61.02799606323242, 61.27799606323242, 61.54999542236328, 61.637996673583984, 61.63199996948242, 61.56399917602539, 61.627994537353516, 61.877994537353516, 61.855995178222656, 61.97599792480469, 62.09799575805664, 61.91600036621094, 62.05999755859375, 62.42799758911133, 62.36000061035156, 62.40800094604492, 62.757999420166016, 63.88999938964844, 63.987998962402344, 64.13800048828125, 64.18000030517578, 63.987998962402344, 64.15599822998047, 64.01199340820312, 64.11000061035156, 64.22799682617188, 64.16199493408203, 64.21600341796875, 64.09600067138672, 64.24600219726562, 64.13800048828125, 64.12999725341797, 64.21399688720703, 64.16400146484375, 64.14199829101562, 64.1919937133789, 64.18600463867188, 64.25199890136719, 64.1259994506836, 64.2239990234375, 64.25199890136719, 64.31999969482422, 64.20199584960938, 64.22799682617188, 64.29000091552734, 64.30799865722656, 64.2300033569336], "accs5": [28.35599708557129, 41.369998931884766, 48.253997802734375, 53.95800018310547, 57.992000579833984, 60.92399978637695, 63.5359992980957, 66.197998046875, 67.6520004272461, 69.76799774169922, 70.7760009765625, 71.61199951171875, 72.84400177001953, 73.51200103759766, 74.06199645996094, 75.4219970703125, 75.92399597167969, 76.34199523925781, 76.93000030517578, 77.12000274658203, 78.10399627685547, 78.33399963378906, 78.6259994506836, 78.80199432373047, 79.28599548339844, 79.38800048828125, 79.73999786376953, 80.01399993896484, 80.34200286865234, 80.31800079345703, 80.6520004272461, 80.5260009765625, 80.7020034790039, 81.19599914550781, 81.3499984741211, 81.447998046875, 81.83799743652344, 81.95799255371094, 81.84200286865234, 81.9939956665039, 81.93599700927734, 82.09199523925781, 82.29199981689453, 82.30599975585938, 82.51000213623047, 82.66600036621094, 82.70199584960938, 82.56399536132812, 82.76599884033203, 82.82799530029297, 83.07600402832031, 83.01799774169922, 82.96399688720703, 83.0679931640625, 83.16600036621094, 83.38800048828125, 83.44400024414062, 83.4679946899414, 83.38600158691406, 83.36599731445312, 83.65399932861328, 83.67399597167969, 83.56599426269531, 83.53399658203125, 83.59600067138672, 83.72599792480469, 83.91400146484375, 83.86199951171875, 83.9419937133789, 84.03799438476562, 84.93599700927734, 84.95800018310547, 84.98400115966797, 84.98999786376953, 84.9739990234375, 85.02799987792969, 84.97599792480469, 85.0219955444336, 85.11199951171875, 85.09400177001953, 85.1919937133789, 85.10400390625, 85.19400024414062, 85.0719985961914, 85.16199493408203, 85.14399719238281, 85.16400146484375, 85.0739974975586, 85.1919937133789, 85.14199829101562, 85.16799926757812, 85.18199920654297, 85.22200012207031, 85.17999267578125, 85.22200012207031, 85.18199920654297, 85.13199615478516, 85.17599487304688, 85.06599426269531, 85.14599609375], "epoch_time": 950.5218605995178, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activeadam_5e-06_0_256_42.json <==
{"train_losses": [6.58238410949707, 6.066649913787842, 5.7958197593688965, 5.594356536865234, 5.427656650543213, 5.281612396240234, 5.149624347686768, 5.031800270080566, 4.920712471008301, 4.808678150177002, 4.6939215660095215, 4.602896213531494, 4.5044779777526855, 4.417524337768555, 4.327807426452637, 4.248215675354004, 4.166321277618408, 4.097763538360596, 4.032303810119629, 3.963945150375366, 3.8996832370758057, 3.829845666885376, 3.7751691341400146, 3.721168279647827, 3.6639561653137207, 3.6229705810546875, 3.56675386428833, 3.5227584838867188, 3.474130630493164, 3.4266960620880127, 3.3934385776519775, 3.3518733978271484, 3.3152122497558594, 3.2719473838806152, 3.239435911178589, 3.2011561393737793, 3.178899049758911, 3.139939069747925, 3.106415271759033, 3.079906702041626, 3.0650410652160645, 3.0368385314941406, 3.0043022632598877, 2.9769716262817383, 2.957885265350342, 2.9286561012268066, 2.9136297702789307, 2.892979621887207, 2.8682146072387695, 2.8412506580352783, 2.830303430557251, 2.812487840652466, 2.7885794639587402, 2.773615598678589, 2.755547046661377, 2.7405948638916016, 2.729830503463745, 2.705519676208496, 2.6915829181671143, 2.6799252033233643, 2.6622748374938965, 2.648900032043457, 2.643638849258423, 2.6284847259521484, 2.611785888671875, 2.6010942459106445, 2.5912487506866455, 2.574345111846924, 2.5736286640167236, 2.5566952228546143, 2.515698194503784, 2.5106139183044434, 2.5201308727264404, 2.50471830368042, 2.5045809745788574, 2.511219024658203, 2.5072834491729736, 2.5004117488861084, 2.5045297145843506, 2.500986099243164, 2.4920449256896973, 2.4931604862213135, 2.4975526332855225, 2.497028112411499, 2.490064859390259, 2.492485761642456, 2.4949750900268555, 2.500612497329712, 2.4876627922058105, 2.4925129413604736, 2.495196580886841, 2.485541343688965, 2.4906909465789795, 2.49910044670105, 2.4916765689849854, 2.4964756965637207, 2.4936726093292236, 2.493772506713867, 2.4949846267700195, 2.4934885501861572], "accs1": [2.4679999351501465, 4.228000164031982, 5.923999786376953, 7.419999599456787, 8.850000381469727, 10.061999320983887, 11.323999404907227, 12.532000541687012, 13.721999168395996, 15.007999420166016, 16.417999267578125, 17.507999420166016, 18.665998458862305, 19.95199966430664, 20.8799991607666, 22.10999870300293, 23.27400016784668, 24.3539981842041, 25.387998580932617, 26.172000885009766, 27.18400001525879, 28.33799934387207, 29.323997497558594, 30.013999938964844, 30.862001419067383, 31.700000762939453, 32.470001220703125, 33.21799850463867, 33.89999771118164, 34.70000076293945, 34.97800064086914, 36.00199890136719, 36.625999450683594, 37.15599822998047, 37.89799880981445, 38.198001861572266, 38.955997467041016, 39.46200180053711, 40.08199691772461, 40.529998779296875, 40.72999954223633, 41.279998779296875, 41.545997619628906, 42.137996673583984, 42.46799850463867, 42.89400100708008, 43.38800048828125, 43.70600128173828, 43.891998291015625, 43.987998962402344, 44.62199783325195, 44.96799850463867, 45.3120002746582, 45.599998474121094, 45.939998626708984, 46.0620002746582, 46.374000549316406, 46.59400177001953, 46.79999923706055, 47.05799865722656, 47.14399719238281, 47.593997955322266, 47.709999084472656, 48.16999816894531, 48.20000076293945, 48.481998443603516, 48.683998107910156, 48.74599838256836, 49.077999114990234, 49.11799621582031, 49.736000061035156, 49.67599868774414, 49.79800033569336, 49.83599853515625, 49.6719970703125, 49.737998962402344, 49.94199752807617, 49.891998291015625, 49.85199737548828, 50.013999938964844, 49.965999603271484, 49.987998962402344, 50.07199478149414, 50.02199935913086, 49.929996490478516, 50.055999755859375, 49.961997985839844, 49.96399688720703, 49.99599838256836, 49.96999740600586, 50.045997619628906, 49.987998962402344, 50.163997650146484, 50.073997497558594, 49.96999740600586, 49.95800018310547, 49.874000549316406, 49.96799850463867, 49.97199630737305, 49.961997985839844], "accs5": [7.989999771118164, 12.653999328613281, 16.607999801635742, 19.736000061035156, 22.6560001373291, 25.04400062561035, 27.577999114990234, 29.911998748779297, 31.84000015258789, 33.96999740600586, 36.189998626708984, 37.87799835205078, 39.763999938964844, 41.49800109863281, 43.099998474121094, 44.801998138427734, 46.451995849609375, 47.73599624633789, 49.04399871826172, 50.176002502441406, 51.54999923706055, 52.73400115966797, 53.7859992980957, 54.529998779296875, 55.685997009277344, 56.7239990234375, 57.45199966430664, 58.455997467041016, 59.28999710083008, 59.891998291015625, 60.249996185302734, 61.17399978637695, 62.04199981689453, 62.40599822998047, 62.959999084472656, 63.67599868774414, 64.39599609375, 64.80199432373047, 65.38599395751953, 65.74400329589844, 66.14399719238281, 66.60999298095703, 66.88800048828125, 67.30799865722656, 67.5260009765625, 67.97799682617188, 68.4439926147461, 68.98600006103516, 69.0739974975586, 69.0739974975586, 69.7439956665039, 70.12000274658203, 70.38399505615234, 70.80199432373047, 70.76000213623047, 71.10799407958984, 71.27000427246094, 71.32599639892578, 71.55000305175781, 71.8499984741211, 72.08599853515625, 72.39399719238281, 72.3759994506836, 72.69200134277344, 72.8280029296875, 73.06800079345703, 73.27999877929688, 73.43599700927734, 73.6719970703125, 73.81800079345703, 74.18599700927734, 74.21800231933594, 74.18000030517578, 74.2760009765625, 74.14800262451172, 74.28800201416016, 74.27200317382812, 74.30999755859375, 74.3699951171875, 74.3219985961914, 74.3239974975586, 74.36199951171875, 74.37200164794922, 74.31600189208984, 74.30999755859375, 74.3699951171875, 74.3499984741211, 74.38999938964844, 74.46399688720703, 74.36799621582031, 74.46800231933594, 74.46199798583984, 74.45600128173828, 74.36599731445312, 74.52200317382812, 74.43399810791016, 74.36199951171875, 74.41200256347656, 74.38999938964844, 74.38800048828125], "epoch_time": 949.3221588134766, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activebelief_0.001_0_256_42.json <==
{"train_losses": [4.993225574493408, 3.7050092220306396, 3.1972148418426514, 2.898668050765991, 2.7005739212036133, 2.551647424697876, 2.4322926998138428, 2.3506228923797607, 2.270845890045166, 2.205847978591919, 2.1467957496643066, 2.0949249267578125, 2.0517098903656006, 2.011141300201416, 1.981142520904541, 1.9509507417678833, 1.920729637145996, 1.8943963050842285, 1.8744930028915405, 1.8437697887420654, 1.8297613859176636, 1.7981878519058228, 1.7860244512557983, 1.7680010795593262, 1.750584602355957, 1.7398083209991455, 1.72013521194458, 1.7153949737548828, 1.6942229270935059, 1.6812266111373901, 1.6685065031051636, 1.652169108390808, 1.6529964208602905, 1.6394028663635254, 1.6224762201309204, 1.613569974899292, 1.6112699508666992, 1.5930536985397339, 1.5808730125427246, 1.581092357635498, 1.5729527473449707, 1.5650886297225952, 1.5564497709274292, 1.5500673055648804, 1.5452179908752441, 1.5285255908966064, 1.526326060295105, 1.523328423500061, 1.5185832977294922, 1.500853419303894, 1.5108405351638794, 1.4992624521255493, 1.4871855974197388, 1.487526297569275, 1.478742241859436, 1.4735287427902222, 1.4687845706939697, 1.4678311347961426, 1.4586418867111206, 1.4530675411224365, 1.4474480152130127, 1.4494775533676147, 1.4451628923416138, 1.4425660371780396, 1.4313582181930542, 1.4291701316833496, 1.424783706665039, 1.4213297367095947, 1.4191280603408813, 1.4133487939834595, 1.3304256200790405, 1.3070285320281982, 1.30135178565979, 1.2933694124221802, 1.2944190502166748, 1.2889536619186401, 1.2842066287994385, 1.281109094619751, 1.2851828336715698, 1.277100682258606, 1.264628529548645, 1.2636163234710693, 1.2665717601776123, 1.2657378911972046, 1.2621320486068726, 1.2668724060058594, 1.2622536420822144, 1.26812744140625, 1.2637203931808472, 1.2662475109100342, 1.2651435136795044, 1.2618625164031982, 1.2627243995666504, 1.2672959566116333, 1.2613599300384521, 1.259071707725525, 1.2613208293914795, 1.2614519596099854, 1.2685401439666748, 1.2614504098892212], "accs1": [20.757999420166016, 31.81999969482422, 39.23999786376953, 43.61600112915039, 47.6719970703125, 49.625999450683594, 52.31800079345703, 53.52000045776367, 52.7239990234375, 56.22599792480469, 56.66800308227539, 57.28200149536133, 57.5620002746582, 58.94199752807617, 58.92399978637695, 59.19600296020508, 60.03000259399414, 59.77999496459961, 60.24399948120117, 61.14799880981445, 60.929996490478516, 61.790000915527344, 61.849998474121094, 62.08399963378906, 61.62399673461914, 62.28199768066406, 62.94199752807617, 62.71199417114258, 63.37199783325195, 62.6879997253418, 63.25199508666992, 63.447998046875, 63.529998779296875, 63.765995025634766, 63.481998443603516, 63.69199752807617, 64.2699966430664, 64.10799407958984, 63.84199905395508, 64.40399932861328, 64.30999755859375, 64.40599822998047, 64.39399719238281, 64.47000122070312, 64.65199279785156, 64.77400207519531, 65.05999755859375, 64.88600158691406, 64.64399719238281, 64.95000457763672, 64.89599609375, 64.85599517822266, 65.09000396728516, 64.92599487304688, 65.24800109863281, 65.03199768066406, 65.02000427246094, 65.18399810791016, 65.45599365234375, 65.53199768066406, 65.48400115966797, 65.60800170898438, 65.55199432373047, 65.5479965209961, 65.33199310302734, 65.6919937133789, 65.61399841308594, 65.76200103759766, 66.00399780273438, 65.6659927368164, 67.19200134277344, 67.26200103759766, 67.30599975585938, 67.40599822998047, 67.30400085449219, 67.30599975585938, 67.42399597167969, 67.3759994506836, 67.31800079345703, 67.39399719238281, 67.33799743652344, 67.42999267578125, 67.33999633789062, 67.40399932861328, 67.40799713134766, 67.41799926757812, 67.43800354003906, 67.45800018310547, 67.40999603271484, 67.43399810791016, 67.51599884033203, 67.44200134277344, 67.50800323486328, 67.54399871826172, 67.47999572753906, 67.51799774169922, 67.40799713134766, 67.4280014038086, 67.45399475097656, 67.42599487304688], "accs5": [43.45800018310547, 57.86000061035156, 65.25399780273438, 69.69599914550781, 73.0199966430664, 74.72799682617188, 76.95399475097656, 78.12000274658203, 77.24199676513672, 79.75800323486328, 80.06199645996094, 80.8499984741211, 80.91999816894531, 81.86799621582031, 81.9020004272461, 82.14799499511719, 82.49600219726562, 82.5719985961914, 82.73799896240234, 83.38199615478516, 83.2699966430664, 83.697998046875, 83.87799835205078, 84.02999877929688, 83.6500015258789, 84.16999816894531, 84.5999984741211, 84.59400177001953, 84.89999389648438, 84.5199966430664, 84.95999908447266, 84.87599182128906, 84.75399780273438, 85.09400177001953, 84.94400024414062, 85.21399688720703, 85.32999420166016, 85.31999206542969, 85.26599884033203, 85.5199966430664, 85.55400085449219, 85.65799713134766, 85.56999206542969, 85.60400390625, 85.54199981689453, 85.86199951171875, 85.73999786376953, 85.99800109863281, 85.8899917602539, 85.93999481201172, 85.99800109863281, 85.83999633789062, 85.98999786376953, 86.14199829101562, 85.98999786376953, 86.09199523925781, 86.0219955444336, 86.15399932861328, 86.1780014038086, 86.11800384521484, 86.40399932861328, 86.24999237060547, 86.35599517822266, 86.31999206542969, 86.24800109863281, 86.29399871826172, 86.34199523925781, 86.30999755859375, 86.42999267578125, 86.50999450683594, 87.302001953125, 87.30399322509766, 87.30399322509766, 87.38200378417969, 87.27799987792969, 87.30399322509766, 87.28999328613281, 87.28199768066406, 87.3759994506836, 87.31399536132812, 87.39999389648438, 87.32799530029297, 87.44999694824219, 87.343994140625, 87.39199829101562, 87.36599731445312, 87.38800048828125, 87.35199737548828, 87.35599517822266, 87.28399658203125, 87.38600158691406, 87.31800079345703, 87.36799621582031, 87.44999694824219, 87.31800079345703, 87.4219970703125, 87.31800079345703, 87.36599731445312, 87.35199737548828, 87.33799743652344], "epoch_time": 947.0676591396332, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activebelief_0.01_0_256_42.json <==
{"train_losses": [5.104891777038574, 3.475813388824463, 2.9382190704345703, 2.6649701595306396, 2.493173599243164, 2.3651881217956543, 2.264955520629883, 2.1968014240264893, 2.133303165435791, 2.077275037765503, 2.0229651927948, 1.9848943948745728, 1.9490690231323242, 1.9145722389221191, 1.8828516006469727, 1.8589844703674316, 1.8300817012786865, 1.8161667585372925, 1.7900664806365967, 1.7725614309310913, 1.7522554397583008, 1.7272567749023438, 1.7154449224472046, 1.698094129562378, 1.6849218606948853, 1.6783047914505005, 1.6544748544692993, 1.6483044624328613, 1.6286777257919312, 1.6194413900375366, 1.6150147914886475, 1.599611759185791, 1.5919818878173828, 1.5760064125061035, 1.5701771974563599, 1.5571789741516113, 1.5585963726043701, 1.5466488599777222, 1.5326392650604248, 1.5312201976776123, 1.5283920764923096, 1.518707036972046, 1.5052088499069214, 1.5012781620025635, 1.4976099729537964, 1.484729290008545, 1.484328031539917, 1.4766830205917358, 1.4744821786880493, 1.4599045515060425, 1.4636259078979492, 1.4559608697891235, 1.4495866298675537, 1.443773627281189, 1.4397023916244507, 1.4324709177017212, 1.4343326091766357, 1.4316716194152832, 1.4211002588272095, 1.4159618616104126, 1.4112749099731445, 1.4079160690307617, 1.4077636003494263, 1.4068012237548828, 1.3972387313842773, 1.3970564603805542, 1.3945963382720947, 1.3801594972610474, 1.3925817012786865, 1.3787721395492554, 1.288053274154663, 1.2652287483215332, 1.2621034383773804, 1.2572702169418335, 1.2512699365615845, 1.2458093166351318, 1.2353146076202393, 1.2343406677246094, 1.235866665840149, 1.2380059957504272, 1.2285995483398438, 1.2226848602294922, 1.2250691652297974, 1.222225308418274, 1.218356728553772, 1.2202354669570923, 1.2232632637023926, 1.2202187776565552, 1.2160054445266724, 1.210505485534668, 1.2161945104599, 1.2144335508346558, 1.2194931507110596, 1.2203375101089478, 1.2165957689285278, 1.2135072946548462, 1.2169958353042603, 1.218976378440857, 1.220481514930725, 1.2121474742889404], "accs1": [24.15399932861328, 35.0, 43.74399948120117, 48.62200164794922, 51.42799758911133, 53.63999557495117, 55.05399703979492, 55.79800033569336, 56.58199691772461, 57.44199752807617, 58.51199722290039, 58.87599563598633, 59.275997161865234, 59.74399948120117, 60.37799835205078, 61.052001953125, 61.262001037597656, 61.731998443603516, 61.79999542236328, 62.39799880981445, 62.8699951171875, 62.70199966430664, 62.253997802734375, 62.93999481201172, 62.913997650146484, 63.242000579833984, 63.82600021362305, 63.53399658203125, 63.78799819946289, 63.68000030517578, 64.01799774169922, 63.94199752807617, 64.1259994506836, 64.48400115966797, 64.33599853515625, 64.63800048828125, 64.66799926757812, 64.5719985961914, 64.64199829101562, 64.61399841308594, 65.06599426269531, 64.53399658203125, 64.66400146484375, 65.01599884033203, 65.03199768066406, 65.06199645996094, 65.25799560546875, 65.0979995727539, 65.08399963378906, 64.95800018310547, 65.32799530029297, 65.35399627685547, 65.27000427246094, 65.0999984741211, 65.53199768066406, 65.68399810791016, 65.81199645996094, 65.60800170898438, 65.85400390625, 65.57799530029297, 65.7040023803711, 65.81999969482422, 65.77599334716797, 65.83599853515625, 65.83799743652344, 65.89599609375, 65.78199768066406, 66.0, 65.96599578857422, 65.88400268554688, 67.14999389648438, 67.29800415039062, 67.4020004272461, 67.35999298095703, 67.30799865722656, 67.4219970703125, 67.43599700927734, 67.54999542236328, 67.38399505615234, 67.4020004272461, 67.49199676513672, 67.48999786376953, 67.50399780273438, 67.53999328613281, 67.58599853515625, 67.51200103759766, 67.61800384521484, 67.4939956665039, 67.48999786376953, 67.55799865722656, 67.5199966430664, 67.4699935913086, 67.51399993896484, 67.59600067138672, 67.6259994506836, 67.5999984741211, 67.63399505615234, 67.56399536132812, 67.62399291992188, 67.50800323486328], "accs5": [47.75599670410156, 60.709999084472656, 69.27200317382812, 74.18599700927734, 75.94200134277344, 78.04199981689453, 78.88400268554688, 79.49400329589844, 80.14599609375, 80.67599487304688, 81.51399993896484, 81.88200378417969, 81.8699951171875, 82.43799591064453, 82.81999969482422, 83.08199310302734, 83.43399810791016, 83.55799865722656, 83.9219970703125, 83.90599822998047, 84.2040023803711, 84.21199798583984, 83.91000366210938, 84.50799560546875, 84.54000091552734, 84.73400115966797, 85.0219955444336, 85.03800201416016, 85.11399841308594, 85.06400299072266, 85.22999572753906, 85.09199523925781, 85.3699951171875, 85.37799835205078, 85.34199523925781, 85.64800262451172, 85.697998046875, 85.85199737548828, 85.63800048828125, 85.80599975585938, 85.85199737548828, 85.83999633789062, 85.55599975585938, 85.88599395751953, 85.93399810791016, 85.98799896240234, 85.90999603271484, 86.08799743652344, 85.9739990234375, 86.08999633789062, 86.20599365234375, 86.1520004272461, 86.0739974975586, 86.03800201416016, 86.23999786376953, 86.33599853515625, 86.22599792480469, 86.11399841308594, 86.33799743652344, 86.302001953125, 86.39800262451172, 86.39800262451172, 86.2719955444336, 86.44999694824219, 86.39800262451172, 86.48999786376953, 86.28999328613281, 86.55599975585938, 86.42399597167969, 86.45399475097656, 87.33999633789062, 87.25199890136719, 87.33200073242188, 87.3759994506836, 87.35399627685547, 87.41999816894531, 87.41200256347656, 87.35399627685547, 87.3239974975586, 87.36799621582031, 87.42399597167969, 87.40599822998047, 87.38999938964844, 87.4219970703125, 87.41799926757812, 87.39199829101562, 87.48399353027344, 87.39199829101562, 87.43000030517578, 87.39199829101562, 87.44200134277344, 87.43000030517578, 87.36799621582031, 87.38200378417969, 87.5199966430664, 87.4219970703125, 87.42799377441406, 87.39199829101562, 87.39999389648438, 87.43399810791016], "epoch_time": 1020.9764618873596, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activebelief_1e-05_0_256_42.json <==
{"train_losses": [6.796379089355469, 6.417595863342285, 6.123647212982178, 5.934669017791748, 5.7818284034729, 5.641826152801514, 5.507030010223389, 5.385946273803711, 5.278550148010254, 5.167434215545654, 5.054566860198975, 4.958182334899902, 4.845859050750732, 4.748099327087402, 4.645989418029785, 4.554624080657959, 4.4595842361450195, 4.378838539123535, 4.300564289093018, 4.22089147567749, 4.147576808929443, 4.06619930267334, 4.0005903244018555, 3.9304511547088623, 3.86344051361084, 3.8120033740997314, 3.7423694133758545, 3.6871118545532227, 3.627793073654175, 3.5692391395568848, 3.5271103382110596, 3.4752602577209473, 3.426177740097046, 3.3778469562530518, 3.3340065479278564, 3.2889909744262695, 3.2582082748413086, 3.210174798965454, 3.167969226837158, 3.1370062828063965, 3.1105473041534424, 3.078200101852417, 3.0363729000091553, 3.007495164871216, 2.9783408641815186, 2.9466922283172607, 2.9215991497039795, 2.899195671081543, 2.8689513206481934, 2.8424086570739746, 2.8225021362304688, 2.8014328479766846, 2.7777180671691895, 2.7509634494781494, 2.7354319095611572, 2.716550827026367, 2.700904607772827, 2.681424856185913, 2.6593923568725586, 2.6425974369049072, 2.6238529682159424, 2.6063082218170166, 2.599459171295166, 2.590271472930908, 2.566016674041748, 2.553997755050659, 2.543703079223633, 2.517681360244751, 2.519291400909424, 2.501847743988037, 2.4524919986724854, 2.4440364837646484, 2.4500222206115723, 2.4405739307403564, 2.4413325786590576, 2.4374866485595703, 2.432936906814575, 2.4337854385375977, 2.434408187866211, 2.4372220039367676, 2.42751407623291, 2.4281466007232666, 2.4294259548187256, 2.4295318126678467, 2.4295594692230225, 2.426945686340332, 2.4320290088653564, 2.42950439453125, 2.426506757736206, 2.425520658493042, 2.424335479736328, 2.418792963027954, 2.424023389816284, 2.4316623210906982, 2.4260690212249756, 2.4265196323394775, 2.4283199310302734, 2.4259026050567627, 2.430851936340332, 2.4248013496398926], "accs1": [1.222000002861023, 2.1679999828338623, 3.2120001316070557, 4.105999946594238, 5.233999729156494, 6.251999855041504, 7.220000267028809, 8.366000175476074, 9.34999942779541, 10.4399995803833, 11.74799919128418, 12.848000526428223, 14.022000312805176, 15.206000328063965, 16.375999450683594, 17.61400032043457, 18.93000030517578, 19.919998168945312, 21.173999786376953, 22.224000930786133, 23.33799934387207, 24.173999786376953, 25.577999114990234, 26.565998077392578, 27.74599838256836, 28.533998489379883, 29.719999313354492, 30.6299991607666, 31.801998138427734, 32.19599914550781, 33.20199966430664, 33.874000549316406, 34.9219970703125, 35.67799758911133, 36.31399917602539, 36.499996185302734, 37.9839973449707, 38.34000015258789, 39.03799819946289, 39.907997131347656, 40.167999267578125, 41.018001556396484, 41.455997467041016, 41.80599594116211, 42.2599983215332, 42.79999923706055, 43.321998596191406, 43.78399658203125, 44.2760009765625, 44.775997161865234, 45.24399948120117, 45.555999755859375, 45.71200180053711, 46.375999450683594, 46.689998626708984, 47.09199905395508, 47.19399642944336, 47.43199920654297, 47.667999267578125, 48.12199783325195, 48.257999420166016, 48.763999938964844, 49.13199996948242, 49.32999801635742, 49.339996337890625, 49.753997802734375, 49.987998962402344, 50.2760009765625, 50.183998107910156, 50.694000244140625, 51.519996643066406, 51.52199935913086, 51.30599594116211, 51.51000213623047, 51.53799819946289, 51.58000183105469, 51.55999755859375, 51.6559944152832, 51.58799743652344, 51.672000885009766, 51.74800109863281, 51.70199966430664, 51.743995666503906, 51.573997497558594, 51.715999603271484, 51.73599624633789, 51.72999954223633, 51.68000030517578, 51.75200271606445, 51.694000244140625, 51.797996520996094, 51.7599983215332, 51.791996002197266, 51.765995025634766, 51.727996826171875, 51.697998046875, 51.717994689941406, 51.71399688720703, 51.650001525878906, 51.76799774169922], "accs5": [4.339999675750732, 7.303999900817871, 10.029999732971191, 12.495999336242676, 15.031999588012695, 17.281999588012695, 19.781999588012695, 22.214000701904297, 24.02400016784668, 26.315998077392578, 28.731998443603516, 30.49599838256836, 32.76000213623047, 34.48999786376953, 36.45399856567383, 38.45000076293945, 40.14799880981445, 41.9739990234375, 43.534000396728516, 45.08399963378906, 46.881996154785156, 47.529998779296875, 49.779998779296875, 50.80999755859375, 52.50199890136719, 53.28999710083008, 54.512001037597656, 55.593997955322266, 57.0880012512207, 57.48599624633789, 58.46999740600586, 59.051998138427734, 60.125999450683594, 61.22200012207031, 61.663997650146484, 62.03799819946289, 63.43000030517578, 64.0260009765625, 64.66799926757812, 65.43199920654297, 65.9540023803711, 66.53400421142578, 66.98400115966797, 67.52999877929688, 67.81199645996094, 68.27799987792969, 68.8219985961914, 69.26200103759766, 69.73799896240234, 70.0479965209961, 70.4939956665039, 70.71600341796875, 71.14599609375, 71.51599884033203, 71.67599487304688, 72.07799530029297, 72.15599822998047, 72.46800231933594, 72.73999786376953, 73.00599670410156, 73.24400329589844, 73.5739974975586, 73.75199890136719, 73.9020004272461, 74.02399444580078, 74.36399841308594, 74.39800262451172, 74.69200134277344, 74.78799438476562, 75.27999877929688, 75.76799774169922, 75.66200256347656, 75.55599975585938, 75.79399871826172, 75.76399993896484, 75.76200103759766, 75.85799407958984, 75.85199737548828, 75.88799285888672, 75.89799499511719, 75.98999786376953, 75.95600128173828, 75.9679946899414, 75.90399932861328, 75.97799682617188, 75.97200012207031, 75.95600128173828, 75.98199462890625, 75.97000122070312, 75.9020004272461, 76.04999542236328, 75.97799682617188, 76.0679931640625, 75.95999908447266, 75.98199462890625, 75.9679946899414, 76.00599670410156, 75.9219970703125, 75.95199584960938, 75.94400024414062], "epoch_time": 939.3158466815948, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activebelief_5e-05_0_256_42.json <==
{"train_losses": [6.249009132385254, 5.518798828125, 5.125117778778076, 4.804506778717041, 4.539649963378906, 4.313517093658447, 4.110313415527344, 3.93290376663208, 3.7764885425567627, 3.6318986415863037, 3.492058277130127, 3.3875911235809326, 3.280545949935913, 3.186699867248535, 3.097632884979248, 3.0179083347320557, 2.941819667816162, 2.881239652633667, 2.82472825050354, 2.7668144702911377, 2.7128705978393555, 2.657543659210205, 2.6184957027435303, 2.573184013366699, 2.5326900482177734, 2.505864381790161, 2.460613965988159, 2.4365744590759277, 2.3945114612579346, 2.3691110610961914, 2.349307060241699, 2.3203957080841064, 2.2966511249542236, 2.269299030303955, 2.2437455654144287, 2.2216241359710693, 2.2146482467651367, 2.1881353855133057, 2.163313388824463, 2.1503331661224365, 2.142632007598877, 2.1245529651641846, 2.1019468307495117, 2.089094638824463, 2.076634645462036, 2.0596134662628174, 2.051065683364868, 2.037442207336426, 2.027146339416504, 2.00754976272583, 2.0021042823791504, 1.9929282665252686, 1.9755529165267944, 1.966037392616272, 1.9579278230667114, 1.9471608400344849, 1.9439337253570557, 1.9348618984222412, 1.9204124212265015, 1.9119484424591064, 1.89993417263031, 1.8940192461013794, 1.8916449546813965, 1.888016939163208, 1.8734290599822998, 1.8676273822784424, 1.863041877746582, 1.8433533906936646, 1.849542498588562, 1.839080810546875, 1.766936182975769, 1.7520051002502441, 1.7530725002288818, 1.746482253074646, 1.747949242591858, 1.7418822050094604, 1.7374643087387085, 1.7356573343276978, 1.7373579740524292, 1.7414206266403198, 1.7295924425125122, 1.7288854122161865, 1.7272557020187378, 1.7280124425888062, 1.725157380104065, 1.7264735698699951, 1.731584906578064, 1.7279940843582153, 1.7223318815231323, 1.7211120128631592, 1.7271631956100464, 1.7207911014556885, 1.7265334129333496, 1.729041337966919, 1.7252790927886963, 1.7238554954528809, 1.725287675857544, 1.725109577178955, 1.7300769090652466, 1.7213407754898071], "accs1": [4.377999782562256, 8.253999710083008, 11.703999519348145, 14.734000205993652, 18.48200035095215, 21.469999313354492, 23.827999114990234, 26.76999855041504, 28.43199920654297, 31.487998962402344, 34.03199768066406, 35.435997009277344, 36.35599899291992, 38.51799774169922, 39.53200149536133, 40.74199676513672, 42.69999694824219, 44.145999908447266, 45.071998596191406, 45.90399932861328, 47.35599899291992, 47.768001556396484, 48.20800018310547, 48.54399871826172, 50.14799880981445, 50.21799850463867, 50.95800018310547, 51.59400177001953, 51.944000244140625, 53.047996520996094, 53.455997467041016, 53.428001403808594, 53.79999923706055, 54.179996490478516, 54.439998626708984, 54.75599670410156, 55.14799880981445, 55.5260009765625, 55.83399963378906, 56.32599639892578, 56.317996978759766, 56.73800277709961, 56.73800277709961, 57.25199508666992, 57.15800094604492, 57.61399841308594, 57.81800079345703, 57.88800048828125, 58.15399932861328, 57.41400146484375, 58.14999771118164, 58.62999725341797, 58.62199783325195, 58.847999572753906, 58.52000045776367, 59.297996520996094, 59.380001068115234, 59.27799987792969, 59.50799560546875, 59.43799591064453, 59.57600021362305, 59.62399673461914, 59.94399642944336, 60.11199951171875, 60.073997497558594, 60.20399856567383, 60.227996826171875, 60.39999771118164, 60.451995849609375, 60.429996490478516, 61.794002532958984, 61.821998596191406, 61.93199920654297, 61.96599578857422, 61.961997985839844, 61.981998443603516, 62.018001556396484, 61.91600036621094, 62.19599914550781, 62.04199981689453, 62.127994537353516, 62.198001861572266, 62.22599792480469, 62.15399932861328, 62.06999969482422, 62.13999938964844, 62.163997650146484, 62.12199783325195, 62.137996673583984, 62.055999755859375, 62.18999481201172, 62.163997650146484, 62.21799850463867, 62.17399978637695, 62.23799514770508, 62.18000030517578, 62.185997009277344, 62.22199630737305, 62.141998291015625, 62.137996673583984], "accs5": [13.02199935913086, 21.825998306274414, 28.21599769592285, 34.1099967956543, 40.11600112915039, 44.37799835205078, 47.57999801635742, 51.26000213623047, 53.33799743652344, 57.089996337890625, 59.74599838256836, 61.28999710083008, 62.317996978759766, 64.4939956665039, 65.33599853515625, 66.66999816894531, 68.36799621582031, 69.69999694824219, 70.39600372314453, 71.16000366210938, 72.28400421142578, 72.83200073242188, 73.27999877929688, 73.57999420166016, 74.98600006103516, 75.0719985961914, 75.47200012207031, 76.14199829101562, 76.60199737548828, 77.31599426269531, 77.45599365234375, 77.51599884033203, 77.64799499511719, 78.06400299072266, 78.4159927368164, 78.35800170898438, 78.75, 78.92400360107422, 79.44999694824219, 79.47200012207031, 79.62200164794922, 79.80599975585938, 80.0219955444336, 80.23399353027344, 80.3280029296875, 80.58599853515625, 80.79999542236328, 80.90799713134766, 80.89599609375, 80.54199981689453, 80.99199676513672, 81.23399353027344, 81.20399475097656, 81.52999877929688, 81.29999542236328, 81.8499984741211, 81.87399291992188, 81.73999786376953, 81.96199798583984, 82.10199737548828, 82.17399597167969, 82.26799774169922, 82.25199890136719, 82.38199615478516, 82.45799255371094, 82.49600219726562, 82.29000091552734, 82.58599853515625, 82.79399871826172, 82.5739974975586, 83.55199432373047, 83.56199645996094, 83.5739974975586, 83.56800079345703, 83.60399627685547, 83.66400146484375, 83.69999694824219, 83.65399932861328, 83.73600006103516, 83.67399597167969, 83.7760009765625, 83.66799926757812, 83.72799682617188, 83.70800018310547, 83.7300033569336, 83.74800109863281, 83.78199768066406, 83.65199279785156, 83.7040023803711, 83.76399993896484, 83.76399993896484, 83.73199462890625, 83.7239990234375, 83.697998046875, 83.72599792480469, 83.79399871826172, 83.76799774169922, 83.77400207519531, 83.7300033569336, 83.7439956665039], "epoch_time": 935.3760921955109, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activebelief_5e-06_0_256_42.json <==
{"train_losses": [6.88036584854126, 6.70741605758667, 6.508456707000732, 6.304388046264648, 6.147346019744873, 6.029061317443848, 5.92567253112793, 5.831252098083496, 5.747633934020996, 5.657131195068359, 5.568669319152832, 5.492415428161621, 5.409739017486572, 5.3350348472595215, 5.260020732879639, 5.186830520629883, 5.112786769866943, 5.043724536895752, 4.974461078643799, 4.904050827026367, 4.833405017852783, 4.761308193206787, 4.69840145111084, 4.63135290145874, 4.56423807144165, 4.511253356933594, 4.442547798156738, 4.386815071105957, 4.329473972320557, 4.267149925231934, 4.221773147583008, 4.165194988250732, 4.114058971405029, 4.057462215423584, 4.012356758117676, 3.9612388610839844, 3.9239606857299805, 3.8712055683135986, 3.824244260787964, 3.786656618118286, 3.7529385089874268, 3.7100281715393066, 3.665313959121704, 3.631155490875244, 3.5914885997772217, 3.5534024238586426, 3.5204074382781982, 3.49155330657959, 3.45493745803833, 3.419297695159912, 3.3932456970214844, 3.370544195175171, 3.334975004196167, 3.3049442768096924, 3.2796216011047363, 3.2547788619995117, 3.23319935798645, 3.2062361240386963, 3.1792309284210205, 3.1550655364990234, 3.1316492557525635, 3.10925555229187, 3.0948379039764404, 3.0769898891448975, 3.0491621494293213, 3.0315053462982178, 3.015948534011841, 2.983877420425415, 2.981950044631958, 2.9593563079833984, 2.915778398513794, 2.911447763442993, 2.916898012161255, 2.9063467979431152, 2.9061155319213867, 2.902374267578125, 2.8991777896881104, 2.8996665477752686, 2.8987746238708496, 2.9003028869628906, 2.888812780380249, 2.8939576148986816, 2.8922157287597656, 2.8935606479644775, 2.8923544883728027, 2.891561508178711, 2.8947503566741943, 2.8949270248413086, 2.8895363807678223, 2.8910913467407227, 2.889997720718384, 2.8817219734191895, 2.8897829055786133, 2.8965117931365967, 2.889573812484741, 2.8939731121063232, 2.8919107913970947, 2.890134811401367, 2.8957724571228027, 2.8895645141601562], "accs1": [0.734000027179718, 1.1979999542236328, 1.7079999446868896, 2.2660000324249268, 2.881999969482422, 3.4479997158050537, 3.941999673843384, 4.776000022888184, 5.309999942779541, 5.8979997634887695, 6.593999862670898, 7.375999450683594, 8.017999649047852, 8.619999885559082, 9.445999145507812, 10.121999740600586, 10.87399959564209, 11.446000099182129, 12.288000106811523, 13.039999961853027, 13.803998947143555, 14.899998664855957, 15.629999160766602, 16.329999923706055, 17.24199867248535, 17.959999084472656, 18.845998764038086, 19.766000747680664, 20.610000610351562, 21.073999404907227, 22.073999404907227, 22.856000900268555, 23.714000701904297, 24.52199935913086, 24.941999435424805, 25.663999557495117, 26.51999855041504, 27.271997451782227, 28.169998168945312, 28.808000564575195, 29.461999893188477, 30.1200008392334, 30.658000946044922, 31.031999588012695, 31.881999969482422, 32.23599624633789, 32.823997497558594, 33.599998474121094, 34.12199783325195, 34.6719970703125, 35.038002014160156, 35.61399841308594, 36.33399963378906, 36.69200134277344, 37.12999725341797, 37.31999969482422, 38.0880012512207, 38.27799987792969, 38.82599639892578, 39.05799865722656, 39.88399887084961, 40.09400177001953, 40.45800018310547, 40.99399948120117, 41.11399841308594, 41.59000015258789, 41.74599838256836, 42.22200012207031, 42.47200012207031, 42.85799789428711, 43.54999923706055, 43.447998046875, 43.38999938964844, 43.49599838256836, 43.63999938964844, 43.68000030517578, 43.66600036621094, 43.72600173950195, 43.81199645996094, 43.76599884033203, 43.8380012512207, 43.715999603271484, 43.891998291015625, 43.78999710083008, 43.84000015258789, 43.78199768066406, 43.85799789428711, 43.79800033569336, 43.84000015258789, 43.88999938964844, 43.90999984741211, 43.805999755859375, 43.86399841308594, 43.83399963378906, 43.9379997253418, 43.7859992980957, 43.74199676513672, 43.71799850463867, 43.80399703979492, 43.90199661254883], "accs5": [2.5360000133514404, 4.377999782562256, 6.089999675750732, 7.593999862670898, 9.324000358581543, 10.703999519348145, 12.133999824523926, 13.772000312805176, 15.315999031066895, 16.53999900817871, 18.23200035095215, 19.649999618530273, 21.31599998474121, 22.68600082397461, 24.110000610351562, 25.615999221801758, 26.98400115966797, 28.13599967956543, 29.607999801635742, 30.95400047302246, 32.439998626708984, 33.88399887084961, 35.03199768066406, 36.37799835205078, 37.86800003051758, 38.9640007019043, 40.369998931884766, 41.68199920654297, 42.8599967956543, 43.81999969482422, 45.047996520996094, 46.167999267578125, 46.913997650146484, 48.23599624633789, 48.72999954223633, 49.625999450683594, 50.97800064086914, 51.709999084472656, 52.645999908447266, 53.55199432373047, 54.534000396728516, 55.18000030517578, 55.81999969482422, 56.316001892089844, 57.24599838256836, 57.407997131347656, 58.38999938964844, 59.23199462890625, 59.715999603271484, 60.20800018310547, 60.757999420166016, 61.39400100708008, 62.07599639892578, 62.6199951171875, 62.87800216674805, 63.35799789428711, 63.93000030517578, 64.05400085449219, 64.47599792480469, 64.7760009765625, 65.62599182128906, 65.7959976196289, 66.30400085449219, 66.69200134277344, 66.81800079345703, 67.18800354003906, 67.43199920654297, 67.95800018310547, 67.99800109863281, 68.41399383544922, 68.96399688720703, 69.03399658203125, 68.98399353027344, 69.19200134277344, 69.13200378417969, 69.18000030517578, 69.14199829101562, 69.197998046875, 69.23799896240234, 69.32599639892578, 69.4020004272461, 69.31999969482422, 69.34600067138672, 69.39600372314453, 69.33000183105469, 69.38799285888672, 69.36399841308594, 69.28399658203125, 69.36799621582031, 69.26599884033203, 69.40599822998047, 69.36599731445312, 69.41799926757812, 69.38600158691406, 69.35600280761719, 69.343994140625, 69.2959976196289, 69.32599639892578, 69.33399963378906, 69.40399932861328], "epoch_time": 944.1823906898499, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activeradam_0.0001_0_256_42.json <==
{"train_losses": [5.600971698760986, 4.375211238861084, 3.805011034011841, 3.455867052078247, 3.215853214263916, 3.025639295578003, 2.8722221851348877, 2.7580204010009766, 2.659771680831909, 2.5704245567321777, 2.486344337463379, 2.4271323680877686, 2.3692002296447754, 2.3166322708129883, 2.2671656608581543, 2.2263543605804443, 2.1798369884490967, 2.154287576675415, 2.1251256465911865, 2.093724250793457, 2.0647220611572266, 2.029083728790283, 2.0113561153411865, 1.9859161376953125, 1.9623948335647583, 1.9504094123840332, 1.9164310693740845, 1.91166353225708, 1.8851767778396606, 1.8668550252914429, 1.8596285581588745, 1.8370277881622314, 1.825806975364685, 1.8093570470809937, 1.7940462827682495, 1.7811418771743774, 1.7816954851150513, 1.7609928846359253, 1.7460483312606812, 1.7391598224639893, 1.7327816486358643, 1.722470760345459, 1.70547616481781, 1.6957701444625854, 1.694663166999817, 1.681503415107727, 1.672887921333313, 1.662082552909851, 1.6620755195617676, 1.6471824645996094, 1.6417255401611328, 1.6365822553634644, 1.6269216537475586, 1.6203054189682007, 1.6105862855911255, 1.6052300930023193, 1.605762243270874, 1.5929878950119019, 1.587350845336914, 1.5789037942886353, 1.5753190517425537, 1.5671331882476807, 1.5703898668289185, 1.5661176443099976, 1.5574315786361694, 1.554626703262329, 1.5489327907562256, 1.5364100933074951, 1.540730357170105, 1.5377835035324097, 1.4477492570877075, 1.4240671396255493, 1.4196805953979492, 1.4118908643722534, 1.4087350368499756, 1.4099522829055786, 1.4023765325546265, 1.4023014307022095, 1.3990544080734253, 1.3960744142532349, 1.3922028541564941, 1.386507272720337, 1.3894069194793701, 1.3811674118041992, 1.3843337297439575, 1.381207823753357, 1.3814483880996704, 1.387573003768921, 1.387052059173584, 1.3848836421966553, 1.38053560256958, 1.3823261260986328, 1.3835151195526123, 1.3841361999511719, 1.379012942314148, 1.38336181640625, 1.380993366241455, 1.3860936164855957, 1.3859004974365234, 1.3810114860534668], "accs1": [11.753999710083008, 22.374000549316406, 30.07200050354004, 34.077999114990234, 38.54199981689453, 40.291996002197266, 44.27000045776367, 44.7599983215332, 47.987998962402344, 49.17399978637695, 50.20600128173828, 50.980003356933594, 52.194000244140625, 52.652000427246094, 53.608001708984375, 55.25400161743164, 55.805999755859375, 55.801998138427734, 56.093997955322266, 56.8859977722168, 57.22599792480469, 57.992000579833984, 58.215999603271484, 57.85599899291992, 58.83799743652344, 58.70199966430664, 59.23199462890625, 59.512001037597656, 60.237998962402344, 59.77999496459961, 60.12799835205078, 60.64400100708008, 60.57599639892578, 61.09799575805664, 60.236000061035156, 60.67799758911133, 60.987998962402344, 61.64799880981445, 61.659996032714844, 62.03599548339844, 61.555999755859375, 62.361995697021484, 62.327999114990234, 62.4739990234375, 62.321998596191406, 62.48999786376953, 62.98999786376953, 62.64399719238281, 62.944000244140625, 62.82599639892578, 62.965999603271484, 62.91600036621094, 63.04800033569336, 63.04399871826172, 63.2079963684082, 63.650001525878906, 63.295997619628906, 63.275997161865234, 63.49799728393555, 63.69999694824219, 63.6879997253418, 63.62599563598633, 63.69599533081055, 63.86399841308594, 63.78200149536133, 63.86399841308594, 64.11199951171875, 64.28399658203125, 64.20199584960938, 63.90399932861328, 65.5999984741211, 65.68399810791016, 65.77599334716797, 65.80199432373047, 65.74800109863281, 65.88800048828125, 65.9000015258789, 65.78800201416016, 65.90399932861328, 65.81400299072266, 66.04000091552734, 65.96599578857422, 66.04000091552734, 66.0199966430664, 65.91799926757812, 66.01200103759766, 66.04199981689453, 65.97200012207031, 66.08999633789062, 65.99400329589844, 66.0719985961914, 66.01200103759766, 66.06400299072266, 66.0479965209961, 66.08599853515625, 66.14199829101562, 66.04999542236328, 66.15599822998047, 66.09400177001953, 65.97200012207031], "accs5": [28.380001068115234, 45.805999755859375, 55.019996643066406, 59.810001373291016, 64.24799346923828, 65.94400024414062, 69.47000122070312, 70.44599914550781, 73.21599578857422, 74.15599822998047, 74.99200439453125, 75.61199951171875, 76.69000244140625, 76.95399475097656, 77.90399932861328, 78.89800262451172, 79.30400085449219, 79.3280029296875, 79.5199966430664, 80.11599731445312, 80.37200164794922, 80.85199737548828, 81.0719985961914, 81.052001953125, 81.5479965209961, 81.44599914550781, 81.8699951171875, 82.08999633789062, 82.52799224853516, 82.21600341796875, 82.5999984741211, 82.81999969482422, 82.68799591064453, 83.27399444580078, 82.58000183105469, 82.89199829101562, 83.197998046875, 83.5219955444336, 83.73600006103516, 83.87999725341797, 83.56199645996094, 84.13400268554688, 84.09599304199219, 84.07799530029297, 84.07599639892578, 84.21399688720703, 84.60399627685547, 84.2459945678711, 84.47599792480469, 84.47599792480469, 84.43799591064453, 84.55199432373047, 84.55599212646484, 84.65999603271484, 84.56400299072266, 84.99199676513672, 84.82599639892578, 84.60800170898438, 84.99800109863281, 84.95800018310547, 85.01799774169922, 84.87599182128906, 84.98199462890625, 85.0199966430664, 84.93399810791016, 84.96399688720703, 85.06800079345703, 85.32999420166016, 85.45599365234375, 85.23999786376953, 86.22599792480469, 86.2439956665039, 86.26599884033203, 86.23399353027344, 86.28199768066406, 86.30599975585938, 86.36199951171875, 86.35199737548828, 86.35999298095703, 86.28399658203125, 86.42599487304688, 86.33399963378906, 86.31800079345703, 86.38999938964844, 86.40599822998047, 86.2959976196289, 86.40999603271484, 86.33200073242188, 86.39399719238281, 86.34199523925781, 86.36199951171875, 86.31800079345703, 86.3759994506836, 86.33200073242188, 86.39399719238281, 86.42999267578125, 86.35599517822266, 86.42399597167969, 86.37799835205078, 86.39999389648438], "epoch_time": 950.284502029419, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activeradam_0.0005_0_256_42.json <==
{"train_losses": [5.188555717468262, 3.710460901260376, 3.1285295486450195, 2.821338415145874, 2.6258022785186768, 2.4788095951080322, 2.3673765659332275, 2.284471035003662, 2.211677074432373, 2.1503095626831055, 2.0908830165863037, 2.04573917388916, 2.0070910453796387, 1.9704817533493042, 1.9360672235488892, 1.902024269104004, 1.8725390434265137, 1.8542242050170898, 1.830346941947937, 1.8077025413513184, 1.788527488708496, 1.7607916593551636, 1.7496510744094849, 1.730080246925354, 1.7112144231796265, 1.7031866312026978, 1.6786726713180542, 1.6788026094436646, 1.6532753705978394, 1.6416168212890625, 1.63692307472229, 1.6216121912002563, 1.6124590635299683, 1.5959770679473877, 1.5866875648498535, 1.5789908170700073, 1.5778462886810303, 1.5618867874145508, 1.551453709602356, 1.5455611944198608, 1.5452327728271484, 1.5330344438552856, 1.5194796323776245, 1.5142314434051514, 1.5098992586135864, 1.496522307395935, 1.4961785078048706, 1.4891932010650635, 1.4832044839859009, 1.470469355583191, 1.4729584455490112, 1.467061996459961, 1.4582511186599731, 1.4532302618026733, 1.4466447830200195, 1.4383635520935059, 1.4444679021835327, 1.4403687715530396, 1.4318467378616333, 1.4242557287216187, 1.4133363962173462, 1.4135630130767822, 1.4145840406417847, 1.4109960794448853, 1.4035706520080566, 1.4009913206100464, 1.3964548110961914, 1.385550618171692, 1.390088677406311, 1.3829925060272217, 1.2973313331604004, 1.2737935781478882, 1.2725474834442139, 1.2651000022888184, 1.2580715417861938, 1.2528668642044067, 1.2485876083374023, 1.2433981895446777, 1.2453160285949707, 1.2460353374481201, 1.2371894121170044, 1.2354671955108643, 1.2332924604415894, 1.2325211763381958, 1.230860948562622, 1.228084921836853, 1.2294625043869019, 1.234763264656067, 1.2224013805389404, 1.2279142141342163, 1.2285079956054688, 1.2239947319030762, 1.2260218858718872, 1.2298705577850342, 1.2252519130706787, 1.2254414558410645, 1.2263060808181763, 1.2258963584899902, 1.222639799118042, 1.2271112203598022], "accs1": [18.527999877929688, 32.80799865722656, 40.503997802734375, 44.89399719238281, 49.604000091552734, 51.965999603271484, 53.32999801635742, 54.64599609375, 55.68199920654297, 56.39199447631836, 56.981998443603516, 57.36399841308594, 58.439998626708984, 59.215999603271484, 59.625999450683594, 59.68600082397461, 60.68400192260742, 61.007999420166016, 61.09799575805664, 61.474002838134766, 62.19999694824219, 62.3380012512207, 62.051998138427734, 62.519996643066406, 62.94599914550781, 62.80800247192383, 63.12999725341797, 63.14799880981445, 63.39399719238281, 63.50199508666992, 63.59199905395508, 63.73599624633789, 64.23199462890625, 63.361995697021484, 64.11599731445312, 64.51799774169922, 64.35199737548828, 64.5199966430664, 64.33599853515625, 64.697998046875, 64.76799774169922, 64.75399780273438, 64.78399658203125, 64.9739990234375, 65.0219955444336, 64.84600067138672, 65.29000091552734, 65.23799896240234, 65.33199310302734, 65.21399688720703, 65.24800109863281, 65.30000305175781, 65.30000305175781, 64.9739990234375, 65.60199737548828, 65.7719955444336, 65.69000244140625, 65.9020004272461, 66.08799743652344, 65.61199951171875, 65.54399871826172, 65.79399871826172, 65.75599670410156, 65.75399780273438, 66.02599334716797, 65.79000091552734, 65.62599182128906, 66.00799560546875, 65.7719955444336, 65.83000183105469, 67.23200225830078, 67.25800323486328, 67.37200164794922, 67.33599853515625, 67.30799865722656, 67.28599548339844, 67.3280029296875, 67.33799743652344, 67.45399475097656, 67.45600128173828, 67.53399658203125, 67.56399536132812, 67.51200103759766, 67.50599670410156, 67.51799774169922, 67.46199798583984, 67.44999694824219, 67.48600006103516, 67.38599395751953, 67.38399505615234, 67.56399536132812, 67.62399291992188, 67.58599853515625, 67.54999542236328, 67.61199951171875, 67.5260009765625, 67.56199645996094, 67.61599731445312, 67.56999969482422, 67.45600128173828], "accs5": [39.895999908447266, 58.79199981689453, 66.66999816894531, 70.93599700927734, 74.75199890136719, 76.40199279785156, 77.75199890136719, 78.64199829101562, 79.22999572753906, 79.7459945678711, 80.34600067138672, 80.72799682617188, 81.43199920654297, 82.05399322509766, 82.45199584960938, 82.21399688720703, 82.83799743652344, 83.14199829101562, 83.34400177001953, 83.31399536132812, 83.91799926757812, 84.02799987792969, 83.86599731445312, 84.24800109863281, 84.44599151611328, 84.60599517822266, 84.62799835205078, 84.65399932861328, 84.77400207519531, 85.01399993896484, 85.13599395751953, 84.98999786376953, 85.23799896240234, 84.86000061035156, 85.32599639892578, 85.47200012207031, 85.50799560546875, 85.56199645996094, 85.38800048828125, 85.72999572753906, 85.86599731445312, 85.74199676513672, 85.64599609375, 85.77999877929688, 85.90399932861328, 85.98999786376953, 86.01599884033203, 86.04999542236328, 86.15799713134766, 86.08799743652344, 86.05599975585938, 86.11199951171875, 85.79399871826172, 85.90599822998047, 86.1520004272461, 86.31599426269531, 86.27999877929688, 86.36800384521484, 86.43599700927734, 86.10599517822266, 86.26200103759766, 86.41399383544922, 86.48600006103516, 86.4280014038086, 86.47599792480469, 86.33799743652344, 86.40999603271484, 86.5459976196289, 86.49199676513672, 86.3759994506836, 87.31399536132812, 87.36000061035156, 87.34200286865234, 87.39799499511719, 87.38200378417969, 87.36199951171875, 87.50199890136719, 87.46399688720703, 87.50799560546875, 87.4439926147461, 87.57799530029297, 87.47999572753906, 87.5999984741211, 87.5260009765625, 87.55599975585938, 87.54999542236328, 87.53799438476562, 87.5199966430664, 87.52399444580078, 87.57799530029297, 87.56200408935547, 87.5260009765625, 87.50399780273438, 87.52200317382812, 87.60199737548828, 87.54000091552734, 87.5479965209961, 87.54999542236328, 87.54000091552734, 87.56399536132812], "epoch_time": 942.3314933776855, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activeradam_0.001_0_256_42.json <==
{"train_losses": [5.132108211517334, 3.525167465209961, 2.9537227153778076, 2.673001527786255, 2.495999336242676, 2.3641862869262695, 2.263129234313965, 2.190713882446289, 2.126629114151001, 2.069223642349243, 2.0143816471099854, 1.9761630296707153, 1.9382679462432861, 1.9066637754440308, 1.8720048666000366, 1.84440016746521, 1.8180477619171143, 1.8047404289245605, 1.7793110609054565, 1.7571384906768799, 1.7390531301498413, 1.7149713039398193, 1.7019927501678467, 1.6842700242996216, 1.669846773147583, 1.660549283027649, 1.6383302211761475, 1.6340538263320923, 1.6146600246429443, 1.6028496026992798, 1.598840355873108, 1.5813661813735962, 1.576889991760254, 1.560583472251892, 1.552105188369751, 1.5404932498931885, 1.542883038520813, 1.5289438962936401, 1.5171483755111694, 1.5135010480880737, 1.5110135078430176, 1.499989628791809, 1.4874900579452515, 1.4841513633728027, 1.4758208990097046, 1.469204068183899, 1.4646371603012085, 1.4584858417510986, 1.4543877840042114, 1.4407477378845215, 1.4412860870361328, 1.439332127571106, 1.4280513525009155, 1.4234890937805176, 1.4187067747116089, 1.4135206937789917, 1.415771722793579, 1.411653757095337, 1.4040026664733887, 1.3957427740097046, 1.3869538307189941, 1.390032172203064, 1.3875073194503784, 1.3868285417556763, 1.3809608221054077, 1.3775511980056763, 1.3723341226577759, 1.3597990274429321, 1.3667354583740234, 1.358198881149292, 1.2721610069274902, 1.2495920658111572, 1.246286392211914, 1.2373014688491821, 1.232615351676941, 1.2294912338256836, 1.2216697931289673, 1.217591643333435, 1.2184544801712036, 1.2209326028823853, 1.2123128175735474, 1.2040542364120483, 1.2048048973083496, 1.2046304941177368, 1.200842022895813, 1.2014617919921875, 1.2063347101211548, 1.2032272815704346, 1.2010043859481812, 1.1969480514526367, 1.1971040964126587, 1.1977790594100952, 1.2016886472702026, 1.2051019668579102, 1.1986414194107056, 1.2003029584884644, 1.2016891241073608, 1.2008041143417358, 1.2024710178375244, 1.1961207389831543], "accs1": [21.091999053955078, 35.347999572753906, 43.91600036621094, 48.06800079345703, 51.42599868774414, 53.354000091552734, 54.881996154785156, 56.099998474121094, 54.69200134277344, 58.13199996948242, 57.56999969482422, 59.25799560546875, 59.16400146484375, 60.78799819946289, 60.98999786376953, 60.951995849609375, 61.659996032714844, 61.67399978637695, 61.92799758911133, 62.305999755859375, 62.9579963684082, 63.19000244140625, 62.50999450683594, 63.39399719238281, 63.003997802734375, 63.31599807739258, 63.492000579833984, 63.83799743652344, 64.27400207519531, 64.13399505615234, 64.61000061035156, 64.44999694824219, 64.37199401855469, 64.7300033569336, 64.5739974975586, 64.63400268554688, 64.73600006103516, 65.26399993896484, 64.98600006103516, 65.2719955444336, 65.04399871826172, 65.05000305175781, 65.37799835205078, 65.63199615478516, 65.36199951171875, 65.76599884033203, 65.78599548339844, 65.53399658203125, 65.36799621582031, 65.62799835205078, 65.71599578857422, 65.78199768066406, 65.59199523925781, 65.82799530029297, 65.70999908447266, 66.00199890136719, 65.83399963378906, 66.06599426269531, 65.86399841308594, 65.75799560546875, 65.98799896240234, 65.96599578857422, 66.11799621582031, 66.29999542236328, 66.00199890136719, 66.04199981689453, 65.97200012207031, 65.96399688720703, 66.25399780273438, 65.91999816894531, 67.31399536132812, 67.39599609375, 67.40999603271484, 67.54199981689453, 67.37200164794922, 67.41600036621094, 67.47599792480469, 67.5260009765625, 67.57599639892578, 67.59200286865234, 67.74199676513672, 67.57999420166016, 67.68399810791016, 67.60399627685547, 67.57999420166016, 67.61199951171875, 67.60599517822266, 67.58599853515625, 67.66999816894531, 67.56199645996094, 67.76200103759766, 67.57999420166016, 67.57999420166016, 67.78800201416016, 67.71800231933594, 67.7199935913086, 67.73600006103516, 67.69999694824219, 67.60999298095703, 67.65999603271484], "accs5": [43.50600051879883, 61.6199951171875, 69.70199584960938, 73.76599884033203, 76.47000122070312, 77.76399993896484, 78.93999481201172, 79.76399993896484, 78.4959945678711, 81.2760009765625, 80.66999816894531, 81.93599700927734, 81.77999877929688, 83.01000213623047, 83.27399444580078, 83.19400024414062, 83.62000274658203, 83.73799896240234, 83.75599670410156, 84.02599334716797, 84.43000030517578, 84.56199645996094, 84.2300033569336, 84.71399688720703, 84.6780014038086, 84.96800231933594, 84.99400329589844, 85.27799987792969, 85.2979965209961, 85.17999267578125, 85.64399719238281, 85.3759994506836, 85.44400024414062, 85.62799835205078, 85.54399871826172, 85.67399597167969, 85.76599884033203, 86.06399536132812, 85.89999389648438, 86.1259994506836, 86.01200103759766, 85.92599487304688, 86.1199951171875, 86.13399505615234, 86.20199584960938, 86.15999603271484, 86.2439956665039, 86.1780014038086, 86.18599700927734, 86.14399719238281, 86.20800018310547, 86.36399841308594, 86.12799835205078, 86.3499984741211, 86.3499984741211, 86.47200012207031, 86.51399230957031, 86.46399688720703, 86.44999694824219, 86.48200225830078, 86.59200286865234, 86.48600006103516, 86.6780014038086, 86.60399627685547, 86.59200286865234, 86.65399169921875, 86.49999237060547, 86.48600006103516, 86.68399810791016, 86.64399719238281, 87.43399810791016, 87.4739990234375, 87.4679946899414, 87.62200164794922, 87.53799438476562, 87.48600006103516, 87.60399627685547, 87.52799987792969, 87.58799743652344, 87.56200408935547, 87.68000030517578, 87.62399291992188, 87.66399383544922, 87.65799713134766, 87.65999603271484, 87.66200256347656, 87.67799377441406, 87.64199829101562, 87.65399932861328, 87.63800048828125, 87.6939926147461, 87.63399505615234, 87.68999481201172, 87.72000122070312, 87.65999603271484, 87.65799713134766, 87.5979995727539, 87.61599731445312, 87.61000061035156, 87.63800048828125], "epoch_time": 953.3912236690521, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activeradam_0.005_0_256_42.json <==
{"train_losses": [5.11362886428833, 3.4305975437164307, 2.9035046100616455, 2.651705503463745, 2.495020627975464, 2.3759262561798096, 2.284311294555664, 2.221021890640259, 2.1615912914276123, 2.109555959701538, 2.057142734527588, 2.021172046661377, 1.989445447921753, 1.955160140991211, 1.9250123500823975, 1.8968276977539062, 1.868818998336792, 1.8548566102981567, 1.8323090076446533, 1.8145604133605957, 1.7967007160186768, 1.7731608152389526, 1.7574806213378906, 1.7402851581573486, 1.7274742126464844, 1.7179908752441406, 1.6960771083831787, 1.694481611251831, 1.669373869895935, 1.6601423025131226, 1.6537089347839355, 1.6394871473312378, 1.6351025104522705, 1.621427297592163, 1.6096640825271606, 1.5985904932022095, 1.60188627243042, 1.5864098072052002, 1.5733622312545776, 1.5702381134033203, 1.5693901777267456, 1.5593276023864746, 1.5477133989334106, 1.540977120399475, 1.534912347793579, 1.526917576789856, 1.522580623626709, 1.5206576585769653, 1.5125198364257812, 1.501534342765808, 1.4989631175994873, 1.4984385967254639, 1.4903860092163086, 1.4828648567199707, 1.4764561653137207, 1.4719479084014893, 1.4721944332122803, 1.4761433601379395, 1.4621957540512085, 1.456304907798767, 1.4481157064437866, 1.4494866132736206, 1.446851134300232, 1.446831226348877, 1.439128041267395, 1.4346622228622437, 1.4313113689422607, 1.4215350151062012, 1.4279155731201172, 1.420767903327942, 1.3176699876785278, 1.2920024394989014, 1.2893638610839844, 1.279840111732483, 1.2726795673370361, 1.2692632675170898, 1.2626314163208008, 1.2582424879074097, 1.2611709833145142, 1.2585757970809937, 1.2488369941711426, 1.2447932958602905, 1.2438435554504395, 1.2444840669631958, 1.2398673295974731, 1.239384412765503, 1.240142583847046, 1.2450077533721924, 1.231353759765625, 1.239158034324646, 1.238804817199707, 1.2310645580291748, 1.2350431680679321, 1.240071415901184, 1.235886812210083, 1.2331715822219849, 1.2338316440582275, 1.23495352268219, 1.2339340448379517, 1.2345002889633179], "accs1": [25.97599983215332, 39.45199966430664, 42.3120002746582, 48.30799865722656, 51.145999908447266, 52.33799743652344, 54.305999755859375, 55.077999114990234, 55.47599792480469, 57.44199752807617, 57.74799728393555, 58.28399658203125, 58.18799591064453, 58.63800048828125, 59.4219970703125, 59.92000198364258, 60.354000091552734, 60.917999267578125, 61.185997009277344, 59.65599822998047, 61.14999771118164, 61.93199920654297, 62.0880012512207, 62.13199996948242, 62.55399703979492, 62.62999725341797, 62.89399719238281, 62.46599578857422, 63.60399627685547, 63.21799850463867, 63.65199661254883, 63.46799850463867, 63.38999938964844, 63.75, 63.69199752807617, 63.89399719238281, 63.8120002746582, 64.1500015258789, 64.22000122070312, 64.01799774169922, 64.24600219726562, 64.2239990234375, 64.36799621582031, 64.4739990234375, 64.5719985961914, 64.5199966430664, 64.01000213623047, 64.73199462890625, 64.79199981689453, 64.72000122070312, 64.98999786376953, 65.27000427246094, 64.90199279785156, 64.59600067138672, 65.10800170898438, 64.9679946899414, 65.18799591064453, 65.52599334716797, 65.1259994506836, 65.01399993896484, 65.40599822998047, 65.43399810791016, 65.42599487304688, 65.70599365234375, 65.58599853515625, 65.42599487304688, 65.25799560546875, 65.72000122070312, 65.69400024414062, 65.65599822998047, 67.21800231933594, 67.24199676513672, 67.302001953125, 67.39599609375, 67.28399658203125, 67.38800048828125, 67.44999694824219, 67.42999267578125, 67.3759994506836, 67.40599822998047, 67.46599578857422, 67.53399658203125, 67.45999908447266, 67.49800109863281, 67.43399810791016, 67.46800231933594, 67.48399353027344, 67.51399993896484, 67.54199981689453, 67.54199981689453, 67.45600128173828, 67.5260009765625, 67.51799774169922, 67.5739974975586, 67.55999755859375, 67.64599609375, 67.50999450683594, 67.552001953125, 67.58599853515625, 67.50199890136719], "accs5": [49.81199645996094, 65.2459945678711, 67.55999755859375, 73.5260009765625, 75.45600128173828, 76.66999816894531, 78.09199523925781, 78.86000061035156, 79.08999633789062, 80.5459976196289, 80.81600189208984, 81.31999969482422, 80.87399291992188, 81.41399383544922, 82.35199737548828, 82.41600036621094, 82.65399932861328, 83.08399963378906, 83.35600280761719, 82.15599822998047, 83.13799285888672, 83.87000274658203, 83.74199676513672, 83.93799591064453, 84.38199615478516, 84.44599151611328, 84.48999786376953, 84.31199645996094, 84.9540023803711, 84.55000305175781, 84.9959945678711, 84.9280014038086, 84.95999908447266, 85.03800201416016, 85.12999725341797, 85.17999267578125, 85.26799774169922, 85.42999267578125, 85.38599395751953, 85.56400299072266, 85.30999755859375, 85.4159927368164, 85.50799560546875, 85.48600006103516, 85.7199935913086, 85.63800048828125, 85.21199798583984, 85.75199890136719, 85.77999877929688, 85.93599700927734, 85.99800109863281, 86.03599548339844, 85.83999633789062, 85.78199768066406, 86.02999877929688, 86.00399780273438, 86.03399658203125, 86.1780014038086, 85.88199615478516, 85.94999694824219, 86.13599395751953, 86.2760009765625, 86.21599578857422, 86.36599731445312, 86.41600036621094, 86.20599365234375, 86.06999206542969, 86.26799774169922, 86.22999572753906, 86.40599822998047, 87.19599914550781, 87.24800109863281, 87.1939926147461, 87.2979965209961, 87.26599884033203, 87.20800018310547, 87.32999420166016, 87.41799926757812, 87.40599822998047, 87.32599639892578, 87.447998046875, 87.45600128173828, 87.49600219726562, 87.447998046875, 87.45600128173828, 87.37999725341797, 87.46399688720703, 87.33999633789062, 87.36000061035156, 87.41200256347656, 87.4439926147461, 87.48399353027344, 87.41200256347656, 87.39799499511719, 87.45800018310547, 87.48799896240234, 87.41600036621094, 87.42399597167969, 87.52799987792969, 87.40399932861328], "epoch_time": 955.366902589798, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activeradam_0.01_0_256_42.json <==
{"train_losses": [5.1573486328125, 3.546863317489624, 3.0497374534606934, 2.8044703006744385, 2.653416633605957, 2.533622980117798, 2.4439432621002197, 2.379161834716797, 2.3173933029174805, 2.262547254562378, 2.211951494216919, 2.1737759113311768, 2.138833999633789, 2.1046736240386963, 2.074564218521118, 2.0434062480926514, 2.0186052322387695, 2.0019631385803223, 1.9790395498275757, 1.9588161706924438, 1.9395289421081543, 1.9120787382125854, 1.904235601425171, 1.8828973770141602, 1.868635654449463, 1.8624098300933838, 1.8375694751739502, 1.8303567171096802, 1.8132158517837524, 1.7982982397079468, 1.7961572408676147, 1.779576301574707, 1.772156834602356, 1.7594019174575806, 1.7491942644119263, 1.736432433128357, 1.7391413450241089, 1.725083827972412, 1.7122842073440552, 1.7088874578475952, 1.7075694799423218, 1.69933021068573, 1.684980034828186, 1.6835315227508545, 1.675899624824524, 1.6628140211105347, 1.6646647453308105, 1.6537779569625854, 1.6507456302642822, 1.6411851644515991, 1.6370404958724976, 1.6355103254318237, 1.62542724609375, 1.6203709840774536, 1.6172467470169067, 1.608115553855896, 1.6131242513656616, 1.6085665225982666, 1.600291132926941, 1.5936510562896729, 1.5849066972732544, 1.5871450901031494, 1.585604190826416, 1.584595799446106, 1.5781365633010864, 1.571714162826538, 1.56919264793396, 1.5566885471343994, 1.565948486328125, 1.554746389389038, 1.437847375869751, 1.4127367734909058, 1.405598521232605, 1.3992741107940674, 1.3923568725585938, 1.3870793581008911, 1.3786418437957764, 1.3760945796966553, 1.3772566318511963, 1.3786513805389404, 1.3629707098007202, 1.360336422920227, 1.358591914176941, 1.3578301668167114, 1.3535476922988892, 1.354150414466858, 1.3607089519500732, 1.3553704023361206, 1.3499943017959595, 1.3496782779693604, 1.352400779724121, 1.3484781980514526, 1.3544975519180298, 1.3545771837234497, 1.347414255142212, 1.3505675792694092, 1.3530341386795044, 1.3544038534164429, 1.3549991846084595, 1.3483842611312866], "accs1": [22.583999633789062, 35.073997497558594, 41.538002014160156, 43.663997650146484, 47.00600051879883, 48.75599670410156, 51.145999908447266, 50.99599838256836, 53.545997619628906, 53.66600036621094, 54.8339958190918, 55.131996154785156, 55.821998596191406, 57.01599884033203, 57.269996643066406, 57.849998474121094, 58.119998931884766, 58.406002044677734, 57.60799789428711, 58.645999908447266, 59.33399963378906, 59.805999755859375, 59.72999954223633, 59.939998626708984, 59.88800048828125, 60.6719970703125, 60.6099967956543, 60.869998931884766, 61.659996032714844, 61.43000030517578, 61.28999710083008, 61.52399826049805, 60.93199920654297, 61.93400192260742, 61.46799850463867, 61.805999755859375, 62.19399642944336, 62.685997009277344, 61.97200012207031, 62.77799606323242, 62.746002197265625, 62.65599822998047, 62.46399688720703, 62.9579963684082, 62.795997619628906, 63.124000549316406, 63.03799819946289, 63.10399627685547, 63.33000183105469, 62.935997009277344, 62.99599838256836, 63.365997314453125, 63.323997497558594, 63.22999572753906, 63.51000213623047, 63.433998107910156, 63.633995056152344, 63.795997619628906, 63.85399627685547, 63.56599807739258, 64.18600463867188, 63.720001220703125, 64.16600036621094, 63.86799621582031, 63.6879997253418, 63.839996337890625, 64.02999877929688, 64.2919921875, 64.31800079345703, 64.06399536132812, 66.01399993896484, 66.04999542236328, 66.16199493408203, 66.23799896240234, 66.21599578857422, 66.15599822998047, 66.36399841308594, 66.35800170898438, 66.36199951171875, 66.39800262451172, 66.55599975585938, 66.50599670410156, 66.54199981689453, 66.46599578857422, 66.51799774169922, 66.47200012207031, 66.54399871826172, 66.50199890136719, 66.49800109863281, 66.39999389648438, 66.50999450683594, 66.50599670410156, 66.39999389648438, 66.5999984741211, 66.6259994506836, 66.58599853515625, 66.51799774169922, 66.56599426269531, 66.48799896240234, 66.43199920654297], "accs5": [44.525997161865234, 60.295997619628906, 66.3479995727539, 68.98200225830078, 71.84199523925781, 73.54800415039062, 75.38200378417969, 75.53600311279297, 77.61799621582031, 77.5739974975586, 78.65999603271484, 78.77999877929688, 79.10999298095703, 80.41799926757812, 80.5199966430664, 80.80599975585938, 81.0199966430664, 81.5199966430664, 80.93199920654297, 81.38399505615234, 81.85600280761719, 82.16399383544922, 82.18799591064453, 82.40599822998047, 82.51199340820312, 82.83999633789062, 82.93600463867188, 83.06999969482422, 83.60399627685547, 83.46199798583984, 83.4419937133789, 83.57799530029297, 83.22799682617188, 83.75799560546875, 83.44999694824219, 83.6919937133789, 84.1240005493164, 84.1719970703125, 83.95999908447266, 84.19999694824219, 84.27799987792969, 84.14799499511719, 84.30799865722656, 84.47799682617188, 84.37999725341797, 84.62199401855469, 84.52799987792969, 84.58799743652344, 84.64199829101562, 84.6919937133789, 84.53599548339844, 84.77799987792969, 84.64599609375, 84.6240005493164, 84.7719955444336, 84.85800170898438, 84.98799896240234, 85.05999755859375, 84.9959945678711, 84.9280014038086, 85.13199615478516, 85.04399871826172, 85.22599792480469, 84.99800109863281, 85.20800018310547, 85.14800262451172, 85.18799591064453, 85.38800048828125, 85.31599426269531, 85.1719970703125, 86.302001953125, 86.31399536132812, 86.48999786376953, 86.56399536132812, 86.5260009765625, 86.53800201416016, 86.55599975585938, 86.69999694824219, 86.63999938964844, 86.64599609375, 86.74800109863281, 86.73399353027344, 86.70399475097656, 86.75, 86.73999786376953, 86.72999572753906, 86.7199935913086, 86.73999786376953, 86.80399322509766, 86.72799682617188, 86.76200103759766, 86.70999908447266, 86.75399780273438, 86.73799896240234, 86.76599884033203, 86.80399322509766, 86.79199981689453, 86.80399322509766, 86.72999572753906, 86.76799774169922], "epoch_time": 951.162695646286, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activeradam_0.05_0_256_42.json <==
{"train_losses": [5.883343696594238, 4.891260147094727, 4.432981491088867, 4.170394420623779, 3.989995002746582, 3.8474979400634766, 3.7287168502807617, 3.638014554977417, 3.5667967796325684, 3.502366781234741, 3.4359400272369385, 3.3844316005706787, 3.334636688232422, 3.2893588542938232, 3.2496960163116455, 3.2117927074432373, 3.177661418914795, 3.1501080989837646, 3.126969575881958, 3.0962889194488525, 3.0666463375091553, 3.034851551055908, 3.0211989879608154, 2.9951064586639404, 2.9699692726135254, 2.9634037017822266, 2.9343559741973877, 2.9291770458221436, 2.901872396469116, 2.8892476558685303, 2.8819704055786133, 2.8612215518951416, 2.850205421447754, 2.8308637142181396, 2.8198513984680176, 2.806332588195801, 2.8018569946289062, 2.7886099815368652, 2.7731082439422607, 2.7645576000213623, 2.7679314613342285, 2.752671480178833, 2.736954689025879, 2.7263681888580322, 2.722064971923828, 2.70798659324646, 2.7095141410827637, 2.7209956645965576, 2.6897430419921875, 2.6791484355926514, 2.677302360534668, 2.675262928009033, 2.6677074432373047, 2.6523208618164062, 2.6490492820739746, 2.6785218715667725, 2.6399385929107666, 2.6388967037200928, 2.659025192260742, 2.633124828338623, 2.61832332611084, 2.6156609058380127, 2.612510919570923, 2.6167776584625244, 2.6063790321350098, 2.6004748344421387, 2.6089236736297607, 2.5824294090270996, 2.5983214378356934, 2.5841963291168213, 2.419358015060425, 2.3927388191223145, 2.389719009399414, 2.373616933822632, 2.3729166984558105, 2.3663432598114014, 2.358368158340454, 2.355191230773926, 2.3606951236724854, 2.3560776710510254, 2.3356873989105225, 2.334367036819458, 2.33345103263855, 2.335075855255127, 2.331939220428467, 2.3291311264038086, 2.332118272781372, 2.33642315864563, 2.329758882522583, 2.3261501789093018, 2.3278260231018066, 2.3237085342407227, 2.3338212966918945, 2.336510181427002, 2.3292806148529053, 2.3301615715026855, 2.3307249546051025, 2.3298356533050537, 2.3333094120025635, 2.3244552612304688], "accs1": [9.17199993133545, 15.405999183654785, 17.863998413085938, 21.52400016784668, 21.357999801635742, 27.045997619628906, 28.492000579833984, 30.729999542236328, 31.933998107910156, 33.67599868774414, 34.08199691772461, 35.14799880981445, 34.987998962402344, 35.507999420166016, 36.659996032714844, 37.981998443603516, 38.41999816894531, 39.06399917602539, 38.16600036621094, 40.37199783325195, 40.86399841308594, 41.22200012207031, 40.79199981689453, 41.79999923706055, 42.19599914550781, 41.8120002746582, 42.69200134277344, 42.76599884033203, 43.77799987792969, 43.689998626708984, 43.49199676513672, 44.13999938964844, 44.8120002746582, 43.69599914550781, 45.152000427246094, 45.04199981689453, 45.14799880981445, 45.60799789428711, 46.26199722290039, 46.249996185302734, 46.694000244140625, 46.874000549316406, 46.32999801635742, 46.263999938964844, 47.13800048828125, 47.183998107910156, 47.447998046875, 47.47200012207031, 47.40199661254883, 47.97999954223633, 47.65999984741211, 47.82999801635742, 46.76799774169922, 47.961997985839844, 47.50599670410156, 48.50799560546875, 48.645999908447266, 48.96799850463867, 48.933998107910156, 48.763999938964844, 48.33599853515625, 49.1359977722168, 48.86399841308594, 48.71200180053711, 49.347999572753906, 49.459999084472656, 49.64999771118164, 49.42799758911133, 49.24799728393555, 49.429996490478516, 53.06599807739258, 53.305999755859375, 53.347999572753906, 53.503997802734375, 53.429996490478516, 53.67599868774414, 53.705997467041016, 53.72599792480469, 53.7339973449707, 53.593997955322266, 54.141998291015625, 54.20800018310547, 54.11800003051758, 54.1099967956543, 54.060001373291016, 54.097999572753906, 54.131996154785156, 54.141998291015625, 54.10000228881836, 54.11800003051758, 54.09600067138672, 54.097999572753906, 54.1879997253418, 54.125999450683594, 54.185997009277344, 54.32599639892578, 54.13399887084961, 54.21599578857422, 54.12200164794922, 54.152000427246094], "accs5": [23.577999114990234, 35.0620002746582, 39.11799621582031, 45.5359992980957, 45.279998779296875, 53.04399871826172, 54.391998291015625, 57.25600051879883, 58.45000076293945, 60.16600036621094, 60.72599792480469, 61.62999725341797, 61.604000091552734, 62.115997314453125, 63.52399444580078, 64.5199966430664, 64.95000457763672, 66.15999603271484, 64.5260009765625, 67.04199981689453, 67.52399444580078, 67.75999450683594, 67.4780044555664, 68.26599884033203, 68.89199829101562, 68.83200073242188, 69.3239974975586, 69.51599884033203, 70.20800018310547, 70.37799835205078, 69.87999725341797, 70.33000183105469, 71.13600158691406, 70.30999755859375, 71.35799407958984, 71.3219985961914, 71.2979965209961, 71.97200012207031, 72.09400177001953, 72.17599487304688, 72.63199615478516, 72.71199798583984, 72.2040023803711, 71.97599792480469, 73.06599426269531, 73.21800231933594, 73.39399719238281, 73.39800262451172, 73.38599395751953, 73.92999267578125, 73.47200012207031, 73.552001953125, 72.6240005493164, 73.92599487304688, 73.45199584960938, 74.30399322509766, 74.27999877929688, 74.53199768066406, 74.5479965209961, 74.33200073242188, 73.90399932861328, 74.71599578857422, 74.53800201416016, 74.38999938964844, 74.8219985961914, 75.0459976196289, 74.68799591064453, 75.04999542236328, 74.93199920654297, 74.99800109863281, 77.4679946899414, 77.63400268554688, 77.61399841308594, 77.63599395751953, 77.83799743652344, 77.87000274658203, 77.9739990234375, 77.96599578857422, 77.9800033569336, 77.94400024414062, 78.11799621582031, 78.18399810791016, 78.2459945678711, 78.0979995727539, 78.23400115966797, 78.23199462890625, 78.2719955444336, 78.20800018310547, 78.30400085449219, 78.22999572753906, 78.31800079345703, 78.28800201416016, 78.2979965209961, 78.25399780273438, 78.2959976196289, 78.33599853515625, 78.2959976196289, 78.31599426269531, 78.32599639892578, 78.27799987792969], "epoch_time": 1021.1883065700531, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activeradam_0.1_0_256_42.json <==
{"train_losses": [6.5273661613464355, 6.104922771453857, 5.849504470825195, 5.659635543823242, 5.527238368988037, 5.430174827575684, 5.349432468414307, 5.193178176879883, 5.093404769897461, 5.02515172958374, 4.9708380699157715, 4.934563636779785, 4.89910888671875, 4.86423397064209, 4.835423469543457, 4.81109094619751, 4.778946876525879, 4.754083633422852, 4.730103015899658, 4.713176250457764, 4.681370258331299, 4.661649703979492, 4.645990371704102, 4.628035545349121, 4.516839027404785, 4.471618175506592, 4.451254844665527, 4.425703048706055, 4.367795467376709, 4.317791938781738, 4.29810094833374, 4.268648624420166, 4.254007339477539, 4.233232498168945, 4.212532043457031, 4.1901702880859375, 4.185578346252441, 4.171019077301025, 4.148760795593262, 4.130536079406738, 4.133170127868652, 4.112830638885498, 4.100988388061523, 4.090976715087891, 4.073814868927002, 4.062783241271973, 4.046611309051514, 4.0389204025268555, 4.032472133636475, 4.016441822052002, 4.0206756591796875, 4.004685878753662, 3.998202323913574, 3.987659215927124, 3.9795236587524414, 3.972414493560791, 3.9680755138397217, 3.9598278999328613, 3.951765775680542, 3.950531005859375, 3.9516384601593018, 3.9420926570892334, 3.9419407844543457, 3.9493699073791504, 3.9255619049072266, 3.926637887954712, 3.9294490814208984, 3.9171714782714844, 3.9242751598358154, 3.9125254154205322, 3.7537553310394287, 3.7378835678100586, 3.7345237731933594, 3.726771831512451, 3.7246429920196533, 3.7217447757720947, 3.7182607650756836, 3.7151050567626953, 3.711851119995117, 3.713693618774414, 3.691027879714966, 3.698714256286621, 3.695089340209961, 3.693336248397827, 3.694093942642212, 3.693693161010742, 3.6979095935821533, 3.6955831050872803, 3.68916916847229, 3.694518804550171, 3.6896307468414307, 3.682500123977661, 3.6946463584899902, 3.6974291801452637, 3.691589593887329, 3.689985513687134, 3.6963582038879395, 3.6907238960266113, 3.6919496059417725, 3.692108631134033], "accs1": [1.1159999370574951, 1.8779999017715454, 2.450000047683716, 2.7819998264312744, 3.8799996376037598, 4.388000011444092, 4.97599983215332, 6.5799994468688965, 6.285999774932861, 7.61199951171875, 8.355999946594238, 8.170000076293945, 8.81399917602539, 9.427999496459961, 8.795999526977539, 9.777999877929688, 10.691999435424805, 10.39799976348877, 10.368000030517578, 10.583999633789062, 11.273999214172363, 12.069999694824219, 12.281999588012695, 13.059999465942383, 14.593998908996582, 13.677999496459961, 14.63599967956543, 16.229999542236328, 16.759998321533203, 16.557998657226562, 16.441999435424805, 18.99799919128418, 17.555999755859375, 18.619998931884766, 19.631999969482422, 19.321998596191406, 19.989999771118164, 20.51599884033203, 20.5, 21.381999969482422, 20.073999404907227, 21.985998153686523, 19.83799934387207, 21.57200050354004, 21.868000030517578, 21.49799919128418, 22.967998504638672, 23.24599838256836, 23.531999588012695, 21.27199935913086, 23.845998764038086, 23.604000091552734, 20.58799934387207, 22.263999938964844, 22.165998458862305, 19.836000442504883, 24.45800018310547, 24.187999725341797, 23.461999893188477, 22.719999313354492, 24.937999725341797, 22.68600082397461, 25.694000244140625, 24.94999885559082, 25.357999801635742, 25.33799934387207, 24.51799964904785, 24.54399871826172, 24.92999839782715, 23.85799789428711, 29.036001205444336, 29.097997665405273, 29.148000717163086, 29.363998413085938, 29.229999542236328, 29.341999053955078, 29.40799903869629, 29.369998931884766, 29.569997787475586, 29.219999313354492, 29.781999588012695, 29.847999572753906, 29.74599838256836, 29.736000061035156, 29.781999588012695, 29.761999130249023, 29.77199935913086, 29.841999053955078, 29.79399871826172, 29.847999572753906, 29.827999114990234, 29.878000259399414, 29.819997787475586, 29.785999298095703, 29.911998748779297, 29.878000259399414, 29.940000534057617, 29.819997787475586, 29.797998428344727, 29.865997314453125], "accs5": [4.939999580383301, 6.978000164031982, 9.098000526428223, 10.631999015808105, 13.75999927520752, 15.435999870300293, 17.911998748779297, 20.90799903869629, 20.731998443603516, 23.957998275756836, 24.917999267578125, 25.107999801635742, 26.078001022338867, 28.222000122070312, 27.023998260498047, 29.249998092651367, 30.67399787902832, 29.945999145507812, 29.501998901367188, 30.837997436523438, 31.630001068115234, 32.874000549316406, 32.82600021362305, 34.496002197265625, 37.18600082397461, 35.327999114990234, 36.659996032714844, 39.417999267578125, 40.369998931884766, 39.66999816894531, 39.82999801635742, 43.49599838256836, 40.93199920654297, 42.4579963684082, 44.19599914550781, 43.381996154785156, 44.96799850463867, 45.279998779296875, 45.615997314453125, 46.63600158691406, 44.003997802734375, 47.26199722290039, 43.624000549316406, 46.89999771118164, 47.211997985839844, 47.12799835205078, 48.97999572753906, 48.5, 49.33399963378906, 45.625999450683594, 49.211997985839844, 49.26599884033203, 43.645999908447266, 47.03199768066406, 46.81800079345703, 43.0260009765625, 50.53200149536133, 49.86399841308594, 48.513999938964844, 47.64799880981445, 51.04399871826172, 47.3339958190918, 51.317996978759766, 50.813995361328125, 51.257999420166016, 50.82600021362305, 50.06399917602539, 49.88600158691406, 50.69199752807617, 49.2599983215332, 55.019996643066406, 55.26399612426758, 55.25400161743164, 55.38600158691406, 55.32599639892578, 55.48799514770508, 55.4640007019043, 55.5579948425293, 55.659996032714844, 55.33599853515625, 56.0880012512207, 55.99799728393555, 56.05800247192383, 56.00199890136719, 56.055999755859375, 56.12199783325195, 56.066001892089844, 56.079994201660156, 56.02399826049805, 56.1199951171875, 56.1199951171875, 56.02799606323242, 56.12999725341797, 56.089996337890625, 56.05800247192383, 56.09199905395508, 56.13600158691406, 56.111995697021484, 56.09799575805664, 56.176002502441406], "epoch_time": 1030.3441576957703, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activeradam_1e-05_0_256_42.json <==
{"train_losses": [6.492894649505615, 5.792967796325684, 5.450695037841797, 5.205404758453369, 5.00166130065918, 4.81682014465332, 4.648326396942139, 4.502604961395264, 4.36690616607666, 4.240410327911377, 4.113448143005371, 4.013083457946777, 3.912231922149658, 3.820258378982544, 3.731654167175293, 3.6491668224334717, 3.5676493644714355, 3.501972198486328, 3.438232421875, 3.374361753463745, 3.3145816326141357, 3.2482216358184814, 3.201483726501465, 3.146538496017456, 3.1000008583068848, 3.065755844116211, 3.009338140487671, 2.9790918827056885, 2.9318666458129883, 2.892768621444702, 2.8651630878448486, 2.83026123046875, 2.80074143409729, 2.7667429447174072, 2.7384631633758545, 2.707195520401001, 2.689950942993164, 2.65816593170166, 2.6272990703582764, 2.6102259159088135, 2.596416473388672, 2.5742673873901367, 2.552460193634033, 2.526689052581787, 2.5169005393981934, 2.4921462535858154, 2.4777991771698, 2.461515188217163, 2.449239730834961, 2.421066999435425, 2.4171786308288574, 2.403327465057373, 2.3809385299682617, 2.373100996017456, 2.35911226272583, 2.3410916328430176, 2.335031747817993, 2.3207225799560547, 2.3071866035461426, 2.2940785884857178, 2.287417411804199, 2.2731504440307617, 2.2687034606933594, 2.2655036449432373, 2.2465970516204834, 2.241262912750244, 2.233069896697998, 2.2150914669036865, 2.215017557144165, 2.206296443939209, 2.1559717655181885, 2.1417441368103027, 2.144237518310547, 2.138244390487671, 2.13613224029541, 2.1362290382385254, 2.129973888397217, 2.13320255279541, 2.1306042671203613, 2.130666732788086, 2.128087043762207, 2.1281678676605225, 2.1203525066375732, 2.130267858505249, 2.1226816177368164, 2.120205879211426, 2.1232142448425293, 2.1261589527130127, 2.1232409477233887, 2.123591661453247, 2.121210813522339, 2.117551565170288, 2.118807554244995, 2.1247336864471436, 2.1219534873962402, 2.1240224838256836, 2.119481325149536, 2.1256375312805176, 2.1222851276397705, 2.1167922019958496], "accs1": [3.317999839782715, 6.557999610900879, 8.89799976348877, 11.10200023651123, 13.277999877929688, 15.245999336242676, 16.775999069213867, 18.40799903869629, 20.923999786376953, 22.053998947143555, 24.40399932861328, 25.1560001373291, 26.72199821472168, 28.766000747680664, 29.874000549316406, 30.83599853515625, 32.323997497558594, 33.417999267578125, 34.29800033569336, 35.38399887084961, 36.97200012207031, 37.7760009765625, 38.61399841308594, 39.08399963378906, 40.22599792480469, 40.67599868774414, 41.65800094604492, 42.343997955322266, 43.16400146484375, 43.1619987487793, 43.95399856567383, 44.18000030517578, 45.06599807739258, 45.7140007019043, 45.67599868774414, 46.125999450683594, 46.486000061035156, 47.65999984741211, 48.003997802734375, 48.20800018310547, 48.65599822998047, 48.65399932861328, 49.599998474121094, 49.50600051879883, 49.85199737548828, 50.2859992980957, 50.1619987487793, 50.84199905395508, 51.124000549316406, 51.10599899291992, 51.56800079345703, 51.797996520996094, 51.94199752807617, 52.09400177001953, 52.32799530029297, 52.538002014160156, 52.80799865722656, 52.652000427246094, 52.91599655151367, 53.27399826049805, 53.55799865722656, 53.5839958190918, 53.85199737548828, 53.805999755859375, 53.94599914550781, 53.947998046875, 54.47800064086914, 54.41600036621094, 54.641998291015625, 54.8640022277832, 55.64400100708008, 55.746002197265625, 55.70399856567383, 55.7079963684082, 55.698001861572266, 55.87199783325195, 55.79999542236328, 55.78599548339844, 55.95399856567383, 55.87199783325195, 55.933998107910156, 55.795997619628906, 55.900001525878906, 55.85199737548828, 55.91799545288086, 55.94999694824219, 55.891998291015625, 55.854000091552734, 55.9119987487793, 55.91999816894531, 55.970001220703125, 55.816001892089844, 55.913997650146484, 55.94999694824219, 55.933998107910156, 55.9219970703125, 55.913997650146484, 55.94399642944336, 55.926002502441406, 55.91600036621094], "accs5": [10.538000106811523, 18.059999465942383, 22.722000122070312, 27.283998489379883, 31.01799774169922, 34.4379997253418, 36.75600051879883, 39.62999725341797, 43.11600112915039, 44.907997131347656, 47.80599594116211, 48.604000091552734, 51.03799819946289, 53.55199432373047, 54.7760009765625, 55.59600067138672, 57.645999908447266, 58.67399597167969, 59.48599624633789, 61.06199645996094, 62.26199722290039, 63.25, 64.22799682617188, 64.51000213623047, 65.71199798583984, 66.0719985961914, 67.09400177001953, 67.8239974975586, 68.54199981689453, 68.43000030517578, 69.31199645996094, 69.27399444580078, 70.22200012207031, 70.53799438476562, 70.72599792480469, 71.31599426269531, 71.85399627685547, 72.32599639892578, 72.78599548339844, 72.98600006103516, 73.23200225830078, 73.50599670410156, 73.9959945678711, 74.08799743652344, 74.29199981689453, 74.75999450683594, 74.75, 75.33399963378906, 75.50599670410156, 75.5459976196289, 75.73200225830078, 75.89600372314453, 76.0, 76.2439956665039, 76.5419921875, 76.64799499511719, 76.64199829101562, 76.66400146484375, 76.90399932861328, 77.26799774169922, 77.31999969482422, 77.42599487304688, 77.44999694824219, 77.4959945678711, 77.6259994506836, 77.81199645996094, 77.95800018310547, 77.94400024414062, 78.3239974975586, 78.35199737548828, 78.9219970703125, 78.80199432373047, 78.79399871826172, 78.93799591064453, 78.99400329589844, 78.94999694824219, 79.00399780273438, 78.947998046875, 79.0979995727539, 79.04999542236328, 79.11399841308594, 79.03400421142578, 79.08999633789062, 79.0780029296875, 79.06400299072266, 79.05400085449219, 79.0739974975586, 79.07999420166016, 79.06999206542969, 79.0199966430664, 79.13599395751953, 79.1240005493164, 79.18599700927734, 79.05599975585938, 79.06800079345703, 79.02999877929688, 79.08200073242188, 79.0739974975586, 79.0479965209961, 79.0719985961914], "epoch_time": 957.1027367115021, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activeradam_1e-06_0_256_42.json <==
{"train_losses": [6.929651260375977, 6.7377610206604, 6.586537837982178, 6.441429615020752, 6.3075785636901855, 6.190257549285889, 6.088028430938721, 5.998813152313232, 5.922430515289307, 5.846009731292725, 5.770062446594238, 5.708714962005615, 5.6433234214782715, 5.584490776062012, 5.523979663848877, 5.467029571533203, 5.411248207092285, 5.35897970199585, 5.308614253997803, 5.261975288391113, 5.213079929351807, 5.161861419677734, 5.119204521179199, 5.072316646575928, 5.02262544631958, 4.985136032104492, 4.9368133544921875, 4.894320964813232, 4.853489875793457, 4.805206298828125, 4.7692551612854, 4.727772235870361, 4.6881890296936035, 4.643609523773193, 4.6089324951171875, 4.56743049621582, 4.53765344619751, 4.495265007019043, 4.457737445831299, 4.426225185394287, 4.399923324584961, 4.361833095550537, 4.3249359130859375, 4.297412872314453, 4.264003276824951, 4.230809688568115, 4.201051712036133, 4.174793243408203, 4.1431803703308105, 4.110594749450684, 4.087723255157471, 4.063145160675049, 4.032802581787109, 4.004947662353516, 3.9830617904663086, 3.9568376541137695, 3.9361112117767334, 3.9108328819274902, 3.886117935180664, 3.861353635787964, 3.840162515640259, 3.819591760635376, 3.7998270988464355, 3.787327527999878, 3.7582204341888428, 3.7383456230163574, 3.7224292755126953, 3.690603017807007, 3.6892409324645996, 3.6649060249328613, 3.634146213531494, 3.6344845294952393, 3.639458179473877, 3.629345178604126, 3.6266701221466064, 3.6272048950195312, 3.6249806880950928, 3.625291109085083, 3.624298572540283, 3.622950553894043, 3.6136128902435303, 3.616779327392578, 3.6198830604553223, 3.6190075874328613, 3.617055654525757, 3.6151490211486816, 3.6184496879577637, 3.620666265487671, 3.6121702194213867, 3.6180644035339355, 3.613415479660034, 3.6066083908081055, 3.614919900894165, 3.623256206512451, 3.613389015197754, 3.6208817958831787, 3.617396354675293, 3.6158175468444824, 3.6247329711914062, 3.6125667095184326], "accs1": [0.5760000348091125, 1.24399995803833, 1.6540000438690186, 2.0220000743865967, 2.549999952316284, 2.9779999256134033, 3.4800000190734863, 3.991999864578247, 4.585999965667725, 5.039999961853027, 5.533999919891357, 6.12999963760376, 6.607999801635742, 7.155999660491943, 7.604000091552734, 8.095999717712402, 8.564000129699707, 9.026000022888184, 9.493999481201172, 9.96399974822998, 10.405999183654785, 10.845999717712402, 11.338000297546387, 11.97599983215332, 12.425999641418457, 12.836000442504883, 13.437999725341797, 13.667999267578125, 14.307999610900879, 14.739998817443848, 15.155999183654785, 15.458000183105469, 15.931999206542969, 16.416000366210938, 16.920000076293945, 17.341999053955078, 17.947999954223633, 18.435998916625977, 18.8799991607666, 19.285999298095703, 19.69999885559082, 20.3799991607666, 20.667999267578125, 20.887998580932617, 21.597999572753906, 22.091999053955078, 22.365999221801758, 22.81399917602539, 23.31399917602539, 23.70400047302246, 24.131999969482422, 24.569997787475586, 25.06599998474121, 25.400001525878906, 25.527997970581055, 25.946001052856445, 26.43800163269043, 26.760000228881836, 26.9739990234375, 27.260000228881836, 27.58399772644043, 28.176000595092773, 28.461997985839844, 28.65999984741211, 28.869998931884766, 29.297998428344727, 29.551998138427734, 29.867998123168945, 30.181997299194336, 30.6820011138916, 30.68600082397461, 30.70800018310547, 30.862001419067383, 30.74599838256836, 30.73999786376953, 30.76799774169922, 30.892000198364258, 30.95400047302246, 30.913999557495117, 31.04800033569336, 31.025999069213867, 30.943998336791992, 31.04400062561035, 30.921998977661133, 30.939998626708984, 30.947998046875, 30.937999725341797, 30.95800018310547, 30.939998626708984, 31.04800033569336, 31.105998992919922, 31.029998779296875, 31.15199851989746, 31.142000198364258, 31.12999725341797, 30.947998046875, 30.98200035095215, 30.95400047302246, 30.963998794555664, 31.04599952697754], "accs5": [2.255999803543091, 4.026000022888184, 5.399999618530273, 6.746000289916992, 8.083999633789062, 9.404000282287598, 10.6899995803833, 12.047999382019043, 13.368000030517578, 14.477999687194824, 15.717999458312988, 16.808000564575195, 17.941999435424805, 19.04599952697754, 19.92799949645996, 21.086000442504883, 21.90399932861328, 22.953998565673828, 23.67599868774414, 24.637998580932617, 25.583999633789062, 26.649999618530273, 27.549999237060547, 28.305997848510742, 29.284000396728516, 30.111997604370117, 30.892000198364258, 31.384000778198242, 32.51599884033203, 33.35599899291992, 33.89400100708008, 34.709999084472656, 35.43199920654297, 36.040000915527344, 36.82600021362305, 37.60199737548828, 38.48599624633789, 39.20199966430664, 39.86600112915039, 40.79199981689453, 41.0359992980957, 42.14399719238281, 42.57400131225586, 43.159996032714844, 43.9839973449707, 44.4119987487793, 44.992000579833984, 45.94200134277344, 46.28199768066406, 46.701995849609375, 47.57999801635742, 48.13999938964844, 48.56999969482422, 49.137996673583984, 49.4219970703125, 50.05399703979492, 50.50599670410156, 50.883995056152344, 51.39399719238281, 51.939998626708984, 52.17599868774414, 52.657997131347656, 52.999996185302734, 53.3280029296875, 53.7339973449707, 54.03599548339844, 54.45000076293945, 54.82400131225586, 55.1719970703125, 55.38600158691406, 55.5, 55.59799575805664, 55.6879997253418, 55.795997619628906, 55.78799819946289, 55.790000915527344, 55.76199722290039, 55.90599822998047, 55.87999725341797, 55.90800094604492, 56.03799819946289, 55.91600036621094, 55.95399856567383, 55.94399642944336, 56.034000396728516, 56.04800033569336, 55.98799514770508, 55.926002502441406, 56.01199722290039, 56.04800033569336, 55.98999786376953, 55.986000061035156, 56.073997497558594, 56.08399963378906, 56.071998596191406, 55.996002197265625, 55.96799850463867, 56.079994201660156, 56.079994201660156, 56.077999114990234], "epoch_time": 955.2791163921356, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activeradam_5e-05_0_256_42.json <==
{"train_losses": [5.874347686767578, 4.821237087249756, 4.287129878997803, 3.930878162384033, 3.6684699058532715, 3.455594301223755, 3.279463529586792, 3.141925573348999, 3.024296998977661, 2.9200212955474854, 2.815103769302368, 2.738556146621704, 2.66973876953125, 2.6073508262634277, 2.545362949371338, 2.4968087673187256, 2.4398646354675293, 2.4073853492736816, 2.3656206130981445, 2.3267695903778076, 2.2943553924560547, 2.2529215812683105, 2.2291080951690674, 2.1978347301483154, 2.170231580734253, 2.1536402702331543, 2.115170478820801, 2.1048929691314697, 2.072892427444458, 2.0542683601379395, 2.0415256023406982, 2.0192155838012695, 2.005201578140259, 1.981242299079895, 1.966522455215454, 1.9485901594161987, 1.947804570198059, 1.925764560699463, 1.9046956300735474, 1.8984791040420532, 1.8918099403381348, 1.879820704460144, 1.8594526052474976, 1.8500014543533325, 1.8434361219406128, 1.8264139890670776, 1.821829915046692, 1.8121297359466553, 1.8025786876678467, 1.7862725257873535, 1.7855305671691895, 1.777579426765442, 1.7652227878570557, 1.7555280923843384, 1.7513567209243774, 1.7396416664123535, 1.7406870126724243, 1.7358157634735107, 1.7203598022460938, 1.7147289514541626, 1.6993502378463745, 1.7011719942092896, 1.6979681253433228, 1.6924327611923218, 1.6824824810028076, 1.6774711608886719, 1.6751022338867188, 1.6602962017059326, 1.6653656959533691, 1.654140591621399, 1.572945237159729, 1.555007815361023, 1.5542900562286377, 1.5488650798797607, 1.5478171110153198, 1.5405226945877075, 1.5361353158950806, 1.5344599485397339, 1.5382306575775146, 1.5380743741989136, 1.5269173383712769, 1.5252025127410889, 1.5239489078521729, 1.5267688035964966, 1.5216655731201172, 1.5211217403411865, 1.5258630514144897, 1.5229802131652832, 1.519912600517273, 1.5193170309066772, 1.5214135646820068, 1.5161478519439697, 1.5236642360687256, 1.5275099277496338, 1.520368218421936, 1.5212475061416626, 1.5230778455734253, 1.521177053451538, 1.5230578184127808, 1.5171147584915161], "accs1": [9.14799976348877, 17.31199836730957, 23.15599822998047, 27.10999870300293, 31.8539981842041, 34.0099983215332, 37.25, 39.2239990234375, 41.39399719238281, 43.227996826171875, 45.2140007019043, 46.1099967956543, 46.86399841308594, 47.6359977722168, 48.91999816894531, 50.981998443603516, 51.21200180053711, 51.69199752807617, 52.465999603271484, 52.2599983215332, 53.83599853515625, 54.447998046875, 54.71599578857422, 55.413997650146484, 55.49799728393555, 55.59199905395508, 56.567996978759766, 57.10200119018555, 57.31599807739258, 57.15800094604492, 57.83399963378906, 57.93600082397461, 57.99799728393555, 58.7599983215332, 58.39799499511719, 58.47199630737305, 59.145999908447266, 59.71999740600586, 59.513999938964844, 59.70399856567383, 59.79199981689453, 59.907997131347656, 59.8339958190918, 60.30799865722656, 60.18199920654297, 60.779998779296875, 60.62799835205078, 60.2400016784668, 60.7599983215332, 60.46599578857422, 61.03199768066406, 61.262001037597656, 61.115997314453125, 60.987998962402344, 61.44999694824219, 61.53199768066406, 61.377994537353516, 61.41999816894531, 61.91799545288086, 61.62200164794922, 61.99799728393555, 62.3699951171875, 61.84199905395508, 62.513999938964844, 62.25599670410156, 62.149993896484375, 62.33399963378906, 62.65199661254883, 62.44999694824219, 62.53399658203125, 63.97599411010742, 64.0719985961914, 64.0679931640625, 64.06399536132812, 64.01399993896484, 64.18399810791016, 64.15399932861328, 64.19999694824219, 64.16799926757812, 64.11000061035156, 64.2239990234375, 64.22199249267578, 64.22799682617188, 64.09600067138672, 64.18399810791016, 64.23799896240234, 64.26799774169922, 64.12199401855469, 64.31600189208984, 64.19000244140625, 64.31399536132812, 64.20999908447266, 64.21199798583984, 64.23600006103516, 64.24199676513672, 64.25399780273438, 64.16400146484375, 64.24199676513672, 64.31800079345703, 64.16600036621094], "accs5": [23.615999221801758, 37.52000045776367, 46.31199645996094, 51.78200149536133, 57.019996643066406, 59.406002044677734, 62.992000579833984, 65.01799774169922, 67.3219985961914, 68.95600128173828, 70.73799896240234, 71.05599975585938, 71.98400115966797, 72.80400085449219, 73.9280014038086, 75.52200317382812, 75.57599639892578, 76.04999542236328, 76.65999603271484, 76.64799499511719, 77.71399688720703, 78.03199768066406, 78.3479995727539, 78.82999420166016, 78.98599243164062, 78.9959945678711, 79.46599578857422, 80.23200225830078, 80.33200073242188, 80.27799987792969, 80.86799621582031, 80.82999420166016, 80.84200286865234, 81.21599578857422, 81.2199935913086, 81.15599822998047, 81.43999481201172, 82.00399780273438, 81.802001953125, 81.98399353027344, 82.34600067138672, 82.22200012207031, 81.95600128173828, 82.61599731445312, 82.52999877929688, 82.69599914550781, 82.8499984741211, 82.61199951171875, 83.1500015258789, 82.91999816894531, 82.91400146484375, 83.13199615478516, 83.05400085449219, 83.12999725341797, 83.38600158691406, 83.4939956665039, 83.30400085449219, 83.3219985961914, 83.55599975585938, 83.46399688720703, 83.7760009765625, 83.76199340820312, 83.92399597167969, 84.00199890136719, 83.77999877929688, 83.88999938964844, 83.95199584960938, 84.08000183105469, 84.03599548339844, 83.92399597167969, 84.87599182128906, 84.85800170898438, 84.9020004272461, 85.08599853515625, 84.96199798583984, 84.97000122070312, 85.08399963378906, 85.04999542236328, 85.03999328613281, 84.98999786376953, 85.09199523925781, 85.14199829101562, 85.05400085449219, 85.0719985961914, 85.12199401855469, 85.06599426269531, 85.1520004272461, 85.14199829101562, 85.05400085449219, 85.05999755859375, 85.15999603271484, 85.13599395751953, 85.06800079345703, 85.10599517822266, 85.11000061035156, 85.13999938964844, 85.06400299072266, 85.10599517822266, 85.08200073242188, 85.08200073242188], "epoch_time": 953.530900478363, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activeradam_5e-06_0_256_42.json <==
{"train_losses": [6.695899963378906, 6.144697666168213, 5.843086242675781, 5.631113529205322, 5.459803104400635, 5.310298919677734, 5.175950527191162, 5.05762243270874, 4.94553279876709, 4.833366870880127, 4.7171630859375, 4.625967502593994, 4.526607036590576, 4.439138412475586, 4.347894668579102, 4.267875671386719, 4.185164451599121, 4.114430904388428, 4.047703266143799, 3.9789435863494873, 3.914395570755005, 3.844174385070801, 3.789818286895752, 3.735381841659546, 3.678335189819336, 3.6376359462738037, 3.5782699584960938, 3.5355873107910156, 3.4857828617095947, 3.437957763671875, 3.404620409011841, 3.3637051582336426, 3.3250465393066406, 3.2834181785583496, 3.249069929122925, 3.2114083766937256, 3.189711332321167, 3.149109125137329, 3.115450382232666, 3.088515520095825, 3.073326349258423, 3.0430753231048584, 3.009594678878784, 2.9838922023773193, 2.961049795150757, 2.931732654571533, 2.914414405822754, 2.897141933441162, 2.8725156784057617, 2.8496174812316895, 2.832918405532837, 2.819272518157959, 2.7930872440338135, 2.775082588195801, 2.7635395526885986, 2.745119333267212, 2.733149766921997, 2.7163236141204834, 2.697389841079712, 2.6792807579040527, 2.6645424365997314, 2.6533617973327637, 2.6460955142974854, 2.6368067264556885, 2.617494583129883, 2.6057825088500977, 2.5984599590301514, 2.5725042819976807, 2.5764071941375732, 2.5599100589752197, 2.5166831016540527, 2.511143207550049, 2.513882637023926, 2.509094715118408, 2.5085537433624268, 2.5056769847869873, 2.4998505115509033, 2.500842332839966, 2.501811981201172, 2.5033481121063232, 2.4949700832366943, 2.497926712036133, 2.4976139068603516, 2.500225067138672, 2.4966108798980713, 2.4955363273620605, 2.4979910850524902, 2.4964566230773926, 2.491133689880371, 2.492631435394287, 2.4905648231506348, 2.4854376316070557, 2.4941647052764893, 2.5004115104675293, 2.493170738220215, 2.5008082389831543, 2.497051239013672, 2.4966957569122314, 2.499084711074829, 2.4926917552948], "accs1": [2.0439999103546143, 3.8939998149871826, 5.507999897003174, 7.09999942779541, 8.605999946594238, 9.760000228881836, 11.029999732971191, 12.267999649047852, 13.380000114440918, 14.757999420166016, 16.15199851989746, 17.083999633789062, 18.173999786376953, 19.489999771118164, 20.233999252319336, 21.623998641967773, 22.90399932861328, 24.086000442504883, 25.077999114990234, 25.781997680664062, 26.969999313354492, 27.93000030517578, 28.808000564575195, 29.652000427246094, 30.581998825073242, 31.29800033569336, 32.125999450683594, 32.7859992980957, 33.72999954223633, 34.19199752807617, 34.56399917602539, 35.365997314453125, 36.06399917602539, 36.7239990234375, 37.496002197265625, 37.89999771118164, 38.22800064086914, 39.28200149536133, 39.525997161865234, 40.071998596191406, 40.25, 40.816001892089844, 41.737998962402344, 41.82599639892578, 42.275997161865234, 42.66400146484375, 43.09400177001953, 43.555999755859375, 43.683998107910156, 44.093997955322266, 44.5359992980957, 44.89799880981445, 45.01799774169922, 45.51599884033203, 45.86399841308594, 46.04399871826172, 46.46799850463867, 46.42399978637695, 46.60599899291992, 47.0260009765625, 47.51199722290039, 47.73999786376953, 47.75599670410156, 48.09199905395508, 48.125999450683594, 48.262001037597656, 48.619998931884766, 48.87799835205078, 48.88199996948242, 49.1359977722168, 49.805999755859375, 49.72999954223633, 49.67599868774414, 49.79800033569336, 49.839996337890625, 49.80999755859375, 49.87999725341797, 49.94199752807617, 49.85199737548828, 49.987998962402344, 49.97199630737305, 49.97600173950195, 50.111995697021484, 49.90599822998047, 49.97199630737305, 49.99199676513672, 50.01599884033203, 49.97199630737305, 50.041996002197266, 49.99199676513672, 50.067996978759766, 50.06999969482422, 50.137996673583984, 49.97800064086914, 49.96399688720703, 49.917999267578125, 49.98999786376953, 49.99199676513672, 49.99599838256836, 49.99199676513672], "accs5": [6.791999816894531, 11.772000312805176, 15.789999008178711, 19.185998916625977, 22.13199806213379, 24.357999801635742, 27.167999267578125, 29.461999893188477, 31.18000030517578, 33.42599868774414, 35.709999084472656, 37.33199691772461, 39.02000045776367, 40.97599792480469, 42.17399978637695, 44.145999908447266, 46.05799865722656, 47.55799865722656, 48.90599822998047, 49.85799789428711, 51.3859977722168, 52.51199722290039, 53.36799621582031, 54.236000061035156, 55.56399917602539, 56.22599792480469, 57.089996337890625, 58.19599533081055, 59.29600143432617, 59.441993713378906, 59.913997650146484, 60.84000015258789, 61.73799514770508, 62.051998138427734, 62.83000183105469, 63.435997009277344, 63.85399627685547, 64.68000030517578, 65.02999877929688, 65.39599609375, 65.62199401855469, 66.3699951171875, 66.82999420166016, 67.3219985961914, 67.54399871826172, 67.92599487304688, 68.343994140625, 68.76399993896484, 68.93599700927734, 69.3499984741211, 69.72599792480469, 69.84600067138672, 70.12999725341797, 70.6719970703125, 70.7919921875, 71.06800079345703, 71.3499984741211, 71.48599243164062, 71.5979995727539, 71.93000030517578, 72.17400360107422, 72.50999450683594, 72.39199829101562, 72.74199676513672, 72.64999389648438, 72.9020004272461, 73.27599334716797, 73.47200012207031, 73.40999603271484, 73.70600128173828, 74.18599700927734, 74.16600036621094, 74.19200134277344, 74.28599548339844, 74.23399353027344, 74.18800354003906, 74.22200012207031, 74.25800323486328, 74.31399536132812, 74.31399536132812, 74.3759994506836, 74.30999755859375, 74.3239974975586, 74.23200225830078, 74.3219985961914, 74.3239974975586, 74.33399200439453, 74.33799743652344, 74.41999816894531, 74.36199951171875, 74.41200256347656, 74.36199951171875, 74.43399810791016, 74.42399597167969, 74.41799926757812, 74.38800048828125, 74.3499984741211, 74.3479995727539, 74.39999389648438, 74.39800262451172], "epoch_time": 965.4639461040497, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activesgd_0.0001_0_256_42.json <==
{"train_losses": [6.905476093292236, 6.779172420501709, 6.648829460144043, 6.473554611206055, 6.297918796539307, 6.15534782409668, 6.041464328765869, 5.943055152893066, 5.855608940124512, 5.766429901123047, 5.679467678070068, 5.608454704284668, 5.531439304351807, 5.459392547607422, 5.38295316696167, 5.310810565948486, 5.239238262176514, 5.172094345092773, 5.107433319091797, 5.041983604431152, 4.979244709014893, 4.9062886238098145, 4.840719223022461, 4.778666973114014, 4.7145304679870605, 4.658036708831787, 4.593048572540283, 4.535335063934326, 4.483035564422607, 4.419829845428467, 4.375591278076172, 4.318598747253418, 4.269707202911377, 4.216794967651367, 4.173331260681152, 4.118771076202393, 4.083408832550049, 4.037863254547119, 3.9880189895629883, 3.951770067214966, 3.91703462600708, 3.8712899684906006, 3.8301894664764404, 3.7940306663513184, 3.759080648422241, 3.7154910564422607, 3.6837236881256104, 3.6490840911865234, 3.619849920272827, 3.57684588432312, 3.5573370456695557, 3.5219407081604004, 3.487938642501831, 3.460113286972046, 3.4363298416137695, 3.40740966796875, 3.379244804382324, 3.3463423252105713, 3.3282179832458496, 3.30023455619812, 3.2770607471466064, 3.2520790100097656, 3.237417221069336, 3.216923713684082, 3.189692735671997, 3.171436309814453, 3.1590328216552734, 3.126565933227539, 3.114701509475708, 3.08913254737854, 3.0475962162017822, 3.041100025177002, 3.0466012954711914, 3.037755012512207, 3.038898468017578, 3.035386562347412, 3.0350191593170166, 3.025601625442505, 3.027595281600952, 3.027564287185669, 3.0202414989471436, 3.019334316253662, 3.023547887802124, 3.0208349227905273, 3.01802396774292, 3.0187344551086426, 3.0191712379455566, 3.021604299545288, 3.0201826095581055, 3.024298906326294, 3.0175533294677734, 3.0172719955444336, 3.014619827270508, 3.0258917808532715, 3.023219108581543, 3.0217745304107666, 3.018686532974243, 3.020045757293701, 3.0269064903259277, 3.018127918243408], "accs1": [0.5299999713897705, 0.9800000190734863, 1.3359999656677246, 1.7859998941421509, 2.24399995803833, 2.7260000705718994, 3.1419999599456787, 3.878000020980835, 4.189999580383301, 4.771999835968018, 5.492000102996826, 5.921999931335449, 6.776000022888184, 7.109999656677246, 7.883999347686768, 8.72599983215332, 9.395999908447266, 9.919999122619629, 10.657999992370605, 11.112000465393066, 11.97599983215332, 12.895999908447266, 13.567998886108398, 14.323999404907227, 15.153999328613281, 15.829999923706055, 16.68400001525879, 17.233999252319336, 18.416000366210938, 18.968000411987305, 20.075998306274414, 20.483999252319336, 21.145999908447266, 21.878000259399414, 22.65999984741211, 23.149999618530273, 23.673999786376953, 24.67799949645996, 25.360000610351562, 25.913997650146484, 26.398000717163086, 27.37799835205078, 27.893999099731445, 27.748001098632812, 29.09000015258789, 29.808000564575195, 30.17599868774414, 30.759998321533203, 31.615999221801758, 31.775999069213867, 32.577999114990234, 32.97999954223633, 33.31999969482422, 34.19599914550781, 34.16400146484375, 34.85399627685547, 35.507999420166016, 36.003997802734375, 36.119998931884766, 36.332000732421875, 37.24199676513672, 37.80999755859375, 37.959999084472656, 38.58399963378906, 38.7339973449707, 39.077999114990234, 39.49599838256836, 40.06599807739258, 40.12999725341797, 40.58199691772461, 41.28199768066406, 41.44399642944336, 41.40599822998047, 41.5, 41.461997985839844, 41.54399871826172, 41.54800033569336, 41.625999450683594, 41.75599670410156, 41.59000015258789, 41.65599822998047, 41.697998046875, 41.72999954223633, 41.6359977722168, 41.66999816894531, 41.63199996948242, 41.79199981689453, 41.720001220703125, 41.75199890136719, 41.60599899291992, 41.810001373291016, 41.7339973449707, 41.77199935913086, 41.85200119018555, 41.821998596191406, 41.810001373291016, 41.69599914550781, 41.84199905395508, 41.753997802734375, 41.82599639892578], "accs5": [1.96399986743927, 3.3519997596740723, 4.6579999923706055, 6.149999618530273, 7.699999809265137, 8.981999397277832, 10.065999984741211, 11.83799934387207, 12.700000762939453, 14.311999320983887, 15.855998992919922, 16.607999801635742, 18.621999740600586, 19.597999572753906, 20.969999313354492, 22.51799964904785, 24.147998809814453, 25.211997985839844, 26.736000061035156, 27.79800033569336, 29.369998931884766, 30.421998977661133, 32.09599685668945, 33.27799987792969, 34.83599853515625, 35.5359992980957, 36.959999084472656, 37.94199752807617, 39.68600082397461, 40.534000396728516, 42.082000732421875, 42.70199966430664, 43.65199661254883, 44.439998626708984, 45.54399871826172, 46.76599884033203, 47.5, 48.545997619628906, 49.45399856567383, 50.15599822998047, 50.736000061035156, 51.83199691772461, 52.58399963378906, 52.51199722290039, 53.81800079345703, 54.76599884033203, 55.46999740600586, 55.98799514770508, 56.827999114990234, 57.279998779296875, 58.029998779296875, 58.349998474121094, 58.96999740600586, 59.797996520996094, 59.987998962402344, 60.380001068115234, 61.189998626708984, 61.7140007019043, 61.82400131225586, 62.12199783325195, 63.10200119018555, 63.5, 63.865997314453125, 64.26199340820312, 64.51399993896484, 64.91600036621094, 65.20599365234375, 65.75399780273438, 65.84400177001953, 66.48999786376953, 67.03199768066406, 67.13800048828125, 66.93800354003906, 67.11800384521484, 67.13400268554688, 67.20399475097656, 67.18399810791016, 67.19200134277344, 67.3239974975586, 67.22999572753906, 67.24999237060547, 67.27799987792969, 67.29800415039062, 67.30400085449219, 67.27999877929688, 67.31199645996094, 67.31199645996094, 67.33599853515625, 67.38199615478516, 67.3479995727539, 67.3239974975586, 67.41400146484375, 67.48399353027344, 67.4020004272461, 67.447998046875, 67.4219970703125, 67.41400146484375, 67.37200164794922, 67.29800415039062, 67.39199829101562], "epoch_time": 2380.3537986278534, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activesgd_0.0005_0_256_42.json <==
{"train_losses": [6.6666998863220215, 6.104923248291016, 5.791311740875244, 5.551501274108887, 5.3396501541137695, 5.1473541259765625, 4.978671073913574, 4.815694332122803, 4.664541721343994, 4.519677639007568, 4.375948429107666, 4.262101650238037, 4.141531944274902, 4.036690711975098, 3.9312398433685303, 3.8363022804260254, 3.7412261962890625, 3.662116050720215, 3.5821971893310547, 3.5084378719329834, 3.4342434406280518, 3.3541338443756104, 3.3038928508758545, 3.240968942642212, 3.183138132095337, 3.1346373558044434, 3.076580762863159, 3.034595012664795, 2.9827723503112793, 2.931241750717163, 2.903088331222534, 2.857201337814331, 2.8228652477264404, 2.7831039428710938, 2.748840808868408, 2.7151694297790527, 2.6925246715545654, 2.6627049446105957, 2.6263906955718994, 2.6074564456939697, 2.5911052227020264, 2.563933849334717, 2.5333094596862793, 2.5112831592559814, 2.498399257659912, 2.465928077697754, 2.449326992034912, 2.4329137802124023, 2.419473886489868, 2.387057304382324, 2.382888078689575, 2.3601012229919434, 2.3492648601531982, 2.332824945449829, 2.3199570178985596, 2.3059134483337402, 2.2909774780273438, 2.276916980743408, 2.265282392501831, 2.2532906532287598, 2.2396979331970215, 2.2252793312072754, 2.2230429649353027, 2.2150213718414307, 2.1998450756073, 2.193319082260132, 2.182823419570923, 2.1671156883239746, 2.163658618927002, 2.158708333969116, 2.099808931350708, 2.0827925205230713, 2.088322639465332, 2.086191415786743, 2.0784189701080322, 2.0780630111694336, 2.075967788696289, 2.0691723823547363, 2.0718204975128174, 2.0764997005462646, 2.067279577255249, 2.064601421356201, 2.0694580078125, 2.0629143714904785, 2.064811944961548, 2.06184458732605, 2.0591659545898438, 2.065265655517578, 2.063560962677002, 2.063908338546753, 2.0641403198242188, 2.0596120357513428, 2.060117244720459, 2.066561460494995, 2.059480667114258, 2.0677154064178467, 2.0633208751678467, 2.062481164932251, 2.0658254623413086, 2.0626463890075684], "accs1": [1.7439998388290405, 3.5280001163482666, 5.495999813079834, 6.706000328063965, 8.789999961853027, 10.656000137329102, 12.715999603271484, 14.423998832702637, 15.451998710632324, 17.621999740600586, 20.167999267578125, 21.51999855041504, 23.13399887084961, 23.299999237060547, 25.63599967956543, 27.38399887084961, 29.690000534057617, 30.215999603271484, 31.946001052856445, 32.843997955322266, 34.8380012512207, 36.26799774169922, 37.11800003051758, 37.08399963378906, 38.720001220703125, 39.90399932861328, 40.58399963378906, 41.83399963378906, 42.0359992980957, 42.6619987487793, 43.72199630737305, 43.96399688720703, 45.31599807739258, 45.902000427246094, 45.95199966430664, 46.64400100708008, 47.2599983215332, 48.27000045776367, 48.25599670410156, 49.22599792480469, 49.481998443603516, 49.625999450683594, 50.40599822998047, 50.47800064086914, 50.69000244140625, 51.067996978759766, 51.43600082397461, 51.62599563598633, 51.92399597167969, 52.43199920654297, 52.869998931884766, 53.17399978637695, 52.95000076293945, 53.4640007019043, 53.47599792480469, 53.7400016784668, 54.2339973449707, 54.27000045776367, 54.2760009765625, 54.486000061035156, 55.17399978637695, 55.06399917602539, 55.11000061035156, 55.496002197265625, 55.779998779296875, 55.981998443603516, 55.8120002746582, 55.9379997253418, 56.426002502441406, 56.185997009277344, 57.52399444580078, 57.58799743652344, 57.44999694824219, 57.70199966430664, 57.667999267578125, 57.657997131347656, 57.769996643066406, 57.73599624633789, 57.709999084472656, 57.68600082397461, 57.73599624633789, 57.85799789428711, 57.731998443603516, 57.765995025634766, 57.86600112915039, 57.83000183105469, 57.87799835205078, 57.85200119018555, 57.883995056152344, 57.8859977722168, 57.90399932861328, 57.90199661254883, 57.88199996948242, 57.80999755859375, 57.84599685668945, 57.90199661254883, 57.869998931884766, 57.90999984741211, 57.83399963378906, 57.87999725341797], "accs5": [6.23799991607666, 10.719999313354492, 15.541998863220215, 18.42999839782715, 22.91200065612793, 26.951997756958008, 30.36600112915039, 33.39799880981445, 35.36399841308594, 38.68199920654297, 42.525997161865234, 44.141998291015625, 46.0620002746582, 46.58799743652344, 50.04999542236328, 52.27400207519531, 54.68400192260742, 55.652000427246094, 57.387996673583984, 58.763999938964844, 60.619998931884766, 62.07599639892578, 63.093994140625, 62.849998474121094, 64.59400177001953, 66.0199966430664, 66.63400268554688, 67.80599975585938, 67.90599822998047, 68.4939956665039, 69.48200225830078, 69.60399627685547, 70.76399993896484, 71.56999969482422, 71.10799407958984, 71.9280014038086, 72.47999572753906, 73.50199890136719, 73.23400115966797, 74.10599517822266, 74.32599639892578, 74.48399353027344, 74.95800018310547, 75.08399963378906, 75.29399871826172, 75.65599822998047, 75.9219970703125, 76.25, 76.3239974975586, 76.83399963378906, 76.79000091552734, 77.0459976196289, 77.2300033569336, 77.48400115966797, 77.5739974975586, 77.74800109863281, 78.10800170898438, 78.17400360107422, 78.27799987792969, 78.28199768066406, 78.51199340820312, 78.64199829101562, 78.77799987792969, 78.76399993896484, 79.00199890136719, 79.23199462890625, 79.21800231933594, 79.31800079345703, 79.56999206542969, 79.21599578857422, 80.21800231933594, 80.28399658203125, 80.24999237060547, 80.2959976196289, 80.32999420166016, 80.41600036621094, 80.34600067138672, 80.35999298095703, 80.48799896240234, 80.4439926147461, 80.44599914550781, 80.40399169921875, 80.45800018310547, 80.38399505615234, 80.40999603271484, 80.36199951171875, 80.53199768066406, 80.50800323486328, 80.46800231933594, 80.48999786376953, 80.50399780273438, 80.52999877929688, 80.44599914550781, 80.5, 80.45199584960938, 80.44200134277344, 80.5199966430664, 80.45600128173828, 80.52999877929688, 80.45999908447266], "epoch_time": 2389.755868434906, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activesgd_0.001_0_256_42.json <==
{"train_losses": [6.423874855041504, 5.726641654968262, 5.3447065353393555, 5.047120094299316, 4.781897068023682, 4.548224449157715, 4.3430562019348145, 4.1638031005859375, 4.0055766105651855, 3.8584840297698975, 3.715900182723999, 3.603668451309204, 3.490840196609497, 3.3906657695770264, 3.2942025661468506, 3.2081477642059326, 3.123229742050171, 3.056446075439453, 2.9931063652038574, 2.928617000579834, 2.8732686042785645, 2.805065870285034, 2.7683165073394775, 2.717081069946289, 2.6727726459503174, 2.6357369422912598, 2.592059373855591, 2.5654850006103516, 2.524873971939087, 2.486163377761841, 2.4678800106048584, 2.4320108890533447, 2.406416893005371, 2.3794939517974854, 2.354085922241211, 2.3319931030273438, 2.3151257038116455, 2.292057514190674, 2.2633044719696045, 2.2533912658691406, 2.242098331451416, 2.21980881690979, 2.196662187576294, 2.1848275661468506, 2.174138069152832, 2.147245168685913, 2.138944149017334, 2.1275312900543213, 2.1153907775878906, 2.093088150024414, 2.088878631591797, 2.0749855041503906, 2.0647194385528564, 2.0538346767425537, 2.0443809032440186, 2.032491683959961, 2.0209078788757324, 2.014362096786499, 1.9998527765274048, 1.9928385019302368, 1.983042597770691, 1.9709038734436035, 1.9708534479141235, 1.9668471813201904, 1.9539681673049927, 1.9470946788787842, 1.9341539144515991, 1.925207495689392, 1.9254369735717773, 1.919062614440918, 1.8513853549957275, 1.8344138860702515, 1.8397371768951416, 1.836564064025879, 1.8270559310913086, 1.8259596824645996, 1.8231371641159058, 1.822026014328003, 1.820963740348816, 1.8221142292022705, 1.813277006149292, 1.811416745185852, 1.8156472444534302, 1.8120901584625244, 1.804877758026123, 1.80827796459198, 1.8124810457229614, 1.8112815618515015, 1.8102455139160156, 1.8109335899353027, 1.81095290184021, 1.8017550706863403, 1.8093863725662231, 1.8177547454833984, 1.8094114065170288, 1.8099651336669922, 1.8094041347503662, 1.8061093091964722, 1.8092141151428223, 1.8046815395355225], "accs1": [3.1419999599456787, 6.328000068664551, 9.455999374389648, 11.583999633789062, 15.24799919128418, 17.70599937438965, 19.696001052856445, 23.145999908447266, 24.535999298095703, 27.467998504638672, 29.8799991607666, 31.24399757385254, 32.55799865722656, 35.082000732421875, 34.98999786376953, 38.275997161865234, 39.41600036621094, 40.56800079345703, 42.5359992980957, 42.46200180053711, 44.1719970703125, 45.92399978637695, 45.54999923706055, 46.69599914550781, 47.301998138427734, 48.14599609375, 48.849998474121094, 49.711997985839844, 49.99399948120117, 51.159996032714844, 51.21399688720703, 51.59000015258789, 52.05999755859375, 52.87199783325195, 53.15999984741211, 53.086002349853516, 53.29600143432617, 54.125999450683594, 54.33599853515625, 54.59000015258789, 54.81399917602539, 55.459999084472656, 55.4839973449707, 55.5620002746582, 55.77799606323242, 56.00999450683594, 56.593997955322266, 56.59799575805664, 57.15599822998047, 57.003997802734375, 57.47599792480469, 57.38199996948242, 57.32600021362305, 57.541996002197266, 57.279998779296875, 58.35399627685547, 58.10599899291992, 58.571998596191406, 58.4119987487793, 58.492000579833984, 58.68799591064453, 58.96999740600586, 59.09400177001953, 59.25600051879883, 59.38800048828125, 59.538002014160156, 59.31399917602539, 59.571998596191406, 59.821998596191406, 59.74800109863281, 61.11800003051758, 61.24799728393555, 61.22200012207031, 61.342002868652344, 61.25400161743164, 61.30999755859375, 61.294002532958984, 61.32999801635742, 61.35799789428711, 61.40800094604492, 61.39400100708008, 61.36199951171875, 61.44999694824219, 61.4839973449707, 61.43000030517578, 61.534000396728516, 61.439998626708984, 61.474002838134766, 61.552001953125, 61.47599792480469, 61.50199890136719, 61.49799728393555, 61.46999740600586, 61.4219970703125, 61.52799606323242, 61.5099983215332, 61.54800033569336, 61.53199768066406, 61.47800064086914, 61.50599670410156], "accs5": [10.02199935913086, 17.670000076293945, 24.17799949645996, 28.43400001525879, 34.69599914550781, 38.92799758911133, 42.013999938964844, 46.74599838256836, 48.44599914550781, 52.41999816894531, 55.067996978759766, 56.63999938964844, 58.183998107910156, 60.71599578857422, 60.90599822998047, 64.25799560546875, 65.3740005493164, 66.27400207519531, 68.26200103759766, 68.13200378417969, 69.75, 71.00199890136719, 71.0260009765625, 71.97200012207031, 72.48400115966797, 73.1719970703125, 73.84600067138672, 74.27799987792969, 75.04199981689453, 75.60799407958984, 75.6500015258789, 75.76200103759766, 76.36799621582031, 76.95800018310547, 77.15199279785156, 77.30199432373047, 77.47599792480469, 78.0719985961914, 78.15599822998047, 78.2040023803711, 78.63800048828125, 79.00999450683594, 79.05999755859375, 79.01399993896484, 79.08999633789062, 79.62799835205078, 79.8499984741211, 79.90799713134766, 80.27799987792969, 80.17999267578125, 80.55599975585938, 80.28599548339844, 80.42599487304688, 80.61599731445312, 80.44200134277344, 80.90999603271484, 80.99600219726562, 81.16799926757812, 81.15399932861328, 81.40399932861328, 81.35399627685547, 81.6259994506836, 81.72799682617188, 81.79399871826172, 81.6199951171875, 82.00799560546875, 81.79399871826172, 82.04000091552734, 82.0260009765625, 81.99199676513672, 82.92799377441406, 82.99799346923828, 82.96199798583984, 83.09400177001953, 83.05199432373047, 83.1259994506836, 83.01199340820312, 83.10799407958984, 83.15199279785156, 83.15599822998047, 83.22599792480469, 83.19599914550781, 83.2699966430664, 83.18399810791016, 83.18799591064453, 83.18000030517578, 83.20199584960938, 83.1760025024414, 83.2959976196289, 83.2239990234375, 83.22000122070312, 83.25, 83.24799346923828, 83.28599548339844, 83.13999938964844, 83.23799896240234, 83.17399597167969, 83.30599975585938, 83.13600158691406, 83.20800018310547], "epoch_time": 2123.6068873405457, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activesgd_0.005_0_256_42.json <==
{"train_losses": [5.699788570404053, 4.63297176361084, 4.070248126983643, 3.694331645965576, 3.4243643283843994, 3.209571599960327, 3.0376107692718506, 2.905033588409424, 2.7921395301818848, 2.6906843185424805, 2.5967886447906494, 2.5290567874908447, 2.465336561203003, 2.408062696456909, 2.3502583503723145, 2.311262845993042, 2.2609150409698486, 2.2301363945007324, 2.1924452781677246, 2.1558778285980225, 2.1343791484832764, 2.088926315307617, 2.072653293609619, 2.0474190711975098, 2.023282289505005, 2.001628875732422, 1.9790003299713135, 1.9690968990325928, 1.9409737586975098, 1.9206057786941528, 1.9137616157531738, 1.887573480606079, 1.876238465309143, 1.8603101968765259, 1.846729040145874, 1.8333170413970947, 1.8278677463531494, 1.8110723495483398, 1.7955470085144043, 1.7898528575897217, 1.780632734298706, 1.7733356952667236, 1.751434564590454, 1.7412184476852417, 1.7403415441513062, 1.7254003286361694, 1.71964693069458, 1.7105605602264404, 1.7074021100997925, 1.6923561096191406, 1.6866596937179565, 1.6817325353622437, 1.6728218793869019, 1.6725292205810547, 1.6555640697479248, 1.64991295337677, 1.6438778638839722, 1.6404099464416504, 1.6313354969024658, 1.6274757385253906, 1.621085286140442, 1.617784857749939, 1.6120374202728271, 1.6095000505447388, 1.60111403465271, 1.5992088317871094, 1.5892409086227417, 1.589539647102356, 1.586333990097046, 1.573277473449707, 1.4901444911956787, 1.4725767374038696, 1.4716546535491943, 1.4606643915176392, 1.4631694555282593, 1.4616360664367676, 1.451865792274475, 1.456045150756836, 1.4489823579788208, 1.4515877962112427, 1.444087028503418, 1.4388153553009033, 1.4369555711746216, 1.4427552223205566, 1.4327787160873413, 1.4340826272964478, 1.4408968687057495, 1.4374611377716064, 1.4361711740493774, 1.443488597869873, 1.4351154565811157, 1.4317973852157593, 1.4361239671707153, 1.4353281259536743, 1.4306764602661133, 1.433536171913147, 1.4338632822036743, 1.4365630149841309, 1.4362934827804565, 1.433179497718811], "accs1": [9.875999450683594, 19.06999969482422, 24.40399932861328, 28.957998275756836, 35.18199920654297, 37.551998138427734, 39.801998138427734, 43.709999084472656, 44.81999969482422, 47.358001708984375, 48.715999603271484, 49.86399841308594, 50.92399597167969, 52.18799591064453, 52.27000045776367, 53.947998046875, 54.35199737548828, 55.071998596191406, 55.605995178222656, 55.9739990234375, 56.59600067138672, 56.8699951171875, 57.22599792480469, 58.1559944152832, 58.357994079589844, 58.7239990234375, 58.858001708984375, 58.944000244140625, 59.12799835205078, 59.56199645996094, 59.429996490478516, 59.96999740600586, 60.18399429321289, 60.27799987792969, 60.832000732421875, 60.7400016784668, 60.95600128173828, 60.75599670410156, 61.30999755859375, 61.295997619628906, 61.63199996948242, 61.625999450683594, 61.28799819946289, 61.51799392700195, 61.85799789428711, 62.24799728393555, 62.291996002197266, 62.0880012512207, 62.10600280761719, 62.400001525878906, 62.57599639892578, 62.933998107910156, 62.76199722290039, 63.02399444580078, 62.694000244140625, 62.805999755859375, 63.215999603271484, 62.97800064086914, 62.9839973449707, 63.21200180053711, 63.42599868774414, 63.2239990234375, 63.44999694824219, 63.54999542236328, 63.395999908447266, 63.44199752807617, 63.4119987487793, 63.77799987792969, 63.80799865722656, 63.83399963378906, 65.33399963378906, 65.27000427246094, 65.35399627685547, 65.46599578857422, 65.43599700927734, 65.50399780273438, 65.51799774169922, 65.40799713134766, 65.447998046875, 65.49800109863281, 65.55000305175781, 65.5979995727539, 65.58399963378906, 65.60599517822266, 65.56800079345703, 65.62000274658203, 65.7239990234375, 65.49800109863281, 65.6719970703125, 65.5999984741211, 65.75599670410156, 65.69000244140625, 65.66199493408203, 65.74800109863281, 65.65799713134766, 65.70999908447266, 65.62999725341797, 65.69400024414062, 65.61799621582031, 65.55999755859375], "accs5": [25.033998489379883, 40.49199676513672, 47.711997985839844, 54.6140022277832, 61.077999114990234, 63.41399383544922, 65.88199615478516, 69.63999938964844, 70.41400146484375, 72.64199829101562, 74.0, 74.93000030517578, 75.6500015258789, 76.7179946899414, 76.97000122070312, 78.08799743652344, 78.31599426269531, 78.86799621582031, 79.28399658203125, 79.65799713134766, 79.86399841308594, 80.08399963378906, 80.65799713134766, 81.2699966430664, 81.54399871826172, 81.67399597167969, 81.83599853515625, 82.0199966430664, 82.1500015258789, 82.28399658203125, 82.40399932861328, 82.50599670410156, 82.68799591064453, 83.00599670410156, 83.02999877929688, 83.03199768066406, 83.26000213623047, 83.30799865722656, 83.5459976196289, 83.45600128173828, 83.86000061035156, 83.85599517822266, 83.44000244140625, 83.68599700927734, 84.0999984741211, 84.22599792480469, 84.27599334716797, 84.04399871826172, 83.97199249267578, 84.26799774169922, 84.36000061035156, 84.38599395751953, 84.40199279785156, 84.61199951171875, 84.29399871826172, 84.62999725341797, 84.79000091552734, 84.7179946899414, 84.61199951171875, 84.62599182128906, 84.77999877929688, 84.80999755859375, 84.9280014038086, 84.86199951171875, 84.76599884033203, 84.86599731445312, 84.85599517822266, 85.00599670410156, 85.0459976196289, 85.14399719238281, 85.99999237060547, 86.01799774169922, 85.95800018310547, 86.12999725341797, 86.01799774169922, 86.0739974975586, 86.13399505615234, 86.19400024414062, 86.13599395751953, 86.1520004272461, 86.19200134277344, 86.31599426269531, 86.22599792480469, 86.22200012207031, 86.20599365234375, 86.15599822998047, 86.20599365234375, 86.20399475097656, 86.17399597167969, 86.21199798583984, 86.23600006103516, 86.1520004272461, 86.26599884033203, 86.22999572753906, 86.25199890136719, 86.2459945678711, 86.23999786376953, 86.21199798583984, 86.24199676513672, 86.14999389648438], "epoch_time": 2114.0189774036407, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activesgd_0.01_0_256_42.json <==
{"train_losses": [5.370937347412109, 4.16212797164917, 3.615478992462158, 3.2768402099609375, 3.0406405925750732, 2.855138063430786, 2.709955930709839, 2.6069235801696777, 2.5136559009552, 2.4290449619293213, 2.3548407554626465, 2.2997043132781982, 2.2457361221313477, 2.19934344291687, 2.155869483947754, 2.11932635307312, 2.0804808139801025, 2.055288076400757, 2.0263123512268066, 1.9934332370758057, 1.9737404584884644, 1.9381725788116455, 1.9237743616104126, 1.9034252166748047, 1.8830283880233765, 1.8660888671875, 1.8410953283309937, 1.8370769023895264, 1.8143116235733032, 1.7955052852630615, 1.7906177043914795, 1.7681704759597778, 1.7587285041809082, 1.74335777759552, 1.7326927185058594, 1.7214363813400269, 1.7143795490264893, 1.7041637897491455, 1.6930230855941772, 1.6830618381500244, 1.675607681274414, 1.670020341873169, 1.6525897979736328, 1.6419721841812134, 1.6424418687820435, 1.6280750036239624, 1.6260995864868164, 1.618370532989502, 1.6098413467407227, 1.5988950729370117, 1.5957787036895752, 1.59126615524292, 1.5828794240951538, 1.5801841020584106, 1.5664739608764648, 1.5599418878555298, 1.5534616708755493, 1.5522925853729248, 1.5466809272766113, 1.5388758182525635, 1.5301553010940552, 1.5316486358642578, 1.5271075963974, 1.5251749753952026, 1.5180519819259644, 1.5148342847824097, 1.511060357093811, 1.498445749282837, 1.5016322135925293, 1.4914326667785645, 1.4094411134719849, 1.387281060218811, 1.3827128410339355, 1.377899169921875, 1.3762749433517456, 1.3760665655136108, 1.36527681350708, 1.3688130378723145, 1.3658721446990967, 1.3641842603683472, 1.3560792207717896, 1.3521628379821777, 1.3507353067398071, 1.3539836406707764, 1.3459556102752686, 1.3476048707962036, 1.3518626689910889, 1.3504350185394287, 1.348807692527771, 1.3564444780349731, 1.3445740938186646, 1.3439042568206787, 1.3434940576553345, 1.3473368883132935, 1.3467143774032593, 1.349380612373352, 1.346311330795288, 1.3450404405593872, 1.3500529527664185, 1.3438211679458618], "accs1": [14.927999496459961, 24.697999954223633, 30.07400131225586, 37.253997802734375, 41.27000045776367, 44.02799987792969, 46.49399948120117, 48.37199783325195, 49.94199752807617, 52.30999755859375, 52.91400146484375, 54.31199645996094, 54.619998931884766, 55.89799880981445, 56.09199905395508, 57.197998046875, 57.39799880981445, 57.37599563598633, 58.69599533081055, 58.96399688720703, 59.332000732421875, 59.525997161865234, 59.80199432373047, 60.16600036621094, 60.76799774169922, 60.4900016784668, 60.701995849609375, 60.92799758911133, 61.31999969482422, 61.839996337890625, 61.52799606323242, 61.855995178222656, 61.77199935913086, 62.54800033569336, 62.33199691772461, 62.37199783325195, 62.34600067138672, 62.7339973449707, 63.16399383544922, 63.11800003051758, 62.80999755859375, 63.19199752807617, 63.17599868774414, 63.39199447631836, 63.447998046875, 63.35200119018555, 63.69599533081055, 63.54999542236328, 63.567996978759766, 63.731998443603516, 63.91599655151367, 63.9119987487793, 64.19400024414062, 64.06399536132812, 63.95800018310547, 64.35399627685547, 64.26799774169922, 64.0739974975586, 64.22199249267578, 64.4000015258789, 64.44000244140625, 64.76000213623047, 64.7239990234375, 64.76000213623047, 64.76199340820312, 64.75599670410156, 64.41600036621094, 64.50599670410156, 64.59400177001953, 64.56600189208984, 66.26599884033203, 66.35599517822266, 66.30400085449219, 66.41400146484375, 66.447998046875, 66.44999694824219, 66.56800079345703, 66.46599578857422, 66.37999725341797, 66.49400329589844, 66.66199493408203, 66.58799743652344, 66.6520004272461, 66.53800201416016, 66.56400299072266, 66.6240005493164, 66.67999267578125, 66.552001953125, 66.54199981689453, 66.61199951171875, 66.697998046875, 66.5780029296875, 66.59400177001953, 66.65999603271484, 66.63800048828125, 66.53999328613281, 66.69999694824219, 66.55799865722656, 66.58200073242188, 66.6780014038086], "accs5": [34.194000244140625, 48.827999114990234, 55.23799514770508, 63.60200119018555, 67.53800201416016, 70.07799530029297, 72.01399993896484, 73.88800048828125, 74.97799682617188, 76.96199798583984, 77.39599609375, 78.58399963378906, 78.61799621582031, 79.63199615478516, 80.02799987792969, 80.552001953125, 80.89999389648438, 80.77399444580078, 81.47599792480469, 81.73799133300781, 81.93599700927734, 82.29399871826172, 82.45999908447266, 82.70199584960938, 83.06999969482422, 83.09400177001953, 83.08599853515625, 83.31199645996094, 83.46399688720703, 83.94599914550781, 83.697998046875, 83.79000091552734, 83.91799926757812, 84.28199768066406, 84.03599548339844, 84.0999984741211, 84.14399719238281, 84.41799926757812, 84.6240005493164, 84.64399719238281, 84.75199890136719, 84.65399932861328, 84.73799896240234, 84.7699966430664, 84.92599487304688, 85.00399780273438, 84.99800109863281, 85.15799713134766, 85.11599731445312, 85.2199935913086, 85.17599487304688, 85.31199645996094, 85.30799865722656, 85.28599548339844, 85.28400421142578, 85.36599731445312, 85.30599975585938, 85.50799560546875, 85.47599792480469, 85.51599884033203, 85.55400085449219, 85.68399810791016, 85.41400146484375, 85.62200164794922, 85.52999877929688, 85.6719970703125, 85.59199523925781, 85.50799560546875, 85.69400024414062, 85.7699966430664, 86.70999908447266, 86.75399780273438, 86.72599792480469, 86.8479995727539, 86.83599853515625, 86.85999298095703, 86.8699951171875, 86.8479995727539, 86.843994140625, 86.843994140625, 86.9219970703125, 86.90799713134766, 86.92399597167969, 86.83399200439453, 86.89599609375, 86.94599914550781, 86.85399627685547, 86.89599609375, 86.83200073242188, 86.85199737548828, 86.98999786376953, 86.88600158691406, 86.96399688720703, 86.89199829101562, 86.9020004272461, 86.88800048828125, 86.91200256347656, 86.88199615478516, 86.93199920654297, 86.90599822998047], "epoch_time": 2034.706289768219, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activesgd_0.05_0_256_42.json <==
{"train_losses": [4.948087215423584, 3.5739760398864746, 3.0695128440856934, 2.7859396934509277, 2.602019786834717, 2.461733818054199, 2.350466251373291, 2.2752974033355713, 2.201601028442383, 2.1427223682403564, 2.0854389667510986, 2.0422298908233643, 2.002455472946167, 1.9671149253845215, 1.9331817626953125, 1.904826045036316, 1.8714239597320557, 1.8561335802078247, 1.8283157348632812, 1.8081183433532715, 1.7938661575317383, 1.7639096975326538, 1.7521146535873413, 1.736547589302063, 1.7186648845672607, 1.7048941850662231, 1.684923768043518, 1.6860833168029785, 1.6644408702850342, 1.647306203842163, 1.645557165145874, 1.6231200695037842, 1.614938497543335, 1.604669451713562, 1.596772313117981, 1.5881866216659546, 1.5815531015396118, 1.5710455179214478, 1.5570274591445923, 1.5560030937194824, 1.5511940717697144, 1.5456818342208862, 1.5302523374557495, 1.525998830795288, 1.5246881246566772, 1.5076138973236084, 1.507881760597229, 1.4998557567596436, 1.49553382396698, 1.479252815246582, 1.4814966917037964, 1.4751418828964233, 1.472805380821228, 1.4669742584228516, 1.460084080696106, 1.456912636756897, 1.4499825239181519, 1.445299744606018, 1.4388431310653687, 1.4338818788528442, 1.4316823482513428, 1.424647569656372, 1.4272572994232178, 1.4240409135818481, 1.4173730611801147, 1.415744423866272, 1.4077962636947632, 1.4031405448913574, 1.4051834344863892, 1.3972700834274292, 1.3124080896377563, 1.2841262817382812, 1.2883117198944092, 1.2838611602783203, 1.2702460289001465, 1.2708503007888794, 1.2630223035812378, 1.2571626901626587, 1.2595295906066895, 1.2611838579177856, 1.2520893812179565, 1.246147632598877, 1.2516357898712158, 1.2454365491867065, 1.2447504997253418, 1.2472097873687744, 1.240710973739624, 1.2452749013900757, 1.2466061115264893, 1.2450716495513916, 1.2448244094848633, 1.2415783405303955, 1.242016077041626, 1.2455878257751465, 1.2399990558624268, 1.24368155002594, 1.2417441606521606, 1.2397404909133911, 1.2414793968200684, 1.239035725593567], "accs1": [23.20800018310547, 34.03199768066406, 40.99199676513672, 44.538002014160156, 49.48400115966797, 51.801998138427734, 53.35599899291992, 54.630001068115234, 55.29800033569336, 56.64199447631836, 57.45800018310547, 58.38199996948242, 58.14399719238281, 59.45999526977539, 59.354000091552734, 60.31999588012695, 60.67000198364258, 61.153995513916016, 61.14799880981445, 61.021995544433594, 61.64599609375, 62.079994201660156, 62.291996002197266, 62.513999938964844, 62.861995697021484, 62.7339973449707, 63.073997497558594, 63.1199951171875, 63.4319953918457, 63.73599624633789, 63.59199905395508, 63.58000183105469, 64.01599884033203, 64.14199829101562, 63.85599899291992, 63.791996002197266, 63.92599868774414, 64.38199615478516, 64.5979995727539, 64.66400146484375, 64.66999816894531, 64.55000305175781, 64.7239990234375, 65.00399780273438, 64.89199829101562, 65.25399780273438, 65.31599426269531, 65.02000427246094, 65.03399658203125, 65.33799743652344, 65.15199279785156, 65.21599578857422, 65.2719955444336, 65.20599365234375, 65.09000396728516, 65.71800231933594, 65.29000091552734, 65.61199951171875, 65.30999755859375, 65.38999938964844, 65.68799591064453, 65.8479995727539, 65.51199340820312, 65.5979995727539, 65.6240005493164, 65.62799835205078, 65.69400024414062, 65.80999755859375, 65.69000244140625, 65.66999816894531, 67.11199951171875, 67.23999786376953, 67.302001953125, 67.41799926757812, 67.29199981689453, 67.26200103759766, 67.39599609375, 67.41799926757812, 67.38199615478516, 67.3479995727539, 67.50199890136719, 67.42599487304688, 67.50800323486328, 67.45399475097656, 67.44400024414062, 67.53599548339844, 67.50599670410156, 67.50800323486328, 67.5459976196289, 67.50399780273438, 67.53800201416016, 67.47200012207031, 67.47599792480469, 67.55799865722656, 67.50999450683594, 67.45600128173828, 67.40399932861328, 67.59600067138672, 67.56399536132812, 67.50399780273438], "accs5": [46.97199630737305, 60.17000198364258, 66.89199829101562, 70.6760025024414, 74.46199798583984, 76.47799682617188, 77.86799621582031, 79.05400085449219, 79.4959945678711, 80.16200256347656, 81.0260009765625, 81.50999450683594, 81.31200408935547, 82.35399627685547, 82.35799407958984, 82.8740005493164, 83.0419921875, 83.5459976196289, 83.5999984741211, 83.33799743652344, 83.76199340820312, 84.13800048828125, 84.16799926757812, 84.37599182128906, 84.71199798583984, 84.6780014038086, 84.9219970703125, 84.80999755859375, 85.18799591064453, 84.96599578857422, 85.17999267578125, 85.21800231933594, 85.37199401855469, 85.41400146484375, 85.53199768066406, 85.42999267578125, 85.40599822998047, 85.80400085449219, 85.60199737548828, 85.6520004272461, 85.76799774169922, 85.81599426269531, 85.66999816894531, 85.77400207519531, 86.03800201416016, 85.96800231933594, 86.302001953125, 86.10199737548828, 86.14599609375, 86.2239990234375, 86.08200073242188, 85.95599365234375, 86.31399536132812, 86.10999298095703, 86.10800170898438, 86.3699951171875, 86.19599914550781, 86.2699966430664, 86.23999786376953, 86.25199890136719, 86.41799926757812, 86.44200134277344, 86.2199935913086, 86.37999725341797, 86.20399475097656, 86.46599578857422, 86.38399505615234, 86.47799682617188, 86.45399475097656, 86.52399444580078, 87.2439956665039, 87.31999969482422, 87.31800079345703, 87.36599731445312, 87.31199645996094, 87.38600158691406, 87.37200164794922, 87.30399322509766, 87.42599487304688, 87.3499984741211, 87.43399810791016, 87.39999389648438, 87.43599700927734, 87.4219970703125, 87.42599487304688, 87.42399597167969, 87.37999725341797, 87.39199829101562, 87.39799499511719, 87.4439926147461, 87.4520034790039, 87.37399291992188, 87.43199920654297, 87.39799499511719, 87.41799926757812, 87.41799926757812, 87.39599609375, 87.48799896240234, 87.45399475097656, 87.39599609375], "epoch_time": 2380.6937885284424, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activesgd_0.1_0_256_42.json <==
{"train_losses": [4.9135661125183105, 3.467482328414917, 2.962390184402466, 2.690617084503174, 2.5147602558135986, 2.3823935985565186, 2.280627727508545, 2.2092339992523193, 2.1439058780670166, 2.0840418338775635, 2.0338358879089355, 1.9938862323760986, 1.9557991027832031, 1.9230642318725586, 1.8922265768051147, 1.8613203763961792, 1.8348051309585571, 1.8204643726348877, 1.795580267906189, 1.775644063949585, 1.7593445777893066, 1.7336790561676025, 1.7206825017929077, 1.7046616077423096, 1.6907801628112793, 1.678656816482544, 1.6582731008529663, 1.6508734226226807, 1.639756441116333, 1.6272287368774414, 1.6152586936950684, 1.6000241041183472, 1.5946433544158936, 1.5806320905685425, 1.5768409967422485, 1.5595639944076538, 1.5578147172927856, 1.547670602798462, 1.5332056283950806, 1.531675100326538, 1.5272647142410278, 1.5207616090774536, 1.5071176290512085, 1.4993590116500854, 1.4971517324447632, 1.4884823560714722, 1.486413598060608, 1.4760562181472778, 1.4759595394134521, 1.4631260633468628, 1.461738109588623, 1.4555034637451172, 1.4490008354187012, 1.4451175928115845, 1.4317445755004883, 1.4331953525543213, 1.4331262111663818, 1.42482328414917, 1.4202982187271118, 1.4161219596862793, 1.409979224205017, 1.4103939533233643, 1.4090498685836792, 1.399515151977539, 1.3971201181411743, 1.3928090333938599, 1.3895609378814697, 1.3846036195755005, 1.3862379789352417, 1.3786563873291016, 1.28995943069458, 1.269721269607544, 1.2619704008102417, 1.2597408294677734, 1.2547982931137085, 1.2490019798278809, 1.248314619064331, 1.2456965446472168, 1.2434381246566772, 1.2372279167175293, 1.232520580291748, 1.2261654138565063, 1.2292059659957886, 1.2240797281265259, 1.222463607788086, 1.2293044328689575, 1.2258750200271606, 1.2278861999511719, 1.2233390808105469, 1.2238502502441406, 1.2210147380828857, 1.2208209037780762, 1.2263789176940918, 1.225572109222412, 1.218618631362915, 1.2226057052612305, 1.2176488637924194, 1.2218319177627563, 1.2257853746414185, 1.2187886238098145], "accs1": [24.589998245239258, 36.49399948120117, 43.11800003051758, 46.823997497558594, 50.70399475097656, 52.32999801635742, 54.32400131225586, 55.40400314331055, 55.01599884033203, 57.849998474121094, 58.3120002746582, 59.073997497558594, 59.34000015258789, 60.00199890136719, 60.10599899291992, 60.849998474121094, 61.16200256347656, 61.20399856567383, 62.07599639892578, 62.04399871826172, 62.21799850463867, 62.709999084472656, 62.709999084472656, 62.94999694824219, 62.90399932861328, 63.41999816894531, 62.9579963684082, 63.61000061035156, 63.92599868774414, 63.947998046875, 64.43599700927734, 64.26599884033203, 64.05799865722656, 64.41999816894531, 64.18799591064453, 64.3740005493164, 64.64799499511719, 64.93799591064453, 64.697998046875, 64.7959976196289, 64.7719955444336, 65.13800048828125, 65.03799438476562, 64.70199584960938, 65.05400085449219, 65.31199645996094, 65.55000305175781, 65.40599822998047, 65.0999984741211, 65.63800048828125, 65.44599914550781, 65.65799713134766, 65.12799835205078, 65.66199493408203, 65.39599609375, 65.93000030517578, 65.85599517822266, 65.89800262451172, 65.75799560546875, 65.70999908447266, 65.62599182128906, 65.85199737548828, 65.98999786376953, 65.9219970703125, 65.73199462890625, 66.08799743652344, 66.00599670410156, 66.21800231933594, 66.10599517822266, 65.90799713134766, 67.55599975585938, 67.58799743652344, 67.61199951171875, 67.63800048828125, 67.55599975585938, 67.63199615478516, 67.70399475097656, 67.70800018310547, 67.77799987792969, 67.73999786376953, 67.80799865722656, 67.69200134277344, 67.66200256347656, 67.76599884033203, 67.79999542236328, 67.73200225830078, 67.74800109863281, 67.70399475097656, 67.77200317382812, 67.76599884033203, 67.81999969482422, 67.75999450683594, 67.79999542236328, 67.75399780273438, 67.81800079345703, 67.72999572753906, 67.75599670410156, 67.75800323486328, 67.72999572753906, 67.76399230957031], "accs5": [48.65999984741211, 62.7079963684082, 68.88600158691406, 72.90399932861328, 75.77999877929688, 77.14799499511719, 78.38599395751953, 79.4219970703125, 79.26599884033203, 81.00199890136719, 81.7020034790039, 82.04000091552734, 82.16399383544922, 82.63799285888672, 82.75199890136719, 83.16999816894531, 83.35199737548828, 83.53799438476562, 83.79000091552734, 84.05999755859375, 83.94599914550781, 84.29000091552734, 84.38599395751953, 84.63599395751953, 84.63400268554688, 84.98599243164062, 84.5, 85.1520004272461, 84.94400024414062, 85.25399780273438, 85.55199432373047, 85.43999481201172, 85.53800201416016, 85.49199676513672, 85.3479995727539, 85.67599487304688, 85.66199493408203, 85.93599700927734, 85.802001953125, 85.78800201416016, 85.8740005493164, 86.07599639892578, 86.09600067138672, 85.78199768066406, 85.97799682617188, 86.2239990234375, 86.31800079345703, 86.0979995727539, 85.92399597167969, 86.26200103759766, 86.21599578857422, 86.197998046875, 85.94200134277344, 86.21399688720703, 86.25999450683594, 86.47799682617188, 86.4219970703125, 86.3699951171875, 86.3759994506836, 86.2959976196289, 86.33999633789062, 86.39399719238281, 86.53800201416016, 86.37399291992188, 86.38199615478516, 86.35599517822266, 86.54199981689453, 86.48999786376953, 86.50399780273438, 86.3219985961914, 87.35800170898438, 87.43399810791016, 87.35800170898438, 87.41799926757812, 87.447998046875, 87.4739990234375, 87.50799560546875, 87.43799591064453, 87.43000030517578, 87.50399780273438, 87.5199966430664, 87.52200317382812, 87.50599670410156, 87.44599914550781, 87.57599639892578, 87.50799560546875, 87.4939956665039, 87.49199676513672, 87.52999877929688, 87.4699935913086, 87.50599670410156, 87.52200317382812, 87.53599548339844, 87.52399444580078, 87.55599975585938, 87.52799987792969, 87.53399658203125, 87.51200103759766, 87.50399780273438, 87.48799896240234], "epoch_time": 2103.88942360878, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activesgd_0.5_0_256_42.json <==
{"train_losses": [4.985512733459473, 3.366487741470337, 2.879340410232544, 2.6332805156707764, 2.4712135791778564, 2.3473119735717773, 2.2549540996551514, 2.18795108795166, 2.1286351680755615, 2.078017473220825, 2.027085542678833, 1.9859633445739746, 1.9538019895553589, 1.9181967973709106, 1.8919471502304077, 1.8632526397705078, 1.8340882062911987, 1.8224806785583496, 1.7980132102966309, 1.7737842798233032, 1.766149640083313, 1.7320239543914795, 1.7244882583618164, 1.709497094154358, 1.6928694248199463, 1.679396629333496, 1.6638338565826416, 1.661886215209961, 1.6430487632751465, 1.6301016807556152, 1.6227151155471802, 1.607027292251587, 1.599772334098816, 1.5862330198287964, 1.579465389251709, 1.5701230764389038, 1.5693050622940063, 1.555848240852356, 1.546582818031311, 1.5347329378128052, 1.5348187685012817, 1.5326778888702393, 1.5193816423416138, 1.5132076740264893, 1.5124813318252563, 1.4985970258712769, 1.4931981563568115, 1.4941474199295044, 1.4841341972351074, 1.470445156097412, 1.4740121364593506, 1.4732669591903687, 1.4594184160232544, 1.45791757106781, 1.448706865310669, 1.4435720443725586, 1.4462573528289795, 1.4372164011001587, 1.4287885427474976, 1.4267094135284424, 1.4245539903640747, 1.424198865890503, 1.419106364250183, 1.416851282119751, 1.4095096588134766, 1.4075356721878052, 1.4073981046676636, 1.3958733081817627, 1.3974459171295166, 1.3942923545837402, 1.2930396795272827, 1.2689902782440186, 1.268324375152588, 1.253591537475586, 1.2522486448287964, 1.2497990131378174, 1.2432384490966797, 1.2383339405059814, 1.2437955141067505, 1.2347383499145508, 1.2266331911087036, 1.2232171297073364, 1.2261590957641602, 1.2184584140777588, 1.2210692167282104, 1.2227296829223633, 1.2228182554244995, 1.2261683940887451, 1.2173657417297363, 1.2185059785842896, 1.2196061611175537, 1.2206913232803345, 1.2203766107559204, 1.217860221862793, 1.2129920721054077, 1.2163538932800293, 1.2169034481048584, 1.2215954065322876, 1.218947172164917, 1.2159291505813599], "accs1": [25.369998931884766, 39.22200012207031, 45.762001037597656, 45.130001068115234, 51.694000244140625, 53.534000396728516, 55.13399887084961, 55.76599884033203, 56.7339973449707, 57.779998779296875, 58.11799621582031, 58.704002380371094, 59.08399963378906, 60.20000076293945, 59.973995208740234, 60.91999816894531, 61.302001953125, 61.724002838134766, 61.68199920654297, 61.854000091552734, 62.13399887084961, 62.01199722290039, 62.46599578857422, 62.9579963684082, 62.92799758911133, 62.8699951171875, 63.19999694824219, 63.47800064086914, 63.71399688720703, 63.694000244140625, 63.77799987792969, 63.93799591064453, 63.349998474121094, 64.10799407958984, 63.987998962402344, 63.95399475097656, 63.944000244140625, 64.41999816894531, 64.83799743652344, 64.64199829101562, 64.30999755859375, 64.54000091552734, 64.6919937133789, 64.56999969482422, 64.82799530029297, 65.0479965209961, 64.90399932861328, 64.7239990234375, 64.80199432373047, 64.73799896240234, 65.07799530029297, 64.88800048828125, 64.93799591064453, 64.7719955444336, 64.80999755859375, 65.1780014038086, 65.2040023803711, 65.15799713134766, 65.21199798583984, 65.2459945678711, 65.35800170898438, 65.31400299072266, 65.35800170898438, 65.61199951171875, 65.22200012207031, 65.30000305175781, 65.4679946899414, 65.63599395751953, 65.5739974975586, 65.2719955444336, 66.91600036621094, 66.98600006103516, 67.09199523925781, 67.21800231933594, 66.96199798583984, 67.1199951171875, 67.16999816894531, 67.22999572753906, 67.09600067138672, 67.1719970703125, 67.27799987792969, 67.29399871826172, 67.12999725341797, 67.18599700927734, 67.25199890136719, 67.26200103759766, 67.26399993896484, 67.19200134277344, 67.26399993896484, 67.2439956665039, 67.37200164794922, 67.37200164794922, 67.31999969482422, 67.28199768066406, 67.36199951171875, 67.2760009765625, 67.26599884033203, 67.31199645996094, 67.27799987792969, 67.22999572753906], "accs5": [49.17599868774414, 64.8479995727539, 71.23999786376953, 70.9679946899414, 76.25199890136719, 77.73199462890625, 78.92599487304688, 79.64999389648438, 80.2959976196289, 80.89199829101562, 81.04999542236328, 81.62399291992188, 81.947998046875, 82.74600219726562, 82.7699966430664, 83.06199645996094, 83.2959976196289, 83.47199249267578, 83.64599609375, 83.88800048828125, 83.93000030517578, 83.81999969482422, 84.37799835205078, 84.49400329589844, 84.38999938964844, 84.62999725341797, 84.6719970703125, 84.92400360107422, 84.9540023803711, 84.93199920654297, 85.16400146484375, 84.89599609375, 84.98199462890625, 85.30999755859375, 85.29199981689453, 85.38999938964844, 85.25599670410156, 85.55199432373047, 85.697998046875, 85.82599639892578, 85.40999603271484, 85.65399932861328, 85.53199768066406, 85.56400299072266, 85.85999298095703, 86.01399993896484, 85.9219970703125, 85.76799774169922, 85.67999267578125, 85.87799835205078, 85.93800354003906, 85.76599884033203, 85.93399810791016, 86.00599670410156, 85.92399597167969, 86.03999328613281, 85.9939956665039, 86.07599639892578, 86.00399780273438, 86.23200225830078, 86.0479965209961, 86.30599975585938, 86.2439956665039, 86.2239990234375, 86.09199523925781, 85.93800354003906, 86.2199935913086, 86.25800323486328, 86.29199981689453, 86.17999267578125, 87.11199951171875, 87.15399169921875, 87.13399505615234, 87.14399719238281, 87.19200134277344, 87.12200164794922, 87.25199890136719, 87.2760009765625, 87.18199920654297, 87.15799713134766, 87.25, 87.2239990234375, 87.25599670410156, 87.16600036621094, 87.30599975585938, 87.29199981689453, 87.24800109863281, 87.30599975585938, 87.30799865722656, 87.302001953125, 87.31800079345703, 87.3479995727539, 87.33799743652344, 87.28999328613281, 87.32999420166016, 87.35800170898438, 87.30799865722656, 87.31800079345703, 87.25999450683594, 87.25999450683594], "epoch_time": 2038.2726423740387, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activesgd_1.0_0_256_42.json <==
{"train_losses": [5.506556510925293, 3.757265090942383, 3.136040449142456, 2.831976890563965, 2.6478540897369385, 2.501528263092041, 2.398010730743408, 2.3188529014587402, 2.2529375553131104, 2.193681478500366, 2.135399341583252, 2.091712236404419, 2.055609703063965, 2.015612840652466, 1.986795425415039, 1.9557738304138184, 1.9259028434753418, 1.9084302186965942, 1.883467197418213, 1.8593297004699707, 1.8444823026657104, 1.8122665882110596, 1.801770806312561, 1.786165714263916, 1.768104076385498, 1.7539557218551636, 1.735348105430603, 1.7362037897109985, 1.7119061946868896, 1.6988636255264282, 1.6937376260757446, 1.6748849153518677, 1.6650352478027344, 1.656786561012268, 1.6457918882369995, 1.6335034370422363, 1.631202220916748, 1.6205241680145264, 1.6064432859420776, 1.6062772274017334, 1.6016757488250732, 1.5958218574523926, 1.579968810081482, 1.572348952293396, 1.5737042427062988, 1.556009292602539, 1.5567350387573242, 1.5510443449020386, 1.54660165309906, 1.5322265625, 1.5367392301559448, 1.5258022546768188, 1.520624041557312, 1.517209529876709, 1.5092978477478027, 1.5114076137542725, 1.498313546180725, 1.4939730167388916, 1.4923043251037598, 1.4836300611495972, 1.478811264038086, 1.4795337915420532, 1.4758890867233276, 1.475347638130188, 1.4695340394973755, 1.463523030281067, 1.46211838722229, 1.4527392387390137, 1.4553300142288208, 1.4498435258865356, 1.3375756740570068, 1.3156702518463135, 1.3085176944732666, 1.3007296323776245, 1.2959855794906616, 1.293921947479248, 1.2819974422454834, 1.2849576473236084, 1.2797133922576904, 1.2781026363372803, 1.2681154012680054, 1.2611581087112427, 1.2633646726608276, 1.2676903009414673, 1.2608213424682617, 1.260847806930542, 1.263609528541565, 1.2620033025741577, 1.2593871355056763, 1.2622863054275513, 1.2536317110061646, 1.255210280418396, 1.2591211795806885, 1.2602386474609375, 1.2508013248443604, 1.2564555406570435, 1.2584141492843628, 1.2603085041046143, 1.2584538459777832, 1.2545132637023926], "accs1": [16.74799919128418, 32.652000427246094, 39.987998962402344, 45.80400085449219, 49.055999755859375, 49.9219970703125, 52.16999816894531, 53.77399826049805, 54.56199645996094, 55.53199768066406, 56.257999420166016, 56.70600128173828, 56.85200119018555, 58.39999771118164, 58.694000244140625, 59.2660026550293, 59.784000396728516, 59.85599899291992, 59.75799560546875, 60.262001037597656, 61.00400161743164, 61.32999801635742, 61.223995208740234, 61.185997009277344, 61.90599822998047, 61.827999114990234, 61.9219970703125, 61.746002197265625, 62.650001525878906, 62.611995697021484, 62.46599578857422, 63.00599670410156, 62.715999603271484, 63.220001220703125, 63.16399383544922, 63.32199478149414, 63.567996978759766, 63.62799835205078, 63.71399688720703, 63.597999572753906, 63.74599838256836, 64.01799774169922, 63.67599868774414, 64.08999633789062, 64.13199615478516, 63.97999954223633, 64.4800033569336, 64.16400146484375, 64.3479995727539, 64.30599975585938, 64.46399688720703, 64.39399719238281, 64.47000122070312, 64.4540023803711, 64.49199676513672, 64.6919937133789, 64.90199279785156, 64.88199615478516, 64.42799377441406, 64.29000091552734, 64.6719970703125, 64.6919937133789, 64.70800018310547, 65.05199432373047, 64.9939956665039, 64.58000183105469, 64.46199798583984, 64.9000015258789, 64.61599731445312, 64.43599700927734, 66.38599395751953, 66.57599639892578, 66.56599426269531, 66.62999725341797, 66.55999755859375, 66.65999603271484, 66.78800201416016, 66.8280029296875, 66.73999786376953, 66.76200103759766, 66.89399719238281, 66.8759994506836, 66.81199645996094, 66.87799835205078, 66.86599731445312, 66.8759994506836, 66.947998046875, 66.86199951171875, 67.00199890136719, 67.00800323486328, 67.00399780273438, 66.92399597167969, 66.93399810791016, 66.99199676513672, 67.01200103759766, 67.0219955444336, 66.90799713134766, 66.9959945678711, 66.89199829101562, 66.94200134277344], "accs5": [36.50400161743164, 58.444000244140625, 65.69599914550781, 71.37999725341797, 74.05599975585938, 74.63399505615234, 76.58799743652344, 77.89199829101562, 78.72799682617188, 78.98599243164062, 79.7199935913086, 79.85599517822266, 80.0979995727539, 81.24199676513672, 81.75, 82.01599884033203, 82.42799377441406, 82.50399780273438, 82.41600036621094, 82.68399810791016, 83.30599975585938, 83.3219985961914, 83.30199432373047, 83.29399871826172, 83.83000183105469, 83.85399627685547, 84.08000183105469, 84.04000091552734, 84.37999725341797, 84.38599395751953, 84.30199432373047, 84.68399810791016, 84.58799743652344, 84.63199615478516, 84.7979965209961, 84.62199401855469, 84.93399810791016, 85.04199981689453, 84.81599426269531, 84.90599822998047, 85.06800079345703, 85.1919937133789, 85.0739974975586, 85.07799530029297, 85.20199584960938, 85.2719955444336, 85.49800109863281, 85.33599853515625, 85.42999267578125, 85.45999145507812, 85.64599609375, 85.46599578857422, 85.5719985961914, 85.4739990234375, 85.53999328613281, 85.51399993896484, 85.6780014038086, 85.6520004272461, 85.39599609375, 85.41999816894531, 85.8280029296875, 85.802001953125, 85.73199462890625, 85.89399719238281, 85.80799865722656, 85.63400268554688, 85.51599884033203, 85.85999298095703, 85.55199432373047, 85.58599853515625, 86.947998046875, 86.91200256347656, 87.01799774169922, 86.9280014038086, 86.98399353027344, 87.00999450683594, 87.10199737548828, 87.02200317382812, 86.93199920654297, 87.04399871826172, 87.06800079345703, 87.0780029296875, 87.0999984741211, 87.0459976196289, 87.06399536132812, 87.08200073242188, 87.0780029296875, 87.11399841308594, 87.1520004272461, 87.04399871826172, 87.093994140625, 87.08799743652344, 87.13199615478516, 87.16600036621094, 87.15399169921875, 87.1719970703125, 87.16399383544922, 87.10399627685547, 87.13999938964844, 87.0979995727539], "epoch_time": 2399.069576025009, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activesgd_1e-05_0_256_42.json <==
{"train_losses": [7.008026123046875, 6.9689202308654785, 6.941421031951904, 6.917216777801514, 6.89676570892334, 6.877399921417236, 6.859863758087158, 6.843161582946777, 6.826839923858643, 6.807600498199463, 6.787421226501465, 6.7663373947143555, 6.742497444152832, 6.718033790588379, 6.6872968673706055, 6.653879642486572, 6.618282318115234, 6.578874588012695, 6.537380695343018, 6.495000839233398, 6.452369689941406, 6.405943870544434, 6.362303256988525, 6.319216251373291, 6.275577545166016, 6.238526821136475, 6.200501918792725, 6.165951251983643, 6.135732173919678, 6.102360248565674, 6.073376178741455, 6.044169902801514, 6.017001152038574, 5.990182399749756, 5.963993549346924, 5.931692600250244, 5.9140424728393555, 5.884629726409912, 5.857633590698242, 5.834813117980957, 5.808478355407715, 5.783657550811768, 5.7566914558410645, 5.737466335296631, 5.712861061096191, 5.689919471740723, 5.666380882263184, 5.639594554901123, 5.616165637969971, 5.59547233581543, 5.575694561004639, 5.552402973175049, 5.534620761871338, 5.503921031951904, 5.488709449768066, 5.467718124389648, 5.444036483764648, 5.420342445373535, 5.40141487121582, 5.3809075355529785, 5.358553409576416, 5.3370280265808105, 5.32093620300293, 5.300854206085205, 5.276566505432129, 5.254741668701172, 5.240403652191162, 5.211553573608398, 5.198093414306641, 5.176278591156006, 5.153347015380859, 5.149865627288818, 5.149991989135742, 5.146312236785889, 5.144463539123535, 5.145656585693359, 5.140198707580566, 5.138038158416748, 5.13839054107666, 5.136324882507324, 5.132280349731445, 5.129096031188965, 5.132230281829834, 5.132475852966309, 5.1290740966796875, 5.13008451461792, 5.129343032836914, 5.135310649871826, 5.127401828765869, 5.133530139923096, 5.127678394317627, 5.129723072052002, 5.126424789428711, 5.130942344665527, 5.127044677734375, 5.132105350494385, 5.128623962402344, 5.131280422210693, 5.132418632507324, 5.1235737800598145], "accs1": [0.07999999821186066, 0.16599999368190765, 0.25599998235702515, 0.26600000262260437, 0.3479999899864197, 0.39800000190734863, 0.48799997568130493, 0.5539999604225159, 0.6420000195503235, 0.7160000205039978, 0.8259999752044678, 0.8920000195503235, 0.9879999756813049, 1.031999945640564, 1.1319999694824219, 1.1779999732971191, 1.2699999809265137, 1.4239999055862427, 1.5360000133514404, 1.5920000076293945, 1.6920000314712524, 1.7799999713897705, 1.9559999704360962, 2.0779998302459717, 2.2200000286102295, 2.30400013923645, 2.383999824523926, 2.5199999809265137, 2.6579997539520264, 2.7899999618530273, 2.9179999828338623, 3.0239999294281006, 3.187999963760376, 3.299999952316284, 3.365999937057495, 3.621999979019165, 3.803999662399292, 3.9139997959136963, 4.119999885559082, 4.228000164031982, 4.511999607086182, 4.601999759674072, 4.745999813079834, 4.861999988555908, 5.038000106811523, 5.325999736785889, 5.405999660491943, 5.711999893188477, 5.9039998054504395, 5.961999893188477, 6.067999839782715, 6.243999481201172, 6.616000175476074, 6.685999870300293, 6.978000164031982, 6.99399995803833, 7.193999767303467, 7.261999607086182, 7.471999645233154, 7.76200008392334, 7.654000282287598, 8.031999588012695, 8.38599967956543, 8.435999870300293, 8.6899995803833, 8.795999526977539, 8.843999862670898, 9.21399974822998, 9.357999801635742, 9.565999984741211, 9.693999290466309, 9.78600025177002, 9.781999588012695, 9.891999244689941, 9.843999862670898, 9.899999618530273, 9.9399995803833, 9.851999282836914, 10.064000129699707, 10.055999755859375, 9.986000061035156, 9.984000205993652, 10.006000518798828, 9.984000205993652, 10.086000442504883, 10.079999923706055, 10.057999610900879, 10.149999618530273, 10.015999794006348, 10.039999961853027, 10.039999961853027, 10.046000480651855, 10.057999610900879, 10.125999450683594, 10.0339994430542, 10.043999671936035, 10.043999671936035, 10.13599967956543, 10.055999755859375, 10.105999946594238], "accs5": [0.550000011920929, 0.699999988079071, 0.8700000047683716, 1.0079998970031738, 1.277999997138977, 1.497999906539917, 1.7439998388290405, 1.9839999675750732, 2.247999906539917, 2.509999990463257, 2.7660000324249268, 3.0339999198913574, 3.3399999141693115, 3.5959999561309814, 3.878000020980835, 4.099999904632568, 4.460000038146973, 4.924000263214111, 5.269999980926514, 5.547999858856201, 5.8939995765686035, 6.267999649047852, 6.650000095367432, 6.926000118255615, 7.3299994468688965, 7.74399995803833, 8.013999938964844, 8.260000228881836, 8.59999942779541, 9.168000221252441, 9.387999534606934, 9.80199909210205, 10.23599910736084, 10.576000213623047, 10.811999320983887, 11.434000015258789, 11.722000122070312, 12.097999572753906, 12.481999397277832, 12.651999473571777, 13.402000427246094, 13.477998733520508, 13.92199993133545, 14.260000228881836, 14.788000106811523, 15.206000328063965, 15.493999481201172, 16.29599952697754, 16.672000885009766, 17.02199935913086, 17.119998931884766, 17.61400032043457, 18.11199951171875, 18.621999740600586, 19.08799934387207, 19.209999084472656, 19.573999404907227, 19.935998916625977, 20.38800048828125, 20.805999755859375, 20.807998657226562, 21.79800033569336, 22.253999710083008, 22.559999465942383, 23.006000518798828, 22.979999542236328, 23.479999542236328, 24.059999465942383, 24.538000106811523, 24.586000442504883, 25.121997833251953, 25.152000427246094, 25.031999588012695, 25.31599998474121, 25.314001083374023, 25.3539981842041, 25.246000289916992, 25.371997833251953, 25.507999420166016, 25.4060001373291, 25.400001525878906, 25.503999710083008, 25.599998474121094, 25.472000122070312, 25.586000442504883, 25.571998596191406, 25.663999557495117, 25.639999389648438, 25.595998764038086, 25.650001525878906, 25.549999237060547, 25.461997985839844, 25.619998931884766, 25.639999389648438, 25.586000442504883, 25.63599967956543, 25.579998016357422, 25.762001037597656, 25.527997970581055, 25.630001068115234], "epoch_time": 2388.3500781059265, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/activesgd_5e-05_0_256_42.json <==
{"train_losses": [6.9490838050842285, 6.862488746643066, 6.807732105255127, 6.745669364929199, 6.667836666107178, 6.570850849151611, 6.464159965515137, 6.3566107749938965, 6.257439613342285, 6.165167331695557, 6.08284330368042, 6.016143798828125, 5.950823783874512, 5.890273094177246, 5.832730770111084, 5.773305892944336, 5.7203168869018555, 5.666079521179199, 5.614586353302002, 5.563291549682617, 5.513040542602539, 5.4565019607543945, 5.405840873718262, 5.359123706817627, 5.30422830581665, 5.259960651397705, 5.207291603088379, 5.159008026123047, 5.116356372833252, 5.065315246582031, 5.021861553192139, 4.9760966300964355, 4.929986476898193, 4.883139610290527, 4.842071056365967, 4.791244029998779, 4.754127502441406, 4.711198329925537, 4.663929462432861, 4.62783145904541, 4.593177318572998, 4.547011852264404, 4.507446765899658, 4.475638389587402, 4.435197353363037, 4.394809722900391, 4.358665466308594, 4.324801445007324, 4.292194843292236, 4.251801490783691, 4.22816801071167, 4.188570976257324, 4.155017375946045, 4.123437404632568, 4.097458362579346, 4.063895225524902, 4.034809112548828, 3.995487689971924, 3.973802328109741, 3.945162773132324, 3.9175832271575928, 3.88970685005188, 3.87192964553833, 3.8444924354553223, 3.81303071975708, 3.7881181240081787, 3.769735813140869, 3.7352046966552734, 3.720824956893921, 3.6923270225524902, 3.6533665657043457, 3.649661064147949, 3.652022123336792, 3.6434786319732666, 3.6433944702148438, 3.639910936355591, 3.637934923171997, 3.635589122772217, 3.6337761878967285, 3.6308460235595703, 3.6240460872650146, 3.625519037246704, 3.627711534500122, 3.626861572265625, 3.622418165206909, 3.621098279953003, 3.6263833045959473, 3.6282691955566406, 3.6231133937835693, 3.6284823417663574, 3.621734380722046, 3.6206231117248535, 3.623253345489502, 3.6324269771575928, 3.6268959045410156, 3.628411293029785, 3.6232643127441406, 3.6242806911468506, 3.629312753677368, 3.616894006729126], "accs1": [0.2880000174045563, 0.5459999442100525, 0.7260000109672546, 1.0179998874664307, 1.2300000190734863, 1.4759999513626099, 1.6920000314712524, 2.0439999103546143, 2.319999933242798, 2.675999879837036, 2.947999954223633, 3.373999834060669, 3.627999782562256, 3.9499998092651367, 4.446000099182129, 4.911999702453613, 4.9679999351501465, 5.427999973297119, 5.881999969482422, 6.511999607086182, 6.723999977111816, 7.283999919891357, 7.519999980926514, 8.27199935913086, 8.748000144958496, 9.293999671936035, 9.618000030517578, 9.935999870300293, 10.355999946594238, 11.039999961853027, 11.641999244689941, 11.945999145507812, 12.47599983215332, 13.133999824523926, 13.351999282836914, 13.869998931884766, 14.280000686645508, 14.871999740600586, 15.779998779296875, 16.30000114440918, 16.95199966430664, 16.939998626708984, 17.855998992919922, 18.393999099731445, 18.7239990234375, 19.583999633789062, 19.889999389648438, 20.595998764038086, 20.826000213623047, 21.4739990234375, 22.001998901367188, 22.329999923706055, 23.04399871826172, 23.375999450683594, 23.31999969482422, 24.236000061035156, 24.6299991607666, 25.288000106811523, 25.49799919128418, 25.992000579833984, 26.363998413085938, 26.797998428344727, 26.967998504638672, 27.95400047302246, 28.4060001373291, 28.483999252319336, 29.029998779296875, 29.308000564575195, 29.670000076293945, 30.34600067138672, 30.783998489379883, 30.81599998474121, 30.85799789428711, 30.921998977661133, 31.011999130249023, 31.091999053955078, 31.04400062561035, 31.139999389648438, 31.110000610351562, 31.229999542236328, 31.27199935913086, 31.163999557495117, 31.15399742126465, 31.251998901367188, 31.253999710083008, 31.17399787902832, 31.268001556396484, 31.231998443603516, 31.290000915527344, 31.29400062561035, 31.283998489379883, 31.26599884033203, 31.24199867248535, 31.24399757385254, 31.211999893188477, 31.22199821472168, 31.189998626708984, 31.21999740600586, 31.259998321533203, 31.323999404907227], "accs5": [1.1979999542236328, 2.001999855041504, 2.684000015258789, 3.5099997520446777, 4.313999652862549, 5.113999843597412, 5.961999893188477, 6.734000205993652, 7.763999938964844, 8.73799991607666, 9.603999137878418, 10.5, 11.163999557495117, 12.041999816894531, 13.130000114440918, 14.151999473571777, 14.421998977661133, 15.760000228881836, 16.59600067138672, 17.926000595092773, 18.565998077392578, 19.645999908447266, 20.255998611450195, 21.615999221801758, 22.54599952697754, 23.770000457763672, 24.48200035095215, 25.31999969482422, 26.163997650146484, 27.3539981842041, 28.553998947143555, 28.923999786376953, 30.214000701904297, 31.261999130249023, 31.68000030517578, 32.444000244140625, 33.119998931884766, 34.02199935913086, 35.51799774169922, 36.43600082397461, 37.459999084472656, 37.1619987487793, 38.959999084472656, 39.6099967956543, 39.902000427246094, 41.06999969482422, 41.86399841308594, 42.939998626708984, 43.2140007019043, 43.959999084472656, 44.737998962402344, 45.157997131347656, 46.42399978637695, 46.49799728393555, 46.70399856567383, 47.89599609375, 48.50599670410156, 49.26599884033203, 49.61600112915039, 50.30999755859375, 50.5880012512207, 51.39200210571289, 51.383995056152344, 52.608001708984375, 53.060001373291016, 53.31599807739258, 53.81599807739258, 54.06999588012695, 54.75599670410156, 55.317996978759766, 55.827999114990234, 55.97199630737305, 56.02399826049805, 56.163997650146484, 56.18999481201172, 56.25999450683594, 56.1819953918457, 56.269996643066406, 56.323997497558594, 56.39199447631836, 56.349998474121094, 56.40199661254883, 56.46799850463867, 56.37999725341797, 56.448001861572266, 56.46399688720703, 56.400001525878906, 56.426002502441406, 56.61399841308594, 56.545997619628906, 56.493995666503906, 56.513999938964844, 56.5620002746582, 56.518001556396484, 56.459999084472656, 56.52799606323242, 56.486000061035156, 56.61399841308594, 56.42399597167969, 56.55800247192383], "epoch_time": 2379.5776450634003, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/adabelief_0.0005_0_256_42.json <==
{"train_losses": [5.172009468078613, 3.9544496536254883, 3.437469005584717, 3.118668794631958, 2.9067635536193848, 2.74125075340271, 2.613565683364868, 2.5213589668273926, 2.4361886978149414, 2.36698055267334, 2.2983498573303223, 2.2508580684661865, 2.204103469848633, 2.1626813411712646, 2.1202197074890137, 2.0894508361816406, 2.0549685955047607, 2.0343973636627197, 2.004270553588867, 1.9822629690170288, 1.9562796354293823, 1.9299845695495605, 1.916029691696167, 1.893085241317749, 1.87266206741333, 1.8628181219100952, 1.836164116859436, 1.8324823379516602, 1.8086302280426025, 1.7934215068817139, 1.7866196632385254, 1.7692208290100098, 1.7593501806259155, 1.7443903684616089, 1.730952262878418, 1.7196846008300781, 1.717112421989441, 1.7027181386947632, 1.686033844947815, 1.681609034538269, 1.6789065599441528, 1.6697736978530884, 1.6529642343521118, 1.6462011337280273, 1.63987135887146, 1.6274173259735107, 1.6242899894714355, 1.6170457601547241, 1.6104487180709839, 1.593103289604187, 1.5931891202926636, 1.5911908149719238, 1.5788136720657349, 1.5736055374145508, 1.568503499031067, 1.5602376461029053, 1.5609649419784546, 1.5567290782928467, 1.5450283288955688, 1.5399693250656128, 1.5285577774047852, 1.5298999547958374, 1.525826096534729, 1.5264153480529785, 1.5155317783355713, 1.512717604637146, 1.5042327642440796, 1.4930778741836548, 1.5012500286102295, 1.4923174381256104, 1.387922763824463, 1.3630180358886719, 1.3612877130508423, 1.3550078868865967, 1.347743034362793, 1.347813606262207, 1.3362646102905273, 1.335801362991333, 1.337689995765686, 1.3378045558929443, 1.3261693716049194, 1.3218010663986206, 1.3215019702911377, 1.3207343816757202, 1.318635106086731, 1.318483829498291, 1.3207526206970215, 1.3199392557144165, 1.3186960220336914, 1.3165559768676758, 1.3165876865386963, 1.3134335279464722, 1.3210035562515259, 1.3212388753890991, 1.3157267570495605, 1.315969467163086, 1.3200067281723022, 1.319731593132019, 1.3176089525222778, 1.3139535188674927], "accs1": [17.88399887084961, 28.516000747680664, 33.79999923706055, 38.83000183105469, 43.90999984741211, 46.51599884033203, 48.624000549316406, 48.91600036621094, 51.124000549316406, 53.45399856567383, 54.16600036621094, 55.0, 55.42399978637695, 56.53799819946289, 56.736000061035156, 57.2239990234375, 57.869998931884766, 58.369998931884766, 58.529998779296875, 58.97600173950195, 59.39999771118164, 59.288002014160156, 59.85599899291992, 60.18399429321289, 60.67399978637695, 60.45000076293945, 61.13600158691406, 61.16799545288086, 61.605995178222656, 61.461997985839844, 62.13199996948242, 61.795997619628906, 61.709999084472656, 61.935997009277344, 62.14599609375, 62.27399826049805, 62.86800003051758, 62.85599899291992, 62.71199417114258, 62.91999816894531, 63.18000030517578, 63.12800216674805, 62.68999481201172, 63.17399597167969, 63.55599594116211, 63.62799835205078, 63.67799758911133, 63.44999694824219, 63.73599624633789, 63.615997314453125, 63.37999725341797, 63.895999908447266, 63.64200210571289, 63.753997802734375, 63.53200149536133, 64.44599914550781, 64.24199676513672, 64.1919937133789, 63.955997467041016, 64.4739990234375, 64.35399627685547, 64.5999984741211, 64.5, 64.69599914550781, 64.75399780273438, 64.38800048828125, 65.02799987792969, 64.9419937133789, 64.65799713134766, 64.69599914550781, 66.64800262451172, 66.65799713134766, 66.75399780273438, 66.7459945678711, 66.89599609375, 66.78399658203125, 66.94599914550781, 66.94200134277344, 66.84199523925781, 66.97599792480469, 67.03399658203125, 67.14399719238281, 67.052001953125, 66.98600006103516, 66.98799896240234, 66.96399688720703, 67.03599548339844, 66.87799835205078, 67.00399780273438, 66.98400115966797, 67.14399719238281, 66.9739990234375, 67.03399658203125, 67.01200103759766, 66.94400024414062, 67.11599731445312, 66.94200134277344, 67.00399780273438, 67.08999633789062, 67.03199768066406], "accs5": [39.150001525878906, 54.21799850463867, 59.39999771118164, 65.18799591064453, 69.66200256347656, 71.80599212646484, 73.98799896240234, 74.24199676513672, 75.83200073242188, 77.62000274658203, 78.18000030517578, 78.78999328613281, 79.13400268554688, 80.0739974975586, 80.22999572753906, 80.55799865722656, 80.89599609375, 81.3179931640625, 81.43799591064453, 81.8179931640625, 81.94200134277344, 81.86799621582031, 82.38600158691406, 82.77799987792969, 83.21399688720703, 82.78199768066406, 83.12799835205078, 83.3239974975586, 83.67399597167969, 83.53199768066406, 84.01799774169922, 83.7919921875, 83.70999908447266, 83.7699966430664, 84.02999877929688, 84.13599395751953, 84.447998046875, 84.45199584960938, 84.45599365234375, 84.56999969482422, 84.68199920654297, 84.61000061035156, 84.32799530029297, 84.53199768066406, 84.87199401855469, 85.1659927368164, 85.00399780273438, 84.83799743652344, 85.03800201416016, 85.11799621582031, 85.01599884033203, 85.1659927368164, 85.0, 85.2040023803711, 84.8239974975586, 85.48400115966797, 85.50399780273438, 85.43599700927734, 85.3280029296875, 85.47799682617188, 85.35199737548828, 85.6240005493164, 85.56999206542969, 85.56999206542969, 85.51599884033203, 85.51200103759766, 85.73600006103516, 85.80799865722656, 85.65399932861328, 85.84400177001953, 86.7199935913086, 86.81599426269531, 86.86799621582031, 86.86799621582031, 86.8699951171875, 86.84600067138672, 86.96599578857422, 86.91600036621094, 86.88800048828125, 86.92599487304688, 87.052001953125, 87.01399230957031, 87.01200103759766, 86.9939956665039, 86.98600006103516, 87.00599670410156, 87.0780029296875, 86.95800018310547, 86.98799896240234, 87.02999877929688, 86.98200225830078, 87.03999328613281, 87.0719985961914, 87.00599670410156, 86.96800231933594, 87.03599548339844, 87.01599884033203, 86.9939956665039, 86.98799896240234, 87.00399780273438], "epoch_time": 948.9807918071747, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/adabelief_0.001_0_256_42.json <==
{"train_losses": [4.998112678527832, 3.701992988586426, 3.1877729892730713, 2.8894145488739014, 2.6978955268859863, 2.547753095626831, 2.4348018169403076, 2.3540027141571045, 2.28035831451416, 2.217452049255371, 2.1535797119140625, 2.1137235164642334, 2.0747270584106445, 2.0391101837158203, 2.0012266635894775, 1.9719195365905762, 1.9383885860443115, 1.922057032585144, 1.8959802389144897, 1.8780736923217773, 1.8556488752365112, 1.8293230533599854, 1.8175081014633179, 1.7984449863433838, 1.7801374197006226, 1.7737910747528076, 1.7460037469863892, 1.7425507307052612, 1.7187145948410034, 1.7083945274353027, 1.7026772499084473, 1.6899784803390503, 1.6787551641464233, 1.6639647483825684, 1.651808738708496, 1.6376749277114868, 1.6439547538757324, 1.6275101900100708, 1.6123214960098267, 1.6089286804199219, 1.6073927879333496, 1.5940065383911133, 1.579729676246643, 1.57619047164917, 1.5700174570083618, 1.5573567152023315, 1.5554147958755493, 1.5478274822235107, 1.5445475578308105, 1.53056800365448, 1.5289134979248047, 1.528390645980835, 1.517996907234192, 1.509804606437683, 1.5070171356201172, 1.4971059560775757, 1.4993088245391846, 1.4961674213409424, 1.4855154752731323, 1.4781458377838135, 1.4678438901901245, 1.470009207725525, 1.4658924341201782, 1.4661189317703247, 1.455367088317871, 1.4566794633865356, 1.4524633884429932, 1.4372068643569946, 1.4473412036895752, 1.4360096454620361, 1.3356235027313232, 1.3089452981948853, 1.3045305013656616, 1.2962419986724854, 1.2920167446136475, 1.287468671798706, 1.2792091369628906, 1.2762672901153564, 1.2781380414962769, 1.2805548906326294, 1.268978476524353, 1.267032504081726, 1.2653106451034546, 1.263805866241455, 1.2608051300048828, 1.2614578008651733, 1.2666940689086914, 1.2629199028015137, 1.2604336738586426, 1.2563074827194214, 1.2594188451766968, 1.2548365592956543, 1.2613365650177002, 1.2598395347595215, 1.2602139711380005, 1.2597397565841675, 1.2623292207717896, 1.2633264064788818, 1.2605023384094238, 1.2554553747177124], "accs1": [21.65599822998047, 32.85599899291992, 37.63600158691406, 42.81399917602539, 48.17799758911133, 48.215999603271484, 51.13800048828125, 53.131996154785156, 54.06199645996094, 55.31399917602539, 56.093997955322266, 56.29399871826172, 57.67399597167969, 57.697998046875, 58.32999801635742, 59.04199981689453, 59.70800018310547, 60.17399978637695, 60.302001953125, 60.709999084472656, 60.84600067138672, 61.16600036621094, 61.02000045776367, 61.75400161743164, 61.78199768066406, 61.099998474121094, 61.7339973449707, 62.44199752807617, 62.7079963684082, 62.77199935913086, 62.913997650146484, 62.92799758911133, 62.757999420166016, 63.35799789428711, 62.992000579833984, 63.659996032714844, 63.383995056152344, 63.25199508666992, 63.68000030517578, 64.05599975585938, 63.9739990234375, 63.95199966430664, 63.14199447631836, 63.76799774169922, 64.30400085449219, 64.42799377441406, 64.69000244140625, 64.29399871826172, 64.36399841308594, 64.33000183105469, 64.37000274658203, 64.4800033569336, 64.68799591064453, 64.8479995727539, 64.77400207519531, 65.07599639892578, 65.03599548339844, 64.697998046875, 65.08000183105469, 64.9739990234375, 65.3499984741211, 65.52999877929688, 65.15599822998047, 65.29000091552734, 64.7179946899414, 65.4000015258789, 65.34199523925781, 65.66999816894531, 65.38599395751953, 65.47799682617188, 67.2199935913086, 67.16600036621094, 67.27799987792969, 67.29999542236328, 67.33200073242188, 67.3479995727539, 67.51599884033203, 67.593994140625, 67.53399658203125, 67.58799743652344, 67.63999938964844, 67.64199829101562, 67.69200134277344, 67.64999389648438, 67.70399475097656, 67.60999298095703, 67.64199829101562, 67.5979995727539, 67.64199829101562, 67.6199951171875, 67.6719970703125, 67.57999420166016, 67.65800476074219, 67.77999877929688, 67.66200256347656, 67.72200012207031, 67.61199951171875, 67.62399291992188, 67.63600158691406, 67.61599731445312], "accs5": [44.60599899291992, 58.749996185302734, 63.69599533081055, 69.33599853515625, 73.41199493408203, 73.67599487304688, 75.93000030517578, 77.74800109863281, 78.56800079345703, 79.3759994506836, 79.85599517822266, 80.25999450683594, 81.11399841308594, 81.23600006103516, 81.56600189208984, 81.9219970703125, 82.59600067138672, 82.93199157714844, 82.91999816894531, 82.8479995727539, 83.18599700927734, 83.44000244140625, 83.35600280761719, 83.69599914550781, 83.97199249267578, 83.29399871826172, 84.15599822998047, 84.27599334716797, 84.53800201416016, 84.45800018310547, 84.64399719238281, 84.59400177001953, 84.6520004272461, 84.9959945678711, 84.79000091552734, 85.0979995727539, 84.9020004272461, 84.83999633789062, 85.18999481201172, 85.1780014038086, 85.33200073242188, 85.34400177001953, 84.68399810791016, 85.0479965209961, 85.61599731445312, 85.50399780273438, 85.60400390625, 85.48400115966797, 85.67599487304688, 85.44400024414062, 85.4280014038086, 85.63599395751953, 85.697998046875, 85.91999816894531, 85.60999298095703, 85.91400146484375, 86.02599334716797, 85.80599975585938, 85.88599395751953, 85.90999603271484, 86.10199737548828, 86.13399505615234, 86.03800201416016, 85.9959945678711, 85.83999633789062, 86.16600036621094, 86.00399780273438, 86.30400085449219, 86.2459945678711, 86.31599426269531, 87.27799987792969, 87.38399505615234, 87.31199645996094, 87.41799926757812, 87.31399536132812, 87.33799743652344, 87.37200164794922, 87.39199829101562, 87.37799835205078, 87.34200286865234, 87.48200225830078, 87.42799377441406, 87.53599548339844, 87.48999786376953, 87.44200134277344, 87.46599578857422, 87.5199966430664, 87.447998046875, 87.44999694824219, 87.41600036621094, 87.47599792480469, 87.47999572753906, 87.49600219726562, 87.53799438476562, 87.48200225830078, 87.56399536132812, 87.48999786376953, 87.48999786376953, 87.47799682617188, 87.48999786376953], "epoch_time": 942.3710718154907, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/adabelief_0.005_0_256_42.json <==
{"train_losses": [4.913903713226318, 3.395465135574341, 2.895984411239624, 2.6351358890533447, 2.4668712615966797, 2.341752529144287, 2.246795415878296, 2.179197072982788, 2.1176035404205322, 2.066781520843506, 2.0156452655792236, 1.980569839477539, 1.9446589946746826, 1.9142147302627563, 1.8832757472991943, 1.8559696674346924, 1.8309247493743896, 1.8188737630844116, 1.7962762117385864, 1.7762049436569214, 1.7614564895629883, 1.7377655506134033, 1.7237352132797241, 1.7099723815917969, 1.6986157894134521, 1.689077615737915, 1.6653121709823608, 1.6623516082763672, 1.6431794166564941, 1.6344633102416992, 1.6294679641723633, 1.610689401626587, 1.6077234745025635, 1.5959012508392334, 1.5864784717559814, 1.5728915929794312, 1.5765882730484009, 1.5608903169631958, 1.55106520652771, 1.5455564260482788, 1.544684648513794, 1.5339550971984863, 1.5207901000976562, 1.5187172889709473, 1.5123193264007568, 1.501563549041748, 1.5003141164779663, 1.494006633758545, 1.489667534828186, 1.4768465757369995, 1.479378581047058, 1.4743766784667969, 1.4652172327041626, 1.4596741199493408, 1.4563419818878174, 1.4477412700653076, 1.4496543407440186, 1.4500054121017456, 1.4407893419265747, 1.4300752878189087, 1.4223618507385254, 1.4235270023345947, 1.4207736253738403, 1.4204427003860474, 1.4111199378967285, 1.407997727394104, 1.4081556797027588, 1.3896605968475342, 1.400086760520935, 1.3931589126586914, 1.2903910875320435, 1.260221242904663, 1.2576559782028198, 1.248881220817566, 1.2447103261947632, 1.2409638166427612, 1.2312986850738525, 1.2270927429199219, 1.2328839302062988, 1.2323352098464966, 1.2193571329116821, 1.2143113613128662, 1.2152847051620483, 1.2148497104644775, 1.213012456893921, 1.2124382257461548, 1.2155407667160034, 1.2132903337478638, 1.210894227027893, 1.2058473825454712, 1.2114139795303345, 1.2078688144683838, 1.2133607864379883, 1.2137248516082764, 1.2097216844558716, 1.2094615697860718, 1.2115551233291626, 1.212583303451538, 1.2120335102081299, 1.2056914567947388], "accs1": [26.0679988861084, 37.97599792480469, 43.24799728393555, 46.779998779296875, 51.80799865722656, 53.38399887084961, 53.81199645996094, 55.992000579833984, 57.215999603271484, 57.92399597167969, 58.68199920654297, 59.22200012207031, 59.50799560546875, 59.06199645996094, 59.821998596191406, 61.1099967956543, 61.52799606323242, 61.20600128173828, 61.87999725341797, 61.12399673461914, 62.38399887084961, 62.63199996948242, 62.339996337890625, 62.83000183105469, 63.28399658203125, 62.61800003051758, 62.887996673583984, 62.676002502441406, 63.40399932861328, 63.30999755859375, 63.465999603271484, 63.51199722290039, 63.48599624633789, 64.15399932861328, 64.14199829101562, 64.32799530029297, 64.21199798583984, 64.56600189208984, 64.71399688720703, 64.197998046875, 64.44000244140625, 64.19400024414062, 64.32600402832031, 65.00199890136719, 64.51399993896484, 65.3499984741211, 64.70199584960938, 64.51799774169922, 64.76199340820312, 64.86000061035156, 64.61000061035156, 65.1719970703125, 65.09599304199219, 65.0219955444336, 65.4280014038086, 65.58799743652344, 65.32599639892578, 65.41999816894531, 65.21599578857422, 65.16600036621094, 65.51799774169922, 65.52000427246094, 65.1300048828125, 65.39799499511719, 65.33399963378906, 65.2719955444336, 65.7239990234375, 65.77799987792969, 65.58200073242188, 65.4000015258789, 67.4020004272461, 67.50399780273438, 67.52799987792969, 67.54999542236328, 67.68399810791016, 67.68000030517578, 67.65800476074219, 67.6719970703125, 67.56800079345703, 67.58200073242188, 67.78999328613281, 67.7459945678711, 67.6780014038086, 67.67599487304688, 67.76399230957031, 67.71399688720703, 67.66399383544922, 67.63199615478516, 67.73600006103516, 67.75399780273438, 67.7760009765625, 67.74800109863281, 67.68800354003906, 67.7699966430664, 67.7959976196289, 67.74800109863281, 67.70199584960938, 67.81600189208984, 67.65399932861328, 67.57599639892578], "accs5": [50.444000244140625, 64.4540023803711, 68.802001953125, 72.63599395751953, 76.55400085449219, 77.7719955444336, 78.12000274658203, 79.6259994506836, 80.51599884033203, 81.08799743652344, 81.6199951171875, 82.05599975585938, 82.12799835205078, 81.83599853515625, 82.5199966430664, 83.16999816894531, 83.5, 83.53799438476562, 83.86000061035156, 83.18000030517578, 83.93599700927734, 84.197998046875, 84.16799926757812, 84.5979995727539, 84.69000244140625, 84.56400299072266, 84.63999938964844, 84.83599853515625, 84.92400360107422, 84.86799621582031, 85.06800079345703, 84.9739990234375, 84.94400024414062, 85.2699966430664, 85.48799896240234, 85.62999725341797, 85.43999481201172, 85.697998046875, 85.76200103759766, 85.5199966430664, 85.64199829101562, 85.53999328613281, 85.5780029296875, 85.78199768066406, 85.54999542236328, 86.00599670410156, 85.94400024414062, 85.697998046875, 85.76599884033203, 86.1199951171875, 85.90999603271484, 86.14399719238281, 86.01200103759766, 85.98400115966797, 86.0979995727539, 86.1780014038086, 86.06599426269531, 86.12799835205078, 85.95599365234375, 86.02599334716797, 86.14599609375, 86.197998046875, 86.14399719238281, 86.21399688720703, 86.16400146484375, 86.10999298095703, 86.37200164794922, 86.43199920654297, 86.40399932861328, 86.29999542236328, 87.4439926147461, 87.42399597167969, 87.4699935913086, 87.58999633789062, 87.47799682617188, 87.4679946899414, 87.50999450683594, 87.52999877929688, 87.56399536132812, 87.49600219726562, 87.65999603271484, 87.55399322509766, 87.56200408935547, 87.56600189208984, 87.62399291992188, 87.4699935913086, 87.58799743652344, 87.51599884033203, 87.593994140625, 87.5459976196289, 87.61599731445312, 87.63200378417969, 87.62200164794922, 87.5679931640625, 87.5979995727539, 87.63399505615234, 87.55599975585938, 87.64999389648438, 87.58799743652344, 87.60199737548828], "epoch_time": 951.415723323822, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/adabelief_0.01_0_256_42.json <==
{"train_losses": [5.084875106811523, 3.4849724769592285, 2.9490911960601807, 2.668830394744873, 2.494567394256592, 2.366095781326294, 2.26950740814209, 2.2030162811279297, 2.1383025646209717, 2.0834593772888184, 2.034412145614624, 1.9967530965805054, 1.962244987487793, 1.9314626455307007, 1.901739239692688, 1.8789067268371582, 1.8519926071166992, 1.8344693183898926, 1.8144922256469727, 1.7979694604873657, 1.778930902481079, 1.7590523958206177, 1.7477744817733765, 1.7310612201690674, 1.7143303155899048, 1.7065534591674805, 1.6855849027633667, 1.6838409900665283, 1.660377025604248, 1.65219247341156, 1.653126835823059, 1.635223388671875, 1.6275908946990967, 1.6135984659194946, 1.6031795740127563, 1.5935473442077637, 1.5974394083023071, 1.5834641456604004, 1.5660136938095093, 1.56656813621521, 1.563889741897583, 1.5557327270507812, 1.5403817892074585, 1.5346240997314453, 1.5294439792633057, 1.5223345756530762, 1.5208003520965576, 1.5146336555480957, 1.5090001821517944, 1.4946527481079102, 1.4971109628677368, 1.4916709661483765, 1.481898546218872, 1.4777060747146606, 1.4735968112945557, 1.467116355895996, 1.4697476625442505, 1.4671635627746582, 1.4537441730499268, 1.4498589038848877, 1.4413148164749146, 1.4421944618225098, 1.4422765970230103, 1.4396913051605225, 1.431140661239624, 1.4307841062545776, 1.423961877822876, 1.4141223430633545, 1.420642375946045, 1.4123045206069946, 1.3022738695144653, 1.2737739086151123, 1.2710304260253906, 1.2647463083267212, 1.2535626888275146, 1.253275990486145, 1.242473840713501, 1.240529179573059, 1.24237060546875, 1.2452465295791626, 1.2309556007385254, 1.224082112312317, 1.2264407873153687, 1.2261046171188354, 1.2223526239395142, 1.2244627475738525, 1.2277098894119263, 1.2240307331085205, 1.2181787490844727, 1.2179994583129883, 1.2212315797805786, 1.2174534797668457, 1.2207719087600708, 1.2240288257598877, 1.2212228775024414, 1.2213889360427856, 1.221266508102417, 1.2196242809295654, 1.222856879234314, 1.2155065536499023], "accs1": [24.4060001373291, 35.70199966430664, 43.34400177001953, 47.86199951171875, 51.753997802734375, 53.35599899291992, 54.697998046875, 55.61800003051758, 56.327999114990234, 57.08000183105469, 57.87199783325195, 58.30400085449219, 59.14399719238281, 59.951995849609375, 60.073997497558594, 60.59600067138672, 60.81199645996094, 60.925994873046875, 60.98999786376953, 61.50199890136719, 61.52199935913086, 62.07599639892578, 62.301998138427734, 62.22199630737305, 62.26199722290039, 62.13399887084961, 61.83599853515625, 63.08000183105469, 63.46200180053711, 63.08599853515625, 63.42599868774414, 63.40199661254883, 63.35399627685547, 63.16399383544922, 63.73400115966797, 64.04000091552734, 64.26399993896484, 63.9739990234375, 64.15399932861328, 63.97599411010742, 63.82200241088867, 63.84599685668945, 64.03799438476562, 64.38999938964844, 64.3759994506836, 64.75, 64.76599884033203, 64.78199768066406, 64.30599975585938, 64.1500015258789, 64.76799774169922, 64.63400268554688, 64.64599609375, 64.7760009765625, 65.00199890136719, 64.77999877929688, 64.86000061035156, 65.17599487304688, 65.08399963378906, 64.9419937133789, 64.88800048828125, 65.25599670410156, 65.00599670410156, 65.06800079345703, 65.13199615478516, 65.36799621582031, 64.98600006103516, 65.52599334716797, 65.30599975585938, 64.97200012207031, 67.0479965209961, 67.14999389648438, 67.20199584960938, 67.31999969482422, 67.2239990234375, 67.18999481201172, 67.26599884033203, 67.41600036621094, 67.34600067138672, 67.49199676513672, 67.5459976196289, 67.45999908447266, 67.5780029296875, 67.40599822998047, 67.5260009765625, 67.43800354003906, 67.46800231933594, 67.45600128173828, 67.447998046875, 67.53800201416016, 67.552001953125, 67.54800415039062, 67.54199981689453, 67.50800323486328, 67.56999969482422, 67.54399871826172, 67.5999984741211, 67.6520004272461, 67.53599548339844, 67.55799865722656], "accs5": [48.09000015258789, 61.84199905395508, 69.12399291992188, 73.4020004272461, 76.23799896240234, 77.60799407958984, 78.60400390625, 79.3699951171875, 79.81599426269531, 80.4439926147461, 81.00999450683594, 81.41200256347656, 81.89799499511719, 82.4939956665039, 82.71600341796875, 82.80799865722656, 83.21399688720703, 83.41600036621094, 83.2699966430664, 83.58000183105469, 83.7040023803711, 84.02000427246094, 84.04000091552734, 84.11000061035156, 84.31800079345703, 84.2239990234375, 83.74199676513672, 84.74199676513672, 85.10800170898438, 84.72799682617188, 85.00799560546875, 85.0999984741211, 84.9219970703125, 84.61000061035156, 85.21199798583984, 85.2719955444336, 85.47200012207031, 85.42599487304688, 85.60599517822266, 85.36199951171875, 85.47999572753906, 85.47799682617188, 85.62200164794922, 85.54999542236328, 85.69400024414062, 85.78800201416016, 85.95399475097656, 86.06399536132812, 85.68599700927734, 85.68199920654297, 85.95999908447266, 85.85599517822266, 85.7719955444336, 85.97200012207031, 85.96800231933594, 85.92399597167969, 85.85399627685547, 86.28199768066406, 86.06199645996094, 86.01399993896484, 85.95199584960938, 86.21800231933594, 86.12799835205078, 86.03999328613281, 86.17399597167969, 86.46599578857422, 86.26799774169922, 86.3499984741211, 86.26399993896484, 86.12200164794922, 87.2699966430664, 87.40999603271484, 87.35199737548828, 87.4699935913086, 87.31600189208984, 87.31800079345703, 87.43799591064453, 87.41799926757812, 87.38600158691406, 87.48399353027344, 87.5479965209961, 87.50399780273438, 87.55799865722656, 87.52200317382812, 87.4939956665039, 87.50799560546875, 87.42799377441406, 87.49800109863281, 87.54000091552734, 87.48399353027344, 87.51399230957031, 87.49600219726562, 87.51599884033203, 87.55999755859375, 87.60799407958984, 87.52200317382812, 87.49600219726562, 87.5679931640625, 87.5719985961914, 87.5199966430664], "epoch_time": 951.0010454654694, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/adabelief_0.05_0_256_42.json <==
{"train_losses": [6.188512325286865, 4.594560623168945, 3.8136086463928223, 3.393705129623413, 3.136908769607544, 2.9478566646575928, 2.810861825942993, 2.7116873264312744, 2.6257004737854004, 2.556299924850464, 2.4830734729766846, 2.433933973312378, 2.39150071144104, 2.3471407890319824, 2.310222625732422, 2.2737605571746826, 2.239668369293213, 2.2193827629089355, 2.192065477371216, 2.1705071926116943, 2.1456339359283447, 2.119014024734497, 2.104501247406006, 2.0806519985198975, 2.06394362449646, 2.054089307785034, 2.029268741607666, 2.0227503776550293, 1.9986498355865479, 1.9850791692733765, 1.979076862335205, 1.9599677324295044, 1.9529608488082886, 1.9369072914123535, 1.9248714447021484, 1.9158694744110107, 1.9136714935302734, 1.8978893756866455, 1.8832664489746094, 1.8782190084457397, 1.8763389587402344, 1.8673017024993896, 1.851370930671692, 1.8440672159194946, 1.8372392654418945, 1.8306009769439697, 1.8285733461380005, 1.8193010091781616, 1.8130749464035034, 1.7991900444030762, 1.7959216833114624, 1.7934513092041016, 1.78458833694458, 1.7737435102462769, 1.7744966745376587, 1.7655956745147705, 1.7637277841567993, 1.7587223052978516, 1.7492507696151733, 1.7460520267486572, 1.7337957620620728, 1.7352854013442993, 1.7320432662963867, 1.7321730852127075, 1.7213019132614136, 1.7207810878753662, 1.7135417461395264, 1.6988072395324707, 1.7085258960723877, 1.6983225345611572, 1.5481269359588623, 1.515944242477417, 1.5107696056365967, 1.5001455545425415, 1.4941620826721191, 1.4838807582855225, 1.4809671640396118, 1.4740575551986694, 1.4788516759872437, 1.4731857776641846, 1.4577713012695312, 1.4541935920715332, 1.452889084815979, 1.451205849647522, 1.4499746561050415, 1.4494050741195679, 1.4563459157943726, 1.450640082359314, 1.4471886157989502, 1.4472222328186035, 1.4481871128082275, 1.4458521604537964, 1.4508984088897705, 1.4518934488296509, 1.4458634853363037, 1.44855797290802, 1.4496541023254395, 1.4499077796936035, 1.4503618478775024, 1.441543459892273], "accs1": [8.260000228881836, 23.781999588012695, 30.81599998474121, 36.03200149536133, 39.99599838256836, 41.79399871826172, 45.375999450683594, 47.0359992980957, 48.051998138427734, 49.194000244140625, 50.633995056152344, 51.37599563598633, 51.79999923706055, 53.10599899291992, 53.04199981689453, 54.21599578857422, 54.91600036621094, 55.0839958190918, 54.88600158691406, 54.53199768066406, 56.459999084472656, 56.00999450683594, 56.2239990234375, 56.22599792480469, 57.25600051879883, 57.731998443603516, 57.7859992980957, 57.727996826171875, 58.70199966430664, 58.209999084472656, 57.84400177001953, 59.13399887084961, 58.715999603271484, 58.586002349853516, 58.78999710083008, 59.41199493408203, 59.11799621582031, 59.89800262451172, 59.24599838256836, 60.17399978637695, 59.56399917602539, 59.843997955322266, 59.56999588012695, 60.297996520996094, 60.11399459838867, 60.38800048828125, 60.74199676513672, 60.88999938964844, 60.59199523925781, 60.36799621582031, 60.54399490356445, 60.94599914550781, 61.04999923706055, 61.141998291015625, 61.295997619628906, 61.305999755859375, 60.76599884033203, 61.53799819946289, 61.53199768066406, 61.68000030517578, 61.82400131225586, 61.61199951171875, 61.91999816894531, 61.85199737548828, 61.4579963684082, 61.641998291015625, 62.055999755859375, 62.5880012512207, 61.60799789428711, 62.03599548339844, 64.51399993896484, 64.53799438476562, 64.76599884033203, 64.89799499511719, 64.8499984741211, 64.98199462890625, 65.05400085449219, 64.96199798583984, 65.14399719238281, 65.15199279785156, 65.38199615478516, 65.41400146484375, 65.3479995727539, 65.41400146484375, 65.41000366210938, 65.36000061035156, 65.39199829101562, 65.3479995727539, 65.3479995727539, 65.47000122070312, 65.40399932861328, 65.31999969482422, 65.4419937133789, 65.39199829101562, 65.50199890136719, 65.39599609375, 65.38599395751953, 65.37199401855469, 65.3800048828125, 65.4000015258789], "accs5": [21.84000015258789, 47.003997802734375, 55.96599578857422, 61.16999816894531, 65.40599822998047, 67.26200103759766, 70.31199645996094, 72.11199951171875, 73.25800323486328, 73.93800354003906, 75.31999969482422, 75.97599792480469, 76.0719985961914, 77.2979965209961, 77.2919921875, 78.25199890136719, 78.84400177001953, 78.89800262451172, 78.86199951171875, 78.3499984741211, 79.8699951171875, 79.60599517822266, 79.54199981689453, 79.38599395751953, 80.29399871826172, 80.99199676513672, 80.9699935913086, 81.01399230957031, 81.47799682617188, 81.19599914550781, 80.9939956665039, 81.90399932861328, 81.6719970703125, 81.2959976196289, 81.71599578857422, 82.22599792480469, 81.70999908447266, 82.4739990234375, 81.96600341796875, 82.71399688720703, 82.19400024414062, 82.61399841308594, 82.22599792480469, 82.59199523925781, 82.70199584960938, 82.84199523925781, 83.08799743652344, 83.11599731445312, 83.03399658203125, 82.98799896240234, 83.14599609375, 83.16199493408203, 83.31600189208984, 83.38600158691406, 83.44999694824219, 83.56199645996094, 82.90399932861328, 83.58199310302734, 83.91400146484375, 83.52799987792969, 83.90599822998047, 83.56599426269531, 83.76799774169922, 83.91799926757812, 83.61599731445312, 83.84000396728516, 83.91600036621094, 84.1919937133789, 83.75, 84.23199462890625, 85.65599822998047, 85.75999450683594, 85.8479995727539, 85.93999481201172, 85.8219985961914, 86.00800323486328, 86.05400085449219, 86.03199768066406, 86.00199890136719, 86.1199951171875, 86.17999267578125, 86.18599700927734, 86.2199935913086, 86.15999603271484, 86.16199493408203, 86.22200012207031, 86.13399505615234, 86.2199935913086, 86.22799682617188, 86.20599365234375, 86.2199935913086, 86.19200134277344, 86.2459945678711, 86.25199890136719, 86.28999328613281, 86.1780014038086, 86.20999908447266, 86.20999908447266, 86.16199493408203, 86.17399597167969], "epoch_time": 947.8789618015289, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/adabelief_0.1_0_256_42.json <==
{"train_losses": [6.410398960113525, 5.390233039855957, 4.805425643920898, 4.3964972496032715, 4.106988430023193, 3.877012014389038, 3.6931087970733643, 3.557020902633667, 3.440542697906494, 3.334487199783325, 3.2378318309783936, 3.17533278465271, 3.1081197261810303, 3.0497586727142334, 2.9956774711608887, 2.9489340782165527, 2.906956911087036, 2.8777921199798584, 2.844177007675171, 2.813119649887085, 2.7809479236602783, 2.7456297874450684, 2.725966453552246, 2.707686424255371, 2.675485372543335, 2.674647808074951, 2.641993999481201, 2.6386730670928955, 2.602725028991699, 2.591381549835205, 2.5839903354644775, 2.5710391998291016, 2.5539238452911377, 2.53515625, 2.5240390300750732, 2.5091280937194824, 2.5114071369171143, 2.487454414367676, 2.470564603805542, 2.4688446521759033, 2.4671645164489746, 2.4694342613220215, 2.444706916809082, 2.4352900981903076, 2.427971839904785, 2.4125123023986816, 2.4107675552368164, 2.4057507514953613, 2.397630453109741, 2.3837890625, 2.3790597915649414, 2.3782100677490234, 2.366642713546753, 2.363332748413086, 2.356336832046509, 2.346813201904297, 2.3457839488983154, 2.3353421688079834, 2.3343722820281982, 2.324678897857666, 2.314697027206421, 2.3167412281036377, 2.3146109580993652, 2.30997633934021, 2.2994308471679688, 2.6176388263702393, 2.625018358230591, 2.43649959564209, 2.394301652908325, 2.352635383605957, 2.1655502319335938, 2.1350269317626953, 2.134591579437256, 2.1128504276275635, 2.107085943222046, 2.1068809032440186, 2.098257303237915, 2.090587854385376, 2.092071533203125, 2.0845377445220947, 2.063136577606201, 2.061359405517578, 2.061264991760254, 2.06339430809021, 2.0562658309936523, 2.063427448272705, 2.063123941421509, 2.06498122215271, 2.0502560138702393, 2.053853988647461, 2.0550148487091064, 2.049199104309082, 2.052320957183838, 2.0603859424591064, 2.0512616634368896, 2.054945468902588, 2.050931692123413, 2.0543248653411865, 2.053816556930542, 2.051074504852295], "accs1": [2.925999879837036, 8.892000198364258, 14.677999496459961, 20.58599853515625, 22.36199951171875, 27.563997268676758, 30.00400161743164, 32.332000732421875, 33.66999816894531, 36.891998291015625, 38.40800094604492, 39.10599899291992, 40.11600112915039, 40.39799880981445, 41.784000396728516, 42.012001037597656, 43.391998291015625, 43.993995666503906, 45.12199783325195, 44.790000915527344, 45.944000244140625, 46.27399826049805, 46.16600036621094, 46.6619987487793, 47.19199752807617, 45.97200012207031, 46.91999816894531, 48.209999084472656, 48.44599914550781, 48.61399841308594, 49.07999801635742, 48.64999771118164, 49.447998046875, 48.96200180053711, 50.013999938964844, 50.003997802734375, 50.849998474121094, 50.73400115966797, 50.89200210571289, 51.48999786376953, 51.00199508666992, 50.817996978759766, 51.37000274658203, 51.40199661254883, 51.447998046875, 51.422000885009766, 51.922000885009766, 52.11199951171875, 52.16599655151367, 51.645999908447266, 52.75600051879883, 52.49400329589844, 53.086002349853516, 52.84400177001953, 52.52799987792969, 53.201995849609375, 52.91400146484375, 52.683998107910156, 53.16599655151367, 53.189998626708984, 53.47999954223633, 53.455997467041016, 53.33599853515625, 53.555999755859375, 54.13399887084961, 43.42399978637695, 51.21399688720703, 52.369998931884766, 53.04999923706055, 53.784000396728516, 56.95199966430664, 57.30599594116211, 57.444000244140625, 57.70800018310547, 57.76799774169922, 57.67599868774414, 57.813995361328125, 57.705997467041016, 57.72599411010742, 58.04999923706055, 58.237998962402344, 58.2859992980957, 58.41400146484375, 58.39999771118164, 58.37599563598633, 58.30799865722656, 58.38999938964844, 58.433998107910156, 58.45800018310547, 58.33399963378906, 58.37999725341797, 58.48400115966797, 58.47600173950195, 58.36399841308594, 58.422000885009766, 58.47999954223633, 58.4739990234375, 58.4739990234375, 58.43600082397461, 58.43799591064453], "accs5": [9.89799976348877, 23.68000030517578, 34.1619987487793, 42.95800018310547, 45.891998291015625, 52.107994079589844, 54.72200012207031, 58.51199722290039, 59.641998291015625, 62.849998474121094, 64.34199523925781, 65.29399871826172, 66.09599304199219, 66.37200164794922, 68.04999542236328, 68.08599853515625, 69.3699951171875, 69.97000122070312, 70.83599853515625, 70.35799407958984, 71.15799713134766, 71.9020004272461, 71.79399871826172, 72.31199645996094, 72.80199432373047, 71.85599517822266, 72.35800170898438, 73.90399932861328, 74.13399505615234, 73.78999328613281, 74.40399169921875, 73.9219970703125, 74.56999969482422, 74.21599578857422, 75.11599731445312, 75.12799835205078, 75.843994140625, 75.85399627685547, 75.89199829101562, 76.62199401855469, 76.06600189208984, 76.00399780273438, 76.42399597167969, 76.35399627685547, 76.8179931640625, 76.5999984741211, 76.76000213623047, 76.79000091552734, 76.95600128173828, 76.78199768066406, 77.41400146484375, 77.18000030517578, 77.83399963378906, 77.58399963378906, 77.197998046875, 77.81400299072266, 77.77999877929688, 77.4000015258789, 77.89599609375, 77.77799987792969, 78.01000213623047, 78.15799713134766, 78.37799835205078, 78.23400115966797, 78.37799835205078, 68.86599731445312, 76.11799621582031, 77.01599884033203, 77.58599853515625, 78.17400360107422, 80.18199920654297, 80.447998046875, 80.55799865722656, 80.61599731445312, 80.68999481201172, 80.7979965209961, 80.86199951171875, 80.80999755859375, 80.80799865722656, 80.9280014038086, 81.18199920654297, 81.17399597167969, 81.1259994506836, 81.13999938964844, 81.2179946899414, 81.2439956665039, 81.27399444580078, 81.26399230957031, 81.29399871826172, 81.26799774169922, 81.2699966430664, 81.2979965209961, 81.29399871826172, 81.24600219726562, 81.31600189208984, 81.29199981689453, 81.32599639892578, 81.25199890136719, 81.32999420166016, 81.29000091552734], "epoch_time": 959.5316874980927, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/adamw_0.0001_0_256_42.json <==
{"train_losses": [5.263983726501465, 4.17011833190918, 3.685589551925659, 3.3793540000915527, 3.1610264778137207, 2.9928441047668457, 2.857379198074341, 2.7541587352752686, 2.664598226547241, 2.588066577911377, 2.5131688117980957, 2.458890914916992, 2.4070863723754883, 2.360531806945801, 2.316894769668579, 2.2755706310272217, 2.234936237335205, 2.2118866443634033, 2.181447744369507, 2.153456687927246, 2.1275112628936768, 2.094921827316284, 2.077548027038574, 2.050078868865967, 2.0322062969207764, 2.020254611968994, 1.9859927892684937, 1.9801884889602661, 1.9543527364730835, 1.9362682104110718, 1.9304622411727905, 1.9089486598968506, 1.8995401859283447, 1.8810112476348877, 1.863797903060913, 1.8509775400161743, 1.8491791486740112, 1.8314731121063232, 1.8177568912506104, 1.806539535522461, 1.803587555885315, 1.791386365890503, 1.7765460014343262, 1.7689026594161987, 1.7602548599243164, 1.7468645572662354, 1.7406114339828491, 1.731884479522705, 1.7272800207138062, 1.712020754814148, 1.7101267576217651, 1.702987551689148, 1.6926177740097046, 1.6810563802719116, 1.6771923303604126, 1.6675714254379272, 1.6678422689437866, 1.662698745727539, 1.6509504318237305, 1.6430178880691528, 1.6308059692382812, 1.633116602897644, 1.6287003755569458, 1.6265687942504883, 1.6167573928833008, 1.6114767789840698, 1.6081312894821167, 1.594661831855774, 1.5992590188980103, 1.588594913482666, 1.480452299118042, 1.4566545486450195, 1.4544562101364136, 1.444246530532837, 1.4407111406326294, 1.436310887336731, 1.4308836460113525, 1.4251291751861572, 1.426904559135437, 1.4284144639968872, 1.4182089567184448, 1.413506269454956, 1.4142522811889648, 1.4140026569366455, 1.4101080894470215, 1.407845377922058, 1.4141600131988525, 1.4123035669326782, 1.4066855907440186, 1.4071550369262695, 1.409387230873108, 1.4041047096252441, 1.4096450805664062, 1.412703514099121, 1.405837059020996, 1.4091100692749023, 1.413028597831726, 1.4112441539764404, 1.413443684577942, 1.4046155214309692], "accs1": [16.207998275756836, 25.821998596191406, 31.54800033569336, 35.7339973449707, 39.513999938964844, 41.62399673461914, 44.15800094604492, 45.91600036621094, 47.99399948120117, 49.59600067138672, 50.115997314453125, 51.45199966430664, 51.993995666503906, 52.538002014160156, 52.79199981689453, 53.784000396728516, 54.32999801635742, 55.11000061035156, 55.534000396728516, 55.900001525878906, 56.35200119018555, 57.347999572753906, 57.183998107910156, 57.954002380371094, 57.87999725341797, 58.13199996948242, 58.586002349853516, 58.85199737548828, 58.97200012207031, 59.28399658203125, 59.87200164794922, 59.582000732421875, 59.697998046875, 60.03999710083008, 60.141998291015625, 60.332000732421875, 60.78599548339844, 60.94599914550781, 60.7339973449707, 61.034000396728516, 60.96999740600586, 60.86199951171875, 61.375999450683594, 61.39400100708008, 61.425994873046875, 61.65800094604492, 62.16799545288086, 61.817996978759766, 61.95399856567383, 62.06999969482422, 61.877994537353516, 62.246002197265625, 62.198001861572266, 62.38199996948242, 62.5880012512207, 62.6819953918457, 63.089996337890625, 62.66600036621094, 62.874000549316406, 62.64399719238281, 63.003997802734375, 62.99599838256836, 62.68000030517578, 63.5359992980957, 63.13999938964844, 63.10599899291992, 63.29399871826172, 63.65399932861328, 63.47999572753906, 63.36800003051758, 65.52599334716797, 65.52400207519531, 65.7040023803711, 65.65599822998047, 65.55799865722656, 65.60800170898438, 65.6919937133789, 65.62000274658203, 65.73400115966797, 65.78199768066406, 65.80000305175781, 65.85599517822266, 65.91199493408203, 65.7959976196289, 65.79000091552734, 65.83599853515625, 65.84400177001953, 65.81800079345703, 65.84199523925781, 65.78399658203125, 65.9000015258789, 65.83000183105469, 65.86000061035156, 65.89199829101562, 65.91799926757812, 65.89199829101562, 65.90799713134766, 65.9000015258789, 65.93599700927734, 65.83200073242188], "accs5": [36.194000244140625, 50.08599853515625, 57.10799789428711, 61.47800064086914, 65.1300048828125, 67.23999786376953, 69.62200164794922, 71.39399719238281, 73.1780014038086, 74.31600189208984, 74.94599914550781, 75.85799407958984, 76.48199462890625, 76.83199310302734, 77.33199310302734, 78.0, 78.16999816894531, 78.89399719238281, 78.98999786376953, 79.40399932861328, 79.76799774169922, 80.27399444580078, 80.44200134277344, 80.87200164794922, 81.02200317382812, 81.31399536132812, 81.39799499511719, 81.65599822998047, 81.77200317382812, 81.8759994506836, 82.4000015258789, 82.11000061035156, 82.18399810791016, 82.64399719238281, 82.7919921875, 82.66799926757812, 83.08399963378906, 83.25199890136719, 83.01799774169922, 83.2760009765625, 83.24799346923828, 83.3219985961914, 83.53799438476562, 83.48199462890625, 83.46599578857422, 83.61799621582031, 83.92799377441406, 83.9800033569336, 83.75599670410156, 84.02799987792969, 83.72599792480469, 84.05999755859375, 84.05199432373047, 83.95999908447266, 84.10399627685547, 84.23400115966797, 84.48799896240234, 84.27400207519531, 84.35800170898438, 84.22599792480469, 84.4540023803711, 84.60199737548828, 84.38999938964844, 84.6500015258789, 84.62199401855469, 84.64599609375, 84.69599914550781, 84.97999572753906, 84.51799774169922, 84.97999572753906, 86.06599426269531, 86.11599731445312, 86.05799865722656, 86.22999572753906, 86.05599975585938, 86.10800170898438, 86.21399688720703, 86.2199935913086, 86.18399810791016, 86.20999908447266, 86.24999237060547, 86.20800018310547, 86.31800079345703, 86.28399658203125, 86.2239990234375, 86.22999572753906, 86.2760009765625, 86.22200012207031, 86.2760009765625, 86.22599792480469, 86.28800201416016, 86.2760009765625, 86.25999450683594, 86.30799865722656, 86.26799774169922, 86.2959976196289, 86.28599548339844, 86.2979965209961, 86.25399780273438, 86.2719955444336], "epoch_time": 978.0067272186279, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/adamw_0.0005_0_256_42.json <==
{"train_losses": [4.862370014190674, 3.5433900356292725, 3.053420066833496, 2.775540590286255, 2.597101926803589, 2.4615604877471924, 2.355475664138794, 2.2809176445007324, 2.212348222732544, 2.1545844078063965, 2.0979442596435547, 2.059346914291382, 2.022625207901001, 1.9892749786376953, 1.958213448524475, 1.9306886196136475, 1.9007160663604736, 1.8804153203964233, 1.8593846559524536, 1.8376442193984985, 1.82151198387146, 1.7931627035140991, 1.7813020944595337, 1.7625476121902466, 1.7467570304870605, 1.7418509721755981, 1.71226966381073, 1.7128931283950806, 1.6889958381652832, 1.6786086559295654, 1.6765999794006348, 1.6577342748641968, 1.6497457027435303, 1.6324868202209473, 1.6255290508270264, 1.6139192581176758, 1.615134835243225, 1.599582314491272, 1.5892781019210815, 1.5820374488830566, 1.5779953002929688, 1.5729200839996338, 1.5572848320007324, 1.5534777641296387, 1.5464457273483276, 1.5333555936813354, 1.5332744121551514, 1.5228065252304077, 1.5197287797927856, 1.506617784500122, 1.506038784980774, 1.5030488967895508, 1.4908313751220703, 1.4855492115020752, 1.4814212322235107, 1.4738812446594238, 1.4774746894836426, 1.4732654094696045, 1.463321328163147, 1.4554065465927124, 1.4471468925476074, 1.4485865831375122, 1.4461326599121094, 1.4462308883666992, 1.4360817670822144, 1.4331210851669312, 1.4286025762557983, 1.4181588888168335, 1.4244812726974487, 1.413143515586853, 1.3131425380706787, 1.2848341464996338, 1.2782011032104492, 1.2708938121795654, 1.2655271291732788, 1.257206678390503, 1.253144383430481, 1.247666597366333, 1.2489408254623413, 1.2493599653244019, 1.2421435117721558, 1.2358949184417725, 1.2331843376159668, 1.233453392982483, 1.231462001800537, 1.2304749488830566, 1.2352813482284546, 1.2327131032943726, 1.2293192148208618, 1.2275443077087402, 1.2326233386993408, 1.2262762784957886, 1.2298622131347656, 1.2343254089355469, 1.2293275594711304, 1.2298321723937988, 1.2317637205123901, 1.2329130172729492, 1.2310317754745483, 1.2285795211791992], "accs1": [24.399999618530273, 34.23400115966797, 41.321998596191406, 46.37799835205078, 49.76599884033203, 50.987998962402344, 53.205997467041016, 53.60599899291992, 55.72200012207031, 56.823997497558594, 57.17799758911133, 58.041996002197266, 58.287994384765625, 59.52799987792969, 59.097999572753906, 59.881996154785156, 60.257999420166016, 60.439998626708984, 60.94200134277344, 61.41600036621094, 61.68400192260742, 61.56999969482422, 61.73799514770508, 62.28799819946289, 61.986000061035156, 62.09199905395508, 62.743995666503906, 63.115997314453125, 62.95199966430664, 63.145999908447266, 63.09199905395508, 63.417999267578125, 63.36399841308594, 63.49599838256836, 63.73400115966797, 63.7239990234375, 63.835994720458984, 63.92399597167969, 64.31199645996094, 64.2239990234375, 63.92799758911133, 64.23799896240234, 64.2239990234375, 64.48600006103516, 64.56199645996094, 64.8219985961914, 64.7040023803711, 64.53399658203125, 64.86199951171875, 64.08199310302734, 64.82799530029297, 64.31399536132812, 64.92399597167969, 65.16799926757812, 64.7040023803711, 65.06400299072266, 65.21399688720703, 65.39399719238281, 65.0459976196289, 65.27599334716797, 65.08199310302734, 65.2959976196289, 65.38999938964844, 65.05799865722656, 65.1500015258789, 65.54000091552734, 65.61399841308594, 65.86399841308594, 65.3479995727539, 65.64399719238281, 67.20199584960938, 67.36399841308594, 67.51599884033203, 67.53800201416016, 67.60599517822266, 67.56800079345703, 67.50399780273438, 67.77200317382812, 67.56800079345703, 67.7199935913086, 67.78599548339844, 67.7280044555664, 67.6719970703125, 67.67599487304688, 67.77999877929688, 67.7439956665039, 67.61199951171875, 67.70399475097656, 67.67599487304688, 67.73999786376953, 67.72999572753906, 67.69999694824219, 67.6719970703125, 67.7439956665039, 67.7459945678711, 67.73799896240234, 67.72200012207031, 67.72599792480469, 67.7280044555664, 67.72599792480469], "accs5": [48.77199935913086, 59.98199462890625, 67.49800109863281, 72.1659927368164, 75.00799560546875, 75.90399932861328, 77.79000091552734, 78.2979965209961, 79.5780029296875, 80.30599975585938, 80.42599487304688, 81.11199951171875, 81.343994140625, 82.33799743652344, 82.19400024414062, 82.5199966430664, 82.97799682617188, 82.85600280761719, 83.24600219726562, 83.57799530029297, 83.73600006103516, 83.4219970703125, 83.80799865722656, 84.06800079345703, 83.88400268554688, 84.05199432373047, 84.29399871826172, 84.55999755859375, 84.55400085449219, 84.75399780273438, 84.67599487304688, 84.90599822998047, 84.93199920654297, 84.80400085449219, 85.0999984741211, 84.96399688720703, 85.20199584960938, 85.1199951171875, 85.45999145507812, 85.39199829101562, 85.30999755859375, 85.4540023803711, 85.60400390625, 85.48799896240234, 85.65599822998047, 85.77400207519531, 85.66799926757812, 85.67999267578125, 85.73799896240234, 85.20800018310547, 85.94400024414062, 85.3759994506836, 85.61399841308594, 85.91400146484375, 85.72799682617188, 85.85999298095703, 85.9959945678711, 86.13599395751953, 85.93199920654297, 86.06199645996094, 86.02799987792969, 86.14399719238281, 86.1520004272461, 85.87799835205078, 85.91600036621094, 86.15399932861328, 86.16999816894531, 86.20599365234375, 86.00800323486328, 86.25999450683594, 87.2699966430664, 87.33999633789062, 87.29999542236328, 87.29999542236328, 87.36199951171875, 87.33799743652344, 87.4020004272461, 87.4020004272461, 87.4020004272461, 87.46599578857422, 87.52200317382812, 87.53399658203125, 87.4939956665039, 87.48600006103516, 87.47799682617188, 87.5260009765625, 87.48200225830078, 87.45600128173828, 87.47999572753906, 87.51799774169922, 87.47999572753906, 87.49600219726562, 87.44599914550781, 87.53799438476562, 87.51799774169922, 87.48799896240234, 87.50799560546875, 87.5679931640625, 87.4739990234375, 87.44999694824219], "epoch_time": 941.7880418300629, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/adamw_1e-05_0_256_42.json <==
{"train_losses": [6.33186674118042, 5.7076849937438965, 5.397099018096924, 5.173423767089844, 4.991197109222412, 4.829738616943359, 4.689446449279785, 4.569334983825684, 4.460875511169434, 4.360554218292236, 4.260159492492676, 4.184817314147949, 4.104118824005127, 4.033998966217041, 3.965136766433716, 3.9022157192230225, 3.8385252952575684, 3.788874626159668, 3.7400007247924805, 3.6918373107910156, 3.6432862281799316, 3.5885422229766846, 3.5529658794403076, 3.5098400115966797, 3.469731330871582, 3.44327974319458, 3.396622657775879, 3.3680973052978516, 3.330138921737671, 3.2938008308410645, 3.2720460891723633, 3.2418596744537354, 3.214505672454834, 3.180546522140503, 3.1556456089019775, 3.1270315647125244, 3.1098196506500244, 3.0794448852539062, 3.0510218143463135, 3.0333728790283203, 3.0234594345092773, 3.000358819961548, 2.969907522201538, 2.950798988342285, 2.9334194660186768, 2.9075863361358643, 2.894413948059082, 2.8810949325561523, 2.859128952026367, 2.8369922637939453, 2.824648857116699, 2.8103625774383545, 2.7908849716186523, 2.7750210762023926, 2.764127016067505, 2.7468504905700684, 2.737811326980591, 2.7208383083343506, 2.702126979827881, 2.6885182857513428, 2.673901319503784, 2.6625001430511475, 2.6551287174224854, 2.6487667560577393, 2.6278538703918457, 2.617440700531006, 2.610088348388672, 2.5847768783569336, 2.5898828506469727, 2.57478404045105, 2.5211174488067627, 2.5128962993621826, 2.515625476837158, 2.507603406906128, 2.508241891860962, 2.5038366317749023, 2.4994609355926514, 2.497854232788086, 2.5018043518066406, 2.501905679702759, 2.492140769958496, 2.4948060512542725, 2.495356559753418, 2.498932361602783, 2.4915928840637207, 2.491367816925049, 2.495073080062866, 2.4943830966949463, 2.488210916519165, 2.4890055656433105, 2.4913594722747803, 2.4835402965545654, 2.4899473190307617, 2.4993796348571777, 2.490915298461914, 2.4950640201568604, 2.4944138526916504, 2.4931108951568604, 2.497267723083496, 2.4895668029785156], "accs1": [4.093999862670898, 7.075999736785889, 9.49799919128418, 11.411999702453613, 13.181999206542969, 14.943999290466309, 16.399999618530273, 18.016000747680664, 19.363998413085938, 20.827999114990234, 22.281999588012695, 23.279998779296875, 24.331998825073242, 25.65799903869629, 26.469999313354492, 27.211999893188477, 28.467998504638672, 28.944000244140625, 29.74799919128418, 30.531999588012695, 31.397998809814453, 32.17599868774414, 32.847999572753906, 33.365997314453125, 34.104000091552734, 34.61399841308594, 34.97200012207031, 35.540000915527344, 36.343997955322266, 36.84199905395508, 37.18000030517578, 37.736000061035156, 38.439998626708984, 38.694000244140625, 38.86399841308594, 39.487998962402344, 40.05999755859375, 40.45800018310547, 40.85399627685547, 41.099998474121094, 41.40800094604492, 42.01799774169922, 42.3859977722168, 42.65399932861328, 43.11600112915039, 43.19999694824219, 43.66600036621094, 43.869998931884766, 44.02799987792969, 44.29199981689453, 44.80399703979492, 45.099998474121094, 45.27000045776367, 45.5, 45.802001953125, 45.92399978637695, 46.17599868774414, 46.551998138427734, 46.64999771118164, 46.5359992980957, 47.31199645996094, 47.6879997253418, 47.72800064086914, 47.900001525878906, 47.99800109863281, 48.332000732421875, 48.32599639892578, 48.689998626708984, 48.92399978637695, 49.10200119018555, 49.933998107910156, 49.769996643066406, 49.87799835205078, 49.90599822998047, 49.951995849609375, 50.04999542236328, 50.0, 49.944000244140625, 50.14799880981445, 50.09199905395508, 50.209999084472656, 50.13199996948242, 50.11399841308594, 50.04999542236328, 50.10399627685547, 50.15800094604492, 50.13600158691406, 50.18999481201172, 50.236000061035156, 50.10799789428711, 50.1879997253418, 50.150001525878906, 50.21199417114258, 50.1819953918457, 50.25, 50.19199752807617, 50.15599822998047, 50.18999481201172, 50.111995697021484, 50.21199417114258], "accs5": [12.368000030517578, 19.270000457763672, 23.801998138427734, 27.770000457763672, 31.163999557495117, 34.08799743652344, 36.387996673583984, 38.9739990234375, 40.667999267578125, 42.86800003051758, 44.663997650146484, 46.05999755859375, 47.80399703979492, 49.295997619628906, 50.413997650146484, 51.5, 52.82999801635742, 53.683998107910156, 54.36399459838867, 55.51399612426758, 56.41799545288086, 57.31999969482422, 58.07200241088867, 58.499996185302734, 59.32600021362305, 59.854000091552734, 60.425994873046875, 61.07400131225586, 61.97599792480469, 62.40199661254883, 62.7339973449707, 63.10200119018555, 63.76799774169922, 64.12199401855469, 64.37799835205078, 65.20999908447266, 65.63400268554688, 65.85800170898438, 66.40599822998047, 66.47599792480469, 67.21199798583984, 67.44400024414062, 67.74800109863281, 68.1520004272461, 68.47999572753906, 68.50999450683594, 69.11399841308594, 69.3179931640625, 69.46399688720703, 69.73799896240234, 70.10799407958984, 70.33599853515625, 70.63600158691406, 70.86799621582031, 71.05999755859375, 71.29000091552734, 71.51399993896484, 71.61599731445312, 71.90399932861328, 71.93000030517578, 72.30799865722656, 72.77599334716797, 72.5719985961914, 72.78599548339844, 72.98400115966797, 73.25999450683594, 73.2699966430664, 73.56800079345703, 73.61199951171875, 73.89800262451172, 74.41600036621094, 74.48999786376953, 74.447998046875, 74.57599639892578, 74.70399475097656, 74.64999389648438, 74.7439956665039, 74.65399932861328, 74.69200134277344, 74.65999603271484, 74.81800079345703, 74.78599548339844, 74.78399658203125, 74.76200103759766, 74.76599884033203, 74.77399444580078, 74.77799987792969, 74.77799987792969, 74.7760009765625, 74.75999450683594, 74.78399658203125, 74.77200317382812, 74.86799621582031, 74.77799987792969, 74.83799743652344, 74.78399658203125, 74.75799560546875, 74.7959976196289, 74.76799774169922, 74.77999877929688], "epoch_time": 950.8121705055237, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/adamw_1e-06_0_256_42.json <==
{"train_losses": [6.893293857574463, 6.704250812530518, 6.5610833168029785, 6.427705764770508, 6.310447692871094, 6.211801052093506, 6.128190040588379, 6.0566182136535645, 5.997046947479248, 5.938814163208008, 5.882701873779297, 5.841046333312988, 5.7958855628967285, 5.756824493408203, 5.716370105743408, 5.677886486053467, 5.641949653625488, 5.609656810760498, 5.578409194946289, 5.548507213592529, 5.520071506500244, 5.48659610748291, 5.462367057800293, 5.435201168060303, 5.405851364135742, 5.386186122894287, 5.359857082366943, 5.3348612785339355, 5.314197063446045, 5.286731719970703, 5.268700122833252, 5.247246265411377, 5.225435256958008, 5.203487396240234, 5.186099052429199, 5.163382053375244, 5.151196479797363, 5.126255035400391, 5.105591297149658, 5.0921831130981445, 5.074071884155273, 5.0569539070129395, 5.0373616218566895, 5.025280475616455, 5.006171703338623, 4.989318370819092, 4.972232818603516, 4.956453800201416, 4.938675880432129, 4.919057369232178, 4.907055854797363, 4.893519878387451, 4.8761677742004395, 4.857541561126709, 4.851698875427246, 4.833334922790527, 4.821288108825684, 4.804354190826416, 4.790009498596191, 4.7758708000183105, 4.759232997894287, 4.7504472732543945, 4.737295150756836, 4.7303080558776855, 4.711674690246582, 4.6990156173706055, 4.688014984130859, 4.6665940284729, 4.664429187774658, 4.650412559509277, 4.6326799392700195, 4.635790824890137, 4.637548446655273, 4.631307125091553, 4.629188060760498, 4.6295061111450195, 4.6283955574035645, 4.6320929527282715, 4.627498149871826, 4.6277875900268555, 4.621005535125732, 4.623678207397461, 4.625580787658691, 4.626629829406738, 4.623627185821533, 4.620845794677734, 4.627553462982178, 4.626235485076904, 4.620182514190674, 4.623816967010498, 4.621301651000977, 4.616286754608154, 4.621998310089111, 4.62876558303833, 4.624398231506348, 4.626026630401611, 4.623856544494629, 4.625772953033447, 4.631142616271973, 4.617522239685059], "accs1": [0.7639999985694885, 1.3220000267028809, 1.7079999446868896, 2.069999933242798, 2.5399999618530273, 2.881999969482422, 3.2320001125335693, 3.6459996700286865, 4.039999961853027, 4.3979997634887695, 4.690000057220459, 4.965999603271484, 5.398000240325928, 5.679999828338623, 5.913999557495117, 6.328000068664551, 6.549999713897705, 6.796000003814697, 7.185999870300293, 7.378000259399414, 7.465999603271484, 7.965999603271484, 8.121999740600586, 8.311999320983887, 8.547999382019043, 8.75, 9.076000213623047, 9.067999839782715, 9.432000160217285, 9.625999450683594, 9.84000015258789, 10.027999877929688, 10.239999771118164, 10.432000160217285, 10.498000144958496, 10.753999710083008, 10.927999496459961, 11.149999618530273, 11.32599925994873, 11.503999710083008, 11.751999855041504, 11.880000114440918, 12.06399917602539, 12.093999862670898, 12.394000053405762, 12.612000465393066, 12.734000205993652, 12.998000144958496, 13.107999801635742, 13.343999862670898, 13.550000190734863, 13.713998794555664, 13.925999641418457, 13.946000099182129, 14.044000625610352, 14.287999153137207, 14.45199966430664, 14.589999198913574, 14.657999992370605, 14.98599910736084, 14.99799919128418, 15.32599925994873, 15.405999183654785, 15.663999557495117, 15.629999160766602, 15.741999626159668, 16.007999420166016, 16.137998580932617, 16.40799903869629, 16.529998779296875, 16.487998962402344, 16.501998901367188, 16.395999908447266, 16.549999237060547, 16.557998657226562, 16.54800033569336, 16.450000762939453, 16.529998779296875, 16.618000030517578, 16.631999969482422, 16.672000885009766, 16.59000015258789, 16.639999389648438, 16.45199966430664, 16.607999801635742, 16.667999267578125, 16.68400001525879, 16.63399887084961, 16.61199951171875, 16.67799949645996, 16.58799934387207, 16.63800048828125, 16.7239990234375, 16.703998565673828, 16.65399932861328, 16.722000122070312, 16.552000045776367, 16.711999893188477, 16.5679988861084, 16.68199920654297], "accs5": [2.73799991607666, 4.3379998207092285, 5.585999965667725, 6.8379998207092285, 8.001999855041504, 9.045999526977539, 10.019999504089355, 11.047999382019043, 11.995999336242676, 12.748000144958496, 13.708000183105469, 14.375999450683594, 15.1899995803833, 15.883999824523926, 16.426000595092773, 17.236000061035156, 17.666000366210938, 18.392000198364258, 18.805999755859375, 19.309999465942383, 19.799999237060547, 20.505998611450195, 21.020000457763672, 21.28999900817871, 22.010000228881836, 22.326000213623047, 22.983999252319336, 22.919998168945312, 23.639999389648438, 24.117998123168945, 24.3179988861084, 24.785999298095703, 25.131999969482422, 25.63599967956543, 25.821998596191406, 26.173999786376953, 26.547998428344727, 27.04399871826172, 27.427997589111328, 27.789997100830078, 28.110000610351562, 28.516000747680664, 28.631999969482422, 28.865999221801758, 29.493999481201172, 29.687999725341797, 30.035999298095703, 30.31399917602539, 30.51599884033203, 30.93400001525879, 31.20400047302246, 31.520000457763672, 31.856000900268555, 32.082000732421875, 32.29999923706055, 32.67399978637695, 32.797996520996094, 33.14400100708008, 33.237998962402344, 33.64799880981445, 33.89400100708008, 34.279998779296875, 34.43199920654297, 34.66999816894531, 34.90399932861328, 35.211997985839844, 35.40399932861328, 35.619998931884766, 35.90399932861328, 36.14400100708008, 36.167999267578125, 36.236000061035156, 36.163997650146484, 36.332000732421875, 36.30999755859375, 36.302001953125, 36.275997161865234, 36.332000732421875, 36.365997314453125, 36.5359992980957, 36.41400146484375, 36.455997467041016, 36.407997131347656, 36.38999938964844, 36.53799819946289, 36.567996978759766, 36.507999420166016, 36.492000579833984, 36.4379997253418, 36.4640007019043, 36.422000885009766, 36.349998474121094, 36.56599807739258, 36.465999603271484, 36.53999710083008, 36.54999923706055, 36.43600082397461, 36.61399841308594, 36.42799758911133, 36.439998626708984], "epoch_time": 947.9300951957703, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/adamw_5e-05_0_256_42.json <==
{"train_losses": [5.59784460067749, 4.647712707519531, 4.17712926864624, 3.8623573780059814, 3.631443500518799, 3.443018674850464, 3.2872908115386963, 3.168078660964966, 3.065166711807251, 2.9726462364196777, 2.878401756286621, 2.81318998336792, 2.750272750854492, 2.6942853927612305, 2.638117551803589, 2.593822479248047, 2.546337604522705, 2.5128724575042725, 2.4756529331207275, 2.4406163692474365, 2.407526969909668, 2.3691070079803467, 2.3466248512268066, 2.317462921142578, 2.2902963161468506, 2.2775704860687256, 2.2402451038360596, 2.2300124168395996, 2.1970741748809814, 2.1787161827087402, 2.1667380332946777, 2.1428799629211426, 2.1278083324432373, 2.105898380279541, 2.0888798236846924, 2.0723578929901123, 2.0697853565216064, 2.047990560531616, 2.028127431869507, 2.020920991897583, 2.011514902114868, 1.9993984699249268, 1.9792910814285278, 1.9700506925582886, 1.961843729019165, 1.943135380744934, 1.93673837184906, 1.9277875423431396, 1.918779730796814, 1.9001926183700562, 1.896565556526184, 1.8877347707748413, 1.8763920068740845, 1.8678759336471558, 1.8567049503326416, 1.8493674993515015, 1.847583293914795, 1.8396587371826172, 1.8268156051635742, 1.8161025047302246, 1.806187391281128, 1.8037744760513306, 1.7985608577728271, 1.7959847450256348, 1.7839618921279907, 1.7750587463378906, 1.7731807231903076, 1.7563880681991577, 1.7651207447052002, 1.7534698247909546, 1.6503406763076782, 1.6297369003295898, 1.6274349689483643, 1.6221675872802734, 1.6166672706604004, 1.6139155626296997, 1.6061956882476807, 1.605309009552002, 1.6096271276474, 1.609872579574585, 1.5965856313705444, 1.5938218832015991, 1.5935920476913452, 1.5950943231582642, 1.5912929773330688, 1.5886250734329224, 1.5942214727401733, 1.5915181636810303, 1.5888419151306152, 1.5860933065414429, 1.5879141092300415, 1.5847036838531494, 1.5893290042877197, 1.5921480655670166, 1.585438847541809, 1.5864609479904175, 1.5914653539657593, 1.5911998748779297, 1.589881181716919, 1.5858606100082397], "accs1": [11.925999641418457, 19.24799919128418, 24.639999389648438, 28.577999114990234, 32.45399856567383, 34.80999755859375, 37.27799987792969, 39.163997650146484, 41.22800064086914, 42.64799880981445, 43.86399841308594, 45.487998962402344, 46.487998962402344, 47.295997619628906, 48.17799758911133, 49.02799987792969, 49.269996643066406, 50.003997802734375, 50.650001525878906, 51.52199935913086, 52.08399963378906, 52.32799530029297, 52.75199890136719, 52.87600326538086, 54.08799743652344, 53.788002014160156, 54.41600036621094, 54.935997009277344, 55.49199676513672, 55.11199951171875, 55.961997985839844, 56.25999450683594, 56.055999755859375, 56.75, 56.93000030517578, 57.185997009277344, 57.1819953918457, 57.547996520996094, 57.53200149536133, 58.06800079345703, 58.16400146484375, 57.93799591064453, 58.492000579833984, 58.749996185302734, 58.77999496459961, 59.025997161865234, 59.02999496459961, 59.02799987792969, 59.24399948120117, 59.10199737548828, 59.42399978637695, 59.727996826171875, 59.73199462890625, 60.05799865722656, 60.14999771118164, 60.1359977722168, 60.39599609375, 60.14800262451172, 60.577999114990234, 60.68199920654297, 60.631996154785156, 60.82999801635742, 60.84600067138672, 60.96799850463867, 61.02399826049805, 60.95000076293945, 61.04800033569336, 61.20600128173828, 61.15599822998047, 61.43000030517578, 63.290000915527344, 63.198001861572266, 63.26599884033203, 63.25199508666992, 63.242000579833984, 63.387996673583984, 63.33000183105469, 63.36000061035156, 63.47199630737305, 63.38199996948242, 63.433998107910156, 63.52399444580078, 63.60200119018555, 63.44000244140625, 63.44199752807617, 63.465999603271484, 63.58199691772461, 63.433998107910156, 63.541996002197266, 63.47599792480469, 63.589996337890625, 63.573997497558594, 63.563995361328125, 63.563995361328125, 63.513999938964844, 63.55400085449219, 63.44999694824219, 63.540000915527344, 63.551998138427734, 63.492000579833984], "accs5": [28.863998413085938, 40.97200012207031, 48.24799728393555, 53.41199493408203, 57.763999938964844, 60.26799774169922, 62.96399688720703, 65.05199432373047, 67.01599884033203, 68.51200103759766, 69.35799407958984, 70.8479995727539, 71.51199340820312, 72.55199432373047, 73.08999633789062, 73.97599792480469, 74.03800201416016, 74.80599975585938, 75.0679931640625, 75.76200103759766, 76.11599731445312, 76.3740005493164, 76.4679946899414, 76.86599731445312, 77.9280014038086, 77.62999725341797, 78.18199920654297, 78.49400329589844, 78.84199523925781, 78.73400115966797, 79.30599975585938, 79.41600036621094, 79.33999633789062, 79.697998046875, 80.0459976196289, 80.07999420166016, 80.22200012207031, 80.38199615478516, 80.48399353027344, 80.81199645996094, 80.87200164794922, 80.58399200439453, 81.16200256347656, 81.2199935913086, 81.59600067138672, 81.59200286865234, 81.61599731445312, 81.5999984741211, 81.93399810791016, 81.41799926757812, 81.93199920654297, 81.96199798583984, 82.0459976196289, 82.23600006103516, 82.33799743652344, 82.40999603271484, 82.58399963378906, 82.35799407958984, 82.63799285888672, 82.56199645996094, 82.81199645996094, 82.88799285888672, 82.93000030517578, 82.91600036621094, 82.85600280761719, 83.03199768066406, 83.09400177001953, 83.11000061035156, 83.13199615478516, 83.54000091552734, 84.61000061035156, 84.57599639892578, 84.53399658203125, 84.59599304199219, 84.56800079345703, 84.6240005493164, 84.68799591064453, 84.6919937133789, 84.70199584960938, 84.75799560546875, 84.78599548339844, 84.78800201416016, 84.85400390625, 84.74800109863281, 84.78199768066406, 84.8219985961914, 84.85599517822266, 84.77799987792969, 84.79399871826172, 84.73999786376953, 84.77999877929688, 84.77599334716797, 84.85199737548828, 84.76799774169922, 84.74400329589844, 84.80199432373047, 84.80199432373047, 84.79000091552734, 84.78399658203125, 84.76799774169922], "epoch_time": 951.3543627262115, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/adamw_5e-06_0_256_42.json <==
{"train_losses": [6.583123207092285, 6.067364692687988, 5.800697326660156, 5.61000394821167, 5.4591474533081055, 5.331463813781738, 5.22089958190918, 5.126706123352051, 5.041999340057373, 4.957211017608643, 4.869504451751709, 4.805418014526367, 4.733084678649902, 4.67181396484375, 4.6064348220825195, 4.549429416656494, 4.490501403808594, 4.441750526428223, 4.396618843078613, 4.3490729331970215, 4.30338191986084, 4.251672744750977, 4.2141032218933105, 4.174826145172119, 4.131920337677002, 4.1042046546936035, 4.06062126159668, 4.029384136199951, 3.993563175201416, 3.956362009048462, 3.9310717582702637, 3.8987064361572266, 3.871617078781128, 3.8346171379089355, 3.8111765384674072, 3.7809572219848633, 3.761937141418457, 3.730097770690918, 3.7029263973236084, 3.682178497314453, 3.670401096343994, 3.6426594257354736, 3.6147959232330322, 3.5939114093780518, 3.5716915130615234, 3.545794725418091, 3.5283854007720947, 3.5128366947174072, 3.491326093673706, 3.46748423576355, 3.4533143043518066, 3.439578056335449, 3.4152467250823975, 3.3957109451293945, 3.3826279640197754, 3.3650753498077393, 3.352996826171875, 3.3348469734191895, 3.3159162998199463, 3.2977652549743652, 3.2840750217437744, 3.2696824073791504, 3.2595596313476562, 3.251227378845215, 3.2277297973632812, 3.2142741680145264, 3.2039926052093506, 3.1797585487365723, 3.1817097663879395, 3.1622872352600098, 3.1264102458953857, 3.1234536170959473, 3.126883029937744, 3.119978189468384, 3.1186795234680176, 3.1168620586395264, 3.1148996353149414, 3.1157336235046387, 3.1145243644714355, 3.116767168045044, 3.1062252521514893, 3.1069912910461426, 3.110912561416626, 3.111743927001953, 3.1076669692993164, 3.1064255237579346, 3.1077914237976074, 3.11090350151062, 3.1058731079101562, 3.1061248779296875, 3.105502128601074, 3.1023170948028564, 3.1053452491760254, 3.1098363399505615, 3.1062018871307373, 3.1066863536834717, 3.1073760986328125, 3.1067328453063965, 3.1091294288635254, 3.1021740436553955], "accs1": [2.4519999027252197, 4.271999835968018, 5.886000156402588, 7.1579999923706055, 8.545999526977539, 9.52400016784668, 10.559999465942383, 11.483999252319336, 12.211999893188477, 13.115999221801758, 14.05199909210205, 14.814000129699707, 15.569999694824219, 16.397998809814453, 17.197999954223633, 17.950000762939453, 18.78999900817871, 19.25, 19.935998916625977, 20.439998626708984, 21.3179988861084, 21.845998764038086, 22.605998992919922, 23.025999069213867, 23.8439998626709, 24.12799835205078, 24.81999969482422, 25.20400047302246, 25.661998748779297, 26.282001495361328, 26.545997619628906, 27.237998962402344, 27.729999542236328, 27.96999740600586, 28.487998962402344, 28.989999771118164, 29.257997512817383, 29.917999267578125, 30.13199806213379, 30.576000213623047, 30.9320011138916, 31.381999969482422, 31.435998916625977, 31.700000762939453, 32.194000244140625, 32.49399948120117, 32.779998779296875, 33.209999084472656, 33.4379997253418, 33.73400115966797, 34.27199935913086, 34.47600173950195, 34.821998596191406, 35.06999969482422, 35.20399856567383, 35.650001525878906, 36.0099983215332, 36.06399917602539, 36.36199951171875, 36.63199996948242, 36.944000244140625, 37.33599853515625, 37.619998931884766, 37.75199890136719, 37.88600158691406, 38.290000915527344, 38.27399826049805, 38.70399856567383, 38.775997161865234, 39.06399917602539, 39.444000244140625, 39.571998596191406, 39.433998107910156, 39.48200225830078, 39.59600067138672, 39.62799835205078, 39.657997131347656, 39.63199996948242, 39.71799850463867, 39.817996978759766, 39.77199935913086, 39.68600082397461, 39.763999938964844, 39.78999710083008, 39.6359977722168, 39.78799819946289, 39.7760009765625, 39.711997985839844, 39.72200012207031, 39.7599983215332, 39.7599983215332, 39.75199890136719, 39.81999588012695, 39.79999923706055, 39.801998138427734, 39.77399826049805, 39.63399887084961, 39.73999786376953, 39.7239990234375, 39.727996826171875], "accs5": [7.915999889373779, 12.668000221252441, 16.506000518798828, 19.3439998626709, 21.95599937438965, 23.967998504638672, 26.13599967956543, 27.93400001525879, 29.447999954223633, 31.011999130249023, 32.63999938964844, 33.82999801635742, 35.05799865722656, 36.03200149536133, 37.45399856567383, 38.51799774169922, 39.839996337890625, 40.69999694824219, 41.742000579833984, 42.51599884033203, 43.54399871826172, 44.36800003051758, 45.34199905395508, 46.01599884033203, 46.88999938964844, 47.5, 48.2599983215332, 48.865997314453125, 49.6359977722168, 50.14799880981445, 50.52199935913086, 51.11000061035156, 51.977996826171875, 52.20199966430664, 52.656002044677734, 53.36399841308594, 53.881996154785156, 54.34000015258789, 54.701995849609375, 55.11000061035156, 55.652000427246094, 56.21600341796875, 56.47800064086914, 56.66600036621094, 57.1619987487793, 57.477996826171875, 57.85200119018555, 58.20800018310547, 58.62799835205078, 58.906002044677734, 59.41999435424805, 59.907997131347656, 60.152000427246094, 60.428001403808594, 60.512001037597656, 60.87799835205078, 61.26799774169922, 61.355995178222656, 61.66600036621094, 62.04999542236328, 62.2760009765625, 62.637996673583984, 62.81999969482422, 63.051998138427734, 63.077999114990234, 63.5620002746582, 63.59199905395508, 64.0199966430664, 64.1719970703125, 64.47599792480469, 64.8499984741211, 64.87999725341797, 64.81800079345703, 65.0260009765625, 64.92399597167969, 65.07799530029297, 65.01599884033203, 65.06400299072266, 65.0739974975586, 65.13999938964844, 65.25599670410156, 65.19599914550781, 65.23199462890625, 65.20000457763672, 65.23199462890625, 65.28199768066406, 65.20199584960938, 65.18000030517578, 65.10800170898438, 65.16000366210938, 65.29199981689453, 65.11199951171875, 65.26000213623047, 65.17399597167969, 65.26000213623047, 65.197998046875, 65.13199615478516, 65.2040023803711, 65.17399597167969, 65.2179946899414], "epoch_time": 952.9433500766754, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/radam_0.0001_0_256_42.json <==
{"train_losses": [5.53375244140625, 4.30136251449585, 3.756647825241089, 3.423185110092163, 3.1941044330596924, 3.0158731937408447, 2.8721022605895996, 2.765841245651245, 2.6775319576263428, 2.5975677967071533, 2.518465757369995, 2.4629437923431396, 2.412261724472046, 2.3621578216552734, 2.3174421787261963, 2.2793774604797363, 2.2394073009490967, 2.213444709777832, 2.183856725692749, 2.153404474258423, 2.124246120452881, 2.0929481983184814, 2.0760464668273926, 2.0512802600860596, 2.0301809310913086, 2.0203092098236084, 1.9855877161026, 1.9794139862060547, 1.955592393875122, 1.9363411664962769, 1.9285789728164673, 1.9080222845077515, 1.8974852561950684, 1.8786840438842773, 1.8627777099609375, 1.8502553701400757, 1.8491703271865845, 1.8298674821853638, 1.814848780632019, 1.8052785396575928, 1.802897572517395, 1.7924699783325195, 1.7775763273239136, 1.7652803659439087, 1.7602062225341797, 1.7439433336257935, 1.7446987628936768, 1.7332501411437988, 1.726138949394226, 1.7101279497146606, 1.7103768587112427, 1.702249526977539, 1.6900688409805298, 1.6802624464035034, 1.6741355657577515, 1.6673704385757446, 1.6679660081863403, 1.6609374284744263, 1.6531951427459717, 1.644875168800354, 1.6295411586761475, 1.631327509880066, 1.6281546354293823, 1.6266980171203613, 1.616590142250061, 1.6108982563018799, 1.60460364818573, 1.5938169956207275, 1.5998857021331787, 1.5894103050231934, 1.4783209562301636, 1.4551817178726196, 1.4522351026535034, 1.44562828540802, 1.441279649734497, 1.4362692832946777, 1.428702473640442, 1.4246110916137695, 1.427810788154602, 1.4277230501174927, 1.4133182764053345, 1.4135799407958984, 1.4095659255981445, 1.41109037399292, 1.4063971042633057, 1.4070953130722046, 1.4113787412643433, 1.4102346897125244, 1.405145525932312, 1.4047900438308716, 1.407291293144226, 1.4035580158233643, 1.4103209972381592, 1.4137115478515625, 1.4043256044387817, 1.4067922830581665, 1.4082834720611572, 1.408187985420227, 1.4097816944122314, 1.4040653705596924], "accs1": [13.640000343322754, 24.56399917602539, 29.923999786376953, 34.30999755859375, 38.913997650146484, 41.18000030517578, 44.0099983215332, 45.6879997253418, 47.16600036621094, 49.39400100708008, 49.64799880981445, 51.041996002197266, 51.215999603271484, 52.34599685668945, 52.99199676513672, 54.119998931884766, 54.63600158691406, 55.071998596191406, 55.909996032714844, 55.86800003051758, 56.492000579833984, 56.887996673583984, 56.95199966430664, 57.67399597167969, 58.1359977722168, 57.650001525878906, 58.697998046875, 58.003997802734375, 59.10199737548828, 59.215999603271484, 59.413997650146484, 59.73599624633789, 59.39399719238281, 59.999996185302734, 60.125999450683594, 60.63599395751953, 59.84000015258789, 60.69399642944336, 61.197998046875, 61.099998474121094, 61.04800033569336, 61.43199920654297, 61.0, 61.34799575805664, 61.48799514770508, 61.93999481201172, 62.00400161743164, 61.85799789428711, 62.09199905395508, 62.30999755859375, 62.067996978759766, 62.12999725341797, 62.709999084472656, 62.50199508666992, 62.519996643066406, 62.79399871826172, 62.80399703979492, 62.698001861572266, 62.68000030517578, 62.875999450683594, 63.08000183105469, 63.198001861572266, 63.1879997253418, 63.33000183105469, 62.84199905395508, 63.433998107910156, 63.29399871826172, 63.589996337890625, 63.44599914550781, 63.58799743652344, 65.56999969482422, 65.58200073242188, 65.6500015258789, 65.66000366210938, 65.64199829101562, 65.6520004272461, 65.76799774169922, 65.80799865722656, 65.73599243164062, 65.7719955444336, 65.9159927368164, 66.00799560546875, 65.97200012207031, 65.88800048828125, 65.84400177001953, 65.9159927368164, 65.9280014038086, 65.99199676513672, 66.0, 65.93399810791016, 66.04999542236328, 65.96599578857422, 66.05799865722656, 65.96599578857422, 66.03800201416016, 65.97999572753906, 65.9540023803711, 65.98199462890625, 65.93399810791016, 65.85800170898438], "accs5": [32.02199935913086, 48.52199935913086, 54.60199737548828, 60.097999572753906, 64.53199768066406, 66.97200012207031, 69.59199523925781, 71.14199829101562, 72.447998046875, 74.12200164794922, 74.50399780273438, 75.48600006103516, 75.76399993896484, 76.44999694824219, 77.4939956665039, 77.98400115966797, 78.38400268554688, 78.64599609375, 79.24400329589844, 79.44999694824219, 79.66799926757812, 80.08999633789062, 80.10599517822266, 80.51200103759766, 81.03199768066406, 80.72599792480469, 81.4020004272461, 81.20399475097656, 81.68199920654297, 81.93199920654297, 82.01599884033203, 82.01200103759766, 82.03399658203125, 82.22200012207031, 82.61399841308594, 82.7959976196289, 82.33599853515625, 83.12999725341797, 83.13399505615234, 83.1259994506836, 83.3479995727539, 83.50799560546875, 83.25799560546875, 83.38800048828125, 83.60799407958984, 83.76599884033203, 83.5719985961914, 83.72799682617188, 83.91999816894531, 83.80999755859375, 83.80599975585938, 83.93399810791016, 84.23599243164062, 84.4000015258789, 84.2959976196289, 84.38999938964844, 84.35399627685547, 84.43399810791016, 84.31199645996094, 84.37599182128906, 84.73599243164062, 84.66999816894531, 84.72999572753906, 84.64399719238281, 84.31800079345703, 84.9739990234375, 84.64199829101562, 84.84199523925781, 84.80799865722656, 84.93199920654297, 86.11800384521484, 86.1520004272461, 86.197998046875, 86.28999328613281, 86.22599792480469, 86.23399353027344, 86.29199981689453, 86.35599517822266, 86.31399536132812, 86.32999420166016, 86.50199890136719, 86.4219970703125, 86.4219970703125, 86.40799713134766, 86.44599914550781, 86.447998046875, 86.4280014038086, 86.36800384521484, 86.43999481201172, 86.41799926757812, 86.48999786376953, 86.39199829101562, 86.41799926757812, 86.40399932861328, 86.45999908447266, 86.41799926757812, 86.41799926757812, 86.41999816894531, 86.3699951171875, 86.40799713134766], "epoch_time": 1009.4199686050415, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/radam_0.0005_0_256_42.json <==
{"train_losses": [4.964019298553467, 3.5900137424468994, 3.0686845779418945, 2.780022621154785, 2.5956857204437256, 2.4577138423919678, 2.3508100509643555, 2.2753548622131348, 2.206207513809204, 2.1493287086486816, 2.0932819843292236, 2.0536680221557617, 2.014735221862793, 1.9830855131149292, 1.9500062465667725, 1.9201372861862183, 1.8913160562515259, 1.8756150007247925, 1.8504661321640015, 1.8351274728775024, 1.813769817352295, 1.78609299659729, 1.777571678161621, 1.7589733600616455, 1.7416795492172241, 1.7351919412612915, 1.7069997787475586, 1.7022509574890137, 1.6825175285339355, 1.6725274324417114, 1.6687157154083252, 1.6510441303253174, 1.6427175998687744, 1.628143072128296, 1.6193292140960693, 1.6091675758361816, 1.611227035522461, 1.5941505432128906, 1.5802198648452759, 1.58030104637146, 1.575546383857727, 1.5650337934494019, 1.5521737337112427, 1.5459531545639038, 1.5416679382324219, 1.5287957191467285, 1.5280673503875732, 1.5202608108520508, 1.516059160232544, 1.5013365745544434, 1.503255009651184, 1.4974573850631714, 1.4896317720413208, 1.4824930429458618, 1.4755852222442627, 1.4709523916244507, 1.4730075597763062, 1.4682458639144897, 1.4608100652694702, 1.4513250589370728, 1.442756175994873, 1.4442342519760132, 1.4423717260360718, 1.4400086402893066, 1.4315130710601807, 1.42877995967865, 1.4257090091705322, 1.4142260551452637, 1.4203094244003296, 1.4122947454452515, 1.305777668952942, 1.2788728475570679, 1.2736402750015259, 1.2653675079345703, 1.2603960037231445, 1.256938099861145, 1.246304988861084, 1.2460812330245972, 1.2456647157669067, 1.243822693824768, 1.2356113195419312, 1.2301524877548218, 1.2290441989898682, 1.2275153398513794, 1.2248706817626953, 1.2248872518539429, 1.227401852607727, 1.2293461561203003, 1.2244333028793335, 1.2204928398132324, 1.2242918014526367, 1.2208712100982666, 1.2257994413375854, 1.2273622751235962, 1.2204698324203491, 1.2232732772827148, 1.2249932289123535, 1.2282596826553345, 1.2243709564208984, 1.2201058864593506], "accs1": [21.9739990234375, 35.3859977722168, 41.448001861572266, 45.78999710083008, 49.62999725341797, 51.547996520996094, 52.69600296020508, 53.69200134277344, 55.53599548339844, 56.90399932861328, 56.85599899291992, 58.37999725341797, 58.5099983215332, 58.715999603271484, 59.513999938964844, 59.92000198364258, 60.36399459838867, 60.82400131225586, 61.54999542236328, 61.95199966430664, 62.00599670410156, 61.77199935913086, 62.33199691772461, 62.220001220703125, 61.961997985839844, 62.80999755859375, 62.41799545288086, 62.611995697021484, 62.30399703979492, 63.03799819946289, 62.97999572753906, 63.60200119018555, 63.44199752807617, 63.5359992980957, 63.60200119018555, 63.637996673583984, 63.9319953918457, 63.86000061035156, 64.45800018310547, 64.10399627685547, 63.827999114990234, 64.10199737548828, 64.18600463867188, 63.791996002197266, 64.41199493408203, 64.72000122070312, 64.51799774169922, 64.65599822998047, 64.60399627685547, 64.68199920654297, 64.91400146484375, 64.77400207519531, 64.66000366210938, 65.04000091552734, 65.06999969482422, 65.22000122070312, 65.2179946899414, 65.36799621582031, 65.33799743652344, 65.16600036621094, 65.31400299072266, 65.40399932861328, 64.94000244140625, 65.3479995727539, 65.39199829101562, 65.37000274658203, 65.54399871826172, 65.6919937133789, 65.65599822998047, 65.35199737548828, 67.27799987792969, 67.38999938964844, 67.5739974975586, 67.56399536132812, 67.3479995727539, 67.4739990234375, 67.6259994506836, 67.57999420166016, 67.49800109863281, 67.48200225830078, 67.697998046875, 67.66200256347656, 67.73399353027344, 67.75, 67.70800018310547, 67.68199920654297, 67.73200225830078, 67.65399932861328, 67.75399780273438, 67.69400024414062, 67.73200225830078, 67.77200317382812, 67.76799774169922, 67.7439956665039, 67.78199768066406, 67.76599884033203, 67.72200012207031, 67.75, 67.66799926757812, 67.77200317382812], "accs5": [45.61199951171875, 61.959999084472656, 67.5780029296875, 71.8740005493164, 74.54199981689453, 76.14399719238281, 77.1719970703125, 78.1659927368164, 79.47200012207031, 80.30799865722656, 80.552001953125, 80.91799926757812, 81.5, 81.64599609375, 82.40799713134766, 82.59199523925781, 82.73400115966797, 82.96600341796875, 83.61199188232422, 83.67399597167969, 83.72000122070312, 83.80000305175781, 83.96199798583984, 84.06999969482422, 83.9939956665039, 84.48199462890625, 84.25799560546875, 84.48599243164062, 84.14799499511719, 84.78800201416016, 84.98799896240234, 84.9280014038086, 84.70800018310547, 85.06400299072266, 85.0719985961914, 85.31999206542969, 85.3219985961914, 85.35999298095703, 85.4699935913086, 85.25, 85.74199676513672, 85.64199829101562, 85.53999328613281, 85.25199890136719, 85.55199432373047, 85.82599639892578, 85.88199615478516, 85.947998046875, 85.88599395751953, 86.05400085449219, 85.93199920654297, 85.8759994506836, 85.96800231933594, 86.22599792480469, 86.13800048828125, 86.2239990234375, 85.99999237060547, 86.1259994506836, 86.10199737548828, 86.08799743652344, 86.12799835205078, 86.093994140625, 86.09600067138672, 86.29999542236328, 86.45999908447266, 86.44200134277344, 86.30799865722656, 86.4219970703125, 86.55999755859375, 86.343994140625, 87.4739990234375, 87.50599670410156, 87.59600067138672, 87.60799407958984, 87.56999969482422, 87.5719985961914, 87.6199951171875, 87.64799499511719, 87.6520004272461, 87.60599517822266, 87.70799255371094, 87.66200256347656, 87.70600128173828, 87.67399597167969, 87.67799377441406, 87.7439956665039, 87.76399230957031, 87.6760025024414, 87.72000122070312, 87.70399475097656, 87.70600128173828, 87.66799926757812, 87.65399932861328, 87.69999694824219, 87.68399810791016, 87.71599578857422, 87.72000122070312, 87.75399780273438, 87.72599792480469, 87.70600128173828], "epoch_time": 963.8740015029907, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/radam_0.001_0_256_42.json <==
{"train_losses": [4.832918643951416, 3.38507080078125, 2.8803656101226807, 2.6179919242858887, 2.452869176864624, 2.328789710998535, 2.2325704097747803, 2.170682430267334, 2.1127960681915283, 2.056060791015625, 2.004746913909912, 1.968709945678711, 1.9361590147018433, 1.9035006761550903, 1.8734068870544434, 1.8477773666381836, 1.8223499059677124, 1.8097440004348755, 1.7868393659591675, 1.7718124389648438, 1.7519551515579224, 1.728340983390808, 1.7171242237091064, 1.698819875717163, 1.6882433891296387, 1.6819473505020142, 1.6578055620193481, 1.655327558517456, 1.6328223943710327, 1.6222935914993286, 1.621178388595581, 1.6039429903030396, 1.596864104270935, 1.5834600925445557, 1.5757042169570923, 1.5646203756332397, 1.5664703845977783, 1.5541104078292847, 1.540371298789978, 1.5363283157348633, 1.5356838703155518, 1.5242112874984741, 1.5121262073516846, 1.5055155754089355, 1.501732349395752, 1.490086317062378, 1.4889286756515503, 1.4840384721755981, 1.4786072969436646, 1.4664256572723389, 1.4673751592636108, 1.4637739658355713, 1.4558027982711792, 1.448962926864624, 1.442689061164856, 1.4379359483718872, 1.438421368598938, 1.4334022998809814, 1.4290311336517334, 1.4205807447433472, 1.4101743698120117, 1.4111782312393188, 1.411205768585205, 1.410838007926941, 1.3989406824111938, 1.399186611175537, 1.396442174911499, 1.3840919733047485, 1.3942832946777344, 1.3813117742538452, 1.2790151834487915, 1.2500025033950806, 1.2440845966339111, 1.233772873878479, 1.2282500267028809, 1.2238324880599976, 1.2185218334197998, 1.2133796215057373, 1.215654730796814, 1.2148528099060059, 1.2069463729858398, 1.199517011642456, 1.1991965770721436, 1.197029948234558, 1.1955407857894897, 1.193601369857788, 1.2014554738998413, 1.1962482929229736, 1.1931425333023071, 1.1906604766845703, 1.1931015253067017, 1.189865231513977, 1.1972087621688843, 1.196234107017517, 1.1914952993392944, 1.1919994354248047, 1.195736050605774, 1.1942894458770752, 1.1959655284881592, 1.1895849704742432], "accs1": [24.988000869750977, 37.5099983215332, 43.05799865722656, 47.593997955322266, 52.36199951171875, 53.75599670410156, 55.11000061035156, 55.78799819946289, 57.53399658203125, 58.12799835205078, 58.79199981689453, 59.30799865722656, 59.91599655151367, 60.41600036621094, 60.39799880981445, 61.21599578857422, 61.961997985839844, 61.94399642944336, 62.349998474121094, 61.88399887084961, 62.68000030517578, 62.61399841308594, 62.813995361328125, 63.25, 63.051998138427734, 62.659996032714844, 63.41599655151367, 63.563995361328125, 63.917999267578125, 63.847999572753906, 63.993995666503906, 64.21199798583984, 63.697998046875, 63.91400146484375, 63.92399597167969, 64.29399871826172, 64.18199920654297, 64.50399780273438, 64.48400115966797, 64.54399871826172, 64.66600036621094, 64.58399963378906, 64.67799377441406, 64.83599853515625, 64.48400115966797, 64.98999786376953, 65.00199890136719, 64.84600067138672, 64.75399780273438, 64.97000122070312, 65.15199279785156, 65.21399688720703, 65.0459976196289, 65.08799743652344, 65.28599548339844, 65.36799621582031, 65.58599853515625, 65.58599853515625, 65.30999755859375, 65.55999755859375, 65.57599639892578, 65.6719970703125, 65.44400024414062, 65.50599670410156, 65.4739990234375, 65.73999786376953, 65.74400329589844, 65.697998046875, 65.72799682617188, 65.78399658203125, 67.50199890136719, 67.70800018310547, 67.63999938964844, 67.75199890136719, 67.60800170898438, 67.66799926757812, 67.802001953125, 67.72999572753906, 67.66799926757812, 67.802001953125, 67.91600036621094, 67.90800476074219, 67.97599792480469, 67.7760009765625, 67.89399719238281, 67.93000030517578, 67.88999938964844, 67.88399505615234, 67.89800262451172, 67.85199737548828, 67.83399963378906, 67.7280044555664, 67.82999420166016, 67.95600128173828, 67.91399383544922, 67.88999938964844, 67.79199981689453, 67.9439926147461, 67.91200256347656, 67.81800079345703], "accs5": [49.69599914550781, 63.47599792480469, 68.97599792480469, 73.0979995727539, 77.14799499511719, 77.9000015258789, 79.09199523925781, 79.6719970703125, 80.76599884033203, 81.27200317382812, 81.68399810791016, 82.18399810791016, 82.36000061035156, 83.03199768066406, 82.90199279785156, 83.48600006103516, 83.71599578857422, 83.88800048828125, 83.92599487304688, 83.7040023803711, 84.10399627685547, 84.19400024414062, 84.4159927368164, 84.72000122070312, 84.70999908447266, 84.47599792480469, 84.81199645996094, 84.99400329589844, 85.15399932861328, 85.00599670410156, 85.17400360107422, 85.26200103759766, 85.0719985961914, 85.23799896240234, 85.23199462890625, 85.3740005493164, 85.56999206542969, 85.69200134277344, 85.43799591064453, 85.65799713134766, 85.91799926757812, 85.68799591064453, 85.70999145507812, 85.77799987792969, 85.50999450683594, 85.98400115966797, 85.90599822998047, 85.97200012207031, 85.93800354003906, 86.04199981689453, 86.17399597167969, 86.17599487304688, 86.06599426269531, 86.0459976196289, 86.21599578857422, 86.12200164794922, 86.31999206542969, 86.43599700927734, 86.07999420166016, 86.36399841308594, 86.39199829101562, 86.26599884033203, 86.36800384521484, 86.32599639892578, 86.14399719238281, 86.4219970703125, 86.46399688720703, 86.43199920654297, 86.42399597167969, 86.52799987792969, 87.5199966430664, 87.52200317382812, 87.6760025024414, 87.58799743652344, 87.4679946899414, 87.63399505615234, 87.65399932861328, 87.61000061035156, 87.55799865722656, 87.65599822998047, 87.67399597167969, 87.70799255371094, 87.70999908447266, 87.76799774169922, 87.72200012207031, 87.72599792480469, 87.68799591064453, 87.73200225830078, 87.75199890136719, 87.70999908447266, 87.75, 87.7239990234375, 87.74199676513672, 87.6760025024414, 87.7699966430664, 87.83399963378906, 87.7239990234375, 87.78199768066406, 87.64799499511719, 87.69200134277344], "epoch_time": 944.5741727352142, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/radam_0.005_0_256_42.json <==
{"train_losses": [4.763896465301514, 3.2428014278411865, 2.790020227432251, 2.563390016555786, 2.416785717010498, 2.30558180809021, 2.223422050476074, 2.1668126583099365, 2.1117680072784424, 2.0659193992614746, 2.0203464031219482, 1.9887890815734863, 1.957145094871521, 1.9300845861434937, 1.8985456228256226, 1.881189227104187, 1.8530771732330322, 1.8417874574661255, 1.8214472532272339, 1.8079050779342651, 1.7920128107070923, 1.768130898475647, 1.7587298154830933, 1.7452131509780884, 1.729540467262268, 1.724457859992981, 1.702085256576538, 1.699936866760254, 1.6818006038665771, 1.6724029779434204, 1.6683642864227295, 1.651219367980957, 1.6509402990341187, 1.6350922584533691, 1.62391197681427, 1.6147338151931763, 1.615281581878662, 1.60417902469635, 1.594286561012268, 1.5874361991882324, 1.5890179872512817, 1.581963062286377, 1.5638097524642944, 1.5673061609268188, 1.5563257932662964, 1.5508829355239868, 1.548880696296692, 1.5405936241149902, 1.5389630794525146, 1.5227948427200317, 1.524904727935791, 1.5223456621170044, 1.5148890018463135, 1.5086476802825928, 1.5021014213562012, 1.4979913234710693, 1.5008059740066528, 1.4992051124572754, 1.4899991750717163, 1.4828039407730103, 1.4739265441894531, 1.4776203632354736, 1.471167802810669, 1.47628653049469, 1.4643731117248535, 1.4668580293655396, 1.4585551023483276, 1.4488115310668945, 1.4575650691986084, 1.4457359313964844, 1.3256064653396606, 1.2891470193862915, 1.2859759330749512, 1.2747633457183838, 1.2685332298278809, 1.2622328996658325, 1.2558090686798096, 1.2502261400222778, 1.2502542734146118, 1.252732276916504, 1.2401325702667236, 1.2368853092193604, 1.2335658073425293, 1.2323532104492188, 1.2322936058044434, 1.2331351041793823, 1.2352945804595947, 1.2331287860870361, 1.2266123294830322, 1.224719762802124, 1.2293070554733276, 1.2253234386444092, 1.230164885520935, 1.2291077375411987, 1.2256032228469849, 1.2270838022232056, 1.2295570373535156, 1.2302954196929932, 1.2319073677062988, 1.2224100828170776], "accs1": [28.631999969482422, 39.61399841308594, 46.215999603271484, 50.10399627685547, 52.14999771118164, 54.37200164794922, 55.81399917602539, 56.253997802734375, 57.327999114990234, 58.11000061035156, 58.61399841308594, 59.06599807739258, 59.237998962402344, 60.25399398803711, 59.194000244140625, 59.34199523925781, 60.545997619628906, 61.54800033569336, 60.701995849609375, 61.272003173828125, 62.13600158691406, 61.88999938964844, 61.79800033569336, 62.53799819946289, 62.38600158691406, 62.573997497558594, 62.88600158691406, 62.83399963378906, 62.992000579833984, 63.47199630737305, 63.47199630737305, 63.611995697021484, 63.487998962402344, 63.92599868774414, 63.70199966430664, 63.66599655151367, 63.72999572753906, 64.16799926757812, 64.3219985961914, 64.0199966430664, 63.965999603271484, 64.20600128173828, 64.21399688720703, 63.98599624633789, 63.94599533081055, 64.43599700927734, 64.5999984741211, 64.7719955444336, 64.40599822998047, 64.2919921875, 64.56999969482422, 64.4260025024414, 64.27999877929688, 64.63999938964844, 64.91400146484375, 64.56800079345703, 64.93399810791016, 65.14799499511719, 64.68399810791016, 64.94599914550781, 65.14399719238281, 64.9800033569336, 64.93799591064453, 65.09000396728516, 65.05400085449219, 65.15799713134766, 65.30199432373047, 65.20999908447266, 65.18599700927734, 64.95599365234375, 67.42999267578125, 67.302001953125, 67.45800018310547, 67.53800201416016, 67.57999420166016, 67.6199951171875, 67.63800048828125, 67.70199584960938, 67.66200256347656, 67.62200164794922, 67.7760009765625, 67.73600006103516, 67.7699966430664, 67.7439956665039, 67.79800415039062, 67.78599548339844, 67.73799896240234, 67.73600006103516, 67.78199768066406, 67.73399353027344, 67.8219985961914, 67.69400024414062, 67.7959976196289, 67.86599731445312, 67.83799743652344, 67.89399719238281, 67.81600189208984, 67.86399841308594, 67.70399475097656, 67.7459945678711], "accs5": [53.775997161865234, 65.43000030517578, 71.56400299072266, 75.16200256347656, 76.77799987792969, 78.26399993896484, 79.33799743652344, 79.7459945678711, 80.64999389648438, 80.93599700927734, 81.4020004272461, 81.802001953125, 81.66999816894531, 82.75199890136719, 81.92799377441406, 82.07799530029297, 82.99199676513672, 83.5, 82.89799499511719, 83.36000061035156, 83.81199645996094, 83.62999725341797, 83.81599426269531, 84.17599487304688, 84.2239990234375, 84.45800018310547, 84.48799896240234, 84.61399841308594, 84.62999725341797, 84.85599517822266, 84.9219970703125, 84.73400115966797, 84.79000091552734, 85.01200103759766, 85.03399658203125, 85.03999328613281, 84.9739990234375, 85.50599670410156, 85.43399810791016, 85.27999877929688, 85.16799926757812, 85.5999984741211, 85.34599304199219, 85.19999694824219, 85.25999450683594, 85.17599487304688, 85.78999328613281, 85.73199462890625, 85.45800018310547, 85.60199737548828, 85.6399917602539, 85.47200012207031, 85.26599884033203, 85.72799682617188, 85.78999328613281, 85.79199981689453, 85.76599884033203, 85.97799682617188, 85.8280029296875, 85.6659927368164, 85.79199981689453, 85.86399841308594, 85.90399932861328, 85.9020004272461, 85.9699935913086, 86.18399810791016, 86.11800384521484, 85.95399475097656, 86.04999542236328, 86.00199890136719, 87.21599578857422, 87.14799499511719, 87.26599884033203, 87.38800048828125, 87.2699966430664, 87.35599517822266, 87.43000030517578, 87.4219970703125, 87.37200164794922, 87.54000091552734, 87.52200317382812, 87.4439926147461, 87.42599487304688, 87.53599548339844, 87.43199920654297, 87.47999572753906, 87.48999786376953, 87.43000030517578, 87.50599670410156, 87.47599792480469, 87.52399444580078, 87.45600128173828, 87.53399658203125, 87.51200103759766, 87.55599975585938, 87.57599639892578, 87.54199981689453, 87.56200408935547, 87.5199966430664, 87.4939956665039], "epoch_time": 1036.7799620628357, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/radam_0.01_0_256_42.json <==
{"train_losses": [4.772339820861816, 3.2906334400177, 2.8627126216888428, 2.6445581912994385, 2.5049407482147217, 2.3975226879119873, 2.3197615146636963, 2.263137102127075, 2.2097256183624268, 2.166334390640259, 2.118473768234253, 2.0905656814575195, 2.056776285171509, 2.027505874633789, 2.003530740737915, 1.98576819896698, 1.9584238529205322, 1.946736216545105, 1.9259775876998901, 1.9121583700180054, 1.8950393199920654, 1.8736679553985596, 1.8649975061416626, 1.8468478918075562, 1.8385146856307983, 1.8302841186523438, 1.8131864070892334, 1.8099122047424316, 1.790992021560669, 1.7770965099334717, 1.7782337665557861, 1.7649296522140503, 1.7576963901519775, 1.7458863258361816, 1.739949107170105, 1.7277743816375732, 1.7309430837631226, 1.719084620475769, 1.706441044807434, 1.7034213542938232, 1.7033101320266724, 1.6946873664855957, 1.6787636280059814, 1.6782584190368652, 1.6750304698944092, 1.6669089794158936, 1.6620286703109741, 1.6575616598129272, 1.6547032594680786, 1.639468789100647, 1.6420598030090332, 1.6381531953811646, 1.6304064989089966, 1.621932864189148, 1.617725133895874, 1.6128551959991455, 1.6134417057037354, 1.6105810403823853, 1.6021144390106201, 1.5962178707122803, 1.5899713039398193, 1.5895745754241943, 1.586809754371643, 1.5858291387557983, 1.577686071395874, 1.5726830959320068, 1.5694419145584106, 1.5614573955535889, 1.5679515600204468, 1.5583077669143677, 1.4144792556762695, 1.3808122873306274, 1.3777085542678833, 1.3639373779296875, 1.3539462089538574, 1.3515781164169312, 1.341787338256836, 1.335071325302124, 1.337502121925354, 1.3384133577346802, 1.3219833374023438, 1.3188444375991821, 1.3177053928375244, 1.3162962198257446, 1.3134962320327759, 1.3158214092254639, 1.3177870512008667, 1.3107175827026367, 1.310133934020996, 1.3089395761489868, 1.3104288578033447, 1.3069920539855957, 1.3115347623825073, 1.3130043745040894, 1.3075796365737915, 1.3113360404968262, 1.30830717086792, 1.3082891702651978, 1.312717318534851, 1.3042510747909546], "accs1": [27.826000213623047, 40.75199890136719, 44.95199966430664, 47.597999572753906, 50.5359992980957, 52.9900016784668, 53.582000732421875, 54.821998596191406, 55.534000396728516, 55.79199981689453, 56.72599792480469, 57.39200210571289, 57.79999923706055, 58.4739990234375, 58.79999923706055, 59.14999771118164, 59.52000045776367, 59.678001403808594, 60.093997955322266, 59.513999938964844, 60.29199981689453, 60.615997314453125, 60.50199890136719, 60.85199737548828, 61.01399612426758, 60.87399673461914, 61.236000061035156, 61.779998779296875, 61.40599822998047, 61.507999420166016, 61.961997985839844, 62.236000061035156, 62.11000061035156, 62.25, 62.09799575805664, 61.56399917602539, 62.48799514770508, 62.637996673583984, 62.461997985839844, 62.77199935913086, 62.68999481201172, 62.42799758911133, 62.970001220703125, 63.183998107910156, 62.65399932861328, 62.615997314453125, 63.172000885009766, 63.12199783325195, 63.16600036621094, 63.257999420166016, 63.519996643066406, 63.55400085449219, 63.02399444580078, 63.06999969482422, 63.959999084472656, 63.76000213623047, 63.567996978759766, 63.727996826171875, 63.705997467041016, 63.46799850463867, 63.94000244140625, 63.731998443603516, 63.823997497558594, 63.85599899291992, 64.12999725341797, 63.8120002746582, 63.977996826171875, 64.14799499511719, 63.731998443603516, 63.90199661254883, 66.50999450683594, 66.66600036621094, 66.7959976196289, 66.83599853515625, 66.94599914550781, 66.78399658203125, 66.92399597167969, 66.85800170898438, 66.89399719238281, 66.97200012207031, 67.1520004272461, 67.25800323486328, 67.22999572753906, 67.11800384521484, 67.07999420166016, 67.14599609375, 67.15999603271484, 67.14800262451172, 67.19999694824219, 67.18999481201172, 67.24199676513672, 67.14199829101562, 67.21599578857422, 67.19400024414062, 67.27799987792969, 67.16200256347656, 67.24199676513672, 67.33200073242188, 67.2459945678711, 67.15599822998047], "accs5": [52.20800018310547, 66.44400024414062, 70.28199768066406, 72.947998046875, 75.3239974975586, 77.2979965209961, 77.7979965209961, 78.58999633789062, 79.18799591064453, 79.4739990234375, 80.19200134277344, 80.6780014038086, 81.04199981689453, 81.32799530029297, 81.8219985961914, 81.93999481201172, 82.27399444580078, 82.22799682617188, 82.48799896240234, 82.21600341796875, 82.80599975585938, 82.95999908447266, 82.9419937133789, 83.14599609375, 83.33399963378906, 83.15399932861328, 83.38199615478516, 83.7040023803711, 83.59400177001953, 83.76399993896484, 84.00399780273438, 83.94599914550781, 83.95999908447266, 84.05999755859375, 83.98999786376953, 83.75799560546875, 84.38199615478516, 84.35199737548828, 84.22799682617188, 84.43199920654297, 84.18599700927734, 84.28599548339844, 84.5459976196289, 84.67599487304688, 84.48199462890625, 84.43799591064453, 84.5979995727539, 84.52799987792969, 85.00399780273438, 84.75, 85.07999420166016, 84.93199920654297, 84.75599670410156, 84.8699951171875, 84.9739990234375, 85.0719985961914, 85.06599426269531, 85.3219985961914, 85.06999969482422, 84.96199798583984, 85.29399871826172, 85.11199951171875, 85.2699966430664, 85.03399658203125, 85.25, 85.39800262451172, 85.20199584960938, 85.3219985961914, 85.04199981689453, 85.36199951171875, 86.89199829101562, 86.91399383544922, 86.93599700927734, 86.9939956665039, 86.93800354003906, 86.93599700927734, 86.9939956665039, 87.01399230957031, 87.10999298095703, 87.05999755859375, 87.20800018310547, 87.16399383544922, 87.20800018310547, 87.20600128173828, 87.1520004272461, 87.18999481201172, 87.14599609375, 87.09200286865234, 87.17399597167969, 87.14399719238281, 87.20999908447266, 87.1199951171875, 87.17599487304688, 87.21199798583984, 87.25599670410156, 87.20399475097656, 87.18000030517578, 87.22999572753906, 87.16600036621094, 87.21399688720703], "epoch_time": 945.0590131282806, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/radam_0.05_0_256_42.json <==
{"train_losses": [5.353847026824951, 4.2830891609191895, 3.861262083053589, 3.6244990825653076, 3.470890998840332, 3.358137845993042, 3.261615037918091, 3.200198173522949, 3.1424498558044434, 3.084986686706543, 3.0339412689208984, 3.0026869773864746, 2.9644885063171387, 2.930535078048706, 2.8966352939605713, 2.869309425354004, 2.841132640838623, 2.8257086277008057, 2.8048739433288574, 2.789304733276367, 2.7693428993225098, 2.747067928314209, 2.7376198768615723, 2.7246999740600586, 2.719475507736206, 2.7049055099487305, 2.6789917945861816, 2.6794605255126953, 2.6600892543792725, 2.6598269939422607, 2.6446166038513184, 2.631643533706665, 2.6344683170318604, 2.610931634902954, 2.621635675430298, 2.5912833213806152, 2.5952095985412598, 2.581202507019043, 2.5743460655212402, 2.5681540966033936, 2.5634512901306152, 2.572204828262329, 2.547698497772217, 2.560398817062378, 2.5340049266815186, 2.5334482192993164, 2.522794008255005, 2.523395299911499, 2.5162839889526367, 2.5039467811584473, 2.5085794925689697, 2.5027356147766113, 2.4939496517181396, 2.4870517253875732, 2.487102746963501, 2.476550579071045, 2.4798600673675537, 2.4764480590820312, 2.4661433696746826, 2.462163209915161, 2.453017473220825, 2.448648691177368, 2.452282190322876, 2.4599545001983643, 2.442709445953369, 2.4460513591766357, 2.440199613571167, 2.425901174545288, 2.4393692016601562, 2.4308812618255615, 2.2219810485839844, 2.1874682903289795, 2.178809404373169, 2.1589081287384033, 2.1571571826934814, 2.1492321491241455, 2.1407811641693115, 2.134221315383911, 2.1389219760894775, 2.1356165409088135, 2.10654616355896, 2.109400510787964, 2.1060009002685547, 2.108603000640869, 2.106287956237793, 2.1004819869995117, 2.1057302951812744, 2.103041410446167, 2.098823308944702, 2.101590156555176, 2.0974793434143066, 2.092414379119873, 2.10404896736145, 2.105043411254883, 2.0995140075683594, 2.1017868518829346, 2.1034624576568604, 2.0993525981903076, 2.10170316696167, 2.098400115966797], "accs1": [15.60200023651123, 22.119998931884766, 27.76399803161621, 31.5679988861084, 33.545997619628906, 34.89999771118164, 37.619998931884766, 38.237998962402344, 38.92599868774414, 40.99599838256836, 40.604000091552734, 41.641998291015625, 41.9839973449707, 43.65999984741211, 43.0359992980957, 44.26399612426758, 44.47200012207031, 45.26599884033203, 45.18799591064453, 45.31599807739258, 46.486000061035156, 45.73999786376953, 45.821998596191406, 46.7140007019043, 47.24199676513672, 47.742000579833984, 47.141998291015625, 47.970001220703125, 47.87599563598633, 48.413997650146484, 48.332000732421875, 48.79999923706055, 48.51799774169922, 49.2140007019043, 49.03999710083008, 48.33799743652344, 48.97599792480469, 49.237998962402344, 50.09600067138672, 48.4579963684082, 49.801998138427734, 50.65199661254883, 50.14799880981445, 49.68199920654297, 50.61800003051758, 50.5880012512207, 50.361995697021484, 50.75, 51.01799774169922, 51.5, 50.79399871826172, 50.805999755859375, 50.737998962402344, 50.683998107910156, 51.30999755859375, 51.30000305175781, 51.08000183105469, 50.827999114990234, 50.909996032714844, 51.23999786376953, 51.85599899291992, 51.48999786376953, 51.077999114990234, 51.37999725341797, 51.94999694824219, 52.29600143432617, 51.64399719238281, 51.87799835205078, 51.51799774169922, 52.683998107910156, 56.26199722290039, 56.60799789428711, 56.683998107910156, 56.895999908447266, 56.98400115966797, 57.133995056152344, 57.08399963378906, 57.15399932861328, 57.269996643066406, 57.3120002746582, 57.88999938964844, 57.68799591064453, 57.849998474121094, 57.77199935913086, 57.87999725341797, 57.77799987792969, 57.84199905395508, 57.90399932861328, 57.81999969482422, 57.83799743652344, 57.81999969482422, 57.87799835205078, 57.92599868774414, 57.917999267578125, 57.88199996948242, 57.89399719238281, 57.86399841308594, 57.88999938964844, 57.89200210571289, 57.92599868774414], "accs5": [34.444000244140625, 44.80799865722656, 52.95999526977539, 57.38999938964844, 59.4900016784668, 61.19999694824219, 64.15199279785156, 64.7959976196289, 65.13999938964844, 67.43199920654297, 67.2699966430664, 68.12200164794922, 67.93199920654297, 70.22200012207031, 69.35799407958984, 70.25799560546875, 70.4000015258789, 71.16000366210938, 70.84000396728516, 71.27999877929688, 72.05599212646484, 71.79199981689453, 71.88800048828125, 72.38199615478516, 73.1719970703125, 73.49999237060547, 72.73400115966797, 73.86800384521484, 73.49800109863281, 74.02799987792969, 73.9780044555664, 74.24199676513672, 73.75199890136719, 74.33599853515625, 74.31399536132812, 74.0719985961914, 74.48399353027344, 74.7239990234375, 75.36599731445312, 73.802001953125, 75.0199966430664, 75.85799407958984, 75.35399627685547, 75.1719970703125, 75.7239990234375, 75.94200134277344, 75.44599914550781, 75.76399993896484, 76.01799774169922, 76.55999755859375, 75.7979965209961, 75.99799346923828, 75.947998046875, 75.99799346923828, 76.30400085449219, 76.33399963378906, 76.15999603271484, 76.12799835205078, 75.94000244140625, 76.21199798583984, 76.77999877929688, 76.56999969482422, 76.04000091552734, 76.19999694824219, 76.6919937133789, 77.13999938964844, 76.71199798583984, 76.97199249267578, 76.5479965209961, 77.4419937133789, 79.96399688720703, 80.14399719238281, 80.16999816894531, 80.4219970703125, 80.3699951171875, 80.50800323486328, 80.57999420166016, 80.60800170898438, 80.71199798583984, 80.6939926147461, 80.91399383544922, 80.97599792480469, 81.10399627685547, 81.00399780273438, 80.96199798583984, 81.01799774169922, 81.0979995727539, 80.98600006103516, 81.0459976196289, 80.9219970703125, 81.03799438476562, 81.1199951171875, 81.02399444580078, 81.06199645996094, 81.08599853515625, 81.09200286865234, 81.06600189208984, 81.06999969482422, 81.0719985961914, 81.08200073242188], "epoch_time": 996.0788516998291, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/radam_0.1_0_256_42.json <==
{"train_losses": [5.958318710327148, 5.242868423461914, 4.914891242980957, 4.702376365661621, 4.5495476722717285, 4.424137115478516, 4.323821067810059, 4.246872425079346, 4.185329437255859, 4.129257678985596, 4.0693793296813965, 4.037807464599609, 3.995135545730591, 3.961796522140503, 3.9247653484344482, 3.8979461193084717, 3.871494770050049, 3.8508379459381104, 3.8361053466796875, 3.8117685317993164, 3.7912566661834717, 3.7690742015838623, 3.760481595993042, 3.7397713661193848, 3.7181386947631836, 3.7164387702941895, 3.694495916366577, 3.6856017112731934, 3.6670947074890137, 3.651787042617798, 3.6494829654693604, 3.6347007751464844, 3.6227200031280518, 3.6048736572265625, 3.595288038253784, 3.583273410797119, 3.583207130432129, 3.5698390007019043, 3.553248643875122, 3.5490543842315674, 3.552943706512451, 3.540374755859375, 3.528773307800293, 3.523289918899536, 3.5152952671051025, 3.5055370330810547, 3.499420404434204, 3.4960241317749023, 3.4892990589141846, 3.477128267288208, 3.4752085208892822, 3.4689948558807373, 3.458744525909424, 3.4471726417541504, 3.4470415115356445, 3.442227602005005, 3.4416863918304443, 3.42862868309021, 3.422382116317749, 3.424417734146118, 3.4132754802703857, 3.4115984439849854, 3.4089598655700684, 3.4143784046173096, 3.4036026000976562, 3.3961524963378906, 3.3962676525115967, 3.3811933994293213, 3.3942577838897705, 3.382201910018921, 3.191828489303589, 3.168948173522949, 3.165933132171631, 3.1519079208374023, 3.151909828186035, 3.149989604949951, 3.137788772583008, 3.1356730461120605, 3.1398632526397705, 3.1374006271362305, 3.1146585941314697, 3.1154067516326904, 3.1133666038513184, 3.1122641563415527, 3.1118977069854736, 3.1103432178497314, 3.1127166748046875, 3.112435817718506, 3.1052868366241455, 3.104893922805786, 3.107200860977173, 3.097245454788208, 3.1081199645996094, 3.110107898712158, 3.107307195663452, 3.1063950061798096, 3.114142894744873, 3.1076440811157227, 3.1114983558654785, 3.107269287109375], "accs1": [4.797999858856201, 7.319999694824219, 10.629999160766602, 13.38599967956543, 14.843999862670898, 17.333999633789062, 19.104000091552734, 20.08599853515625, 20.285999298095703, 20.90199851989746, 22.892000198364258, 22.977998733520508, 23.90399932861328, 24.416000366210938, 24.506000518798828, 24.78999900817871, 25.562000274658203, 26.086000442504883, 26.89000129699707, 26.329999923706055, 27.527999877929688, 27.21000099182129, 28.154001235961914, 28.349998474121094, 28.253999710083008, 29.117998123168945, 29.531999588012695, 26.944000244140625, 29.826000213623047, 29.51599884033203, 28.810001373291016, 28.93199920654297, 30.461999893188477, 31.01399803161621, 30.92599868774414, 28.893999099731445, 30.998001098632812, 30.697998046875, 31.47800064086914, 30.573999404907227, 32.02799987792969, 29.808000564575195, 31.005998611450195, 30.40999984741211, 31.713998794555664, 32.26599884033203, 28.086000442504883, 30.149999618530273, 32.582000732421875, 30.869998931884766, 32.025997161865234, 26.777999877929688, 31.507999420166016, 31.24399757385254, 32.327999114990234, 31.347999572753906, 33.205997467041016, 30.323999404907227, 23.58599853515625, 33.06399917602539, 29.957998275756836, 29.333999633789062, 32.11199951171875, 30.077999114990234, 33.10599899291992, 26.26599884033203, 32.637996673583984, 30.249998092651367, 31.667999267578125, 26.780000686645508, 39.12799835205078, 39.417999267578125, 39.70399856567383, 39.18199920654297, 39.47200012207031, 39.46999740600586, 39.57400131225586, 39.637996673583984, 39.86399841308594, 39.63199996948242, 40.33799743652344, 40.29399871826172, 40.2760009765625, 40.38800048828125, 40.29999923706055, 40.38399887084961, 40.3599967956543, 40.36399841308594, 40.33599853515625, 40.349998474121094, 40.44199752807617, 40.41999816894531, 40.39999771118164, 40.4640007019043, 40.279998779296875, 40.36800003051758, 40.451995849609375, 40.374000549316406, 40.43000030517578, 40.31399917602539], "accs5": [15.378000259399414, 21.273998260498047, 28.740001678466797, 34.06199645996094, 36.2079963684082, 40.04800033569336, 42.83599853515625, 44.821998596191406, 44.8120002746582, 45.83799743652344, 47.70399856567383, 47.70399856567383, 49.205997467041016, 50.067996978759766, 50.05399703979492, 49.88800048828125, 51.68000030517578, 51.41599655151367, 53.06999588012695, 52.20199966430664, 53.76399612426758, 52.99800109863281, 53.93199920654297, 54.47599792480469, 54.01399612426758, 55.85600280761719, 55.66999816894531, 52.071998596191406, 56.465999603271484, 55.731998443603516, 54.64999771118164, 54.545997619628906, 57.007999420166016, 57.37199783325195, 57.36000061035156, 55.19999694824219, 57.323997497558594, 57.209999084472656, 57.77799987792969, 56.183998107910156, 58.25799560546875, 55.66999816894531, 56.959999084472656, 56.6819953918457, 57.99799728393555, 58.25199890136719, 53.1719970703125, 55.58399963378906, 59.30799865722656, 56.97999572753906, 58.040000915527344, 50.58199691772461, 57.55999755859375, 57.07600021362305, 58.406002044677734, 57.62599563598633, 59.38999557495117, 55.39599609375, 46.49199676513672, 59.6359977722168, 55.32400131225586, 54.343997955322266, 58.227996826171875, 55.47999572753906, 59.271995544433594, 50.59199905395508, 58.5620002746582, 55.849998474121094, 57.70399475097656, 50.045997619628906, 65.25, 65.41000366210938, 65.4800033569336, 65.39399719238281, 65.54000091552734, 65.72799682617188, 65.72999572753906, 65.62000274658203, 65.71399688720703, 65.8699951171875, 66.43799591064453, 66.33399963378906, 66.42400360107422, 66.35199737548828, 66.40999603271484, 66.43399810791016, 66.46800231933594, 66.33799743652344, 66.48199462890625, 66.24800109863281, 66.47200012207031, 66.36199951171875, 66.56199645996094, 66.43999481201172, 66.44599914550781, 66.5, 66.45999908447266, 66.44200134277344, 66.3699951171875, 66.44400024414062], "epoch_time": 948.7705194950104, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/radam_1e-05_0_256_42.json <==
{"train_losses": [6.49261999130249, 5.789281368255615, 5.44964075088501, 5.214169979095459, 5.026872634887695, 4.863096237182617, 4.718634128570557, 4.596568584442139, 4.486138820648193, 4.383199214935303, 4.280233383178711, 4.204392910003662, 4.122891426086426, 4.053641319274902, 3.9818100929260254, 3.919283628463745, 3.8550219535827637, 3.8060195446014404, 3.7566020488739014, 3.7068560123443604, 3.659071445465088, 3.6046767234802246, 3.5669825077056885, 3.525941848754883, 3.485600471496582, 3.457056999206543, 3.412130832672119, 3.3830206394195557, 3.3448524475097656, 3.3089792728424072, 3.285076856613159, 3.2543184757232666, 3.2274327278137207, 3.1936745643615723, 3.170253038406372, 3.1384117603302, 3.123549461364746, 3.0919206142425537, 3.0629653930664062, 3.049201250076294, 3.0337514877319336, 3.0073204040527344, 2.9818942546844482, 2.9630610942840576, 2.9476475715637207, 2.9195992946624756, 2.9045450687408447, 2.885684013366699, 2.8722543716430664, 2.8473496437072754, 2.8372802734375, 2.81828236579895, 2.804809093475342, 2.7872698307037354, 2.774162530899048, 2.758861541748047, 2.740983247756958, 2.7241673469543457, 2.7122433185577393, 2.6980340480804443, 2.6844937801361084, 2.669348955154419, 2.665710687637329, 2.6542322635650635, 2.637655735015869, 2.6253979206085205, 2.618217945098877, 2.594843626022339, 2.5939934253692627, 2.5886073112487793, 2.5306944847106934, 2.5193119049072266, 2.5216667652130127, 2.5129501819610596, 2.5170836448669434, 2.5134904384613037, 2.509833812713623, 2.5100767612457275, 2.509296417236328, 2.5074048042297363, 2.5009069442749023, 2.5048601627349854, 2.505626916885376, 2.5017333030700684, 2.500366449356079, 2.494645595550537, 2.5020833015441895, 2.5013630390167236, 2.49766206741333, 2.5019140243530273, 2.499654531478882, 2.4934380054473877, 2.4976189136505127, 2.5087292194366455, 2.4965786933898926, 2.5029211044311523, 2.4976131916046143, 2.502704381942749, 2.503587245941162, 2.5016517639160156], "accs1": [3.4120001792907715, 6.622000217437744, 9.02199935913086, 10.965999603271484, 12.901999473571777, 14.527999877929688, 16.0939998626709, 17.501998901367188, 18.95800018310547, 20.275999069213867, 21.81800079345703, 22.739999771118164, 23.79400062561035, 25.161998748779297, 25.874000549316406, 26.68199920654297, 27.82200050354004, 28.689998626708984, 29.389997482299805, 30.15599822998047, 30.81199836730957, 31.85199737548828, 32.529998779296875, 32.77399826049805, 33.689998626708984, 34.253997802734375, 34.73999786376953, 35.43199920654297, 35.97999954223633, 36.45199966430664, 36.8640022277832, 37.47600173950195, 37.9219970703125, 38.61000061035156, 38.70000076293945, 39.077999114990234, 39.624000549316406, 40.13999938964844, 40.63399887084961, 41.02199935913086, 41.349998474121094, 41.85599899291992, 42.09199905395508, 42.3859977722168, 42.797996520996094, 42.854000091552734, 43.4219970703125, 43.61399841308594, 43.9739990234375, 44.3859977722168, 44.51599884033203, 44.86800003051758, 45.051998138427734, 45.3120002746582, 45.599998474121094, 45.87799835205078, 46.179996490478516, 46.17399978637695, 46.507999420166016, 46.42799758911133, 47.06800079345703, 47.15999984741211, 47.55999755859375, 47.768001556396484, 47.731998443603516, 48.11399841308594, 47.99399948120117, 48.47200012207031, 48.545997619628906, 48.86799621582031, 49.59600067138672, 49.61800003051758, 49.66400146484375, 49.85199737548828, 49.76799774169922, 49.854000091552734, 49.82600021362305, 49.84600067138672, 49.929996490478516, 49.981998443603516, 49.97199630737305, 50.003997802734375, 50.03799819946289, 49.99199676513672, 49.99599838256836, 50.05399703979492, 50.04999542236328, 50.04399871826172, 50.073997497558594, 50.01000213623047, 50.066001892089844, 50.03399658203125, 50.07199478149414, 50.093997955322266, 50.055999755859375, 50.13600158691406, 50.11399841308594, 50.03199768066406, 50.11399841308594, 50.02399826049805], "accs5": [10.628000259399414, 18.101999282836914, 22.947999954223633, 26.987998962402344, 30.61600112915039, 33.45800018310547, 35.84000015258789, 38.32599639892578, 40.327999114990234, 42.163997650146484, 44.301998138427734, 45.54999923706055, 47.29199981689453, 48.875999450683594, 49.95600128173828, 50.90399932861328, 52.33799743652344, 53.06399917602539, 54.152000427246094, 55.28799819946289, 56.01199722290039, 57.03399658203125, 57.83199691772461, 58.12199783325195, 58.9219970703125, 59.555999755859375, 60.197998046875, 61.01399612426758, 61.63399887084961, 61.9379997253418, 62.50199508666992, 62.94999694824219, 63.50199508666992, 64.10399627685547, 64.17799377441406, 64.62000274658203, 65.29399871826172, 65.62000274658203, 65.9540023803711, 66.6259994506836, 66.79999542236328, 67.23600006103516, 67.3759994506836, 67.73200225830078, 68.19999694824219, 68.33200073242188, 68.73200225830078, 68.89599609375, 69.33399963378906, 69.6240005493164, 69.7719955444336, 70.18000030517578, 70.28600311279297, 70.4939956665039, 70.79399871826172, 70.85199737548828, 71.0, 71.23600006103516, 71.51199340820312, 71.43199920654297, 71.97200012207031, 72.03800201416016, 72.22599792480469, 72.5199966430664, 72.5, 72.7979965209961, 72.73799896240234, 73.05999755859375, 73.05599975585938, 73.54199981689453, 74.0199966430664, 74.0199966430664, 74.00800323486328, 74.09600067138672, 74.11199951171875, 74.13999938964844, 74.1199951171875, 74.2020034790039, 74.18199920654297, 74.15999603271484, 74.23200225830078, 74.28199768066406, 74.34200286865234, 74.1520004272461, 74.22599792480469, 74.28399658203125, 74.27399444580078, 74.23200225830078, 74.36199951171875, 74.29399871826172, 74.38199615478516, 74.3219985961914, 74.40599822998047, 74.26200103759766, 74.35599517822266, 74.25399780273438, 74.33399200439453, 74.32999420166016, 74.27799987792969, 74.26799774169922], "epoch_time": 955.8587958812714, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/radam_1e-06_0_256_42.json <==
{"train_losses": [6.929648399353027, 6.737722873687744, 6.589573383331299, 6.453388214111328, 6.3330769538879395, 6.230994701385498, 6.144366264343262, 6.070261001586914, 6.008845329284668, 5.949140548706055, 5.892022132873535, 5.849419116973877, 5.8034987449646, 5.763521671295166, 5.72263240814209, 5.683605194091797, 5.647371292114258, 5.614823818206787, 5.5832037925720215, 5.553229331970215, 5.52446174621582, 5.490749359130859, 5.4665374755859375, 5.439239025115967, 5.409980773925781, 5.390021324157715, 5.363829612731934, 5.338681221008301, 5.317844867706299, 5.290439128875732, 5.272446632385254, 5.250894069671631, 5.228951454162598, 5.206925392150879, 5.189460754394531, 5.166837215423584, 5.154599189758301, 5.129755973815918, 5.108847141265869, 5.095647811889648, 5.077463150024414, 5.06016206741333, 5.040534973144531, 5.028314590454102, 5.009052753448486, 4.992579460144043, 4.9756364822387695, 4.959670066833496, 4.942025184631348, 4.922522068023682, 4.910012245178223, 4.896480083465576, 4.8793487548828125, 4.8605217933654785, 4.854574203491211, 4.8363142013549805, 4.823953628540039, 4.807046413421631, 4.7930073738098145, 4.778645992279053, 4.762291431427002, 4.753363609313965, 4.739856719970703, 4.732639312744141, 4.714452743530273, 4.701709747314453, 4.690546035766602, 4.669248104095459, 4.666714668273926, 4.652353763580322, 4.6352949142456055, 4.638543605804443, 4.640233516693115, 4.633872985839844, 4.631590843200684, 4.631939888000488, 4.631059646606445, 4.6347761154174805, 4.630253791809082, 4.630288124084473, 4.623542308807373, 4.626502990722656, 4.628323554992676, 4.629406929016113, 4.62596321105957, 4.6232805252075195, 4.630102157592773, 4.629021167755127, 4.622941017150879, 4.626406669616699, 4.623663902282715, 4.618618488311768, 4.624675750732422, 4.631287097930908, 4.626774787902832, 4.628371715545654, 4.626391887664795, 4.628288269042969, 4.633591175079346, 4.619999408721924], "accs1": [0.5760000348091125, 1.2480000257492065, 1.6399999856948853, 2.001999855041504, 2.4059998989105225, 2.7619998455047607, 3.175999879837036, 3.5379998683929443, 4.019999980926514, 4.299999713897705, 4.631999969482422, 4.929999828338623, 5.335999965667725, 5.631999492645264, 5.931999683380127, 6.317999839782715, 6.465999603271484, 6.78000020980835, 7.133999347686768, 7.326000213623047, 7.421999931335449, 7.874000072479248, 8.121999740600586, 8.267999649047852, 8.547999382019043, 8.745999336242676, 8.993999481201172, 9.039999961853027, 9.420000076293945, 9.645999908447266, 9.819999694824219, 9.981999397277832, 10.21399974822998, 10.415999412536621, 10.541999816894531, 10.809999465942383, 10.941999435424805, 11.092000007629395, 11.289999961853027, 11.517999649047852, 11.729999542236328, 11.865999221801758, 12.023999214172363, 12.067999839782715, 12.359999656677246, 12.595998764038086, 12.67599868774414, 12.961999893188477, 13.12399959564209, 13.327999114990234, 13.511999130249023, 13.697999954223633, 13.874000549316406, 13.983999252319336, 14.027998924255371, 14.285999298095703, 14.401999473571777, 14.637999534606934, 14.669999122619629, 14.943999290466309, 14.87399959564209, 15.288000106811523, 15.293998718261719, 15.53600025177002, 15.61400032043457, 15.739999771118164, 15.953999519348145, 16.081998825073242, 16.29599952697754, 16.467998504638672, 16.426000595092773, 16.420000076293945, 16.309999465942383, 16.459999084472656, 16.483999252319336, 16.549999237060547, 16.397998809814453, 16.513999938964844, 16.559999465942383, 16.529998779296875, 16.63800048828125, 16.54399871826172, 16.529998779296875, 16.472000122070312, 16.673999786376953, 16.583999633789062, 16.676000595092773, 16.697999954223633, 16.507999420166016, 16.645999908447266, 16.516000747680664, 16.555999755859375, 16.625999450683594, 16.65399932861328, 16.576000213623047, 16.666000366210938, 16.513999938964844, 16.663999557495117, 16.493999481201172, 16.639999389648438], "accs5": [2.259999990463257, 4.00600004196167, 5.377999782562256, 6.567999839782715, 7.779999732971191, 8.865999221801758, 9.831999778747559, 10.929999351501465, 11.857999801635742, 12.670000076293945, 13.545998573303223, 14.207999229431152, 15.11199951171875, 15.789999008178711, 16.36199951171875, 17.131999969482422, 17.579999923706055, 18.283998489379883, 18.738000869750977, 19.253999710083008, 19.70599937438965, 20.365999221801758, 20.935998916625977, 21.19999885559082, 21.93000030517578, 22.26799964904785, 22.86199951171875, 22.865999221801758, 23.510000228881836, 24.071998596191406, 24.233999252319336, 24.70800018310547, 25.099998474121094, 25.54199981689453, 25.720001220703125, 26.089998245239258, 26.501998901367188, 27.055999755859375, 27.38800048828125, 27.717998504638672, 28.035999298095703, 28.417999267578125, 28.579998016357422, 28.857999801635742, 29.328001022338867, 29.63399887084961, 29.94999885559082, 30.237998962402344, 30.48200035095215, 30.897998809814453, 31.15999984741211, 31.496000289916992, 31.847997665405273, 32.115997314453125, 32.194000244140625, 32.573997497558594, 32.753997802734375, 33.12799835205078, 33.21799850463867, 33.597999572753906, 33.83799743652344, 34.2760009765625, 34.41600036621094, 34.60599899291992, 34.95800018310547, 35.15599822998047, 35.428001403808594, 35.55799865722656, 35.85599899291992, 36.045997619628906, 36.119998931884766, 36.077999114990234, 36.06999969482422, 36.1879997253418, 36.242000579833984, 36.17599868774414, 36.22200012207031, 36.317996978759766, 36.24399948120117, 36.349998474121094, 36.32400131225586, 36.32999801635742, 36.3599967956543, 36.29399871826172, 36.422000885009766, 36.45399856567383, 36.513999938964844, 36.407997131347656, 36.4119987487793, 36.422000885009766, 36.343997955322266, 36.263999938964844, 36.46200180053711, 36.48999786376953, 36.32600021362305, 36.422000885009766, 36.45199966430664, 36.507999420166016, 36.36399841308594, 36.354000091552734], "epoch_time": 938.9480781555176, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/radam_5e-05_0_256_42.json <==
{"train_losses": [5.843599319458008, 4.774941444396973, 4.252358913421631, 3.9083714485168457, 3.6609230041503906, 3.463853120803833, 3.305000066757202, 3.176711082458496, 3.072589874267578, 2.9772462844848633, 2.883181095123291, 2.8144285678863525, 2.7507615089416504, 2.692842960357666, 2.6352341175079346, 2.5928962230682373, 2.5417025089263916, 2.5092098712921143, 2.475811243057251, 2.4392642974853516, 2.404294967651367, 2.3667542934417725, 2.3430213928222656, 2.3161351680755615, 2.288839817047119, 2.270671844482422, 2.2372024059295654, 2.2259585857391357, 2.1942028999328613, 2.175633430480957, 2.1628947257995605, 2.142045259475708, 2.127760171890259, 2.105036973953247, 2.087054491043091, 2.0685770511627197, 2.0673601627349854, 2.0445826053619385, 2.0252864360809326, 2.0177876949310303, 2.012472152709961, 1.9969501495361328, 1.9776302576065063, 1.968186616897583, 1.958364486694336, 1.9433228969573975, 1.9346905946731567, 1.9273182153701782, 1.9182173013687134, 1.8988651037216187, 1.895448088645935, 1.8878670930862427, 1.8762757778167725, 1.863283634185791, 1.860498070716858, 1.8487027883529663, 1.8466707468032837, 1.840451955795288, 1.8247742652893066, 1.8181613683700562, 1.8047385215759277, 1.8022778034210205, 1.7968275547027588, 1.7930124998092651, 1.7813477516174316, 1.7769224643707275, 1.772952675819397, 1.755827784538269, 1.761635661125183, 1.7498912811279297, 1.6472152471542358, 1.6280856132507324, 1.626599669456482, 1.6196008920669556, 1.6170176267623901, 1.6110504865646362, 1.605486512184143, 1.6032330989837646, 1.6062146425247192, 1.6054173707962036, 1.5964014530181885, 1.588560700416565, 1.5924410820007324, 1.5929052829742432, 1.588635802268982, 1.5893665552139282, 1.592579960823059, 1.5916107892990112, 1.5852922201156616, 1.585097312927246, 1.5880146026611328, 1.5829246044158936, 1.5863926410675049, 1.5914806127548218, 1.5850259065628052, 1.5881084203720093, 1.5879912376403809, 1.5902601480484009, 1.5907906293869019, 1.5855059623718262], "accs1": [10.037999153137207, 18.218000411987305, 23.5939998626709, 27.389999389648438, 31.953998565673828, 34.37999725341797, 37.15199661254883, 39.055999755859375, 40.667999267578125, 42.65599822998047, 43.961997985839844, 45.5359992980957, 45.86799621582031, 47.04600143432617, 47.84199905395508, 49.007999420166016, 49.895999908447266, 49.88800048828125, 51.05400085449219, 50.93600082397461, 52.407997131347656, 52.656002044677734, 52.895999908447266, 53.271995544433594, 53.534000396728516, 54.012001037597656, 54.619998931884766, 54.869998931884766, 55.40400314331055, 55.47999572753906, 56.01199722290039, 56.3120002746582, 56.20399856567383, 56.76000213623047, 56.435997009277344, 57.2859992980957, 57.097999572753906, 57.58199691772461, 57.83000183105469, 57.97600173950195, 57.967994689941406, 58.35599899291992, 58.167999267578125, 58.60399627685547, 58.694000244140625, 59.021995544433594, 59.2859992980957, 59.2239990234375, 59.44599914550781, 58.99599838256836, 59.03199768066406, 59.55199432373047, 59.805999755859375, 59.929996490478516, 60.025997161865234, 60.365997314453125, 60.16199493408203, 60.4900016784668, 60.4379997253418, 60.59600067138672, 60.652000427246094, 60.94200134277344, 60.59000015258789, 61.1099967956543, 60.995994567871094, 60.917999267578125, 61.125999450683594, 61.47200012207031, 61.37999725341797, 61.41200256347656, 63.25, 63.275997161865234, 63.32199478149414, 63.62599563598633, 63.503997802734375, 63.55799865722656, 63.59599685668945, 63.611995697021484, 63.48400115966797, 63.577999114990234, 63.720001220703125, 63.73999786376953, 63.77799987792969, 63.7079963684082, 63.77199935913086, 63.78799819946289, 63.88999938964844, 63.73599624633789, 63.88199996948242, 63.77199935913086, 63.87199783325195, 63.83399963378906, 63.895999908447266, 63.89799880981445, 63.90199661254883, 63.80799865722656, 63.84199905395508, 63.817996978759766, 63.67799758911133, 63.683998107910156], "accs5": [25.503999710083008, 39.55799865722656, 46.90399932861328, 52.037994384765625, 57.197998046875, 59.84599685668945, 62.65800094604492, 64.89199829101562, 66.50199890136719, 68.23600006103516, 69.35600280761719, 70.63800048828125, 71.10799407958984, 71.95800018310547, 72.99999237060547, 73.96599578857422, 74.2439956665039, 74.63600158691406, 75.4020004272461, 75.70399475097656, 76.3239974975586, 76.64199829101562, 76.88800048828125, 77.16000366210938, 77.7300033569336, 77.53199768066406, 78.18599700927734, 78.60599517822266, 78.89999389648438, 78.68199920654297, 79.25999450683594, 79.39800262451172, 79.41799926757812, 79.97799682617188, 79.66199493408203, 80.06399536132812, 79.90399932861328, 80.52200317382812, 80.53199768066406, 80.62799835205078, 80.75799560546875, 81.02999877929688, 80.89599609375, 81.18599700927734, 81.18199920654297, 81.38399505615234, 81.5999984741211, 81.72799682617188, 81.81199645996094, 81.43399810791016, 81.56399536132812, 81.95999908447266, 82.06600189208984, 82.20999908447266, 82.09600067138672, 82.47200012207031, 82.23799896240234, 82.47799682617188, 82.41399383544922, 82.58399963378906, 82.6760025024414, 82.80599975585938, 82.61399841308594, 82.95199584960938, 82.78399658203125, 82.88999938964844, 82.90199279785156, 83.09400177001953, 83.04000091552734, 83.22000122070312, 84.41199493408203, 84.28599548339844, 84.34400177001953, 84.39599609375, 84.48400115966797, 84.42399597167969, 84.50799560546875, 84.53399658203125, 84.55000305175781, 84.53599548339844, 84.63599395751953, 84.56999969482422, 84.61599731445312, 84.56800079345703, 84.60399627685547, 84.61199951171875, 84.62199401855469, 84.5999984741211, 84.6240005493164, 84.62799835205078, 84.68399810791016, 84.56999969482422, 84.6500015258789, 84.63999938964844, 84.74400329589844, 84.61399841308594, 84.66400146484375, 84.68599700927734, 84.61199951171875, 84.60599517822266], "epoch_time": 948.624678850174, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/radam_5e-06_0_256_42.json <==
{"train_losses": [6.695910930633545, 6.143565654754639, 5.84600305557251, 5.643641471862793, 5.485976219177246, 5.352884292602539, 5.238072395324707, 5.141406536102295, 5.054286956787109, 4.967026710510254, 4.87816047668457, 4.812850475311279, 4.739646911621094, 4.678080081939697, 4.612033843994141, 4.554678916931152, 4.496325492858887, 4.445610523223877, 4.400209426879883, 4.352561950683594, 4.3057146072387695, 4.2536234855651855, 4.216996192932129, 4.177066326141357, 4.133375644683838, 4.105719566345215, 4.060441970825195, 4.029542922973633, 3.9940497875213623, 3.955714464187622, 3.9318323135375977, 3.898668050765991, 3.8722190856933594, 3.8343050479888916, 3.8107686042785645, 3.780667304992676, 3.761908531188965, 3.7299399375915527, 3.7029614448547363, 3.6815366744995117, 3.6703109741210938, 3.6422383785247803, 3.6140520572662354, 3.594083070755005, 3.573140859603882, 3.5472793579101562, 3.529686450958252, 3.5132896900177, 3.4915075302124023, 3.4674651622772217, 3.4535207748413086, 3.441159725189209, 3.4162447452545166, 3.3975133895874023, 3.38439679145813, 3.3669955730438232, 3.3542845249176025, 3.3358380794525146, 3.317730188369751, 3.300372362136841, 3.286494016647339, 3.2717645168304443, 3.261066436767578, 3.253415822982788, 3.2294392585754395, 3.216339588165283, 3.2067553997039795, 3.1791388988494873, 3.1835362911224365, 3.164863109588623, 3.1269309520721436, 3.124279737472534, 3.1279163360595703, 3.1205697059631348, 3.120795726776123, 3.118339776992798, 3.1151299476623535, 3.117584705352783, 3.1171622276306152, 3.117370843887329, 3.108025312423706, 3.1092071533203125, 3.1125502586364746, 3.1134440898895264, 3.108997106552124, 3.1081693172454834, 3.1127288341522217, 3.1115217208862305, 3.1051063537597656, 3.10965633392334, 3.1059341430664062, 3.0988500118255615, 3.1083688735961914, 3.1155636310577393, 3.1080312728881836, 3.113851547241211, 3.109992265701294, 3.1102895736694336, 3.115856647491455, 3.10624623298645], "accs1": [2.0339999198913574, 3.9079997539520264, 5.556000232696533, 6.9679999351501465, 8.309999465942383, 9.223999977111816, 10.395999908447266, 11.38599967956543, 12.229999542236328, 13.142000198364258, 14.129999160766602, 14.822000503540039, 15.645999908447266, 16.453998565673828, 17.091999053955078, 17.851999282836914, 18.718000411987305, 19.309999465942383, 19.863998413085938, 20.36199951171875, 21.143999099731445, 21.61199951171875, 22.553998947143555, 22.986000061035156, 23.63599967956543, 24.1299991607666, 24.56599998474121, 25.084001541137695, 25.84000015258789, 26.100000381469727, 26.468000411987305, 27.031999588012695, 27.605998992919922, 28.03799819946289, 28.331998825073242, 28.76799964904785, 29.29399871826172, 29.763999938964844, 30.101999282836914, 30.35999870300293, 30.849998474121094, 31.200000762939453, 31.437999725341797, 31.571998596191406, 32.018001556396484, 32.36800003051758, 32.6619987487793, 33.09000015258789, 33.3599967956543, 33.74599838256836, 34.07999801635742, 34.43000030517578, 34.76399612426758, 35.00599670410156, 35.163997650146484, 35.40800094604492, 35.832000732421875, 35.944000244140625, 36.12999725341797, 36.409996032714844, 36.78199768066406, 37.17599868774414, 37.40800094604492, 37.69199752807617, 37.79399871826172, 38.03199768066406, 38.10599899291992, 38.577999114990234, 38.60599899291992, 38.79199981689453, 39.31399917602539, 39.33599853515625, 39.37799835205078, 39.503997802734375, 39.3859977722168, 39.40599822998047, 39.46200180053711, 39.56399917602539, 39.58599853515625, 39.55400085449219, 39.61199951171875, 39.57999801635742, 39.641998291015625, 39.582000732421875, 39.593997955322266, 39.619998931884766, 39.60799789428711, 39.58399963378906, 39.645999908447266, 39.57400131225586, 39.65599822998047, 39.679996490478516, 39.619998931884766, 39.66400146484375, 39.615997314453125, 39.645999908447266, 39.51599884033203, 39.552001953125, 39.624000549316406, 39.667999267578125], "accs5": [6.783999443054199, 11.76200008392334, 15.705999374389648, 18.781999588012695, 21.599998474121094, 23.63800048828125, 25.665998458862305, 27.549999237060547, 29.141998291015625, 30.66200065612793, 32.447998046875, 33.697998046875, 34.99800109863281, 36.24599838256836, 37.32600021362305, 38.40999984741211, 39.6879997253418, 40.573997497558594, 41.61199951171875, 42.53999710083008, 43.5, 44.19199752807617, 45.29199981689453, 46.00400161743164, 46.90999984741211, 47.55999755859375, 48.220001220703125, 48.71799850463867, 49.619998931884766, 50.11000061035156, 50.551998138427734, 51.290000915527344, 52.013999938964844, 52.323997497558594, 52.76799774169922, 53.310001373291016, 53.875999450683594, 54.39400100708008, 54.96799850463867, 55.343997955322266, 55.74399948120117, 56.14599609375, 56.493995666503906, 56.599998474121094, 57.19000244140625, 57.55599594116211, 57.933998107910156, 58.279998779296875, 58.689998626708984, 59.119998931884766, 59.54199981689453, 59.81599807739258, 60.141998291015625, 60.43199920654297, 60.57400131225586, 60.961997985839844, 61.32599639892578, 61.35199737548828, 61.51799392700195, 61.93400192260742, 62.44199752807617, 62.71399688720703, 62.78399658203125, 63.06599807739258, 63.11800003051758, 63.5620002746582, 63.62199783325195, 63.992000579833984, 64.18000030517578, 64.34000396728516, 64.72599792480469, 64.72199249267578, 64.70800018310547, 64.84600067138672, 64.85799407958984, 64.90399932861328, 64.80999755859375, 64.92399597167969, 64.98999786376953, 64.8740005493164, 65.14399719238281, 64.93599700927734, 65.00199890136719, 65.0459976196289, 64.9939956665039, 65.01599884033203, 65.0219955444336, 64.95999908447266, 65.06400299072266, 65.02999877929688, 65.03599548339844, 65.00199890136719, 65.197998046875, 65.00199890136719, 64.98600006103516, 65.03199768066406, 64.97200012207031, 65.00599670410156, 64.9800033569336, 65.0979995727539], "epoch_time": 988.1924819946289, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/sgd_0.0001_0_256_42.json <==
{"train_losses": [6.906189918518066, 6.781883716583252, 6.658599376678467, 6.499818801879883, 6.340785503387451, 6.210849761962891, 6.109983444213867, 6.025791645050049, 5.955232620239258, 5.885727405548096, 5.8210835456848145, 5.772214889526367, 5.718974590301514, 5.670352458953857, 5.621209621429443, 5.571997165679932, 5.527941703796387, 5.48562479019165, 5.44527530670166, 5.4054107666015625, 5.36579704284668, 5.326076030731201, 5.294283866882324, 5.2584614753723145, 5.221432685852051, 5.1917266845703125, 5.152947902679443, 5.122110843658447, 5.091103553771973, 5.053064823150635, 5.032999515533447, 4.997056484222412, 4.966887474060059, 4.938282489776611, 4.91092586517334, 4.876659870147705, 4.85651159286499, 4.830662727355957, 4.795826435089111, 4.77428674697876, 4.750556945800781, 4.724102020263672, 4.698607444763184, 4.679590225219727, 4.654915809631348, 4.626260757446289, 4.6093034744262695, 4.585918426513672, 4.562180995941162, 4.53617525100708, 4.521704196929932, 4.496515274047852, 4.474069118499756, 4.453490734100342, 4.434718608856201, 4.415424346923828, 4.392801761627197, 4.370750904083252, 4.35567045211792, 4.336928844451904, 4.314660549163818, 4.299137115478516, 4.288242816925049, 4.267115592956543, 4.253016471862793, 4.2271904945373535, 4.21879243850708, 4.192701816558838, 4.1823344230651855, 4.160782814025879, 4.130647659301758, 4.132405757904053, 4.12981653213501, 4.127392292022705, 4.120883464813232, 4.127453804016113, 4.117255210876465, 4.1208600997924805, 4.118994235992432, 4.112056732177734, 4.1034321784973145, 4.109485149383545, 4.11441707611084, 4.10963773727417, 4.109003067016602, 4.109760284423828, 4.108248233795166, 4.114556789398193, 4.1082611083984375, 4.111597061157227, 4.109649658203125, 4.110050201416016, 4.108205795288086, 4.113707542419434, 4.108613014221191, 4.110994338989258, 4.110583782196045, 4.107934951782227, 4.114743232727051, 4.10478401184082], "accs1": [0.5320000052452087, 0.9259999990463257, 1.2000000476837158, 1.6779999732971191, 2.1599998474121094, 2.5399999618530273, 2.857999801635742, 3.2740001678466797, 3.625999689102173, 4.003999710083008, 4.369999885559082, 4.6519999504089355, 5.245999813079834, 5.595999717712402, 5.9679999351501465, 6.2179999351501465, 6.7079997062683105, 6.797999858856201, 7.217999458312988, 7.62399959564209, 7.779999732971191, 8.333999633789062, 8.595999717712402, 8.81399917602539, 9.371999740600586, 9.399999618530273, 9.947999954223633, 9.979999542236328, 10.663999557495117, 10.967999458312988, 11.211999893188477, 11.517999649047852, 11.835999488830566, 12.299999237060547, 12.539999008178711, 12.751999855041504, 13.064000129699707, 13.205999374389648, 13.699999809265137, 13.98599910736084, 14.389999389648438, 14.70199966430664, 15.039999961853027, 15.444000244140625, 15.916000366210938, 16.302000045776367, 16.253999710083008, 16.827999114990234, 16.95400047302246, 17.309999465942383, 17.65999984741211, 17.496000289916992, 18.13399887084961, 18.5, 18.236000061035156, 18.99799919128418, 19.670000076293945, 19.736000061035156, 19.4739990234375, 20.235998153686523, 20.277999877929688, 20.51799964904785, 21.040000915527344, 21.233999252319336, 21.54599952697754, 21.715999603271484, 21.36600112915039, 22.345998764038086, 22.695999145507812, 22.90399932861328, 23.089998245239258, 23.123998641967773, 23.173999786376953, 23.309999465942383, 23.225997924804688, 23.339998245239258, 23.24799919128418, 23.38800048828125, 23.465999603271484, 23.349998474121094, 23.463998794555664, 23.481998443603516, 23.415998458862305, 23.333999633789062, 23.45599937438965, 23.45400047302246, 23.468000411987305, 23.513999938964844, 23.47599983215332, 23.51799964904785, 23.437999725341797, 23.503999710083008, 23.40799903869629, 23.54400062561035, 23.42999839782715, 23.54199981689453, 23.43400001525879, 23.54400062561035, 23.43199920654297, 23.485998153686523], "accs5": [1.9079999923706055, 3.235999822616577, 4.420000076293945, 5.789999961853027, 7.205999851226807, 8.379999160766602, 9.175999641418457, 10.368000030517578, 11.32599925994873, 12.171998977661133, 13.12399959564209, 13.694000244140625, 15.07599925994873, 15.782000541687012, 16.691999435424805, 17.36199951171875, 18.15999984741211, 18.70599937438965, 19.469999313354492, 20.45599937438965, 20.887998580932617, 21.961997985839844, 22.617998123168945, 23.052000045776367, 24.113998413085938, 24.167999267578125, 25.477998733520508, 25.751998901367188, 26.98400115966797, 27.68600082397461, 27.935998916625977, 28.62599754333496, 29.09000015258789, 29.851999282836914, 30.31199836730957, 31.15999984741211, 31.707998275756836, 31.73999786376953, 32.697998046875, 32.900001525878906, 33.74799728393555, 34.26799774169922, 34.645999908447266, 35.19399642944336, 35.93000030517578, 36.46999740600586, 36.31599807739258, 37.19599914550781, 37.433998107910156, 37.86199951171875, 38.62799835205078, 38.0, 39.045997619628906, 39.87799835205078, 39.31399917602539, 40.711997985839844, 41.43199920654297, 41.608001708984375, 41.22599792480469, 42.317996978759766, 42.46999740600586, 43.14400100708008, 43.257999420166016, 43.81199645996094, 44.018001556396484, 44.49599838256836, 43.928001403808594, 45.323997497558594, 45.705997467041016, 46.07999801635742, 46.36199951171875, 46.44199752807617, 46.461997985839844, 46.44599914550781, 46.63800048828125, 46.6719970703125, 46.73999786376953, 46.75, 46.701995849609375, 46.64400100708008, 46.779998779296875, 46.77399826049805, 46.76599884033203, 46.89399719238281, 46.823997497558594, 46.74399948120117, 46.90199661254883, 46.849998474121094, 46.89399719238281, 46.83199691772461, 46.791996002197266, 46.823997497558594, 46.90399932861328, 46.86199951171875, 46.88800048828125, 46.9839973449707, 46.87999725341797, 46.93000030517578, 46.78999710083008, 46.85199737548828], "epoch_time": 2391.68083691597, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/sgd_0.0005_0_256_42.json <==
{"train_losses": [6.661400318145752, 6.096831321716309, 5.790287494659424, 5.561534881591797, 5.376763343811035, 5.2122955322265625, 5.068502902984619, 4.9411702156066895, 4.819510459899902, 4.700863361358643, 4.582208633422852, 4.491877555847168, 4.393486022949219, 4.311792850494385, 4.227865219116211, 4.153442859649658, 4.08004093170166, 4.018234729766846, 3.9597928524017334, 3.898069381713867, 3.8430285453796387, 3.776243209838867, 3.7332334518432617, 3.6872894763946533, 3.6356167793273926, 3.5922176837921143, 3.545036792755127, 3.508089303970337, 3.4651901721954346, 3.4168736934661865, 3.391308546066284, 3.3518733978271484, 3.317265748977661, 3.2820346355438232, 3.2484114170074463, 3.215527296066284, 3.1940317153930664, 3.1623411178588867, 3.1259067058563232, 3.101327657699585, 3.0833449363708496, 3.055438756942749, 3.0282328128814697, 3.00494122505188, 2.9881129264831543, 2.953559160232544, 2.9351115226745605, 2.920072555541992, 2.892636775970459, 2.8666434288024902, 2.858339786529541, 2.836240291595459, 2.812819242477417, 2.7962613105773926, 2.780553102493286, 2.7641587257385254, 2.740347385406494, 2.723390817642212, 2.7143638134002686, 2.692797899246216, 2.6765613555908203, 2.6648144721984863, 2.6551992893218994, 2.6380362510681152, 2.6266655921936035, 2.6089181900024414, 2.602400302886963, 2.5754458904266357, 2.574946165084839, 2.5560314655303955, 2.497091054916382, 2.486018419265747, 2.4890763759613037, 2.4827022552490234, 2.483652114868164, 2.482945442199707, 2.4789071083068848, 2.4723856449127197, 2.4790525436401367, 2.4693188667297363, 2.4621989727020264, 2.4677138328552246, 2.4643430709838867, 2.466291666030884, 2.4624319076538086, 2.462327480316162, 2.4615261554718018, 2.4678547382354736, 2.4630730152130127, 2.4586400985717773, 2.465468645095825, 2.46049427986145, 2.462301015853882, 2.4712719917297363, 2.4638278484344482, 2.463367223739624, 2.4610466957092285, 2.4613704681396484, 2.4680824279785156, 2.456918478012085], "accs1": [1.7260000705718994, 3.697999954223633, 4.951999664306641, 6.799999713897705, 8.541999816894531, 9.61199951171875, 11.119999885559082, 12.795999526977539, 12.27400016784668, 15.050000190734863, 17.29199981689453, 18.197999954223633, 19.63599967956543, 20.531999588012695, 21.628000259399414, 22.761999130249023, 24.2239990234375, 24.576000213623047, 25.321998596191406, 26.433998107910156, 27.781999588012695, 28.520000457763672, 29.583999633789062, 30.533998489379883, 31.38800048828125, 31.299999237060547, 32.41599655151367, 32.89400100708008, 34.145999908447266, 33.874000549316406, 34.715999603271484, 35.944000244140625, 36.49599838256836, 36.96999740600586, 36.8120002746582, 38.06599807739258, 38.40800094604492, 39.01000213623047, 39.2859992980957, 40.1359977722168, 40.71399688720703, 40.77399826049805, 40.9119987487793, 42.2239990234375, 42.08799743652344, 42.20000076293945, 42.8859977722168, 42.97999954223633, 43.90199661254883, 44.30799865722656, 44.84199905395508, 44.9839973449707, 45.013999938964844, 45.67799758911133, 45.477996826171875, 45.85200119018555, 46.78999710083008, 46.961997985839844, 46.757999420166016, 47.25600051879883, 47.44399642944336, 47.63800048828125, 48.29999923706055, 48.817996978759766, 48.731998443603516, 48.395999908447266, 48.779998779296875, 49.59600067138672, 49.513999938964844, 49.843997955322266, 51.2859992980957, 51.1819953918457, 51.26199722290039, 51.19000244140625, 51.323997497558594, 51.34599685668945, 51.35799789428711, 51.42599868774414, 51.459999084472656, 51.39399719238281, 51.64399719238281, 51.477996826171875, 51.57600021362305, 51.529998779296875, 51.541996002197266, 51.551998138427734, 51.599998474121094, 51.50200271606445, 51.57600021362305, 51.54600143432617, 51.60200119018555, 51.529998779296875, 51.61000061035156, 51.63999938964844, 51.58799743652344, 51.53399658203125, 51.50200271606445, 51.477996826171875, 51.585994720458984, 51.51000213623047], "accs5": [5.997999668121338, 11.288000106811523, 14.529999732971191, 18.529998779296875, 22.62799835205078, 24.66200065612793, 27.829998016357422, 30.76399803161621, 29.54399871826172, 34.2140007019043, 38.11000061035156, 39.4579963684082, 41.69599914550781, 43.145999908447266, 44.301998138427734, 45.839996337890625, 47.91999816894531, 48.52199935913086, 49.257999420166016, 50.89200210571289, 52.34400177001953, 53.451995849609375, 54.679996490478516, 55.69199752807617, 56.823997497558594, 56.448001861572266, 57.813995361328125, 58.597999572753906, 59.86399841308594, 59.92000198364258, 60.87200164794922, 61.711997985839844, 62.496002197265625, 62.90599822998047, 62.481998443603516, 64.13800048828125, 64.47799682617188, 65.02999877929688, 65.16199493408203, 66.15999603271484, 66.71800231933594, 66.91400146484375, 66.80400085449219, 68.03399658203125, 68.00800323486328, 68.20800018310547, 69.10399627685547, 68.96399688720703, 69.66200256347656, 69.95999908447266, 70.54000091552734, 70.68799591064453, 70.84199523925781, 71.1500015258789, 71.14799499511719, 71.18799591064453, 72.1199951171875, 72.29399871826172, 72.20999908447266, 72.58999633789062, 72.65599822998047, 73.05799865722656, 73.63399505615234, 73.80999755859375, 73.65599822998047, 73.64599609375, 74.08599853515625, 74.3280029296875, 74.49600219726562, 74.85199737548828, 75.83200073242188, 75.87799835205078, 75.98399353027344, 75.99799346923828, 75.98999786376953, 76.06399536132812, 76.06600189208984, 75.95999908447266, 76.11199951171875, 76.052001953125, 76.11199951171875, 76.08000183105469, 76.2179946899414, 76.11399841308594, 76.16399383544922, 76.15399932861328, 76.14199829101562, 76.17399597167969, 76.21199798583984, 76.23199462890625, 76.197998046875, 76.22200012207031, 76.28600311279297, 76.23799896240234, 76.22799682617188, 76.16600036621094, 76.19400024414062, 76.30400085449219, 76.20199584960938, 76.20799255371094], "epoch_time": 2093.2840032577515, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/sgd_0.001_0_256_42.json <==
{"train_losses": [6.410748481750488, 5.714308738708496, 5.351869106292725, 5.071822643280029, 4.826838493347168, 4.617985725402832, 4.431108474731445, 4.275256156921387, 4.1379899978637695, 4.010758876800537, 3.8882486820220947, 3.7944366931915283, 3.6976444721221924, 3.612191677093506, 3.5312857627868652, 3.4587645530700684, 3.3875954151153564, 3.3268938064575195, 3.2727367877960205, 3.213656425476074, 3.1644506454467773, 3.1025595664978027, 3.0670697689056396, 3.0203511714935303, 2.9760360717773438, 2.9406142234802246, 2.895781993865967, 2.8698043823242188, 2.830538272857666, 2.7895774841308594, 2.7686216831207275, 2.7331442832946777, 2.7065913677215576, 2.677229642868042, 2.6507999897003174, 2.6251373291015625, 2.6080760955810547, 2.585454225540161, 2.553913116455078, 2.5376217365264893, 2.5289218425750732, 2.5031239986419678, 2.480762481689453, 2.462278366088867, 2.450775384902954, 2.4223337173461914, 2.4090681076049805, 2.3963658809661865, 2.3803508281707764, 2.353637456893921, 2.352293014526367, 2.333563804626465, 2.3197643756866455, 2.3075525760650635, 2.2938077449798584, 2.2798080444335938, 2.264113187789917, 2.253514051437378, 2.241867780685425, 2.2307374477386475, 2.216979503631592, 2.2084548473358154, 2.2029974460601807, 2.1918575763702393, 2.1769464015960693, 2.1660265922546387, 2.162572145462036, 2.1430532932281494, 2.1415555477142334, 2.1291425228118896, 2.0485894680023193, 2.0351946353912354, 2.0375165939331055, 2.031353235244751, 2.034000873565674, 2.0237157344818115, 2.021230459213257, 2.01448130607605, 2.015726089477539, 2.0221941471099854, 2.0090837478637695, 2.0087575912475586, 2.013068199157715, 2.007219076156616, 2.0057058334350586, 2.0040955543518066, 2.00303316116333, 2.008331537246704, 2.0066847801208496, 2.0107831954956055, 2.005797863006592, 2.0027289390563965, 2.0022640228271484, 2.007984161376953, 2.001814126968384, 2.0037589073181152, 2.0069756507873535, 2.0042240619659424, 2.0113189220428467, 2.00137996673584], "accs1": [3.3259999752044678, 6.418000221252441, 9.128000259399414, 11.293999671936035, 14.707999229431152, 16.53999900817871, 19.479999542236328, 21.58599853515625, 22.881999969482422, 24.073999404907227, 26.773998260498047, 28.200000762939453, 30.025997161865234, 31.347999572753906, 32.323997497558594, 33.007999420166016, 34.955997467041016, 36.13999938964844, 37.04199981689453, 37.70199966430664, 39.10200119018555, 39.70399856567383, 40.541996002197266, 40.87999725341797, 42.54399871826172, 42.56599807739258, 43.507999420166016, 44.402000427246094, 45.22999954223633, 45.73999786376953, 45.961997985839844, 45.91400146484375, 46.86399841308594, 47.70399856567383, 47.95800018310547, 48.11000061035156, 48.04999923706055, 49.47999954223633, 49.034000396728516, 50.0260009765625, 50.28399658203125, 50.77799987792969, 50.97800064086914, 51.263999938964844, 51.493995666503906, 51.59000015258789, 51.97600173950195, 52.46399688720703, 52.84999465942383, 52.52999496459961, 53.5099983215332, 53.854000091552734, 53.38399887084961, 53.62399673461914, 53.78999710083008, 53.503997802734375, 54.486000061035156, 54.486000061035156, 54.89599609375, 54.99199676513672, 55.04199981689453, 54.85799789428711, 55.33599853515625, 55.795997619628906, 55.8699951171875, 55.85799789428711, 56.503997802734375, 56.413997650146484, 56.55399703979492, 56.51599884033203, 58.18000030517578, 58.36799621582031, 58.29399871826172, 58.459999084472656, 58.42599868774414, 58.41999816894531, 58.44199752807617, 58.537994384765625, 58.53199768066406, 58.4739990234375, 58.59599685668945, 58.68799591064453, 58.5620002746582, 58.641998291015625, 58.67399597167969, 58.67399597167969, 58.61199951171875, 58.73400115966797, 58.763999938964844, 58.67599868774414, 58.74400329589844, 58.72200012207031, 58.72600173950195, 58.656002044677734, 58.63800048828125, 58.667999267578125, 58.74199676513672, 58.717994689941406, 58.62999725341797, 58.74199676513672], "accs5": [10.505999565124512, 17.5939998626709, 23.38399887084961, 28.200000762939453, 33.571998596191406, 37.13800048828125, 41.37399673461914, 44.577999114990234, 46.50199890136719, 47.64999771118164, 51.347999572753906, 53.08399963378906, 55.481998443603516, 56.839996337890625, 58.134002685546875, 59.189998626708984, 60.805999755859375, 62.04800033569336, 63.525997161865234, 63.98400115966797, 65.3800048828125, 65.75399780273438, 66.94200134277344, 66.79199981689453, 68.4260025024414, 68.45399475097656, 69.37200164794922, 69.99199676513672, 70.6719970703125, 71.34199523925781, 71.4280014038086, 71.04000091552734, 72.06999969482422, 72.88800048828125, 72.97799682617188, 73.33200073242188, 73.21800231933594, 74.41799926757812, 74.1780014038086, 74.61000061035156, 74.9679946899414, 75.51599884033203, 75.40599822998047, 75.69599914550781, 76.10600280761719, 76.19400024414062, 76.39199829101562, 76.97199249267578, 77.04399871826172, 76.81199645996094, 77.5979995727539, 77.85399627685547, 77.55199432373047, 77.64799499511719, 77.83799743652344, 77.73799896240234, 78.46399688720703, 78.38400268554688, 78.53800201416016, 78.82799530029297, 78.73599243164062, 78.83799743652344, 79.0719985961914, 79.24999237060547, 79.33799743652344, 79.5780029296875, 79.81399536132812, 79.8239974975586, 79.66400146484375, 79.79999542236328, 81.17399597167969, 81.21599578857422, 81.11599731445312, 81.31600189208984, 81.29000091552734, 81.32999420166016, 81.29399871826172, 81.41200256347656, 81.27399444580078, 81.37799835205078, 81.45600128173828, 81.41399383544922, 81.47200012207031, 81.37200164794922, 81.4439926147461, 81.47200012207031, 81.4679946899414, 81.43799591064453, 81.45600128173828, 81.46199798583984, 81.50399780273438, 81.4679946899414, 81.48399353027344, 81.54399871826172, 81.4260025024414, 81.43399810791016, 81.47599792480469, 81.47999572753906, 81.41200256347656, 81.5719985961914], "epoch_time": 2080.5683465003967, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/sgd_0.005_0_256_42.json <==
{"train_losses": [5.697559833526611, 4.636541843414307, 4.082210540771484, 3.71765398979187, 3.454495668411255, 3.249911308288574, 3.08378529548645, 2.9566259384155273, 2.85164213180542, 2.7568283081054688, 2.667429208755493, 2.6024985313415527, 2.5400638580322266, 2.48862624168396, 2.4340505599975586, 2.391695499420166, 2.3457837104797363, 2.3163955211639404, 2.281810760498047, 2.2436411380767822, 2.219439744949341, 2.175579071044922, 2.1616456508636475, 2.1340320110321045, 2.1093268394470215, 2.087301015853882, 2.064150810241699, 2.0544824600219727, 2.0264198780059814, 2.0055160522460938, 1.9970371723175049, 1.9708150625228882, 1.9582136869430542, 1.9399152994155884, 1.9277361631393433, 1.9138990640640259, 1.9061986207962036, 1.8900350332260132, 1.8720585107803345, 1.8667958974838257, 1.8598237037658691, 1.8456469774246216, 1.8313044309616089, 1.8208850622177124, 1.816965937614441, 1.7948299646377563, 1.792717456817627, 1.785593032836914, 1.7782889604568481, 1.760145902633667, 1.7585041522979736, 1.7475708723068237, 1.7376043796539307, 1.7356637716293335, 1.7241876125335693, 1.7188061475753784, 1.7097229957580566, 1.7012364864349365, 1.694417119026184, 1.689426302909851, 1.6797831058502197, 1.6781307458877563, 1.6745545864105225, 1.6683976650238037, 1.659576177597046, 1.6593937873840332, 1.6477211713790894, 1.6445561647415161, 1.6413239240646362, 1.6295987367630005, 1.5321879386901855, 1.5085171461105347, 1.5060131549835205, 1.4971790313720703, 1.4929431676864624, 1.4934524297714233, 1.483960747718811, 1.4884227514266968, 1.4807476997375488, 1.4816073179244995, 1.4717365503311157, 1.4695440530776978, 1.466951847076416, 1.4726449251174927, 1.4628877639770508, 1.468630313873291, 1.4683762788772583, 1.4668540954589844, 1.4638644456863403, 1.471422791481018, 1.460698127746582, 1.4601805210113525, 1.4627324342727661, 1.4640533924102783, 1.4675910472869873, 1.460005283355713, 1.4670841693878174, 1.461622714996338, 1.4637761116027832, 1.4618544578552246], "accs1": [11.097999572753906, 18.738000869750977, 21.841999053955078, 29.955997467041016, 33.99399948120117, 37.53199768066406, 40.99599838256836, 42.58799743652344, 44.073997497558594, 45.709999084472656, 47.86399841308594, 48.040000915527344, 49.115997314453125, 50.21199417114258, 51.455997467041016, 52.84199523925781, 53.34599685668945, 53.70399856567383, 54.17399978637695, 54.507999420166016, 54.76599884033203, 56.051998138427734, 55.676002502441406, 56.486000061035156, 57.20199966430664, 57.55400085449219, 57.133995056152344, 57.947998046875, 57.91400146484375, 58.54199981689453, 58.37999725341797, 59.10599899291992, 58.564002990722656, 59.391998291015625, 59.46999740600586, 59.762001037597656, 60.163997650146484, 60.08599853515625, 60.32999801635742, 60.63399887084961, 60.63599395751953, 60.77399826049805, 60.675994873046875, 60.875999450683594, 60.880001068115234, 61.23999786376953, 61.209999084472656, 61.56399917602539, 61.78799819946289, 61.37399673461914, 61.86199951171875, 61.71799850463867, 61.69399642944336, 61.95199966430664, 61.88600158691406, 62.28199768066406, 62.48799514770508, 62.68999481201172, 61.94999694824219, 62.65800094604492, 62.813995361328125, 62.743995666503906, 62.75199508666992, 62.986000061035156, 62.883995056152344, 62.663997650146484, 62.9839973449707, 63.1819953918457, 63.08000183105469, 63.115997314453125, 65.2040023803711, 65.33399963378906, 65.26399993896484, 65.43000030517578, 65.4419937133789, 65.38400268554688, 65.5, 65.54000091552734, 65.447998046875, 65.48799896240234, 65.62199401855469, 65.7459945678711, 65.70999908447266, 65.61399841308594, 65.5459976196289, 65.64799499511719, 65.67400360107422, 65.59599304199219, 65.69599914550781, 65.62199401855469, 65.75, 65.72599792480469, 65.70999908447266, 65.76599884033203, 65.80199432373047, 65.79000091552734, 65.67400360107422, 65.69000244140625, 65.72999572753906, 65.61799621582031], "accs5": [27.280000686645508, 40.034000396728516, 43.76599884033203, 55.317996978759766, 59.62399673461914, 63.24599838256836, 66.9020004272461, 68.65599822998047, 69.86000061035156, 71.54399871826172, 72.89800262451172, 73.13800048828125, 74.11599731445312, 75.1760025024414, 76.17399597167969, 77.11399841308594, 77.41400146484375, 77.8219985961914, 78.12999725341797, 78.4419937133789, 78.79999542236328, 79.47200012207031, 79.5459976196289, 80.00999450683594, 80.5739974975586, 80.77799987792969, 80.45199584960938, 81.00799560546875, 81.16200256347656, 81.58799743652344, 81.45999908447266, 81.87200164794922, 81.61199951171875, 82.197998046875, 82.14799499511719, 82.25799560546875, 82.55599975585938, 82.62799835205078, 82.72000122070312, 82.8179931640625, 83.06999969482422, 82.88799285888672, 83.08000183105469, 83.11000061035156, 83.22599792480469, 83.27999877929688, 83.55599975585938, 83.82599639892578, 83.70999908447266, 83.66000366210938, 83.9679946899414, 83.76599884033203, 83.7699966430664, 83.95800018310547, 83.86599731445312, 84.05199432373047, 84.3239974975586, 84.2300033569336, 83.947998046875, 84.33599853515625, 84.4280014038086, 84.5219955444336, 84.48999786376953, 84.63199615478516, 84.66799926757812, 84.5459976196289, 84.3740005493164, 84.7040023803711, 84.59400177001953, 84.45599365234375, 85.88199615478516, 85.99199676513672, 85.95999908447266, 86.00599670410156, 86.01399993896484, 86.05599975585938, 86.04399871826172, 86.05400085449219, 86.0739974975586, 85.9699935913086, 86.07599639892578, 86.06599426269531, 86.08999633789062, 86.08399963378906, 86.08599853515625, 86.10800170898438, 86.08999633789062, 86.04399871826172, 86.0780029296875, 86.08399963378906, 86.1199951171875, 86.08200073242188, 86.18599700927734, 86.12799835205078, 86.06999206542969, 86.15799713134766, 86.10800170898438, 86.14599609375, 86.10999298095703, 86.08799743652344], "epoch_time": 2024.1107223033905, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/sgd_0.01_0_256_42.json <==
{"train_losses": [5.352198123931885, 4.156324863433838, 3.615663766860962, 3.281393527984619, 3.0512993335723877, 2.8740882873535156, 2.7331411838531494, 2.6320512294769287, 2.543480634689331, 2.4638142585754395, 2.3914451599121094, 2.3407905101776123, 2.2903544902801514, 2.243748426437378, 2.2011311054229736, 2.166104316711426, 2.129175901412964, 2.1038765907287598, 2.07536244392395, 2.0451717376708984, 2.027538537979126, 1.988712191581726, 1.9761302471160889, 1.9553512334823608, 1.937715768814087, 1.9189038276672363, 1.8963292837142944, 1.890217900276184, 1.8653700351715088, 1.8466002941131592, 1.8451648950576782, 1.8207861185073853, 1.8105372190475464, 1.7961338758468628, 1.784268856048584, 1.7745435237884521, 1.7660610675811768, 1.7547329664230347, 1.7427011728286743, 1.7352298498153687, 1.7257373332977295, 1.7219606637954712, 1.7016593217849731, 1.691970705986023, 1.6916040182113647, 1.6751132011413574, 1.675224781036377, 1.6642214059829712, 1.6587640047073364, 1.643741488456726, 1.6405693292617798, 1.6356756687164307, 1.6256896257400513, 1.627560019493103, 1.6131536960601807, 1.6021019220352173, 1.5990701913833618, 1.5898592472076416, 1.591131567955017, 1.5793825387954712, 1.5744351148605347, 1.5743682384490967, 1.5684291124343872, 1.5637404918670654, 1.560494303703308, 1.5525178909301758, 1.5512410402297974, 1.5368080139160156, 1.5428036451339722, 1.5318890810012817, 1.4299323558807373, 1.4085819721221924, 1.4014335870742798, 1.3921518325805664, 1.3921130895614624, 1.388247013092041, 1.386102557182312, 1.3794326782226562, 1.3852051496505737, 1.3753122091293335, 1.3687820434570312, 1.3670231103897095, 1.3670176267623901, 1.3606786727905273, 1.361503005027771, 1.359808087348938, 1.362297773361206, 1.364901065826416, 1.3598167896270752, 1.3600716590881348, 1.3617321252822876, 1.3614033460617065, 1.3582690954208374, 1.3632880449295044, 1.3594820499420166, 1.358688473701477, 1.357071042060852, 1.3614991903305054, 1.3653581142425537, 1.3582446575164795], "accs1": [14.754000663757324, 25.895998001098633, 30.895999908447266, 35.290000915527344, 41.56800079345703, 44.12799835205078, 46.65599822998047, 47.83399963378906, 49.75600051879883, 50.64399719238281, 52.358001708984375, 53.28999710083008, 53.80399703979492, 54.794002532958984, 55.21799850463867, 56.27199935913086, 56.779998779296875, 56.769996643066406, 57.22999572753906, 57.73599624633789, 57.30000305175781, 58.880001068115234, 58.85399627685547, 59.29199981689453, 60.06800079345703, 59.75199890136719, 60.21800231933594, 60.44599914550781, 60.65599822998047, 60.31399917602539, 60.663997650146484, 61.25599670410156, 61.52199935913086, 61.71599578857422, 61.66999816894531, 61.81199645996094, 61.854000091552734, 62.11800003051758, 62.141998291015625, 62.354000091552734, 62.56999969482422, 62.4839973449707, 62.69199752807617, 62.63999938964844, 63.115997314453125, 63.04999542236328, 63.46200180053711, 63.20399475097656, 63.16600036621094, 63.077999114990234, 63.34199905395508, 63.58599853515625, 63.742000579833984, 63.48400115966797, 63.6819953918457, 63.577999114990234, 63.9739990234375, 64.11599731445312, 64.05000305175781, 63.76199722290039, 64.27400207519531, 64.1719970703125, 64.36799621582031, 64.43799591064453, 64.11000061035156, 64.5219955444336, 64.08000183105469, 64.46199798583984, 64.39599609375, 64.50199890136719, 66.23799896240234, 66.33200073242188, 66.45800018310547, 66.43599700927734, 66.44400024414062, 66.46599578857422, 66.61799621582031, 66.45199584960938, 66.47999572753906, 66.55400085449219, 66.74400329589844, 66.63800048828125, 66.62799835205078, 66.59400177001953, 66.64599609375, 66.66799926757812, 66.6780014038086, 66.63199615478516, 66.69200134277344, 66.70199584960938, 66.69200134277344, 66.6780014038086, 66.68999481201172, 66.69999694824219, 66.71599578857422, 66.7199935913086, 66.74800109863281, 66.64199829101562, 66.7199935913086, 66.66400146484375], "accs5": [34.40399932861328, 50.41999816894531, 55.8380012512207, 61.19399642944336, 67.3219985961914, 69.71199798583984, 72.16400146484375, 73.44400024414062, 74.73999786376953, 75.41399383544922, 76.8499984741211, 77.68799591064453, 78.18000030517578, 78.82999420166016, 79.18199920654297, 79.99199676513672, 80.19999694824219, 80.0999984741211, 80.40599822998047, 80.99800109863281, 80.44200134277344, 81.39599609375, 81.7239990234375, 81.9679946899414, 82.4679946899414, 82.53600311279297, 82.77999877929688, 82.93199157714844, 83.06999969482422, 82.57799530029297, 82.91600036621094, 83.2699966430664, 83.4419937133789, 83.57599639892578, 83.60199737548828, 83.73600006103516, 83.7699966430664, 83.99199676513672, 84.08000183105469, 83.9540023803711, 84.11199951171875, 84.27000427246094, 84.22799682617188, 84.25399780273438, 84.33399963378906, 84.62999725341797, 84.81199645996094, 84.68199920654297, 84.65399932861328, 84.62599182128906, 84.73199462890625, 84.89999389648438, 85.06599426269531, 84.86599731445312, 84.99800109863281, 85.11399841308594, 85.13599395751953, 85.09599304199219, 85.18599700927734, 85.15799713134766, 85.4159927368164, 85.35999298095703, 85.43199920654297, 85.31199645996094, 85.35400390625, 85.27999877929688, 85.18199920654297, 85.44200134277344, 85.42400360107422, 85.28999328613281, 86.552001953125, 86.61599731445312, 86.59600067138672, 86.66399383544922, 86.68800354003906, 86.7439956665039, 86.75800323486328, 86.7459945678711, 86.69599914550781, 86.7239990234375, 86.75999450683594, 86.82599639892578, 86.78399658203125, 86.79399108886719, 86.79199981689453, 86.79800415039062, 86.80999755859375, 86.7239990234375, 86.85599517822266, 86.78800201416016, 86.802001953125, 86.82999420166016, 86.86599731445312, 86.843994140625, 86.85399627685547, 86.81199645996094, 86.81199645996094, 86.802001953125, 86.85199737548828, 86.83999633789062], "epoch_time": 2100.05588555336, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/sgd_0.05_0_256_42.json <==
{"train_losses": [4.952556133270264, 3.5838823318481445, 3.0702626705169678, 2.785618782043457, 2.6014578342437744, 2.4609150886535645, 2.3569886684417725, 2.284658432006836, 2.2162091732025146, 2.1581943035125732, 2.1018335819244385, 2.0633962154388428, 2.0224075317382812, 1.9896619319915771, 1.9572012424468994, 1.9259490966796875, 1.8982306718826294, 1.88289213180542, 1.86083984375, 1.8344172239303589, 1.8225817680358887, 1.7890121936798096, 1.7818866968154907, 1.76503586769104, 1.7501180171966553, 1.7358386516571045, 1.7145508527755737, 1.7161569595336914, 1.6959439516067505, 1.6780060529708862, 1.674035668373108, 1.6552315950393677, 1.6452994346618652, 1.6345781087875366, 1.6237661838531494, 1.616686224937439, 1.61089026927948, 1.6027376651763916, 1.591092824935913, 1.5851117372512817, 1.5797070264816284, 1.5755674839019775, 1.5573095083236694, 1.5524059534072876, 1.551018238067627, 1.5370503664016724, 1.5348539352416992, 1.5287882089614868, 1.5243626832962036, 1.5118330717086792, 1.5124924182891846, 1.5039080381393433, 1.4981070756912231, 1.4971462488174438, 1.4824837446212769, 1.475836992263794, 1.46843421459198, 1.4674954414367676, 1.4637969732284546, 1.458096981048584, 1.4566794633865356, 1.451845407485962, 1.4497700929641724, 1.4417917728424072, 1.4392563104629517, 1.4325884580612183, 1.433790683746338, 1.4246906042099, 1.426365613937378, 1.4169209003448486, 1.314647912979126, 1.290533185005188, 1.2851417064666748, 1.2795079946517944, 1.2787986993789673, 1.2690951824188232, 1.2645187377929688, 1.257331132888794, 1.258906364440918, 1.259599208831787, 1.2481337785720825, 1.241153359413147, 1.249570369720459, 1.243462085723877, 1.2401559352874756, 1.244351863861084, 1.2408326864242554, 1.2431697845458984, 1.2427119016647339, 1.2432432174682617, 1.240386962890625, 1.2401583194732666, 1.2375420331954956, 1.2418370246887207, 1.2391091585159302, 1.2412372827529907, 1.2368568181991577, 1.2386876344680786, 1.2398178577423096, 1.2388421297073364], "accs1": [21.04399871826172, 34.0260009765625, 40.74199676513672, 46.21999740600586, 49.44599914550781, 50.32600021362305, 52.9900016784668, 54.33799743652344, 55.61800003051758, 56.768001556396484, 56.88999938964844, 57.78399658203125, 58.51799774169922, 59.25199890136719, 59.18799591064453, 59.875999450683594, 60.79399490356445, 60.47999954223633, 61.2599983215332, 61.19999694824219, 61.24399948120117, 61.7140007019043, 62.13600158691406, 62.253997802734375, 62.41999816894531, 62.53600311279297, 62.757999420166016, 63.1879997253418, 62.95399475097656, 63.26000213623047, 63.67399597167969, 63.492000579833984, 63.067996978759766, 64.20600128173828, 64.12000274658203, 63.3120002746582, 63.861995697021484, 63.61800003051758, 64.27799987792969, 64.22599792480469, 64.08799743652344, 64.30599975585938, 64.08399963378906, 64.14199829101562, 64.5419921875, 64.74600219726562, 64.7719955444336, 64.27400207519531, 64.97799682617188, 64.6919937133789, 64.92399597167969, 65.14399719238281, 64.87999725341797, 64.98199462890625, 65.08599853515625, 65.27999877929688, 65.11399841308594, 65.24400329589844, 65.33599853515625, 65.51199340820312, 65.5739974975586, 65.30400085449219, 65.11599731445312, 65.43399810791016, 65.37599182128906, 65.53800201416016, 65.56199645996094, 65.52799987792969, 65.4739990234375, 65.58599853515625, 67.21800231933594, 67.46399688720703, 67.3479995727539, 67.50399780273438, 67.3759994506836, 67.58200073242188, 67.60399627685547, 67.5979995727539, 67.593994140625, 67.53800201416016, 67.67399597167969, 67.6199951171875, 67.71800231933594, 67.62799835205078, 67.65599822998047, 67.61399841308594, 67.593994140625, 67.697998046875, 67.60399627685547, 67.67399597167969, 67.70199584960938, 67.697998046875, 67.63399505615234, 67.7239990234375, 67.66399383544922, 67.68199920654297, 67.68999481201172, 67.68800354003906, 67.73999786376953, 67.69200134277344], "accs5": [43.7760009765625, 60.14800262451172, 66.8479995727539, 72.16999816894531, 74.60199737548828, 75.39199829101562, 77.58000183105469, 78.95599365234375, 79.7459945678711, 80.15999603271484, 80.49800109863281, 81.12999725341797, 81.64199829101562, 82.38999938964844, 82.18000030517578, 82.54000091552734, 82.9679946899414, 82.90599822998047, 83.26199340820312, 83.35600280761719, 83.38399505615234, 83.79399871826172, 84.18199920654297, 84.16199493408203, 84.447998046875, 84.41400146484375, 84.40399932861328, 84.8699951171875, 84.63999938964844, 84.97000122070312, 84.95599365234375, 85.04999542236328, 84.76599884033203, 85.2699966430664, 85.35999298095703, 84.84400177001953, 85.16400146484375, 85.11199951171875, 85.2979965209961, 85.17599487304688, 85.4020004272461, 85.56599426269531, 85.38599395751953, 85.31800079345703, 85.59199523925781, 85.8239974975586, 85.8899917602539, 85.47599792480469, 85.83799743652344, 85.70199584960938, 85.85399627685547, 86.03800201416016, 86.1259994506836, 85.84199523925781, 85.95599365234375, 86.13199615478516, 86.1399917602539, 86.14199829101562, 86.15999603271484, 86.05599975585938, 86.09600067138672, 86.1520004272461, 85.84199523925781, 86.31800079345703, 86.0739974975586, 86.2439956665039, 86.08799743652344, 86.2719955444336, 86.20599365234375, 86.4280014038086, 87.27999877929688, 87.4520034790039, 87.42399597167969, 87.42599487304688, 87.43199920654297, 87.45399475097656, 87.40399932861328, 87.39799499511719, 87.45999908447266, 87.4439926147461, 87.4699935913086, 87.44200134277344, 87.41799926757812, 87.4679946899414, 87.50199890136719, 87.43599700927734, 87.45399475097656, 87.42799377441406, 87.50199890136719, 87.43799591064453, 87.52799987792969, 87.44599914550781, 87.43999481201172, 87.4439926147461, 87.5199966430664, 87.5, 87.50199890136719, 87.49199676513672, 87.50799560546875, 87.51799774169922], "epoch_time": 2110.852565050125, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/sgd_0.1_0_256_42.json <==
{"train_losses": [4.953372955322266, 3.4919228553771973, 2.9701430797576904, 2.697869062423706, 2.5245745182037354, 2.3916335105895996, 2.290618419647217, 2.224604368209839, 2.1564126014709473, 2.1007463932037354, 2.0477333068847656, 2.0092995166778564, 1.9743573665618896, 1.9428415298461914, 1.9126743078231812, 1.8838826417922974, 1.8558906316757202, 1.8377665281295776, 1.817734956741333, 1.7944613695144653, 1.7854328155517578, 1.7574989795684814, 1.7398525476455688, 1.7332950830459595, 1.7138489484786987, 1.7039066553115845, 1.6880792379379272, 1.6808826923370361, 1.666671872138977, 1.6496481895446777, 1.6472723484039307, 1.631277084350586, 1.626157283782959, 1.6123563051223755, 1.6038620471954346, 1.5939407348632812, 1.5862997770309448, 1.5721778869628906, 1.5653595924377441, 1.5630499124526978, 1.5581899881362915, 1.5496760606765747, 1.5355616807937622, 1.5321316719055176, 1.5275431871414185, 1.5171144008636475, 1.5144184827804565, 1.5081982612609863, 1.502078652381897, 1.492066740989685, 1.4916317462921143, 1.4858697652816772, 1.4739489555358887, 1.47067391872406, 1.4671635627746582, 1.4587445259094238, 1.456120491027832, 1.4530768394470215, 1.447651743888855, 1.4371258020401, 1.4372875690460205, 1.4334800243377686, 1.4350526332855225, 1.433627724647522, 1.417331576347351, 1.4232823848724365, 1.4163349866867065, 1.4093729257583618, 1.4112391471862793, 1.406842827796936, 1.303452968597412, 1.2742655277252197, 1.2733725309371948, 1.2602198123931885, 1.2605321407318115, 1.2474806308746338, 1.2511096000671387, 1.2426905632019043, 1.2387129068374634, 1.2426660060882568, 1.2281124591827393, 1.2291277647018433, 1.228988528251648, 1.2240078449249268, 1.2271151542663574, 1.221535563468933, 1.224068522453308, 1.22001314163208, 1.2214728593826294, 1.2221324443817139, 1.22360098361969, 1.2186912298202515, 1.2175942659378052, 1.2233465909957886, 1.215372920036316, 1.2197625637054443, 1.2224063873291016, 1.226309061050415, 1.2262043952941895, 1.2191088199615479], "accs1": [24.079999923706055, 35.63999938964844, 43.85199737548828, 46.279998779296875, 51.18600082397461, 52.6619987487793, 54.53799819946289, 55.779998779296875, 56.305999755859375, 56.84600067138672, 58.19599533081055, 58.6619987487793, 59.46399688720703, 59.604000091552734, 59.91199493408203, 60.86199951171875, 60.78599548339844, 61.01399612426758, 61.38399887084961, 61.47599792480469, 62.05999755859375, 62.323997497558594, 62.44199752807617, 62.32599639892578, 62.555999755859375, 62.935997009277344, 63.28399658203125, 63.13999938964844, 63.27799606323242, 63.47199630737305, 63.8120002746582, 63.77399444580078, 63.56599807739258, 64.06199645996094, 63.76199722290039, 64.23799896240234, 64.20600128173828, 64.2239990234375, 64.26199340820312, 64.197998046875, 64.41600036621094, 64.68199920654297, 64.5479965209961, 64.42799377441406, 64.91199493408203, 65.05400085449219, 64.90599822998047, 65.04399871826172, 65.00599670410156, 64.35799407958984, 65.05199432373047, 65.09400177001953, 65.34599304199219, 65.18199920654297, 65.20000457763672, 65.06400299072266, 65.03199768066406, 65.31199645996094, 65.19599914550781, 65.30999755859375, 65.16400146484375, 65.45599365234375, 65.58599853515625, 65.44999694824219, 65.27400207519531, 65.52400207519531, 65.54199981689453, 65.39799499511719, 65.63999938964844, 65.52000427246094, 67.33399963378906, 67.29399871826172, 67.45800018310547, 67.47200012207031, 67.45600128173828, 67.42599487304688, 67.5199966430664, 67.42999267578125, 67.53599548339844, 67.4280014038086, 67.5739974975586, 67.67399597167969, 67.61199951171875, 67.49800109863281, 67.65599822998047, 67.61399841308594, 67.52999877929688, 67.6259994506836, 67.5739974975586, 67.58799743652344, 67.70999908447266, 67.70600128173828, 67.63800048828125, 67.71800231933594, 67.69400024414062, 67.68800354003906, 67.69599914550781, 67.7439956665039, 67.66200256347656, 67.56800079345703], "accs5": [47.80799865722656, 61.909996032714844, 69.63199615478516, 72.20800018310547, 76.12999725341797, 77.14599609375, 78.5459976196289, 79.73999786376953, 80.18399810791016, 80.22599792480469, 81.26599884033203, 81.52799987792969, 81.88200378417969, 82.41600036621094, 82.4739990234375, 83.10799407958984, 83.25599670410156, 83.47199249267578, 83.55199432373047, 83.81399536132812, 84.1240005493164, 84.08599853515625, 84.35599517822266, 84.26799774169922, 84.39199829101562, 84.66999816894531, 84.90599822998047, 84.83599853515625, 84.96399688720703, 84.83000183105469, 85.23199462890625, 85.16799926757812, 84.87599182128906, 85.36399841308594, 85.09199523925781, 85.43999481201172, 85.44999694824219, 85.0979995727539, 85.32599639892578, 85.47999572753906, 85.57599639892578, 85.85399627685547, 85.53599548339844, 85.36799621582031, 85.79399871826172, 85.98799896240234, 85.75199890136719, 85.91799926757812, 85.99999237060547, 85.29999542236328, 85.94999694824219, 85.99199676513672, 86.01200103759766, 85.8759994506836, 85.81800079345703, 85.91400146484375, 85.93399810791016, 86.19400024414062, 86.15399932861328, 86.11599731445312, 86.00800323486328, 86.19400024414062, 86.302001953125, 86.18399810791016, 86.10599517822266, 86.16799926757812, 86.27999877929688, 86.08799743652344, 86.302001953125, 86.25999450683594, 87.2760009765625, 87.25599670410156, 87.40799713134766, 87.50199890136719, 87.3759994506836, 87.47200012207031, 87.48399353027344, 87.46399688720703, 87.51599884033203, 87.46399688720703, 87.5479965209961, 87.60199737548828, 87.55799865722656, 87.54399871826172, 87.51399230957031, 87.57799530029297, 87.58599853515625, 87.5719985961914, 87.58200073242188, 87.5, 87.64399719238281, 87.5999984741211, 87.593994140625, 87.48999786376953, 87.59200286865234, 87.59600067138672, 87.55999755859375, 87.54199981689453, 87.60599517822266, 87.53599548339844], "epoch_time": 2078.815898180008, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/sgd_0.5_0_256_42.json <==
{"train_losses": [4.981052875518799, 3.3781931400299072, 2.8849081993103027, 2.6339850425720215, 2.4700636863708496, 2.3517017364501953, 2.2582898139953613, 2.1948564052581787, 2.1379849910736084, 2.0886576175689697, 2.036452293395996, 2.002077341079712, 1.9714751243591309, 1.9408804178237915, 1.9100580215454102, 1.888822317123413, 1.8609416484832764, 1.847212553024292, 1.8282794952392578, 1.8066632747650146, 1.7964175939559937, 1.76848304271698, 1.7580934762954712, 1.7444555759429932, 1.7328771352767944, 1.7184908390045166, 1.7005794048309326, 1.7014102935791016, 1.6805000305175781, 1.6694834232330322, 1.6643784046173096, 1.6466268301010132, 1.6401363611221313, 1.6296947002410889, 1.6197785139083862, 1.6128621101379395, 1.6121419668197632, 1.5974358320236206, 1.5873793363571167, 1.5830563306808472, 1.5816984176635742, 1.5713880062103271, 1.558422565460205, 1.5573101043701172, 1.5543133020401, 1.5433712005615234, 1.5380756855010986, 1.5362367630004883, 1.5268149375915527, 1.5169514417648315, 1.518692135810852, 1.510534405708313, 1.5020384788513184, 1.4983466863632202, 1.4969098567962646, 1.4892139434814453, 1.4848511219024658, 1.479554295539856, 1.4774854183197021, 1.4692928791046143, 1.4640153646469116, 1.4645639657974243, 1.4629379510879517, 1.4642705917358398, 1.446926474571228, 1.451256275177002, 1.4441076517105103, 1.4409964084625244, 1.4435691833496094, 1.4405295848846436, 1.319898009300232, 1.289010763168335, 1.2787784337997437, 1.2697927951812744, 1.2679327726364136, 1.2615430355072021, 1.2536795139312744, 1.2525120973587036, 1.2556748390197754, 1.245788335800171, 1.234649419784546, 1.2357962131500244, 1.2377537488937378, 1.2308623790740967, 1.2320752143859863, 1.2322949171066284, 1.2275375127792358, 1.2350938320159912, 1.2265855073928833, 1.2272117137908936, 1.2326955795288086, 1.2285370826721191, 1.2298085689544678, 1.2352551221847534, 1.2271262407302856, 1.2292003631591797, 1.2241095304489136, 1.2262744903564453, 1.23341965675354, 1.2277597188949585], "accs1": [25.992000579833984, 39.37799835205078, 43.61800003051758, 48.05599594116211, 51.27799987792969, 53.375999450683594, 54.69200134277344, 55.257999420166016, 56.58599853515625, 57.1879997253418, 58.47199630737305, 58.27799987792969, 58.68199920654297, 59.630001068115234, 59.45399856567383, 60.09000015258789, 60.178001403808594, 61.007999420166016, 60.4900016784668, 61.26399612426758, 61.56999969482422, 61.566001892089844, 61.821998596191406, 62.10199737548828, 62.211997985839844, 62.040000915527344, 62.16600036621094, 62.42399978637695, 62.753997802734375, 62.64799880981445, 63.209999084472656, 63.28200149536133, 63.03799819946289, 63.459999084472656, 63.481998443603516, 63.387996673583984, 63.2859992980957, 63.737998962402344, 63.87799835205078, 63.78200149536133, 63.46799850463867, 63.947998046875, 64.0199966430664, 64.13199615478516, 63.80999755859375, 63.91999816894531, 64.53599548339844, 64.4219970703125, 64.47199249267578, 63.90399932861328, 64.6500015258789, 64.77799987792969, 64.23600006103516, 64.60799407958984, 64.40799713134766, 64.69599914550781, 64.7179946899414, 64.83199310302734, 64.87999725341797, 64.95199584960938, 64.84199523925781, 64.76399993896484, 65.23799896240234, 65.00599670410156, 64.8479995727539, 64.66600036621094, 64.697998046875, 65.09400177001953, 64.64799499511719, 64.68599700927734, 66.72799682617188, 66.88199615478516, 66.90999603271484, 67.09400177001953, 66.95800018310547, 67.08200073242188, 67.26399993896484, 67.13199615478516, 67.01399993896484, 67.11199951171875, 67.29800415039062, 67.16400146484375, 67.20199584960938, 67.26200103759766, 67.21800231933594, 67.16200256347656, 67.1719970703125, 67.2199935913086, 67.32999420166016, 67.27999877929688, 67.32599639892578, 67.38199615478516, 67.30799865722656, 67.29399871826172, 67.3759994506836, 67.31800079345703, 67.39399719238281, 67.37200164794922, 67.26799774169922, 67.18999481201172], "accs5": [49.854000091552734, 65.30999755859375, 69.1500015258789, 73.70399475097656, 75.85799407958984, 77.65399932861328, 78.4540023803711, 79.2719955444336, 79.99199676513672, 80.25399780273438, 81.24600219726562, 81.29199981689453, 81.58399963378906, 82.10600280761719, 82.55199432373047, 82.39799499511719, 82.76399993896484, 83.2179946899414, 82.87000274658203, 83.49799346923828, 83.55000305175781, 83.4939956665039, 83.72000122070312, 84.05799865722656, 84.38400268554688, 84.08199310302734, 84.1500015258789, 84.28799438476562, 84.45599365234375, 84.31800079345703, 84.74199676513672, 84.61599731445312, 84.75999450683594, 84.98199462890625, 84.89799499511719, 84.79000091552734, 84.697998046875, 85.33599853515625, 85.25399780273438, 85.22200012207031, 85.01599884033203, 85.43399810791016, 85.28199768066406, 85.29999542236328, 85.36399841308594, 85.31599426269531, 85.6659927368164, 85.56999206542969, 85.2979965209961, 85.2959976196289, 85.8699951171875, 85.5979995727539, 85.53599548339844, 85.5999984741211, 85.61399841308594, 85.7959976196289, 85.73600006103516, 85.88800048828125, 85.84400177001953, 85.8699951171875, 85.80400085449219, 85.95999908447266, 86.0739974975586, 85.98799896240234, 85.93399810791016, 85.84400177001953, 85.81399536132812, 85.80400085449219, 85.74199676513672, 85.8239974975586, 87.052001953125, 87.16999816894531, 87.25599670410156, 87.21800231933594, 87.1719970703125, 87.16999816894531, 87.22799682617188, 87.23399353027344, 87.11799621582031, 87.16999816894531, 87.31199645996094, 87.25199890136719, 87.28399658203125, 87.31199645996094, 87.27200317382812, 87.29199981689453, 87.28399658203125, 87.20399475097656, 87.302001953125, 87.26799774169922, 87.32999420166016, 87.38999938964844, 87.3499984741211, 87.28399658203125, 87.39599609375, 87.30599975585938, 87.3219985961914, 87.31999969482422, 87.26799774169922, 87.2699966430664], "epoch_time": 2050.2904183864594, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/sgd_1.0_0_256_42.json <==
{"train_losses": [5.506335258483887, 3.7905187606811523, 3.157954216003418, 2.851555109024048, 2.657953977584839, 2.5111405849456787, 2.406679630279541, 2.332995653152466, 2.2671360969543457, 2.21101975440979, 2.153411388397217, 2.1159768104553223, 2.076444625854492, 2.041445016860962, 2.013134479522705, 1.9858405590057373, 1.952206015586853, 1.9382038116455078, 1.918984055519104, 1.8993768692016602, 1.880027413368225, 1.8571531772613525, 1.8417001962661743, 1.8298286199569702, 1.8163816928863525, 1.806503415107727, 1.7867066860198975, 1.775539755821228, 1.766530990600586, 1.7514283657073975, 1.7383368015289307, 1.7272346019744873, 1.7201906442642212, 1.7102330923080444, 1.7030271291732788, 1.684591293334961, 1.682931900024414, 1.6665033102035522, 1.661020040512085, 1.659976840019226, 1.65595281124115, 1.6462854146957397, 1.6297094821929932, 1.6289823055267334, 1.6245551109313965, 1.6121799945831299, 1.6081523895263672, 1.6064937114715576, 1.5949419736862183, 1.588890790939331, 1.588189721107483, 1.5818151235580444, 1.5689016580581665, 1.5668085813522339, 1.5664374828338623, 1.555037498474121, 1.551541805267334, 1.5527613162994385, 1.5445172786712646, 1.538953423500061, 1.5321664810180664, 1.531408429145813, 1.530347228050232, 1.53143310546875, 1.5157681703567505, 1.5168654918670654, 1.5125290155410767, 1.506557583808899, 1.5095536708831787, 1.5066267251968384, 1.3699411153793335, 1.3376460075378418, 1.3251091241836548, 1.3187413215637207, 1.3150278329849243, 1.308057188987732, 1.3057584762573242, 1.2990001440048218, 1.2987570762634277, 1.288934588432312, 1.28103768825531, 1.275375485420227, 1.2773187160491943, 1.2717475891113281, 1.2724655866622925, 1.274703860282898, 1.2701431512832642, 1.275758147239685, 1.272569179534912, 1.2714710235595703, 1.2699849605560303, 1.2663215398788452, 1.2710050344467163, 1.2750134468078613, 1.2674957513809204, 1.2686173915863037, 1.2659803628921509, 1.2689168453216553, 1.2733203172683716, 1.2658302783966064], "accs1": [17.38800048828125, 32.805999755859375, 39.61800003051758, 43.697998046875, 47.720001220703125, 51.317996978759766, 51.790000915527344, 53.4640007019043, 54.40599822998047, 55.57400131225586, 55.86199951171875, 56.769996643066406, 56.981998443603516, 58.301998138427734, 58.01199722290039, 58.74199676513672, 59.310001373291016, 59.29199981689453, 59.74800109863281, 59.124000549316406, 60.679996490478516, 60.28199768066406, 60.685997009277344, 60.630001068115234, 60.94399642944336, 60.99199676513672, 60.93199920654297, 60.58799743652344, 61.67399978637695, 62.055999755859375, 61.762001037597656, 62.21599578857422, 61.369998931884766, 62.1879997253418, 61.854000091552734, 62.6819953918457, 61.85799789428711, 62.64799880981445, 62.715999603271484, 62.71799850463867, 62.8699951171875, 62.992000579833984, 62.95199966430664, 62.87999725341797, 63.24799728393555, 62.97800064086914, 63.3120002746582, 62.93999481201172, 63.209999084472656, 63.09199905395508, 63.269996643066406, 63.220001220703125, 63.5620002746582, 63.46200180053711, 63.33399963378906, 62.95600128173828, 63.65599822998047, 63.459999084472656, 63.85799789428711, 63.757999420166016, 63.577999114990234, 63.63199996948242, 63.83199691772461, 64.197998046875, 64.0260009765625, 63.97599411010742, 63.83799743652344, 63.80400085449219, 63.849998474121094, 63.993995666503906, 66.27400207519531, 66.18999481201172, 66.40399932861328, 66.21800231933594, 66.37200164794922, 66.42599487304688, 66.36599731445312, 66.4280014038086, 66.42599487304688, 66.50399780273438, 66.71400451660156, 66.68399810791016, 66.56800079345703, 66.65399932861328, 66.64999389648438, 66.67400360107422, 66.69200134277344, 66.6719970703125, 66.75399780273438, 66.77400207519531, 66.63400268554688, 66.77799987792969, 66.75399780273438, 66.64599609375, 66.72200012207031, 66.72999572753906, 66.72200012207031, 66.70199584960938, 66.65399932861328, 66.76200103759766], "accs5": [37.447998046875, 58.335994720458984, 65.28399658203125, 69.12799835205078, 72.91999816894531, 75.86199951171875, 76.55799865722656, 77.7959976196289, 78.37799835205078, 79.52400207519531, 79.33999633789062, 80.21399688720703, 80.4020004272461, 81.3699951171875, 81.27799987792969, 81.68999481201172, 82.11000061035156, 82.18799591064453, 82.3179931640625, 81.86599731445312, 82.73600006103516, 82.74199676513672, 83.11000061035156, 83.18599700927734, 83.22000122070312, 83.53799438476562, 83.38600158691406, 83.11199188232422, 83.78199768066406, 83.90599822998047, 83.76399993896484, 83.93000030517578, 83.68199920654297, 84.03199768066406, 83.63800048828125, 84.37599182128906, 83.83199310302734, 84.46599578857422, 84.4000015258789, 84.1500015258789, 84.60800170898438, 84.56800079345703, 84.68799591064453, 84.7040023803711, 84.75199890136719, 84.62599182128906, 84.84599304199219, 84.68399810791016, 84.76199340820312, 84.65799713134766, 85.00599670410156, 84.53399658203125, 84.85199737548828, 85.01599884033203, 84.86799621582031, 84.57799530029297, 85.21199798583984, 85.00599670410156, 85.26799774169922, 84.97799682617188, 85.06599426269531, 84.91999816894531, 85.08999633789062, 85.24199676513672, 85.12999725341797, 85.25, 85.12999725341797, 85.30799865722656, 85.19999694824219, 85.3219985961914, 86.48600006103516, 86.58200073242188, 86.7199935913086, 86.66799926757812, 86.64800262451172, 86.72799682617188, 86.74199676513672, 86.8280029296875, 86.81800079345703, 86.75199890136719, 86.86599731445312, 86.8699951171875, 86.78999328613281, 86.90399169921875, 86.85999298095703, 86.8759994506836, 86.86399841308594, 86.8219985961914, 86.88800048828125, 86.87399291992188, 86.91200256347656, 86.89800262451172, 86.88199615478516, 86.86399841308594, 86.91200256347656, 86.93399810791016, 86.8759994506836, 86.90999603271484, 86.85800170898438, 86.83599853515625], "epoch_time": 1976.743409395218, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/sgd_1e-05_0_256_42.json <==
{"train_losses": [7.0081658363342285, 6.968955993652344, 6.942674160003662, 6.920928955078125, 6.903707981109619, 6.888119220733643, 6.874624252319336, 6.862675666809082, 6.85140323638916, 6.838993549346924, 6.827117443084717, 6.815873146057129, 6.805225372314453, 6.795394420623779, 6.782667636871338, 6.770759582519531, 6.759264945983887, 6.746044158935547, 6.733390808105469, 6.720480442047119, 6.706882953643799, 6.691333770751953, 6.676395893096924, 6.660484790802002, 6.643013954162598, 6.626896381378174, 6.60931396484375, 6.591911315917969, 6.57473611831665, 6.556733131408691, 6.539633750915527, 6.520334720611572, 6.503860950469971, 6.487036228179932, 6.470514297485352, 6.451223850250244, 6.436864376068115, 6.419131755828857, 6.400325298309326, 6.384227275848389, 6.368734836578369, 6.351747989654541, 6.334330081939697, 6.32106876373291, 6.304612636566162, 6.29111385345459, 6.277098655700684, 6.263047218322754, 6.249059677124023, 6.236571788787842, 6.227266788482666, 6.211568355560303, 6.202552795410156, 6.18671178817749, 6.179836273193359, 6.170568466186523, 6.1570611000061035, 6.144867420196533, 6.1372880935668945, 6.13040828704834, 6.11728572845459, 6.108716011047363, 6.099631309509277, 6.092812538146973, 6.083717346191406, 6.073863983154297, 6.067479610443115, 6.05448579788208, 6.049270153045654, 6.043080806732178, 6.032656192779541, 6.032108783721924, 6.032583713531494, 6.031275749206543, 6.029605865478516, 6.029712200164795, 6.027622222900391, 6.029352188110352, 6.029079437255859, 6.0291032791137695, 6.027144908905029, 6.026086330413818, 6.026514053344727, 6.027900218963623, 6.024490833282471, 6.0264997482299805, 6.025690078735352, 6.030577182769775, 6.025002479553223, 6.026681900024414, 6.025319576263428, 6.026149749755859, 6.024899482727051, 6.026150703430176, 6.02632474899292, 6.026547908782959, 6.027864933013916, 6.02437686920166, 6.029916763305664, 6.022737979888916], "accs1": [0.07999999821186066, 0.1639999896287918, 0.24399998784065247, 0.2719999849796295, 0.2939999997615814, 0.33799999952316284, 0.3779999911785126, 0.4439999759197235, 0.5099999904632568, 0.5760000348091125, 0.5839999914169312, 0.6180000305175781, 0.7179999947547913, 0.7739999890327454, 0.7760000228881836, 0.8059999942779541, 0.8859999179840088, 0.9300000071525574, 0.9599999785423279, 1.003999948501587, 1.0339999198913574, 1.0499999523162842, 1.1079999208450317, 1.1619999408721924, 1.1659998893737793, 1.2300000190734863, 1.277999997138977, 1.2599999904632568, 1.3279999494552612, 1.375999927520752, 1.3899999856948853, 1.4800000190734863, 1.5139999389648438, 1.5579999685287476, 1.6119999885559082, 1.6740000247955322, 1.685999870300293, 1.7339998483657837, 1.75, 1.847999930381775, 1.8539998531341553, 1.9339998960494995, 1.9879999160766602, 2.0239999294281006, 2.052000045776367, 2.0940001010894775, 2.169999837875366, 2.2339999675750732, 2.26200008392334, 2.328000068664551, 2.421999931335449, 2.4240000247955322, 2.48799991607666, 2.5119998455047607, 2.48799991607666, 2.5379998683929443, 2.627999782562256, 2.5980000495910645, 2.623999834060669, 2.697999954223633, 2.7079999446868896, 2.7719998359680176, 2.815999746322632, 2.819999933242798, 2.875999927520752, 2.919999837875366, 2.9700000286102295, 2.991999864578247, 3.0, 3.0259997844696045, 3.0439999103546143, 3.0279998779296875, 3.0460000038146973, 3.0859999656677246, 3.0840001106262207, 3.1080000400543213, 3.0399999618530273, 3.0899999141693115, 3.0799999237060547, 3.065999984741211, 3.0840001106262207, 3.1019997596740723, 3.1059999465942383, 3.063999891281128, 3.0739998817443848, 3.063999891281128, 3.063999891281128, 3.123999834060669, 3.1019997596740723, 3.072000026702881, 3.0779998302459717, 3.0759999752044678, 3.0859999656677246, 3.1040000915527344, 3.0739998817443848, 3.128000020980835, 3.0899999141693115, 3.0739998817443848, 3.069999933242798, 3.0779998302459717], "accs5": [0.5519999861717224, 0.7139999866485596, 0.8179999589920044, 1.003999948501587, 1.1699999570846558, 1.305999994277954, 1.5439999103546143, 1.6799999475479126, 1.8600000143051147, 2.0159997940063477, 2.177999973297119, 2.3299999237060547, 2.491999864578247, 2.6559998989105225, 2.803999900817871, 2.874000072479248, 3.0820000171661377, 3.187999963760376, 3.3379998207092285, 3.4779999256134033, 3.607999801635742, 3.638000011444092, 3.817999839782715, 3.9719998836517334, 4.067999839782715, 4.307999610900879, 4.521999835968018, 4.573999881744385, 4.807999610900879, 5.003999710083008, 5.116000175476074, 5.263999938964844, 5.432000160217285, 5.48799991607666, 5.604000091552734, 5.763999938964844, 5.869999885559082, 6.019999980926514, 6.13599967956543, 6.309999465942383, 6.437999725341797, 6.513999938964844, 6.625999450683594, 6.787999629974365, 6.854000091552734, 7.053999423980713, 7.136000156402588, 7.311999797821045, 7.3299994468688965, 7.519999980926514, 7.725999355316162, 7.7079997062683105, 7.933999538421631, 8.026000022888184, 7.98799991607666, 8.220000267028809, 8.45199966430664, 8.379999160766602, 8.543999671936035, 8.791999816894531, 8.727999687194824, 8.883999824523926, 9.045999526977539, 9.15999984741211, 9.173999786376953, 9.217999458312988, 9.467999458312988, 9.48799991607666, 9.693999290466309, 9.72599983215332, 9.854000091552734, 9.815999984741211, 9.826000213623047, 9.819999694824219, 9.883999824523926, 9.863999366760254, 9.791999816894531, 9.838000297546387, 9.889999389648438, 9.894000053405762, 9.823999404907227, 9.800000190734863, 9.979999542236328, 9.953999519348145, 9.87399959564209, 9.851999282836914, 9.946000099182129, 9.977999687194824, 9.919999122619629, 9.911999702453613, 9.901999473571777, 9.879999160766602, 9.866000175476074, 9.913999557495117, 9.903999328613281, 9.934000015258789, 9.88800048828125, 9.92199993133545, 9.925999641418457, 9.879999160766602], "epoch_time": 2385.9122331142426, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/logs/sgd_5e-05_0_256_42.json <==
{"train_losses": [6.949322700500488, 6.863092422485352, 6.808311462402344, 6.7497968673706055, 6.682344436645508, 6.604452133178711, 6.523037910461426, 6.4437360763549805, 6.367898941040039, 6.292191505432129, 6.225302219390869, 6.1716132164001465, 6.1211137771606445, 6.077981948852539, 6.038172721862793, 5.996312141418457, 5.961140155792236, 5.926406383514404, 5.894969940185547, 5.862272262573242, 5.834466934204102, 5.801495552062988, 5.774785995483398, 5.749697208404541, 5.719465255737305, 5.6959333419799805, 5.666932106018066, 5.642696857452393, 5.621834754943848, 5.593864440917969, 5.570342063903809, 5.548434257507324, 5.527139186859131, 5.505760669708252, 5.484702110290527, 5.45775032043457, 5.4424285888671875, 5.420860767364502, 5.3978753089904785, 5.382545471191406, 5.361537456512451, 5.34053373336792, 5.320785999298096, 5.303144454956055, 5.286949634552002, 5.266819000244141, 5.24919319152832, 5.230405807495117, 5.212799549102783, 5.191067218780518, 5.182346343994141, 5.162481784820557, 5.146276473999023, 5.128795146942139, 5.117976188659668, 5.098376274108887, 5.083934783935547, 5.064451694488525, 5.0535359382629395, 5.037021636962891, 5.020547866821289, 5.00600004196167, 4.997156620025635, 4.983136177062988, 4.962679862976074, 4.94810676574707, 4.939180374145508, 4.918026924133301, 4.9083991050720215, 4.8941755294799805, 4.868993282318115, 4.867317199707031, 4.870314121246338, 4.863309383392334, 4.864535331726074, 4.863604545593262, 4.859591007232666, 4.861181735992432, 4.860004425048828, 4.857519626617432, 4.8527727127075195, 4.850887298583984, 4.857291221618652, 4.853918552398682, 4.855131149291992, 4.852365970611572, 4.855793476104736, 4.856785297393799, 4.851390361785889, 4.854034900665283, 4.852003574371338, 4.850598335266113, 4.853241443634033, 4.85534143447876, 4.856338977813721, 4.853939533233643, 4.852422714233398, 4.855165958404541, 4.857975959777832, 4.847797870635986], "accs1": [0.2840000092983246, 0.5260000228881836, 0.7779999375343323, 1.0179998874664307, 1.187999963760376, 1.343999981880188, 1.5299999713897705, 1.7439998388290405, 1.9579999446868896, 2.181999921798706, 2.430000066757202, 2.6479997634887695, 2.795999765396118, 3.0339999198913574, 3.2239999771118164, 3.305999994277954, 3.624000072479248, 3.677999973297119, 3.9779999256134033, 4.101999759674072, 4.360000133514404, 4.507999897003174, 4.736000061035156, 4.9079999923706055, 5.072000026702881, 5.113999843597412, 5.492000102996826, 5.325999736785889, 5.8480000495910645, 5.983999729156494, 6.069999694824219, 6.359999656677246, 6.533999919891357, 6.740000247955322, 6.831999778747559, 7.001999855041504, 6.955999851226807, 7.519999980926514, 7.645999431610107, 7.695999622344971, 7.98799991607666, 8.27400016784668, 8.116000175476074, 8.395999908447266, 8.642000198364258, 8.733999252319336, 8.81399917602539, 9.229999542236328, 9.081999778747559, 9.507999420166016, 9.633999824523926, 9.60200023651123, 9.87399959564209, 10.0339994430542, 10.205999374389648, 10.357999801635742, 10.65999984741211, 10.571999549865723, 10.894000053405762, 11.01200008392334, 11.145999908447266, 11.526000022888184, 11.6899995803833, 11.859999656677246, 11.972000122070312, 11.920000076293945, 12.236000061035156, 12.28600025177002, 12.559999465942383, 12.545999526977539, 12.899999618530273, 12.961999893188477, 12.867999076843262, 12.960000038146973, 13.103999137878418, 13.052000045776367, 12.945999145507812, 13.035999298095703, 13.103999137878418, 13.097999572753906, 13.251998901367188, 12.979999542236328, 13.101999282836914, 13.103999137878418, 13.24799919128418, 13.053999900817871, 13.091999053955078, 13.239998817443848, 13.081998825073242, 13.187999725341797, 13.076000213623047, 13.097999572753906, 13.067999839782715, 13.064000129699707, 13.00999927520752, 13.167999267578125, 13.14799976348877, 13.161998748779297, 13.107999801635742, 13.157999038696289], "accs5": [1.1360000371932983, 1.9539998769760132, 2.675999879837036, 3.4660000801086426, 4.133999824523926, 4.730000019073486, 5.37999963760376, 6.053999900817871, 6.77400016784668, 7.372000217437744, 7.825999736785889, 8.417999267578125, 8.833999633789062, 9.625999450683594, 10.260000228881836, 10.470000267028809, 11.165999412536621, 11.401999473571777, 11.917999267578125, 12.215999603271484, 13.045999526977539, 13.345999717712402, 14.015999794006348, 14.447999000549316, 14.744000434875488, 15.11199951171875, 15.855998992919922, 15.534000396728516, 16.649999618530273, 16.76799964904785, 17.197999954223633, 17.871999740600586, 18.38800048828125, 18.79800033569336, 18.93199920654297, 19.367998123168945, 19.147998809814453, 20.391998291015625, 20.68000030517578, 20.58799934387207, 21.332000732421875, 21.908000946044922, 21.763999938964844, 22.277999877929688, 22.631999969482422, 23.19999885559082, 23.369998931884766, 23.871999740600586, 23.97599983215332, 24.60999870300293, 24.76799964904785, 24.875999450683594, 25.321998596191406, 25.786001205444336, 26.260000228881836, 26.2239990234375, 26.841999053955078, 26.565998077392578, 27.40599822998047, 27.443998336791992, 27.667999267578125, 28.525999069213867, 28.799999237060547, 29.115999221801758, 29.45199966430664, 29.149999618530273, 29.639997482299805, 29.921998977661133, 30.421998977661133, 30.555999755859375, 31.134000778198242, 31.063997268676758, 30.986000061035156, 31.161998748779297, 31.279998779296875, 31.191999435424805, 31.04400062561035, 31.307998657226562, 31.31599998474121, 31.189998626708984, 31.43199920654297, 31.217998504638672, 31.191999435424805, 31.369998931884766, 31.369998931884766, 31.290000915527344, 31.381999969482422, 31.51199722290039, 31.303998947143555, 31.503999710083008, 31.36400032043457, 31.26599884033203, 31.30999755859375, 31.42799949645996, 31.27400016784668, 31.46599769592285, 31.261999130249023, 31.46999740600586, 31.121999740600586, 31.421998977661133], "epoch_time": 2113.178407907486, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99]}

==> supplementary material/code/ImageNet/non-adaptive/requirements.txt <==
datasets==1.8.0
torch==1.10 
torchvision==0.11.1
tqdm==4.62.0
transformers==4.17.0


==> supplementary material/code/PASCAL VOC/logs/activeadam_0.0001_2_0_42.json <==
{"train_losses": [0.5555502772331238, 0.46527019143104553, 0.4744674265384674, 0.3971371650695801, 0.398710697889328, 0.3470627963542938, 0.36348065733909607, 0.3029809296131134, 0.33546313643455505, 0.2956147789955139, 0.32719042897224426, 0.2901622951030731, 0.3066783547401428, 0.27534955739974976, 0.30478641390800476, 0.2619515061378479, 0.30452436208724976, 0.2762095034122467, 0.30421528220176697, 0.2710474729537964], "mAP_5_95_IoUs": [0.12909323156203195, 0.23950897761389056, 0.2601841154901093, 0.30721581739645876, 0.2901399600084496, 0.3340486262191039, 0.3241660951258373, 0.34884142997200773, 0.3345095426224579, 0.34797325571620447, 0.3348409039050443, 0.35737682431731294, 0.3499513739320139, 0.3514358866551203, 0.33961858596729844, 0.35244557312878483, 0.3570294948713306, 0.35472935770068215, 0.3554688527677363, 0.35387014940913863], "mAP_5_IoUs": [0.3229316030915396, 0.5037226651057372, 0.5398332942300736, 0.6046422167683047, 0.5785791779882808, 0.6301688091355457, 0.6085938850748828, 0.6371320077856956, 0.6222395418922049, 0.6281034157659472, 0.6185677674888069, 0.6374382133186022, 0.6345065301241762, 0.6302905004249905, 0.6170483984127547, 0.6284668389163055, 0.6332400062916324, 0.6367267913814103, 0.6298960939249673, 0.6342667137372804], "best_mAP_5_IoU": 0.6374382133186022, "epoch_time": 5143.287568092346, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activeadam_0.0005_2_0_42.json <==
{"train_losses": [0.6264846324920654, 0.5245238542556763, 0.5877164006233215, 0.5372970104217529, 0.5823299884796143, 0.5111706256866455, 0.5631535649299622, 0.5107539892196655, 0.5585505962371826, 0.5086027979850769, 0.5567237734794617, 0.5239642858505249, 0.5305936932563782, 0.5066642761230469, 0.5490841269493103, 0.4930430054664612, 0.5244788527488708, 0.5495533347129822, 0.5446774363517761, 0.4964732527732849], "mAP_5_95_IoUs": [0.025960416745176015, 0.06259220377028638, 0.08129779567998753, 0.07900090430927452, 0.0788553189267028, 0.08247302467913037, 0.0724661901329157, 0.0705971224896945, 0.07104885316712559, 0.08307429243742091, 0.07132980524166223, 0.09015254098042876, 0.07629031959162118, 0.08224852921667042, 0.07027136079098677, 0.08814619540232431, 0.07858897933481225, 0.07254806596385713, 0.08204169526262892, 0.09924884135623611], "mAP_5_IoUs": [0.08096837880832028, 0.16627015503446252, 0.21301615178825353, 0.20801501900404054, 0.20963508358964672, 0.2121807361740167, 0.2010560135528585, 0.1831067037921071, 0.1924928290382804, 0.22190909221051447, 0.19475698665400062, 0.23426959803750236, 0.20515570228846597, 0.22084889921450698, 0.1964487110607809, 0.23408203457996796, 0.21126187419455422, 0.19925909850346585, 0.22012762595260543, 0.25650377407901576], "best_mAP_5_IoU": 0.25650377407901576, "epoch_time": 2820.3266084194183, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activeadam_0.001_2_0_42.json <==
{"train_losses": [0.6702702045440674, 0.7055517435073853, 0.6757890582084656, 0.7064273357391357, 0.676283061504364, 0.7047500610351562, 0.6741043329238892, 0.7030091285705566, 0.6742802262306213, 0.6991569995880127, 0.6787760853767395, 0.6991795301437378, 0.6795580983161926, 0.7028244137763977, 0.6802225708961487, 0.7015371918678284, 0.6797669529914856, 0.6989368200302124, 0.6812572479248047, 0.6988756060600281], "mAP_5_95_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "mAP_5_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "best_mAP_5_IoU": 0, "epoch_time": 5080.964290142059, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activeadam_0.005_2_0_42.json <==
{"train_losses": [0.6880267262458801, 0.6947991251945496, 0.6923397779464722, 0.6956693530082703, 0.6861534118652344, 0.6993829607963562, 0.6792491674423218, 0.6995455622673035, 0.6781962513923645, 0.6996017694473267, 0.6771882772445679, 0.6986031532287598, 0.6759128570556641, 0.7003811597824097, 0.6790297031402588, 0.7006726861000061, 0.6798192262649536, 0.7001277208328247, 0.6811993718147278, 0.69974285364151], "mAP_5_95_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "mAP_5_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "best_mAP_5_IoU": 0, "epoch_time": 4888.41366481781, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activeadam_0.01_2_0_42.json <==
{"train_losses": [0.6967328190803528, 0.6958855390548706, 0.6996391415596008, 0.6918284296989441, 0.6966599225997925, 0.6859380602836609, 0.7035001516342163, 0.6892069578170776, 0.6939767003059387, 0.6890424489974976, 0.6926119923591614, 0.6936721801757812, 0.68901127576828, 0.692200779914856, 0.6850945353507996, 0.6967806816101074, 0.6807385683059692, 0.6960594654083252, 0.6772972345352173, 0.697891116142273], "mAP_5_95_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "mAP_5_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "best_mAP_5_IoU": 0, "epoch_time": 5035.214084148407, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activeadam_0.05_2_0_42.json <==
{"train_losses": [0.6667440533638, 0.5901774168014526, 0.6582872271537781, 0.5957872867584229, 0.6849721074104309, 0.6432490348815918, 0.6965116262435913, 0.6526387929916382, 0.7096849679946899, 0.6906765699386597, 0.7153961658477783, 0.6959136724472046, 0.7082749009132385, 0.6898050308227539, 0.7070217132568359, 0.6814706325531006, 0.7071284055709839, 0.6890822649002075, 0.7095951437950134, 0.6907596588134766], "mAP_5_95_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "mAP_5_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "best_mAP_5_IoU": 0, "epoch_time": 4971.264745473862, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activeadam_1e-05_2_0_42.json <==
{"train_losses": [0.5402184128761292, 0.4251348376274109, 0.43500956892967224, 0.3575408458709717, 0.38964399695396423, 0.31161096692085266, 0.33358001708984375, 0.25611621141433716, 0.2837405204772949, 0.21950633823871613, 0.2469692975282669, 0.2014005482196808, 0.2262275665998459, 0.1740340292453766, 0.2108033150434494, 0.15437892079353333, 0.17830048501491547, 0.14171095192432404, 0.1686297506093979, 0.13191407918930054], "mAP_5_95_IoUs": [0.20008481979060322, 0.297244512752909, 0.3105589431735577, 0.36662217286603693, 0.34883630172454727, 0.3842394082033874, 0.3762452256191317, 0.39119589801986765, 0.3849866044172686, 0.39387433551257744, 0.3930132009529293, 0.39953028211978386, 0.40199639336929754, 0.41476339482144914, 0.4088499015287714, 0.4068105804162312, 0.4133419637803227, 0.4133291182168857, 0.4129517659967259, 0.41554850588102904], "mAP_5_IoUs": [0.5024394339505406, 0.6197127639258004, 0.6552733462955326, 0.6935872923789669, 0.6935962696423648, 0.7090621777065114, 0.7049813085568344, 0.7136330565001863, 0.7111486566966467, 0.717682132869017, 0.7197816794656453, 0.7123304414322831, 0.7264194237751047, 0.7215486733143601, 0.7201021156081818, 0.712278674090569, 0.7260868798789358, 0.717254862808789, 0.7212994863865344, 0.7210887476967941], "best_mAP_5_IoU": 0.7264194237751047, "epoch_time": 5112.055277109146, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activeadam_1e-06_2_0_42.json <==
{"train_losses": [0.596843421459198, 0.5061908960342407, 0.5570416450500488, 0.46947017312049866, 0.5405615568161011, 0.45067232847213745, 0.5146591663360596, 0.418480783700943, 0.4837605953216553, 0.39318403601646423, 0.4740224778652191, 0.38313278555870056, 0.4492902159690857, 0.3619925379753113, 0.4336915910243988, 0.34744489192962646, 0.4084963798522949, 0.4059474468231201, 0.3333926498889923, 0.37789663672447205], "mAP_5_95_IoUs": [0.05099038565062647, 0.11258233575649244, 0.13929942519231756, 0.17195365574733332, 0.19420283000057034, 0.21625868063259915, 0.23158828025576017, 0.25050325020092284, 0.26234453825273557, 0.27815075809941403, 0.2840255928163504, 0.29538174389127, 0.3024709062299716, 0.31163081544782983, 0.31482623605531806, 0.3214267709057472, 0.32616861776373907, 0.3294419865070044, 0.3326628955277997, 0.3376597901868304], "mAP_5_IoUs": [0.17012003671905898, 0.3232059636457904, 0.38109410971894525, 0.44241028950999123, 0.4808728972504786, 0.5127140568670016, 0.5419128179960654, 0.5663930451609224, 0.5832734730834288, 0.5975706160838133, 0.6132033169470681, 0.6255006394618063, 0.6368401245476842, 0.6467241306047469, 0.6535326659480124, 0.6570650515702687, 0.6659097461677799, 0.6687519956933933, 0.670962425892711, 0.678747320899578], "best_mAP_5_IoU": 0.678747320899578, "epoch_time": 2907.91686463356, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activeadam_5e-05_2_0_42.json <==
{"train_losses": [0.5346417427062988, 0.4306092858314514, 0.4337681233882904, 0.3567485213279724, 0.3620229661464691, 0.3261454403400421, 0.3174710273742676, 0.2655870318412781, 0.2736903727054596, 0.23003177344799042, 0.2477918416261673, 0.2062257081270218, 0.22471599280834198, 0.1924765557050705, 0.20046564936637878, 0.17561182379722595, 0.19329765439033508, 0.17302432656288147, 0.17630329728126526, 0.14897340536117554], "mAP_5_95_IoUs": [0.1709568547189744, 0.27667076069651814, 0.302552823254378, 0.34863547362703007, 0.3463840967533313, 0.35207695653049287, 0.3457049405858349, 0.3870790048583317, 0.3694279457394568, 0.3899791891847834, 0.391223654171078, 0.40155911409195044, 0.39364285457903614, 0.4002496795848386, 0.40957595747197173, 0.402854407525099, 0.4052810384212908, 0.40274902488699366, 0.41233673412470007, 0.40579173046479744], "mAP_5_IoUs": [0.4199397087612014, 0.5816586717000215, 0.6251486692520593, 0.658339554703672, 0.6603208421821511, 0.6550251239003448, 0.6523183186293431, 0.6854242288083988, 0.6718627766846967, 0.6780545996930208, 0.683878661668052, 0.6872497431223268, 0.6849223922915656, 0.6901518928346413, 0.698761166988274, 0.6837517724888427, 0.6891595122054038, 0.6830163191224139, 0.6856919581315074, 0.6793316962686747], "best_mAP_5_IoU": 0.698761166988274, "epoch_time": 3180.585355758667, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activeadam_5e-06_2_0_42.json <==
{"train_losses": [0.5566046833992004, 0.45622944831848145, 0.4716516137123108, 0.38782933354377747, 0.42907649278640747, 0.3323306441307068, 0.37607240676879883, 0.3044288158416748, 0.3389078676700592, 0.26097506284713745, 0.3009355068206787, 0.23649899661540985, 0.2689894139766693, 0.252792090177536, 0.20370936393737793, 0.23686163127422333, 0.18721841275691986, 0.21287257969379425, 0.17685160040855408, 0.19840538501739502], "mAP_5_95_IoUs": [0.17211535828551747, 0.2505687890937574, 0.27808313691869657, 0.31985562595586436, 0.3247436546472555, 0.35567547842716524, 0.35037944241860725, 0.37311833094901503, 0.3646089770707389, 0.3809161585455009, 0.372478082339071, 0.3854615967762655, 0.37565986220617054, 0.38533793987788945, 0.3923843486939015, 0.3824039883366823, 0.3910677671742631, 0.39213345187887944, 0.39473671831489154, 0.39863678367985794], "mAP_5_IoUs": [0.4379789297448797, 0.5640410845937078, 0.6115848222057977, 0.6551307058448007, 0.6685085000426756, 0.6875396250023925, 0.7004455291813576, 0.7071066814032614, 0.7102906990748965, 0.7119606984961178, 0.7142469101543767, 0.7155808334258746, 0.7172481851006153, 0.7222215102085723, 0.715861176610818, 0.719460905321054, 0.7146758950321376, 0.721437161715442, 0.7157046118564798, 0.7242352635499695], "best_mAP_5_IoU": 0.7242352635499695, "epoch_time": 5222.7860679626465, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activebelief_0.0001_2_0_42.json <==
{"train_losses": [0.5362498164176941, 0.4367064833641052, 0.4522177278995514, 0.37356439232826233, 0.39080753922462463, 0.3128482401371002, 0.32490304112434387, 0.27747488021850586, 0.28866127133369446, 0.24829041957855225, 0.25564756989479065, 0.21672800183296204, 0.22801434993743896, 0.1855427771806717, 0.20582084357738495, 0.1757960021495819, 0.1871120184659958, 0.1547914296388626, 0.16369149088859558, 0.144771009683609], "mAP_5_95_IoUs": [0.18311856066800147, 0.281082797550762, 0.3086684633986571, 0.3499594917620362, 0.35026570218192377, 0.37891592933520524, 0.3738210802739078, 0.397879082082093, 0.3658739740745954, 0.4013549487232334, 0.3898349527722518, 0.4061096067949307, 0.4078630890888046, 0.4118045408277025, 0.4122333874089529, 0.4175981942282879, 0.41121447003405365, 0.4129422839136619, 0.41864862126471514, 0.42398440253362046], "mAP_5_IoUs": [0.4589864786845627, 0.5936208758388845, 0.6292097777583249, 0.666847725469431, 0.6758836894775188, 0.6934665911114699, 0.6967655588723065, 0.7060441625777475, 0.6787185053320122, 0.7036217920764588, 0.7047502462324265, 0.7045092861128162, 0.7098282480157355, 0.7104802717427997, 0.7071621622372464, 0.7124037752611877, 0.7039902877583457, 0.7078055279876183, 0.712843397429127, 0.7190173121527063], "best_mAP_5_IoU": 0.7190173121527063, "epoch_time": 5092.1725652217865, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activebelief_0.0005_2_0_42.json <==
{"train_losses": [0.5625364780426025, 0.46643882989883423, 0.4797609746456146, 0.4252100884914398, 0.457058846950531, 0.3756275475025177, 0.3904447555541992, 0.3484761714935303, 0.3636711537837982, 0.33863505721092224, 0.34879061579704285, 0.3253704309463501, 0.3715212941169739, 0.3361285328865051, 0.34995147585868835, 0.3280513882637024, 0.36224597692489624, 0.37135711312294006, 0.38689297437667847, 0.3807332515716553], "mAP_5_95_IoUs": [0.12545334604395317, 0.2075502571196539, 0.24921458843954417, 0.2848401586371781, 0.29353347394189877, 0.3102377425826053, 0.31508229374637514, 0.3154862862912149, 0.3138428803873233, 0.33642397848528766, 0.3177599472520304, 0.3331917135979539, 0.3299976011914863, 0.33476145815511293, 0.31479422823977926, 0.33481877824978656, 0.32081541164309507, 0.31139571661178866, 0.3012332441532415, 0.30315869199220513], "mAP_5_IoUs": [0.3228932507374834, 0.46242759366114455, 0.5332781201804567, 0.5731981801174437, 0.5813294887458557, 0.597845442741498, 0.6057813484244844, 0.6019610076741322, 0.6018057615524224, 0.6262619407331984, 0.6063702263965924, 0.6201478721265046, 0.6125364723376818, 0.616375471649795, 0.5858504669653352, 0.6126626365038728, 0.5941908060731061, 0.5828136711570722, 0.5673153796965781, 0.568967802180885], "best_mAP_5_IoU": 0.6262619407331984, "epoch_time": 5123.436839342117, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activebelief_0.001_2_0_42.json <==
{"train_losses": [0.6144832968711853, 0.47222256660461426, 0.5225322246551514, 0.43486112356185913, 0.4846563935279846, 0.4017837643623352, 0.4764541983604431, 0.40500569343566895, 0.4709618091583252, 0.41919904947280884, 0.4788024425506592, 0.46336179971694946, 0.5020160675048828, 0.4641377031803131, 0.5141558051109314, 0.46138232946395874, 0.4685075879096985, 0.4394904673099518, 0.5088011026382446, 0.5938268899917603], "mAP_5_95_IoUs": [0.07922820462548157, 0.15712352585264072, 0.1763695789295371, 0.2198097777503736, 0.22318424490794508, 0.24507313983797244, 0.21597461412862676, 0.250315509727825, 0.22141247449689308, 0.22295764873096052, 0.18003769014640522, 0.1594712728994469, 0.14711737803160296, 0.13331799814454395, 0.13162870990950734, 0.12384296766503397, 0.11986994042431312, 0.15437583232210003, 0.013343142217263099, 0.0], "mAP_5_IoUs": [0.21336469166069733, 0.35914164550123684, 0.40466738827686355, 0.475063934847816, 0.47604062372354017, 0.5078301966971985, 0.46562999578198977, 0.5176306649297275, 0.46757326926354914, 0.4662933221926783, 0.3906054879222816, 0.3670839553449131, 0.33432658212545974, 0.3101973708681535, 0.3091820388506193, 0.29382917279288345, 0.28535255591495334, 0.3495416099843598, 0.03558609040036647, 0.0], "best_mAP_5_IoU": 0.5176306649297275, "epoch_time": 2823.040763616562, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activebelief_0.005_2_0_42.json <==
{"train_losses": [1.0029398722409923e+18, 38498962767872.0, 377708478464.0, 268118261760.0, 33902090240.0, 3243077271552.0, 30126282752.0, 3677947392.0, 6462111.0, 10451603.0, 19618812.0, 45183944.0, 5350267.5, 259911.46875, 64.9256820678711, 0.6857848763465881, 0.6986676454544067, 0.6880887746810913, 0.7032619118690491, 0.6934710741043091], "mAP_5_95_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "mAP_5_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "best_mAP_5_IoU": 0, "epoch_time": 4966.363414287567, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activebelief_0.01_2_0_42.json <==
{"train_losses": [1.097008846858681e+24, 3.2630503238060056e+23, 7.41908663151802e+23, 2.204282514160847e+23, 0.696744441986084, 0.6894614696502686, 0.7008630037307739, 0.6891579627990723, 0.6937441825866699, 0.6928052306175232, 0.6890522837638855, 0.6911666393280029, 0.6870900392532349, 0.6932666301727295, 0.6827757954597473, 0.6915005445480347, 0.6842378973960876, 0.6961534023284912, 0.6783112287521362, 0.692848801612854], "mAP_5_95_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "mAP_5_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "best_mAP_5_IoU": 0, "epoch_time": 2792.5898480415344, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activebelief_0.05_2_0_42.json <==
{"train_losses": [0.653785228729248, 0.5837004780769348, 0.6503360867500305, 0.580421507358551, 0.6762484312057495, 0.6291464567184448, 0.6887827515602112, 0.6354752779006958, 0.702825665473938, 0.6801770925521851, 0.7135248780250549, 0.6917058229446411, 0.7033284306526184, 0.6914651989936829, 0.7060544490814209, 0.6886374950408936, 0.6979649662971497, 0.6858483552932739, 0.7045378684997559, 0.6875497102737427], "mAP_5_95_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "mAP_5_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "best_mAP_5_IoU": 0, "epoch_time": 5058.06921172142, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activebelief_1e-05_2_0_42.json <==
{"train_losses": [0.5831643342971802, 0.46954503655433655, 0.5024625062942505, 0.4314417243003845, 0.4659763276576996, 0.388464093208313, 0.44249916076660156, 0.35688942670822144, 0.41493672132492065, 0.3349221348762512, 0.38390102982521057, 0.30844828486442566, 0.3506576418876648, 0.2777297794818878, 0.3286477327346802, 0.2502543330192566, 0.30607959628105164, 0.23368850350379944, 0.28680986166000366, 0.22357578575611115], "mAP_5_95_IoUs": [0.11826926548979319, 0.20850384380263198, 0.24503512625188778, 0.2816757205684927, 0.29071672968894846, 0.3227053800997036, 0.32486087252116214, 0.348127047562812, 0.3435051617433, 0.3620423635648029, 0.35560572601452317, 0.36838537001709515, 0.36284943755849597, 0.37714393198667073, 0.36929132297594736, 0.37954921391390506, 0.37421009587543247, 0.3851758706305838, 0.37828757948894187, 0.38713774304638193], "mAP_5_IoUs": [0.33752645494912586, 0.5031337439371183, 0.5573748592643162, 0.6059683511838254, 0.6271816605210346, 0.6498182262103872, 0.6660830356050667, 0.6766948460073313, 0.6860742247407186, 0.69091745329041, 0.6985066580168883, 0.6979443287751693, 0.7045893985561704, 0.7084786579222516, 0.709143024363438, 0.7091102297912887, 0.7100072064829583, 0.7116089772002011, 0.713324677525873, 0.7133787362759396], "best_mAP_5_IoU": 0.7133787362759396, "epoch_time": 4921.796494722366, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activebelief_1e-06_2_0_42.json <==
{"train_losses": [0.6436278820037842, 0.5262290239334106, 0.5867595076560974, 0.5210651159286499, 0.567940890789032, 0.4879222810268402, 0.5629202723503113, 0.4808472990989685, 0.5352091789245605, 0.46050968766212463, 0.527201771736145, 0.4513707160949707, 0.5065344572067261, 0.44374901056289673, 0.4950438439846039, 0.4226558804512024, 0.4814196228981018, 0.41281500458717346, 0.47956085205078125, 0.40070635080337524], "mAP_5_95_IoUs": [0.0060152462193971985, 0.02651320638788702, 0.053167388347644465, 0.08124694247972127, 0.09991412346838949, 0.1249129481372438, 0.13706466511188664, 0.16180017477650543, 0.1642411341368681, 0.18951297906258083, 0.19248980178891908, 0.2145192451573935, 0.21591225991793245, 0.23048625607170614, 0.23275851607481648, 0.2476115875181475, 0.24902303968744716, 0.2616251295519003, 0.26432308715221314, 0.2724245545641011], "mAP_5_IoUs": [0.02305787338494766, 0.09390916765828572, 0.17257758902081777, 0.24499134875767, 0.29204945430210605, 0.3423185997500951, 0.3715863645001104, 0.4158641522040873, 0.4265071648931138, 0.4664260219628489, 0.4778220652944655, 0.508339954508871, 0.5142772122137702, 0.534257160737658, 0.538528461000783, 0.559059538540457, 0.5634912118051101, 0.5786443747866272, 0.5878440015888091, 0.5961357002401239], "best_mAP_5_IoU": 0.5961357002401239, "epoch_time": 5043.730237483978, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activebelief_5e-05_2_0_42.json <==
{"train_losses": [0.5470107197761536, 0.44116535782814026, 0.45638808608055115, 0.3865872323513031, 0.39582565426826477, 0.3405483365058899, 0.34522658586502075, 0.28263264894485474, 0.30765125155448914, 0.2510007321834564, 0.2784889340400696, 0.22719299793243408, 0.25200939178466797, 0.1970260590314865, 0.22073431313037872, 0.1780707836151123, 0.20543797314167023, 0.15894369781017303, 0.17936192452907562, 0.1516963541507721], "mAP_5_95_IoUs": [0.1827399645711872, 0.2913792454358238, 0.28786432532977296, 0.3499450374035224, 0.3448313398724083, 0.37737336853185766, 0.37096377846128953, 0.3890484229266528, 0.3780463517666967, 0.3963877511450766, 0.38238368179989457, 0.40125166706082194, 0.38884066889847124, 0.4118303170094528, 0.4017832097652313, 0.4165667224097316, 0.40445946754816103, 0.4185734209927757, 0.4067572131158785, 0.41150484266858384], "mAP_5_IoUs": [0.4712265943394047, 0.6154164244939309, 0.6225257877871312, 0.6789964910649623, 0.6819756999509526, 0.7023659796622468, 0.7061702490767776, 0.7086034491422424, 0.7066034411760127, 0.7071731053865816, 0.7031036042789148, 0.7109447585510599, 0.7125603341930282, 0.7201018230474341, 0.7173098913375956, 0.7240881568450221, 0.7182641308016682, 0.7251504207917893, 0.723232810740161, 0.715097414324724], "best_mAP_5_IoU": 0.7251504207917893, "epoch_time": 2874.0278306007385, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activebelief_5e-06_2_0_42.json <==
{"train_losses": [0.5955062508583069, 0.4946044981479645, 0.5357755422592163, 0.44207102060317993, 0.497952938079834, 0.4294375479221344, 0.4857355058193207, 0.3965957462787628, 0.44991883635520935, 0.3745144009590149, 0.4219854772090912, 0.3487074077129364, 0.3987806439399719, 0.33383914828300476, 0.38842806220054626, 0.3202360272407532, 0.3650020360946655, 0.2969522178173065, 0.3509479761123657, 0.2916732430458069], "mAP_5_95_IoUs": [0.07395191760983598, 0.15361127560678914, 0.18299613357614797, 0.2280254313542804, 0.24476247095671233, 0.27489059508394315, 0.2798575651060743, 0.3040308617125164, 0.30480411194761187, 0.3216972738870756, 0.32442916809104655, 0.3404334559651366, 0.3337521383668762, 0.3491116893801416, 0.34507898987292873, 0.358528905623194, 0.3534159355784259, 0.3622357629436245, 0.358596676516123, 0.3667052750288274], "mAP_5_IoUs": [0.22789785576388574, 0.4047267992820106, 0.46414871174099015, 0.5302659557823324, 0.5607897191269547, 0.5984525444112792, 0.6061652811819561, 0.6345807521928238, 0.6399185214636649, 0.6577896593582264, 0.6632038390530199, 0.6784296631708475, 0.6805954362890678, 0.6889320790576599, 0.6930838705321988, 0.6951962023325557, 0.6989435850630256, 0.6974631586515412, 0.7043317030872661, 0.7019089003507019], "best_mAP_5_IoU": 0.7043317030872661, "epoch_time": 2862.6123485565186, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activesgd_0.0001_2_0_42.json <==
{"train_losses": [0.6068999767303467, 0.4843897819519043, 0.555026650428772, 0.4750188887119293, 0.518942654132843, 0.4434095323085785, 0.5029535293579102, 0.42468562722206116, 0.4841670095920563, 0.3935733735561371, 0.4633461833000183, 0.3778429329395294, 0.43289536237716675, 0.35815078020095825, 0.4179357588291168, 0.33764347434043884, 0.3937913775444031, 0.32168594002723694, 0.37601765990257263, 0.31236541271209717], "mAP_5_95_IoUs": [0.05347870535805031, 0.13377881303210426, 0.16146645263626164, 0.21198795416922508, 0.22413951183022987, 0.2607643887956153, 0.26610937819911773, 0.2906303199584049, 0.2918444394588959, 0.31194963385207036, 0.31160517708618923, 0.3298055493271064, 0.326784517730589, 0.3386120362437022, 0.33832811719949596, 0.34954317366638876, 0.34618648121922047, 0.354581188487862, 0.3537619537359389, 0.3588274232608481], "mAP_5_IoUs": [0.17696090752797025, 0.3625442856190027, 0.4240366187870319, 0.5052137218782836, 0.5305325459183318, 0.5770132002073681, 0.5865026281358116, 0.6137889533429008, 0.6232640003732648, 0.6419439918162667, 0.6492552234874762, 0.6637305400465335, 0.664158327597928, 0.6751507074348865, 0.6800836083390597, 0.6851139844750214, 0.6894395930213573, 0.6934195088842131, 0.6960126151398823, 0.6984226158014287], "best_mAP_5_IoU": 0.6984226158014287, "epoch_time": 5014.233902931213, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activesgd_0.0005_2_0_42.json <==
{"train_losses": [0.5500901937484741, 0.4574407935142517, 0.4852839410305023, 0.40671825408935547, 0.4386252462863922, 0.3678269386291504, 0.40546947717666626, 0.31827443838119507, 0.3601531386375427, 0.2949731945991516, 0.33033233880996704, 0.2690872550010681, 0.29720786213874817, 0.24312321841716766, 0.27606001496315, 0.21598561108112335, 0.25179964303970337, 0.20765681564807892, 0.2328946590423584, 0.186682790517807], "mAP_5_95_IoUs": [0.1663831654316051, 0.2554883293761835, 0.27049667165026875, 0.32365023753568406, 0.31554241631706215, 0.3558799016389099, 0.34468541404227004, 0.3772314558884349, 0.3639414585337715, 0.3810731645798122, 0.37087285573787737, 0.38408339273364606, 0.3798014821024291, 0.3958928180576605, 0.38712917974626915, 0.3988343525763225, 0.38901338912825884, 0.39629876057108676, 0.39020590471309763, 0.40401235379491013], "mAP_5_IoUs": [0.4323726479843212, 0.567270573511376, 0.6044834981116387, 0.6519803024882258, 0.6611136564841054, 0.6894555558380466, 0.6907671493520996, 0.7077437408125284, 0.7096402433139359, 0.7106613657838032, 0.7106106977956517, 0.7087720470674149, 0.7155992028713548, 0.7203319458284724, 0.7188398711523992, 0.7203679707429251, 0.716837728317529, 0.719950104756826, 0.7195898327852606, 0.7207816585392177], "best_mAP_5_IoU": 0.7207816585392177, "epoch_time": 2795.3568201065063, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activesgd_0.001_2_0_42.json <==
{"train_losses": [0.5580655932426453, 0.4432005286216736, 0.4702063202857971, 0.3884177803993225, 0.40271201729774475, 0.3329728841781616, 0.37075144052505493, 0.2913711667060852, 0.32288578152656555, 0.2538304328918457, 0.30096951127052307, 0.23520410060882568, 0.2636375427246094, 0.20227964222431183, 0.23583677411079407, 0.1952475607395172, 0.22109051048755646, 0.17214901745319366, 0.20786254107952118, 0.15297900140285492], "mAP_5_95_IoUs": [0.18783099804621653, 0.28814577150046816, 0.291223451250072, 0.3443922963591401, 0.328624841699188, 0.3737535440281769, 0.3630525816613827, 0.38312190913628247, 0.37970582833783684, 0.39110947413769653, 0.36175968032114186, 0.40109885759112784, 0.37878293652905837, 0.4028150476634734, 0.3906150759317585, 0.40681878807411953, 0.39845386543234385, 0.4101242565730072, 0.39735421888204403, 0.41011247150628033], "mAP_5_IoUs": [0.4731039258309845, 0.6089344002330324, 0.6286476394321105, 0.6740268966144484, 0.6699710292093753, 0.7016554605527957, 0.7004806401379678, 0.7031943106949639, 0.7146827394423797, 0.7122240927982104, 0.6940647886089901, 0.7162643844781876, 0.7077334486362726, 0.7247173827722609, 0.7168628051494543, 0.7214514877444792, 0.7202868339889248, 0.722361217353494, 0.7179474197405796, 0.7224072735626945], "best_mAP_5_IoU": 0.7247173827722609, "epoch_time": 5024.791551113129, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activesgd_0.005_2_0_42.json <==
{"train_losses": [0.5532261729240417, 0.4252638816833496, 0.44286251068115234, 0.3617720901966095, 0.37936562299728394, 0.31846797466278076, 0.3334727883338928, 0.28889328241348267, 0.29522910714149475, 0.24838709831237793, 0.26608115434646606, 0.2258937656879425, 0.23830661177635193, 0.19801361858844757, 0.2029428780078888, 0.17578887939453125, 0.2094438523054123, 0.15917575359344482, 0.17744390666484833, 0.1468234360218048], "mAP_5_95_IoUs": [0.17267519100210577, 0.28227532428013447, 0.2925078365513145, 0.3404770411573407, 0.32321587482684855, 0.360898616491949, 0.35558846643998276, 0.3767655893757023, 0.37385932309032716, 0.3872630666116005, 0.37660929225857503, 0.3889073530157037, 0.3924739214444634, 0.4068468578785748, 0.4032259741711769, 0.4102289973826292, 0.4020182067495145, 0.4126642638931776, 0.41219237899324046, 0.4118289210024412], "mAP_5_IoUs": [0.4292162044755737, 0.586169128231184, 0.5999213580716022, 0.6579718664989073, 0.648354124038932, 0.6725006095733952, 0.6750880714741662, 0.6869021326610819, 0.6875140036195307, 0.6925087148960245, 0.6841976569311834, 0.6909024622599751, 0.7019470637206023, 0.7014485648605692, 0.7078524058635391, 0.6992543669338805, 0.6911637198762671, 0.7024883786012073, 0.700981056196625, 0.6971054541100812], "best_mAP_5_IoU": 0.7078524058635391, "epoch_time": 5072.060475826263, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activesgd_0.01_2_0_42.json <==
{"train_losses": [0.5672189593315125, 0.44821634888648987, 0.46018630266189575, 0.40552598237991333, 0.4077543616294861, 0.374430388212204, 0.38576021790504456, 0.3149665892124176, 0.3260422348976135, 0.28876882791519165, 0.30262085795402527, 0.29478031396865845, 0.30594179034233093, 0.2470816671848297, 0.27181297540664673, 0.2377774715423584, 0.2619478106498718, 0.22202014923095703, 0.2545357346534729, 0.2295440435409546], "mAP_5_95_IoUs": [0.14266422342202106, 0.24368709954728324, 0.2558603198871, 0.2986262100723343, 0.3105706594356855, 0.3297201226557857, 0.3107317122656462, 0.348342857319281, 0.3406030224040329, 0.3637123911231122, 0.3321191549419076, 0.3632578329079083, 0.35359372865251687, 0.36898664907343814, 0.3709243184091169, 0.3652484330413943, 0.37145364854524016, 0.3772128222899099, 0.3690815630084911, 0.346134087044312], "mAP_5_IoUs": [0.36692376029625956, 0.5386204038541604, 0.5564330302715692, 0.5918474195224818, 0.6251425945191622, 0.6281450724910684, 0.6074963693237914, 0.6499129529972745, 0.644441715660586, 0.6584350202544417, 0.6236045728682844, 0.6510812830161887, 0.6484839321947, 0.6501919440470053, 0.6594798479425523, 0.6430473458773804, 0.6641727682944939, 0.6601367245390795, 0.6512488925307897, 0.6198367997325211], "best_mAP_5_IoU": 0.6641727682944939, "epoch_time": 4992.958856582642, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activesgd_1e-05_2_0_42.json <==
{"train_losses": [0.633139967918396, 0.6100370287895203, 0.6478253602981567, 0.5422045588493347, 0.61418616771698, 0.5304685235023499, 0.601535439491272, 0.4972401559352875, 0.5858742594718933, 0.5042699575424194, 0.5806769728660583, 0.48223599791526794, 0.5718485116958618, 0.4717809557914734, 0.5456099510192871, 0.46662434935569763, 0.5368360877037048, 0.46018606424331665, 0.5234991312026978, 0.4544202387332916], "mAP_5_95_IoUs": [0.0009632456650365296, 0.0032238470533078397, 0.008169878937770828, 0.01656499883968218, 0.03215540971194993, 0.04659738715550499, 0.06018666025829462, 0.07689413332933248, 0.08794754527848005, 0.10731064366445926, 0.11473106581254279, 0.13341876333686437, 0.1369587229966391, 0.15454891021991138, 0.1568944460386922, 0.17151266803546295, 0.17280410009955735, 0.1913720838108016, 0.1896282573806765, 0.2043026566289514], "mAP_5_IoUs": [0.004495276803765009, 0.012869129234848066, 0.03010756186051692, 0.060881854931035734, 0.11205675598880188, 0.15170347569238582, 0.19435169064137142, 0.23370187562401912, 0.26320589261742366, 0.3081070721184563, 0.3256710193480979, 0.36356021009234396, 0.37982154614281516, 0.40420862610384306, 0.4172602903878463, 0.43727041192036886, 0.45185923402752526, 0.4727596554501786, 0.4754554893548341, 0.4951091691480964], "best_mAP_5_IoU": 0.4951091691480964, "epoch_time": 4987.322015047073, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activesgd_1e-06_2_0_42.json <==
{"train_losses": [0.6417099833488464, 0.6302133798599243, 0.6018255949020386, 0.6065109372138977, 0.5947200655937195, 0.6060043573379517, 0.5921880602836609, 0.6223659515380859, 0.609978199005127, 0.6488584876060486, 0.6101514101028442, 0.6420043110847473, 0.6142388582229614, 0.6541780233383179, 0.6158871054649353, 0.6624166965484619, 0.5838644504547119, 0.6556698679924011, 0.5657578706741333, 0.6494364738464355], "mAP_5_95_IoUs": [4.9027516028116474e-05, 0.0002253998567238781, 0.00028972632340841146, 0.00040566428875693435, 0.0006251220855819982, 0.0009733279652909528, 0.0008334704097943387, 0.0009473416113285672, 0.0011750741443931501, 0.0013203648999863063, 0.001854632885980128, 0.0019744987957134026, 0.0026269891840264743, 0.003048122411673976, 0.0038833257666257364, 0.005057239097021779, 0.0058613526292457495, 0.007210402513045197, 0.008622551176360961, 0.010872646102780005], "mAP_5_IoUs": [0.00018922652735090027, 0.0010798785326723219, 0.0013397639025939463, 0.0018244585807550054, 0.0027695593688055855, 0.0031905887523057406, 0.0038510427053605563, 0.004369091235279331, 0.00501130423088954, 0.005521264992444121, 0.0073028195260003564, 0.00861756336512378, 0.011067015676058353, 0.012579051273479025, 0.015379422403823747, 0.01848928964423306, 0.022169178352297914, 0.0266032298670166, 0.03244471312383515, 0.04144730776654354], "best_mAP_5_IoU": 0.04144730776654354, "epoch_time": 5045.738932132721, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activesgd_5e-05_2_0_42.json <==
{"train_losses": [0.6193231344223022, 0.5048186182975769, 0.5891580581665039, 0.4842448830604553, 0.5480143427848816, 0.4733341336250305, 0.5266419649124146, 0.4471530020236969, 0.5163605213165283, 0.4290951192378998, 0.4969998300075531, 0.42022380232810974, 0.489371120929718, 0.40267127752304077, 0.47550660371780396, 0.39159873127937317, 0.457024484872818, 0.3812310993671417, 0.44434577226638794, 0.3658826947212219], "mAP_5_95_IoUs": [0.019134653699172943, 0.06963302033089877, 0.10479905554500059, 0.14642184405060213, 0.15609661356235477, 0.19209576531383651, 0.20110455033357252, 0.2311351719079165, 0.22944537856146938, 0.25957135171467777, 0.25484231488685305, 0.27834717556895255, 0.2770460260610751, 0.29775274162474896, 0.2945669145440821, 0.30972664442198594, 0.30732400133821514, 0.32284117024200804, 0.3195853272918546, 0.3309130489080215], "mAP_5_IoUs": [0.06876476871900324, 0.21478023639195953, 0.30711929085380646, 0.3869825844244724, 0.41702997196282393, 0.46920062573287613, 0.4917114181931312, 0.5335204585774843, 0.5355342559536236, 0.575420313182648, 0.5688983204760811, 0.6016467654289422, 0.6018985684484884, 0.6277273658788344, 0.6258397092993412, 0.6415134224311135, 0.641561539803308, 0.6573099764350363, 0.656870222916154, 0.6662823606484977], "best_mAP_5_IoU": 0.6662823606484977, "epoch_time": 5045.392553806305, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/activesgd_5e-06_2_0_42.json <==
{"train_losses": [0.5871049165725708, 0.60238116979599, 0.6360295414924622, 0.6088815927505493, 0.6555649042129517, 0.5691168308258057, 0.6375066041946411, 0.5490061044692993, 0.6090315580368042, 0.5226872563362122, 0.6052936911582947, 0.5212296843528748, 0.5945149660110474, 0.5024229884147644, 0.5848590135574341, 0.4959696829319, 0.5882564187049866, 0.4841587543487549, 0.5769903659820557, 0.47752946615219116], "mAP_5_95_IoUs": [0.000499155408061207, 0.000981476240507813, 0.0018618302030806292, 0.003497423261298651, 0.006201219768462827, 0.00989494704444427, 0.017685919221931565, 0.023053809554770974, 0.034855168826990406, 0.043375928119038176, 0.05278987193855475, 0.06337454510647829, 0.07075355780611796, 0.0856317752483949, 0.09079299455007996, 0.10487173139944096, 0.1087335409532903, 0.12341337910541474, 0.12392706019587171, 0.13916353092556635], "mAP_5_IoUs": [0.002294433435350691, 0.004366727655688428, 0.00772862683446052, 0.014319242103353034, 0.023059233739153126, 0.03833526540113057, 0.06523021346543438, 0.08243238790403667, 0.12046669808321195, 0.14497611287533635, 0.17493821506253882, 0.19844604156830303, 0.2227705493376119, 0.25602676278318753, 0.2755226761123283, 0.30100827978730654, 0.31490086275213625, 0.34089927792901964, 0.3482925414354819, 0.3773712235706549], "best_mAP_5_IoU": 0.3773712235706549, "epoch_time": 2867.9191629886627, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adabelief_0.0001_2_0_42.json <==
{"train_losses": [0.5242016315460205, 0.429206520318985, 0.43682733178138733, 0.3823246657848358, 0.3683128356933594, 0.3348103165626526, 0.32983118295669556, 0.27969735860824585, 0.3001791834831238, 0.2550821006298065, 0.26573413610458374, 0.21301598846912384, 0.24811682105064392, 0.20198743045330048, 0.22071869671344757, 0.1860588937997818, 0.1949857771396637, 0.16479477286338806, 0.18951556086540222, 0.14975836873054504], "mAP_5_95_IoUs": [0.17656145320070732, 0.29576966616802963, 0.30537827953925784, 0.355119489683569, 0.335039172754859, 0.37377798917570204, 0.36041683030471544, 0.3933761931203834, 0.37602116825064735, 0.40141850505324095, 0.37447075336377916, 0.4071209552819107, 0.3895620712202378, 0.40640199102648156, 0.3977575567252455, 0.41757049410316466, 0.4041683138447177, 0.408333173403481, 0.40818310714091594, 0.4079222765325258], "mAP_5_IoUs": [0.44664397062536676, 0.6127981713885701, 0.6254937378013322, 0.6733837318661322, 0.65907072603388, 0.6924039205163625, 0.681932702892264, 0.7046147275247395, 0.688792891293648, 0.7051136177801952, 0.6906938456071627, 0.7089831068330964, 0.7039558399756759, 0.7011414094422885, 0.7015743140201758, 0.7157306988174439, 0.707576479331512, 0.7019317655426957, 0.7118590492929069, 0.7048568936887277], "best_mAP_5_IoU": 0.7157306988174439, "epoch_time": 2826.328868865967, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adabelief_0.0005_2_0_42.json <==
{"train_losses": [0.5780791640281677, 0.4602453112602234, 0.5055991411209106, 0.4061970114707947, 0.423257052898407, 0.37257063388824463, 0.3954559564590454, 0.3557283878326416, 0.3865204155445099, 0.3378538489341736, 0.3856239914894104, 0.344306617975235, 0.3695976138114929, 0.3636779189109802, 0.3610847592353821, 0.34021705389022827, 0.38780444860458374, 0.35667115449905396, 0.3877254128456116, 0.37084633111953735], "mAP_5_95_IoUs": [0.11505604219462598, 0.20863849199556025, 0.24281393552992253, 0.2886028025269232, 0.28867493713998954, 0.3212500747397417, 0.2857001052331642, 0.31791558377347334, 0.3046654503582344, 0.3319263577940285, 0.31710059716042416, 0.3275855695074924, 0.3006282404996105, 0.3187691623599165, 0.3087791216484445, 0.3069427192025642, 0.29223063021215046, 0.31006078268179366, 0.27695749043084417, 0.30128889987105023], "mAP_5_IoUs": [0.2950878757297609, 0.46390668314629907, 0.5153132225257951, 0.581473003737528, 0.582893003401131, 0.6109437824741849, 0.5771601996540623, 0.5964608482275147, 0.5952834666969518, 0.6170853876638737, 0.6049245471454671, 0.6116008991016605, 0.5805622340155506, 0.6008190066757872, 0.5893546308306647, 0.5862546846035925, 0.5590310918580031, 0.5827892553759109, 0.5360438444834815, 0.5740508208972722], "best_mAP_5_IoU": 0.6170853876638737, "epoch_time": 4692.519445180893, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adabelief_0.001_2_0_42.json <==
{"train_losses": [0.6096821427345276, 0.4737304747104645, 0.5129784345626831, 0.4218783974647522, 0.49569597840309143, 0.4103143811225891, 0.46963390707969666, 0.4155588150024414, 0.4652939438819885, 0.40580877661705017, 0.47809043526649475, 0.4275550842285156, 0.4983099102973938, 0.4818880558013916, 0.516550600528717, 0.4527982771396637, 0.4799984097480774, 0.45506197214126587, 0.48805999755859375, 0.45388299226760864], "mAP_5_95_IoUs": [0.07247855677038716, 0.1568649180438128, 0.1709356623884603, 0.21765999918884923, 0.2018114230984288, 0.2406503432144743, 0.21906478019289813, 0.24072139181326796, 0.22485823989324596, 0.22967290784745714, 0.20402980377421553, 0.17799201738887316, 0.16328659630027662, 0.15694436745598603, 0.1048347333209106, 0.1435627364899457, 0.1269126248251603, 0.1375417049041245, 0.13270990668026497, 0.14897032133741578], "mAP_5_IoUs": [0.20363762190379184, 0.3638213788407904, 0.40185785996876466, 0.4763794059438353, 0.4478191868676113, 0.500397259227394, 0.45978796952603285, 0.5029698573674244, 0.4779689924739703, 0.48268798585774586, 0.435629852892873, 0.3951499612023003, 0.36538127958592365, 0.3629778898310593, 0.251280821286072, 0.3339143979930799, 0.29946230759165304, 0.3234067447965777, 0.31595131802761606, 0.3449536567544915], "best_mAP_5_IoU": 0.5029698573674244, "epoch_time": 5052.472259283066, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adabelief_0.005_2_0_42.json <==
{"train_losses": [41985363968.0, 1293238272.0, 1793039360.0, 23259959296.0, 288519520.0, 906118336.0, 26842094.0, 29679900.0, 32437088.0, 2847719.0, 36045108.0, 10864.2255859375, 13.92137622833252, 4.239968299865723, 3.251502275466919, 1.7560088634490967, 1.0958811044692993, 0.7077367305755615, 0.686498761177063, 0.7079680562019348], "mAP_5_95_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "mAP_5_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "best_mAP_5_IoU": 0, "epoch_time": 2672.136869907379, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adabelief_0.01_2_0_42.json <==
{"train_losses": [0.6964693665504456, 0.6924875974655151, 0.6972073912620544, 0.6932810544967651, 0.6969836354255676, 0.6928470730781555, 0.6967231035232544, 0.6930428743362427, 0.6970097422599792, 0.6926885843276978, 0.6969572305679321, 0.6933939456939697, 0.6971770524978638, 0.692872166633606, 0.6971153020858765, 0.6934086084365845, 0.6963530778884888, 0.6926892995834351, 0.6969699859619141, 0.6921650767326355], "mAP_5_95_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "mAP_5_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "best_mAP_5_IoU": 0, "epoch_time": 2662.478632211685, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adabelief_0.05_2_0_42.json <==
{"train_losses": [3.0832137149630116e+28, 0.5782116651535034, 3.083326107285304e+28, 0.579065203666687, 3.083334371426649e+28, 0.5784391164779663, 3.0832000201002113e+28, 0.5787225961685181, 3.0832056869399907e+28, 0.5785890817642212, 3.08320450634837e+28, 0.5784780383110046, 3.083199547863563e+28, 0.5788034200668335, 3.0832007284551837e+28, 0.5784569978713989, 3.083216312264577e+28, 0.5789430737495422, 3.0832156039096047e+28, 0.5786085724830627], "mAP_5_95_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "mAP_5_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "best_mAP_5_IoU": 0, "epoch_time": 2654.4894349575043, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adabelief_1e-05_2_0_42.json <==
{"train_losses": [0.5679012537002563, 0.4685744345188141, 0.5146675705909729, 0.4370075762271881, 0.4658239781856537, 0.3861202299594879, 0.44687604904174805, 0.36393460631370544, 0.42004886269569397, 0.34194859862327576, 0.40122190117836, 0.32157132029533386, 0.3687220811843872, 0.29507043957710266, 0.34964078664779663, 0.27325743436813354, 0.33364349603652954, 0.26285624504089355, 0.3084232807159424, 0.2397812306880951], "mAP_5_95_IoUs": [0.1166366025606252, 0.20826704389866058, 0.24271719746600043, 0.28259516724578915, 0.2936514269256078, 0.31819856811188063, 0.31834698909320247, 0.34013819213808455, 0.332858854950379, 0.352666148345079, 0.34390982365513834, 0.3621109191547323, 0.35517181090724403, 0.36895025598773884, 0.36118273723308586, 0.3729777570148391, 0.3574504723969989, 0.37529859237195434, 0.3646694387968083, 0.37568958569099553], "mAP_5_IoUs": [0.3371210303198105, 0.5008686275459586, 0.5553575617509181, 0.6051381599336967, 0.6237270860289993, 0.6446096757146004, 0.6547505645250958, 0.6743014018133128, 0.6790919269644871, 0.684326302566376, 0.6903616667742409, 0.6929291518606954, 0.7008358603821676, 0.7001067216569771, 0.7026884251713753, 0.7048908073293366, 0.6983955390928402, 0.7063922408464061, 0.7074236296779088, 0.7073865093470715], "best_mAP_5_IoU": 0.7074236296779088, "epoch_time": 5018.26518535614, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adabelief_1e-06_2_0_42.json <==
{"train_losses": [0.6539908051490784, 0.5272586941719055, 0.5948773622512817, 0.5190747976303101, 0.5807930827140808, 0.49573683738708496, 0.5542666912078857, 0.4861324429512024, 0.5384631752967834, 0.4682196080684662, 0.5267269611358643, 0.4576965272426605, 0.5153167247772217, 0.45144423842430115, 0.5062905550003052, 0.4479752480983734, 0.49775686860084534, 0.44060420989990234, 0.4998771548271179, 0.4310460686683655], "mAP_5_95_IoUs": [0.005836703959948983, 0.02716111704601369, 0.052643114799993465, 0.08018468971892212, 0.09698593728960905, 0.1172726491603793, 0.12837499476735217, 0.14903803184538986, 0.1537263600165532, 0.17104286515078626, 0.17017473401645383, 0.19081212866597946, 0.18862850929376643, 0.20730500696024876, 0.20680894845369893, 0.21964771483085643, 0.2196938099448519, 0.2330975703422047, 0.22910758562539568, 0.2413069048582294], "mAP_5_IoUs": [0.0222613542475583, 0.09522553075200597, 0.17085991764265135, 0.2397879432118812, 0.2836597132826895, 0.3275018709538719, 0.3541828185659788, 0.39388955626837857, 0.40416644469806395, 0.43241460076451804, 0.4388833239320993, 0.4701236255317203, 0.47243235214183193, 0.49545616551691385, 0.500591534602351, 0.51725196656148, 0.5192546380121205, 0.5362642171520947, 0.534063601978232, 0.5503477317674381], "best_mAP_5_IoU": 0.5503477317674381, "epoch_time": 2843.3657245635986, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adabelief_5e-05_2_0_42.json <==
{"train_losses": [0.5532412528991699, 0.4438173174858093, 0.448718786239624, 0.3662061095237732, 0.39293354749679565, 0.32673779129981995, 0.340389221906662, 0.2752435803413391, 0.3066868782043457, 0.24648432433605194, 0.27920520305633545, 0.22607681155204773, 0.25384777784347534, 0.2048249989748001, 0.23184779286384583, 0.19735315442085266, 0.21377423405647278, 0.17618612945079803, 0.1991107165813446, 0.16151545941829681], "mAP_5_95_IoUs": [0.1830967704912094, 0.2916813335082321, 0.29616466244215606, 0.3526955951329626, 0.3419236739475777, 0.370879776345409, 0.36535761508936276, 0.3838285522668901, 0.3730960921641706, 0.3985626067769092, 0.3821510478390681, 0.3968628446505083, 0.3910829020801234, 0.39623984532445433, 0.39467300976586384, 0.4054914809664663, 0.3989539235496057, 0.4097173321271425, 0.3955856046607427, 0.4029361276414938], "mAP_5_IoUs": [0.47035294169834946, 0.6158952481290683, 0.6329722428575256, 0.6779705247777287, 0.6761707924561888, 0.6921166467151179, 0.7008814980066934, 0.7044683612795218, 0.6974358044391067, 0.7157308973803681, 0.7041178713210462, 0.7132692269225964, 0.7106746458707826, 0.7160872040970695, 0.7139619024238647, 0.7152704910746495, 0.713581431999432, 0.7190216601787869, 0.7128114887257047, 0.7092805743862027], "best_mAP_5_IoU": 0.7190216601787869, "epoch_time": 5061.755974531174, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adabelief_5e-06_2_0_42.json <==
{"train_losses": [0.6013683080673218, 0.47950583696365356, 0.5354005098342896, 0.4593825936317444, 0.49997225403785706, 0.42461293935775757, 0.47917479276657104, 0.40976256132125854, 0.4535158574581146, 0.3802211284637451, 0.4376751482486725, 0.35950911045074463, 0.4187747538089752, 0.34770864248275757, 0.40878352522850037, 0.3352997601032257, 0.3984813690185547, 0.32210975885391235, 0.3806537985801697, 0.3115556240081787], "mAP_5_95_IoUs": [0.07343876180425288, 0.1509247429574422, 0.18249325131985306, 0.22759023967682168, 0.2427382875880092, 0.26685458434340614, 0.27544353197009647, 0.2925556244356723, 0.29710164048301657, 0.3110201808166446, 0.3117083517302266, 0.32157501598779503, 0.32328475702289083, 0.33363389303137964, 0.32885747507703555, 0.341487582106248, 0.3354829610408676, 0.34415458282708994, 0.3402794209099198, 0.3496817616811114], "mAP_5_IoUs": [0.22860240763946788, 0.39995554266880323, 0.46227426722091375, 0.531849842028231, 0.5545921709137629, 0.5896786050419583, 0.6030808166518722, 0.6225713153655583, 0.6300214431716638, 0.6444199289024366, 0.6496360422004903, 0.655663601135224, 0.6663707213374322, 0.670335628228854, 0.6759069894611891, 0.6813200241372546, 0.6818954862090897, 0.6863964028888829, 0.6890510291975842, 0.6864458232366392], "best_mAP_5_IoU": 0.6890510291975842, "epoch_time": 4962.6608946323395, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adamw_0.0001_2_0_42.json <==
{"train_losses": [0.5738754868507385, 0.45985326170921326, 0.4573393762111664, 0.3990263342857361, 0.4086886942386627, 0.33776000142097473, 0.35451024770736694, 0.32259443402290344, 0.3414240777492523, 0.31766870617866516, 0.3047437071800232, 0.31082382798194885, 0.28751179575920105, 0.2999870479106903, 0.297582745552063, 0.31771939992904663, 0.2850487232208252, 0.31421834230422974, 0.2655901610851288, 0.30440983176231384], "mAP_5_95_IoUs": [0.13849526021049582, 0.23520823047095174, 0.26570954707784605, 0.3082440927874662, 0.29647179977122046, 0.33327965470001286, 0.3308201186297443, 0.33932887125044914, 0.3317183806464776, 0.346560304095165, 0.3488537729418219, 0.31962699571298475, 0.34559149436695197, 0.33708465851920905, 0.3404674139811691, 0.35279791990041426, 0.34006841553063377, 0.3408396360853981, 0.34903598323655277, 0.35056309747863446], "mAP_5_IoUs": [0.34931910437043634, 0.5017188568719655, 0.5433740733309509, 0.6022651370624721, 0.5885143346012213, 0.6305208983684935, 0.6219374968612997, 0.6259638985031244, 0.6184993296757372, 0.6306184836905371, 0.6280550433057381, 0.5909623969069688, 0.6279257708279804, 0.6193701710498232, 0.6116138150186453, 0.6332751868891213, 0.6254893615953233, 0.6146463980757598, 0.6315651092506397, 0.6289883060234284], "best_mAP_5_IoU": 0.6332751868891213, "epoch_time": 4698.634304285049, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adamw_0.0005_2_0_42.json <==
{"train_losses": [0.6260611414909363, 0.5048739910125732, 0.5961145162582397, 0.5298784971237183, 0.5712434649467468, 0.516070544719696, 0.5796922445297241, 0.5313796401023865, 0.5767755508422852, 0.4976286292076111, 0.5501905679702759, 0.5022374987602234, 0.5584725141525269, 0.5189339518547058, 0.5610312223434448, 0.48811832070350647, 0.5870383977890015, 0.5070689916610718, 0.6813309788703918, 0.7003730535507202], "mAP_5_95_IoUs": [0.026773733164201997, 0.06583219541959079, 0.07130054897488476, 0.08524130007486239, 0.08674488105139912, 0.10145755214999597, 0.08596281629840409, 0.07867479872351046, 0.06502684407151145, 0.0979439064651857, 0.08339193312693267, 0.09548378105985589, 0.06343184389746742, 0.08485046426461912, 0.08015034065308418, 0.08968552827872785, 0.05999374800399367, 0.0836890673420666, 0.0, 0.0], "mAP_5_IoUs": [0.08357416940550813, 0.17335441415559327, 0.1957442575539075, 0.22218318876575927, 0.22450447120900888, 0.255455529503571, 0.2271884896604871, 0.207222342818709, 0.18063597712162066, 0.25275537419165905, 0.22233432768199318, 0.24858475238548255, 0.17606123150611536, 0.2226270285839339, 0.2183775666320214, 0.23534482837201567, 0.16541998922035075, 0.22000273441599735, 0.0, 0.0], "best_mAP_5_IoU": 0.255455529503571, "epoch_time": 2806.416048526764, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adamw_0.001_2_0_42.json <==
{"train_losses": [0.7288305759429932, 0.70626300573349, 0.673668622970581, 0.704973578453064, 0.673830509185791, 0.7054735422134399, 0.6739031076431274, 0.7048815488815308, 0.6739619970321655, 0.7043866515159607, 0.673615038394928, 0.7048002481460571, 0.6736319661140442, 0.7052381634712219, 0.673969030380249, 0.7053416967391968, 0.6740455627441406, 0.7048978209495544, 0.6743139028549194, 0.705452024936676], "mAP_5_95_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "mAP_5_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "best_mAP_5_IoU": 0, "epoch_time": 5033.17057466507, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adamw_0.005_2_0_42.json <==
{"train_losses": [0.6875429749488831, 0.695830225944519, 0.6872717142105103, 0.6956207156181335, 0.6881228685379028, 0.6950643658638, 0.6881505250930786, 0.6953541040420532, 0.6881217360496521, 0.6961343288421631, 0.689073920249939, 0.6960653066635132, 0.6873599290847778, 0.6887689828872681, 0.6954564452171326, 0.687326967716217, 0.6961246728897095, 0.6889714002609253, 0.6884948015213013, 0.6955564618110657], "mAP_5_95_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "mAP_5_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "best_mAP_5_IoU": 0, "epoch_time": 4655.004837274551, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adamw_0.01_2_0_42.json <==
{"train_losses": [0.6968721151351929, 0.6954897046089172, 0.6971728205680847, 0.6953083276748657, 0.6970961689949036, 0.6950836181640625, 0.6969562768936157, 0.6943934559822083, 0.6968050003051758, 0.6946893930435181, 0.6974166631698608, 0.6954436302185059, 0.6971728205680847, 0.6953083276748657, 0.6970962285995483, 0.6950836181640625, 0.6969562768936157, 0.6943934559822083, 0.6968050003051758, 0.6946893930435181], "mAP_5_95_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "mAP_5_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "best_mAP_5_IoU": 0, "epoch_time": 5012.013287782669, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adamw_0.05_2_0_42.json <==
{"train_losses": [0.666894793510437, 0.5905786156654358, 0.6669872403144836, 0.5898187756538391, 0.6671372652053833, 0.5898874402046204, 0.6673886775970459, 0.590305507183075, 0.667585015296936, 0.5903326272964478, 0.6671560406684875, 0.5901376605033875], "mAP_5_95_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "mAP_5_IoUs": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], "best_mAP_5_IoU": 0, "epoch_time": 5043.366806983948, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11]}

==> supplementary material/code/PASCAL VOC/logs/adamw_1e-05_2_0_42.json <==
{"train_losses": [0.5328081250190735, 0.41558632254600525, 0.4362613260746002, 0.348363995552063, 0.39238423109054565, 0.3012256324291229, 0.326913446187973, 0.261933296918869, 0.2961541712284088, 0.22225692868232727, 0.2589366137981415, 0.2226802557706833, 0.2337026596069336, 0.19278357923030853, 0.21074572205543518, 0.17534616589546204, 0.2042340785264969, 0.16178151965141296, 0.17907044291496277, 0.1378832757472992], "mAP_5_95_IoUs": [0.19877847463913423, 0.29737574919767334, 0.31024673769197336, 0.36063202273616296, 0.3490334024041868, 0.38333387169546096, 0.3768537988994069, 0.3955213790157905, 0.3784612398445788, 0.4027952635334145, 0.39202801115709196, 0.39923968651822744, 0.3929753587690081, 0.401512107491711, 0.39823305603746195, 0.4059658405962711, 0.3995743512660167, 0.4112426670665119, 0.4080705762144699, 0.4074745750090758], "mAP_5_IoUs": [0.5000027666105957, 0.6195068191255367, 0.6512277330729637, 0.6899577808747255, 0.6896893997328042, 0.711948658848269, 0.7104134270593313, 0.714686506540034, 0.7103345877137388, 0.722177497379477, 0.7212896447734287, 0.7165378267587587, 0.7187787611596447, 0.7155926206130997, 0.7226455787214369, 0.7218321530341888, 0.7180630396961162, 0.7219078036034435, 0.7253159051336211, 0.7180801612955932], "best_mAP_5_IoU": 0.7253159051336211, "epoch_time": 5057.300122499466, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adamw_1e-06_2_0_42.json <==
{"train_losses": [0.5945188403129578, 0.5052535533905029, 0.5626417994499207, 0.47297826409339905, 0.5519379377365112, 0.44884586334228516, 0.5317478775978088, 0.43417221307754517, 0.5007216334342957, 0.4077332615852356, 0.4766205847263336, 0.4027983546257019, 0.46579235792160034, 0.3917821943759918, 0.4524415135383606, 0.37012824416160583, 0.4428202211856842, 0.3628241717815399, 0.42836427688598633, 0.3436278700828552], "mAP_5_95_IoUs": [0.05146622922985127, 0.1125876488340814, 0.1381010192531105, 0.17400451727095356, 0.18645388533292737, 0.2112527740948023, 0.22108200508377754, 0.23950957793096966, 0.2463472129348577, 0.2632034700496764, 0.2676550597852158, 0.27853571163028706, 0.28333515935772136, 0.2883469043618854, 0.29200359125610215, 0.29937199303312595, 0.3013749373437255, 0.3090218827439484, 0.30806116108230125, 0.31342469215227536], "mAP_5_IoUs": [0.17368551822299638, 0.32645764175456005, 0.3793711166931769, 0.44610175123501317, 0.47033371951800934, 0.508612992632812, 0.5241386073916346, 0.5487175443879055, 0.5635665402434248, 0.579330381603959, 0.5900644510449061, 0.6016670755882317, 0.611232180767762, 0.6185203826108708, 0.6242399008191389, 0.6287860599376126, 0.6343201793624778, 0.6417675105856955, 0.6462018262602509, 0.648602448492936], "best_mAP_5_IoU": 0.648602448492936, "epoch_time": 5064.3782551288605, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adamw_5e-05_2_0_42.json <==
{"train_losses": [0.5309743881225586, 0.42885637283325195, 0.4555482864379883, 0.358034610748291, 0.34747153520584106, 0.3167961835861206, 0.3129400908946991, 0.2708263099193573, 0.2754075825214386, 0.22841906547546387, 0.25275367498397827, 0.22607079148292542, 0.23721981048583984, 0.19854292273521423, 0.2158825844526291, 0.17152658104896545, 0.2059604376554489, 0.16989818215370178, 0.19092164933681488, 0.16162823140621185], "mAP_5_95_IoUs": [0.17713059755675326, 0.2898567650892317, 0.2945548703482927, 0.3417747008210515, 0.33229305624315114, 0.37027568677972816, 0.3457533110687596, 0.3723368482820361, 0.365402604011788, 0.3837991265637037, 0.3902725015269641, 0.3958679196003158, 0.40108503225566283, 0.39314808075375, 0.3898552384353626, 0.41242141838738333, 0.399653312428755, 0.40375361451985187, 0.4112262097706244, 0.4081941127132955], "mAP_5_IoUs": [0.4424774188611094, 0.5947364126174315, 0.6090174036554972, 0.6486033764236483, 0.6482742711139876, 0.6770776685458574, 0.6499800421597436, 0.6754794172649126, 0.6724499627266994, 0.6799850884956328, 0.6871408244003095, 0.6827530774515133, 0.6960812064084306, 0.6759168190648461, 0.6775000645958693, 0.6916131495044702, 0.6839805167548006, 0.6869839841566271, 0.6911787773991556, 0.6867796389658282], "best_mAP_5_IoU": 0.6960812064084306, "epoch_time": 5073.636251449585, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/adamw_5e-06_2_0_42.json <==
{"train_losses": [0.5544819831848145, 0.4480626583099365, 0.4626297950744629, 0.3920023739337921, 0.4201692044734955, 0.34524276852607727, 0.37638431787490845, 0.30397874116897583, 0.3309904932975769, 0.2737371325492859, 0.3067268431186676, 0.23908455669879913, 0.28514471650123596, 0.22646740078926086, 0.2557212710380554, 0.20375290513038635, 0.24002008140087128, 0.19080355763435364, 0.22649748623371124, 0.1822010725736618], "mAP_5_95_IoUs": [0.16947319573895162, 0.25097103955738226, 0.27759244119756615, 0.3232209422772346, 0.3276688717650606, 0.3506349849810568, 0.3478308696539677, 0.3659752057681988, 0.364732610660131, 0.3745147583596249, 0.3646026544040853, 0.37830687318490785, 0.37572939400992483, 0.37816662259473144, 0.3779805165081771, 0.3832027984583191, 0.3800265481736766, 0.38399518554471407, 0.38504999181199145, 0.38627012951983947], "mAP_5_IoUs": [0.43843745232678355, 0.5658871175324016, 0.6081607266409665, 0.6547990542801323, 0.6728545021546578, 0.6867902798448194, 0.6951530675976796, 0.7014708254582137, 0.7110940522006124, 0.7088694622108629, 0.7069271542009973, 0.7099335111292505, 0.7141825440591016, 0.7118212155256852, 0.7195273923475045, 0.7076328462837103, 0.7187691992295395, 0.7077612407942145, 0.716401158299829, 0.7127957350857037], "best_mAP_5_IoU": 0.7195273923475045, "epoch_time": 2734.150557279587, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/sgd_0.0001_2_0_42.json <==
{"train_losses": [0.6091799139976501, 0.4918379783630371, 0.5533943176269531, 0.4658219814300537, 0.5143247246742249, 0.4461192488670349, 0.5046384334564209, 0.4231169819831848, 0.47900477051734924, 0.4068422317504883, 0.46587157249450684, 0.3905772864818573, 0.44401925802230835, 0.37992802262306213, 0.4420725703239441, 0.35903283953666687, 0.42503637075424194, 0.3491702675819397, 0.41402095556259155, 0.3315260410308838], "mAP_5_95_IoUs": [0.053536306379298876, 0.13232015781849132, 0.16046528937814605, 0.2088287996955847, 0.22313205534068262, 0.2534143711344747, 0.26037032400005977, 0.28097755603521635, 0.28194714330098375, 0.30094239586966376, 0.3005685777930643, 0.313716275880612, 0.31242011239812056, 0.3256904925148167, 0.32230781181457324, 0.3316892715033229, 0.32774716051388486, 0.33730951073374116, 0.33390530781133976, 0.3423321154626602], "mAP_5_IoUs": [0.1778505906093686, 0.3589200523261608, 0.4224369208215123, 0.4997214198080442, 0.5293591823838298, 0.566507990869917, 0.5760574432338049, 0.601470030858441, 0.6087437904985946, 0.6283520445514109, 0.6347225419200936, 0.6445065730280032, 0.6478506859523803, 0.6615004635377258, 0.6615320204515138, 0.6707233210094847, 0.6703509954069957, 0.676173047979055, 0.6783843686550527, 0.6843476840902969], "best_mAP_5_IoU": 0.6843476840902969, "epoch_time": 5005.733176469803, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/sgd_0.0005_2_0_42.json <==
{"train_losses": [0.5535373687744141, 0.4569006860256195, 0.4791575074195862, 0.4146777093410492, 0.4404307007789612, 0.37513041496276855, 0.41286325454711914, 0.331216037273407, 0.3712659478187561, 0.29024744033813477, 0.3451089859008789, 0.27735206484794617, 0.31703096628189087, 0.2546532154083252, 0.28669002652168274, 0.2392050325870514, 0.2828924059867859, 0.21836566925048828, 0.25697070360183716, 0.21045787632465363], "mAP_5_95_IoUs": [0.16473524560567035, 0.2540864392402738, 0.27163245028637634, 0.322205921246038, 0.32238064199787014, 0.3560268898462969, 0.34045697112941953, 0.3693843364883832, 0.3600163467067429, 0.37787655973132306, 0.3668634238926266, 0.38033670638941974, 0.35852121986152363, 0.39103750937658155, 0.366225623166793, 0.3838757422838757, 0.37228936980386285, 0.38912236634438924, 0.38469822216806737, 0.39319323192711697], "mAP_5_IoUs": [0.42836270489890793, 0.5659191451977782, 0.6046568027016928, 0.6488486348453859, 0.6669066177465615, 0.6868574604449978, 0.6882849465658065, 0.7035876316985994, 0.7034669891629413, 0.7062133013743807, 0.7084312872650166, 0.7065192360846633, 0.6951344245985511, 0.7194228503806579, 0.7062742956946734, 0.7135690982593765, 0.7070535011381563, 0.7160527640091067, 0.7163250205787158, 0.7191526620977992], "best_mAP_5_IoU": 0.7194228503806579, "epoch_time": 2729.0865049362183, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/sgd_0.001_2_0_42.json <==
{"train_losses": [0.5532057881355286, 0.4348660409450531, 0.4616158902645111, 0.38682764768600464, 0.41069579124450684, 0.3435095250606537, 0.3616621196269989, 0.2903923988342285, 0.33142876625061035, 0.2653745114803314, 0.28054073452949524, 0.24602332711219788, 0.27541646361351013, 0.22639286518096924, 0.2512069344520569, 0.2092730551958084, 0.24511221051216125, 0.19580397009849548, 0.2189408540725708, 0.1894049346446991], "mAP_5_95_IoUs": [0.18519385973425714, 0.28753806251279435, 0.29327859301914305, 0.34549823995570156, 0.33495011953420833, 0.3631875257563882, 0.35225532401751714, 0.38567855772442106, 0.3737991114515581, 0.39149473870598905, 0.3834014839891049, 0.39106834398305984, 0.37723896455167394, 0.39462007915723835, 0.3905569110716928, 0.391973548092621, 0.3909494627675622, 0.3887365894827548, 0.39086298641781514, 0.3991988276213423], "mAP_5_IoUs": [0.4731083746175419, 0.6107671178935965, 0.6296738734589441, 0.6766294108360689, 0.682874559515894, 0.6926095004888747, 0.6957328722426124, 0.7083381250140275, 0.7086661494078559, 0.713992689333118, 0.7161694009807519, 0.712557760747618, 0.7033694758980792, 0.71326056066919, 0.7111996676027514, 0.709875246477894, 0.7161912954791054, 0.7085953756944229, 0.7106283278217876, 0.7185471897624842], "best_mAP_5_IoU": 0.7185471897624842, "epoch_time": 2704.40482544899, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/sgd_0.005_2_0_42.json <==
{"train_losses": [0.5598472952842712, 0.4283018708229065, 0.4484822750091553, 0.3719707131385803, 0.3928093910217285, 0.3286226689815521, 0.3335380554199219, 0.29385995864868164, 0.3001198172569275, 0.24804282188415527, 0.2720286250114441, 0.22527551651000977, 0.24176529049873352, 0.2101835310459137, 0.23477213084697723, 0.19681940972805023, 0.20950622856616974, 0.17392204701900482, 0.18366464972496033, 0.1629946231842041], "mAP_5_95_IoUs": [0.16556538308846053, 0.27571543602828896, 0.2864573793868827, 0.34181678559371753, 0.32527119901550466, 0.36987303581308706, 0.3361806766775324, 0.38209959737698523, 0.35960661829865337, 0.3754009496051029, 0.3832655153275413, 0.3914866397567912, 0.3857932699439039, 0.39601285779353607, 0.3967872431315182, 0.40672101638007946, 0.37959313540253037, 0.40567790875439597, 0.39916213387511995, 0.4065197876306608], "mAP_5_IoUs": [0.42291884415658115, 0.5777525679436473, 0.6078372333610007, 0.6561076296872589, 0.6364721572040778, 0.6843014974866974, 0.6529655153092355, 0.6932101025397535, 0.6699963674672693, 0.681060822309157, 0.6865949723139009, 0.6897710182538044, 0.6842229098429922, 0.6973735320443913, 0.6993951520008104, 0.7028640370007789, 0.6703183661415123, 0.699681202637522, 0.6884315313141258, 0.6960061333299685], "best_mAP_5_IoU": 0.7028640370007789, "epoch_time": 5057.475544452667, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/sgd_0.01_2_0_42.json <==
{"train_losses": [0.5407921075820923, 0.45966964960098267, 0.463975727558136, 0.4080739915370941, 0.4043537676334381, 0.3511115610599518, 0.36738115549087524, 0.3146887719631195, 0.33647990226745605, 0.28631848096847534, 0.3059745132923126, 0.2810634672641754, 0.30836859345436096, 0.28197333216667175, 0.29274001717567444, 0.24304386973381042, 0.27292245626449585, 0.23217685520648956, 0.29581505060195923, 0.2771642804145813], "mAP_5_95_IoUs": [0.15887513052891347, 0.2454909662212015, 0.25043439039880433, 0.3124737807272835, 0.3099602290639704, 0.33534965768396147, 0.3254816196519246, 0.359262780799112, 0.34419718955618034, 0.35334530354441396, 0.3446998257929477, 0.354852020564585, 0.3390465490765618, 0.35712204264094505, 0.3434449635491862, 0.363584885354872, 0.35705552113367, 0.3720624068070379, 0.34266005126080656, 0.34937017584432206], "mAP_5_IoUs": [0.3975777060122768, 0.5317206484790951, 0.5431353322023889, 0.6152247176918172, 0.6245752568483421, 0.6377464315302463, 0.6277135803518676, 0.6596929809817064, 0.647498102888306, 0.6487847974837038, 0.6411523207388439, 0.6416080876261787, 0.6341175212893313, 0.6470846080148509, 0.6275531914377912, 0.6503077730768305, 0.6426315122154034, 0.6573222966669842, 0.6275663972884481, 0.6307585486122544], "best_mAP_5_IoU": 0.6596929809817064, "epoch_time": 2834.924889087677, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/sgd_1e-05_2_0_42.json <==
{"train_losses": [0.6282578706741333, 0.6034865975379944, 0.6533750295639038, 0.5401006937026978, 0.6194781064987183, 0.5308967232704163, 0.5991442203521729, 0.5150802731513977, 0.5920325517654419, 0.4988272786140442, 0.5814047455787659, 0.49531593918800354, 0.5740095973014832, 0.49785488843917847, 0.577242910861969, 0.4800478518009186, 0.5688186883926392, 0.4776857793331146, 0.5525399446487427, 0.4655182957649231], "mAP_5_95_IoUs": [0.0009459570408755909, 0.003166311581415246, 0.008219666937475523, 0.01546080263387706, 0.02930506269239388, 0.040417939670794066, 0.052829118203656183, 0.0656120563990135, 0.07484066036884587, 0.09067851279295214, 0.09510995254303681, 0.10944787838334592, 0.112957290220646, 0.12706290472191878, 0.12825592624635868, 0.1407948862694947, 0.14040362785147711, 0.1545390049356675, 0.1509906408727798, 0.16463268522520083], "mAP_5_IoUs": [0.004472661400116256, 0.01281036854405182, 0.0304680840018783, 0.05711009499920329, 0.10197131465678091, 0.13343885245258, 0.17395611845162012, 0.20591177329327587, 0.23373120835800112, 0.2699231837741275, 0.28233320873339324, 0.31301429322448276, 0.32321891463279967, 0.34867160765998667, 0.36135632387213884, 0.3782790064281325, 0.38491512244484294, 0.4053343190445397, 0.4056251079971596, 0.4274151810669055], "best_mAP_5_IoU": 0.4274151810669055, "epoch_time": 4911.2222192287445, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/sgd_1e-06_2_0_42.json <==
{"train_losses": [0.6435338258743286, 0.6353617906570435, 0.5982704758644104, 0.6152809262275696, 0.5870029926300049, 0.5995402336120605, 0.6117618680000305, 0.5920050144195557, 0.618950605392456, 0.6001282930374146, 0.6402225494384766, 0.6076639890670776, 0.6418277025222778, 0.6110518574714661, 0.6428791880607605, 0.61555415391922, 0.6500793099403381, 0.6160337328910828, 0.6519029140472412, 0.6203944683074951], "mAP_5_95_IoUs": [4.714821960484048e-05, 0.0002253287179768726, 0.0002896979279115985, 0.00038674575538425257, 0.0005333987363153611, 0.0007424006916873383, 0.0010275925139224106, 0.0010611831902831107, 0.0009038228806292133, 0.0009993570023746812, 0.001183737936190487, 0.0012593798518562584, 0.001404550772831059, 0.001670530057563672, 0.001806170014131619, 0.002113173704387556, 0.0023434330356589695, 0.002785160942059332, 0.0029551932212678166, 0.003687120840089548], "mAP_5_IoUs": [0.0001807618312567805, 0.001075080203932856, 0.0013368406215251163, 0.0017807578833980207, 0.0023668767177294154, 0.002808093638134794, 0.0033628540175834423, 0.003762956018866159, 0.003904069784808843, 0.004416944732155699, 0.005039183870101947, 0.0054845791380458715, 0.005990490087004626, 0.007105580497276714, 0.007971231095887727, 0.009306719692784163, 0.010065082664775798, 0.011653463227583387, 0.01213988276083826, 0.014192839486391768], "best_mAP_5_IoU": 0.014192839486391768, "epoch_time": 2828.4936130046844, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/sgd_5e-05_2_0_42.json <==
{"train_losses": [0.6230419874191284, 0.5079927444458008, 0.5899027585983276, 0.4958609640598297, 0.5468370318412781, 0.47311654686927795, 0.5363746285438538, 0.44604969024658203, 0.5183132886886597, 0.43923816084861755, 0.5084506273269653, 0.4279821515083313, 0.49831467866897583, 0.41093307733535767, 0.47228074073791504, 0.40232664346694946, 0.47424355149269104, 0.39818671345710754, 0.4669440686702728, 0.3897392451763153], "mAP_5_95_IoUs": [0.01871323177898339, 0.07069033498509893, 0.10301264518901654, 0.14566410796424792, 0.15757171979649529, 0.1861666595486671, 0.18995029560560173, 0.21754681205021928, 0.21980977777816968, 0.24377984398689242, 0.24109108943425753, 0.2587580557471222, 0.2588466185385599, 0.2720775557251144, 0.2753875975863517, 0.2860726562971547, 0.2847135611146984, 0.29463904123819507, 0.29556905506952447, 0.3044018860267898], "mAP_5_IoUs": [0.06764346006005492, 0.2151010378534187, 0.3054766000194704, 0.38320856534249376, 0.4171262629470226, 0.4596928475001402, 0.47391216248638296, 0.5099813641573335, 0.5178452672518808, 0.5507463211380696, 0.5516572882993143, 0.5763981937423897, 0.5749848052697, 0.594502409140143, 0.6008586770343911, 0.6140215612984654, 0.6133657568325138, 0.6244407161275437, 0.626486093104913, 0.6359210884107322], "best_mAP_5_IoU": 0.6359210884107322, "epoch_time": 2839.5566313266754, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/logs/sgd_5e-06_2_0_42.json <==
{"train_losses": [0.5851451754570007, 0.6036478281021118, 0.6376568675041199, 0.6068304777145386, 0.6554220914840698, 0.5688471794128418, 0.6488584280014038, 0.5522722601890564, 0.6221135854721069, 0.5221441388130188, 0.6230630278587341, 0.5327072143554688, 0.6017889380455017, 0.5198867917060852, 0.5982609391212463, 0.5098781585693359, 0.5877680778503418, 0.4975244402885437, 0.5896777510643005, 0.4871431887149811], "mAP_5_95_IoUs": [0.0004981229717102145, 0.0009933183217343594, 0.0018462734018283408, 0.0035834224215368863, 0.0054015625447206604, 0.008270356066197465, 0.013067932734977085, 0.016910897889009832, 0.024547023745400888, 0.0290138398832578, 0.038235308769975565, 0.04307983297356982, 0.05058637364960152, 0.05615115309672495, 0.06081642813022201, 0.06785096816722934, 0.07313366219742606, 0.08211329794344763, 0.08238699230647394, 0.0936764827190089], "mAP_5_IoUs": [0.0024029694044795063, 0.004408800127137442, 0.007684488258476042, 0.014219669411714535, 0.020456199984261816, 0.0316045139726757, 0.05018174135777486, 0.062301905112149635, 0.0880630347161706, 0.10295953816734753, 0.13033947966117, 0.1439862157838105, 0.16490467452893892, 0.17962027813544099, 0.19530088014259014, 0.21248333719478577, 0.2284017118448469, 0.2476819340654766, 0.2542739466014555, 0.2759006522793387], "best_mAP_5_IoU": 0.2759006522793387, "epoch_time": 5019.959080457687, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/PASCAL VOC/requirements.txt <==
datasets==1.8.0
torch==1.10 
torchvision==0.11.1
tqdm==4.62.0
transformers==4.17.0


==> supplementary material/code/WikiText-103/cache/tokenized_dataset/dataset_dict.json <==
{"splits": ["test", "train", "validation"]}

==> supplementary material/code/WikiText-103/cache/tokenized_dataset/test/dataset_info.json <==
{
  "builder_name": null,
  "citation": "@InProceedings{wikitext,\n    author={Stephen, Merity and Caiming ,Xiong and James, Bradbury and Richard Socher}\n    year={2016}\n}\n",
  "config_name": null,
  "dataset_size": null,
  "description": " The WikiText language modeling dataset is a collection of over 100 million tokens extracted from the set of verified\n Good and Featured articles on Wikipedia. The dataset is available under the Creative Commons Attribution-ShareAlike License.\n",
  "download_checksums": null,
  "download_size": null,
  "features": {
    "attention_mask": {
      "feature": {
        "dtype": "int8",
        "id": null,
        "_type": "Value"
      },
      "length": -1,
      "id": null,
      "_type": "Sequence"
    },
    "input_ids": {
      "feature": {
        "dtype": "int32",
        "id": null,
        "_type": "Value"
      },
      "length": -1,
      "id": null,
      "_type": "Sequence"
    },
    "labels": {
      "feature": {
        "dtype": "int64",
        "id": null,
        "_type": "Value"
      },
      "length": -1,
      "id": null,
      "_type": "Sequence"
    }
  },
  "homepage": "https://blog.einstein.ai/the-wikitext-long-term-dependency-language-modeling-dataset/",
  "license": "",
  "post_processed": null,
  "post_processing_size": null,
  "size_in_bytes": null,
  "splits": null,
  "supervised_keys": null,
  "task_templates": null,
  "version": null
}

==> supplementary material/code/WikiText-103/cache/tokenized_dataset/test/state.json <==
{
  "_data_files": [
    {
      "filename": "dataset.arrow"
    }
  ],
  "_fingerprint": "735de011c37299e5",
  "_format_columns": [
    "attention_mask",
    "input_ids",
    "labels"
  ],
  "_format_kwargs": {},
  "_format_type": null,
  "_indexes": {},
  "_indices_data_files": null,
  "_output_all_columns": false,
  "_split": null
}

==> supplementary material/code/WikiText-103/cache/tokenized_dataset/train/dataset_info.json <==
{
  "builder_name": null,
  "citation": "@InProceedings{wikitext,\n    author={Stephen, Merity and Caiming ,Xiong and James, Bradbury and Richard Socher}\n    year={2016}\n}\n",
  "config_name": null,
  "dataset_size": null,
  "description": " The WikiText language modeling dataset is a collection of over 100 million tokens extracted from the set of verified\n Good and Featured articles on Wikipedia. The dataset is available under the Creative Commons Attribution-ShareAlike License.\n",
  "download_checksums": null,
  "download_size": null,
  "features": {
    "attention_mask": {
      "feature": {
        "dtype": "int8",
        "id": null,
        "_type": "Value"
      },
      "length": -1,
      "id": null,
      "_type": "Sequence"
    },
    "input_ids": {
      "feature": {
        "dtype": "int32",
        "id": null,
        "_type": "Value"
      },
      "length": -1,
      "id": null,
      "_type": "Sequence"
    },
    "labels": {
      "feature": {
        "dtype": "int64",
        "id": null,
        "_type": "Value"
      },
      "length": -1,
      "id": null,
      "_type": "Sequence"
    }
  },
  "homepage": "https://blog.einstein.ai/the-wikitext-long-term-dependency-language-modeling-dataset/",
  "license": "",
  "post_processed": null,
  "post_processing_size": null,
  "size_in_bytes": null,
  "splits": null,
  "supervised_keys": null,
  "task_templates": null,
  "version": null
}

==> supplementary material/code/WikiText-103/cache/tokenized_dataset/train/state.json <==
{
  "_data_files": [
    {
      "filename": "dataset.arrow"
    }
  ],
  "_fingerprint": "009d6cd7eeeb1e65",
  "_format_columns": [
    "attention_mask",
    "input_ids",
    "labels"
  ],
  "_format_kwargs": {},
  "_format_type": null,
  "_indexes": {},
  "_indices_data_files": null,
  "_output_all_columns": false,
  "_split": null
}

==> supplementary material/code/WikiText-103/cache/tokenized_dataset/validation/dataset_info.json <==
{
  "builder_name": null,
  "citation": "@InProceedings{wikitext,\n    author={Stephen, Merity and Caiming ,Xiong and James, Bradbury and Richard Socher}\n    year={2016}\n}\n",
  "config_name": null,
  "dataset_size": null,
  "description": " The WikiText language modeling dataset is a collection of over 100 million tokens extracted from the set of verified\n Good and Featured articles on Wikipedia. The dataset is available under the Creative Commons Attribution-ShareAlike License.\n",
  "download_checksums": null,
  "download_size": null,
  "features": {
    "attention_mask": {
      "feature": {
        "dtype": "int8",
        "id": null,
        "_type": "Value"
      },
      "length": -1,
      "id": null,
      "_type": "Sequence"
    },
    "input_ids": {
      "feature": {
        "dtype": "int32",
        "id": null,
        "_type": "Value"
      },
      "length": -1,
      "id": null,
      "_type": "Sequence"
    },
    "labels": {
      "feature": {
        "dtype": "int64",
        "id": null,
        "_type": "Value"
      },
      "length": -1,
      "id": null,
      "_type": "Sequence"
    }
  },
  "homepage": "https://blog.einstein.ai/the-wikitext-long-term-dependency-language-modeling-dataset/",
  "license": "",
  "post_processed": null,
  "post_processing_size": null,
  "size_in_bytes": null,
  "splits": null,
  "supervised_keys": null,
  "task_templates": null,
  "version": null
}

==> supplementary material/code/WikiText-103/cache/tokenized_dataset/validation/state.json <==
{
  "_data_files": [
    {
      "filename": "dataset.arrow"
    }
  ],
  "_fingerprint": "0ccaae2f8e59c9e7",
  "_format_columns": [
    "attention_mask",
    "input_ids",
    "labels"
  ],
  "_format_kwargs": {},
  "_format_type": null,
  "_indexes": {},
  "_indices_data_files": null,
  "_output_all_columns": false,
  "_split": null
}

==> supplementary material/code/WikiText-103/logs/activeadam_0.0001_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 8.911445349261777, "best_test": 9.00436590613229, "train_losses": [3.173931837081909, 2.638587474822998, 2.5373432636260986, 2.497405767440796, 2.474801540374756, 2.4598217010498047, 2.449141263961792, 2.44085431098938, 2.4342427253723145, 2.428670644760132, 2.423992872238159, 2.419924736022949, 2.416184186935425, 2.4129638671875, 2.410109043121338, 2.4074132442474365, 2.404963493347168, 2.4027280807495117, 2.4007139205932617, 2.398817300796509, 2.397017478942871, 2.395270347595215, 2.393691062927246, 2.392169952392578, 2.390810966491699, 2.389472723007202, 2.388138771057129, 2.3869597911834717, 2.3858437538146973, 2.384678602218628, 2.383657217025757, 2.3826489448547363, 2.3816683292388916, 2.3807530403137207, 2.379941701889038, 2.379140853881836, 2.378230571746826, 2.37750244140625, 2.3768486976623535, 2.376159191131592, 2.3754820823669434, 2.3747446537017822, 2.3742218017578125, 2.3736319541931152, 2.372988700866699, 2.3724353313446045, 2.371939182281494, 2.371389389038086, 2.370893955230713, 2.3704817295074463, 2.3699357509613037, 2.369507074356079, 2.369093418121338, 2.3686225414276123, 2.3681960105895996, 2.3678364753723145, 2.367400884628296, 2.36702823638916, 2.366722822189331, 2.366302251815796, 2.365927219390869, 2.3656859397888184, 2.3653252124786377, 2.3649604320526123, 2.3646795749664307, 2.36431884765625, 2.3640530109405518, 2.363750457763672, 2.3635308742523193, 2.3632023334503174, 2.3630120754241943, 2.362659454345703, 2.3623757362365723, 2.3621292114257812, 2.3619070053100586, 2.3616671562194824, 2.3614556789398193, 2.361220598220825, 2.3609120845794678, 2.360774040222168, 2.3605728149414062, 2.360414505004883, 2.3600692749023438, 2.3598804473876953, 2.359736680984497, 2.3595492839813232, 2.359234571456909, 2.359104633331299, 2.359036684036255, 2.3586666584014893, 2.3585376739501953, 2.358358144760132, 2.3581860065460205, 2.3579883575439453, 2.35784649848938, 2.3577311038970947, 2.3573858737945557, 2.3573203086853027, 2.3571465015411377, 2.3569934368133545, 2.3569254875183105, 2.356659173965454, 2.356523275375366, 2.356451988220215, 2.356248378753662, 2.356139659881592, 2.355921745300293, 2.35578989982605, 2.3556597232818604, 2.3555195331573486, 2.3553621768951416, 2.3552637100219727, 2.355052947998047, 2.355001211166382, 2.3548099994659424, 2.354715585708618, 2.354569911956787, 2.354464530944824, 2.3543407917022705, 2.3541572093963623, 2.354121208190918, 2.3539483547210693, 2.3538336753845215, 2.353708028793335, 2.3535828590393066, 2.35343074798584, 2.3533413410186768, 2.3532328605651855, 2.3530914783477783, 2.3530161380767822, 2.3528544902801514, 2.3527278900146484, 2.352628231048584, 2.3525876998901367, 2.3524556159973145, 2.3522894382476807, 2.3522541522979736, 2.3521015644073486, 2.3520216941833496, 2.351931095123291, 2.3517959117889404, 2.351708173751831, 2.3516290187835693, 2.351459503173828, 2.351348876953125, 2.351295232772827, 2.3511903285980225, 2.3511433601379395, 2.3509597778320312, 2.3509626388549805, 2.3508026599884033, 2.3506546020507812, 2.350576400756836, 2.3504836559295654, 2.350404739379883, 2.3503499031066895, 2.350231647491455, 2.3501694202423096, 2.3500523567199707, 2.3500428199768066, 2.349848508834839, 2.349781036376953, 2.349698543548584, 2.3496406078338623, 2.3495070934295654, 2.3494813442230225, 2.349428176879883, 2.3492939472198486, 2.3493051528930664, 2.3492038249969482, 2.3490607738494873, 2.348998546600342, 2.3488926887512207, 2.348780393600464, 2.348783016204834, 2.3486380577087402, 2.3485450744628906, 2.348494291305542, 2.348339319229126, 2.3482882976531982, 2.3483030796051025, 2.3481459617614746, 2.3481547832489014, 2.3480679988861084, 2.3479790687561035, 2.347872018814087, 2.3478474617004395, 2.347705364227295, 2.3476603031158447, 2.3476715087890625, 2.347559690475464, 2.3474373817443848, 2.3474349975585938, 2.347313404083252, 2.3472437858581543, 2.347196340560913, 2.3471052646636963, 2.3470711708068848, 2.3469552993774414, 2.34696364402771], "valid_ppls": [13.426235227716676, 11.114044316539928, 10.445473811367895, 10.1550002816054, 9.964132732961264, 9.81719169367248, 9.750831578617992, 9.66463999455351, 9.600803383724626, 9.546128714831042, 9.511775666026326, 9.476140859998322, 9.44336344555922, 9.43162256265134, 9.396960140209059, 9.370296834671837, 9.34553163230038, 9.339869395138045, 9.31977636956753, 9.294377938982404, 9.297511823874354, 9.270427813241344, 9.2569264437025, 9.246230771745415, 9.230180721881583, 9.235074055842352, 9.215685453441528, 9.213974000877093, 9.189766557138569, 9.187091721957295, 9.18842137479484, 9.194099207077981, 9.16894052954275, 9.169185369938274, 9.150637572367241, 9.143807094886904, 9.136602677708359, 9.1325170334624, 9.134211178010315, 9.12739513812376, 9.11794905091439, 9.115927558769624, 9.112418182957907, 9.112127063255713, 9.105409996541843, 9.098619786944395, 9.1024689036102, 9.088126527229202, 9.079998245668854, 9.090271890840224, 9.0817757534992, 9.086882881634557, 9.086830886222394, 9.085069717367626, 9.065600495782691, 9.074568285648215, 9.067424907340436, 9.06148394923836, 9.063033107179441, 9.05628961375086, 9.05336006996881, 9.066114925384012, 9.048338658566484, 9.046254954410458, 9.043580923590882, 9.042845703697843, 9.048621268237865, 9.038702854762569, 9.045698518349255, 9.029363625979517, 9.035750994149597, 9.031706141423884, 9.036905767863097, 9.037437961392683, 9.019883510140415, 9.030250609977246, 9.015800620156956, 9.024680417638185, 9.021948233918028, 9.01961470066974, 9.016228387644944, 9.00858966804428, 9.012723012335616, 9.014119840966922, 9.013823265402959, 9.01118889927731, 9.007526562279455, 9.009463871223726, 9.002586378063388, 8.994755484826516, 9.001088326787778, 9.00017631165192, 9.004342291273879, 9.000641964304304, 8.98459835878122, 8.991241308413816, 8.997792633289441, 9.003788433264843, 8.990756850017044, 8.987372800317425, 8.988592111557047, 8.989826591599115, 8.984388435906554, 8.988784987888721, 8.982762770751068, 8.98299193103046, 8.984662621866278, 8.985129614090322, 8.985172458629185, 8.97516738276949, 8.97292082499498, 8.97348348143703, 8.977151239840344, 8.975845739793343, 8.970033219834336, 8.969697462374127, 8.972914407064174, 8.965175585122061, 8.968055212072827, 8.974991917059025, 8.961164461976617, 8.962685784864169, 8.962057566863846, 8.969646137500394, 8.971350708085037, 8.96159604700504, 8.964765201345587, 8.959252491228638, 8.959073064636451, 8.961386661573588, 8.949007438649263, 8.956589229998432, 8.957780872104276, 8.951990722073283, 8.958741989286041, 8.955792754769655, 8.952976832641559, 8.952987505427997, 8.95603617399937, 8.95099618377926, 8.948476185618828, 8.947445772671138, 8.955604856731059, 8.946831421418835, 8.947307113320555, 8.944378703218813, 8.951026061002208, 8.944485329157422, 8.941370243230526, 8.954016421773046, 8.946338691004572, 8.948755676253473, 8.942871148495168, 8.943487360101066, 8.941031295237691, 8.943003342563411, 8.93890197255983, 8.945564455179271, 8.936837077995328, 8.931081758992713, 8.932764092722117, 8.94235305187181, 8.935699352351106, 8.940460015751308, 8.932700200842937, 8.941014241590139, 8.936283111085958, 8.931407553315738, 8.930645255816346, 8.923904524044604, 8.935426660608988, 8.92797346970674, 8.931848352787094, 8.929753152272257, 8.931407553315738, 8.921649526887352, 8.932118805742931, 8.93476413956422, 8.935115631750037, 8.92374069845136, 8.924183247224642, 8.918601931852312, 8.92457049540463, 8.918408435154964, 8.9218962723918, 8.923244984780734, 8.920326576867968, 8.925713188247714, 8.921794169976092, 8.921232627575613, 8.917974677593008, 8.920902950588168, 8.916518342085219, 8.918655091020742, 8.915736058586546, 8.912492865313268, 8.917608976824999, 8.911445349261777, 8.912520489106585, 8.916125065986257], "test_ppls": [13.789994994950904, 11.239756687248894, 10.573521449968272, 10.26250714910045, 10.082880016526005, 9.938243502354084, 9.86122087099233, 9.773093467853657, 9.715450014881013, 9.662338343162947, 9.614054442172128, 9.58837295788341, 9.550549680595731, 9.532144001524419, 9.512186143794155, 9.475374992303655, 9.445351705758886, 9.448903694410049, 9.42181445244861, 9.40135461120544, 9.39764573064241, 9.385977352849856, 9.376198826206618, 9.349578825834946, 9.338442126434819, 9.342951792633466, 9.327312021037113, 9.325052909313621, 9.296755960051557, 9.289765471003793, 9.282977214056189, 9.291712530528278, 9.277682455094576, 9.27222049299578, 9.257334752008319, 9.24969685311266, 9.23903596745181, 9.236503143192513, 9.225353765878529, 9.227509523537172, 9.216219386231662, 9.212179404290337, 9.212796600642278, 9.20222431844689, 9.199254147278298, 9.198729969941269, 9.186925255090538, 9.17997576584769, 9.182793025069778, 9.183721355740472, 9.182116541313063, 9.187008488146873, 9.183044803594912, 9.177380362149872, 9.16392274196461, 9.156429588709447, 9.167174374681682, 9.149511893695335, 9.154067819261458, 9.150460857830955, 9.15015325177889, 9.16603136423358, 9.137855306669511, 9.136049397161026, 9.13251267873997, 9.130805787485087, 9.142045781319947, 9.133658042283798, 9.137896700818354, 9.122895988647995, 9.12991981029883, 9.123929204404106, 9.12991981029883, 9.122236966879052, 9.111512266387349, 9.124862461938376, 9.114267227427625, 9.117375162422912, 9.115629806942517, 9.113054768142542, 9.10419871552283, 9.095990999412587, 9.110289313273562, 9.111025672127937, 9.109772377128595, 9.10574215013373, 9.104092356248144, 9.102978914357644, 9.099967009556297, 9.087465683901923, 9.085310152033948, 9.084853115008432, 9.098055791624919, 9.090317404038027, 9.079128021579965, 9.09176961139763, 9.09015269068783, 9.09136427048346, 9.09148348652343, 9.087344353955155, 9.08396293353971, 9.079924641397662, 9.078573892493404, 9.079073905921183, 9.082273777890276, 9.071719343295568, 9.077015585752614, 9.08195980281015, 9.082494649622452, 9.073172905980273, 9.070759081424582, 9.066162479173974, 9.073629355402675, 9.076589262320358, 9.066117086914508, 9.061887957930397, 9.072913324134577, 9.060842325395488, 9.066335404149203, 9.076781862812606, 9.056000287220579, 9.055194971746648, 9.065833930807663, 9.061779932451735, 9.066754760911541, 9.054478236443009, 9.062078085900591, 9.063862890626027, 9.05964129312921, 9.061285192214436, 9.043859072213309, 9.059239544491625, 9.054331442236137, 9.049941668535226, 9.055998128102114, 9.052513981723527, 9.048431422599979, 9.054018433125249, 9.055799491405665, 9.044771200971628, 9.047370086281466, 9.046785541602128, 9.056879091177233, 9.04730106058892, 9.05103351755631, 9.042332594438976, 9.046354167536116, 9.038228768363947, 9.0381447283699, 9.048772284657833, 9.042791804297883, 9.042772400592543, 9.032035606394366, 9.034536055761633, 9.027951520572756, 9.04377282366339, 9.041118926665836, 9.043276910463273, 9.032662269015821, 9.033474195552687, 9.03458990595335, 9.037056588757927, 9.032976693445745, 9.044249357183736, 9.03081901445857, 9.036334825847957, 9.033196366322581, 9.031570482870366, 9.023243228897169, 9.024093035899632, 9.029634878827597, 9.030887914402605, 9.03215189101809, 9.022619370904058, 9.029914751418108, 9.01874596324601, 9.027570548258195, 9.028433678075352, 9.02930550142936, 9.017939660566899, 9.020038348031726, 9.01439278507199, 9.018318076313733, 9.007648974127232, 9.020109316286879, 9.018765315396154, 9.018786817833904, 9.017556960791426, 9.020773864314428, 9.017679508951831, 9.021006145074347, 9.01151546729234, 9.00988274555778, 9.011223274300528, 9.012123516903262, 9.007999038241046, 9.009126637834159, 9.004696520653006, 9.00436590613229, 9.01003955993369], "epoch_time": 1764.4550964832306, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activeadam_0.0005_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 8.85503237701179, "best_test": 8.958919273274606, "train_losses": [2.7607879638671875, 2.487435817718506, 2.455260753631592, 2.4387459754943848, 2.427595853805542, 2.419248104095459, 2.4126811027526855, 2.4072184562683105, 2.402679204940796, 2.3987338542938232, 2.3952572345733643, 2.392205238342285, 2.389434337615967, 2.3869616985321045, 2.3848986625671387, 2.382847547531128, 2.3810932636260986, 2.3793528079986572, 2.3778207302093506, 2.3763487339019775, 2.3750383853912354, 2.3736956119537354, 2.372539520263672, 2.37140154838562, 2.3704161643981934, 2.3693745136260986, 2.3684656620025635, 2.3676037788391113, 2.366806745529175, 2.36592960357666, 2.3652234077453613, 2.3644585609436035, 2.363762378692627, 2.363161087036133, 2.3625340461730957, 2.3618924617767334, 2.361339807510376, 2.360806703567505, 2.3602561950683594, 2.3598384857177734, 2.3592615127563477, 2.358769416809082, 2.3583481311798096, 2.3578906059265137, 2.357501268386841, 2.35709810256958, 2.356722116470337, 2.356346607208252, 2.3559608459472656, 2.3556768894195557, 2.355207681655884, 2.3549299240112305, 2.354674816131592, 2.354370594024658, 2.354010581970215, 2.35380220413208, 2.3534772396087646, 2.353201150894165, 2.352949380874634, 2.35273814201355, 2.3523905277252197, 2.352184534072876, 2.3519577980041504, 2.351719856262207, 2.351541757583618, 2.3512895107269287, 2.351104974746704, 2.350942850112915, 2.3506603240966797, 2.350496292114258, 2.350302219390869, 2.350071430206299, 2.3499186038970947, 2.3497493267059326, 2.3495755195617676, 2.3493523597717285, 2.3491952419281006, 2.3490006923675537, 2.3488714694976807, 2.3487255573272705, 2.348555326461792, 2.3484742641448975, 2.348325729370117, 2.3481247425079346, 2.3479418754577637, 2.347827672958374, 2.3476643562316895, 2.347529411315918, 2.3474550247192383, 2.347308397293091, 2.347184419631958, 2.3470041751861572, 2.3468856811523438, 2.3467681407928467, 2.3466856479644775, 2.346599817276001, 2.3463990688323975, 2.346284866333008, 2.3461360931396484, 2.3460137844085693, 2.3459606170654297, 2.345831871032715, 2.3457486629486084, 2.345701217651367, 2.3454391956329346, 2.345414400100708, 2.345306158065796, 2.3452279567718506, 2.345099687576294, 2.3450207710266113, 2.344902515411377, 2.3447537422180176, 2.3447604179382324, 2.3446297645568848, 2.3443872928619385, 2.344402313232422, 2.3442630767822266, 2.3442306518554688, 2.344137191772461, 2.3440160751342773, 2.3439342975616455, 2.343794107437134, 2.3437252044677734, 2.3436684608459473, 2.343510389328003, 2.343480348587036, 2.343441963195801, 2.343294858932495, 2.343200206756592, 2.3430943489074707, 2.3430254459381104, 2.3429253101348877, 2.342954158782959, 2.342742443084717, 2.3426811695098877, 2.342621326446533, 2.3425445556640625, 2.342515468597412, 2.3423235416412354, 2.342311143875122, 2.3422482013702393, 2.342172384262085, 2.3420956134796143, 2.3419899940490723, 2.341878890991211, 2.341919422149658, 2.3417556285858154, 2.341686487197876, 2.3416028022766113, 2.3415818214416504, 2.3414387702941895, 2.341386556625366, 2.3412857055664062, 2.3412444591522217, 2.3412041664123535, 2.34114146232605, 2.3410491943359375, 2.3409295082092285, 2.3409881591796875, 2.340831756591797, 2.3407137393951416, 2.3406777381896973, 2.340679407119751, 2.3405606746673584, 2.340514659881592, 2.3404128551483154, 2.340388298034668, 2.340252637863159, 2.3402247428894043, 2.3401527404785156, 2.34010648727417, 2.3400161266326904, 2.3399465084075928, 2.339961528778076, 2.3398451805114746, 2.3397159576416016, 2.339749574661255, 2.339689016342163, 2.339587926864624, 2.339569091796875, 2.3395440578460693, 2.339440107345581, 2.3393635749816895, 2.339289665222168, 2.339257001876831, 2.3391506671905518, 2.339099884033203, 2.339101791381836, 2.339017629623413, 2.338900327682495, 2.338920831680298, 2.3388290405273438, 2.3387441635131836, 2.3387951850891113, 2.3386476039886475, 2.33858585357666, 2.3384830951690674, 2.338519811630249, 2.338416814804077, 2.338409185409546], "valid_ppls": [10.532926989096824, 9.987072091402515, 9.740466250851979, 9.636838051973296, 9.52824040512883, 9.478341662073415, 9.45407977987682, 9.396440379490777, 9.339591049486966, 9.321083001763526, 9.292348348231302, 9.271161642703415, 9.243658509380566, 9.234567652683223, 9.213466558072751, 9.195798198191707, 9.177113422957861, 9.16816451613417, 9.155556405173872, 9.142193997603858, 9.142922036004508, 9.129225455843706, 9.10740527122438, 9.104074991586595, 9.102351713688662, 9.09610160140074, 9.081609029696125, 9.086518919997266, 9.066821773325586, 9.05878381894945, 9.05902787764448, 9.063272958651007, 9.05273844640854, 9.051346423474811, 9.042496441290167, 9.031122608781805, 9.026423423637034, 9.029432514819774, 9.028758718421924, 9.025732636549057, 9.015246057344946, 9.016258482604226, 9.014162823742286, 9.016484198000791, 9.00861758968448, 9.006684757437437, 8.997288515792363, 8.99527018358932, 8.99080829568759, 8.988859996468744, 8.986520023630453, 8.990368873399776, 8.992323931470604, 8.994620381281383, 8.980135341286456, 8.987034251142903, 8.97470304805715, 8.97190898793065, 8.984615495558959, 8.972396709099398, 8.964996039908309, 8.981859036735083, 8.965720655119355, 8.968277582531734, 8.96571424233851, 8.96295717156567, 8.959342205872268, 8.94900530503988, 8.965592400373954, 8.94707246393017, 8.947829763626018, 8.962209275341078, 8.959130737077771, 8.955201316314563, 8.940545279028813, 8.965190547385518, 8.940835180254648, 8.949060779049177, 8.95131630207214, 8.935100719679468, 8.948034565540176, 8.930481306476329, 8.939296253311923, 8.947671898683112, 8.951335509533772, 8.941033426945923, 8.941474701491334, 8.935484180830782, 8.941432065319118, 8.930764493590473, 8.931514024625267, 8.93653665321736, 8.93181002153467, 8.92856098118739, 8.923144994373622, 8.930905025868089, 8.93533931579504, 8.936519608142646, 8.930374847477687, 8.925774902080882, 8.927085889819018, 8.923955587181977, 8.91501548316219, 8.927288088506556, 8.924485384473808, 8.923453479020704, 8.919865079371775, 8.93066016045105, 8.9283034079892, 8.91516426977645, 8.920520115181942, 8.914996353634796, 8.927492420253703, 8.914547884254251, 8.911942532198825, 8.916560859459262, 8.914839067965808, 8.918397803589967, 8.912579986798374, 8.914010175830178, 8.906245713460061, 8.900399749523828, 8.909314575941602, 8.914917710453429, 8.910077177035301, 8.901804638067926, 8.909852001119013, 8.910487181760834, 8.898831714395973, 8.903857192545848, 8.892666223955077, 8.907471007875058, 8.896886376930597, 8.897361534612449, 8.906105569209116, 8.897713676765797, 8.892352443317993, 8.899147845386254, 8.89846679862642, 8.894072012308293, 8.895651934067088, 8.899088437363385, 8.903286165557617, 8.89460639738838, 8.89627125512359, 8.89036612958948, 8.89713880128945, 8.899548859914141, 8.8844712783989, 8.898371328947094, 8.887566541283041, 8.887994581709552, 8.882969585204712, 8.888638800219434, 8.896585174042109, 8.890703156902738, 8.881732838154608, 8.8977157981463, 8.892409686257167, 8.875680768069264, 8.885382160987792, 8.882253775681521, 8.880517436071035, 8.889976126507372, 8.887619515465579, 8.882554493366023, 8.88014056816586, 8.892131955439984, 8.881353801190674, 8.868865224372845, 8.891283976089033, 8.87821413380209, 8.872769454620432, 8.876815084723965, 8.877306102556053, 8.86992676802461, 8.871775256774303, 8.880091872917955, 8.87908415295068, 8.868207638554335, 8.875170796066069, 8.870421634577577, 8.874110740567078, 8.869381177928064, 8.87350777148401, 8.872483875749731, 8.868638975518532, 8.876237326971227, 8.871111110074803, 8.870178427479686, 8.863073380237468, 8.867342913421153, 8.870700802248955, 8.862213381569466, 8.863815116871109, 8.862676122324602, 8.868361987116414, 8.85503237701179, 8.864592844728422, 8.869262759704148], "test_ppls": [10.649978879541674, 10.083666137487793, 9.839708310198633, 9.726730203501726, 9.641898698191214, 9.58338610221848, 9.543793850637304, 9.494519894006315, 9.446786305145318, 9.420749749529813, 9.386825514103993, 9.366196011231787, 9.341294654843683, 9.337424690511375, 9.312377799712333, 9.296057782675025, 9.276580958497153, 9.271674473673452, 9.246303519647286, 9.233554929668944, 9.23561351584022, 9.218790606814625, 9.210611340487619, 9.18684640341697, 9.188820089092362, 9.19401810180516, 9.173503942307173, 9.176513932089591, 9.161998091749087, 9.14390519782045, 9.143050647615434, 9.15719150937132, 9.146826967545906, 9.13796423904271, 9.125837154452363, 9.127612754775914, 9.118440362942147, 9.118533845661922, 9.120275408286854, 9.112739728960616, 9.10195241121101, 9.102898612897794, 9.111590471460056, 9.099847682272433, 9.0931830269603, 9.094687732184106, 9.082369055233627, 9.079337993389753, 9.082789153620855, 9.078777357838007, 9.07407284721333, 9.081866695045502, 9.083230927523728, 9.075864342052986, 9.076067746672235, 9.07597469931263, 9.069976240435654, 9.060416761578525, 9.069433481513215, 9.056857497920534, 9.057997692280289, 9.07362286543954, 9.053150698933173, 9.056166540888139, 9.053612616732732, 9.045271509235848, 9.048716192550488, 9.03642746681754, 9.047061631799455, 9.037957257352934, 9.040517542434625, 9.045265039555819, 9.050729253898915, 9.040172680636894, 9.019517931221408, 9.05417817435394, 9.033881263111583, 9.035998741000972, 9.03115490665086, 9.018649203118171, 9.036485637214085, 9.018874978364666, 9.032018379170031, 9.041110304387036, 9.033743418074652, 9.030549879089326, 9.029529390640619, 9.0249321643728, 9.027234789377538, 9.012175084835205, 9.002796726138317, 9.014661438915134, 9.020606109707474, 9.00964215894446, 9.01418001690982, 9.023882190241796, 9.025427071587826, 9.019133014138774, 9.022124617648652, 9.017963311085875, 9.0124479700538, 9.009779636222559, 9.009279143090145, 9.013468676993284, 9.01724307309937, 9.00802695805062, 9.007807897253507, 9.020933019004852, 9.013778135194299, 9.006628926224943, 9.009107306366351, 9.003243195481375, 9.012102030352041, 9.006826484377346, 8.99905841446561, 9.009412318805428, 9.008243876442108, 9.006837221357609, 9.001805128241703, 9.010860194740028, 8.993425982662448, 8.992521175846527, 9.004144787610436, 9.007225908661393, 9.003655340680952, 8.996044431780694, 9.008452208923517, 9.006412046721433, 8.992448280681856, 8.989657269200816, 8.981567805335272, 9.001755765832522, 8.992073094329106, 8.994371624506416, 8.99579563562194, 8.996327553021047, 8.987642791711043, 8.998228127737837, 8.997288515792363, 8.988266374260759, 8.995238014053808, 8.996177411859662, 9.0041039993501, 8.986153654478558, 8.99838688465089, 8.984615495558959, 8.989818018236475, 8.993597520285876, 8.976879423360893, 8.999330902516439, 8.983512382164532, 8.981621339810673, 8.980201713496088, 8.984767585893703, 8.986524308738144, 8.99515651841207, 8.989325063635688, 8.995666950653568, 8.98117808397133, 8.977609279928807, 8.987737076330635, 8.983709433261323, 8.979148380185489, 8.990010920873534, 8.984358447324855, 8.984988228561567, 8.983760838606111, 8.993902007625458, 8.978705246390232, 8.978386289223737, 8.993213709383086, 8.979341053874496, 8.976992857583934, 8.974859250140705, 8.977904663969166, 8.96700757928825, 8.976335815092492, 8.984167807967685, 8.98036657562318, 8.975315033403145, 8.983452410949498, 8.97154963140241, 8.977418783782412, 8.967706700234947, 8.973387206920332, 8.973791566831734, 8.977380256963334, 8.97892574018271, 8.977983862791604, 8.97758573524235, 8.972400987472566, 8.974979078239286, 8.981841905214868, 8.968679573892498, 8.972360343009829, 8.96766821509552, 8.97516524292309, 8.958919273274606, 8.966257207362842, 8.974585363351581], "epoch_time": 1802.5810651779175, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activeadam_0.001_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 8.877543155368244, "best_test": 8.991912304969905, "train_losses": [2.777132272720337, 2.5149002075195312, 2.4825963973999023, 2.4661738872528076, 2.455474853515625, 2.447660446166992, 2.4415533542633057, 2.436640977859497, 2.4325497150421143, 2.428962230682373, 2.4253792762756348, 2.4219024181365967, 2.4190778732299805, 2.4165725708007812, 2.414060592651367, 2.4116790294647217, 2.4095633029937744, 2.4074277877807617, 2.4052743911743164, 2.4030685424804688, 2.401174545288086, 2.3993961811065674, 2.3978590965270996, 2.3964080810546875, 2.3950066566467285, 2.393738031387329, 2.39249849319458, 2.3913967609405518, 2.390338182449341, 2.389421224594116, 2.3883216381073, 2.387498378753662, 2.3866078853607178, 2.385835647583008, 2.3849895000457764, 2.384221076965332, 2.3835151195526123, 2.3828163146972656, 2.382143259048462, 2.381511926651001, 2.3809168338775635, 2.3802788257598877, 2.3796801567077637, 2.3791732788085938, 2.378589153289795, 2.378063201904297, 2.377675771713257, 2.3770322799682617, 2.376713752746582, 2.376168727874756, 2.3758151531219482, 2.3753814697265625, 2.3749568462371826, 2.3745062351226807, 2.3741848468780518, 2.3738129138946533, 2.3733396530151367, 2.3730404376983643, 2.372694730758667, 2.372420072555542, 2.3720757961273193, 2.3716893196105957, 2.371425151824951, 2.3711531162261963, 2.3708252906799316, 2.3705971240997314, 2.370321750640869, 2.3700501918792725, 2.369748115539551, 2.3695735931396484, 2.3692853450775146, 2.3690226078033447, 2.368842363357544, 2.3685801029205322, 2.368300199508667, 2.368107795715332, 2.3678972721099854, 2.367647409439087, 2.3674261569976807, 2.3672516345977783, 2.366999387741089, 2.3668441772460938, 2.366600751876831, 2.366445302963257, 2.3662009239196777, 2.366088390350342, 2.3659210205078125, 2.36575984954834, 2.365501642227173, 2.3653087615966797, 2.3651041984558105, 2.3649120330810547, 2.364820957183838, 2.3646240234375, 2.3644673824310303, 2.3643460273742676, 2.364156484603882, 2.36403226852417, 2.363879680633545, 2.363612413406372, 2.363499641418457, 2.3634605407714844, 2.363208055496216, 2.3630611896514893, 2.362948417663574, 2.362828016281128, 2.3625662326812744, 2.362550735473633, 2.3623056411743164, 2.3621582984924316, 2.362036943435669, 2.3618533611297607, 2.361741304397583, 2.361565351486206, 2.3613228797912598, 2.3609747886657715, 2.3605475425720215, 2.3600823879241943, 2.359630823135376, 2.359187602996826, 2.3586947917938232, 2.358335256576538, 2.358006477355957, 2.3576362133026123, 2.3573036193847656, 2.356971502304077, 2.356656074523926, 2.3564035892486572, 2.356154680252075, 2.3558051586151123, 2.3556432723999023, 2.3552536964416504, 2.355062246322632, 2.354841947555542, 2.354534387588501, 2.3542640209198, 2.35404896736145, 2.353861093521118, 2.35353946685791, 2.353411912918091, 2.353159189224243, 2.3529274463653564, 2.352750062942505, 2.352522373199463, 2.3523166179656982, 2.3521058559417725, 2.3519012928009033, 2.351729154586792, 2.3514626026153564, 2.3512444496154785, 2.351038694381714, 2.350949764251709, 2.3507626056671143, 2.3504748344421387, 2.350318670272827, 2.3501670360565186, 2.3500330448150635, 2.349821090698242, 2.349665880203247, 2.349518060684204, 2.349308490753174, 2.3491320610046387, 2.3490097522735596, 2.348822832107544, 2.3486859798431396, 2.348586082458496, 2.3483564853668213, 2.3482415676116943, 2.348134994506836, 2.347980260848999, 2.3478798866271973, 2.347663640975952, 2.3476054668426514, 2.3473896980285645, 2.347317695617676, 2.347160577774048, 2.3470966815948486, 2.3468704223632812, 2.3467681407928467, 2.346679925918579, 2.3465795516967773, 2.346320629119873, 2.346369981765747, 2.3461811542510986, 2.346043109893799, 2.3458800315856934, 2.3457930088043213, 2.345679759979248, 2.345543146133423, 2.3454172611236572, 2.3452987670898438, 2.3452446460723877, 2.3451335430145264, 2.3450727462768555, 2.3448808193206787, 2.3447682857513428, 2.3446059226989746, 2.3444807529449463, 2.344412326812744, 2.3443360328674316], "valid_ppls": [10.800865546452071, 10.239428267078615, 10.0219804082809, 9.891766528663185, 9.787548356745644, 9.72681832716231, 9.681722503329757, 9.64137458426107, 9.608426522510092, 9.55435079735753, 9.533284935194798, 9.506388937037618, 9.482518716170132, 9.456717360809332, 9.43341717525756, 9.39951007256624, 9.363701998404736, 9.336198126323694, 9.312380019956482, 9.28545193974024, 9.27412628605075, 9.257109628444706, 9.241036288070259, 9.231111642323143, 9.20845953063173, 9.211166940404034, 9.211094468949115, 9.186717175748786, 9.162234008967625, 9.165251226708854, 9.169261883902674, 9.174020120399849, 9.155538942352534, 9.145307094712171, 9.147210791732846, 9.136861903349251, 9.125713136454792, 9.113715299436663, 9.1244447684441, 9.10994613390455, 9.110838861592763, 9.11964266729361, 9.101598695930706, 9.107183793705756, 9.11232041784157, 9.099277102527042, 9.099188156056352, 9.092938048093561, 9.083986757211836, 9.08290609168057, 9.077504692119465, 9.0749728777089, 9.088094025614119, 9.072863571795619, 9.063368036666786, 9.071014276238317, 9.063914754613887, 9.06707901912777, 9.05884213326104, 9.054350870744516, 9.05460560393313, 9.059081873819267, 9.052084492695581, 9.057861638820903, 9.050474629763643, 9.04373832447373, 9.04806684385144, 9.028655393069572, 9.048897414457977, 9.03418711429802, 9.033215749479957, 9.043872009566739, 9.036296046189198, 9.032143277290917, 9.022670998893933, 9.0358845611734, 9.025672383484359, 9.022946353162588, 9.024689024248216, 9.029286126662456, 9.024198460575969, 9.020470617879292, 9.02517746281771, 9.024624474873043, 9.0175591107448, 9.015996229906904, 9.01950502870674, 9.01795471088998, 9.015011775554251, 9.01237276464121, 9.010166302314053, 9.010398309934152, 9.0063927210785, 9.005812971072874, 9.001174168264672, 9.006500086286215, 9.0095949016146, 9.012776732511075, 9.008606850581854, 9.003425653268422, 9.006708378439216, 8.996977478660941, 8.990197397357312, 9.006407752130531, 8.999545465842887, 9.000332957090183, 8.992711992457807, 8.99856280774501, 8.99233036328419, 8.989764434905208, 8.997292806034872, 8.988236372735063, 8.999333048124381, 8.987897791030262, 8.983840089088947, 8.978773748736254, 8.976393598659703, 8.988502104018602, 9.000058292917078, 8.977968879177016, 8.961123868414697, 8.971915405142324, 8.980584969075046, 8.978352039463436, 8.973421437741264, 8.974407769353867, 8.961252059236777, 8.953636434746834, 8.96425438528647, 8.952144394497644, 8.941933053182868, 8.960683760548072, 8.947774297247618, 8.95289998895479, 8.957768057905117, 8.935710004541171, 8.942421276871537, 8.94237863618571, 8.95476576928641, 8.94791509718725, 8.954123162602896, 8.939620215917284, 8.947488437519013, 8.942649407994505, 8.945686024965028, 8.936826424461689, 8.920260647192396, 8.92872276649966, 8.930826242349188, 8.92585364103925, 8.923555600425805, 8.9372483141003, 8.929093180753656, 8.917995939726866, 8.931690769801332, 8.932431859940671, 8.926132425096686, 8.931252107483104, 8.928448158954618, 8.909467515775074, 8.910217383782475, 8.911844793191714, 8.915204655143077, 8.928118215323005, 8.914039929598799, 8.919486541646796, 8.905084281492632, 8.915946503105294, 8.903674629749176, 8.909701178923513, 8.908271681239372, 8.910066555401931, 8.910502052753095, 8.908435222846226, 8.905687272968635, 8.899754678620075, 8.90987536816645, 8.902146343879872, 8.902577209034202, 8.904984494587287, 8.893474048023023, 8.895405914380593, 8.90164121818576, 8.905260503652151, 8.909896610990026, 8.89552256079751, 8.896279739273043, 8.903963335427527, 8.89377938646467, 8.890459393730923, 8.890726473730266, 8.892710747780294, 8.896600021832873, 8.898659862663516, 8.882611673232635, 8.888882513473284, 8.891171624892406, 8.881165347492018, 8.877543155368244, 8.895550131992279], "test_ppls": [11.093199405713914, 10.520398308834146, 10.276308877410393, 10.1342819536994, 10.067681716651926, 10.017706636091418, 9.942345887367802, 9.883176320703715, 9.840118863386346, 9.810174740510725, 9.753424052232248, 9.710059062774082, 9.666743985287601, 9.648436424194525, 9.620995342637555, 9.581674896896907, 9.551752027312666, 9.537440724326176, 9.488357921188507, 9.450165343380348, 9.437610432933056, 9.407332236748127, 9.390785359783216, 9.375950693429814, 9.359329590227437, 9.364626290957863, 9.3567102485408, 9.339444086329438, 9.322100879605618, 9.311170065363035, 9.301274324120234, 9.326902849988029, 9.302010595333531, 9.289610432609674, 9.288272780231452, 9.28304803782195, 9.259469283675932, 9.259767318456085, 9.266520928464983, 9.250585631541165, 9.249211699928635, 9.253014218419683, 9.24614479769022, 9.241302883319385, 9.2593500724498, 9.2389258302169, 9.233125656693774, 9.229522752009066, 9.22361412879435, 9.234204380566432, 9.222983014147205, 9.217311517947516, 9.231219485510625, 9.222892858437131, 9.22026333818041, 9.216250148734034, 9.21004040315787, 9.202434943056959, 9.19789003255761, 9.202108038175492, 9.199872671085922, 9.204258363830464, 9.197466803355733, 9.18924292040838, 9.190171903128583, 9.18431036890359, 9.198236524847596, 9.17183531101439, 9.189976896609847, 9.177277524000726, 9.174278220337772, 9.191160145843716, 9.185262942248677, 9.172053987215463, 9.164814203893457, 9.18431255861408, 9.175118189044891, 9.169414913746936, 9.16877657757563, 9.16732955534801, 9.168011507157996, 9.161403956779917, 9.173129950055399, 9.172242052918307, 9.151008465824901, 9.155469091400256, 9.16274955291955, 9.159521327678688, 9.150449949638078, 9.147455051874024, 9.138029599089949, 9.142950374000671, 9.143423413521772, 9.147559736788356, 9.143107324492847, 9.149180324832312, 9.152612207609062, 9.142845741836009, 9.149664593923324, 9.148477962060625, 9.1448295971423, 9.13640009472227, 9.136583072706937, 9.144413169843766, 9.146164036429948, 9.137635267236524, 9.136922898686553, 9.142207075626628, 9.13334882352251, 9.130418297941326, 9.139369583086923, 9.119949247653517, 9.129534535004211, 9.125732718131834, 9.111881574018895, 9.125919834053741, 9.116701324319102, 9.123927029090128, 9.13430264462558, 9.113550162124842, 9.086642405347341, 9.101253674024035, 9.108755966389658, 9.106198066949105, 9.09840286153022, 9.099470184443431, 9.089092961694183, 9.088590229596162, 9.093026933468137, 9.077496035140511, 9.065637239786167, 9.08606398845082, 9.073006340108808, 9.078173468697075, 9.081648003817529, 9.055788696057864, 9.064450699866235, 9.062291984635268, 9.070800171629989, 9.063508494651533, 9.070566608729902, 9.061548762253981, 9.072930629359906, 9.069682151888289, 9.070080038670282, 9.059857294384564, 9.040892594572403, 9.045316797125619, 9.040858106369926, 9.045025664647843, 9.035289987654924, 9.062227166303725, 9.037580172257323, 9.030097749725163, 9.041810891348028, 9.046912800880687, 9.05085225286917, 9.05457969853576, 9.047525396015178, 9.03429050295626, 9.025958589124096, 9.028117259309864, 9.032397385695804, 9.048327872112683, 9.030922364571747, 9.045922814039132, 9.02476863578012, 9.033644343253535, 9.014581916543348, 9.03177935482316, 9.016430455727182, 9.027725518107394, 9.033133909765068, 9.020689986620992, 9.023753103494913, 9.019348049589981, 9.037106144744197, 9.02304961317979, 9.030558491296917, 9.023484178703088, 9.01603062326867, 9.021277146853738, 9.02669243602649, 9.013567530541517, 9.0219073650091, 9.011882870455691, 9.017823558918826, 9.015044015806373, 9.008804452119533, 9.003331204069971, 9.018008462248885, 9.018195519475347, 9.020702890830757, 9.018616949972918, 9.003329057508795, 9.002994200232369, 9.016505694999928, 8.995137216920856, 8.991912304969905, 9.01349876274102], "epoch_time": 2546.96516084671, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activeadam_0.005_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 8.940954554079854, "best_test": 9.028556374049815, "train_losses": [2.8309738636016846, 2.4927968978881836, 2.4554331302642822, 2.4390459060668945, 2.4285829067230225, 2.420966148376465, 2.415027141571045, 2.4100823402404785, 2.4058821201324463, 2.4023563861846924, 2.3992559909820557, 2.396479368209839, 2.394033908843994, 2.391791820526123, 2.389770984649658, 2.38785719871521, 2.3860623836517334, 2.3845415115356445, 2.382995128631592, 2.3816113471984863, 2.3803515434265137, 2.378995895385742, 2.3779258728027344, 2.3767964839935303, 2.375856637954712, 2.3748269081115723, 2.3737823963165283, 2.3729639053344727, 2.3721542358398438, 2.3713929653167725, 2.370633363723755, 2.369853973388672, 2.3690707683563232, 2.3683788776397705, 2.3677902221679688, 2.367258310317993, 2.366630792617798, 2.3661463260650635, 2.3655948638916016, 2.365165948867798, 2.364755868911743, 2.364365577697754, 2.3638739585876465, 2.3634514808654785, 2.363030195236206, 2.3626837730407715, 2.3623011112213135, 2.3618643283843994, 2.3615541458129883, 2.3611903190612793, 2.360945701599121, 2.360697031021118, 2.360456705093384, 2.3600761890411377, 2.359786033630371, 2.3595542907714844, 2.3593883514404297, 2.3590641021728516, 2.358832597732544, 2.358550548553467, 2.3582611083984375, 2.35803484916687, 2.357882499694824, 2.357724189758301, 2.3575127124786377, 2.3573672771453857, 2.357149362564087, 2.357069969177246, 2.356809377670288, 2.3566248416900635, 2.3564910888671875, 2.356325149536133, 2.3561673164367676, 2.3560333251953125, 2.3558497428894043, 2.3557991981506348, 2.3555502891540527, 2.3553056716918945, 2.3551712036132812, 2.3550543785095215, 2.354893445968628, 2.3547801971435547, 2.354614734649658, 2.354529619216919, 2.354335069656372, 2.3542706966400146, 2.3541460037231445, 2.3540005683898926, 2.353938579559326, 2.3536996841430664, 2.353607416152954, 2.3535590171813965, 2.353466749191284, 2.353365421295166, 2.353217840194702, 2.3531880378723145, 2.3530118465423584, 2.3529343605041504, 2.352816104888916, 2.352776050567627, 2.3526415824890137, 2.3525633811950684, 2.3524603843688965, 2.3523032665252686, 2.35229229927063, 2.35223650932312, 2.3519933223724365, 2.3519973754882812, 2.3518500328063965, 2.3517158031463623, 2.3516674041748047, 2.351564884185791, 2.3514912128448486, 2.351398229598999, 2.3513734340667725, 2.351274013519287, 2.3510549068450928, 2.3510422706604004, 2.351043939590454, 2.350921630859375, 2.3508496284484863, 2.350724220275879, 2.35067081451416, 2.3505938053131104, 2.3504867553710938, 2.3504908084869385, 2.350456953048706, 2.3503239154815674, 2.3502862453460693, 2.3501548767089844, 2.350119113922119, 2.350029706954956, 2.3500216007232666, 2.3498940467834473, 2.3498005867004395, 2.349759817123413, 2.349642753601074, 2.3495430946350098, 2.349501609802246, 2.34940505027771, 2.3494198322296143, 2.3492603302001953, 2.3492331504821777, 2.3492095470428467, 2.3491740226745605, 2.3489668369293213, 2.3489439487457275, 2.3489491939544678, 2.34879994392395, 2.3488388061523438, 2.3488404750823975, 2.348728895187378, 2.348600149154663, 2.3485755920410156, 2.3485121726989746, 2.3484272956848145, 2.3483405113220215, 2.3482439517974854, 2.3482065200805664, 2.348041534423828, 2.348050117492676, 2.3479506969451904, 2.347867012023926, 2.347949981689453, 2.347839593887329, 2.3477354049682617, 2.347665309906006, 2.3476243019104004, 2.3475940227508545, 2.3475422859191895, 2.3474440574645996, 2.3474557399749756, 2.347337245941162, 2.347290515899658, 2.3471927642822266, 2.3472113609313965, 2.3471360206604004, 2.3471291065216064, 2.346985101699829, 2.3470277786254883, 2.3468942642211914, 2.346910238265991, 2.3467965126037598, 2.3467421531677246, 2.3466858863830566, 2.346733331680298, 2.346646547317505, 2.3465938568115234, 2.3465147018432617, 2.346511125564575, 2.346407175064087, 2.346353769302368, 2.3463618755340576, 2.346379518508911, 2.346237897872925, 2.346134662628174, 2.3461785316467285, 2.346116065979004, 2.34604549407959, 2.345968246459961], "valid_ppls": [10.748465626118934, 10.105801211245936, 9.873275260182988, 9.74485175554774, 9.667765035202928, 9.5715852314032, 9.519761616413124, 9.496629868808583, 9.467139615656816, 9.431692271804499, 9.373959162818409, 9.368462856774961, 9.364773650376266, 9.299327478073465, 9.316486156874923, 9.285296973335338, 9.283384458088468, 9.257913035666203, 9.244447524906892, 9.234963965836828, 9.21700386211797, 9.21631167404682, 9.186092966000471, 9.195725847654703, 9.159370646713954, 9.168345944372104, 9.184792117788048, 9.1691569506284, 9.179369522399075, 9.17569571214149, 9.142440303507758, 9.140001513630816, 9.131918278614275, 9.14403164315402, 9.127388609704354, 9.119107807086122, 9.106267541991864, 9.092586850966066, 9.105961421562393, 9.107357501107932, 9.12210864804579, 9.100548481255759, 9.084794633256847, 9.110721563912032, 9.09942679489184, 9.075888144485685, 9.071522524585012, 9.057686715947323, 9.084963581566353, 9.058379948650114, 9.054005481257253, 9.045461288575417, 9.068464813239727, 9.083787506605276, 9.042414517493462, 9.04695378306332, 9.058868050853352, 9.038052069795043, 9.043130297856017, 9.048338658566484, 9.04119221636764, 9.057235387345628, 9.061192296404785, 9.059848654235472, 9.028181833667468, 9.040940016065628, 9.056278817818786, 9.02251826694629, 9.009962226475706, 9.015798470622839, 9.033984648269614, 9.037110453973236, 9.010572319569711, 9.027712603851686, 9.04090337216266, 9.036449011365193, 9.017028087834115, 9.052274414978731, 9.023290557815542, 9.015701742117994, 9.019044851085681, 8.987711362245383, 9.026472921314829, 9.010391865197368, 9.012486647367501, 9.004337997669912, 9.022881816251926, 9.00377340658427, 8.995047143842802, 9.038603725550345, 9.012061206045852, 9.03040131980122, 9.013573977549713, 8.994148607039872, 9.023395973116866, 8.998657206920731, 9.012400698006914, 9.009863412467544, 8.974880647898114, 9.024138217752965, 8.999646312373512, 9.007992595220356, 9.023131361531487, 9.004503302900543, 8.999961733285115, 8.999427455380287, 8.992570487616518, 9.009337138724177, 8.994313725209603, 8.995437467028564, 8.98397074681678, 9.009919263730302, 9.021817023867362, 9.019382455737947, 9.001775081525617, 9.012548961166482, 9.007434217600395, 8.983356029478363, 8.994245104303424, 9.009311362840739, 8.982629988965213, 9.005164554171014, 9.014409978678142, 8.99233036328419, 8.973703846996457, 8.99612379062357, 8.988583539371696, 8.977119135103107, 9.023314222367823, 8.997267064610497, 9.008849557425943, 8.996351146859942, 8.984506249160871, 8.990861885240768, 9.01165727024709, 9.004756633688247, 8.978103732608542, 8.991597166165947, 9.009713045404018, 8.972786049412061, 8.978013830095797, 8.986937831242999, 8.989479376951996, 8.994519591069384, 8.980383704329425, 9.000620505127204, 8.982600006252952, 8.973545525561777, 8.96211312178284, 9.002833215590321, 8.979516604612826, 8.964733140904197, 8.954074061663126, 8.983154702630245, 8.984699037818508, 8.969267625626243, 8.980976805933354, 8.979747823017366, 8.976932929891277, 8.957370826823153, 8.961140960418355, 8.955103102879953, 8.988227800888971, 8.954311029553987, 8.975359971034644, 8.952165738098552, 8.970043912953583, 8.972783910133415, 8.953442177945979, 8.987237807662115, 8.970614944036834, 8.987567793288125, 8.991940174919511, 8.973817241092075, 8.973284515241014, 8.955829053708733, 8.973139037373704, 8.952257516162316, 8.96863894628755, 8.966173836580621, 8.950985513366662, 8.981606350125396, 8.960256492037034, 8.971290818057666, 8.966167423475637, 8.947844696940487, 8.971913266071256, 8.977249695083811, 8.958500632386764, 8.96005568287485, 8.940954554079854, 8.948235105289916, 8.956181374584888, 8.952776186624515, 8.966218728443952, 8.963561944718496, 8.94191599781535, 8.957545948032237, 8.958929953144988, 8.955308071269542], "test_ppls": [10.875092538350554, 10.225610246195503, 10.003813359735036, 9.859046344884929, 9.799213635579006, 9.690682860930586, 9.638062751245725, 9.607606441300328, 9.593559112830254, 9.542783618619259, 9.499378972661399, 9.513678527146412, 9.4710249540547, 9.405280222834465, 9.429540520321565, 9.406253471985728, 9.400944433411386, 9.375973047464884, 9.344671606603015, 9.342196689363417, 9.331529307451783, 9.32007856753306, 9.311198924834937, 9.293777435286835, 9.272039219857685, 9.295658847715499, 9.294754658521706, 9.275977181521231, 9.288387934778806, 9.27247914495061, 9.237531606343863, 9.249979135766278, 9.23723869189972, 9.25404672637728, 9.241080352870142, 9.223246889582594, 9.210055774083923, 9.2126845797277, 9.220841504495016, 9.206507966552957, 9.231813746080531, 9.195508799459105, 9.193426274176572, 9.20767358668823, 9.213170013528417, 9.174300093547624, 9.168765647548726, 9.17056927828997, 9.205237147794437, 9.159479835571522, 9.177144054929778, 9.167913145593197, 9.1669033612264, 9.189229775100344, 9.15003544794424, 9.145812964083175, 9.161650780232051, 9.148809505469824, 9.138212609709289, 9.156632615812985, 9.150417225137467, 9.15393250527133, 9.17117931369218, 9.159259275420169, 9.112891815481774, 9.141204481476581, 9.166901175666586, 9.133176797898706, 9.114330244954095, 9.13082973400765, 9.140378513693792, 9.142265926960613, 9.112424700669624, 9.12015364028593, 9.136008011380362, 9.124096705137838, 9.129649898217625, 9.151444830315713, 9.118166442351592, 9.125029979805221, 9.120505902168414, 9.09314183536184, 9.127830376616517, 9.11849906128214, 9.109398811282633, 9.111227692482545, 9.125343268225357, 9.10554459326928, 9.086707398310907, 9.134239489007642, 9.105090879993714, 9.135254387324217, 9.111431889650973, 9.087864350847125, 9.112420355527961, 9.111486198178943, 9.109956993813089, 9.09706454611838, 9.072130297226316, 9.124364277624325, 9.089222983141921, 9.117023021459188, 9.123050419775897, 9.109394467583826, 9.104780457620773, 9.088910934792073, 9.084142695517759, 9.112878779394789, 9.101351320406456, 9.083570934816004, 9.07112241179959, 9.11275059219938, 9.12339409279443, 9.113146022905335, 9.08977776221723, 9.114295476609747, 9.092846995683933, 9.079257900477073, 9.084439418853673, 9.093681676900891, 9.065963619529917, 9.099392083399534, 9.117883834493911, 9.07763454779449, 9.061082118888425, 9.078995979939197, 9.082048580870078, 9.073629355402675, 9.136820513887981, 9.07070069040025, 9.094737604198954, 9.07719953859503, 9.073315679161068, 9.09072920047127, 9.111329790494718, 9.103855765583141, 9.070183838092793, 9.088895766048116, 9.099602523853639, 9.0626441723395, 9.068972918740174, 9.079714656020855, 9.077056704299757, 9.077656190587597, 9.076617394721652, 9.086438763738409, 9.062019750758266, 9.053571604385963, 9.046932213470372, 9.09730312925925, 9.065907420855828, 9.053616933832673, 9.047042218932068, 9.066860683986835, 9.065983072998266, 9.071745297729926, 9.07376997241044, 9.077983003035852, 9.071252176174713, 9.056790559151937, 9.053789619518334, 9.049054907872796, 9.082756671093675, 9.044107041376122, 9.052660746464648, 9.035126271382135, 9.063454472092108, 9.043807322984653, 9.028679071691712, 9.074196163421881, 9.054316331202886, 9.077816348860326, 9.083778843634565, 9.068406436984244, 9.059280582513953, 9.03853476673957, 9.059686652965654, 9.038547696476515, 9.05420839598451, 9.058686629264326, 9.0404938327649, 9.063847763685468, 9.054631509404617, 9.050220012791712, 9.054128524751277, 9.028556374049815, 9.05838642771066, 9.067863772000841, 9.04270340997742, 9.048746395949697, 9.032741950883914, 9.034891472958604, 9.045275822358438, 9.049488568289162, 9.052900323433633, 9.053480946173407, 9.033088682872306, 9.038504597425293, 9.055775741657488, 9.0521103909541], "epoch_time": 2556.0463569164276, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activeadam_0.01_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 5.033530616632627, "best_test": 5.112111556386148, "train_losses": [3.9654674530029297, 3.927675724029541, 3.798473358154297, 3.739515542984009, 3.6945765018463135, 3.6373047828674316, 3.5855813026428223, 3.5159988403320312, 3.4431211948394775, 3.354849100112915, 3.2806715965270996, 3.203115940093994, 3.1388370990753174, 3.0588040351867676, 2.982095718383789, 2.911494255065918, 2.8436241149902344, 2.7749459743499756, 2.716505765914917, 2.6743593215942383, 2.646589994430542, 2.6095528602600098, 2.6084420680999756, 2.573087215423584, 2.5303001403808594, 2.5117907524108887, 2.4945600032806396, 2.4680776596069336, 2.758999824523926, 2.46195650100708, 2.4535837173461914, 2.4246041774749756, 2.4105470180511475, 2.396679401397705, 2.3693511486053467, 2.358135223388672, 2.352295398712158, 2.336073637008667, 2.4033429622650146, 2.4055795669555664, 2.3270773887634277, 2.3169827461242676, 2.3007900714874268, 2.3135828971862793, 2.3007280826568604, 2.286715507507324, 2.2867178916931152, 2.289027690887451, 3.6414875984191895, 2.6666197776794434, 2.4199984073638916, 2.3414130210876465, 3.685351610183716, 3.5514156818389893, 3.5299291610717773, 2.6972367763519287, 2.4835047721862793, 2.448254108428955, 2.357499599456787, 2.3328099250793457, 2.2959237098693848, 2.322349786758423, 2.32163667678833, 2.4213805198669434, 2.352545738220215, 2.378443956375122, 2.330012321472168, 2.3443386554718018, 2.330615758895874, 2.2944490909576416, 2.3181769847869873, 2.3205106258392334, 3.3870081901550293, 3.5339527130126953, 2.498858690261841, 2.340179204940796, 3.447195053100586, 2.354895830154419, 2.277704954147339, 2.2648704051971436, 3.7367959022521973, 2.762664556503296, 2.9607107639312744, 3.9114086627960205, 3.877682685852051, 3.876274347305298, 3.7855570316314697, 3.7757933139801025, 3.628275156021118, 3.5905323028564453, 3.5788276195526123, 3.5399467945098877, 3.537865400314331, 3.557300329208374, 3.564110517501831, 3.5799405574798584, 3.5047528743743896, 3.305821180343628, 3.1945207118988037, 3.0723917484283447, 2.8941564559936523, 2.7834675312042236, 2.6984620094299316, 2.613375186920166, 2.53471302986145, 2.494157314300537, 2.4550225734710693, 2.4407405853271484, 2.4044201374053955, 2.4020614624023438, 2.373950719833374, 2.3881030082702637, 2.3597540855407715, 2.3753340244293213, 2.566432476043701, 2.3624162673950195, 2.3475725650787354, 2.353365421295166, 2.336937427520752, 2.3520352840423584, 2.340738534927368, 2.360834836959839, 2.418288469314575, 2.329599142074585, 2.3131675720214844, 2.3257768154144287, 2.3225715160369873, 2.337245225906372, 2.3668575286865234, 2.388620138168335, 2.3617818355560303, 2.3461341857910156, 2.334291458129883, 2.3949310779571533, 2.357789993286133, 2.348501443862915, 2.3251945972442627, 2.3391916751861572, 2.3435118198394775, 3.368079900741577, 3.914961576461792, 3.296092987060547, 2.522581100463867, 2.4243102073669434, 2.5227878093719482, 2.5265400409698486, 2.416733980178833, 2.3689565658569336, 2.3455147743225098, 2.3161046504974365, 2.3037025928497314, 2.326267719268799, 2.383162498474121, 2.372283458709717, 2.3133277893066406, 2.329493284225464, 2.3002231121063232, 2.3255178928375244, 2.3236918449401855, 2.2765212059020996, 2.3032846450805664, 2.343050956726074, 2.338750123977661, 2.2998454570770264, 2.29213547706604, 2.326939821243286, 2.280672788619995, 2.236461639404297, 2.259902000427246, 2.2777748107910156, 2.2936861515045166, 2.246070384979248, 2.2795169353485107, 2.272322177886963, 2.2468771934509277, 2.5686166286468506, 3.837024450302124, 2.9916393756866455, 2.3759589195251465, 2.3469858169555664, 2.288534164428711, 2.2520995140075684, 2.2496888637542725, 2.283740758895874, 2.2644660472869873, 2.265235662460327, 2.2577965259552, 2.23649263381958, 2.2336137294769287, 2.216461181640625, 2.2425034046173096, 2.223726987838745, 2.231156349182129, 2.3021156787872314, 2.2470650672912598, 2.25543212890625, 2.22733473777771, 2.2252063751220703, 2.241011381149292, 2.224375009536743], "valid_ppls": [49.67609229423245, 45.73311126090549, 40.37251389351457, 39.03523548210717, 36.89397286107549, 33.478233810028, 31.53667431542487, 28.533619973730126, 25.82624369488797, 23.867353852970158, 21.481187113461726, 19.592933066831435, 18.037982221454993, 15.835186369482283, 14.402740196744615, 13.09671544354462, 11.692935451064441, 11.293143441293108, 10.10172531040387, 9.360396278402105, 9.13836294260279, 8.82132376570917, 9.091825970388912, 8.348361613931164, 8.012071216456446, 8.022289798893874, 8.42518426755325, 7.277057188930162, 8.66879846640712, 7.128794060324319, 7.086781795265602, 7.124510563005854, 7.40021424033109, 6.751379708790823, 6.528357475054371, 6.434442036418927, 6.617032502509901, 6.183201832258739, 8.507740779206857, 6.349320397038471, 6.112242178158216, 6.169175367028807, 6.3227922001985934, 6.16077300290045, 5.981835866273028, 6.023850404348483, 5.898393457095394, 5.790610609118684, 8.25243413509013, 7.691540422611736, 6.362214361348481, 64.61675358271387, 21.03255613467316, 41.17267746395494, 12.082157001917142, 8.10801299143519, 7.027968209470104, 6.628626348029061, 6.215439141342753, 6.1253914238998535, 5.963748631115119, 6.167242978058805, 6.269713575623385, 7.368272797539293, 6.016754025377386, 6.303008262463827, 7.624049792081492, 6.537073359752514, 6.033194366107176, 5.827708016316275, 6.792854579330261, 6.18019374201669, 49.77885966836568, 10.587670771223955, 6.399371237274716, 6.394807883937979, 7.445718503650542, 6.034294142725592, 5.8874739177596815, 5.777427206861337, 48.925738698379426, 7.405364400731015, 48.71093763071737, 48.642778732032355, 47.27166259356302, 45.34526596818571, 45.605868858924346, 34.814560871030714, 32.504066476338544, 32.304987623989305, 31.424241654525403, 31.316622201497943, 31.005445648810156, 31.817341846886368, 31.318668079613943, 31.53620814526738, 24.265027857400028, 20.93319255220543, 17.54535927082251, 14.752020020573266, 11.563932614211348, 11.097659476749783, 9.286740474854522, 8.558141147142274, 7.747464785802331, 7.348260967544692, 7.198074313443422, 7.106546607086673, 6.858776838077553, 6.722491252583611, 6.638902874704892, 6.484537705001378, 6.4265118440061215, 6.477785825840309, 6.873232211498446, 6.1614714772175265, 6.207337822060166, 6.386338018654977, 6.014526650027931, 6.021376343646763, 6.160390381247306, 6.270314520534721, 6.2405504808063945, 6.088421513747021, 5.982826430851366, 6.054719155127864, 5.952877702622295, 6.260295093464874, 9.857537388126921, 6.16264459278714, 6.151085530857258, 6.1492233158013265, 6.2349177426112865, 6.522192051193245, 5.951225184382932, 6.217176884028408, 6.082636763083294, 6.033447534329384, 9.003919381114194, 49.69542497900492, 48.58959921696282, 8.266829346486837, 6.720564201745962, 8.337071718737224, 7.756535852951048, 49.0413332795577, 6.47808158988241, 6.56102856849862, 6.07238297880827, 5.863666587669712, 6.062582261975332, 6.253275740387125, 6.604148778277009, 6.047825764308827, 6.2613922290275905, 5.702324014742377, 5.775704967405529, 5.6405544989761855, 5.584151834889887, 5.481909270697795, 5.764517077069715, 5.524386766971371, 5.590560709420233, 5.403375647099926, 5.711669665185343, 5.70238655392482, 5.356902165298325, 5.226537375434094, 5.483076536147381, 5.4349877435411855, 5.399345525017723, 5.2776849946906506, 6.089127028724598, 5.382882238500605, 5.340175498209572, 23.80956940989383, 22.97460327664908, 6.843879470564585, 6.028259708524592, 5.746412157269049, 5.430974183544115, 5.535030087615688, 5.691057096298039, 5.49517227641703, 5.392312417067449, 5.464657425672742, 5.287321019952988, 5.3517837388725, 5.137893503839299, 5.236176141148504, 5.105002238178173, 5.301207666170535, 5.822371561490061, 5.397663280431431, 5.166013396324023, 5.368315097665787, 5.088244399722103, 5.188650510713717, 5.282656354051532, 5.033530616632627], "test_ppls": [50.96824993109891, 46.68331818300785, 40.93046795250552, 39.74448291638014, 37.55741033895347, 34.09997450316502, 32.19458980490266, 29.14708028017502, 26.180506975186955, 24.211071211662027, 21.762976686635785, 19.90079836059021, 18.33438812557064, 16.050077563395874, 14.606196215736055, 13.265791143593072, 11.85445156910416, 11.45967861934066, 10.246046246366731, 9.498448173779039, 9.279332732863393, 8.946771695074814, 9.250662824765113, 8.492705355333511, 8.133787311099814, 8.131821153317427, 8.554930128833602, 7.390983637251634, 8.810845703740064, 7.248841309086234, 7.210438659849774, 7.233525267713607, 7.533462927679398, 6.850272222989835, 6.630626630378276, 6.54998082994665, 6.722614666760999, 6.269596233649603, 8.741630958453763, 6.447036957655072, 6.197927334684596, 6.273737416701962, 6.426093567067208, 6.26474453448312, 6.085454455454846, 6.123615096250819, 6.016254838017331, 5.886965104599864, 8.410914363344963, 7.809258452733017, 6.458992782557337, 67.0936561717035, 21.22161700758201, 42.27488088201693, 12.281145789421977, 8.222405313120728, 7.132404153173991, 6.7201396037069, 6.307883579108111, 6.227246075771107, 6.049017623676653, 6.257103298761787, 6.390806953407843, 7.489198842813473, 6.099355281264292, 6.422060047866721, 7.811541441821835, 6.659617273683303, 6.118613046491881, 5.918355647755797, 6.89455035926417, 6.289494225316649, 51.062111520197696, 10.755084383888095, 6.4577901983527894, 6.486796081218666, 7.581655379197831, 6.1316261519364135, 5.976972428590786, 5.86538359167292, 50.20544014245465, 7.550593987856364, 50.171947541810816, 50.00062299449781, 48.400108624560794, 46.29137655768107, 47.00569858218606, 35.585619661225884, 33.28325687106162, 33.18480608181985, 32.06453367297605, 31.977692105015436, 31.750724516951596, 32.67295621003108, 31.977021193373115, 32.223878576231094, 24.912464757185866, 21.40637967927293, 17.923187854926077, 15.004586238825848, 11.697823508756453, 11.217758598402444, 9.455139232520992, 8.71070672456096, 7.90678779645873, 7.489702388830373, 7.325050044103346, 7.232387978932619, 6.975443608861716, 6.847670978151941, 6.758696330266636, 6.60116882429688, 6.564535036715937, 6.553991560697495, 7.008486272229968, 6.281789103663304, 6.341513256830085, 6.505957751128509, 6.141556055618531, 6.143708896625638, 6.2914304194489965, 6.400864337256604, 6.355274675969189, 6.190770530697902, 6.075715209045896, 6.1735799161950045, 6.064938774407492, 6.371149685917368, 10.10005399201542, 6.276086972071851, 6.255374530209066, 6.264994722753369, 6.354036865417488, 6.627791955856343, 6.06170350286153, 6.326976062499117, 6.181217890607853, 6.129913051997364, 9.35378610897855, 51.159268380612616, 49.76994744431828, 8.395986000775137, 6.835022584400771, 8.571074929959785, 7.960550665724991, 49.20761103752898, 6.605333734775681, 6.725414533277411, 6.196521461626859, 5.99703326807843, 6.183767947207965, 6.396819201666363, 6.786279181239862, 6.177535431847676, 6.399102714605019, 5.827052935070043, 5.89359575323867, 5.751655679848919, 5.683713118974763, 5.591076563018514, 5.878574982082722, 5.627080798000787, 5.7052518557274166, 5.519351751026455, 5.857759490264578, 5.8047893328860845, 5.462322519660457, 5.330409468707505, 5.5619304088230495, 5.5383968887146136, 5.507993938971009, 5.366971364506911, 6.145204613272744, 5.46983750794807, 5.447932647922661, 24.30867036220747, 23.125615623879522, 6.955016917461375, 6.14420694008913, 5.837332922204526, 5.5178287884093775, 5.631579640691001, 5.586279096432812, 5.478663671142807, 5.478171250140116, 5.543584750481197, 5.367330940129765, 5.417143455575024, 5.223323416694623, 5.363683197186719, 5.184581525935081, 5.390373396746699, 5.915973576186263, 5.49336587492894, 5.258241186130712, 5.462224195447791, 5.176496939632709, 5.27648848879363, 5.375336129956903, 5.112111556386148], "epoch_time": 2597.472095489502, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activeadam_1e-05_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 9.119251303087037, "best_test": 9.211320669620214, "train_losses": [4.271059036254883, 3.4912264347076416, 3.2338435649871826, 3.0854663848876953, 2.984117031097412, 2.9050042629241943, 2.8399243354797363, 2.787053108215332, 2.744779348373413, 2.7099320888519287, 2.6807525157928467, 2.6561641693115234, 2.6352498531341553, 2.61724853515625, 2.601536989212036, 2.5877902507781982, 2.5755882263183594, 2.5647823810577393, 2.5551280975341797, 2.54648756980896, 2.5386714935302734, 2.531614303588867, 2.5252554416656494, 2.519413948059082, 2.514004945755005, 2.5090575218200684, 2.504284620285034, 2.4993906021118164, 2.4939067363739014, 2.4877841472625732, 2.4811673164367676, 2.4744482040405273, 2.4683830738067627, 2.4634413719177246, 2.4592785835266113, 2.455566883087158, 2.4522180557250977, 2.4492363929748535, 2.4465301036834717, 2.4439072608947754, 2.4416120052337646, 2.439307689666748, 2.4372639656066895, 2.4352636337280273, 2.4333722591400146, 2.4316246509552, 2.429924726486206, 2.4283976554870605, 2.426790237426758, 2.4254374504089355, 2.4239799976348877, 2.4227118492126465, 2.4214625358581543, 2.420236110687256, 2.419182062149048, 2.41805362701416, 2.4169504642486572, 2.415890693664551, 2.414928436279297, 2.414029836654663, 2.413079023361206, 2.4122629165649414, 2.4114556312561035, 2.4106132984161377, 2.4097611904144287, 2.4091029167175293, 2.408339262008667, 2.4076573848724365, 2.4069268703460693, 2.4063432216644287, 2.405634880065918, 2.4050207138061523, 2.4044618606567383, 2.403871536254883, 2.403294801712036, 2.4026944637298584, 2.4022464752197266, 2.401676654815674, 2.4012417793273926, 2.400667667388916, 2.400261640548706, 2.399714231491089, 2.3993563652038574, 2.398836851119995, 2.3984203338623047, 2.3979291915893555, 2.3975536823272705, 2.3971962928771973, 2.3967316150665283, 2.3963537216186523, 2.39599347114563, 2.3956055641174316, 2.3951656818389893, 2.3948745727539062, 2.394535541534424, 2.394223928451538, 2.393900156021118, 2.393544912338257, 2.393160343170166, 2.392843246459961, 2.392638921737671, 2.392160654067993, 2.3919849395751953, 2.391688346862793, 2.391373634338379, 2.3911166191101074, 2.3908371925354004, 2.3906426429748535, 2.3904011249542236, 2.3901171684265137, 2.389845371246338, 2.389639377593994, 2.389296770095825, 2.3890771865844727, 2.388862371444702, 2.388601779937744, 2.3883728981018066, 2.388225793838501, 2.3879990577697754, 2.387786626815796, 2.387542724609375, 2.3872692584991455, 2.387152910232544, 2.386873483657837, 2.386742115020752, 2.386528968811035, 2.3863229751586914, 2.386164903640747, 2.3859033584594727, 2.3857626914978027, 2.385596752166748, 2.385378837585449, 2.3852248191833496, 2.384990930557251, 2.384854555130005, 2.3847129344940186, 2.3844563961029053, 2.3843650817871094, 2.384225606918335, 2.3840560913085938, 2.383819580078125, 2.3837225437164307, 2.3835628032684326, 2.3833394050598145, 2.383221387863159, 2.3830881118774414, 2.382955312728882, 2.3827731609344482, 2.3825366497039795, 2.382443904876709, 2.3822758197784424, 2.38213849067688, 2.3820488452911377, 2.381871461868286, 2.381749153137207, 2.381631851196289, 2.381434679031372, 2.3813531398773193, 2.381237506866455, 2.3810160160064697, 2.38093900680542, 2.3807716369628906, 2.3806657791137695, 2.380485773086548, 2.3804125785827637, 2.3802413940429688, 2.3801069259643555, 2.379984140396118, 2.3798439502716064, 2.37970232963562, 2.379628896713257, 2.3794198036193848, 2.3793795108795166, 2.3791468143463135, 2.3790688514709473, 2.37899112701416, 2.378880023956299, 2.3788204193115234, 2.378648519515991, 2.3784615993499756, 2.378430128097534, 2.378335475921631, 2.3782706260681152, 2.3780884742736816, 2.377960443496704, 2.3778512477874756, 2.377711772918701, 2.3775947093963623, 2.3774588108062744, 2.3774397373199463, 2.3772687911987305, 2.37715482711792, 2.3771064281463623, 2.376927375793457, 2.376819133758545, 2.3767120838165283, 2.376715660095215, 2.3765101432800293, 2.3764538764953613, 2.3763575553894043], "valid_ppls": [37.51006256129534, 24.817091589002267, 20.284546165590704, 17.925102360169507, 16.400315577306326, 15.251473665716484, 14.359610116830023, 13.687972722619547, 13.149532587333946, 12.72838384185925, 12.37055275516186, 12.079786491883583, 11.840842170180945, 11.628758340800054, 11.445477252388718, 11.283252855026467, 11.139030777490952, 11.024152511359015, 10.904087783107116, 10.817397625578264, 10.73635375963142, 10.649577700950504, 10.579331254336914, 10.511928822930072, 10.44808158042584, 10.395891051765554, 10.340637333208102, 10.278345081436607, 10.206684712135049, 10.129286481426178, 10.05102766796391, 9.979462603829589, 9.915650339245083, 9.873378835505639, 9.836574594361842, 9.800933313995005, 9.774841189401009, 9.753624038467835, 9.723472507522434, 9.697371578214893, 9.680009894348434, 9.65702751488888, 9.638830278142727, 9.62590308356923, 9.601139874076614, 9.587561445805452, 9.57195264749871, 9.554451027011874, 9.538329861867684, 9.527711111507978, 9.518340897725144, 9.510353871707418, 9.492041498948732, 9.484173772511598, 9.467516565870952, 9.469062895953668, 9.450852562339525, 9.445176055500186, 9.43991256767745, 9.426627332180885, 9.419862589005897, 9.418301838491967, 9.405103075412567, 9.39927925056333, 9.387277599697724, 9.38571329718096, 9.380581351707836, 9.374808473180368, 9.375027518333875, 9.362536716084195, 9.358271948349326, 9.354642512876048, 9.352648818762892, 9.338974265082419, 9.340390480496875, 9.330403621515499, 9.325021783643463, 9.32659153621418, 9.315404483880805, 9.311338783542796, 9.312164658738775, 9.302671514912385, 9.298218977924575, 9.29462391295156, 9.295508143408494, 9.292394873186057, 9.283767372305727, 9.287061529466962, 9.278686744674976, 9.271451211876721, 9.274190408868762, 9.269926101832526, 9.26521752679565, 9.264811079711336, 9.25923527790484, 9.26122672352501, 9.256092226505487, 9.259255146089624, 9.249531457122858, 9.250627536354239, 9.246925206880604, 9.240443636929793, 9.237520594354628, 9.235567275177093, 9.238088830137015, 9.230713293715972, 9.234569854375984, 9.233400829381614, 9.231252498983153, 9.224834699487934, 9.224397034846262, 9.220030323223936, 9.220881076138662, 9.215406414455913, 9.212596721139954, 9.215656890007587, 9.21524382870653, 9.21313926130709, 9.21185215324919, 9.21189388260103, 9.201333605171081, 9.205219590214693, 9.20015343320297, 9.205149360230598, 9.20052852721318, 9.199096232970305, 9.196234505920884, 9.194048790202626, 9.186706224335035, 9.189372183605698, 9.186235325893668, 9.192505729142766, 9.190351575718507, 9.181138026786675, 9.187562664298644, 9.181858220859683, 9.179761278029185, 9.180647714209785, 9.180153050378575, 9.17824249748882, 9.170667668352133, 9.175614769214153, 9.175614769214153, 9.168267252165355, 9.173116827797134, 9.16440123648365, 9.172465112588133, 9.165572451765557, 9.164938753272631, 9.170287232628791, 9.16648374329653, 9.167056351708238, 9.161843001331514, 9.163645270286667, 9.159123884690754, 9.15609122020718, 9.158012446132538, 9.156346632693811, 9.155783424882294, 9.15583363192407, 9.152850065354666, 9.154397382669975, 9.147049409146506, 9.152775870532139, 9.147210791732846, 9.154585086338127, 9.150484855901059, 9.149130154274692, 9.150511035685678, 9.144164630650002, 9.146722291017404, 9.146735375517956, 9.139707333631682, 9.143647952366665, 9.137145099430194, 9.136750805745436, 9.14094949137397, 9.144325962339819, 9.139655035956446, 9.139014413720194, 9.134971249843883, 9.13377345760294, 9.132336314226526, 9.13244735815268, 9.128491978874441, 9.132131648567048, 9.130803610531606, 9.132717352938943, 9.126855471214803, 9.12723628124386, 9.128252577784162, 9.124309892337248, 9.124797196069505, 9.119977514446758, 9.126929455919717, 9.12453613726215, 9.119251303087037, 9.12233701332336, 9.122391386851126, 9.119449157336733], "test_ppls": [38.363378115609585, 25.492918244905656, 20.91478436995601, 18.471310740841776, 16.893293259966367, 15.69946420978609, 14.77580459457809, 14.073002712043246, 13.514121942525996, 13.075692927094273, 12.699674782989558, 12.40333707294657, 12.152205447363185, 11.929904751211179, 11.74537996225188, 11.57787517564925, 11.415594879394272, 11.306665163353767, 11.189113659076874, 11.087025458412986, 11.012588527781517, 10.914382399159384, 10.848615787506045, 10.7739786893143, 10.7150445694203, 10.654552875740057, 10.58979139340094, 10.51719324289292, 10.420833067651872, 10.32716284695595, 10.216262447587257, 10.122476028501584, 10.039273252253315, 9.996860839887049, 9.945342575021607, 9.908449617753211, 9.88025725546395, 9.853862329189768, 9.821674967775092, 9.802536438162925, 9.785968682143308, 9.755142672386176, 9.7447030620448, 9.726071620371382, 9.707110126149972, 9.689218153410614, 9.671783441177938, 9.654596470927677, 9.647044802828727, 9.633422124493757, 9.622094147094213, 9.615544467604995, 9.598574146927435, 9.584028168626647, 9.572701215850453, 9.568324746338977, 9.55954590045424, 9.547954220858713, 9.537820473698138, 9.529910257946069, 9.522871596909328, 9.519954541851218, 9.505908451235271, 9.496969500831577, 9.484506175212026, 9.48646690977086, 9.482871408876617, 9.475474393464486, 9.471745305239283, 9.464551027772785, 9.456963121628347, 9.452517867323545, 9.454586949840317, 9.437515929136097, 9.435961252519546, 9.432135274269973, 9.428362548815997, 9.425573321539622, 9.417594533137576, 9.411298489388752, 9.41144209550283, 9.403549254321529, 9.398615948978996, 9.396953418981807, 9.394437777270177, 9.39949886748374, 9.387107505533358, 9.385252336444715, 9.379682319831488, 9.371965820773775, 9.36687712391505, 9.36295861190009, 9.365838726023373, 9.361300157454579, 9.361108215344517, 9.364885287843043, 9.357098418152198, 9.356451477745917, 9.353134937658659, 9.35334009633374, 9.347214035738622, 9.335882050595174, 9.340524096810167, 9.333142434084822, 9.340871508170197, 9.327888004180561, 9.329992090400188, 9.330679468748201, 9.329549436653203, 9.3249773185806, 9.323536765260874, 9.317290274442934, 9.322720995040871, 9.318496580930058, 9.31612188336039, 9.318381053105064, 9.318547680232587, 9.311134546135795, 9.310559597493343, 9.315169064512535, 9.301768861310359, 9.298941705030144, 9.302828989255657, 9.30488527213955, 9.301888618665084, 9.297587191964809, 9.29627055498723, 9.295962479989372, 9.286910964542537, 9.28751323888669, 9.280757605518598, 9.291883111495276, 9.288897289322549, 9.280930198116636, 9.286178102489858, 9.283101156000873, 9.279604857788469, 9.278987610290828, 9.280253122481014, 9.27683088500918, 9.268785748712817, 9.27416608636836, 9.273936131335232, 9.265414129881332, 9.27042560299938, 9.259308128124138, 9.266600463993418, 9.264519509091095, 9.262558272493964, 9.270228893575107, 9.261772127567598, 9.26320092928822, 9.25892622274219, 9.257756321641141, 9.253089225800775, 9.249132313648518, 9.257584159995547, 9.251648749159926, 9.25009381555504, 9.2567609184387, 9.245342411723442, 9.248622934564258, 9.24084681182503, 9.251959767245474, 9.23992812744458, 9.251937708880753, 9.241507792333225, 9.245355637301309, 9.24638067713836, 9.241424065520553, 9.23537130541267, 9.23992372150456, 9.234908921326204, 9.236128784606763, 9.233636383716933, 9.231410965294774, 9.234195574147082, 9.238560184012194, 9.23221654444024, 9.228856027712517, 9.229553558916285, 9.225738685662424, 9.227126729787885, 9.221907799809165, 9.221918793186488, 9.225076633578372, 9.223666906888743, 9.221863826430921, 9.221470274031823, 9.222448689512804, 9.218298283426712, 9.216854432991703, 9.217924662690065, 9.217610393443872, 9.21851586953886, 9.215083442872457, 9.214022330220804, 9.214415564757772, 9.211320669620214, 9.213701603862615], "epoch_time": 2554.9494998455048, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activeadam_1e-06_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 9.660467935265823, "best_test": 9.777824689420397, "train_losses": [6.418879508972168, 4.723428249359131, 4.1324334144592285, 3.9431915283203125, 3.8616724014282227, 3.797853946685791, 3.7353668212890625, 3.6703450679779053, 3.6055850982666016, 3.5442607402801514, 3.486928939819336, 3.4336578845977783, 3.384037733078003, 3.337686777114868, 3.294248104095459, 3.2536160945892334, 3.2155892848968506, 3.1801836490631104, 3.147176504135132, 3.116368532180786, 3.087480306625366, 3.060600757598877, 3.035510778427124, 3.0119478702545166, 2.989924192428589, 2.9691414833068848, 2.9496259689331055, 2.9311423301696777, 2.913630723953247, 2.8969407081604004, 2.880941867828369, 2.865499258041382, 2.850503921508789, 2.8361141681671143, 2.822303295135498, 2.808990001678467, 2.7961082458496094, 2.7837226390838623, 2.7719168663024902, 2.7606008052825928, 2.7497220039367676, 2.7393245697021484, 2.7293951511383057, 2.7199485301971436, 2.710789203643799, 2.7021358013153076, 2.693930149078369, 2.685900926589966, 2.6784310340881348, 2.671267032623291, 2.6643855571746826, 2.6577844619750977, 2.651477813720703, 2.6453685760498047, 2.6396565437316895, 2.6340620517730713, 2.6286771297454834, 2.623521566390991, 2.6185126304626465, 2.6137259006500244, 2.6091220378875732, 2.6046931743621826, 2.6004140377044678, 2.596402406692505, 2.5923967361450195, 2.5887043476104736, 2.5850672721862793, 2.581606864929199, 2.578239917755127, 2.574941396713257, 2.571878433227539, 2.568830966949463, 2.5659537315368652, 2.5631985664367676, 2.5604281425476074, 2.557858467102051, 2.5552663803100586, 2.5528178215026855, 2.550346612930298, 2.5480589866638184, 2.545715570449829, 2.5435261726379395, 2.541379690170288, 2.53908109664917, 2.536999225616455, 2.5348503589630127, 2.53269624710083, 2.530611991882324, 2.52834415435791, 2.526259660720825, 2.5241587162017822, 2.5220632553100586, 2.5199451446533203, 2.517949342727661, 2.515820264816284, 2.5137054920196533, 2.51167893409729, 2.5096848011016846, 2.507676839828491, 2.5055904388427734, 2.5036420822143555, 2.5017364025115967, 2.4998340606689453, 2.4979870319366455, 2.496258020401001, 2.4945261478424072, 2.4928343296051025, 2.4911751747131348, 2.489743947982788, 2.4881858825683594, 2.486833333969116, 2.485422134399414, 2.484123945236206, 2.482893943786621, 2.4816839694976807, 2.4804646968841553, 2.479344367980957, 2.4782509803771973, 2.477172613143921, 2.4762113094329834, 2.4751925468444824, 2.474262237548828, 2.4732818603515625, 2.4723377227783203, 2.471423387527466, 2.470583438873291, 2.4697728157043457, 2.4688987731933594, 2.468156337738037, 2.4673495292663574, 2.4665415287017822, 2.4658894538879395, 2.465150833129883, 2.4643747806549072, 2.4637537002563477, 2.4630632400512695, 2.4624216556549072, 2.461714267730713, 2.4611454010009766, 2.4604809284210205, 2.459897518157959, 2.459336280822754, 2.458730459213257, 2.458179235458374, 2.457592010498047, 2.457123279571533, 2.4564783573150635, 2.4560725688934326, 2.4555602073669434, 2.455019474029541, 2.4544970989227295, 2.454096555709839, 2.453562021255493, 2.4531383514404297, 2.4526846408843994, 2.452165126800537, 2.4517946243286133, 2.45131778717041, 2.4509623050689697, 2.4505279064178467, 2.4501357078552246, 2.4496586322784424, 2.449364185333252, 2.448972702026367, 2.448594570159912, 2.4481725692749023, 2.4477951526641846, 2.4474456310272217, 2.4470648765563965, 2.4467880725860596, 2.4464380741119385, 2.446021556854248, 2.44573712348938, 2.4454030990600586, 2.4450697898864746, 2.4447596073150635, 2.4444432258605957, 2.4441144466400146, 2.4438114166259766, 2.4435300827026367, 2.443176746368408, 2.442941665649414, 2.442689895629883, 2.4423623085021973, 2.442124843597412, 2.441802978515625, 2.4415440559387207, 2.441253423690796, 2.441037654876709, 2.4407334327697754, 2.440486192703247, 2.440260887145996, 2.439997911453247, 2.439800262451172, 2.439488172531128, 2.439279317855835, 2.4390804767608643, 2.438763380050659, 2.438614845275879, 2.4383692741394043], "valid_ppls": [194.99297336029704, 72.823918543798, 52.8634242713288, 47.5265748134712, 44.013558663147144, 40.999695273503725, 37.98933635558553, 35.067710520414785, 32.513297528738384, 30.330981895050154, 28.470734917452358, 26.877745190471025, 25.465982697823573, 24.223398357035414, 23.12436958917917, 22.159792013569067, 21.304864007891503, 20.54544526144347, 19.86096365426256, 19.266104734522486, 18.718038886603935, 18.22031801564682, 17.770374567102046, 17.35727995752754, 16.964838903467303, 16.610028151890173, 16.279943986024936, 15.969465939802255, 15.691486067935726, 15.418363360986508, 15.161412918175412, 14.92680896229896, 14.704604233143229, 14.487392791851835, 14.301816574038963, 14.114504669471403, 13.930848287345752, 13.76536187749663, 13.610402092420726, 13.455293876179665, 13.317785011684217, 13.179085782148743, 13.051588930706263, 12.927889683699739, 12.811516169287914, 12.701164566866192, 12.597285566036152, 12.496678210464793, 12.401465315453306, 12.304668844503368, 12.221549785888188, 12.147411342636195, 12.070487525806959, 11.992209387204143, 11.918174894638563, 11.850184591768192, 11.785554651316238, 11.727096936862905, 11.667616107068655, 11.612262515158976, 11.55214393998485, 11.5010585537438, 11.449426528054206, 11.400782174833518, 11.35316733258157, 11.310865873763724, 11.268155154852368, 11.22990750250522, 11.19097052717202, 11.148922531250372, 11.117672477495935, 11.077347083709865, 11.042584841570518, 11.01451589101057, 10.980039828201123, 10.951855688053064, 10.919421404845915, 10.896130293046248, 10.86291309025099, 10.835680601327455, 10.807756208315723, 10.782505063339803, 10.749500980077801, 10.728825626815373, 10.70442498074004, 10.675996297650196, 10.648965805748857, 10.624090723209813, 10.595733921620027, 10.570363204014425, 10.547115028311248, 10.515633697097872, 10.486238733929296, 10.464757285086662, 10.43645998242619, 10.419220738777597, 10.38987729377769, 10.372329208439949, 10.347814136720979, 10.325116971827052, 10.301364315705555, 10.27756583657634, 10.258057435108137, 10.238017310275653, 10.220157949179255, 10.205115249007317, 10.187966662984428, 10.169712094577784, 10.157114157452416, 10.141090678407679, 10.126335768958164, 10.110565739129573, 10.099507381608701, 10.08566897944884, 10.07381400683503, 10.064429805145894, 10.056380146061372, 10.041485135401885, 10.03124849697094, 10.020635251539812, 10.012921410957206, 10.003472296968885, 9.992531072119132, 9.987379258482433, 9.974041676408035, 9.967050439064638, 9.960299196725252, 9.949400447893979, 9.940580066411973, 9.938767167228752, 9.9278612082807, 9.922146581075934, 9.917496853936568, 9.9087023933347, 9.900926001476444, 9.897248924638403, 9.888816634073626, 9.882120739959596, 9.877774726109976, 9.872173662625169, 9.864117849505204, 9.859537628307583, 9.852631349905193, 9.849782363795919, 9.843547064540807, 9.836023482598499, 9.834389090154405, 9.830160158930243, 9.825031153878731, 9.818205226174982, 9.816225073093939, 9.813714176804558, 9.807602257141168, 9.80159462936531, 9.798388951232203, 9.792092800907227, 9.788213436352283, 9.782292317843874, 9.780858070652044, 9.778330576176781, 9.774375099764075, 9.769321784887742, 9.763360883379596, 9.760630794896578, 9.75545200965554, 9.753105477977092, 9.748541939761662, 9.747891176098559, 9.742326597291331, 9.741337155330106, 9.73565329559195, 9.732390290689827, 9.729905478113636, 9.727145319301398, 9.723947761718888, 9.720735032013689, 9.714773666038328, 9.714574476382523, 9.71281900465008, 9.709957200735042, 9.705950703339417, 9.702681460458109, 9.701742306304864, 9.697729950037314, 9.692859538737409, 9.69233496551246, 9.695404237249342, 9.686945291841367, 9.684702980555814, 9.684451301395622, 9.678184522160572, 9.678565260384804, 9.676523294267504, 9.674089648953828, 9.671638168498445, 9.668244481849943, 9.664960287793939, 9.66582674572352, 9.661248763498268, 9.660467935265823], "test_ppls": [199.12246553329717, 75.29117817706533, 54.4526036548503, 48.73955030935238, 45.05831993438372, 41.985636667385315, 38.900827020250276, 35.9101718443118, 33.317571116415756, 31.10024836150274, 29.207816986915883, 27.590578761643247, 26.159885557620374, 24.917959487925447, 23.809228813707506, 22.839133074913093, 21.979030600595706, 21.20538181581055, 20.508148328427687, 19.893635122790695, 19.329994350340645, 18.81822654434481, 18.35888352346145, 17.93593085452424, 17.534503200295926, 17.16910443848776, 16.832424185180457, 16.51227182309852, 16.225036766712535, 15.946824065255548, 15.678091018567056, 15.44034693937738, 15.20645819184764, 14.988246551443702, 14.783384137401997, 14.586544399683419, 14.397137193325264, 14.21964165104498, 14.05559965450913, 13.897180421882325, 13.746261251104649, 13.59986650082146, 13.46864574333517, 13.335008939169496, 13.211788824312013, 13.095735015154093, 12.982662912436759, 12.879183498179945, 12.781656594470693, 12.675828748527557, 12.592309870533926, 12.508324306905498, 12.42791194425252, 12.34381616067381, 12.26917296317304, 12.193937382493807, 12.133219724602991, 12.070815602712743, 12.004341240610799, 11.948723317710122, 11.885825613478193, 11.832299799666968, 11.777726074636178, 11.724024581783071, 11.675418816110112, 11.632568396371976, 11.591049680841785, 11.549940753508766, 11.507822476791205, 11.465603560720657, 11.430366874853593, 11.390992855749179, 11.356976447514459, 11.318448896052642, 11.286215084762201, 11.25747585885598, 11.227639957921621, 11.19846248962067, 11.163684807979, 11.133423241426083, 11.09983725639484, 11.079169554904867, 11.03782847361967, 11.019997852884902, 10.983854691643735, 10.954814493276112, 10.91839831935362, 10.887711350226258, 10.8597486686352, 10.822827927463038, 10.789589804839832, 10.75861844844759, 10.729122353276491, 10.697704770675088, 10.67272856091672, 10.651141875034597, 10.615277075574378, 10.587539508571734, 10.557455215474755, 10.532346907363495, 10.504427820485025, 10.472816717964768, 10.454276083689283, 10.422043099242558, 10.401298226447425, 10.381837133434425, 10.357208223283955, 10.33450030889884, 10.31712446617651, 10.299561742538689, 10.280621893065096, 10.259801375616123, 10.24844051689846, 10.23384416466708, 10.2178579863056, 10.204597014192776, 10.195146888601544, 10.17635780141406, 10.168776223395676, 10.1576590421304, 10.147091075310636, 10.136321432621328, 10.12359831536494, 10.117609398481504, 10.102999454980267, 10.09595633849402, 10.091730419553793, 10.076879149975559, 10.069179629232494, 10.062923002403469, 10.055425935444493, 10.047769157917463, 10.045984613149118, 10.036040087932358, 10.02832634346447, 10.023086773734601, 10.014337160067528, 10.006346651291652, 10.002585111234259, 9.994701678847274, 9.986841127030107, 9.98208968493763, 9.977813892555856, 9.972781417706495, 9.965615239082855, 9.956512237809632, 9.955009724713495, 9.950517780051532, 9.943948433932393, 9.939859606753114, 9.93393675406634, 9.932522898943676, 9.92553946598774, 9.921380148473865, 9.919036272996287, 9.912381362128194, 9.90877090371516, 9.902290501894253, 9.898440638831921, 9.89919113842639, 9.892346707383501, 9.887041462184978, 9.882917127488444, 9.883112699921393, 9.877028205051156, 9.874344021429799, 9.86792142539197, 9.868634317970528, 9.859720984374734, 9.861648780161044, 9.852015917930963, 9.852293092458973, 9.849974932109781, 9.846192358753692, 9.842681102251372, 9.840383972546332, 9.83701550600514, 9.834954179347589, 9.830870323505055, 9.83192980627622, 9.825799514071006, 9.822112869787562, 9.821328406760545, 9.813615906881408, 9.808995991660247, 9.811961844200548, 9.8139902737595, 9.806741795118555, 9.803424578982167, 9.803464313478184, 9.797216290187672, 9.798318867943705, 9.794866718552866, 9.793496006165228, 9.792204863157348, 9.784529230306935, 9.784991138293607, 9.783094655146433, 9.777824689420397, 9.777938919626033], "epoch_time": 1797.477100610733, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activeadam_1e-07_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 12.081543447416252, "best_test": 12.43259740157874, "train_losses": [7.878540992736816, 7.192812919616699, 6.883906364440918, 6.598966121673584, 6.32007360458374, 6.034722805023193, 5.745823860168457, 5.458538055419922, 5.180493354797363, 4.922539710998535, 4.6955766677856445, 4.510280132293701, 4.3713059425354, 4.2676005363464355, 4.180393218994141, 4.103867530822754, 4.0443830490112305, 4.002068996429443, 3.9704396724700928, 3.945000171661377, 3.923718214035034, 3.905216693878174, 3.888439416885376, 3.8726024627685547, 3.8569698333740234, 3.8414220809936523, 3.8260457515716553, 3.810694456100464, 3.7949516773223877, 3.7788381576538086, 3.762448310852051, 3.7458086013793945, 3.7287018299102783, 3.71117901802063, 3.693251609802246, 3.6750130653381348, 3.656615972518921, 3.6382229328155518, 3.6198410987854004, 3.6015613079071045, 3.5836470127105713, 3.56589412689209, 3.548534870147705, 3.5315396785736084, 3.5148017406463623, 3.4984378814697266, 3.4822425842285156, 3.4663403034210205, 3.4506821632385254, 3.4352810382843018, 3.4200599193573, 3.405151844024658, 3.3904922008514404, 3.376068592071533, 3.36191987991333, 3.3480048179626465, 3.334367036819458, 3.320917844772339, 3.307767391204834, 3.2948033809661865, 3.2821059226989746, 3.269646406173706, 3.2574100494384766, 3.2454731464385986, 3.233741283416748, 3.22226619720459, 3.211077928543091, 3.200032949447632, 3.1892707347869873, 3.178694486618042, 3.1683812141418457, 3.158240556716919, 3.148320436477661, 3.138615131378174, 3.1290788650512695, 3.1198031902313232, 3.110715627670288, 3.101702928543091, 3.092942953109741, 3.0844132900238037, 3.0759871006011963, 3.0678210258483887, 3.059699773788452, 3.0518438816070557, 3.044053554534912, 3.0365102291107178, 3.0290744304656982, 3.021838665008545, 3.014716386795044, 3.0078060626983643, 3.001009941101074, 2.9943466186523438, 2.987837314605713, 2.9815123081207275, 2.9752519130706787, 2.969132661819458, 2.963189125061035, 2.9573235511779785, 2.9516026973724365, 2.945966958999634, 2.9404208660125732, 2.9349753856658936, 2.9296875, 2.9245035648345947, 2.9193599224090576, 2.9143099784851074, 2.9093759059906006, 2.9045157432556152, 2.899735927581787, 2.895097494125366, 2.8904192447662354, 2.885939359664917, 2.881434202194214, 2.8770413398742676, 2.872770071029663, 2.8684804439544678, 2.864370822906494, 2.8602185249328613, 2.8562092781066895, 2.85221004486084, 2.848299264907837, 2.8444576263427734, 2.8406872749328613, 2.836885690689087, 2.8332061767578125, 2.8295373916625977, 2.825937509536743, 2.822509288787842, 2.8189597129821777, 2.815558433532715, 2.8122200965881348, 2.8088481426239014, 2.805591583251953, 2.8024063110351562, 2.7991867065429688, 2.796034812927246, 2.7929728031158447, 2.7898757457733154, 2.7868497371673584, 2.783902406692505, 2.7809576988220215, 2.7779924869537354, 2.77520489692688, 2.772374391555786, 2.76959490776062, 2.7667946815490723, 2.7642123699188232, 2.7615456581115723, 2.7588043212890625, 2.7562026977539062, 2.753666639328003, 2.7511487007141113, 2.7486751079559326, 2.7462356090545654, 2.7437939643859863, 2.741353988647461, 2.7390849590301514, 2.736685037612915, 2.7344582080841064, 2.732165575027466, 2.7299458980560303, 2.7277135848999023, 2.7255756855010986, 2.723418712615967, 2.7213313579559326, 2.719209909439087, 2.7172064781188965, 2.7151832580566406, 2.713125228881836, 2.711256980895996, 2.7093288898468018, 2.707364559173584, 2.705507516860962, 2.703603506088257, 2.701772451400757, 2.6999480724334717, 2.698119878768921, 2.696404218673706, 2.694671154022217, 2.692864418029785, 2.6911990642547607, 2.6895222663879395, 2.6878468990325928, 2.6862053871154785, 2.6845691204071045, 2.682993173599243, 2.681410312652588, 2.67983078956604, 2.678295612335205, 2.6767401695251465, 2.6753103733062744, 2.6737966537475586, 2.6722817420959473, 2.6708297729492188, 2.669395923614502, 2.6679270267486572, 2.666602611541748, 2.665128231048584, 2.6638317108154297, 2.6624834537506104], "valid_ppls": [1455.6265142432208, 1078.4783677709966, 793.7096848514766, 602.5480376528888, 454.7082870453339, 341.23276194624344, 255.84465554461218, 192.890216485463, 147.81178354148938, 116.38416608177562, 95.05464554059039, 81.22600004583876, 72.43095631596303, 65.99383753827449, 60.58343762637945, 56.426664310034056, 53.76443701047705, 51.96363353805571, 50.586179072922235, 49.452785253261375, 48.48943733513274, 47.62358960713899, 46.811200596809364, 45.99850931257245, 45.18541357886676, 44.39148476839987, 43.625690554062665, 42.862028058832294, 42.0825064116098, 41.30455466835055, 40.510983442987815, 39.68934348242069, 38.862698959346254, 38.01727047270021, 37.176005080461564, 36.33341761116578, 35.5252967614212, 34.75048242827286, 33.98444726320721, 33.27718688432107, 32.580000108074046, 31.912755256538137, 31.291686675973384, 30.680598250458086, 30.09962291134571, 29.551693793394964, 29.003627599140117, 28.493239080241626, 27.980275485436913, 27.494089179238408, 27.025440926437966, 26.585062370355587, 26.156411777754514, 25.745903277091795, 25.337433240596297, 24.96110995062622, 24.578383619682572, 24.231271381293094, 23.884362887554484, 23.553160954142662, 23.235092375893558, 22.922062320247733, 22.625971432593882, 22.335659512488377, 22.060272618845886, 21.800570103437725, 21.5408021632142, 21.29152440390718, 21.051705392233167, 20.822623578684446, 20.60174136757686, 20.384120741067886, 20.180362115281522, 19.978144875394737, 19.78091074923237, 19.593133934589357, 19.412762300119894, 19.23557367250591, 19.06279724565865, 18.89725324556721, 18.732459050516564, 18.577218815071383, 18.422702866631532, 18.27479564457167, 18.130690941082342, 17.989480980706322, 17.854214381357554, 17.719740967994845, 17.58925338878666, 17.46408979475581, 17.342413284787284, 17.220644288400397, 17.105561239197012, 16.99124727319354, 16.88383087483163, 16.77722554816498, 16.670192364393664, 16.566657984523836, 16.468297012996015, 16.372662945673397, 16.274732045076423, 16.181093896767496, 16.09422101208269, 16.00148029290981, 15.917916931620915, 15.836341684831424, 15.754429486307878, 15.670127474177924, 15.591156510251814, 15.513541465334738, 15.441230468393854, 15.365526702759281, 15.293850930165066, 15.220114335736376, 15.149633370731152, 15.0818769950981, 15.018648319203502, 14.948430254606336, 14.884870252761582, 14.82209997387508, 14.761864305260456, 14.703037201317596, 14.644601646354019, 14.5873164702238, 14.525291906710068, 14.470336312045436, 14.413358234471461, 14.357090569885978, 14.303750071976117, 14.255976983013113, 14.20602624252168, 14.151337209828824, 14.105532640146764, 14.054852375484861, 14.005753269968377, 13.959920666864425, 13.908214929188478, 13.864126094102243, 13.821142484872766, 13.77828556977032, 13.730299929801559, 13.691295335232518, 13.652163931738434, 13.608247601072609, 13.567263788984866, 13.525519801091155, 13.488006977608595, 13.449084636711547, 13.410603935692523, 13.372867800806912, 13.338891446510514, 13.303244155380918, 13.26877084621946, 13.231364414399756, 13.195277736171926, 13.16079238882878, 13.132203816817283, 13.097255647234917, 13.065742575435397, 13.034066042086122, 13.001861813487382, 12.96988558196409, 12.940239986808267, 12.911440946683054, 12.87993889694305, 12.85280307761169, 12.821991287289588, 12.79634732854126, 12.766766611899861, 12.741716113278828, 12.712913332224128, 12.686982375470786, 12.661732204170525, 12.634863314682258, 12.61044143394488, 12.585514631885339, 12.561742191070016, 12.535494930381045, 12.513947049166468, 12.486930306339813, 12.463979994489986, 12.443240332584743, 12.421196535980577, 12.397480270692318, 12.376022095131663, 12.355028174963858, 12.336410864162483, 12.314001425988883, 12.290829749731799, 12.272145325126177, 12.25185631739462, 12.232510753604268, 12.211521535690249, 12.193056514160531, 12.172428105915985, 12.154059868236326, 12.133344114995904, 12.117617404179212, 12.098480917844261, 12.081543447416252], "test_ppls": [1480.660949433463, 1097.1541059025099, 807.7649297342732, 613.1236961768243, 462.71185237333526, 347.40973476244756, 260.7720863259456, 196.96324909317067, 151.28125502669235, 119.41862916487716, 97.81415732546154, 83.82968922562671, 74.87283416939401, 68.25790861149636, 62.603505190003524, 58.254688655489424, 55.45715246263457, 53.519957243324065, 52.026248554870605, 50.7976698708318, 49.7615351045166, 48.833626896636055, 47.96571562438972, 47.104165691068275, 46.25382278936977, 45.4279276248255, 44.638634122970004, 43.85602724831065, 43.060060284743976, 42.270768802272116, 41.46134245697387, 40.622112570754155, 39.77616373720952, 38.918638482075096, 38.0522374185593, 37.19329282692764, 36.37357343383163, 35.588691100549276, 34.815888966463554, 34.097438016456344, 33.39440995261484, 32.717497687685544, 32.08604565361474, 31.471094825511738, 30.88378635549161, 30.32956456012366, 29.776966856247554, 29.261779633461025, 28.743579240749686, 28.25209036146833, 27.77782559389894, 27.331200809452238, 26.901016857719014, 26.487699873270966, 26.073048762895105, 25.69000728384759, 25.30465833005675, 24.951899204660343, 24.600086706217006, 24.261244609675355, 23.93999427081401, 23.623910130804557, 23.320093180515556, 23.02374576217783, 22.743882050053614, 22.474208105144818, 22.208568265082487, 21.952395048728896, 21.705489332254224, 21.4699380933714, 21.241490405830334, 21.017202168442008, 20.80562214508306, 20.594281636682354, 20.391621028224044, 20.19856211964379, 20.008285054619286, 19.82593499142969, 19.649017631349192, 19.476469573884238, 19.30736540799546, 19.145648959214263, 18.98483439116891, 18.834659211838822, 18.683934585175418, 18.541315397880354, 18.39999104196131, 18.261794474782466, 18.12718125364312, 17.99728870277371, 17.868671987744868, 17.74438395416131, 17.628629216494797, 17.508193845451004, 17.398857496134028, 17.288662264168213, 17.179037980642274, 17.0721316307841, 16.96987129730193, 16.871895702648516, 16.77164247415237, 16.67374195608226, 16.583595475698413, 16.488526193019247, 16.403158495415166, 16.31650934910129, 16.231413060446492, 16.14720329878127, 16.06595064294632, 15.986696177196656, 15.910647128612009, 15.828403424089117, 15.75654058330426, 15.682876322384432, 15.608894021046652, 15.539961676942042, 15.473890201385824, 15.402942803585436, 15.336038802357846, 15.269188772766983, 15.212165803123096, 15.147318285084811, 15.08697310403344, 15.028014834077089, 14.96322810570013, 14.906548078856385, 14.848563941263361, 14.791997325057222, 14.734982213594627, 14.6842178319469, 14.635184486765295, 14.579427278125296, 14.531062576400725, 14.48004440877795, 14.428396942408554, 14.38028982985745, 14.327546314743072, 14.281099894740182, 14.2382763662834, 14.194007548366589, 14.142739645169272, 14.10159845426438, 14.061079797379284, 14.014959216990281, 13.974566226902782, 13.93001796882783, 13.892718061388756, 13.85208951221569, 13.810420713906943, 13.77251175116047, 13.737153197733852, 13.700840090287027, 13.663551166684412, 13.625873173878523, 13.58954318309318, 13.55446370210929, 13.524616905369362, 13.48637023907147, 13.452628298856906, 13.421636086750558, 13.387194304970071, 13.353808744525665, 13.32368585388101, 13.293725996827266, 13.261373432267202, 13.233550734961737, 13.200778089140478, 13.175359732228209, 13.143959573508301, 13.11884141468128, 13.087781895990837, 13.062565543662052, 13.03730141717884, 13.008230537430748, 12.983907285902742, 12.956814997730957, 12.933337165232574, 12.904935002240224, 12.882690642641466, 12.85462342865434, 12.830312085570966, 12.808816272738342, 12.787341230128623, 12.76057999611831, 12.736947562703545, 12.718464295112865, 12.697140735085771, 12.672692141768744, 12.650721421755229, 12.629794485800554, 12.608989347370574, 12.589425047789717, 12.56583096683088, 12.548397784766367, 12.528174766056967, 12.507343196022234, 12.486543287234033, 12.46912497254658, 12.449305744530882, 12.43259740157874], "epoch_time": 1837.0937039852142, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activeadam_1e-08_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 39.85798499842756, "best_test": 40.763236115383684, "train_losses": [8.984292030334473, 8.51451301574707, 8.142491340637207, 7.870200157165527, 7.678589820861816, 7.543852806091309, 7.448420524597168, 7.377012729644775, 7.318234443664551, 7.265251636505127, 7.21414041519165, 7.161823749542236, 7.105533599853516, 7.044163703918457, 6.980690002441406, 6.9179368019104, 6.855725288391113, 6.79373836517334, 6.731661319732666, 6.668865203857422, 6.604868412017822, 6.539882183074951, 6.473642349243164, 6.405916213989258, 6.336785316467285, 6.266397476196289, 6.19478178024292, 6.121926307678223, 6.047978401184082, 5.973258972167969, 5.897895812988281, 5.8217902183532715, 5.745092868804932, 5.667947769165039, 5.590329647064209, 5.512370586395264, 5.434639930725098, 5.357300758361816, 5.280511379241943, 5.204593658447266, 5.129889011383057, 5.056598663330078, 4.9848313331604, 4.9149699211120605, 4.847445964813232, 4.782615661621094, 4.72059440612793, 4.661667346954346, 4.606133937835693, 4.5541815757751465, 4.505928039550781, 4.461373805999756, 4.420124530792236, 4.3819661140441895, 4.346590518951416, 4.313700199127197, 4.283093452453613, 4.254340648651123, 4.226800441741943, 4.200177192687988, 4.174502849578857, 4.149888038635254, 4.126358509063721, 4.104499816894531, 4.084571361541748, 4.066606521606445, 4.0505051612854, 4.036147594451904, 4.023258209228516, 4.011586666107178, 4.000805377960205, 3.9907350540161133, 3.981384515762329, 3.9726247787475586, 3.9643969535827637, 3.956571102142334, 3.949079990386963, 3.941918134689331, 3.934934377670288, 3.928178310394287, 3.9216744899749756, 3.9154369831085205, 3.9093995094299316, 3.9035511016845703, 3.897855043411255, 3.892324209213257, 3.8868510723114014, 3.881441831588745, 3.8760790824890137, 3.8707261085510254, 3.8653745651245117, 3.8600497245788574, 3.8547756671905518, 3.8495404720306396, 3.8442814350128174, 3.8389978408813477, 3.83373761177063, 3.8285396099090576, 3.823315382003784, 3.8181028366088867, 3.812965154647827, 3.8077847957611084, 3.8025968074798584, 3.7974374294281006, 3.7921886444091797, 3.78696608543396, 3.7817165851593018, 3.7763938903808594, 3.771055221557617, 3.7656753063201904, 3.7602946758270264, 3.7548410892486572, 3.749387502670288, 3.743894338607788], "valid_ppls": [5694.591307887927, 3640.498244439335, 2644.673525962927, 2128.312107975212, 1830.4963764238369, 1651.0249471081024, 1535.789133770567, 1451.8922129691275, 1381.855686516728, 1317.2876079744512, 1254.247627793094, 1188.708464820003, 1119.2737687918632, 1047.3132003630528, 981.3314711554402, 921.374612754735, 865.868379383559, 813.7704111722816, 764.7370805774037, 717.780126702741, 672.996232011575, 630.474157951064, 589.7112143269427, 550.8136776141695, 513.7275260131029, 478.6405680652751, 445.336096181308, 413.9157381950181, 384.29107759065187, 356.6433147899994, 330.69943999887397, 306.46991402160637, 283.8691285839457, 262.8357699917061, 243.23477708625435, 225.1081951300826, 208.44812481479977, 193.12674284629128, 179.08242662280537, 166.2564689087122, 154.5809027648919, 143.955793625413, 134.29606800601056, 125.56400733036818, 117.71564440525347, 110.66532357710172, 104.33042026002884, 98.67829986210329, 93.64130943898677, 89.17877157583199, 85.24032539608457, 81.77656781514098, 78.67691392182431, 75.93211416328616, 73.43285563789081, 71.17213879661703, 69.10316075624347, 67.17640841689494, 65.33461825295664, 63.5943702356123, 61.96337730439912, 60.43046460204418, 59.01576227504186, 57.77679469719629, 56.703886340728104, 55.7679441313833, 54.96576458476851, 54.26297449037243, 53.6382723582108, 53.07417250068411, 52.542919210507904, 52.06262986856528, 51.61785725285749, 51.19946213397255, 50.80304748753113, 50.42516040481749, 50.056993759080854, 49.69894405244237, 49.3503498363249, 49.01891245025773, 48.701415415679584, 48.397223839253286, 48.10251236202479, 47.8193081848206, 47.54329129981458, 47.27192181445419, 47.003255512729474, 46.73909136628686, 46.468633756421774, 46.20393801887953, 45.93487954581261, 45.67129681827297, 45.40771090539651, 45.13771419669886, 44.8686168617174, 44.60350582386663, 44.33006743058618, 44.072131182633434, 43.804738763916674, 43.539767962016995, 43.28235378046083, 43.02772326372653, 42.76739137723157, 42.51022578528397, 42.249066069195074, 41.989130357122, 41.72473514660825, 41.46408073515016, 41.19784440953071, 40.93185369489244, 40.6642450737138, 40.397769626857844, 40.12331046429768, 39.85798499842756], "test_ppls": [5739.298328270929, 3685.305158040253, 2683.159020300214, 2161.9673147110584, 1860.8329828214896, 1679.0635985498805, 1562.153818309238, 1476.9229885923485, 1405.6991335450098, 1340.0003417875414, 1275.8527384711274, 1209.194429054811, 1138.644548637186, 1065.6108299567475, 998.6020337705737, 937.6293315618897, 881.1350442293237, 828.0896787141855, 778.1482783709475, 730.3183880020753, 684.7084517172783, 641.4130233453291, 599.9185177930092, 560.339955551155, 522.6168875997004, 486.94067560297543, 453.0869722677074, 421.1587150457681, 391.066939473902, 362.99607210168966, 336.66374547331867, 312.0827852138442, 289.16182093936453, 267.8396011151731, 247.97621734907747, 229.61406853514984, 212.74069788416426, 197.22160280398995, 182.9895023944781, 169.98525022808118, 158.1454511270934, 147.37213668086704, 137.57812695100563, 128.72777085231286, 120.7746290489981, 113.63181878563083, 107.21637977313567, 101.49518202800989, 96.40060135580337, 91.88951830979049, 87.90350521887562, 84.38957526653243, 81.2382788831196, 78.43930895995189, 75.88234550689677, 73.56740330932985, 71.44906331384666, 69.47439127505449, 67.57049897400053, 65.75533066291754, 64.04722884245602, 62.443734274106255, 60.96207219702103, 59.66921142976691, 58.55124888483213, 57.572541827833874, 56.73726169278517, 55.997427265138384, 55.3312633133663, 54.7240151355165, 54.141938914857064, 53.61438901926571, 53.12753536624973, 52.67016155918169, 52.239736902822, 51.83048535652776, 51.43074223421565, 51.04543564997233, 50.669188435901404, 50.310526075969165, 49.96849409654502, 49.64078692278703, 49.32517693246477, 49.02477968513069, 48.730161918902276, 48.44172635107693, 48.15692689806581, 47.87542265900601, 47.58945931688683, 47.309377261067496, 47.02309511402441, 46.748553127988515, 46.47183569357993, 46.18946542329156, 45.908427788335814, 45.632766425066514, 45.34733094559406, 45.080294195458244, 44.801732430894916, 44.52730176280493, 44.259796316506105, 43.997453857354444, 43.72908615592053, 43.46476986254866, 43.19519183409554, 42.928647019347885, 42.65801044781374, 42.39354729941731, 42.12162416192535, 41.851445209513756, 41.581948366891915, 41.3099712987637, 41.031349450047735, 40.763236115383684], "epoch_time": 2364.323671579361, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113]}

==> supplementary material/code/WikiText-103/logs/activeadam_5e-05_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 8.957360148811393, "best_test": 9.04860832409057, "train_losses": [3.4703285694122314, 2.829324960708618, 2.674079656600952, 2.585709810256958, 2.539731740951538, 2.511204719543457, 2.491373300552368, 2.476691484451294, 2.4654428958892822, 2.4563231468200684, 2.448902130126953, 2.4425957202911377, 2.437314510345459, 2.4327573776245117, 2.4287900924682617, 2.425175905227661, 2.4219584465026855, 2.4190080165863037, 2.4163451194763184, 2.41393780708313, 2.4118309020996094, 2.4096505641937256, 2.4077043533325195, 2.405970573425293, 2.4042351245880127, 2.4026613235473633, 2.4012255668640137, 2.399794816970825, 2.3984313011169434, 2.397122859954834, 2.3959405422210693, 2.3947861194610596, 2.393756866455078, 2.3926942348480225, 2.3916609287261963, 2.390717029571533, 2.389846086502075, 2.3889617919921875, 2.38810658454895, 2.3873085975646973, 2.386596202850342, 2.3858041763305664, 2.3851044178009033, 2.384418249130249, 2.383758783340454, 2.3831279277801514, 2.382545232772827, 2.381946086883545, 2.381298780441284, 2.380807399749756, 2.380302906036377, 2.3797574043273926, 2.3791816234588623, 2.378765106201172, 2.3782737255096436, 2.37787127494812, 2.3773882389068604, 2.3769567012786865, 2.37652325630188, 2.3761191368103027, 2.375699043273926, 2.3753597736358643, 2.3749606609344482, 2.3746564388275146, 2.3741815090179443, 2.373889684677124, 2.3735508918762207, 2.3732805252075195, 2.372891426086426, 2.3725695610046387, 2.372215509414673, 2.3719358444213867, 2.371643304824829, 2.371380567550659, 2.3711225986480713, 2.3707971572875977, 2.3705339431762695, 2.370208263397217, 2.369948148727417, 2.3697681427001953, 2.369429588317871, 2.369107246398926, 2.3689465522766113, 2.3687102794647217, 2.36845064163208, 2.368211269378662, 2.367983818054199, 2.36780047416687, 2.3675215244293213, 2.3673007488250732, 2.3670730590820312, 2.366832971572876, 2.366713047027588, 2.3664700984954834, 2.3662686347961426, 2.3660576343536377, 2.3658816814422607, 2.365663766860962, 2.3654768466949463, 2.3652570247650146, 2.3651392459869385, 2.3648793697357178, 2.364755153656006, 2.3646106719970703, 2.3643789291381836, 2.3642385005950928, 2.364122152328491, 2.3638908863067627, 2.363715648651123, 2.3635056018829346, 2.3634159564971924, 2.3632564544677734, 2.36305832862854, 2.3629159927368164, 2.362787961959839, 2.362600088119507, 2.362476110458374, 2.3623645305633545, 2.362196207046509, 2.3620009422302246, 2.3618977069854736, 2.3617894649505615, 2.3615915775299072, 2.361514091491699, 2.361319065093994, 2.3612284660339355, 2.361145257949829, 2.360989570617676, 2.3608882427215576, 2.3607606887817383, 2.3606200218200684, 2.360370635986328, 2.3603665828704834, 2.3602819442749023, 2.36006498336792, 2.3600058555603027, 2.359835624694824, 2.3597707748413086, 2.359678268432617, 2.359525680541992, 2.3594343662261963, 2.3593549728393555, 2.359222173690796, 2.3591368198394775, 2.3589632511138916, 2.358855962753296, 2.358771800994873, 2.3586349487304688, 2.358531951904297, 2.358438730239868, 2.3583881855010986, 2.3581695556640625, 2.3581604957580566, 2.358078956604004, 2.357936382293701, 2.357844352722168, 2.357696533203125, 2.3576738834381104, 2.3576135635375977, 2.3574633598327637, 2.357379198074341, 2.357239246368408, 2.3572070598602295, 2.3571407794952393, 2.3569657802581787, 2.356919527053833, 2.3568339347839355, 2.3566489219665527, 2.356621265411377, 2.3565564155578613, 2.3564815521240234, 2.3564229011535645, 2.3563148975372314, 2.356125831604004, 2.3560707569122314, 2.3560028076171875, 2.355956554412842, 2.355848789215088, 2.355781316757202, 2.3556904792785645, 2.3556106090545654, 2.3555619716644287, 2.3554012775421143, 2.355337381362915, 2.3552920818328857, 2.3552467823028564, 2.355138063430786, 2.3550868034362793, 2.354975700378418, 2.354909896850586, 2.354759931564331, 2.354768991470337, 2.3547027111053467, 2.354614019393921, 2.3544936180114746, 2.354466438293457, 2.3543784618377686, 2.3542566299438477, 2.3542327880859375, 2.3541505336761475], "valid_ppls": [16.97326617428792, 13.300101331773577, 11.689743840773094, 10.994298010735342, 10.58849372416466, 10.319919170784031, 10.148225769361215, 10.002787821469285, 9.911613320723863, 9.81540363744295, 9.743662271050525, 9.68914192075289, 9.644627769184158, 9.598061541451868, 9.554856512253464, 9.532066732069827, 9.497576340283807, 9.47708754897184, 9.447124154591693, 9.426950975302129, 9.418317556992076, 9.401780497797125, 9.374837529896098, 9.36877110079899, 9.344687202219315, 9.34085146485589, 9.32711410453832, 9.326373622755176, 9.304674521061388, 9.294639425041689, 9.283233952777943, 9.286069617251513, 9.264579147789641, 9.256262153540726, 9.2496527472262, 9.23520616558133, 9.23175651932409, 9.232317797065193, 9.224581775177434, 9.215830469164144, 9.201862318661618, 9.206859173659318, 9.198905423464836, 9.196977811481498, 9.194158392458343, 9.182898114397434, 9.176207638003662, 9.17273629047293, 9.163217062768014, 9.164226441068944, 9.169530780899365, 9.16352729274875, 9.15883127285445, 9.161220481708394, 9.148423433045217, 9.144293259740254, 9.139358688115868, 9.138469702246296, 9.135152021222334, 9.12984580135351, 9.121921610267632, 9.135363288691856, 9.119860099110253, 9.118968661605255, 9.11171212512958, 9.11425636238089, 9.11424767035283, 9.106986205563617, 9.109007886685234, 9.098472277100052, 9.100971590359597, 9.099804290920797, 9.105696559707654, 9.096533178883035, 9.086986873351446, 9.09188449740348, 9.079411592905423, 9.083655397199625, 9.082468664433996, 9.076788355035232, 9.078939700479282, 9.07156361824879, 9.073352454435138, 9.069016163076022, 9.070873701935815, 9.072251424042157, 9.066307303616291, 9.070458479794278, 9.060103542097561, 9.054927268790726, 9.061073477571249, 9.058103513050439, 9.058861571448322, 9.049123946946185, 9.041494003752458, 9.045109768623364, 9.049253396628492, 9.053834950056602, 9.03986016099576, 9.046936527384847, 9.037472436548319, 9.037450889560635, 9.032720415174573, 9.033235132678927, 9.034268963554888, 9.03787968427646, 9.03297884707547, 9.035718679843683, 9.034930246589575, 9.02557554904449, 9.024336159967298, 9.023806889415035, 9.024663204442744, 9.025911246211377, 9.020489973730147, 9.016834605477765, 9.023010890534856, 9.01712483056918, 9.015914546198536, 9.020455563357341, 9.009914967467028, 9.00984622753327, 9.009126637834159, 9.015680247035629, 9.015493241981455, 9.006130755343069, 9.00770910687229, 9.005759292404543, 9.004247832459564, 9.002481205868955, 9.001745034909822, 9.006811452626481, 9.00426715350006, 8.996655727426337, 9.002783847543508, 8.997374321031261, 9.00074496906657, 8.99705899080048, 8.995012830526505, 8.996964608390627, 8.9925061679702, 8.997902041242273, 8.993241583366327, 8.98795350613028, 8.99293068613775, 8.986310055856572, 8.994498146489143, 8.990437464732548, 8.98372656834357, 8.991376361203642, 8.989434368627771, 8.986357191052237, 8.986007967972489, 8.984285618328885, 8.990045215109022, 8.986802845121035, 8.980235970312348, 8.985427387859588, 8.982507917119607, 8.978596071856483, 8.978422679737214, 8.980235970312348, 8.979009229536821, 8.981081726900944, 8.971648025211275, 8.978013830095797, 8.981026054398152, 8.97768205480461, 8.973682452044757, 8.973179685363899, 8.982486501177393, 8.972152845200993, 8.971581716221515, 8.971083344983022, 8.969631167800875, 8.960972178310774, 8.965774095138098, 8.974636716487872, 8.974382093404014, 8.964688256478873, 8.965060162786154, 8.964414680079106, 8.967507862125665, 8.962993499543018, 8.968765106293965, 8.964570703096625, 8.963852592270129, 8.969177811594122, 8.96675744833588, 8.965094361841873, 8.960801262960425, 8.961395207821962, 8.962157993314971, 8.960429533329227, 8.96129692645774, 8.962051156703046, 8.959199090081567, 8.963017005959763, 8.957360148811393, 8.95839383937372], "test_ppls": [17.451607131288878, 13.65107682856123, 11.872579309882559, 11.123805144135632, 10.711524818306563, 10.44882891218161, 10.256563214232088, 10.121216319215863, 10.029588838887106, 9.935803256241917, 9.857448080169297, 9.801281492143966, 9.74813055910926, 9.706570896318626, 9.666356798172504, 9.640285070164516, 9.595981651058409, 9.578299075635694, 9.552200668932404, 9.523296176693373, 9.52095554718387, 9.49793412201025, 9.480079617396045, 9.467069644514158, 9.443358942613703, 9.445491327525458, 9.420392629297485, 9.428827874936484, 9.398752639057237, 9.386165329208419, 9.383522816701712, 9.374077614646076, 9.358486144647074, 9.358336652964137, 9.34180245615473, 9.325828861382693, 9.326907297402938, 9.328234945553888, 9.326415870885066, 9.307421314626817, 9.295887125069155, 9.297744580241362, 9.29194292634215, 9.279958853373126, 9.283860336521453, 9.273009735643384, 9.26561736442244, 9.259672387818325, 9.255324283487793, 9.25432031616871, 9.258383193658565, 9.25638573879849, 9.250973809706265, 9.253301014629507, 9.243052467768312, 9.233314974622832, 9.23862185826103, 9.227078331709045, 9.224542187652146, 9.2282949604293, 9.220782147347967, 9.234248412789164, 9.209328976938385, 9.20742332811754, 9.202524898786624, 9.203422310181042, 9.209533176989245, 9.20181405309954, 9.201401612257804, 9.196429645222826, 9.203995031653385, 9.195182140620144, 9.202761859551723, 9.188084014671485, 9.178918695829017, 9.189245111294882, 9.185477558615183, 9.18156269366098, 9.181376625860208, 9.176428606281185, 9.171045933310113, 9.164160893647962, 9.17276909479288, 9.17025006446763, 9.168265066280364, 9.172528532504252, 9.16371081401961, 9.164036354839716, 9.160790203394722, 9.147391805318831, 9.149151967526809, 9.145008383266807, 9.158798518379946, 9.14409268635466, 9.146438798101608, 9.14873970585888, 9.146768086851223, 9.146733194766563, 9.139755273430199, 9.142752009871979, 9.135903458664279, 9.13464674152493, 9.135855539069283, 9.127995772685484, 9.136720308600307, 9.133821366276957, 9.128687857163804, 9.131012600432692, 9.132508324019616, 9.12412063406511, 9.120481982721143, 9.109922242151338, 9.121421411796797, 9.12630713268536, 9.116962158967455, 9.117866443527232, 9.121190894778433, 9.108349868168059, 9.112059715992597, 9.11859471864583, 9.105922343099344, 9.105648798553732, 9.107259790286529, 9.109648577447599, 9.11424549734711, 9.101312261727772, 9.106302279712013, 9.104595945840721, 9.09999087520084, 9.090367252087558, 9.09253265508665, 9.10552288398512, 9.097767299842856, 9.097042857052205, 9.092099099680286, 9.09364698732443, 9.09175227023983, 9.095505234056127, 9.086800555702695, 9.089116798820362, 9.085087045779455, 9.095778473876969, 9.09452727625261, 9.083018700123969, 9.087229525319033, 9.082518469443848, 9.086692233244495, 9.087043202695, 9.075706382035923, 9.092181473616675, 9.07876437055211, 9.081877521480719, 9.07596387991412, 9.075660941992258, 9.07577995211279, 9.083332711811542, 9.081188985892148, 9.080048037131812, 9.070054089000262, 9.078584715003293, 9.06988541795478, 9.075176262349007, 9.069119950323373, 9.074812769603017, 9.06463439807138, 9.0739560228774, 9.071083482849032, 9.070986161203535, 9.066080340966161, 9.068903728231726, 9.06926265972787, 9.07019248809829, 9.066184094615503, 9.06463439807138, 9.063296728061443, 9.055726083294386, 9.062974765889376, 9.06919995380386, 9.069264822008845, 9.0576327280883, 9.055464841607833, 9.053062203353337, 9.058742783177433, 9.05359750689915, 9.057267778601423, 9.058446899165896, 9.059092673092845, 9.063592770487205, 9.058870210656059, 9.062354642796453, 9.059300021642047, 9.056140631024897, 9.055149634399053, 9.06037571840937, 9.052511823436262, 9.051404689909488, 9.055402231083523, 9.050235116988487, 9.04860832409057, 9.052254990925938], "epoch_time": 2576.180095911026, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activeadam_5e-06_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 9.265228571802222, "best_test": 9.379311102949286, "train_losses": [4.694350242614746, 3.7752771377563477, 3.5411674976348877, 3.3701765537261963, 3.2442915439605713, 3.147137403488159, 3.0686702728271484, 3.005225419998169, 2.953155040740967, 2.9090704917907715, 2.8708927631378174, 2.837563991546631, 2.8078558444976807, 2.7812585830688477, 2.7573094367980957, 2.7352418899536133, 2.7150728702545166, 2.696458578109741, 2.6789917945861816, 2.662424325942993, 2.6470391750335693, 2.6332342624664307, 2.6204111576080322, 2.6088614463806152, 2.598557472229004, 2.589139461517334, 2.5806148052215576, 2.572683572769165, 2.5654025077819824, 2.5586841106414795, 2.5524747371673584, 2.546713352203369, 2.5412752628326416, 2.5362319946289062, 2.5314533710479736, 2.5270299911499023, 2.5227973461151123, 2.5187268257141113, 2.5147669315338135, 2.5109736919403076, 2.5072219371795654, 2.5034964084625244, 2.4999773502349854, 2.4965360164642334, 2.492983102798462, 2.4897356033325195, 2.4865615367889404, 2.483297109603882, 2.4800798892974854, 2.476919412612915, 2.4738597869873047, 2.470996618270874, 2.4681427478790283, 2.4654881954193115, 2.4629743099212646, 2.4606776237487793, 2.4584782123565674, 2.456385850906372, 2.4544501304626465, 2.4526398181915283, 2.4508798122406006, 2.449202299118042, 2.447593927383423, 2.445976734161377, 2.4445221424102783, 2.443093776702881, 2.4418041706085205, 2.440523862838745, 2.4393301010131836, 2.438109874725342, 2.4370083808898926, 2.435913562774658, 2.4349725246429443, 2.4339776039123535, 2.433006763458252, 2.432068347930908, 2.431140422821045, 2.4304234981536865, 2.429521083831787, 2.428809642791748, 2.4279801845550537, 2.42720627784729, 2.426466464996338, 2.425802707672119, 2.4251182079315186, 2.424377679824829, 2.4238014221191406, 2.4231669902801514, 2.4226279258728027, 2.421971321105957, 2.421379327774048, 2.4208524227142334, 2.420267105102539, 2.419821262359619, 2.419217586517334, 2.418790340423584, 2.4182558059692383, 2.417762279510498, 2.41733717918396, 2.416879653930664, 2.4164223670959473, 2.4160382747650146, 2.4155287742614746, 2.415242910385132, 2.414783477783203, 2.4144182205200195, 2.413989305496216, 2.413640022277832, 2.4132540225982666, 2.4129137992858887, 2.4124879837036133, 2.4122371673583984, 2.411898136138916, 2.4115357398986816, 2.4112164974212646, 2.4108762741088867, 2.410581350326538, 2.410290241241455, 2.4098756313323975, 2.4096689224243164, 2.409367561340332, 2.4090542793273926, 2.4087817668914795, 2.4085395336151123, 2.4082014560699463, 2.4078705310821533, 2.4076669216156006, 2.4074182510375977, 2.407177686691284, 2.406808853149414, 2.4066312313079834, 2.406343460083008, 2.4060661792755127, 2.4058547019958496, 2.405608892440796, 2.4053332805633545, 2.4051647186279297, 2.404850721359253, 2.4046504497528076, 2.404416799545288, 2.404177665710449, 2.4040098190307617, 2.403827667236328, 2.4035160541534424, 2.4032983779907227, 2.4031143188476562, 2.4029135704040527, 2.402735471725464, 2.4025719165802, 2.402329444885254, 2.402113676071167, 2.401947498321533, 2.4017655849456787, 2.4015729427337646, 2.401444911956787, 2.4011785984039307, 2.400970935821533, 2.400850534439087, 2.400683879852295, 2.4004883766174316, 2.400334596633911, 2.4001152515411377, 2.4000308513641357, 2.399783134460449, 2.3996310234069824, 2.3994686603546143, 2.399308204650879, 2.399171829223633, 2.39900541305542, 2.398923635482788, 2.398671865463257, 2.398576498031616, 2.3984012603759766, 2.398190498352051, 2.398050546646118, 2.3979058265686035, 2.3977930545806885, 2.3976752758026123, 2.3974545001983643, 2.397259473800659, 2.3971314430236816, 2.39705753326416, 2.3969719409942627, 2.3968026638031006, 2.3966357707977295, 2.3964576721191406, 2.3964085578918457, 2.3962395191192627, 2.39605975151062, 2.395969867706299, 2.3957509994506836, 2.395609140396118, 2.3955554962158203, 2.395477294921875, 2.395332098007202, 2.3952229022979736, 2.3950886726379395, 2.3948662281036377, 2.3948216438293457, 2.3946518898010254], "valid_ppls": [48.34591494699081, 35.630648709800184, 28.067474529098842, 23.858535330589255, 21.213174168729758, 19.388094924590867, 18.00088053440436, 16.963520371820792, 16.120580850405595, 15.44026227050123, 14.864347337054776, 14.38070468776193, 13.964268109282404, 13.588613335028082, 13.261857190035448, 12.981288668403526, 12.720474880973907, 12.49396125634035, 12.278490332178595, 12.095169961957822, 11.920874638977565, 11.753327148427621, 11.607686955545477, 11.48093570324472, 11.35505142589236, 11.242686054049342, 11.150227739786827, 11.063759322609265, 10.982877939450047, 10.905803744608546, 10.837062823230829, 10.772034346245265, 10.711302637702985, 10.653099955613065, 10.601219764494688, 10.552839875172838, 10.500296289445021, 10.457389671824004, 10.410594423930322, 10.365407242375275, 10.326249415794965, 10.278695515835869, 10.238537242321444, 10.19932127621746, 10.16119544855884, 10.120019499319845, 10.080094228109042, 10.0421722588996, 10.013554056563859, 9.98124723035353, 9.944455802795705, 9.923575520910633, 9.894835258149442, 9.868008475520707, 9.838406383390394, 9.826830335528618, 9.806257818406426, 9.794322613844043, 9.777523967301004, 9.757968937535324, 9.74379004074451, 9.732332281296099, 9.71495664618171, 9.701804759547496, 9.686326352823237, 9.67326165709694, 9.66376673093886, 9.65389213505803, 9.646584806853088, 9.625652932458864, 9.623126541181696, 9.61697740214507, 9.604386352625864, 9.596407202511783, 9.589785838556192, 9.576565946311737, 9.57047622239287, 9.575132184428522, 9.554159452755307, 9.55094133752554, 9.543377458269347, 9.531950829062367, 9.525739581172763, 9.522517416491583, 9.515990142169864, 9.509782492717912, 9.507606125316597, 9.505029134454945, 9.495282781424367, 9.485759008446868, 9.486772250929544, 9.480090918538343, 9.473192947732116, 9.469634086112395, 9.461845841204124, 9.46461872375912, 9.45547287197478, 9.459795468617479, 9.449678687392877, 9.445786341593879, 9.440414476090593, 9.436804930912203, 9.432758211412063, 9.431069405056812, 9.427449946884035, 9.423485874382546, 9.422180612268589, 9.421596560413581, 9.423733018375696, 9.414063292029184, 9.40918952701247, 9.405033562778792, 9.40491247748238, 9.399131348181971, 9.400556686160206, 9.393635960044497, 9.397623324935699, 9.392715522416095, 9.390879395637523, 9.390680130300801, 9.386731518843352, 9.382623502916312, 9.379199293514418, 9.380402433023981, 9.374897878747307, 9.3690011736006, 9.37148319183393, 9.368290869952247, 9.361525582864813, 9.361650573550364, 9.358689189413898, 9.360965377258639, 9.358218400040911, 9.35487892984449, 9.355376317124847, 9.35238570072553, 9.34861144071355, 9.34925338095757, 9.345453647432715, 9.34432405390742, 9.342183325253414, 9.342136551018951, 9.340546366381547, 9.331809637717177, 9.33755603815129, 9.333340478501626, 9.334735809384975, 9.32958502612781, 9.330566014463576, 9.331520408216194, 9.329311435531537, 9.325751040927072, 9.324250344874969, 9.322429824591952, 9.319189777958847, 9.318987590165541, 9.318189990999201, 9.31257318322369, 9.316772699098882, 9.313285923736826, 9.314416206660136, 9.308357805971061, 9.307603279503072, 9.311325463575349, 9.301910796122195, 9.308903766200153, 9.305768260127579, 9.305537521511448, 9.304636808214084, 9.301307588128838, 9.299688877684178, 9.298227845401431, 9.29553695433711, 9.29483443638323, 9.291728037759512, 9.291284984203584, 9.29300193441999, 9.291016947059218, 9.290489756064698, 9.28965472902968, 9.284349520707615, 9.280120368344758, 9.286481425085817, 9.283968795949702, 9.282103027696536, 9.28199237706532, 9.28166043308591, 9.278087254777237, 9.280556251544146, 9.277430293728443, 9.272408401818794, 9.272908036742026, 9.274002463932709, 9.272081221854727, 9.273348003057203, 9.270602424021666, 9.26913270177063, 9.269658680854153, 9.267194792745263, 9.265228571802222], "test_ppls": [49.65484923383618, 36.44692684589231, 28.79763166620303, 24.538737952851772, 21.860508613694016, 19.99283509881585, 18.546284811445254, 17.480319353730746, 16.608555045393683, 15.911754838183198, 15.315532826358309, 14.818683121266632, 14.380855548149063, 13.99796834580388, 13.660082215769556, 13.361283205028474, 13.093343577367738, 12.859503486174843, 12.639611727314907, 12.447047190485732, 12.261376861170197, 12.086732277781469, 11.9494611790791, 11.811586127836305, 11.683636218635534, 11.568686756404363, 11.475205293831213, 11.384702028510041, 11.293865053064028, 11.219138736681678, 11.146078716018428, 11.08043753779224, 11.015450809907819, 10.961766781524185, 10.903482061183714, 10.850467887863319, 10.802464818718967, 10.745647098436928, 10.694527280328714, 10.645051524100126, 10.591576579586949, 10.536506121879562, 10.494777598280026, 10.450258955928746, 10.409524702787587, 10.36405799730328, 10.31259943754553, 10.277509478390066, 10.24194064201636, 10.194043404878833, 10.150113174796157, 10.119423555102045, 10.076934407976866, 10.042473937726477, 10.014382524646969, 9.985564966593046, 9.967523339953711, 9.94963766291356, 9.925494503862268, 9.908598447455123, 9.889613561216054, 9.879583566280617, 9.859916097780648, 9.842852411239281, 9.82385530432297, 9.818263747412873, 9.810216841303665, 9.79245700790913, 9.786675654173866, 9.769727071974778, 9.7612707727009, 9.75242650771915, 9.750052808616314, 9.738244055502964, 9.726143505798488, 9.71504234692762, 9.712020115311992, 9.710538291705934, 9.696883751405762, 9.690269301203335, 9.681073892048236, 9.673273188530311, 9.662248500022478, 9.666287659248178, 9.652642410640858, 9.65297841640492, 9.643622958188075, 9.641321714700963, 9.63580188952474, 9.622238675598561, 9.619002216028388, 9.611340896858025, 9.607899646654431, 9.598958619000065, 9.59908449117946, 9.600498950234565, 9.59133384485205, 9.591441322807018, 9.583646579490225, 9.579904612234978, 9.57243647157207, 9.567366662425059, 9.56799624961781, 9.560779012761277, 9.560421143085627, 9.554589983499246, 9.551715590339823, 9.552407916592708, 9.553678830240004, 9.545213816949069, 9.536024187921269, 9.52868339878655, 9.533530412878042, 9.530914582450405, 9.527754271689295, 9.51970487438128, 9.525587417797277, 9.515177950424462, 9.516180722341517, 9.517961923934642, 9.509297301006132, 9.507247979251341, 9.50249815340838, 9.506506795754833, 9.498022437295194, 9.493046359230814, 9.496722700355287, 9.493281747286016, 9.483875298381307, 9.48461245608433, 9.479525877926395, 9.482378547070526, 9.481401942470068, 9.478954091113765, 9.478531488245357, 9.479012850223796, 9.47136367035821, 9.473936051407662, 9.469155458027435, 9.46649409506041, 9.46291518867138, 9.463716150418712, 9.462524885401475, 9.4523803953146, 9.459062494942337, 9.45315116583938, 9.455393969689748, 9.45122886405702, 9.449509715481188, 9.449658410603941, 9.446248023322722, 9.444619851230346, 9.442442637877896, 9.441607459671735, 9.437536179870067, 9.43624921959826, 9.439520962606167, 9.432148767057365, 9.432411880269424, 9.436375207958656, 9.430929996472827, 9.427587056313534, 9.426260999554819, 9.432333170419499, 9.422652372890383, 9.428023122508788, 9.422978126152675, 9.424211597444154, 9.42057904886188, 9.419889539487494, 9.41092377750352, 9.418396149886123, 9.414307944355846, 9.411695655398075, 9.408774520929423, 9.408404395812019, 9.412164647011748, 9.409683071587535, 9.405313858797813, 9.404762244189047, 9.403188302332087, 9.398042320491948, 9.403235382240622, 9.397159538804315, 9.39548830619273, 9.396431418351193, 9.400090514106768, 9.394368343463073, 9.397403751836867, 9.394466894825882, 9.38732683805737, 9.388958564325169, 9.390807749186928, 9.388638463973027, 9.389200325671034, 9.38422980048546, 9.384628061639035, 9.385751338641331, 9.379311102949286, 9.380782639306341], "epoch_time": 1382.3317284584045, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activeadam_5e-07_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 10.197208341130487, "best_test": 10.42629796004878, "train_losses": [7.027280807495117, 5.794523239135742, 4.927003383636475, 4.3951239585876465, 4.129535675048828, 3.9906325340270996, 3.9227797985076904, 3.875638008117676, 3.8351967334747314, 3.796712875366211, 3.7574315071105957, 3.716586112976074, 3.674424886703491, 3.63193941116333, 3.590132474899292, 3.5497846603393555, 3.510991334915161, 3.4739556312561035, 3.4384520053863525, 3.404486656188965, 3.3718583583831787, 3.3406574726104736, 3.310709238052368, 3.2819666862487793, 3.2545204162597656, 3.228323459625244, 3.203336000442505, 3.17954158782959, 3.1568398475646973, 3.135204553604126, 3.114543914794922, 3.0948662757873535, 3.076019048690796, 3.0580437183380127, 3.0407965183258057, 3.0241708755493164, 3.008216381072998, 2.992924213409424, 2.9781699180603027, 2.963999032974243, 2.9502947330474854, 2.9370384216308594, 2.924161195755005, 2.9115819931030273, 2.8993096351623535, 2.887356758117676, 2.875783920288086, 2.8644216060638428, 2.8534739017486572, 2.8428022861480713, 2.832376718521118, 2.8223681449890137, 2.812669277191162, 2.80322527885437, 2.794071912765503, 2.7852325439453125, 2.776691436767578, 2.768368721008301, 2.7604241371154785, 2.7526700496673584, 2.745131492614746, 2.737931728363037, 2.7310163974761963, 2.724247694015503, 2.7177093029022217, 2.7114675045013428, 2.705474853515625, 2.6995866298675537, 2.693901300430298, 2.6884920597076416, 2.6832799911499023, 2.6781435012817383, 2.6731760501861572, 2.6684577465057373, 2.663790225982666, 2.6593246459960938, 2.654956817626953, 2.6507327556610107, 2.6466033458709717, 2.642616033554077, 2.638753652572632, 2.6349756717681885, 2.631317138671875, 2.6277031898498535, 2.6242942810058594, 2.6209325790405273, 2.6176869869232178, 2.6146011352539062, 2.611567974090576, 2.6085944175720215, 2.605759620666504, 2.602973699569702, 2.6002955436706543, 2.5976791381835938, 2.5951502323150635, 2.5926096439361572, 2.5902090072631836, 2.587880849838257, 2.5856680870056152, 2.583387613296509, 2.5813019275665283, 2.579111337661743, 2.577059745788574, 2.5750796794891357, 2.573122501373291, 2.5712409019470215, 2.569382429122925, 2.5676136016845703, 2.5658392906188965, 2.564100742340088, 2.5624496936798096, 2.560765504837036, 2.5592124462127686, 2.5576884746551514, 2.556173086166382, 2.554715394973755, 2.5532023906707764, 2.5518834590911865, 2.55047607421875, 2.5491249561309814, 2.5477616786956787, 2.5465128421783447, 2.5452587604522705, 2.5440168380737305, 2.5428006649017334, 2.54164719581604, 2.5404551029205322, 2.5393471717834473, 2.538242816925049, 2.537158966064453, 2.536142110824585, 2.5351474285125732, 2.534097194671631, 2.5330119132995605, 2.5320651531219482, 2.5311226844787598, 2.5301876068115234, 2.5291755199432373, 2.528352737426758, 2.527456760406494, 2.5266520977020264, 2.5257043838500977, 2.5249245166778564, 2.5240561962127686, 2.523317575454712, 2.522488594055176, 2.521716356277466, 2.5209712982177734, 2.5201029777526855, 2.5193958282470703, 2.5186409950256348, 2.5179405212402344, 2.5172765254974365, 2.5165863037109375, 2.5159225463867188, 2.5151519775390625, 2.514557361602783, 2.5139057636260986, 2.51320481300354, 2.512603521347046, 2.512012243270874, 2.5113837718963623, 2.510801076889038, 2.5101571083068848, 2.5095691680908203, 2.508927583694458, 2.508389949798584, 2.5077879428863525, 2.5072524547576904, 2.5066936016082764, 2.5061378479003906, 2.5055606365203857, 2.5050337314605713, 2.5044922828674316, 2.5039470195770264, 2.503373146057129, 2.5028738975524902, 2.502302885055542, 2.501767158508301, 2.5012567043304443, 2.50065541267395, 2.5001707077026367, 2.4996604919433594, 2.499126434326172, 2.4986283779144287, 2.4980387687683105, 2.4975240230560303, 2.497058868408203, 2.4965035915374756, 2.4960227012634277, 2.495497465133667, 2.49499249458313, 2.49448299407959, 2.4939591884613037, 2.4934897422790527, 2.4929728507995605, 2.4925029277801514, 2.4919698238372803, 2.491438627243042, 2.4910309314727783], "valid_ppls": [513.2226577183259, 193.89750463783994, 95.33535263659624, 67.22184544690472, 54.86183658647897, 50.24112314802768, 47.5381227277757, 45.322978847718886, 43.35530052057869, 41.46708612945584, 39.54575224456261, 37.57491128235108, 35.680302621320344, 33.906347787913155, 32.30107518942697, 30.851213718294648, 29.525544786012528, 28.33821087489293, 27.242554238737288, 26.245490968649666, 25.322419976010618, 24.47482281492582, 23.695521502558165, 22.980634875326096, 22.3140229137993, 21.708760173570898, 21.1514802318669, 20.635513344588468, 20.16363990261132, 19.720523376666154, 19.301865326168386, 18.923948890501176, 18.56827850487441, 18.22403256752965, 17.912422572347584, 17.615865147748536, 17.329720104121257, 17.066576557014404, 16.813665084360856, 16.56962849969982, 16.3416708272293, 16.120580850405595, 15.910112269065031, 15.714192505924133, 15.519356937427137, 15.33294214713496, 15.16143099199881, 14.99287849249373, 14.832302214978784, 14.672466211207045, 14.526271996920697, 14.382371097113257, 14.246259471704677, 14.11619408096325, 13.982321467819622, 13.856535519106474, 13.741559038087873, 13.63101352544187, 13.52023549261443, 13.41596374352144, 13.309979465046107, 13.213467846837176, 13.121678613841512, 13.025069644358421, 12.94007030227111, 12.862999137993478, 12.784981723293903, 12.708358563274372, 12.63392348515656, 12.560676033146978, 12.498939810247014, 12.428780146793361, 12.365062247752407, 12.306423299244491, 12.243396898889618, 12.189989960818728, 12.13389954812408, 12.081235241654392, 12.02945914470933, 11.976482861038763, 11.929563438780963, 11.883082809993779, 11.832139001473557, 11.79653521404573, 11.75050846164307, 11.70929182821268, 11.67276074561914, 11.633558549602965, 11.595087889165177, 11.558772556266026, 11.531186637250858, 11.49347101889332, 11.457987512149856, 11.425203764880454, 11.398235544985678, 11.372607998302799, 11.338327501835582, 11.31134590021092, 11.28499619854158, 11.260584349985402, 11.233584199977804, 11.207533214734434, 11.186849017285605, 11.16012677596284, 11.140159529230484, 11.119538698522256, 11.1016898961857, 11.07440799020918, 11.056549911547878, 11.039241745844533, 11.01564253060973, 10.996353258822406, 10.982029571040192, 10.962049041955092, 10.943618074382965, 10.926843596091123, 10.914809166915893, 10.895543197045628, 10.882123956657916, 10.865847866320404, 10.850247999074819, 10.838721722258061, 10.822430558816594, 10.809562674954991, 10.793317912408007, 10.782916391111025, 10.76740734813828, 10.753840812998996, 10.74050903162354, 10.732486679711485, 10.719853529088526, 10.706331594461817, 10.698918892595291, 10.68688578919535, 10.672906682777585, 10.666531771567554, 10.649250167610665, 10.641189422263341, 10.633048584037622, 10.622824308388282, 10.612569380139757, 10.605947295182101, 10.595271633476873, 10.584225665864215, 10.576284743646593, 10.564475204946653, 10.559448941733368, 10.550349335953218, 10.54090572519971, 10.531884873776146, 10.525684536969205, 10.520486098245005, 10.512039098030364, 10.503055471124151, 10.49403448605134, 10.48603372657388, 10.477239686512243, 10.470497341653246, 10.466745983098841, 10.45848675320134, 10.451200798935593, 10.443409477906322, 10.434469575484332, 10.430320797774858, 10.42075107880738, 10.413593207338092, 10.40832605077013, 10.403929693635485, 10.394641925735579, 10.389376923590993, 10.383312471076078, 10.375052290374285, 10.370608173867234, 10.363894913643621, 10.35671436488494, 10.348823234377953, 10.341364651802923, 10.337590547677555, 10.331021815570248, 10.326333123104488, 10.317215478961703, 10.309732973951455, 10.305916357053244, 10.29683883450593, 10.290001593413796, 10.284669441306072, 10.280479730754713, 10.271872771159222, 10.262974493264466, 10.257998738200596, 10.250151052670951, 10.245186400026636, 10.238354164645687, 10.234100361425245, 10.225571238662459, 10.221001073690246, 10.213011243079096, 10.210744536069743, 10.200707443785728, 10.197208341130487], "test_ppls": [522.284307260261, 198.00181464496984, 98.14091201102597, 69.53570506192982, 56.60047729275192, 51.6634735584202, 48.748463982127795, 46.41400218073417, 44.392257389218166, 42.46707163433447, 40.51318565705602, 38.4930110677424, 36.547168918783164, 34.74658033670679, 33.10974412055675, 31.639836971545304, 30.291068772699074, 29.084119086560822, 27.97500587787552, 26.962196075072683, 26.032723764073914, 25.177109303073554, 24.391858084581795, 23.67033269225205, 22.998229230262574, 22.379027682862848, 21.81777074793762, 21.284809524713808, 20.80323630694478, 20.352409938559617, 19.92123961621539, 19.534102218596395, 19.16974735602858, 18.82301437134071, 18.495808271839728, 18.18908494343426, 17.895450496329776, 17.628591389600818, 17.36580694526876, 17.11957588136866, 16.880337172686932, 16.652086507956803, 16.434447465529523, 16.23135114263757, 16.030596508418142, 15.836794772682786, 15.65628032426327, 15.479661284497942, 15.314641884425235, 15.143256002538138, 14.992792702800292, 14.83795783093304, 14.696066460035297, 14.557291511008959, 14.416877550345681, 14.2872197741838, 14.166514584844784, 14.048986107747778, 13.928925345076003, 13.818308888631538, 13.711238147839628, 13.611765049205681, 13.51345500130926, 13.411499219973395, 13.323495258389277, 13.241557706806041, 13.159292616683148, 13.082599986937577, 13.002240005008746, 12.929091816732765, 12.862017806475993, 12.791097829160842, 12.725698430557696, 12.661913332998122, 12.599856761848116, 12.54370457367088, 12.488511255104067, 12.432401768412285, 12.378931801298583, 12.325550745261166, 12.275469606150091, 12.231487119736942, 12.178384739836993, 12.145004864969998, 12.092681573443135, 12.056929062969362, 12.01389286404453, 11.971475508404351, 11.93716564142836, 11.895487134124393, 11.86114053221029, 11.829600372257048, 11.793399678656488, 11.758097480307356, 11.731364344699914, 11.705730144580919, 11.669594117774379, 11.6398287024003, 11.6104686144615, 11.58778642128123, 11.560070623254747, 11.528248064419389, 11.509836513167146, 11.477843006603607, 11.45877429672703, 11.43863815874795, 11.415978644122163, 11.389398778416274, 11.36693165783595, 11.35261245090696, 11.327495278347754, 11.304015582032173, 11.290572401075675, 11.270637788990937, 11.248938637008088, 11.232826268011019, 11.217667665020773, 11.194701202009568, 11.181129437500758, 11.164006869838705, 11.148082600046273, 11.132499543343558, 11.115557452281925, 11.103137817073401, 11.085378771881672, 11.072559903197675, 11.059007017538894, 11.045931583266057, 11.030186254526521, 11.016651088971738, 11.007401552827567, 10.99189721256424, 10.98399872411466, 10.973528559996883, 10.957484110101914, 10.94962079237047, 10.93029337573399, 10.92124913963653, 10.91459317870967, 10.902839980692793, 10.889432523316966, 10.88626816291895, 10.874358793881305, 10.863050356894357, 10.852493661250703, 10.839869146757675, 10.835125178634957, 10.826593332319185, 10.812916132966565, 10.806073708560433, 10.79664058956803, 10.79167882724671, 10.782505063339803, 10.775499476917348, 10.76446066326246, 10.75437412063541, 10.750062265615252, 10.737953720214877, 10.732765595176105, 10.727237256608271, 10.716378187902041, 10.709533018825073, 10.702334987220489, 10.69959743250806, 10.688952378157394, 10.680708791126793, 10.673219675534176, 10.670952594104131, 10.656958757792385, 10.653455547121228, 10.643374052786983, 10.636917875397888, 10.63293196932569, 10.623505620800184, 10.61588450397939, 10.607666919896316, 10.600314948174445, 10.593367118022627, 10.585588430651452, 10.579714652271047, 10.56788112706311, 10.561440526453959, 10.55332044079465, 10.542370992179219, 10.532409685230194, 10.528420267868553, 10.523315817838323, 10.51168070818404, 10.502679859306406, 10.496932170534144, 10.489524398550966, 10.48035761516495, 10.472554545267878, 10.467943875659946, 10.460830903567533, 10.452125282946685, 10.44565312134866, 10.440011313499465, 10.430649058199085, 10.42629796004878], "epoch_time": 1786.4289982318878, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activeadam_5e-08_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 22.11488193177804, "best_test": 22.79381895778076, "train_losses": [8.259809494018555, 7.479643821716309, 7.255779266357422, 7.088548183441162, 6.90997838973999, 6.738775253295898, 6.569762229919434, 6.39688777923584, 6.21818733215332, 6.034668922424316, 5.847824573516846, 5.658810138702393, 5.469728946685791, 5.283223628997803, 5.102484703063965, 4.931161403656006, 4.773271560668945, 4.632919788360596, 4.512791156768799, 4.414082050323486, 4.334873199462891, 4.269101142883301, 4.20960807800293, 4.154001712799072, 4.104307174682617, 4.063179016113281, 4.030665397644043, 4.004849910736084, 3.983534574508667, 3.965247631072998, 3.9491236209869385, 3.934154987335205, 3.9200310707092285, 3.906856060028076, 3.894662857055664, 3.8832082748413086, 3.872156858444214, 3.860947847366333, 3.8495841026306152, 3.8380470275878906, 3.826378583908081, 3.8148717880249023, 3.803460121154785, 3.7920453548431396, 3.780531644821167, 3.7687835693359375, 3.7567567825317383, 3.7445061206817627, 3.7321038246154785, 3.719512939453125, 3.7068541049957275, 3.694028854370117, 3.681119441986084, 3.668044328689575, 3.6549782752990723, 3.6418421268463135, 3.6287360191345215, 3.6156346797943115, 3.6026525497436523, 3.5896987915039062, 3.5769095420837402, 3.5642542839050293, 3.551776170730591, 3.5395023822784424, 3.527402639389038, 3.515411376953125, 3.5037155151367188, 3.4921181201934814, 3.4806387424468994, 3.469365119934082, 3.4582762718200684, 3.447249412536621, 3.4363481998443604, 3.4256129264831543, 3.4149997234344482, 3.4044320583343506, 3.3939948081970215, 3.3836565017700195, 3.3734612464904785, 3.3633310794830322, 3.3532629013061523, 3.3433640003204346, 3.333573341369629, 3.323814630508423, 3.314178705215454, 3.304762601852417, 3.2953720092773438, 3.28620982170105, 3.277087926864624, 3.2681350708007812, 3.2592906951904297, 3.2505505084991455, 3.241929769515991, 3.233490467071533], "valid_ppls": [1947.6103982228838, 1444.7719500194435, 1234.9359854346335, 1032.5866016010118, 864.5836306935996, 730.4012745261109, 616.3554543937654, 517.2974905351906, 431.5830931502567, 358.7583151252625, 297.43981064573643, 246.2834425160288, 204.29213240215876, 170.24782877700906, 143.07921909762734, 121.7138667393619, 105.21820923928064, 92.69941869114139, 83.32328664582165, 76.49777663293193, 71.35590975347188, 67.05975242746186, 63.171938732798424, 59.772155907804354, 57.06009741078362, 55.04862347772799, 53.56819958785715, 52.42518281636559, 51.4713578924782, 50.6488610734789, 49.90602347860996, 49.1790284367383, 48.48496351860636, 47.84558333136587, 47.253836115417336, 46.68178224476185, 46.10746268526962, 45.5294176931252, 44.96345411302227, 44.36254763484664, 43.791383098829655, 43.23386984549934, 42.6832711819067, 42.12266860296337, 41.551801189307206, 40.95059509977635, 40.348216675366956, 39.75342910013635, 39.14384687981325, 38.56549848395217, 37.96951495950234, 37.38503229000802, 36.81061753549824, 36.23644858530673, 35.64743030258034, 35.09557138597751, 34.53748841590357, 34.00279632848172, 33.47693279653977, 32.96925392785172, 32.462818442983476, 31.97384980161037, 31.510654522862623, 31.054006525767747, 30.614236885711662, 30.201310365754953, 29.80132059125089, 29.39541273013822, 29.009422951146004, 28.643596892001593, 28.28647069780253, 27.93770678205037, 27.60354725658066, 27.26820908847234, 26.944883826334674, 26.626884123260936, 26.317725644493628, 26.0212253168848, 25.726715961043357, 25.440804236538003, 25.16147714890779, 24.889951993273854, 24.620388386085903, 24.360829031684386, 24.111121711849126, 23.86727418721482, 23.630455861983368, 23.390170149540253, 23.16514311452562, 22.94244506697795, 22.7287635460188, 22.51728695420814, 22.31885406720884, 22.11488193177804], "test_ppls": [1979.4168799265299, 1469.6638532887073, 1256.2192245374977, 1050.6750374825808, 879.8880583788509, 743.2712827579924, 627.1453436591358, 526.3369620381178, 439.17920065818447, 365.1947158135233, 302.9598106797089, 251.0823956117157, 208.52855153803827, 174.04122928660308, 146.49487601120913, 124.83174150046877, 108.11465162018423, 95.4446997883066, 85.97472880335448, 79.04641183224193, 73.77554425085256, 69.33559139948304, 65.29839622614467, 61.74862268310121, 58.906367516008615, 56.79597311769682, 55.237205228736286, 54.01369075448336, 52.97451573245027, 52.07531719182191, 51.26638745818398, 50.47652174457327, 49.73257146699958, 49.05457082299399, 48.425086513339295, 47.82682204167141, 47.22805483644695, 46.62467678687685, 46.036459463414324, 45.41147852427957, 44.82236328237415, 44.2489920211084, 43.68335113620486, 43.11219338406323, 42.53039967366792, 41.91641350693984, 41.30528340999846, 40.703849487683144, 40.0879695743861, 39.50344119073466, 38.89934309976935, 38.30601734298555, 37.72080617455854, 37.13719457720516, 36.533691582625124, 35.968824199830436, 35.39719250518504, 34.848850255075156, 34.3131989891941, 33.79356323756688, 33.2791545495965, 32.782227443154795, 32.31096501369494, 31.848891838466084, 31.404326412700346, 30.98373475177335, 30.577938583368727, 30.167587413678845, 29.776114942578996, 29.406705451317432, 29.046186065345015, 28.691208386276116, 28.353747995018075, 28.013369946606833, 27.688582008146298, 27.36654180091282, 27.052664969080617, 26.755034468526944, 26.458931009615114, 26.170921142508863, 25.887669522506577, 25.614401814363355, 25.340804295305652, 25.080077187493874, 24.826891836610077, 24.581647824837273, 24.34100833394926, 24.095829699943927, 23.86869113927204, 23.640413130731023, 23.419354226417596, 23.206569477721903, 23.003027535240445, 22.79381895778076], "epoch_time": 1394.6705133914948, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93]}

==> supplementary material/code/WikiText-103/logs/activesgd_0.0001_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 10.313113321847409, "best_test": 10.60350236775991, "train_losses": [4.918907642364502, 4.484550952911377, 4.3287858963012695, 4.232335090637207, 4.163416862487793, 4.112009525299072, 4.072547912597656, 4.040894508361816, 4.014287948608398, 3.9910635948181152, 3.969984769821167, 3.9501328468322754, 3.9303650856018066, 3.9101743698120117, 3.8903770446777344, 3.869978666305542, 3.8459670543670654, 3.816908359527588, 3.787447214126587, 3.758094072341919, 3.726407289505005, 3.6939504146575928, 3.661095380783081, 3.6275551319122314, 3.5934126377105713, 3.5589985847473145, 3.5244266986846924, 3.489992141723633, 3.4559218883514404, 3.422322988510132, 3.389664888381958, 3.3580241203308105, 3.3275811672210693, 3.298262357711792, 3.27022123336792, 3.243340253829956, 3.2178704738616943, 3.1936357021331787, 3.1705222129821777, 3.148632049560547, 3.1277103424072266, 3.107743978500366, 3.088794231414795, 3.070596218109131, 3.0532734394073486, 3.0367014408111572, 3.020904541015625, 3.00557279586792, 2.9910025596618652, 2.976870536804199, 2.963284492492676, 2.9498002529144287, 2.936795473098755, 2.9241843223571777, 2.912288188934326, 2.9007506370544434, 2.8897242546081543, 2.8790509700775146, 2.8687705993652344, 2.8588359355926514, 2.8492684364318848, 2.84000563621521, 2.831056833267212, 2.822420597076416, 2.8139688968658447, 2.8057563304901123, 2.797825574874878, 2.790170192718506, 2.782724380493164, 2.7754461765289307, 2.768523693084717, 2.7617619037628174, 2.755192279815674, 2.748859167098999, 2.7426347732543945, 2.736593008041382, 2.7307732105255127, 2.7251529693603516, 2.7196295261383057, 2.7142996788024902, 2.709070920944214, 2.704101324081421, 2.6991591453552246, 2.6944849491119385, 2.6898622512817383, 2.685354232788086, 2.6809439659118652, 2.676687479019165, 2.672487497329712, 2.6684770584106445, 2.6645634174346924, 2.6606647968292236, 2.656944990158081, 2.6532886028289795, 2.6497068405151367, 2.6463229656219482, 2.642848014831543, 2.6396939754486084, 2.636435031890869, 2.6332647800445557, 2.630323648452759, 2.6272873878479004, 2.624457836151123, 2.6216318607330322, 2.6187760829925537, 2.6161627769470215, 2.6135411262512207, 2.6110165119171143, 2.6084866523742676, 2.605992555618286, 2.603708028793335, 2.601323366165161, 2.599123477935791, 2.596920967102051, 2.594686269760132, 2.592623710632324, 2.5906219482421875, 2.5885555744171143, 2.5866036415100098, 2.584662914276123, 2.582782506942749, 2.580897569656372, 2.579141855239868, 2.577380418777466, 2.5755667686462402, 2.5738542079925537, 2.572226047515869, 2.570585250854492, 2.569040536880493, 2.5674827098846436, 2.5659499168395996, 2.5644266605377197, 2.5629820823669434, 2.561546564102173, 2.560121774673462, 2.558704137802124, 2.55735182762146, 2.555994749069214, 2.5547351837158203, 2.553459644317627, 2.5521817207336426, 2.5509560108184814, 2.5497095584869385, 2.5485637187957764, 2.547377824783325, 2.5461525917053223, 2.5450847148895264, 2.543887138366699, 2.5428552627563477, 2.5417871475219727, 2.5406789779663086, 2.539675712585449, 2.53859806060791, 2.5375986099243164, 2.5366222858428955, 2.5356738567352295, 2.5347001552581787, 2.5337319374084473, 2.5328428745269775, 2.5319271087646484, 2.5310239791870117, 2.53006911277771, 2.5292227268218994, 2.5283565521240234, 2.5275590419769287, 2.526790142059326, 2.5258677005767822, 2.525101900100708, 2.5243165493011475, 2.523468017578125, 2.522749423980713, 2.5219569206237793, 2.5212290287017822, 2.520526647567749, 2.519774913787842, 2.5190539360046387, 2.518312931060791, 2.517664670944214, 2.5169355869293213, 2.5162954330444336, 2.515580654144287, 2.514965295791626, 2.5143191814422607, 2.513683557510376, 2.512953758239746, 2.5123848915100098, 2.5117251873016357, 2.511108160018921, 2.5105767250061035, 2.5099034309387207, 2.50931978225708, 2.5087389945983887, 2.5081493854522705, 2.507631778717041, 2.50702166557312, 2.5064685344696045, 2.505967378616333, 2.505408525466919, 2.50490140914917, 2.504287004470825], "valid_ppls": [95.92866397931013, 78.13700530779818, 69.50941636659942, 64.16136715264345, 60.551610934646426, 57.96792227906625, 56.02771512896025, 54.48247162184291, 53.181002602276436, 52.05569163261087, 51.01908184490946, 50.0153357683243, 48.961726186184684, 48.02927278282515, 47.1395213626224, 46.13907803720801, 44.65641093686808, 43.04399649355304, 41.545302888258476, 39.9706485732867, 38.372818508403775, 36.87590107992704, 35.421843982306314, 34.0769660479633, 32.703225960793844, 31.35583820750901, 30.138931674014763, 28.931710974748224, 27.855147649882127, 26.829842122200933, 25.88945949378772, 25.00470475265032, 24.23780048014622, 23.474909925182995, 22.75803392065476, 22.15483682652507, 21.56618246140663, 21.019547396491284, 20.51751879571415, 20.029734482532287, 19.609612100499483, 19.2142279727347, 18.838328334383107, 18.491720890549058, 18.158437907811262, 17.845047638949076, 17.550739613164318, 17.28320155850834, 17.017863103142695, 16.760178205234165, 16.531478980086952, 16.323034450074182, 16.098242859564653, 15.894904750303546, 15.686997339909269, 15.49532489402281, 15.326008931373238, 15.163321632925443, 15.003409329553541, 14.8365499150936, 14.689351180857038, 14.551343897245694, 14.41321734225208, 14.282615146517525, 14.161104766475738, 14.041143676411707, 13.918212875187791, 13.828172970573783, 13.708257131251893, 13.598527430419729, 13.509933968501809, 13.413261186078199, 13.320843087439666, 13.234718182468296, 13.142941139612297, 13.06905747906528, 12.983452239982142, 12.91950868400393, 12.84359495045089, 12.769147112273041, 12.706652839106779, 12.629701139638188, 12.571902182266127, 12.511733445326774, 12.448786329854169, 12.391883268931569, 12.348355093431781, 12.286766009358281, 12.232198696596596, 12.179999222414219, 12.138126880030994, 12.087470015888346, 12.039194363818499, 11.999748516336428, 11.953912104505278, 11.913439031442687, 11.868919851939939, 11.839346034024443, 11.801140196678961, 11.761243258504596, 11.723705930431354, 11.686079441701798, 11.65494921440222, 11.620718064229472, 11.58969287115655, 11.558968221577267, 11.530392131623515, 11.492862697931852, 11.470727495905741, 11.436383000033057, 11.40799029014797, 11.385567930947438, 11.358013549398677, 11.327130691695752, 11.299111587137856, 11.278470804885774, 11.262646413342983, 11.23527701006714, 11.209826097441884, 11.192512815636526, 11.163072649893412, 11.142528951910654, 11.118412036142258, 11.103098109229276, 11.08612939800675, 11.06213191614687, 11.0465926254288, 11.02570335447141, 11.004735516799494, 10.993679414339974, 10.97493621595521, 10.959819905232111, 10.938017637356074, 10.921160609819488, 10.907514775038921, 10.896709626745112, 10.874911042177338, 10.861167624212996, 10.852765345443789, 10.830804187673255, 10.818821365114744, 10.805839261548462, 10.794604652862425, 10.77981896470547, 10.767682036687804, 10.751051634764423, 10.7397203536155, 10.727881784281596, 10.714145364826113, 10.704881822437398, 10.695243790823511, 10.68624372454817, 10.67014612796676, 10.662181415971272, 10.647942673649872, 10.639071190304856, 10.63383449914449, 10.61969691067033, 10.61025193912318, 10.600956904867262, 10.594703274059786, 10.58235341225134, 10.572089662108677, 10.564039467213078, 10.549174709874706, 10.550970657874206, 10.538671773592213, 10.529836099502752, 10.520854821770401, 10.513773576782736, 10.503130595099664, 10.495580819153941, 10.487376347565876, 10.47783671801727, 10.47307889722496, 10.462931109889746, 10.456202958834018, 10.448694388520686, 10.442869182964849, 10.438259139317017, 10.427943704843804, 10.417700558574712, 10.415510100785548, 10.40718956827577, 10.401714851732175, 10.393338434422704, 10.391794776885382, 10.383077294151896, 10.374344863399074, 10.372494897814764, 10.361147586896966, 10.361856584408214, 10.353734429295857, 10.342779987816312, 10.344834295591982, 10.33198739884773, 10.328861896075965, 10.32442525737762, 10.31921796337501, 10.313113321847409], "test_ppls": [100.49681329854025, 81.15557785620113, 71.91360647181449, 66.23175674563457, 62.42244842554462, 59.69160774715111, 57.62942450798589, 55.981488646395505, 54.59749917635603, 53.41398714807951, 52.331610385432995, 51.293737287096796, 50.19398624561783, 49.24080034579617, 48.32999938191946, 47.27868460081307, 45.7266567713662, 44.04305569973589, 42.493627523695096, 40.86786576630902, 39.231999264159555, 37.70144848008695, 36.23412464977493, 34.87993832737739, 33.48760579345853, 32.119562100063874, 30.907755727746665, 29.679212986534484, 28.611497325554705, 27.58650063698122, 26.64049210026543, 25.74258880755319, 24.965299941680954, 24.203106652482504, 23.464205583483935, 22.849459647608683, 22.247886153024517, 21.687249978383058, 21.184107757454232, 20.677705114604667, 20.246530511767958, 19.8375854239559, 19.462933681478834, 19.097329010564355, 18.75478531140377, 18.44027610902842, 18.135282222889096, 17.87063605866019, 17.602560534435153, 17.333980438503254, 17.0941866114894, 16.879013135821005, 16.648259706941683, 16.437002381107515, 16.220294862418747, 16.027638559510272, 15.853628616073529, 15.686013731912663, 15.513482285983406, 15.34461544968085, 15.193248976962803, 15.053532803404336, 14.90419196439645, 14.769996595737846, 14.638911533538819, 14.515027445277022, 14.382906034880294, 14.2772665149489, 14.15925131528733, 14.047348278503723, 13.950774155629135, 13.843558233663657, 13.755949274283342, 13.656122499842727, 13.56013640996528, 13.482078361494427, 13.393285560480177, 13.323892335407178, 13.248738747171831, 13.164850160457476, 13.099557227072559, 13.018708195625466, 12.961687495998978, 12.89920116546719, 12.830214198431518, 12.772374586110915, 12.716335785875673, 12.648996291851704, 12.601632274542935, 12.540128263528599, 12.492731075608964, 12.439787573283494, 12.39303260530158, 12.34777512382873, 12.302049363502855, 12.263335655448245, 12.210455990158882, 12.18018507587108, 12.140998022870354, 12.102346768867978, 12.062314383421143, 12.0194251688443, 11.98985652482432, 11.948566634867465, 11.920786532405378, 11.889649026732593, 11.860210184245323, 11.823566263200835, 11.79771090313131, 11.761487217639573, 11.7317279571132, 11.699078616391263, 11.676482213778383, 11.648370976302905, 11.621707208771385, 11.597565131757477, 11.580947886868719, 11.545843944208611, 11.522189107701665, 11.50985023396966, 11.475046612604178, 11.452732739845334, 11.437645506898077, 11.417859550007437, 11.396004653860059, 11.374348876680383, 11.36002032609607, 11.341301486523413, 11.31278340461013, 11.297145198028778, 11.281523229444499, 11.267883817827663, 11.250140217451138, 11.229811115849621, 11.214402575321738, 11.205641538822551, 11.18211582293455, 11.16330686293532, 11.156609777018701, 11.135985046543583, 11.125974791344028, 11.115886076410906, 11.100080728548328, 11.082051784274116, 11.068613950000186, 11.05552715712944, 11.042700683503183, 11.029778642851413, 11.012155311360749, 11.009034031411415, 10.994604700667338, 10.98666497524192, 10.968388748156597, 10.96032945689132, 10.948519177530498, 10.936797242583403, 10.934103989917528, 10.919043919395206, 10.905624335994204, 10.901145277786197, 10.885946327091533, 10.878274398921661, 10.869807054823692, 10.861887530224903, 10.842456466112147, 10.84991688083632, 10.83331960578315, 10.825375045678108, 10.812813013454264, 10.807640254293219, 10.797260970240782, 10.789790456921843, 10.783165766212253, 10.770919782054957, 10.767800129246144, 10.75671534633171, 10.751018312560152, 10.740785594769598, 10.733310652739865, 10.727071015673223, 10.717709417067574, 10.711969193339641, 10.709990078522445, 10.696850376719551, 10.69034901716448, 10.68700299563581, 10.68366056857668, 10.675044376996969, 10.668284110943764, 10.664456804347362, 10.649681802803832, 10.6524802387821, 10.644802805156033, 10.636174841969261, 10.637016781372706, 10.621631483706574, 10.619856423650319, 10.612096236983021, 10.606822245860098, 10.60350236775991], "epoch_time": 1423.019318819046, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activesgd_0.0005_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 9.337738592176896, "best_test": 9.443439995961503, "train_losses": [4.445920944213867, 4.077798843383789, 3.9839208126068115, 3.921987771987915, 3.8639416694641113, 3.8049232959747314, 3.735593318939209, 3.6462340354919434, 3.5555412769317627, 3.4719808101654053, 3.3948423862457275, 3.323835849761963, 3.259110450744629, 3.2005646228790283, 3.1479880809783936, 3.10097599029541, 3.0586788654327393, 3.020550489425659, 2.9861795902252197, 2.955247402191162, 2.9271059036254883, 2.9013564586639404, 2.877441167831421, 2.8552086353302, 2.8343617916107178, 2.814831256866455, 2.796501636505127, 2.7792956829071045, 2.7630622386932373, 2.7478246688842773, 2.7337567806243896, 2.720440149307251, 2.7079355716705322, 2.696197509765625, 2.685105323791504, 2.674644947052002, 2.664750099182129, 2.6552321910858154, 2.6461193561553955, 2.637186288833618, 2.62853741645813, 2.6200923919677734, 2.6120166778564453, 2.6043009757995605, 2.5967812538146973, 2.5895626544952393, 2.582667112350464, 2.5759758949279785, 2.5695061683654785, 2.5630972385406494, 2.556816339492798, 2.5508360862731934, 2.545018434524536, 2.5394303798675537, 2.5341105461120605, 2.5289220809936523, 2.5241522789001465, 2.5195791721343994, 2.5151727199554443, 2.511005401611328, 2.507119655609131, 2.503437042236328, 2.4999427795410156, 2.4966611862182617, 2.493541717529297, 2.490644693374634, 2.487762689590454, 2.485072135925293, 2.482481002807617, 2.4800984859466553, 2.4777753353118896, 2.475505828857422, 2.4733619689941406, 2.471297264099121, 2.469294548034668, 2.4672627449035645, 2.4654009342193604, 2.46368145942688, 2.4618682861328125, 2.460137128829956, 2.458516836166382, 2.456984281539917, 2.4553821086883545, 2.4540457725524902, 2.4525699615478516, 2.451164484024048, 2.4499008655548096, 2.4486069679260254, 2.4473648071289062, 2.446214199066162, 2.445054292678833, 2.4438884258270264, 2.4428811073303223, 2.4418222904205322, 2.4407522678375244, 2.439840078353882, 2.4388487339019775, 2.4379663467407227, 2.4371113777160645, 2.436119556427002, 2.4352829456329346, 2.4344303607940674, 2.4336230754852295, 2.43285870552063, 2.4320828914642334, 2.431316375732422, 2.430570125579834, 2.4298033714294434, 2.429189443588257, 2.4285409450531006, 2.427855968475342, 2.427218437194824, 2.42655086517334, 2.4259684085845947, 2.4253294467926025, 2.4247536659240723, 2.4242441654205322, 2.423614025115967, 2.423112392425537, 2.422555923461914, 2.421971559524536, 2.421431064605713, 2.4209253787994385, 2.420393705368042, 2.4198877811431885, 2.4194247722625732, 2.41896915435791, 2.418457508087158, 2.417954921722412, 2.417569160461426, 2.417065143585205, 2.4166269302368164, 2.41629695892334, 2.415956974029541, 2.4154627323150635, 2.4151103496551514, 2.414594888687134, 2.414386510848999, 2.4139037132263184, 2.413630962371826, 2.413257122039795, 2.412823438644409, 2.4125306606292725, 2.4122836589813232, 2.4119181632995605, 2.41157603263855, 2.411280870437622, 2.4109997749328613, 2.410682201385498, 2.4103519916534424, 2.410036325454712, 2.409734010696411, 2.4095239639282227, 2.4092350006103516, 2.4089717864990234, 2.408705949783325, 2.4083504676818848, 2.408257484436035, 2.407989978790283, 2.407665967941284, 2.407435894012451, 2.4072139263153076, 2.4069113731384277, 2.4066874980926514, 2.4064531326293945, 2.406219482421875, 2.405985116958618, 2.4057881832122803, 2.40561580657959, 2.4053540229797363, 2.4051406383514404, 2.4049527645111084, 2.4047117233276367, 2.4045250415802, 2.404346227645874, 2.4041197299957275, 2.403954267501831, 2.403745651245117, 2.40352201461792, 2.403358221054077, 2.403186559677124, 2.4029924869537354, 2.402806282043457, 2.402733564376831, 2.4024627208709717, 2.402259349822998, 2.4021852016448975, 2.401916265487671, 2.4018115997314453, 2.4015915393829346, 2.4014031887054443, 2.401289701461792, 2.4010655879974365, 2.400923013687134, 2.4008076190948486, 2.4006590843200684, 2.4005048274993896, 2.400343656539917, 2.400097131729126, 2.400068759918213], "valid_ppls": [61.81384620545696, 54.12789634902176, 50.59641963083198, 47.649257349500125, 44.68197085222514, 41.54846275831421, 37.83062152284648, 33.75348726418718, 30.53805724504913, 27.839870474754782, 25.580616044695375, 23.68699236456929, 22.146534882327522, 20.826173498985696, 19.72709280025702, 18.802677877843156, 18.021239198376925, 17.3144766070108, 16.717121432687648, 16.192957346468226, 15.733461605386527, 15.30323948524566, 14.926876580195195, 14.601227692529934, 14.288296217742634, 14.015086191778652, 13.727170764406058, 13.498922572540456, 13.282029457568036, 13.091011877820767, 12.913389674976532, 12.740090960838023, 12.57837518084086, 12.413114424320563, 12.282536693510822, 12.144741368701347, 12.017362074851476, 11.902483025781724, 11.791147669459203, 11.667794142119991, 11.559896988015208, 11.462495864081792, 11.370666772214257, 11.28761979240746, 11.207380906973134, 11.115098984850489, 11.05010392268464, 10.972589350973738, 10.914358979460621, 10.851792488714736, 10.790919837602242, 10.741502643498597, 10.68543610277087, 10.622593837128788, 10.573241631111335, 10.519886636560509, 10.482284299171456, 10.451960813504039, 10.407494768634788, 10.367053262628852, 10.32476741638438, 10.299053444458382, 10.261589650476756, 10.224596098695406, 10.196559230343603, 10.170376469914514, 10.150401155973153, 10.117225861808196, 10.102813983489083, 10.074457705624758, 10.051904770966933, 10.029347326522645, 10.017498846804216, 9.999342306105058, 9.970251869621292, 9.957791807657898, 9.933619388834478, 9.929437746494918, 9.905216076730085, 9.887281905055042, 9.873428269565403, 9.849106056134064, 9.84342972101501, 9.830010163734302, 9.829360992166361, 9.80789455082098, 9.789816814022563, 9.77810443923053, 9.762283186913702, 9.749620443768135, 9.74115600078502, 9.734989466285855, 9.721826684712081, 9.709119194518669, 9.70637187485067, 9.696130095672777, 9.688675297556605, 9.686647364765443, 9.668693984675715, 9.661308652635157, 9.655234100325341, 9.648215591537495, 9.63096487604696, 9.635985679613094, 9.628427908184893, 9.62461338327114, 9.60805770637749, 9.606463483984715, 9.603163643007795, 9.585003917725164, 9.583724267064705, 9.579724175781848, 9.576200636280223, 9.570665611952162, 9.55973507371407, 9.556102689768098, 9.558433728560114, 9.550583836084073, 9.542749491026617, 9.541530078481015, 9.527384009121372, 9.525541996365225, 9.523148593338657, 9.522608230727494, 9.515196099203425, 9.510954763629734, 9.509984285344672, 9.500880672600003, 9.501141172615268, 9.492643497064181, 9.484693863515396, 9.48977190204416, 9.486966769681132, 9.477162113218833, 9.483258029414076, 9.474929958982903, 9.463736457372317, 9.462064664079017, 9.462222580637654, 9.457436623780993, 9.451571379243886, 9.457199869741263, 9.45552697677934, 9.440259174223842, 9.447250288149105, 9.442557452517535, 9.438533019709006, 9.43332721160978, 9.430835559570621, 9.434368593344251, 9.43405144332068, 9.430426343921743, 9.421223684704016, 9.423090457475007, 9.425413769432357, 9.422054813425227, 9.41358522831063, 9.414460574715886, 9.413495453794134, 9.406989081940864, 9.402937213467563, 9.403248833686355, 9.400980295236812, 9.405228647924298, 9.395810880222006, 9.398828827832522, 9.402524724888279, 9.398407556455954, 9.385818471006354, 9.384249936879678, 9.391560064181492, 9.379228363839262, 9.381176280869932, 9.377506661510466, 9.378866109302601, 9.369832163199435, 9.37190549079705, 9.376652635568792, 9.373069704462079, 9.370491199286192, 9.367254548662068, 9.36606202768144, 9.362666184735994, 9.35624402012229, 9.365465824123621, 9.358651257639329, 9.351667738316939, 9.36242510661441, 9.363972132444815, 9.356016491243592, 9.347552781398916, 9.346563321938879, 9.345997326912844, 9.342361514958688, 9.346115425407357, 9.337738592176896, 9.344800828209413, 9.340109892460479, 9.34042165746568, 9.346113197120063], "test_ppls": [63.737570277904126, 55.59578640186224, 51.89133156635509, 48.83582744371933, 45.76252778984777, 42.53014617348694, 38.6508463339878, 34.509404139655615, 31.295641001127777, 28.545384690554066, 26.27033213067753, 24.355962351653154, 22.815371379474534, 21.472047155793728, 20.33903143866135, 19.406191136781008, 18.609872629050436, 17.89451613359758, 17.29081817230516, 16.760509871359254, 16.291631316921105, 15.855099026306556, 15.463792295789425, 15.122722958218937, 14.794963566181632, 14.511024022857512, 14.210833181067082, 13.963805338557048, 13.736838782847613, 13.528070807182717, 13.330005637971984, 13.164602201947963, 12.99269248730289, 12.824204747005757, 12.66705545350856, 12.52373395920507, 12.39464599246847, 12.263832712721873, 12.139744708662155, 11.996759182418872, 11.87257364859693, 11.769229238136235, 11.667613325292532, 11.551612382786145, 11.466366264089174, 11.359378443973664, 11.28771129283958, 11.203226642720873, 11.136239931930746, 11.060987336051234, 10.98296696956409, 10.935663023389088, 10.873031438522089, 10.804072055460107, 10.742450245599425, 10.681610282881767, 10.65121297931506, 10.60637464646704, 10.559375932490196, 10.517817627499424, 10.473351071209779, 10.452357039735885, 10.404343943734784, 10.358904806271203, 10.335611604177366, 10.312469126457696, 10.288929545119323, 10.255069211008948, 10.237202070933238, 10.214689076336821, 10.191661842758897, 10.162428635834518, 10.154985754771362, 10.126174011708896, 10.097460865315279, 10.092854110274077, 10.070106334160938, 10.057312866552817, 10.03821535922052, 10.014790815109537, 10.001557314324709, 9.976186860218112, 9.973708762405954, 9.963251411589136, 9.949471611806011, 9.937001981875335, 9.920053224614065, 9.900494027558395, 9.884206091805959, 9.869486092136638, 9.858075603212653, 9.848422750765579, 9.839874875426874, 9.829487542104186, 9.824815649005242, 9.818795136216057, 9.811632000830599, 9.802730419947407, 9.789121284615188, 9.780356716770878, 9.773818151795371, 9.7667227570657, 9.752326526365813, 9.749339184456119, 9.746403879420573, 9.742498482430781, 9.723695062693288, 9.722814144966073, 9.716441460606488, 9.699170507155088, 9.6941884305589, 9.685882958139988, 9.687619703254594, 9.687035364621691, 9.672124725263252, 9.667820354756465, 9.671668145221886, 9.66372525864026, 9.654941752377612, 9.654863487500036, 9.636263668782572, 9.634317912997549, 9.637283796921446, 9.629552815981766, 9.62571489588967, 9.620839363867297, 9.622057441787991, 9.615223519538526, 9.608749534602659, 9.596251622372614, 9.591416168284074, 9.594327670611925, 9.598212574149022, 9.58305023408146, 9.587353435459264, 9.583452363309174, 9.568279121119948, 9.564914860824016, 9.568956677995887, 9.564055168525103, 9.559169844248315, 9.566641319849097, 9.56225622171028, 9.549622974965343, 9.557971121392896, 9.547858612130902, 9.542870075733523, 9.53752940695804, 9.534694244947996, 9.544280802462312, 9.536719924293234, 9.536456175119666, 9.52223589786408, 9.521541218151437, 9.527440796924562, 9.532318996428318, 9.524027315657253, 9.519875101491445, 9.516525591401958, 9.516212486074537, 9.511419630595748, 9.509433333568156, 9.504992875715454, 9.510923017446228, 9.49559067026471, 9.501895530336926, 9.502459638760602, 9.502570651992384, 9.491292449340785, 9.493863452416926, 9.499363118875568, 9.487864774226976, 9.491478008992342, 9.484221257898403, 9.487097958998149, 9.474704061742028, 9.47882527433942, 9.486462386272015, 9.476859340831016, 9.472580890915479, 9.468586554225322, 9.470702055790513, 9.471354637766243, 9.459479719147955, 9.469742458094267, 9.468105721713668, 9.458550574708877, 9.468196017036748, 9.468275026150835, 9.46511066246996, 9.45839948460502, 9.44825716459671, 9.452515613667934, 9.453333725958554, 9.453421626532613, 9.443439995961503, 9.451226610708732, 9.44581787035991, 9.444732440543683, 9.44987019254543], "epoch_time": 1755.0081083774567, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activesgd_0.001_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 9.22539775589814, "best_test": 9.315730971530682, "train_losses": [4.269779682159424, 3.956669330596924, 3.852038860321045, 3.7424468994140625, 3.5991294384002686, 3.466423511505127, 3.3503406047821045, 3.2505578994750977, 3.1665635108947754, 3.095536470413208, 3.0349278450012207, 2.9828057289123535, 2.9382495880126953, 2.8996593952178955, 2.8655381202697754, 2.8349292278289795, 2.807185411453247, 2.781728982925415, 2.758500576019287, 2.737374782562256, 2.718126058578491, 2.700542688369751, 2.684523344039917, 2.669651985168457, 2.6556951999664307, 2.6424925327301025, 2.6298410892486572, 2.6177549362182617, 2.606419324874878, 2.5958456993103027, 2.585988998413086, 2.576807975769043, 2.568235158920288, 2.5602633953094482, 2.5528838634490967, 2.545999765396118, 2.539419412612915, 2.5329742431640625, 2.5265347957611084, 2.5199520587921143, 2.5133891105651855, 2.5076351165771484, 2.502674102783203, 2.4981586933135986, 2.4938724040985107, 2.489945411682129, 2.4862120151519775, 2.4825963973999023, 2.4792089462280273, 2.475743532180786, 2.4724113941192627, 2.4691529273986816, 2.4660065174102783, 2.4630379676818848, 2.4602880477905273, 2.4575304985046387, 2.455003499984741, 2.452549457550049, 2.450132369995117, 2.4480323791503906, 2.445985794067383, 2.444157361984253, 2.4422624111175537, 2.4405813217163086, 2.43896746635437, 2.43754506111145, 2.436051368713379, 2.4346344470977783, 2.4332828521728516, 2.4320485591888428, 2.4308571815490723, 2.4296200275421143, 2.4285080432891846, 2.427419900894165, 2.4263885021209717, 2.4253222942352295, 2.424396514892578, 2.423515796661377, 2.422463893890381, 2.4216315746307373, 2.4208552837371826, 2.4200077056884766, 2.41921067237854, 2.4185049533843994, 2.417677402496338, 2.4169697761535645, 2.4162778854370117, 2.415602207183838, 2.4149415493011475, 2.41426420211792, 2.413703680038452, 2.4130477905273438, 2.4124739170074463, 2.411936044692993, 2.4113965034484863, 2.410872220993042, 2.410309076309204, 2.409797430038452, 2.40928316116333, 2.4087977409362793, 2.40838623046875, 2.407822370529175, 2.4074110984802246, 2.4070560932159424, 2.406515598297119, 2.4061636924743652, 2.4057276248931885, 2.405287027359009, 2.404935359954834, 2.4045610427856445, 2.4041624069213867, 2.4037532806396484, 2.4034807682037354, 2.4031617641448975, 2.4027514457702637, 2.402444362640381, 2.4021332263946533, 2.4017534255981445, 2.401475429534912, 2.4012181758880615, 2.400827169418335, 2.4004738330841064, 2.4002926349639893, 2.399905204772949, 2.399639844894409, 2.399362087249756, 2.399134635925293, 2.398844003677368, 2.3986077308654785, 2.398334503173828, 2.3980226516723633, 2.3978371620178223, 2.397575616836548, 2.397331476211548, 2.397061824798584, 2.396808385848999, 2.396573066711426, 2.3963544368743896, 2.396148681640625, 2.3959286212921143, 2.395683765411377, 2.3955044746398926, 2.395285129547119, 2.3950982093811035, 2.394841194152832, 2.394658088684082, 2.394498348236084, 2.394317626953125, 2.3940978050231934, 2.393862247467041, 2.3937079906463623, 2.393486738204956, 2.39338755607605, 2.393120765686035, 2.392972230911255, 2.3927855491638184, 2.3925602436065674, 2.3924875259399414, 2.3922362327575684, 2.3921046257019043, 2.3919448852539062, 2.391777515411377, 2.391558885574341, 2.39143967628479, 2.391235589981079, 2.391098737716675, 2.3909664154052734, 2.3908894062042236, 2.3906593322753906, 2.390533924102783, 2.3904197216033936, 2.3902106285095215, 2.3900833129882812, 2.389986515045166, 2.389742136001587, 2.3896772861480713, 2.3895115852355957, 2.3892810344696045, 2.3892011642456055, 2.3890905380249023, 2.3889904022216797, 2.3888227939605713, 2.388634443283081, 2.388557195663452, 2.3883488178253174, 2.3883204460144043, 2.3881988525390625, 2.3880248069763184, 2.387909412384033, 2.3878133296966553, 2.3876349925994873, 2.38746976852417, 2.3874351978302, 2.3873112201690674, 2.3871514797210693, 2.3871121406555176, 2.3868980407714844, 2.3867857456207275, 2.386687755584717, 2.386579990386963], "valid_ppls": [54.047531508706875, 48.0720271978444, 42.97472917693621, 36.707079796929314, 31.075744436471563, 27.016589189807085, 23.91670091022383, 21.57899443599078, 19.825632473977723, 18.46934670423344, 17.40713514529948, 16.492831387199878, 15.770081615713691, 15.184659185159429, 14.658382271582193, 14.208664945435416, 13.81267307760203, 13.485293122674879, 13.175783807876709, 12.886327779769523, 12.667873916578582, 12.44412147358613, 12.231557109067888, 12.054422675897685, 11.861757033978913, 11.710238257071268, 11.538347904771983, 11.408624039053311, 11.264942514015011, 11.14867532973601, 11.055653678321049, 10.958947189734397, 10.86006455146256, 10.7783258347239, 10.708279396545437, 10.639218311351765, 10.569415662199576, 10.504295085433633, 10.469251731562132, 10.405792708510212, 10.35359125597202, 10.311387362135575, 10.264650745541044, 10.230238570750904, 10.191085977104903, 10.152712561335791, 10.123260409454781, 10.079925999790838, 10.05882842208603, 10.025813781051184, 9.995538119668586, 9.98407235153997, 9.95072417997515, 9.913260547183143, 9.887029675920118, 9.866131186296723, 9.844246460968456, 9.826649933967273, 9.805180062376587, 9.783817748041253, 9.757424556146143, 9.7561846896851, 9.72679745569686, 9.722012115608837, 9.702332158517173, 9.680423016226397, 9.678184522160572, 9.654607980110399, 9.64745651782791, 9.628007823262783, 9.624064968787485, 9.60887782610611, 9.61037850570298, 9.598466589044818, 9.57685592107, 9.57855484722965, 9.558281042931025, 9.569385594014676, 9.545782772983976, 9.538329861867684, 9.530171553909383, 9.514737853132369, 9.516384919618075, 9.514145795590675, 9.505754338291903, 9.49907322574289, 9.488342085796026, 9.481887971538374, 9.468505285043806, 9.45788309038221, 9.461457837827123, 9.459186532648772, 9.452233910947959, 9.441010949037713, 9.434220138814453, 9.4403221949632, 9.436730684186728, 9.442620488599607, 9.422850070078631, 9.419849113794012, 9.417268965986615, 9.409833383487014, 9.400715817490187, 9.403569432170842, 9.39922994951095, 9.397468727015333, 9.391647390361321, 9.401733425172873, 9.391244353228899, 9.378282506422703, 9.375248803838671, 9.37131785245018, 9.378407720838815, 9.368132287498025, 9.363208633206526, 9.361692981483545, 9.364264600397997, 9.364936641524652, 9.353621081821233, 9.352989991307565, 9.349759385755627, 9.342201144071, 9.343158955526224, 9.342252373360877, 9.340499600342975, 9.336556506819669, 9.33384339669196, 9.3327886348562, 9.3268694944438, 9.324881719413417, 9.32324334649884, 9.331885283834783, 9.32937371561236, 9.31799004647881, 9.320576326719722, 9.316315124243692, 9.316650528855913, 9.309152344067211, 9.312391121185161, 9.30445046462396, 9.305615173291613, 9.3064116961047, 9.307044081703673, 9.296951015800236, 9.301686806235226, 9.29307948159463, 9.295135825595292, 9.291641640657936, 9.28932251102811, 9.287360452359454, 9.289517410815186, 9.292855704365596, 9.28123998775346, 9.285584770145782, 9.281704691597275, 9.284747970313063, 9.281888366674687, 9.289778760129401, 9.280144706460906, 9.272496830817897, 9.273025211660935, 9.276269112734447, 9.269075243679064, 9.27784835446795, 9.2628056127863, 9.269561438774746, 9.268427759808342, 9.263125839939647, 9.261058913358129, 9.264362683234454, 9.267837771231557, 9.258325802201735, 9.256096640155253, 9.258336838992728, 9.256061331016056, 9.25074222418177, 9.254300458572914, 9.258619385321811, 9.256807265214213, 9.25442843049335, 9.248181936370816, 9.247068509510974, 9.250720168719894, 9.243689363471045, 9.24683702175035, 9.244908182425045, 9.239064603347948, 9.246722382338303, 9.25264580864012, 9.241001036381636, 9.24216000610529, 9.231111642323143, 9.23868133024805, 9.229656982856877, 9.233876347115812, 9.234173558135447, 9.230502021873228, 9.229839627965417, 9.22539775589814, 9.236729967834973], "test_ppls": [55.50056409984266, 49.250322342801105, 43.989859890036506, 37.481804085127486, 31.84087425168221, 27.73088351619599, 24.60824643793604, 22.243765086345263, 20.453092982217154, 19.067010856780673, 17.99465858063122, 17.06221922620514, 16.333179409831654, 15.724105270337787, 15.19137995787041, 14.724752125041318, 14.303395407277314, 13.95371143207392, 13.620884143663734, 13.311645576173055, 13.070425433437222, 12.832426018179284, 12.60873081533118, 12.408193722946967, 12.198098383084366, 12.032284502311375, 11.828833249279933, 11.68005727610944, 11.519461556360305, 11.394945065620366, 11.282305966496152, 11.188065305008301, 11.075825946037789, 10.993244320777425, 10.902982950809077, 10.829123263645991, 10.757525790710098, 10.691067796673456, 10.652312616653562, 10.569143511636499, 10.512891262813696, 10.461569170323985, 10.420934933478485, 10.370479602289643, 10.323487455213293, 10.283004629854181, 10.252208961095521, 10.21023088400581, 10.185044994352904, 10.1539301937837, 10.116097045786404, 10.11166018657083, 10.079925999790838, 10.039438408511012, 10.014907813690565, 9.988357970086835, 9.974006006519152, 9.951336287681105, 9.927700254499161, 9.905747448179559, 9.882507144828283, 9.885945399658116, 9.849951447967502, 9.835828841992704, 9.827031826901909, 9.799645863310557, 9.800395882073765, 9.770260492674755, 9.766778642861485, 9.754107743059793, 9.739813704128457, 9.7280451842027, 9.73045528393355, 9.715514872723558, 9.693649918527562, 9.700336058256916, 9.67796070122549, 9.686619651084678, 9.658775205831764, 9.652697643661796, 9.6449405006033, 9.626437832055773, 9.63051483117397, 9.632255427446474, 9.617319045260395, 9.61290613398593, 9.60093156913481, 9.58762087816186, 9.576947253520746, 9.566753082888415, 9.560897545798108, 9.559411430172341, 9.559302032016394, 9.542913304584392, 9.543422964747712, 9.553059295655908, 9.541627898738323, 9.542651659270806, 9.52741353873679, 9.522907923850859, 9.523155404827763, 9.514222919773415, 9.503125737605412, 9.502797213632466, 9.50737038208522, 9.4990913438045, 9.491874032576563, 9.499385767149139, 9.491229088339406, 9.476579172014517, 9.473059692142424, 9.463278433344724, 9.473391705314947, 9.47314777613577, 9.457695932625064, 9.461103685843995, 9.461518744281173, 9.462276724064466, 9.449631374953041, 9.451999540683087, 9.443811499373789, 9.437137923411333, 9.445768325203396, 9.435934256056472, 9.43582402130053, 9.432677249746362, 9.430959227134208, 9.432162259864056, 9.427461185286838, 9.419474061464728, 9.414862363523447, 9.428625556410125, 9.425433994197881, 9.412658347642159, 9.418290611007949, 9.414799512746235, 9.411989613915397, 9.40482502796004, 9.409028008955774, 9.398022154502515, 9.406233288377095, 9.405522404455496, 9.40773372133365, 9.394446736508474, 9.39729396721131, 9.3891980871115, 9.395154543334305, 9.386550244927248, 9.380525439252542, 9.386180994074897, 9.380075915222868, 9.386780754338682, 9.37595739963474, 9.375078927631849, 9.371020695755444, 9.382905368112251, 9.380959328646865, 9.38583189753698, 9.375888102415159, 9.372493165992399, 9.368862682499447, 9.371840692365735, 9.364595033197512, 9.374571552551506, 9.355374086629585, 9.363291230998074, 9.360929668077722, 9.358013134363805, 9.359043970513703, 9.360052604084794, 9.356832944091192, 9.35830764739183, 9.351527273857787, 9.35258638330451, 9.351206220159382, 9.34639842221189, 9.350934224956585, 9.353333406305966, 9.350637714609725, 9.347087009280889, 9.342958475235728, 9.336732363150144, 9.347374492679036, 9.330481480795438, 9.337524870747504, 9.335793017110394, 9.33986716833992, 9.342980750611124, 9.345718798637888, 9.336122445245328, 9.337291118535127, 9.325206315920118, 9.331415842833739, 9.327725657841658, 9.332063277118632, 9.327125223331405, 9.325439765598356, 9.316959289470846, 9.315730971530682, 9.329573904402412], "epoch_time": 2309.954848766327, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activesgd_0.005_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 9.038248162319698, "best_test": 9.168313155870543, "train_losses": [3.937375545501709, 3.388435125350952, 3.0908303260803223, 2.9322333335876465, 2.8353354930877686, 2.7672202587127686, 2.7166457176208496, 2.676673412322998, 2.6418259143829346, 2.611049175262451, 2.583204984664917, 2.5598299503326416, 2.5410969257354736, 2.5259413719177246, 2.513256549835205, 2.5025105476379395, 2.4931933879852295, 2.4850292205810547, 2.477811574935913, 2.471388816833496, 2.4655771255493164, 2.4602677822113037, 2.4553298950195312, 2.450791597366333, 2.4466874599456787, 2.4429967403411865, 2.439601421356201, 2.4365015029907227, 2.433642625808716, 2.4309298992156982, 2.4283597469329834, 2.4260854721069336, 2.4239113330841064, 2.4218337535858154, 2.4199047088623047, 2.4181275367736816, 2.416360855102539, 2.4146783351898193, 2.413194417953491, 2.4117400646209717, 2.410396099090576, 2.4090771675109863, 2.407869577407837, 2.406813144683838, 2.405611276626587, 2.4045660495758057, 2.403608798980713, 2.4026761054992676, 2.401705741882324, 2.4008569717407227, 2.399986505508423, 2.3991494178771973, 2.398447036743164, 2.3976690769195557, 2.3970048427581787, 2.396318197250366, 2.395620107650757, 2.394989490509033, 2.394376277923584, 2.3937253952026367, 2.3932085037231445, 2.3926992416381836, 2.3921279907226562, 2.3916101455688477, 2.3911170959472656, 2.3905420303344727, 2.390097141265869, 2.389645576477051, 2.3891921043395996, 2.3888142108917236, 2.388312816619873, 2.3878371715545654, 2.387441396713257, 2.3871753215789795, 2.386737108230591, 2.3862955570220947, 2.3860135078430176, 2.3856964111328125, 2.3853676319122314, 2.3849897384643555, 2.3846588134765625, 2.3843047618865967, 2.3840014934539795, 2.383787155151367, 2.3833446502685547, 2.3830838203430176, 2.382765531539917, 2.382516860961914, 2.382228374481201, 2.381978988647461, 2.381669521331787, 2.3814001083374023, 2.381150245666504, 2.3809397220611572, 2.3807568550109863, 2.380460262298584, 2.3802437782287598, 2.379896640777588, 2.379713296890259, 2.379495143890381, 2.3792622089385986, 2.379037380218506, 2.3787755966186523, 2.3785979747772217, 2.3783786296844482, 2.3781678676605225, 2.3779540061950684, 2.3777334690093994, 2.377553701400757, 2.3773436546325684, 2.377108097076416, 2.3769285678863525, 2.376803159713745, 2.3765523433685303, 2.3764352798461914, 2.3762240409851074, 2.3760838508605957, 2.3758981227874756, 2.3757076263427734, 2.375519037246704, 2.3754217624664307, 2.3752593994140625, 2.3750157356262207, 2.3748650550842285, 2.3746960163116455, 2.3744962215423584, 2.374394416809082, 2.3741862773895264, 2.3741283416748047, 2.3739655017852783, 2.373795747756958, 2.373656988143921, 2.3735218048095703, 2.3733580112457275, 2.3731846809387207, 2.373070478439331, 2.3729970455169678, 2.3728370666503906, 2.3727145195007324, 2.372572422027588, 2.372457504272461, 2.372282028198242, 2.372145175933838, 2.3720412254333496, 2.3718576431274414, 2.371699333190918, 2.3716156482696533, 2.371539831161499, 2.371317148208618, 2.371326446533203, 2.371131181716919, 2.3710203170776367, 2.37088680267334, 2.3708369731903076, 2.3707330226898193, 2.370579242706299, 2.370433807373047, 2.370447874069214, 2.3703372478485107, 2.370183229446411, 2.370154619216919, 2.3699638843536377, 2.3698627948760986, 2.369795560836792, 2.3696858882904053, 2.369499683380127, 2.36946702003479, 2.3693931102752686, 2.3692567348480225, 2.3692781925201416, 2.3690359592437744, 2.368964195251465, 2.3689124584198, 2.3687877655029297, 2.368746280670166, 2.368605375289917, 2.3684632778167725, 2.3684098720550537, 2.3683090209960938, 2.3681728839874268, 2.368143320083618, 2.3680198192596436, 2.367978572845459, 2.367866039276123, 2.3677618503570557, 2.3676681518554688, 2.36763858795166, 2.3674988746643066, 2.3673794269561768, 2.3673183917999268, 2.3672075271606445, 2.3671483993530273, 2.3670945167541504, 2.3669819831848145, 2.366907835006714, 2.3668577671051025, 2.366764783859253, 2.3666646480560303, 2.3665473461151123, 2.366487741470337], "valid_ppls": [34.28576303017639, 21.568866636850306, 17.157838913664605, 15.110022378063361, 13.87912779490592, 13.047671836349368, 12.450466343629017, 11.962365445033452, 11.580053320763408, 11.258681035499817, 10.980120981711348, 10.768575464728093, 10.594258711945429, 10.452324643316613, 10.342104350296163, 10.230021495027998, 10.138600624999826, 10.074625842680197, 10.005390031742404, 9.945067524909426, 9.889266960750705, 9.836070384525176, 9.799085139118976, 9.75118960121976, 9.718118809411028, 9.694696924313417, 9.651641366911587, 9.629881130173349, 9.594981908184764, 9.571484822004843, 9.559361289195456, 9.551232813571524, 9.511646403214435, 9.494024163231007, 9.48119397485204, 9.468243422426085, 9.450983252255805, 9.42432619040489, 9.430619707345134, 9.409833383487014, 9.391163747877972, 9.38685013206589, 9.372837297091504, 9.364478933858233, 9.36283360375046, 9.34628700512441, 9.344453270707728, 9.33472023037684, 9.322300912335864, 9.324906174921034, 9.312568742643817, 9.309356537995106, 9.305182550196646, 9.282220318805782, 9.282494741530902, 9.280478808871045, 9.274387202354324, 9.264521717924936, 9.266125470278729, 9.26561073713883, 9.250665030295263, 9.256741055605943, 9.245232199310305, 9.233585750035031, 9.234094300928183, 9.233149871561224, 9.23708232784118, 9.206483821556592, 9.228891233071518, 9.207928242742259, 9.21941923650064, 9.213561015005968, 9.206005324691203, 9.205906555499151, 9.204583150558351, 9.20152885267325, 9.18899535359815, 9.192832292902212, 9.195585533084236, 9.18712019685503, 9.186942777776574, 9.17378171250194, 9.17117931369218, 9.178305957350718, 9.182090271104496, 9.166909917908967, 9.16685309348252, 9.166013881432862, 9.159805226086123, 9.16312093729976, 9.151586653255395, 9.159951546393822, 9.152592568254954, 9.149754033811769, 9.139718229018357, 9.14838199121088, 9.14527438860381, 9.154988880529405, 9.14464427375146, 9.14620328759198, 9.140993078921678, 9.137103708686062, 9.132434294091286, 9.136938147584502, 9.138075351401174, 9.138480596157596, 9.13009395136024, 9.132989533181554, 9.125974228936846, 9.118379490988671, 9.116736101841049, 9.120514600164794, 9.12767151216155, 9.11713387918456, 9.116688282782576, 9.111273310601913, 9.118053398157407, 9.12028845495481, 9.120590707986947, 9.115784115069495, 9.103994680457756, 9.102863888161579, 9.10397731598251, 9.113465421771284, 9.106389124592138, 9.107472584086478, 9.097509183370926, 9.088241367200075, 9.095949795094173, 9.098639310485353, 9.08744618433694, 9.094813496920194, 9.094631355453153, 9.09064683969228, 9.101197256591703, 9.087992187972876, 9.08310748853484, 9.096795605352687, 9.082130863749297, 9.090300065650089, 9.087437517877044, 9.08728368958924, 9.092951055655082, 9.084402598642944, 9.087270690134948, 9.084218499827822, 9.083908789062692, 9.082700368321746, 9.077154091075464, 9.083174621811947, 9.08184287693345, 9.073311352668036, 9.076684480030455, 9.07525199183701, 9.07612184441286, 9.066988225658308, 9.071267315472728, 9.082737181633124, 9.07247854118081, 9.069245361498632, 9.072244935064596, 9.06888859287837, 9.062974765889376, 9.076922528675812, 9.067111445587198, 9.069878930669518, 9.068363195555792, 9.059790333444624, 9.061092920546482, 9.05581892306414, 9.067070372091507, 9.057725587405073, 9.057570102574974, 9.062981248236392, 9.058075438031752, 9.058246049103033, 9.05732176428517, 9.058516009894765, 9.058179100071726, 9.054391886621332, 9.055577109838923, 9.055436774767541, 9.050537206217715, 9.044661223123859, 9.05244923332946, 9.045448348948506, 9.057107982863403, 9.047158696761219, 9.054633668197253, 9.05441995022305, 9.043408432618786, 9.044926466092134, 9.0449199966589, 9.045357772078413, 9.039500237968456, 9.042543871195925, 9.051121993305319, 9.047691494097304, 9.038248162319698, 9.057978255946688], "test_ppls": [35.07589669279881, 22.245690277305062, 17.76745566029753, 15.620576301742304, 14.353452384981203, 13.481991573568678, 12.847787720283979, 12.290955755950797, 11.864245990738503, 11.498489524834593, 11.198838954882056, 10.942433579000545, 10.75724623179516, 10.602834977764171, 10.489609429410692, 10.370882630067726, 10.277159084426705, 10.213206042667158, 10.14368049900878, 10.066436026414008, 10.028933660439995, 9.968999220157817, 9.939646322793058, 9.886617165501615, 9.856190804017075, 9.831763375538738, 9.790253295630704, 9.762471717018718, 9.726073939247835, 9.704148203210107, 9.688698397186121, 9.698409736846473, 9.64773253772138, 9.64184582575707, 9.605584026244077, 9.606834529368857, 9.589458891344437, 9.562372493213783, 9.562680277547468, 9.542597055936241, 9.529190027034401, 9.525260388320659, 9.51686366596678, 9.499845538776844, 9.497218572034797, 9.48377807020056, 9.4841172425992, 9.466351905879794, 9.465832820653018, 9.461144288583274, 9.455781724394571, 9.447412462340342, 9.442167988913932, 9.42209974139076, 9.4235824844446, 9.415665992581737, 9.411989613915397, 9.403455091597209, 9.397937009690857, 9.40420841979379, 9.397051997463281, 9.399449565279427, 9.387982628108752, 9.365709213501095, 9.374815178568312, 9.372287587208742, 9.378718528132275, 9.350958748789706, 9.365242536679984, 9.346429619234396, 9.356741479982798, 9.354613518753492, 9.347341063922638, 9.339933972514608, 9.338063636227718, 9.344642643384654, 9.329562782690271, 9.331297930084691, 9.325437542240522, 9.321869736018513, 9.321107447308597, 9.314564996750292, 9.310912554035326, 9.316050807262174, 9.320185227978055, 9.311341003539223, 9.308439919894594, 9.303682945846544, 9.294411178327568, 9.293174754723635, 9.2835305391057, 9.288164270522158, 9.284984834571116, 9.27614747361241, 9.275187686308936, 9.284929491913768, 9.284137021243108, 9.28466163811412, 9.276165166476485, 9.281153688172724, 9.273876432403155, 9.27261842206866, 9.271528579217367, 9.267839980856532, 9.273350213995922, 9.272048062367567, 9.264512882592733, 9.265805139427872, 9.258184532439055, 9.258667948840497, 9.253109080797547, 9.249509404547672, 9.268569185871462, 9.251664189527455, 9.24702000683361, 9.253773144674113, 9.252579628796799, 9.253973917553546, 9.249635104930503, 9.250442274405646, 9.230917967925002, 9.232614957919735, 9.243427106984647, 9.247855611245509, 9.238778248380529, 9.235741229350637, 9.225883859580192, 9.22932911094682, 9.230865148339822, 9.227507323527725, 9.217221417676964, 9.232236354649048, 9.227925334740608, 9.219988557014485, 9.234994790906088, 9.221657154361832, 9.222950030248606, 9.229111269607996, 9.216788509147335, 9.21559317189705, 9.221391125857252, 9.225010650924451, 9.225140417259105, 9.216720388336848, 9.22307976759693, 9.213853178626863, 9.217944442231788, 9.207050148146497, 9.206990879778282, 9.218940067331294, 9.210306104204724, 9.200015244527725, 9.200249947159604, 9.209168694048788, 9.205928504116919, 9.201965432301483, 9.21533171253918, 9.217199442134824, 9.207471623101515, 9.208112653246983, 9.208209250699596, 9.19888568477637, 9.19815976910096, 9.204056475154164, 9.191302584264658, 9.204662154468293, 9.192027958773348, 9.195567993913468, 9.191087831797898, 9.192551754205226, 9.189685490085997, 9.190553163781265, 9.194465285725343, 9.192415871351626, 9.19198412787295, 9.187196860479913, 9.192810375508207, 9.19578723595254, 9.191477896120736, 9.190303370532519, 9.183178358484216, 9.183443284586218, 9.186388639015167, 9.174941001745829, 9.185155635945854, 9.176704277136604, 9.190397589995545, 9.176231703597471, 9.185435948927779, 9.17953147521339, 9.180131163214206, 9.174687257992636, 9.18132190075407, 9.178879304267987, 9.172528532504252, 9.176857431190239, 9.183907471059035, 9.175164127051369, 9.168313155870543, 9.181761899838923], "epoch_time": 2524.9191439151764, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activesgd_0.01_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 9.003882887259843, "best_test": 9.103111304797554, "train_losses": [3.714606523513794, 3.0356810092926025, 2.806318759918213, 2.702202558517456, 2.634413957595825, 2.586347818374634, 2.553948163986206, 2.5305373668670654, 2.51279616355896, 2.4986166954040527, 2.487074851989746, 2.4773826599121094, 2.4690871238708496, 2.4618313312530518, 2.455568552017212, 2.450101375579834, 2.445303440093994, 2.440969228744507, 2.437197685241699, 2.433708667755127, 2.43053936958313, 2.4276657104492188, 2.424985647201538, 2.4224348068237305, 2.420092821121216, 2.4179844856262207, 2.4159045219421387, 2.4139444828033447, 2.4121809005737305, 2.410543918609619, 2.4089348316192627, 2.4075264930725098, 2.406184673309326, 2.40487003326416, 2.4036760330200195, 2.4024856090545654, 2.4013822078704834, 2.400250196456909, 2.399366617202759, 2.3982298374176025, 2.3972694873809814, 2.3964264392852783, 2.3955838680267334, 2.3947649002075195, 2.3939859867095947, 2.393159866333008, 2.3924736976623535, 2.391697645187378, 2.3910398483276367, 2.3904764652252197, 2.389698028564453, 2.3891451358795166, 2.3886237144470215, 2.388014554977417, 2.3875367641448975, 2.386918783187866, 2.3863413333892822, 2.385894536972046, 2.3853774070739746, 2.3849937915802, 2.3844752311706543, 2.384086847305298, 2.3836443424224854, 2.3832154273986816, 2.3828816413879395, 2.382481575012207, 2.382119655609131, 2.3817224502563477, 2.3814027309417725, 2.38104248046875, 2.3807191848754883, 2.3803350925445557, 2.380075454711914, 2.3796942234039307, 2.379413604736328, 2.3791136741638184, 2.3788161277770996, 2.3785314559936523, 2.3782293796539307, 2.378051280975342, 2.3777925968170166, 2.3775618076324463, 2.3771893978118896, 2.376980781555176, 2.37674617767334, 2.376499891281128, 2.3762366771698, 2.376051902770996, 2.3758018016815186, 2.3755900859832764, 2.375399589538574, 2.375075578689575, 2.374958038330078, 2.3747718334198, 2.3745808601379395, 2.374358892440796, 2.3741648197174072, 2.373910427093506, 2.373831272125244, 2.3735928535461426, 2.3733901977539062, 2.3731930255889893, 2.3729958534240723, 2.3728296756744385, 2.372694253921509, 2.3725194931030273, 2.372413396835327, 2.372187852859497, 2.3719980716705322, 2.3718624114990234, 2.371689796447754, 2.3715085983276367, 2.3713808059692383, 2.3712689876556396, 2.3711185455322266, 2.3709044456481934, 2.370810031890869, 2.3707118034362793, 2.3705644607543945, 2.3703951835632324, 2.370220422744751, 2.3700485229492188, 2.3699705600738525, 2.3697707653045654, 2.3697195053100586, 2.369525194168091, 2.369347095489502, 2.369269609451294, 2.369168996810913, 2.369004487991333, 2.3689095973968506, 2.3687570095062256, 2.368644952774048, 2.3685197830200195, 2.3683559894561768, 2.36826753616333, 2.368206739425659, 2.3680717945098877, 2.3679540157318115, 2.3678014278411865, 2.3677499294281006, 2.3676156997680664, 2.3674709796905518, 2.367415189743042, 2.3672468662261963, 2.3671698570251465, 2.367158889770508, 2.3670010566711426, 2.3667967319488525, 2.366727113723755, 2.366593360900879, 2.3665611743927, 2.366485118865967, 2.36639142036438, 2.366279125213623, 2.3661694526672363, 2.3660941123962402, 2.3659298419952393, 2.365964412689209, 2.365752696990967, 2.3657021522521973, 2.365556240081787, 2.36551570892334, 2.365391492843628, 2.3653252124786377, 2.365190029144287, 2.365108013153076, 2.3650176525115967, 2.3649260997772217, 2.364854574203491, 2.364748239517212, 2.3647162914276123, 2.364553451538086, 2.364497661590576, 2.364441156387329, 2.364332914352417, 2.3642630577087402, 2.364201068878174, 2.364100694656372, 2.3640053272247314, 2.363948345184326, 2.363816499710083, 2.3637969493865967, 2.3637499809265137, 2.3635597229003906, 2.363457202911377, 2.363431930541992, 2.363283634185791, 2.3633103370666504, 2.363215446472168, 2.363107919692993, 2.363079309463501, 2.3629589080810547, 2.3629462718963623, 2.3628716468811035, 2.362773895263672, 2.3626089096069336, 2.3625547885894775, 2.3624918460845947, 2.362476348876953], "valid_ppls": [22.4708112194878, 15.448878788069134, 13.26760672138032, 12.153135519962442, 11.416223607076986, 10.978029506917514, 10.689288778169457, 10.459858266776001, 10.330260743374739, 10.174157446211186, 10.057221748656335, 9.976852864771063, 9.89437995990015, 9.818015619760132, 9.771464872710288, 9.714264119244415, 9.676728625047147, 9.644262162220675, 9.604771057507113, 9.57493129226788, 9.549333824785315, 9.52162294254597, 9.498944135554199, 9.4694692727673, 9.448031903277228, 9.442496668122645, 9.420655414567817, 9.400211537321914, 9.385838610809493, 9.375961870440687, 9.369139666748936, 9.36888501963536, 9.334023652728593, 9.320105232529874, 9.32158748191074, 9.309230026011933, 9.287353809523982, 9.288418938170098, 9.293305479908769, 9.276428351814092, 9.262118818088615, 9.264157267466386, 9.249048517758713, 9.26264881594177, 9.252290649027307, 9.246548221335948, 9.24078291954848, 9.222055112154083, 9.227417123592012, 9.222864272664294, 9.217718078901951, 9.218795002677588, 9.213629112465517, 9.203703180626132, 9.197756263710138, 9.200710595900519, 9.191127275752358, 9.182136244018812, 9.178253438813016, 9.178207485339042, 9.17074856763849, 9.17952272093416, 9.170667668352133, 9.167572167005517, 9.163889969281625, 9.153175220346684, 9.16323454023422, 9.147007973536418, 9.16144982612194, 9.144517819946323, 9.147629527396816, 9.14337327453282, 9.146004852888545, 9.143647952366665, 9.132915499352448, 9.137968596364649, 9.132906789529656, 9.135973160342056, 9.132712998120994, 9.1291949838171, 9.124292489113847, 9.117362119922452, 9.114297649627384, 9.126207042699983, 9.121806344709675, 9.116364423942942, 9.117055626532606, 9.110295829462592, 9.101726726254675, 9.102171591380614, 9.098873596244543, 9.104758750158453, 9.108330323790527, 9.099596015313054, 9.086895880534085, 9.096242566668266, 9.093742383978121, 9.10273584184161, 9.095843532187022, 9.104207397967457, 9.09084407333021, 9.09364698732443, 9.088900099972378, 9.091455308045626, 9.092840491975277, 9.091047813669169, 9.078431036571981, 9.080526482061867, 9.091895335780857, 9.076931185107828, 9.086239459348878, 9.073101520232358, 9.08463651781338, 9.071321384600466, 9.073547149545972, 9.074775988410131, 9.07075043087874, 9.074955568588296, 9.07562415736164, 9.06642402947736, 9.065777732937498, 9.059440416583431, 9.063715944272024, 9.06897724316448, 9.066322434661652, 9.063577643997458, 9.057570102574974, 9.056019719309914, 9.06764325606819, 9.067723246521979, 9.049257711649794, 9.064679782907314, 9.059898335205277, 9.053569445846543, 9.055289965020526, 9.048252367296104, 9.049082954932834, 9.05616222257245, 9.054745926123585, 9.053910501458073, 9.04700770727068, 9.051389583760779, 9.055285647122822, 9.05570449278667, 9.050822042440915, 9.043781448481369, 9.048174705856374, 9.04126335105813, 9.038304189536747, 9.044311890595262, 9.040414082513982, 9.042436076315372, 9.033491425553775, 9.03550971678874, 9.037765480681092, 9.036905767863097, 9.037746087761061, 9.042317503430947, 9.044283858322835, 9.031083851491408, 9.033396660954475, 9.028435830621937, 9.026679523248617, 9.039478686146122, 9.03504226023598, 9.03972869044428, 9.034559749806444, 9.029832941609815, 9.03305637808754, 9.02473636075011, 9.031038634862831, 9.032319860339886, 9.026141507256419, 9.02596934891162, 9.032203573553637, 9.020511480279808, 9.02579719385045, 9.023385216397045, 9.030735043362503, 9.029012731606349, 9.02136318086714, 9.0234583623447, 9.025605675203341, 9.019055602631381, 9.02630721276458, 9.020565246878292, 9.014962340724935, 9.018466436820194, 9.020513630937595, 9.014076858396512, 9.014435769148857, 9.016092961571276, 9.012579043844331, 9.015899499280344, 9.003882887259843, 9.017875159466763, 9.01833957768518, 9.011732469689107, 9.005849472750095, 9.021758947896803], "test_ppls": [23.130291609358895, 15.923155068742606, 13.670146230186926, 12.485543047265267, 11.667902633561509, 11.170367498315205, 10.850853350727267, 10.59780562438315, 10.473640732027047, 10.311618456799541, 10.188054107378985, 10.099683160582941, 10.021060521363726, 9.936397862937024, 9.893375075223487, 9.828747013745165, 9.788997588252187, 9.765972986898056, 9.714632379931171, 9.679873729548053, 9.66913428719066, 9.647196606314237, 9.621756922359559, 9.585173027200048, 9.579477508661178, 9.568085216366187, 9.551116677518435, 9.518284164161418, 9.503911975570366, 9.492231599492255, 9.484641853131613, 9.500937302430527, 9.459432357636532, 9.449077161155168, 9.444493752792821, 9.431534864771113, 9.409458729935134, 9.412211771863069, 9.412828904787176, 9.400350491823756, 9.381048792873212, 9.378982387011822, 9.374826354225544, 9.377578206481427, 9.368223862953949, 9.364778115849386, 9.351464845886502, 9.34708923780036, 9.347488151345031, 9.34077351904242, 9.336418495310475, 9.336872605382586, 9.328230497505906, 9.327554418874971, 9.316070797359988, 9.318001154395166, 9.315364506587573, 9.302780194103704, 9.298440667382998, 9.298462836619544, 9.295353009173988, 9.30435285756613, 9.28798932896638, 9.282324332916184, 9.276985710119808, 9.27144458042042, 9.283475205116602, 9.262015030393343, 9.274276643702365, 9.263061793623336, 9.25968121853427, 9.253314251592254, 9.264234573941362, 9.262209357240664, 9.241322713025383, 9.261575601761667, 9.253073783054964, 9.2490838001461, 9.238498510175077, 9.245329186164495, 9.234776815839307, 9.233136663443833, 9.23020933033136, 9.250148950574957, 9.230561441590243, 9.234906719552603, 9.233585750035031, 9.223561351001955, 9.209153324603209, 9.213978394443318, 9.201241467339269, 9.207164295708413, 9.210516913794306, 9.212049820273034, 9.19796678605338, 9.215450357042744, 9.20803801045493, 9.209638572335406, 9.20643114178432, 9.209570504369735, 9.205197643287105, 9.206641862682037, 9.203775593927546, 9.196026215729177, 9.208971088846543, 9.196725650944487, 9.184211832471913, 9.18780362087824, 9.195868356831825, 9.182412086338474, 9.1942175782197, 9.174348214792863, 9.195769696397056, 9.18386805808855, 9.180641147701184, 9.18403446955897, 9.175363194403923, 9.181831951390174, 9.186566047392047, 9.176260144835164, 9.163983917953104, 9.15791855868027, 9.165397634011907, 9.173158381679373, 9.169613856362684, 9.166597387922527, 9.163638715939156, 9.163737031644054, 9.169299048058615, 9.168947087682414, 9.142490437380628, 9.171048119858115, 9.16329134222961, 9.158278829725084, 9.160943091851381, 9.15516568251128, 9.15451306005691, 9.163920557115432, 9.16206362370045, 9.156226566107565, 9.151183009124331, 9.156226566107565, 9.165541858417967, 9.152193243861314, 9.154242420913981, 9.147673146797494, 9.14762080354164, 9.141352684120838, 9.135128063364137, 9.151654292662233, 9.136870616943936, 9.141470376167629, 9.12616570150462, 9.137639624401595, 9.132514856100926, 9.139193086154874, 9.143272997379746, 9.141461658186273, 9.141751535524035, 9.144655175023429, 9.131920455833516, 9.12983274101367, 9.12803494587762, 9.145424837670756, 9.134614073540895, 9.145023645658876, 9.132159953118986, 9.133991226327895, 9.13221438519621, 9.125871966824802, 9.130078713884767, 9.138685404107134, 9.128311339288546, 9.13116499191784, 9.132837111246344, 9.115616766938807, 9.125047384435277, 9.122539284486301, 9.124225051936694, 9.130218028892873, 9.117742533849762, 9.1227698355821, 9.128581211796138, 9.115156032114557, 9.125804517973808, 9.120949510560113, 9.114767033578893, 9.110506522086208, 9.116979548209347, 9.118970835737064, 9.112796217943604, 9.117073015952775, 9.120555915760875, 9.118446884961264, 9.103111304797554, 9.11758601876934, 9.11834905516432, 9.111032188843652, 9.105972276720781, 9.118749076962425], "epoch_time": 2318.327446937561, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activesgd_0.05_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 8.926036658598983, "best_test": 9.006371248190545, "train_losses": [3.376361608505249, 2.695268154144287, 2.5884644985198975, 2.543729782104492, 2.516835927963257, 2.491417646408081, 2.4717276096343994, 2.4581611156463623, 2.4480457305908203, 2.4401490688323975, 2.4336116313934326, 2.4280006885528564, 2.423261880874634, 2.4190754890441895, 2.415419578552246, 2.4120616912841797, 2.409017324447632, 2.406320095062256, 2.403888702392578, 2.401676893234253, 2.399575710296631, 2.3975515365600586, 2.3958077430725098, 2.3942034244537354, 2.392624855041504, 2.39115309715271, 2.389833450317383, 2.388471841812134, 2.387295961380005, 2.38614821434021, 2.3850514888763428, 2.3840277194976807, 2.3830113410949707, 2.382107973098755, 2.381180763244629, 2.3803834915161133, 2.3795228004455566, 2.37882924079895, 2.3780124187469482, 2.3773610591888428, 2.3766744136810303, 2.375920534133911, 2.3753085136413574, 2.3748087882995605, 2.3741185665130615, 2.3735439777374268, 2.37300968170166, 2.372488260269165, 2.371971607208252, 2.371525764465332, 2.370980978012085, 2.3706533908843994, 2.370081901550293, 2.3697152137756348, 2.3693127632141113, 2.3689565658569336, 2.368511438369751, 2.3681719303131104, 2.367804765701294, 2.3674614429473877, 2.3671770095825195, 2.366786003112793, 2.366530418395996, 2.366140842437744, 2.3658573627471924, 2.365504026412964, 2.365328788757324, 2.365032911300659, 2.364748954772949, 2.364474058151245, 2.3642587661743164, 2.3639309406280518, 2.363713264465332, 2.363490104675293, 2.3631765842437744, 2.363074541091919, 2.3627681732177734, 2.362591505050659, 2.3623239994049072, 2.362213611602783, 2.361893892288208, 2.361740827560425, 2.361539363861084, 2.3613784313201904, 2.3611598014831543, 2.3609631061553955, 2.360704183578491, 2.3606157302856445, 2.3604047298431396, 2.3602356910705566, 2.3600733280181885, 2.359858989715576, 2.359757900238037, 2.3595707416534424, 2.3593413829803467, 2.3592798709869385, 2.3590950965881348, 2.3588900566101074, 2.3587253093719482, 2.3585174083709717, 2.358476161956787, 2.3582911491394043, 2.3581559658050537, 2.3581278324127197, 2.3579444885253906, 2.3578033447265625, 2.3575737476348877, 2.357494354248047, 2.3574106693267822, 2.3572049140930176, 2.3571009635925293, 2.3569767475128174, 2.3568270206451416, 2.35672664642334, 2.356611967086792, 2.3564889430999756, 2.356346607208252, 2.3562352657318115, 2.3561739921569824, 2.356078863143921, 2.355861186981201, 2.355780601501465, 2.3557028770446777, 2.355541467666626, 2.355435848236084, 2.355297565460205, 2.355278491973877, 2.355095148086548, 2.355062484741211, 2.35495924949646, 2.3548784255981445, 2.354712724685669, 2.354717254638672, 2.354548215866089, 2.3544466495513916, 2.3543550968170166, 2.354220390319824, 2.3541674613952637, 2.354029417037964, 2.353881359100342, 2.3539223670959473, 2.3537046909332275, 2.3536908626556396, 2.3535828590393066, 2.3535044193267822, 2.353415012359619, 2.3533217906951904, 2.3532886505126953, 2.3530876636505127, 2.353119134902954, 2.352921485900879, 2.352842092514038, 2.352750778198242, 2.3527345657348633, 2.3526322841644287, 2.3525660037994385, 2.3524982929229736, 2.3524129390716553, 2.3523263931274414, 2.352201223373413, 2.352139711380005, 2.3520395755767822, 2.3519697189331055, 2.3518941402435303, 2.3518598079681396, 2.351707696914673, 2.351638078689575, 2.351604461669922, 2.351515531539917, 2.3514585494995117, 2.351292133331299, 2.3512680530548096, 2.3512685298919678, 2.3511788845062256, 2.3510358333587646, 2.3509678840637207, 2.3509469032287598, 2.3508946895599365, 2.350792169570923, 2.350675582885742, 2.3506016731262207, 2.350599765777588, 2.350522756576538, 2.350416421890259, 2.3503811359405518, 2.350296974182129, 2.3502111434936523, 2.3501288890838623, 2.3500776290893555, 2.350069999694824, 2.350033760070801, 2.3499579429626465, 2.349806070327759, 2.349773406982422, 2.3497493267059326, 2.3496365547180176, 2.349552631378174, 2.3494679927825928, 2.3494157791137695, 2.3493330478668213], "valid_ppls": [14.294020444139907, 11.712748478671182, 10.992895734143378, 10.635165616899227, 10.314020672916758, 10.062519946924535, 9.921857979134327, 9.821014639092782, 9.756977906919923, 9.675157609391546, 9.596295093039927, 9.565254654417599, 9.530762336409877, 9.485863041751834, 9.461978939050871, 9.425326129283235, 9.404746548311788, 9.38570882172517, 9.358570932035985, 9.337006171371911, 9.335712887700058, 9.309012518200237, 9.290150863364685, 9.274740998897427, 9.256756504472182, 9.259548758679356, 9.238392784555028, 9.226754951060874, 9.217478535412633, 9.214940635917465, 9.211063723655654, 9.20959904893925, 9.187678760770849, 9.162662170547058, 9.176647391996259, 9.175949483785438, 9.155853278232753, 9.14763170836191, 9.161338429546843, 9.143301336463695, 9.127321149643933, 9.12422287655218, 9.119251303087037, 9.138423947960643, 9.120221047371267, 9.114790938038094, 9.11098005524844, 9.106673547372392, 9.10645425879575, 9.10281397158534, 9.09397871181694, 9.09884322552803, 9.100882627325095, 9.071027252437606, 9.078301169503172, 9.076442109642194, 9.083579597588436, 9.066108440795615, 9.078147495871598, 9.06639160547632, 9.057038882876887, 9.067958898176421, 9.061730241163978, 9.059237384600863, 9.052680171388099, 9.0472147792138, 9.06154444137185, 9.037662052255115, 9.062097531031482, 9.041265506663548, 9.039151104772918, 9.044025102987598, 9.038211529327102, 9.038170586746377, 9.033327741870297, 9.041920834537413, 9.021896610063838, 9.029897528238978, 9.031891329405303, 9.0186470529049, 9.020668479645739, 9.019754480594699, 9.01540081562842, 9.032433995122954, 9.020760960003136, 9.016262781892323, 9.0318590289026, 9.00833193391341, 9.003264660911462, 9.012875578470535, 9.00798185686278, 9.005020706417914, 9.010535798750285, 9.019793189264607, 9.007573808760416, 8.993764772618897, 8.998835280789056, 9.019216877354907, 8.99774114765431, 9.004988502011877, 8.99838688465089, 8.999927401221184, 9.003543716159822, 8.992666967948594, 8.992240318312648, 9.006998277597498, 8.98684998290149, 8.990518917619905, 8.992632663711932, 8.998558516896916, 8.989250051174858, 8.984851129567444, 8.990593940669026, 8.982473651636573, 8.98246294369993, 8.985742310424257, 8.986288630849364, 8.991637897770786, 8.995424598961252, 8.98358734674632, 8.971823425546935, 8.981175942691868, 8.972437353726871, 8.98222523079366, 8.979052044891347, 8.98380581852409, 8.9704203188727, 8.96378847802947, 8.976528428429754, 8.972105784509893, 8.968117218665636, 8.974587503059725, 8.976269471455517, 8.968596180586431, 8.977091311090375, 8.965363683964638, 8.961258468826019, 8.974645275372488, 8.976372197295142, 8.967155095684836, 8.969246241251305, 8.966612076287543, 8.975490505430702, 8.97653270877308, 8.97508392913795, 8.965169172731082, 8.957539541098397, 8.960707260907277, 8.957791550617578, 8.966633454382134, 8.96320078552486, 8.965340171393493, 8.961420846615985, 8.955600586366907, 8.963378157748267, 8.958252874545813, 8.96454932992001, 8.962929391447046, 8.954253388138476, 8.9524858982187, 8.953809348191873, 8.952633175718862, 8.955579234576692, 8.958030752651796, 8.95381575245767, 8.96277339699558, 8.950840397018172, 8.947793497108924, 8.944127071043223, 8.947021268517346, 8.952908527109638, 8.952016333960819, 8.944058833029368, 8.95775737941982, 8.942570520873142, 8.93917263909658, 8.949583531793722, 8.946466670321483, 8.944871325684382, 8.945223215485276, 8.94401191969684, 8.945257338868903, 8.942726163699454, 8.944387233247127, 8.948736474327557, 8.93957119450605, 8.940285228574462, 8.945129376851494, 8.934891953304659, 8.933841804611035, 8.931775949448392, 8.93723766007643, 8.94234025974231, 8.938209359294323, 8.926036658598983, 8.929342261047616, 8.938124118293777, 8.930672935872023, 8.930894379406002, 8.938970171229812], "test_ppls": [14.760783857469606, 11.98885033824237, 11.268832182650941, 10.904300963634466, 10.523105067812295, 10.198557748584415, 10.041533017048405, 9.914371457006586, 9.85796513745781, 9.768315627566441, 9.703026148210045, 9.666820041721861, 9.632122230865567, 9.592497872344104, 9.559855873055291, 9.52265136779295, 9.494940945951482, 9.492446598742282, 9.456266440136979, 9.4253126462557, 9.434845463091783, 9.40295739000358, 9.398692136646236, 9.372448474568888, 9.36086048192733, 9.362996561132901, 9.343720323225947, 9.330421417865061, 9.307465695975928, 9.314325157180185, 9.30670458514528, 9.309707229322544, 9.292919956681853, 9.25762830370202, 9.267780321167088, 9.270235524161881, 9.255765622263004, 9.249619667949373, 9.254682173154741, 9.239974389941631, 9.216641280930697, 9.216133691230775, 9.209419000058675, 9.225516529998853, 9.209047934810238, 9.21099344908453, 9.19532464137126, 9.199058948043167, 9.197159809903944, 9.19459681454705, 9.191554596109247, 9.191418727995481, 9.185760071477162, 9.164816388955698, 9.168831227905594, 9.172581018283683, 9.18225665036146, 9.157176226671954, 9.162297358144228, 9.156372829249133, 9.152302347157063, 9.162850043678139, 9.152077595787821, 9.143770034052594, 9.13782480583772, 9.13591217134492, 9.151213554544011, 9.120097105695281, 9.149673319727611, 9.138299758911486, 9.127743327257654, 9.132980823288158, 9.126692271780442, 9.123587686460779, 9.116325300835147, 9.131652661761686, 9.113571890547545, 9.116816525368671, 9.112987414022806, 9.1093922957352, 9.10559669576244, 9.104211739192875, 9.101153858804812, 9.120144942633788, 9.100283776845286, 9.10317207482455, 9.115342931169893, 9.094048093633061, 9.083157297047773, 9.090109345565407, 9.0743562606489, 9.08001556440761, 9.097166485422074, 9.091581028082548, 9.082821636264203, 9.084385271536592, 9.082691706387811, 9.092903361353812, 9.07429135602724, 9.079628065527073, 9.082587763824925, 9.081901339683629, 9.086796222779574, 9.076483225591511, 9.079411592905423, 9.080305658192374, 9.067770808747943, 9.070648787583064, 9.073583925758221, 9.076771042451883, 9.070464967494065, 9.057567943082239, 9.071658783237506, 9.066823935024608, 9.053146382055552, 9.067625960927716, 9.067494086566334, 9.069037785321271, 9.071347337896254, 9.060025778938817, 9.049978349071532, 9.053552177549706, 9.05651417205584, 9.058855092047928, 9.04982731252336, 9.056540082987791, 9.050068972210376, 9.047697965512867, 9.053394605862586, 9.048122931933536, 9.045614408899372, 9.056652364549555, 9.058617517233738, 9.049564083421446, 9.052962916659345, 9.039806279390968, 9.040243807305837, 9.048975082100794, 9.04927928678717, 9.045396590625964, 9.046541812727098, 9.047859752406332, 9.055238150383966, 9.057356315291639, 9.057552826647498, 9.038506752372973, 9.039875247902653, 9.03083408627641, 9.033403122145575, 9.045101142538602, 9.033209288422878, 9.042420985134639, 9.036037519383832, 9.033984648269614, 9.037674980743631, 9.03778702841882, 9.052030538228312, 9.045280135483084, 9.035811314496506, 9.037746087761061, 9.031947317216966, 9.031744901384865, 9.032563206051877, 9.03244691613267, 9.034161267318334, 9.045605782333348, 9.026302908686926, 9.028379864577502, 9.020887853199236, 9.0219417809201, 9.026795738914453, 9.034986253239188, 9.028943845968769, 9.043464491823846, 9.025323784362927, 9.015398666189624, 9.034880702535087, 9.025302266339853, 9.02712287252573, 9.026033907906116, 9.016230537281562, 9.024977350427482, 9.026883977734096, 9.014859173258692, 9.029034258475871, 9.017148478951178, 9.024252249150633, 9.020930868247076, 9.011279133992938, 9.009156709088753, 9.009949337630575, 9.018823372095735, 9.02423718831741, 9.021915968974543, 9.006371248190545, 9.011760401070251, 9.021193264480639, 9.007921722296924, 9.010043856256372, 9.019044851085681], "epoch_time": 1785.354565858841, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activesgd_0.1_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 8.92139428009829, "best_test": 9.016116607247085, "train_losses": [3.3028564453125, 2.619443655014038, 2.5211336612701416, 2.486433267593384, 2.4667553901672363, 2.453443765640259, 2.443629264831543, 2.435755729675293, 2.429314136505127, 2.4238972663879395, 2.4193334579467773, 2.4151875972747803, 2.4116623401641846, 2.4084959030151367, 2.4056246280670166, 2.403024673461914, 2.400618314743042, 2.39854097366333, 2.3965821266174316, 2.3947010040283203, 2.393120527267456, 2.3915634155273438, 2.390048027038574, 2.3887085914611816, 2.387489080429077, 2.3862314224243164, 2.3851158618927, 2.384115219116211, 2.3830838203430176, 2.382201671600342, 2.3812360763549805, 2.380356788635254, 2.379638910293579, 2.3788771629333496, 2.3780534267425537, 2.377391815185547, 2.3767237663269043, 2.3760476112365723, 2.375488042831421, 2.374905824661255, 2.37434720993042, 2.3737857341766357, 2.3733439445495605, 2.3728086948394775, 2.3723199367523193, 2.371798038482666, 2.3713693618774414, 2.3709373474121094, 2.3705105781555176, 2.3701388835906982, 2.369701862335205, 2.369356155395508, 2.3689568042755127, 2.3686490058898926, 2.3682749271392822, 2.367962598800659, 2.3676552772521973, 2.3673391342163086, 2.366960287094116, 2.366661787033081, 2.3663330078125, 2.3659770488739014, 2.3657329082489014, 2.3654026985168457, 2.3652594089508057, 2.364924907684326, 2.3646697998046875, 2.3644707202911377, 2.364154815673828, 2.3638627529144287, 2.3636832237243652, 2.363574504852295, 2.3633458614349365, 2.36309552192688, 2.362884998321533, 2.362640380859375, 2.3624491691589355, 2.3623034954071045, 2.362091064453125, 2.3619983196258545, 2.361724376678467, 2.3615453243255615, 2.3614094257354736, 2.3611576557159424, 2.3609588146209717, 2.3608555793762207, 2.3606925010681152, 2.3605763912200928, 2.360410690307617, 2.360200881958008, 2.3600292205810547, 2.359912157058716, 2.359812021255493, 2.3595824241638184, 2.359496593475342, 2.3593990802764893, 2.3592453002929688, 2.3590056896209717, 2.3589723110198975, 2.3588435649871826, 2.358649969100952, 2.3585803508758545, 2.358429193496704, 2.358276844024658, 2.358189582824707, 2.3580706119537354, 2.357935905456543, 2.3577895164489746, 2.3576760292053223, 2.357670545578003, 2.3575022220611572, 2.3573977947235107, 2.357316493988037, 2.357283115386963, 2.3570854663848877, 2.3569717407226562, 2.3569488525390625, 2.356802225112915, 2.356645107269287, 2.3566012382507324, 2.356459856033325, 2.3563642501831055, 2.3563570976257324, 2.3561856746673584, 2.3560802936553955, 2.355980157852173, 2.355963706970215, 2.3558173179626465, 2.3557064533233643, 2.3556010723114014, 2.3555405139923096, 2.355414628982544, 2.3553872108459473, 2.3552963733673096, 2.3551952838897705, 2.35514497756958, 2.355057716369629, 2.3549933433532715, 2.354898691177368, 2.3548061847686768, 2.354750871658325, 2.3547520637512207, 2.3545563220977783, 2.354477643966675, 2.354433059692383, 2.354344367980957, 2.35430645942688, 2.3542559146881104, 2.354098081588745, 2.3540098667144775, 2.3538708686828613, 2.3539323806762695, 2.3537659645080566, 2.3537659645080566, 2.353649854660034, 2.3535401821136475, 2.353533983230591, 2.3534655570983887, 2.353393793106079, 2.353339910507202, 2.3533101081848145, 2.3531882762908936, 2.3531365394592285, 2.3529977798461914, 2.3529086112976074, 2.3529093265533447, 2.352825880050659, 2.3528013229370117, 2.3526992797851562, 2.3526387214660645, 2.3526062965393066, 2.3525798320770264, 2.352383613586426, 2.352374792098999, 2.3523285388946533, 2.352385997772217, 2.3522424697875977, 2.3521392345428467, 2.352132797241211, 2.3520395755767822, 2.351975679397583, 2.3519234657287598, 2.3518528938293457, 2.3518779277801514, 2.351752758026123, 2.351670265197754, 2.3516485691070557, 2.3515727519989014, 2.351527214050293, 2.351449489593506, 2.3513917922973633, 2.351348400115967, 2.3512518405914307, 2.3512754440307617, 2.351146697998047, 2.35115909576416, 2.3511006832122803, 2.351102113723755, 2.350979804992676, 2.350900173187256], "valid_ppls": [13.129029405716185, 10.784273884088437, 10.270175750677009, 10.046176226926656, 9.855311980970784, 9.74559758062788, 9.680134521437747, 9.612220881680036, 9.549149410739263, 9.50715277813671, 9.461992474529998, 9.447716546452506, 9.422191844389852, 9.38598406622641, 9.354820940223732, 9.33995846749838, 9.316306239517472, 9.31376777610756, 9.306398383185503, 9.279248663361868, 9.27363100749765, 9.252255354406786, 9.228382968727836, 9.231184271270061, 9.200486849345749, 9.201561759963614, 9.197490924703995, 9.187952579015462, 9.170534295411143, 9.164597885310355, 9.158957924591357, 9.17934763710278, 9.145093416918423, 9.140334929076552, 9.135269633437535, 9.130363876569584, 9.125367200421875, 9.113287252315848, 9.127118772454214, 9.11393258993216, 9.10938360834587, 9.094262746978782, 9.095511739670757, 9.086397602691074, 9.101314431649968, 9.088061524115272, 9.093915835003306, 9.090945942928927, 9.086159305555269, 9.078221085736779, 9.086419266376955, 9.07538181528667, 9.097860570621323, 9.065334646547353, 9.062514531101979, 9.060259070417406, 9.065388680313523, 9.056583268039116, 9.061151249722503, 9.057388706979907, 9.047680708414982, 9.063266476095343, 9.062346000265705, 9.059446896402484, 9.042004909643081, 9.050677465358877, 9.056032674059303, 9.030257068918115, 9.045092516462066, 9.032623505117934, 9.022234321464337, 9.03773531393458, 9.044352860995867, 9.038323583654336, 9.0334397356491, 9.028989052109152, 9.01620689130696, 9.026914108260305, 9.014773201272044, 9.016361666084384, 9.014480902650162, 9.015905947956494, 9.003805606644779, 9.01825142238802, 9.012830453006734, 9.004808159466425, 9.017204375373352, 8.9997793456957, 8.999566922456891, 9.00280960475155, 9.000350123879315, 9.001255718425996, 8.997569530998216, 9.000944544147998, 8.994448824148614, 8.989007872359823, 8.99221887916661, 9.003816340023873, 8.987908505445752, 9.008469391198908, 8.990409599440493, 8.991352780411626, 9.00429291495188, 8.994658982087206, 8.991288469474997, 8.990758993580773, 8.988259945353965, 8.97639145852095, 8.981424334514685, 8.980861180164307, 8.986220071169562, 8.985832290327147, 8.990677538518357, 8.963264895562, 8.980086097705984, 8.975616761816594, 8.97907131186749, 8.983516665838069, 8.991354924117434, 8.975417748320032, 8.96791837145406, 8.972157123457878, 8.977390958840937, 8.969171396340528, 8.978204338868764, 8.9817091370411, 8.958088418383419, 8.96373932408886, 8.960758534632202, 8.967283372784934, 8.957302487767846, 8.954932299472267, 8.969695323831857, 8.970955013524275, 8.96591304067755, 8.961591773784068, 8.959228994684713, 8.95614080359607, 8.965955793584431, 8.966293548715646, 8.955935816146969, 8.961081138548176, 8.969109382459013, 8.95859888308315, 8.959842061046974, 8.960737170544496, 8.941660171206198, 8.953420831301806, 8.948469785172184, 8.951002586032926, 8.948132701451913, 8.974213061901144, 8.95141874234377, 8.940063552192266, 8.9623823543456, 8.954641941155785, 8.958682183430668, 8.96344013200316, 8.954714529852266, 8.94270271049749, 8.940636937959034, 8.952161469374298, 8.955384935625135, 8.95304940784023, 8.941472569677895, 8.949767035916071, 8.94926347546843, 8.935205104696076, 8.939490203198183, 8.944771092940918, 8.942495898560992, 8.942741088496366, 8.946460271312155, 8.942982020807332, 8.955171425155221, 8.929393355300057, 8.931071112319945, 8.943408465587753, 8.939093782645354, 8.943668606889227, 8.943924490961006, 8.946961540905964, 8.94470711518129, 8.937695794571678, 8.938865742228034, 8.939628741407546, 8.94879834734747, 8.934197520668684, 8.932744925110379, 8.931537448483697, 8.9253471701454, 8.937751198474425, 8.93890197255983, 8.922589748882775, 8.92139428009829, 8.922581239642154, 8.935724917628592, 8.933790684904436, 8.93035994331915, 8.929182593393096], "test_ppls": [13.506140140599571, 10.91793757170012, 10.399297169724672, 10.168800467676363, 9.974129662679362, 9.868323744575747, 9.78549739582894, 9.718457094390093, 9.653434114141701, 9.602357747259013, 9.570656484658528, 9.546872987486708, 9.520521992271135, 9.486896651996998, 9.454832655294291, 9.44049775495552, 9.417484512634386, 9.416247431787784, 9.392496063986831, 9.365376508507337, 9.386912796260233, 9.353723665927964, 9.329055646702887, 9.331131074966972, 9.314716010018337, 9.308000507872478, 9.298892930267755, 9.288972587581307, 9.263428409559298, 9.263594054048196, 9.253098050238526, 9.282231384081275, 9.243662917101473, 9.241302883319385, 9.228226754575223, 9.224456415263507, 9.226493175027608, 9.209227976436294, 9.222802703608341, 9.20559050120553, 9.199412064297093, 9.18724943019243, 9.194414866842555, 9.176492053601544, 9.19012150778904, 9.17694494893993, 9.184665108811215, 9.178826782449578, 9.178043367667321, 9.171019694774765, 9.186690892377717, 9.16757653844562, 9.182206298426093, 9.153771004095015, 9.158789783873194, 9.149959094417055, 9.155292283559035, 9.1460898958057, 9.144515639723638, 9.149293754933247, 9.140302240750009, 9.157429486123647, 9.147326378308115, 9.13660921271818, 9.122791585986246, 9.13570960366921, 9.149756215283386, 9.112479015115227, 9.127197111479212, 9.127288507858207, 9.10472401832639, 9.119553521747203, 9.136001476800553, 9.122511009753017, 9.117507762236658, 9.125164866556451, 9.112641960394482, 9.114697493690407, 9.0958673870173, 9.109913554256613, 9.105514200285949, 9.105171200792704, 9.093339123132012, 9.11343500234938, 9.104528654239706, 9.10514949239878, 9.106378268936828, 9.095481380175631, 9.085890687186293, 9.101093102250815, 9.087355186920254, 9.09159836891373, 9.093588448964217, 9.087931519282218, 9.092452445777939, 9.09000315088897, 9.091602704126693, 9.087444017721191, 9.077154091075464, 9.104038091790775, 9.086222128738996, 9.092901193436973, 9.10246022282353, 9.08548994067202, 9.094926252989733, 9.08123661874891, 9.082910422748732, 9.074964223144471, 9.079149667933793, 9.078205934833417, 9.07969300831999, 9.07316425313243, 9.083484307546058, 9.063063358366588, 9.073378413541873, 9.080504832425461, 9.077039391204574, 9.075671761029637, 9.08679188985852, 9.066339727315844, 9.054191126468975, 9.063093609654711, 9.076511357664149, 9.063374519295092, 9.070211950640818, 9.075148134414414, 9.050787516360671, 9.059373458724615, 9.0462420136482, 9.061773450963965, 9.046412401834033, 9.047417541750576, 9.061287352593434, 9.063311854082361, 9.057965298414125, 9.053534909285807, 9.055281329227178, 9.053569445846543, 9.052727654709786, 9.055553360673963, 9.046326128933782, 9.053558653157161, 9.072956587259785, 9.051268735478695, 9.055924718380648, 9.05049404999619, 9.040860261878727, 9.041067193116376, 9.03798957966464, 9.042675382690378, 9.033064992685516, 9.060660864267744, 9.033732649019722, 9.03890542653352, 9.050185489008024, 9.048604009378918, 9.056054265349466, 9.057438374460242, 9.047044375915277, 9.037420723864182, 9.033857570846171, 9.046101823243621, 9.049520931840123, 9.051980900402453, 9.038569246079193, 9.044825112169747, 9.03905197064465, 9.025866055480886, 9.033534500700274, 9.037371166152884, 9.032720415174573, 9.041179282847681, 9.048709720406631, 9.038931287086374, 9.05087167391201, 9.020849139831551, 9.025868207415302, 9.033222210541659, 9.040398994707813, 9.039638170848159, 9.038676994863263, 9.036677386728314, 9.044609469305273, 9.027706146730761, 9.035492482938071, 9.030780258471056, 9.039086451957253, 9.024043551272205, 9.022460186461633, 9.023755254925563, 9.028784549944772, 9.035382617912774, 9.040653335377302, 9.02412746014832, 9.016116607247085, 9.018857776242212, 9.031260413828058, 9.022976470545537, 9.03281947986268, 9.029355014911438], "epoch_time": 1765.728499174118, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activesgd_1e-05_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 15.330712357733072, "best_test": 15.858165024510916, "train_losses": [5.73259973526001, 5.176750659942627, 5.000514030456543, 4.890686988830566, 4.8091325759887695, 4.740926742553711, 4.68024206161499, 4.625639915466309, 4.576755046844482, 4.532584190368652, 4.492091655731201, 4.454704284667969, 4.420182228088379, 4.3883891105651855, 4.359237194061279, 4.332474231719971, 4.307791233062744, 4.284886837005615, 4.263505935668945, 4.243366718292236, 4.224398136138916, 4.206474781036377, 4.189551830291748, 4.173638343811035, 4.158654689788818, 4.144538402557373, 4.131307125091553, 4.118866443634033, 4.107161521911621, 4.096134662628174, 4.08572244644165, 4.075895309448242, 4.066578388214111, 4.057692050933838, 4.049228668212891, 4.041125297546387, 4.033315658569336, 4.025839328765869, 4.01866340637207, 4.011660575866699, 4.004895210266113, 3.9983034133911133, 3.9918954372406006, 3.9856367111206055, 3.9794886112213135, 3.973491907119751, 3.967522621154785, 3.9616928100585938, 3.9558908939361572, 3.9501168727874756, 3.944326162338257, 3.93854022026062, 3.9326045513153076, 3.926557779312134, 3.9204046726226807, 3.914323091506958, 3.908325672149658, 3.9023518562316895, 3.8964781761169434, 3.890550374984741, 3.8846073150634766, 3.8785407543182373, 3.8722691535949707, 3.86566162109375, 3.8585267066955566, 3.8505859375, 3.8417234420776367, 3.8324408531188965, 3.8233046531677246, 3.8143138885498047, 3.805342197418213, 3.7963645458221436, 3.787503957748413, 3.7787058353424072, 3.769899606704712, 3.7609379291534424, 3.751760721206665, 3.742234468460083, 3.7323615550994873, 3.7224252223968506, 3.7125651836395264, 3.702714681625366, 3.692870855331421, 3.6829395294189453, 3.6730120182037354, 3.662973165512085, 3.6527504920959473, 3.6425063610076904, 3.632134437561035, 3.6216883659362793, 3.611234664916992, 3.600719451904297, 3.590167284011841, 3.579512119293213, 3.5688822269439697, 3.558138370513916, 3.5474398136138916, 3.536672830581665, 3.5258750915527344, 3.515157461166382, 3.5043838024139404, 3.4936537742614746, 3.4828684329986572, 3.472182035446167, 3.4615256786346436, 3.450958728790283, 3.4404256343841553, 3.4299721717834473, 3.419607639312744, 3.4093143939971924, 3.399156332015991, 3.3891429901123047, 3.3791592121124268, 3.3693995475769043, 3.3596620559692383, 3.3500986099243164, 3.340665340423584, 3.331291675567627, 3.322037696838379, 3.312908172607422, 3.3039145469665527, 3.294989585876465, 3.286262273788452, 3.2775731086730957, 3.2690188884735107, 3.260606527328491, 3.2523179054260254, 3.2441792488098145, 3.236168146133423, 3.228254556655884, 3.2204768657684326, 3.2128396034240723, 3.205294370651245, 3.1979358196258545, 3.190650463104248, 3.1835179328918457, 3.17649245262146, 3.1695556640625, 3.1627707481384277, 3.15610408782959, 3.149489164352417, 3.1430299282073975, 3.136587142944336, 3.130239725112915, 3.124109983444214, 3.1179425716400146, 3.1119277477264404, 3.1060545444488525, 3.1001639366149902, 3.0944230556488037, 3.0887763500213623, 3.0832066535949707, 3.0776703357696533, 3.072308301925659, 3.0669634342193604, 3.061671495437622, 3.0564544200897217, 3.0513927936553955, 3.04634952545166, 3.041350841522217, 3.036348819732666, 3.031517505645752, 3.0267109870910645, 3.0219016075134277, 3.0171256065368652, 3.0124783515930176, 3.007840633392334, 3.00325345993042, 2.9987616539001465, 2.9943337440490723, 2.9899513721466064, 2.985610008239746, 2.9812917709350586, 2.97713041305542, 2.972971200942993, 2.968825340270996, 2.964790105819702, 2.960841417312622, 2.956834316253662, 2.9529294967651367, 2.9490997791290283, 2.9453744888305664, 2.9416332244873047, 2.937955141067505, 2.9343388080596924, 2.9307219982147217, 2.9271702766418457, 2.923642158508301, 2.9202473163604736, 2.916797399520874, 2.9134416580200195, 2.910121202468872, 2.9067881107330322, 2.9035754203796387, 2.9003705978393555, 2.897204637527466, 2.894078493118286, 2.8909571170806885, 2.8879172801971436, 2.884920120239258], "valid_ppls": [193.84342452297744, 152.83579488848827, 134.06796876458736, 122.49657340672644, 113.95070401932139, 106.94540371168897, 101.00702098662543, 95.98503511275244, 91.6809267616672, 87.9170869410747, 84.60775688741171, 81.6542958114013, 79.02330984948127, 76.66400019097077, 74.56976671874901, 72.71163460907171, 70.99760884769442, 69.44898676699533, 68.04631781945531, 66.72938741219164, 65.5324020593156, 64.3971016333249, 63.36347772126111, 62.40667478706955, 61.51803637394044, 60.67517000644093, 59.90492101268773, 59.204579632349756, 58.5555765534834, 57.94912926969865, 57.382006452284756, 56.87304779944246, 56.353607146155234, 55.90226341901675, 55.440891767960785, 55.00934240322127, 54.61471043952591, 54.21843671256812, 53.860224715932354, 53.49402213992828, 53.15971825236633, 52.80924387502572, 52.48581366886644, 52.168792054348515, 51.86175888486242, 51.54287807960641, 51.24305932906664, 50.93463705062431, 50.651855918130906, 50.34201070940425, 50.03959625680472, 49.73751615228027, 49.43758968180446, 49.1261996568519, 48.82523312762168, 48.53756562127863, 48.26748273348559, 47.997243370766114, 47.738247369698556, 47.464260006410484, 47.180415106547926, 46.914572992519794, 46.58700813020969, 46.2544734324177, 45.87145810067774, 45.422891553182325, 44.85317231331448, 44.36203994868418, 43.887270718019636, 43.390345784266415, 42.944104632052294, 42.46042007045927, 42.02277073711033, 41.58031260407424, 41.14014918201267, 40.68085619161687, 40.19247582483485, 39.6735250397885, 39.15198577077411, 38.687299939606184, 38.19132532759204, 37.7583810689738, 37.29140868544215, 36.851889430252584, 36.41866177337079, 35.9562802322595, 35.57325174112997, 35.10574766353945, 34.69179853071421, 34.270030992015094, 33.82951662909346, 33.44942381476351, 33.04319381150927, 32.62184813610726, 32.23349884170637, 31.813185075142634, 31.41660061815772, 31.0118997759264, 30.608259585967655, 30.23287967936334, 29.883740858397946, 29.51477640937277, 29.10897491998941, 28.744209723969853, 28.42149023422729, 28.077152550762673, 27.76480169936441, 27.424673213258732, 27.10881111720598, 26.776980492126583, 26.484896090738026, 26.204368215843537, 25.909101753317454, 25.627626772476468, 25.34728184534101, 25.074504860085558, 24.830721849407333, 24.576918677516883, 24.308067623260765, 24.08842567001631, 23.84502939930646, 23.616544127569075, 23.4052152142253, 23.192039159830514, 22.957196671757558, 22.759385019348695, 22.56434298643713, 22.362925374774402, 22.165725960701625, 21.994699168338634, 21.808315994007632, 21.63065886184638, 21.453400400449336, 21.287407926654637, 21.13590339128911, 20.959995653556884, 20.810558375196983, 20.65622662946678, 20.49749682358009, 20.35365218899037, 20.214816870534516, 20.080533286928535, 19.941402338730366, 19.80344784671347, 19.674983275394883, 19.55251651400787, 19.423160387653898, 19.307126041278675, 19.189721366524342, 19.067701850605975, 18.958771542242815, 18.852450118490086, 18.7418850320795, 18.64073936459299, 18.52699378646536, 18.4282468017076, 18.33078219173582, 18.22855621969372, 18.139524355206028, 18.044511698714263, 17.954846163298363, 17.864846716654128, 17.77266681694399, 17.685975455824003, 17.60008460987164, 17.514172433081242, 17.435591292702465, 17.355798510059277, 17.26957998474496, 17.194518891072352, 17.114756160876922, 17.03538374547451, 16.964183669409863, 16.886206039071794, 16.823653697325287, 16.744006459793976, 16.67554685352231, 16.60448884085763, 16.535176437716707, 16.47032706001027, 16.402153446047464, 16.33804390673279, 16.2778442618016, 16.214120088242815, 16.148924248073428, 16.094174966212893, 16.032920448012813, 15.976823564599028, 15.910525740470877, 15.859159427435468, 15.801726397885364, 15.74966365461198, 15.68538545186165, 15.634309867908087, 15.585700584102051, 15.528732129022107, 15.477251484922423, 15.42726558476479, 15.375402811189879, 15.330712357733072], "test_ppls": [203.37063407823283, 160.55646798998293, 140.95773618555643, 128.83572597452292, 119.82201151569704, 112.37123144437808, 106.00027177459135, 100.55687577014672, 95.86085205141431, 91.75164420431253, 88.15393006899455, 84.9584670159198, 82.11945796519221, 79.57939778703981, 77.32760996352106, 75.33610451646798, 73.49888955461236, 71.84581069304596, 70.35553768974816, 68.95349507437028, 67.68846304088855, 66.48448122899455, 65.39358816781547, 64.38521914745819, 63.44743774437609, 62.554955345958284, 61.74176260339737, 61.00132795543053, 60.31585894406384, 59.675812774253885, 59.07367652163198, 58.537793275016384, 57.9809980692551, 57.5052396566519, 57.010001588247164, 56.54862779287003, 56.13005097580606, 55.706284274699854, 55.32844029713196, 54.93922055081732, 54.58730777110839, 54.21441666330793, 53.87161613420794, 53.54192197114816, 53.221185921990454, 52.88472868513364, 52.57304325097321, 52.25002568298874, 51.960610686638205, 51.63515100114569, 51.32060003710447, 51.008719257190485, 50.698540410208196, 50.37928016729435, 50.06458468760798, 49.7670640703674, 49.48744956684456, 49.20915968704682, 48.945992991319066, 48.664969507803, 48.37634312179918, 48.10230592888008, 47.755641752767275, 47.403292691429776, 46.994728178350194, 46.523274176077756, 45.93521905065734, 45.42218763065467, 44.922168445678686, 44.40655859382278, 43.94080342421814, 43.44028944223274, 42.98554003894629, 42.527935715941695, 42.07138100670315, 41.59279559796788, 41.09174293435292, 40.56265108456883, 40.03259221698752, 39.55645497434156, 39.04829500190444, 38.60291159220441, 38.130767039472325, 37.68541600315985, 37.24453832641912, 36.77840493559434, 36.39187624349698, 35.91656796801885, 35.49635846747084, 35.072033317178935, 34.62168859856347, 34.24318471090508, 33.835090407646064, 33.4070716903597, 33.01395532775408, 32.59206554453289, 32.19081353851751, 31.77854874416989, 31.37383017685531, 30.99341336154609, 30.642628565931044, 30.270478762185466, 29.864730712109004, 29.49921495437678, 29.17932156476096, 28.83157602052863, 28.51950735375909, 28.18265539477984, 27.864898615367984, 27.536526850008585, 27.239144508326135, 26.956057758418893, 26.660608820167184, 26.3806160368111, 26.093327997071384, 25.821121199302162, 25.577731430426827, 25.316576509683358, 25.044894260431693, 24.81775428569016, 24.572993063064978, 24.335594411856995, 24.1240133823511, 23.9046951211911, 23.667268498835114, 23.462325973112993, 23.268576132584958, 23.064534329490705, 22.85943662921919, 22.681613382260053, 22.493935187003864, 22.31061832386773, 22.13046267444288, 21.96105355834752, 21.805591622149855, 21.628168101353086, 21.47282530880957, 21.3124236081622, 21.156977713558852, 21.006566737690807, 20.866590866636518, 20.730636590990862, 20.585842974008532, 20.443717819401833, 20.313695598741912, 20.18947691404459, 20.054108927020593, 19.936591465515868, 19.815061443576546, 19.687793550584896, 19.578821424357336, 19.46897168068801, 19.35665982320667, 19.249970296038693, 19.13687309453924, 19.032611054341398, 18.93958880962356, 18.83325372755054, 18.737997915403245, 18.646562305036756, 18.54497158961554, 18.45603551470198, 18.367228169877507, 18.276948154429782, 18.185685354392735, 18.09753597420555, 18.014765387903566, 17.93659796335743, 17.844554113229076, 17.771082124692857, 17.68794053093931, 17.6052760588977, 17.53206610824514, 17.455331433330024, 17.38644632971251, 17.310179795533852, 17.242101829355118, 17.16400068566316, 17.09269094211801, 17.027071777020318, 16.9606935588999, 16.89482787383116, 16.83353185451768, 16.762559953422773, 16.698618232290155, 16.641953756233256, 16.581349848186058, 16.52274711857539, 16.458083823848327, 16.404758097861247, 16.34063058616971, 16.289918462602543, 16.22710646607219, 16.173707755456842, 16.12522055725928, 16.062055576903717, 16.012196540610375, 15.95986651948888, 15.903771191684617, 15.858165024510916], "epoch_time": 2524.173115491867, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activesgd_1e-06_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 59.75736541544849, "best_test": 61.5781712877269, "train_losses": [6.8859429359436035, 5.998788356781006, 5.913118839263916, 5.7924933433532715, 5.587959289550781, 5.463612079620361, 5.398136138916016, 5.341036796569824, 5.287049293518066, 5.235941410064697, 5.188511848449707, 5.1454362869262695, 5.106566905975342, 5.071199417114258, 5.038620948791504, 5.008382320404053, 4.98024845123291, 4.954104423522949, 4.929681301116943, 4.906803131103516, 4.885171890258789, 4.864575386047363, 4.844821929931641, 4.825809001922607, 4.807425022125244, 4.789610862731934, 4.772252082824707, 4.755300521850586, 4.738699913024902, 4.722415924072266, 4.706403732299805, 4.690675258636475, 4.6752190589904785, 4.660048961639404, 4.645236015319824, 4.630709171295166, 4.616540431976318, 4.6026930809021, 4.589191913604736, 4.5760297775268555, 4.563135623931885, 4.550547122955322, 4.538243770599365, 4.526181697845459, 4.514346122741699, 4.502776145935059, 4.491423606872559, 4.480313301086426, 4.469400882720947, 4.458691120147705, 4.448197841644287, 4.437932968139648, 4.427910327911377, 4.4180402755737305, 4.408430099487305, 4.39902400970459, 4.389812469482422, 4.380824565887451, 4.3720526695251465, 4.3635077476501465, 4.35515022277832, 4.346938610076904, 4.338935375213623, 4.331157207489014, 4.323517322540283, 4.316061496734619, 4.308761119842529, 4.301616191864014, 4.2946014404296875, 4.287726402282715, 4.280987739562988, 4.274323463439941, 4.26783561706543, 4.2614240646362305, 4.255147933959961, 4.24894905090332, 4.242867469787598, 4.236868858337402, 4.23100471496582, 4.225222587585449, 4.219511985778809, 4.213889122009277, 4.208419322967529, 4.2029924392700195, 4.1976470947265625, 4.192426681518555, 4.187263488769531, 4.182229995727539, 4.177251815795898, 4.172379493713379, 4.1675801277160645, 4.1628947257995605, 4.158271312713623, 4.153728008270264, 4.149285793304443, 4.144909858703613, 4.140646457672119, 4.13643741607666, 4.132323265075684, 4.128281593322754, 4.124358177185059], "valid_ppls": [401.80749678126546, 371.21323581460416, 338.3240531366416, 285.07937727192035, 235.92733728249712, 218.95222382291894, 206.03269664598596, 194.640155296043, 184.4217168949489, 175.39738592672126, 167.62300718545313, 160.97571717270478, 155.2179599320542, 150.11356633691224, 145.55334617006963, 141.42780560151422, 137.7077526462393, 134.33853148457072, 131.28090797714498, 128.45264342267572, 125.81242875818701, 123.36693619901746, 121.04883709687985, 118.8389349786027, 116.74289087570838, 114.75405383356639, 112.82561871733954, 110.96514221108126, 109.1948423561041, 107.46651778067532, 105.78426122361826, 104.15977295514229, 102.58625183887811, 101.07847331234066, 99.60995332607774, 98.20677781122008, 96.85744711169804, 95.55973130118707, 94.31159648737811, 93.09361274714168, 91.92563006523608, 90.81330010433473, 89.7223869761756, 88.68013404463544, 87.66177527889586, 86.64800402780035, 85.70192455941664, 84.7673471825348, 83.84739918415364, 82.98083015564778, 82.14753877085448, 81.30361645063316, 80.50793346784273, 79.74288685994296, 78.99539297517391, 78.26524284395745, 77.56924464178206, 76.88211197327304, 76.2188726162734, 75.59912419028099, 74.97243795518405, 74.37739955816322, 73.79753435301129, 73.25040672976886, 72.69773262292993, 72.1528408915321, 71.64851187141963, 71.15395061008914, 70.65468316486798, 70.17287080351488, 69.71515091514712, 69.26520554473505, 68.81983773448, 68.38017027235699, 67.95646652098539, 67.55107303173261, 67.14953876982442, 66.75768054536397, 66.36741282543298, 65.97794795293423, 65.60884866922089, 65.24243642858684, 64.8971610164074, 64.5559599641028, 64.22068674482064, 63.88252445143039, 63.55832502987116, 63.238605359158285, 62.939608690787885, 62.63593250721748, 62.3402609360107, 62.056755253305, 61.778986949250225, 61.493605932872185, 61.23383159054584, 60.97431146659948, 60.71887332348921, 60.46617754399163, 60.22041977275789, 59.9916782232216, 59.75736541544849], "test_ppls": [415.7410853358898, 384.98583413413246, 351.35574900230813, 296.88562904112547, 247.0535045738603, 229.5305439896014, 216.08222119892156, 204.2160661705747, 193.5640200457078, 184.1480776619866, 176.03408866775368, 169.09307366032974, 163.0777880051076, 157.74064336198342, 152.97549253223116, 148.6627583893479, 144.7738683574814, 141.2508241560226, 138.05430383435396, 135.09190365503818, 132.3214720220257, 129.75688377328822, 127.31968714436185, 124.98952129830025, 122.77609602891536, 120.67417659215789, 118.62815156113973, 116.64996340882506, 114.7684458321752, 112.92610700910242, 111.12759595768105, 109.3875602696036, 107.6975175553384, 106.07469993848818, 104.48759493059688, 102.9679251966001, 101.50297419165261, 100.09088514926984, 98.7306842849297, 97.39992822956157, 96.1241828001771, 94.91089093966163, 93.71934838186847, 92.58337135032096, 91.47368107851652, 90.36703529859226, 89.33969890824856, 88.32429447491478, 87.32434480532596, 86.38661465068257, 85.48695412568233, 84.57189856349345, 83.71280945925156, 82.88844996615708, 82.08289290143566, 81.29551422001705, 80.54656224143108, 79.80622257744443, 79.09225891873008, 78.42778975049164, 77.75299589061119, 77.11455868708204, 76.49190406418629, 75.90673712009648, 75.31340456696023, 74.72770296416165, 74.18945531010317, 73.66151205021296, 73.12630617187797, 72.61132954905979, 72.12380878258593, 71.64410476417605, 71.16935597434909, 70.69991065873536, 70.24910295140613, 69.81944494737924, 69.39317586878774, 68.9778302631622, 68.56320519441235, 68.14863520423286, 67.75811899613117, 67.36916597652598, 67.00515866041948, 66.64457993925068, 66.29052488158004, 65.93215701715044, 65.5894862747114, 65.25089890225594, 64.93696897642621, 64.61579842802973, 64.30342157866683, 64.00509736991694, 63.71198497839216, 63.40969186494525, 63.13637380637283, 62.86240533512944, 62.59338628919924, 62.326142612343105, 62.06610670334393, 61.82593219373587, 61.5781712877269], "epoch_time": 2522.9400494098663, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100]}

==> supplementary material/code/WikiText-103/logs/activesgd_1e-07_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 96.6619578386582, "best_test": 101.26599255597891, "train_losses": [8.640318870544434, 7.862719535827637, 7.3812432289123535, 6.980047225952148, 6.627367973327637, 6.346557140350342, 6.168089866638184, 6.080430030822754, 6.041467189788818, 6.020199298858643, 6.003931045532227, 5.988692283630371, 5.973450660705566, 5.957767009735107, 5.941318035125732, 5.923815727233887, 5.904874801635742, 5.883959770202637, 5.860262393951416, 5.8326416015625, 5.799382209777832, 5.758139133453369, 5.706827640533447, 5.64688777923584, 5.587334156036377, 5.539531230926514, 5.505615234375, 5.480502128601074, 5.459836959838867, 5.441481590270996, 5.424356937408447, 5.407992839813232, 5.392096042633057, 5.376474857330322, 5.361119270324707, 5.345890522003174, 5.3308329582214355, 5.315916538238525, 5.3011064529418945, 5.286439895629883, 5.27194356918335, 5.257618427276611, 5.243488311767578, 5.229602813720703, 5.215970516204834, 5.202643394470215, 5.18962287902832, 5.176914691925049, 5.1645731925964355, 5.152551174163818, 5.140832424163818, 5.12946891784668, 5.118383407592773, 5.107611179351807, 5.097093105316162, 5.086839199066162, 5.0768208503723145, 5.067011833190918, 5.057433128356934, 5.0480217933654785, 5.038802146911621, 5.029799938201904, 5.02093505859375, 5.012246608734131, 5.003757476806641, 4.995385646820068, 4.987210273742676, 4.979197025299072, 4.971377372741699, 4.963676452636719, 4.956127643585205, 4.948730945587158, 4.941502571105957, 4.934408664703369, 4.927425861358643, 4.920565605163574, 4.9138407707214355, 4.907219409942627, 4.900698184967041, 4.894277572631836, 4.887918472290039, 4.881703853607178, 4.875539302825928, 4.869471549987793, 4.863444805145264, 4.857511520385742, 4.851645469665527, 4.8458356857299805, 4.840086460113525, 4.8343825340271, 4.828742027282715, 4.8231611251831055, 4.817640781402588, 4.81216287612915, 4.806728839874268, 4.801323890686035, 4.795989513397217, 4.790650367736816, 4.785391330718994, 4.780152797698975, 4.774964809417725, 4.769792079925537, 4.764640808105469, 4.759531021118164, 4.754464626312256, 4.7494096755981445, 4.744395732879639, 4.739380836486816, 4.734419345855713, 4.7294745445251465, 4.724557399749756, 4.719618797302246, 4.714747428894043, 4.709879398345947, 4.705059051513672, 4.700244903564453, 4.695434093475342, 4.690676212310791, 4.685919284820557, 4.681211471557617, 4.676499843597412, 4.671838283538818, 4.667187690734863, 4.662578105926514, 4.658000946044922, 4.653417110443115, 4.64891242980957, 4.644421100616455, 4.639980316162109, 4.63552713394165, 4.631129741668701, 4.62676477432251, 4.622414588928223, 4.618085861206055, 4.613844871520996, 4.609588146209717], "valid_ppls": [3133.8523533132884, 1780.2481391143788, 1157.2712395488427, 793.6828139171328, 578.2359559762027, 465.5766251478695, 418.4848313841471, 402.21829846118, 395.6363387680281, 390.76291658215314, 385.7110891128185, 380.30978962963377, 374.62793535445843, 368.6911553667881, 362.4619634607681, 355.85323850770436, 348.7295468062187, 340.90375335186405, 332.09430115244885, 321.9130576442961, 309.83137393311137, 295.352054197523, 278.6177723171837, 261.63946998126426, 247.966757987519, 238.9185875750844, 232.82516775069874, 227.99097167948722, 223.71186475778384, 219.78297686310572, 216.10066543583443, 212.59091981052734, 209.20151172299907, 205.91208827295762, 202.70231841485864, 199.57541185488859, 196.52288446061436, 193.55091409997098, 190.64415917230582, 187.82108708641343, 185.0669972751297, 182.4081671856198, 179.83898109908094, 177.3480059158849, 174.9456651715245, 172.65150794764943, 170.43895367282195, 168.32480907777344, 166.3033283730936, 164.357841780527, 162.49600542938398, 160.69724564650667, 158.98092665944117, 157.32719398364804, 155.7234807087155, 154.18330769811294, 152.684211436027, 151.24071973196956, 149.83502205020073, 148.46603289381267, 147.1401391056014, 145.8527903702088, 144.60131833341572, 143.3831448601151, 142.19381060651713, 141.04520858130437, 139.92790144282384, 138.84486611848513, 137.78453546323612, 136.75362409167636, 135.77360203484616, 134.7912831641694, 133.85078766080454, 132.93155929295892, 132.04496008709364, 131.1629607183901, 130.30611306165085, 129.47486463463548, 128.66229272008704, 127.85732005698824, 127.07392465448798, 126.30219472843348, 125.55203318446344, 124.80716033846281, 124.08238494943905, 123.36370081478329, 122.6646784486672, 121.96676720120264, 121.27941928151017, 120.60710134848661, 119.95223709892566, 119.30576408963412, 118.65666440777, 118.01385360735871, 117.39433970489178, 116.77373466046855, 116.1680978350043, 115.56962489836134, 114.96727272935902, 114.38169458482857, 113.79258759318265, 113.2167175975702, 112.64585672247277, 112.0836462210566, 111.52089146691627, 110.9716506152193, 110.419217597094, 109.88441440336267, 109.34620516660578, 108.81052828618186, 108.28351660012393, 107.75931435444498, 107.24301907878142, 106.73016443240408, 106.21849611486209, 105.71129701772524, 105.21479760186381, 104.71623595875643, 104.22928061961763, 103.7447876156168, 103.26904650712541, 102.78754659839322, 102.31590236888482, 101.85395001807615, 101.39505033824683, 100.93162447171062, 100.48521717882133, 100.03453536742663, 99.59912443296834, 99.16627067489188, 98.74203084547801, 98.31632422582753, 97.89319981856067, 97.47970506778799, 97.07851058543979, 96.6619578386582], "test_ppls": [3176.116724281317, 1812.872538153194, 1182.722659310544, 813.8317231651899, 594.755108406233, 480.149969551154, 432.43901840010597, 416.17506255033646, 409.7005945527131, 404.8650765740625, 399.7755951404696, 394.2905107582003, 388.49999154354754, 382.43819501977873, 376.07266797013995, 369.31491341839165, 362.0266799997124, 354.0177649996686, 344.99936478824833, 334.5744866067153, 322.20622276093684, 307.3931292099254, 290.303119634974, 273.023563724356, 259.18345338290015, 250.06201955139426, 243.88945486885333, 238.92690426383672, 234.4905067002661, 230.40286174615065, 226.5708175120243, 222.91929649287437, 219.39231310228317, 215.96880830072598, 212.62630132074509, 209.36976636950385, 206.18975045958695, 203.09366922326652, 200.06287018813774, 197.11987496798082, 194.24666090824655, 191.47411618410513, 188.7950618532239, 186.19539387893147, 183.68730845979144, 181.29390436698299, 178.9835686449419, 176.77650067829134, 174.66651255540884, 172.634302534229, 170.68986114255443, 168.80933361699616, 167.01688600576261, 165.2889414469548, 163.6121836751632, 162.00348934150423, 160.435932376252, 158.9280214709411, 157.45875806240963, 156.02718134705754, 154.64150419370245, 153.29627313721443, 151.98818039494327, 150.71482008614572, 149.47080043824292, 148.27041613291394, 147.10225656471167, 145.97065232896355, 144.86094585346547, 143.78202467467685, 142.76014367042708, 141.73038608496896, 140.74711095762314, 139.78545404852937, 138.85963092875716, 137.9351382115272, 137.0375785462073, 136.16806365080126, 135.31748631094536, 134.47286333954608, 133.65180162530666, 132.84196069852445, 132.05566439134455, 131.27302066258727, 130.51268842608985, 129.75700751915466, 129.02311191496383, 128.2879227041369, 127.56349183810869, 126.85549101073222, 126.16675984023992, 125.48625562683056, 124.80037607600967, 124.12019848169265, 123.46692196592537, 122.81040772646143, 122.17043290235316, 121.5375599652958, 120.89851067629544, 120.27830589159741, 119.6523248147665, 119.04129428619747, 118.4349089100996, 117.83784927076944, 117.2388799142073, 116.65519209148931, 116.06655099462056, 115.4982822083239, 114.92473976091969, 114.35306391151937, 113.79095978880287, 113.23113276060177, 112.67997010551382, 112.13175762651642, 111.58419041718749, 111.04088555572383, 110.50939459978052, 109.9743644030245, 109.45231005196177, 108.93190283395704, 108.42125932330441, 107.902307061046, 107.39418556496966, 106.89656113881769, 106.40149619847985, 105.89973519397475, 105.41753027098929, 104.92911495910556, 104.45800392219864, 103.98890890935782, 103.52922648234222, 103.06685794476405, 102.6066033030207, 102.15687954170875, 101.72130081530345, 101.26599255597891], "epoch_time": 1709.6075456142426, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135]}

==> supplementary material/code/WikiText-103/logs/activesgd_1e-08_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 221.23125246686394, "best_test": 231.93903388516281, "train_losses": [9.172188758850098, 9.036892890930176, 8.899906158447266, 8.758928298950195, 8.618546485900879, 8.482172012329102, 8.351775169372559, 8.228004455566406, 8.110722541809082, 7.999256610870361, 7.892758846282959, 7.790434837341309, 7.691492080688477, 7.595061779022217, 7.500716686248779, 7.407829284667969, 7.316074848175049, 7.225138187408447, 7.134884357452393, 7.045272350311279, 6.956348419189453, 6.868460178375244, 6.782005310058594, 6.697475433349609, 6.615681171417236, 6.537384510040283, 6.463529586791992, 6.395079135894775, 6.332798957824707, 6.277389049530029, 6.229179382324219, 6.188174724578857, 6.15402889251709, 6.1260986328125, 6.10361909866333, 6.0856781005859375, 6.071382999420166, 6.059937477111816, 6.050656795501709, 6.042953014373779, 6.0363993644714355, 6.0306525230407715, 6.025452136993408, 6.020620822906494, 6.016057014465332, 6.0116400718688965, 6.0073418617248535, 6.0030741691589355, 5.9988274574279785, 5.994621276855469, 5.9903717041015625, 5.986104965209961, 5.981794357299805, 5.977468013763428, 5.973071575164795, 5.968620777130127, 5.964123725891113, 5.959561824798584, 5.954927921295166, 5.950185298919678, 5.945396900177002, 5.940520286560059, 5.935501575469971, 5.930392742156982, 5.925149917602539, 5.9197845458984375, 5.914281368255615, 5.908617973327637, 5.902796745300293, 5.896762371063232, 5.890539646148682, 5.884100914001465, 5.877426624298096, 5.8704423904418945, 5.863158226013184, 5.855540752410889, 5.8475494384765625, 5.839122295379639, 5.8302321434021, 5.820779800415039, 5.810734748840332, 5.800014019012451, 5.788541793823242, 5.776266098022461, 5.763075351715088, 5.748910903930664, 5.7337141036987305, 5.717475891113281, 5.7002434730529785, 5.682096004486084, 5.663290023803711, 5.644112586975098, 5.62490177154541, 5.606184482574463, 5.5883307456970215, 5.571773529052734, 5.556613922119141, 5.5429911613464355, 5.530789375305176, 5.519903659820557, 5.510117053985596, 5.501241207122803, 5.4931230545043945, 5.48560905456543, 5.478544235229492, 5.471879005432129, 5.465535640716553, 5.459444999694824, 5.453545570373535, 5.44784688949585, 5.4422926902771], "valid_ppls": [8723.24587674856, 7481.388222706614, 6385.533215142092, 5458.25871560483, 4694.4394306755685, 4072.3654197295546, 3565.3960419740556, 3148.7743545736093, 2801.953704877934, 2509.0072621340655, 2258.290684896664, 2041.0188046581893, 1850.4229573147925, 1681.5915185324618, 1530.9736308961317, 1395.6487171731173, 1273.5697307933515, 1163.0860838640433, 1062.9303021941894, 972.1345202620972, 890.0289974314733, 816.0354191614226, 749.6986642217634, 690.6455523462023, 638.520112991057, 593.0367027585544, 553.8854800081148, 520.6871411091348, 493.0298055248109, 470.4281000288259, 452.3249618429053, 438.11623211618286, 427.18029210534394, 418.90149768314086, 412.71903837143293, 408.1262866145233, 404.70236415661583, 402.10228065536745, 400.056297850179, 398.3655353013421, 396.8868236962948, 395.5207107000886, 394.20347064095915, 392.8913668911731, 391.56458532773996, 390.20581389116376, 388.81300690519396, 387.3832380077483, 385.91934431545343, 384.4199199030302, 382.8899868684945, 381.3330475540281, 379.7498436071694, 378.14183714249833, 376.50832223843315, 374.848437687539, 373.1636627253197, 371.45422225119825, 369.7185860131331, 367.956493288712, 366.1642099764516, 364.33948023719734, 362.4802844690365, 360.586900312926, 358.6575694584625, 356.68923415777766, 354.67368775443924, 352.60647402513985, 350.4817790863359, 348.29497675765975, 346.04112182035635, 343.7159593073348, 341.31461612980434, 338.8290557620948, 336.2438905808185, 333.5494359503237, 330.73649917377946, 327.7920388058607, 324.701730660793, 321.44798159563754, 318.0085550900763, 314.3695936493525, 310.51556940302856, 306.43119036389203, 302.1066629932519, 297.5328659113154, 292.7149354138041, 287.67637411134945, 282.45760300246326, 277.1217339737351, 271.76715710720856, 266.50282548202165, 261.45588854888746, 256.74179922379125, 252.45387085132114, 248.63666184882482, 245.2908732548325, 242.38228885850867, 239.85105796567473, 237.62585596136807, 235.6429989903976, 233.84344022737423, 232.18125744012437, 230.62137621635515, 229.13599260375878, 227.71066055685893, 226.33638971206682, 225.0064598515581, 223.71506500456917, 222.4579176078368, 221.23125246686394], "test_ppls": [8739.866685421031, 7511.156629920932, 6423.897527279467, 5501.288715262032, 4739.283138683284, 4117.2307078061785, 3609.268278442038, 3191.1151924380556, 2842.535475496652, 2547.748039070941, 2295.1862173112154, 2076.112136123578, 1883.769177000462, 1713.2532872959605, 1561.0130589739065, 1424.133280749827, 1300.5669861813603, 1188.6551848996546, 1087.1375759333935, 995.0475713495167, 911.7164894003458, 836.573453623985, 769.1676617352517, 709.1326249501434, 656.1169774001395, 609.8414149685556, 570.0013629600062, 536.2189468413803, 508.0822136612077, 485.10218063850186, 466.71445293984226, 452.30404084784976, 441.2371311269098, 432.88547197882286, 426.67257764159183, 422.0798971498975, 418.6758434690918, 416.10581005364844, 414.09419950161083, 412.4359406350261, 410.98632141296497, 409.6437486008042, 408.34216593389925, 407.040254715582, 405.71637633375457, 404.35380468008833, 402.9521904076183, 401.5098657263359, 400.02787536536175, 398.5074573268318, 396.9542025521588, 395.37099146085023, 393.7599211577693, 392.12194514864507, 390.4572681938138, 388.7649911435232, 387.04590386298634, 385.3009786961543, 383.52843972338536, 381.72946924270735, 379.8983572859099, 378.03384563046166, 376.13400226556786, 374.1982039093025, 372.2260401785769, 370.21395551095327, 368.15270464196533, 366.0386935898217, 363.8655042624119, 361.62743963398367, 359.3214034732659, 356.94155597748096, 354.4834769849767, 351.9399416651998, 349.2937162957584, 346.5353351591841, 343.6556506716653, 340.64100229345735, 337.4770271655122, 334.1456057240393, 330.6239152191317, 326.8985778732669, 322.9530085611906, 318.77266717002453, 314.34815823635313, 309.66934650857837, 304.7433735110967, 299.59403480431865, 294.26568546128505, 288.8218633243113, 283.3650923040685, 278.0078379202633, 272.87948388186766, 268.09835066409215, 263.75629675863325, 259.89828335614806, 256.5222644275442, 253.58991159868734, 251.03810111534466, 248.79190428521696, 246.78564512557287, 244.95868726217213, 243.2642386488511, 241.66677038834837, 240.13921432258746, 238.66774200277743, 237.2449905817394, 235.86524605007907, 234.52304676980822, 233.21550676922212, 231.93903388516281], "epoch_time": 1974.9660003185272, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110]}

==> supplementary material/code/WikiText-103/logs/activesgd_5e-05_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 10.938682653360209, "best_test": 11.250684725844257, "train_losses": [5.136885166168213, 4.690678119659424, 4.528796195983887, 4.418249607086182, 4.336153507232666, 4.273060321807861, 4.221700668334961, 4.178605556488037, 4.142189979553223, 4.1114091873168945, 4.085115909576416, 4.06238317489624, 4.042294979095459, 4.024261474609375, 4.007809638977051, 3.992548942565918, 3.9781436920166016, 3.964414119720459, 3.951037883758545, 3.937704563140869, 3.923903703689575, 3.9100306034088135, 3.8964240550994873, 3.882840633392334, 3.868422269821167, 3.8515493869781494, 3.8312933444976807, 3.8107032775878906, 3.7904045581817627, 3.7703874111175537, 3.7496724128723145, 3.727573871612549, 3.705284833908081, 3.6828558444976807, 3.660156726837158, 3.63693904876709, 3.6133997440338135, 3.5895872116088867, 3.5655298233032227, 3.541323184967041, 3.517139196395874, 3.4929096698760986, 3.468870162963867, 3.4450197219848633, 3.421513557434082, 3.3984639644622803, 3.3758866786956787, 3.3539538383483887, 3.332587957382202, 3.311765193939209, 3.291536331176758, 3.271862506866455, 3.2527971267700195, 3.2343759536743164, 3.2166085243225098, 3.1995301246643066, 3.182980537414551, 3.1670234203338623, 3.1515698432922363, 3.136662721633911, 3.122244119644165, 3.1082749366760254, 3.094766855239868, 3.0818214416503906, 3.069195032119751, 3.0569725036621094, 3.0451724529266357, 3.033663511276245, 3.0224950313568115, 3.011698007583618, 3.001091718673706, 2.9907386302948, 2.9805023670196533, 2.9705238342285156, 2.9608330726623535, 2.951387643814087, 2.9422786235809326, 2.9334025382995605, 2.924830675125122, 2.916461706161499, 2.908325433731079, 2.9003570079803467, 2.8927724361419678, 2.8852014541625977, 2.877891778945923, 2.870770215988159, 2.8638834953308105, 2.8570706844329834, 2.850480318069458, 2.8440277576446533, 2.837803363800049, 2.831571340560913, 2.8255536556243896, 2.8196260929107666, 2.8138587474823, 2.8082449436187744, 2.8027536869049072, 2.797337770462036, 2.7920515537261963, 2.7868566513061523, 2.781865358352661, 2.7769017219543457, 2.772057056427002, 2.7674267292022705, 2.7627768516540527, 2.758294105529785, 2.7538373470306396, 2.7495346069335938, 2.7453529834747314, 2.7411863803863525, 2.737175464630127, 2.7332334518432617, 2.7293548583984375, 2.7254767417907715, 2.7218315601348877, 2.7181856632232666, 2.714627981185913, 2.7111144065856934, 2.7076778411865234, 2.704332113265991, 2.7009999752044678, 2.69779109954834, 2.694647789001465, 2.691488027572632, 2.6883974075317383, 2.6853723526000977, 2.682532548904419, 2.679565668106079, 2.6767730712890625, 2.6739606857299805, 2.6713483333587646, 2.668670892715454, 2.6659507751464844, 2.6634113788604736, 2.6609435081481934, 2.658419370651245, 2.655999183654785, 2.653608798980713, 2.6512346267700195, 2.64892315864563, 2.6467511653900146, 2.6445116996765137, 2.6423254013061523, 2.640146255493164, 2.6379857063293457, 2.6360220909118652, 2.633960723876953, 2.631948471069336, 2.630046844482422, 2.6281216144561768, 2.6262259483337402, 2.624343156814575, 2.6225357055664062, 2.620701789855957, 2.6189723014831543, 2.6172385215759277, 2.6155881881713867, 2.6138808727264404, 2.6122498512268066, 2.6106104850769043, 2.609022855758667, 2.6074345111846924, 2.6058881282806396, 2.6043388843536377, 2.602933645248413, 2.6014413833618164, 2.5999178886413574, 2.5985801219940186, 2.597135066986084, 2.5957961082458496, 2.5944480895996094, 2.5930604934692383, 2.59177827835083, 2.5904643535614014, 2.5892326831817627, 2.587979793548584, 2.586728811264038, 2.585542678833008, 2.5843355655670166, 2.5831151008605957, 2.5819461345672607, 2.580742359161377, 2.5796315670013428, 2.5784971714019775, 2.5774805545806885, 2.57631778717041, 2.575273275375366, 2.5742053985595703, 2.5732247829437256, 2.5721917152404785, 2.571183204650879, 2.570159673690796, 2.569173812866211, 2.568208694458008, 2.567237138748169, 2.5663511753082275, 2.5653302669525146, 2.5644383430480957, 2.5635082721710205, 2.5626513957977295], "valid_ppls": [117.36842475940726, 95.7229527940067, 84.22483240984248, 76.65427684673121, 71.43475552792725, 67.5638941712555, 64.50512700000684, 62.01040352754447, 59.97528907454902, 58.34055812326828, 56.98844836517704, 55.82701013502462, 54.79728515189072, 53.883318283702685, 53.064316052231035, 52.30961835963308, 51.58851422129213, 50.88971280403174, 50.20144235179196, 49.50711015109426, 48.79456914016209, 48.1655617646945, 47.55534214863414, 46.9043731025617, 46.20000551806143, 45.16914921315288, 43.99454827581075, 42.9185053453541, 41.87724670861317, 40.85742189911432, 39.78921500389952, 38.60859066277313, 37.565783621631866, 36.587648211803184, 35.61648185253236, 34.59155645328261, 33.685458317793575, 32.74897206963173, 31.81015127805473, 30.98406717296726, 30.087963667408324, 29.288588842998696, 28.44742784693864, 27.689182748649692, 26.97912064002259, 26.270858256107676, 25.63257032202854, 25.054288669352086, 24.47054594858371, 23.912584286366013, 23.388385689250637, 22.913609453761357, 22.465122318401672, 22.032929249514897, 21.60623292510211, 21.20225758815511, 20.838918476778822, 20.500160402943557, 20.17831738524132, 19.846138472530097, 19.54940275758747, 19.275927921400942, 19.002155527926114, 18.74511597357301, 18.500222952687846, 18.263614517028564, 18.04247689799546, 17.837688714439054, 17.623233399781725, 17.42946499708319, 17.238176426524028, 17.06784205948929, 16.879548372260732, 16.712048441683255, 16.539229611884434, 16.387678965712468, 16.22144733481592, 16.087154512758367, 15.937029271236872, 15.790526046786109, 15.662548862917486, 15.527351218258259, 15.401294007704752, 15.298066678061648, 15.165704248493455, 15.053202615170674, 14.952361845341793, 14.843208624695325, 14.7342374565898, 14.631793280231124, 14.540943153147625, 14.443520213442344, 14.347345183060966, 14.267197732833196, 14.171014209578344, 14.099393100238773, 14.014458011953177, 13.937246720797708, 13.863151016146027, 13.785751109917735, 13.712486968023741, 13.643531334157757, 13.572145810965697, 13.506822822177599, 13.448132336468444, 13.38632298398126, 13.32350796467057, 13.26009930508127, 13.20815744734704, 13.146958927977693, 13.08955750716465, 13.040537595371065, 12.987461526512211, 12.93012450743234, 12.877371949983942, 12.840557655196895, 12.798016272526954, 12.752258815236727, 12.701055552364108, 12.660597189178107, 12.613836301054043, 12.574036494454136, 12.529429347713302, 12.491411670145498, 12.456033380043662, 12.414612030308446, 12.37908527335114, 12.339384805643762, 12.30544335555677, 12.27337719398593, 12.237717738744067, 12.206316966042944, 12.174767449887904, 12.139377132960245, 12.112917806785472, 12.086026281524957, 12.04686642958476, 12.017599885682863, 11.992695455193331, 11.961638194347024, 11.934940243990749, 11.911274854509976, 11.883173471066627, 11.853222183004235, 11.827586780540006, 11.80121053716553, 11.778329816283831, 11.758627325185968, 11.728925635823622, 11.70571898113205, 11.690384880335856, 11.668127965163418, 11.643661817515168, 11.622743545738905, 11.594960723581067, 11.580986542517191, 11.562592762436122, 11.535181988240874, 11.519648316722852, 11.50346908237002, 11.483268092786219, 11.46594800112085, 11.444104741034165, 11.426949970033391, 11.403413655702094, 11.39735780977026, 11.375002452776547, 11.359402818581628, 11.341047315534937, 11.327727539667187, 11.309625450322953, 11.293086899035186, 11.278495005884594, 11.261223334454275, 11.246715515218217, 11.230333220130179, 11.215298307938152, 11.203181234837478, 11.189428451229379, 11.17637468119954, 11.161313547638779, 11.145924586013606, 11.136115143564364, 11.123126221669844, 11.10805474535455, 11.0948737061763, 11.088582502569485, 11.071451199029454, 11.059009654211948, 11.050925932881295, 11.034357908110163, 11.027346434716994, 11.014437109335468, 11.000569816786772, 10.994806544008426, 10.979887994212255, 10.969188988051501, 10.962101313202849, 10.952965472773649, 10.938682653360209], "test_ppls": [123.44461088148931, 100.26815704266546, 87.7359187107789, 79.56395509513676, 73.96483820304253, 69.84075540258952, 66.60172437648652, 63.9641831206659, 61.81296195761874, 60.08686948439166, 58.65282394903536, 57.4193949460052, 56.317503428487306, 55.345802808615666, 54.476834412573304, 53.68472700078503, 52.92791850683765, 52.202808657131904, 51.48920407811544, 50.76947092950017, 50.026188318182584, 49.37538255072603, 48.75928576741614, 48.087410675594846, 47.340812204523644, 46.259987724004986, 45.03408009125942, 43.90730250520449, 42.83144297947296, 41.77771175044549, 40.6738637617713, 39.46967199568652, 38.405255532307066, 37.42181768172752, 36.427250159735735, 35.3974878836094, 34.48260053506203, 33.5434929437387, 32.593860591927374, 31.753540667930793, 30.854744561545637, 30.046199696624388, 29.20986438242126, 28.459055248131733, 27.743382176329444, 27.035255956589356, 26.386075999718447, 25.81137156413442, 25.220269584423576, 24.643967551304346, 24.106764712712877, 23.615220968256516, 23.159913423454693, 22.722072116208597, 22.287879419115225, 21.877918248234, 21.510666271614628, 21.161477633215014, 20.83006172836634, 20.48781799401214, 20.188740454877973, 19.913451805281927, 19.628504715528457, 19.37258346066346, 19.116202063920664, 18.87556742065538, 18.64662454475709, 18.428708139305996, 18.208757790572413, 18.01719655293447, 17.821174094598852, 17.647157332392197, 17.453383877937195, 17.28292959864845, 17.101092024308976, 16.946263533142268, 16.77928967630567, 16.640922172955218, 16.491081652167708, 16.33478387160423, 16.200081908309876, 16.067540346357145, 15.934931983750396, 15.83176622409723, 15.693072392243142, 15.576027329983862, 15.468460559202986, 15.34771812163546, 15.245751306113757, 15.136567346714244, 15.03188851077481, 14.937553372055183, 14.83621033730142, 14.752009469110083, 14.651223112370394, 14.581440024714661, 14.486373878920826, 14.403214080098069, 14.331567455877174, 14.24769629450995, 14.164910334554113, 14.090507943620203, 14.01799021868199, 13.945789186966223, 13.88747570816219, 13.82266825462615, 13.754230832515981, 13.68561017641764, 13.632609313300659, 13.565753273896393, 13.505483253167087, 13.443266077090701, 13.392209492576178, 13.334156910269682, 13.27905627543828, 13.235484967537243, 13.194768094116418, 13.138561206739043, 13.08525152026766, 13.045581541245312, 12.996605470609872, 12.947381094565701, 12.907298182762034, 12.868354846998956, 12.827724445424757, 12.781357954288, 12.743493386401276, 12.706346863077169, 12.660995640298152, 12.625690917449083, 12.592459983460014, 12.55847212839908, 12.529814708727075, 12.491935841636337, 12.462289243512629, 12.434156648668756, 12.392621904744756, 12.359323705840897, 12.33363171532885, 12.300832213309873, 12.277430651789349, 12.251952713089592, 12.220529982851248, 12.189121002086264, 12.159491471960514, 12.132895737007965, 12.107815883343887, 12.088890864961343, 12.056178816783751, 12.034048894569612, 12.01290470901833, 11.993032855145795, 11.968527459938944, 11.947546822210533, 11.921374869279523, 11.90229573423131, 11.890624208072357, 11.855692389176832, 11.839461766112507, 11.828190258052027, 11.800574674403016, 11.787687554747365, 11.768538981662168, 11.748547547607238, 11.72498897416763, 11.71913954599379, 11.692913148581264, 11.67731184255897, 11.65999374870609, 11.645907870950918, 11.626460155443125, 11.613729954809596, 11.601146456724436, 11.582822834450658, 11.566168803122668, 11.548404279696959, 11.537905009273862, 11.521675410713533, 11.506261429508674, 11.492016034513426, 11.478056458007963, 11.465803116199632, 11.452738200935169, 11.436633854233243, 11.425803056383828, 11.409867159540934, 11.405469242925227, 11.387489981061524, 11.377717500680241, 11.368189208083981, 11.346940680051489, 11.343821873086256, 11.330823011379533, 11.321253014467132, 11.310639351504149, 11.294056234057507, 11.284950459237374, 11.275053607502278, 11.26418783747912, 11.250684725844257], "epoch_time": 1731.8774938583374, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activesgd_5e-06_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 20.593908475551395, "best_test": 21.25287308487314, "train_losses": [6.0519304275512695, 5.4067702293396, 5.229373455047607, 5.102605819702148, 5.010406970977783, 4.938303470611572, 4.8794426918029785, 4.828762531280518, 4.783204078674316, 4.7411394119262695, 4.701541423797607, 4.664089679718018, 4.6288743019104, 4.595797061920166, 4.564795017242432, 4.535577774047852, 4.507874965667725, 4.4815592765808105, 4.4565019607543945, 4.432662010192871, 4.410060405731201, 4.388665199279785, 4.368428707122803, 4.349346160888672, 4.331273078918457, 4.314138889312744, 4.297876358032227, 4.282374382019043, 4.2674946784973145, 4.25326681137085, 4.239569187164307, 4.226399898529053, 4.213747024536133, 4.201560974121094, 4.189847946166992, 4.178615093231201, 4.167810440063477, 4.157469272613525, 4.147561550140381, 4.138049602508545, 4.128963947296143, 4.1202311515808105, 4.111867904663086, 4.103878974914551, 4.0962090492248535, 4.0888142585754395, 4.081702709197998, 4.074875354766846, 4.06828498840332, 4.061915397644043, 4.055776119232178, 4.049817085266113, 4.044058322906494, 4.038449287414551, 4.032973766326904, 4.027684211730957, 4.022502899169922, 4.017459392547607, 4.012547969818115, 4.007713317871094, 4.002983093261719, 3.998352527618408, 3.9938111305236816, 3.9893412590026855, 3.984910488128662, 3.980576276779175, 3.9763102531433105, 3.9720404148101807, 3.9678735733032227, 3.9637157917022705, 3.9595999717712402, 3.9555065631866455, 3.951458692550659, 3.947390556335449, 3.9433112144470215, 3.939199209213257, 3.9350616931915283, 3.9308507442474365, 3.9265806674957275, 3.922234535217285, 3.9179165363311768, 3.9136579036712646, 3.9093949794769287, 3.9051661491394043, 3.9010262489318848, 3.896881103515625, 3.8927526473999023, 3.8885841369628906, 3.884394407272339, 3.880124568939209, 3.87581205368042, 3.871382236480713, 3.8667709827423096, 3.8619437217712402, 3.856795072555542, 3.851179361343384, 3.845151901245117, 3.8387043476104736, 3.8321704864501953, 3.8256802558898926, 3.819321393966675, 3.813021659851074, 3.80672287940979, 3.8004021644592285, 3.7941532135009766, 3.7879083156585693, 3.7816824913024902, 3.7755026817321777, 3.7693278789520264, 3.7630434036254883, 3.7566308975219727, 3.7501590251922607, 3.7434635162353516, 3.736677885055542, 3.729673147201538, 3.7226905822753906, 3.7157773971557617, 3.7088446617126465, 3.701937675476074, 3.6950130462646484, 3.688075542449951, 3.6811068058013916, 3.674097776412964, 3.667048692703247, 3.6599819660186768, 3.6528358459472656, 3.645613670349121, 3.6383934020996094, 3.63114333152771, 3.623797655105591, 3.6164262294769287, 3.6090989112854004, 3.6017544269561768, 3.594348430633545, 3.5869107246398926, 3.5794622898101807, 3.571989059448242, 3.564469814300537, 3.5569915771484375, 3.5494723320007324, 3.5419960021972656, 3.534421920776367, 3.526848793029785, 3.5193278789520264, 3.5118110179901123, 3.504227638244629, 3.496732234954834, 3.489229679107666, 3.481703042984009, 3.4741804599761963, 3.4667510986328125, 3.459298610687256, 3.4518561363220215, 3.4445035457611084, 3.4371745586395264, 3.429882287979126, 3.4226064682006836, 3.4153242111206055, 3.408268928527832, 3.401127576828003, 3.3940696716308594, 3.3871750831604004, 3.380211114883423, 3.373366594314575, 3.3665037155151367, 3.3597888946533203, 3.353085994720459, 3.34647274017334, 3.3398618698120117, 3.3334059715270996, 3.3269007205963135, 3.3204872608184814, 3.314162015914917, 3.307835102081299, 3.3016905784606934, 3.2954726219177246, 3.2893736362457275, 3.2833564281463623, 3.2773077487945557, 3.271348714828491, 3.2655065059661865, 3.259720802307129, 3.2539358139038086, 3.24822998046875, 3.242605209350586, 3.2370946407318115, 3.2315726280212402, 3.2261428833007812, 3.2207720279693604, 3.2154574394226074, 3.2102489471435547, 3.2051093578338623, 3.1999595165252686, 3.19492506980896, 3.1899499893188477, 3.1850340366363525, 3.180112600326538, 3.1753015518188477, 3.1705002784729004, 3.1658084392547607], "valid_ppls": [244.36591737711447, 193.71637252535126, 166.46771835358362, 149.88747325767406, 138.41783088061504, 129.9068884582438, 123.19598891638157, 117.56446799656639, 112.63296616484176, 108.15760386838879, 104.12451517622098, 100.44861672081888, 97.10235319301981, 94.06686609465382, 91.31565867936648, 88.7964967748567, 86.45073372782613, 84.25451701017975, 82.25195661868453, 80.38449183770746, 78.64341919770489, 77.04828890856953, 75.55169928327285, 74.18655451111393, 72.90101443291478, 71.69399948419402, 70.56899213972031, 69.52022236972576, 68.52362481432365, 67.57839336567685, 66.69582675517252, 65.84946172968095, 65.02524638660549, 64.27941750985428, 63.53044873144709, 62.83956843466663, 62.19073962866666, 61.56284583430106, 60.995103505245254, 60.42095623813089, 59.901721830178495, 59.39054600531958, 58.93409763212665, 58.47315457963303, 58.0620064706726, 57.634178718302266, 57.253631549889846, 56.87714294342696, 56.52439191412592, 56.180337959373595, 55.84676596125921, 55.542950311700125, 55.23328083450628, 54.94184031945711, 54.655560071832014, 54.38083173782739, 54.105523537297834, 53.84214723057642, 53.594720104340844, 53.33789950371617, 53.09999267164474, 52.8632604244902, 52.624835777848354, 52.40338885169886, 52.173605786011215, 51.949858689751856, 51.734656298821434, 51.51338116287311, 51.299240803305494, 51.08935237104064, 50.88050464996889, 50.66833072937125, 50.45354100491775, 50.246082457496776, 50.02977852599861, 49.81445326619092, 49.601107241093885, 49.387002890355745, 49.16760942361413, 48.953975671927964, 48.74500058838836, 48.54918555842661, 48.35459522910281, 48.16414930693501, 47.979635155625424, 47.791611750687, 47.59345335084806, 47.41462977808155, 47.2082975899419, 47.01278195997534, 46.81371181264959, 46.61078362073451, 46.38554925519349, 46.11980933752263, 45.859516879427154, 45.53316284253104, 45.18996003134509, 44.79476859153695, 44.414701011306704, 44.082986885570584, 43.73728162349673, 43.39246657433432, 43.07261782284556, 42.770430054301215, 42.406921511122775, 42.08889807808854, 41.78680675227317, 41.47691449862489, 41.152235122461214, 40.843698897858296, 40.506695264387446, 40.16198587473648, 39.8432202518162, 39.483422843311466, 39.096148943627405, 38.76739895882566, 38.42678856030557, 38.12336761570446, 37.79637186804677, 37.47085864445472, 37.14075413504353, 36.830773517233816, 36.517154446280315, 36.20774245451447, 35.91651658899299, 35.60482475124764, 35.294339976478, 35.00068764184164, 34.705696878417264, 34.421816605883414, 34.12108669117128, 33.84249664532777, 33.52677456490207, 33.254598807923735, 32.97584167041014, 32.66652243589512, 32.39926008921547, 32.12521412775832, 31.814959980578575, 31.553280481426953, 31.25208148139946, 31.002466705383604, 30.712024191179037, 30.43353803503162, 30.20765471967453, 29.912168228883576, 29.672158977386673, 29.417623768104065, 29.159424682400793, 28.87980293401666, 28.65217560848505, 28.394675870639343, 28.154388178514512, 27.91936211517845, 27.682258519792196, 27.46993768831228, 27.240644737126015, 27.027103366311557, 26.809994008693735, 26.57092522084045, 26.369397724651122, 26.162916916574567, 25.97457630217435, 25.771279237076165, 25.56733000582726, 25.384808042815422, 25.211101455457655, 25.027989620023888, 24.841090118075016, 24.650366888346106, 24.49644613650763, 24.324683187893367, 24.14597728168325, 23.97614582219256, 23.837247770117752, 23.66936203925543, 23.517097701075635, 23.35463486595549, 23.196203181607345, 23.056160852271358, 22.905607512059884, 22.769670105741387, 22.623490120760778, 22.49741066136764, 22.350010307084485, 22.220988359998337, 22.09892226441828, 21.959566606504964, 21.838358625568635, 21.7216775657013, 21.603806786142865, 21.481939989228888, 21.358667602198512, 21.245344737974087, 21.13179684875103, 21.011014628462885, 20.912670212192563, 20.80450111429293, 20.690398698077868, 20.593908475551395], "test_ppls": [255.56312124540074, 203.23210446976776, 174.8086588112532, 157.48969496212618, 145.50456246057902, 136.6013150490646, 129.56583728188187, 123.639188484973, 118.4217511605088, 113.65680029697936, 109.34740440085777, 105.39405819757545, 101.76612884445059, 98.45814730885829, 95.45398460208855, 92.70560725153719, 90.15024959900619, 87.7625721287966, 85.59659627859449, 83.57955167432836, 81.7018892267733, 79.98588987976233, 78.37545102422574, 76.91126239516872, 75.53145546392648, 74.23814905673711, 73.03528415140171, 71.91638410291493, 70.85536036296095, 69.85114660774461, 68.9155953281359, 68.01997594505697, 67.14550444721922, 66.3601978273787, 65.56606510472969, 64.83687649222763, 64.15277066734495, 63.48880857552599, 62.893917093005285, 62.28558880237224, 61.73846532558328, 61.197198352231986, 60.716499222673555, 60.227484159205154, 59.79550326450943, 59.338262695503296, 58.93614911146897, 58.53536489482284, 58.16065276992493, 57.79396097323474, 57.43703018112421, 57.11663719864823, 56.784437174041344, 56.476301402471854, 56.170560871692345, 55.87881081665792, 55.58367258928264, 55.3042790610077, 55.04295393620206, 54.76805417297368, 54.518698758911675, 54.2698316932839, 54.014927043902084, 53.78489913463597, 53.54287938387998, 53.3065238059682, 53.08299298009736, 52.851590794459675, 52.628022745943284, 52.41058585617646, 52.192827823577346, 51.97200924167269, 51.748164343059436, 51.533834331211004, 51.30889172707351, 51.085479070919455, 50.86488250412245, 50.645395486384906, 50.418404327611974, 50.194823955129806, 49.98007528009768, 49.77500265117789, 49.57631468320549, 49.379032008240245, 49.18923041362088, 49.00062567664894, 48.79986268426816, 48.61612374812994, 48.40719438705476, 48.205288305816396, 47.99375325012196, 47.78267936953149, 47.54426613734892, 47.26129492343623, 46.98436523600554, 46.642499443708324, 46.28745868638561, 45.87581107713169, 45.478611819500706, 45.12878289458756, 44.7667959777801, 44.405288130164664, 44.073129417353265, 43.7599783609597, 43.385649379122, 43.0553585676301, 42.74404767222605, 42.42235309066665, 42.08847661963711, 41.765442114670186, 41.41960858317682, 41.062607089517385, 40.73304154443975, 40.36713356547174, 39.97110600367559, 39.63907175689009, 39.290474973822654, 38.97641480595138, 38.645207116536255, 38.31082153185638, 37.980026526749555, 37.66182005224083, 37.340536925089836, 37.027220373926674, 36.73385210048599, 36.41990344717717, 36.107691005547544, 35.80708369527618, 35.51278893515377, 35.22490190645517, 34.92265894200579, 34.63659109405687, 34.3202598358515, 34.04455626376155, 33.767251223739834, 33.452845249333286, 33.181230107316274, 32.9050335289307, 32.5919023633083, 32.32544319756022, 32.027309925376706, 31.773578885566398, 31.475709689468587, 31.196054957244506, 30.97218348426885, 30.674900531192446, 30.4285463708631, 30.17625563734317, 29.918751435373526, 29.63504164366357, 29.408822881235334, 29.151048546603572, 28.912665364120745, 28.676060640912155, 28.439588478302543, 28.22598091103365, 28.001791113992926, 27.786052267001196, 27.56861663123058, 27.327701798572196, 27.123428451893265, 26.915047282028628, 26.72883004157705, 26.5238156107233, 26.318403313771675, 26.134475882921436, 25.957737288119198, 25.777086303663367, 25.58164677856874, 25.38991056848419, 25.23842930834682, 25.062270413446996, 24.878987957340733, 24.706586643404233, 24.568892344601853, 24.397459027214026, 24.24393250090802, 24.071064709461346, 23.911238839987444, 23.767587947967936, 23.612878876515033, 23.478005189858735, 23.329864047583275, 23.195218790262587, 23.046537584168977, 22.91397001659192, 22.7890425592261, 22.64746234023226, 22.526216605640023, 22.404861434469954, 22.282130580863093, 22.160013913537323, 22.03591318945667, 21.920099749384196, 21.80474422473396, 21.679288649311964, 21.581494969789443, 21.467337884115, 21.350943975101327, 21.25287308487314], "epoch_time": 2553.9095430374146, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/activesgd_5e-07_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 58.64141417783022, "best_test": 60.38858139905065, "train_losses": [7.53747034072876, 6.230769634246826, 6.019137382507324, 5.9703497886657715, 5.922750473022461, 5.8650360107421875, 5.781345844268799, 5.649533748626709, 5.526554584503174, 5.463318347930908, 5.41973352432251, 5.38090181350708, 5.343874454498291, 5.307927131652832, 5.272950649261475, 5.239145755767822, 5.206837177276611, 5.1763434410095215, 5.147709846496582, 5.120972156524658, 5.0959014892578125, 5.072258472442627, 5.049809455871582, 5.028470039367676, 5.008101940155029, 4.988715171813965, 4.970219135284424, 4.952613353729248, 4.935793399810791, 4.919701099395752, 4.90425443649292, 4.889379024505615, 4.874960899353027, 4.860993385314941, 4.84743070602417, 4.834141254425049, 4.821188449859619, 4.8085479736328125, 4.796112060546875, 4.783909320831299, 4.771946430206299, 4.760160446166992, 4.748498439788818, 4.737002372741699, 4.72566032409668, 4.714456081390381, 4.703344345092773, 4.692389011383057, 4.681548595428467, 4.670839786529541, 4.660273551940918, 4.649891376495361, 4.639636516571045, 4.629541873931885, 4.619595050811768, 4.609852313995361, 4.600254535675049, 4.590827465057373, 4.5815534591674805, 4.572426795959473, 4.563450336456299, 4.554627895355225, 4.5459303855896, 4.537362575531006, 4.528906345367432, 4.520569324493408, 4.512332916259766, 4.504220008850098, 4.496212482452393, 4.4883198738098145, 4.480546474456787, 4.472831726074219, 4.465258598327637, 4.457790374755859, 4.450390338897705, 4.443121910095215, 4.435953617095947, 4.428869724273682, 4.42191219329834, 4.415075302124023, 4.408298969268799, 4.401682376861572, 4.39513635635376, 4.388698101043701, 4.382354736328125, 4.376125335693359, 4.370030403137207, 4.3639750480651855, 4.358067989349365, 4.3522162437438965, 4.34649133682251, 4.34084415435791, 4.335281848907471, 4.329810619354248, 4.324435710906982, 4.319100379943848, 4.313878059387207, 4.308723449707031, 4.303624629974365, 4.29861307144165, 4.293656826019287, 4.288780212402344, 4.28394889831543, 4.279179573059082, 4.274512767791748, 4.269863128662109, 4.265284538269043, 4.260756969451904, 4.2562713623046875, 4.251857280731201, 4.24747371673584, 4.243144989013672, 4.238885402679443, 4.234658718109131, 4.230459213256836, 4.22632360458374, 4.222234725952148, 4.218216419219971, 4.2142333984375, 4.210293769836426, 4.20638370513916, 4.202497482299805, 4.198696613311768, 4.194929599761963, 4.1911940574646, 4.187540531158447, 4.183905601501465, 4.180310249328613, 4.176774978637695, 4.1732659339904785, 4.169814109802246, 4.166418075561523, 4.163025856018066, 4.15973424911499, 4.156466007232666, 4.153231620788574, 4.150047302246094, 4.146907329559326, 4.143770694732666, 4.140746116638184, 4.137728214263916, 4.134702682495117, 4.1317925453186035, 4.128900527954102, 4.125981330871582, 4.123183727264404, 4.120403289794922, 4.117621421813965, 4.114914417266846, 4.112234592437744, 4.10963773727417, 4.107032299041748, 4.104452610015869], "valid_ppls": [655.7319585760822, 401.85923123262234, 384.54862204560436, 367.9377200474758, 349.43365154631255, 326.24812600325873, 292.3709399374705, 251.8592960530056, 232.31647694678517, 221.53791698893897, 212.62974854481254, 204.57287768051162, 197.04882824928683, 189.99501467278378, 183.4180823903865, 177.36415878020046, 171.84003359213196, 166.84829393637213, 162.34389782741528, 158.25060709311762, 154.49674895307004, 151.04504823429042, 147.83391659375957, 144.81750414211567, 142.01363589838508, 139.39825974360994, 136.9423392159138, 134.6486073016683, 132.50445003219983, 130.49078414301246, 128.55626062190404, 126.7311857229884, 124.97700599881587, 123.30853586866785, 121.6881587561319, 120.13523754614963, 118.63963507798785, 117.19176243563639, 115.7744769476383, 114.40825935148979, 113.06684394938978, 111.7767546608141, 110.50913112516622, 109.27995488028554, 108.05594860113752, 106.86924350264631, 105.70827263652197, 104.56579735874759, 103.4565843703098, 102.36870463115797, 101.32583830658199, 100.26576649201004, 99.27622462956276, 98.29719868864757, 97.34444357274917, 96.41655335940958, 95.51617972081193, 94.64610000234666, 93.76726709434476, 92.95601522422878, 92.12875969634858, 91.33499368449407, 90.55812735403578, 89.80743701870745, 89.05774612693678, 88.32096734944118, 87.61589046163255, 86.93045182261615, 86.23960082131002, 85.56162442316862, 84.92140721232592, 84.2700664347346, 83.64868680354179, 83.03030532797932, 82.4340639366126, 81.84955834270764, 81.27927342397646, 80.7145784199662, 80.1654647281913, 79.60664797675949, 79.08731852226906, 78.57040291098657, 78.06907511658338, 77.58237645706264, 77.11058751193931, 76.62606419882803, 76.16917024962366, 75.71312322596546, 75.27965463531957, 74.84659768742029, 74.43090138066978, 74.01857267838504, 73.61976080167922, 73.213950434345, 72.833468586285, 72.451405562766, 72.07990444563217, 71.71348835948004, 71.35308572197036, 71.01094869418789, 70.65293126611432, 70.32146104010283, 69.98737421913083, 69.65487459504432, 69.32828512967413, 69.02119448011572, 68.69678996159405, 68.40374862346891, 68.09331731778617, 67.80734437217347, 67.51812935590401, 67.22162107016293, 66.93720237498405, 66.65780115315235, 66.36877363667071, 66.10845014247566, 65.84968152633918, 65.57413179964705, 65.32427595235431, 65.06373678296265, 64.81817462765522, 64.57889713497241, 64.31685305146499, 64.08205401937826, 63.848142604138715, 63.61823982707358, 63.38587029602529, 63.16184842494094, 62.946301710176314, 62.731281183556355, 62.52069175540201, 62.30201511400023, 62.095590748453084, 61.904666811963885, 61.70750305961066, 61.50944208722911, 61.31333245328364, 61.12230715433816, 60.932109443071916, 60.76026128121316, 60.57162340885817, 60.40295207292601, 60.22656516773997, 60.05685005436076, 59.89298207756859, 59.72608660796939, 59.557781815356094, 59.40677536416463, 59.24524615113966, 59.08821326833037, 58.937104619373684, 58.79754001486994, 58.64141417783022], "test_ppls": [673.5847164708396, 415.79540686302244, 398.5756814818128, 381.65248136485866, 362.7341083895833, 339.00084425627466, 304.3374943059744, 263.1181644358171, 243.37736243589924, 232.2287580256661, 222.95565275896908, 214.56992039292973, 206.73279155261042, 199.38022883778112, 192.52100580891965, 186.20613715963864, 180.4406055591698, 175.22952523187956, 170.5256925619641, 166.2485413715042, 162.32392686234832, 158.71756058318553, 155.36265008042213, 152.20749868330387, 149.27706291363697, 146.5442013788228, 143.97522103864443, 141.5762471209872, 139.33452932729747, 137.22969555048365, 135.20145667918865, 133.28947791887165, 131.4485314695204, 129.69799413640723, 127.993410079338, 126.35900022055384, 124.78347653462376, 123.2559815771195, 121.75641580478205, 120.31037058441744, 118.88688477928186, 117.51901285058959, 116.1714214784879, 114.86502286018516, 113.55885654227751, 112.29217108813074, 111.05126393107948, 109.82726417392729, 108.63799226482384, 107.46815760211223, 106.34712090461262, 105.19894497350687, 104.1308209727686, 103.06995419605244, 102.03556084340622, 101.02638473061005, 100.04631800662642, 99.09872176493347, 98.13716830374504, 97.25406436651866, 96.34903973982352, 95.48234528663737, 94.63359960258681, 93.8150313695212, 92.99609355515892, 92.19138181232871, 91.42379563669502, 90.67868385845311, 89.92575063150808, 89.18748937107644, 88.49393318727556, 87.78563365720075, 87.11273986408953, 86.44215978520747, 85.79731766655665, 85.16557000700745, 84.54992319109853, 83.9397674360946, 83.34728801205488, 82.74198392097806, 82.18299617494776, 81.6253327123156, 81.08556470269512, 80.5620035740716, 80.05541160087652, 79.53213059836293, 79.04072050491501, 78.54957497214588, 78.0843765988912, 77.61852817164502, 77.17278929226818, 76.73004920317521, 76.30232773060536, 75.86555820987745, 75.45848588725967, 75.0481581640709, 74.65052625167046, 74.25815247324125, 73.87203271493416, 73.50723121432645, 73.12295879185162, 72.76938576067924, 72.41241190709071, 72.0569143307183, 71.70774371937375, 71.38129702991573, 71.03414703405757, 70.72361440962992, 70.39191326801843, 70.08943516982544, 69.7822005708084, 69.4659441559398, 69.16338838144605, 68.86658338194299, 68.55790905457668, 68.28307278114681, 68.00985714874487, 67.71596809863928, 67.45277265296721, 67.17573574390144, 66.91617162167243, 66.66393592431767, 66.38387101903207, 66.13607002839363, 65.88900553129862, 65.64608807068763, 65.39982488374986, 65.16287444425822, 64.93604005227795, 64.70925473637256, 64.4871973209481, 64.25456450489449, 64.03647962988668, 63.837000645351104, 63.628797471173336, 63.4196403212812, 63.21204480914571, 63.009935925732194, 62.80856309659498, 62.62891412253979, 62.42822316916647, 62.251591488898704, 62.064952492464485, 61.885807398719486, 61.713182235999696, 61.53678371066799, 61.35802206600919, 61.19994143693406, 61.02809450999304, 60.86137329933951, 60.701590833566634, 60.55576882655859, 60.38858139905065], "epoch_time": 2536.0371630191803, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152]}

==> supplementary material/code/WikiText-103/logs/activesgd_5e-08_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 114.64248135458465, "best_test": 120.55500858930525, "train_losses": [8.909375190734863, 8.370611190795898, 7.987448215484619, 7.6820149421691895, 7.415831089019775, 7.1698150634765625, 6.9362030029296875, 6.715715408325195, 6.51547908782959, 6.346873760223389, 6.219623565673828, 6.134701728820801, 6.08345365524292, 6.053596019744873, 6.035041332244873, 6.021740913391113, 6.010572910308838, 6.000227451324463, 5.990068435668945, 5.979916572570801, 5.969546794891357, 5.958905220031738, 5.947927951812744, 5.93647575378418, 5.924488067626953, 5.91179895401001, 5.898277282714844, 5.883728981018066, 5.867846965789795, 5.850311756134033, 5.830651760101318, 5.8082051277160645, 5.7822346687316895, 5.751847743988037, 5.71632719039917, 5.67595911026001, 5.6327972412109375, 5.591089725494385, 5.555169105529785, 5.526625156402588, 5.5043625831604, 5.486311912536621, 5.470840930938721, 5.456972599029541, 5.444127082824707, 5.431934833526611, 5.420225620269775, 5.408825874328613, 5.397636890411377, 5.386602878570557, 5.375717639923096, 5.364948272705078, 5.354272842407227, 5.343657493591309, 5.3331193923950195, 5.322640419006348, 5.312231063842773, 5.301893711090088, 5.2916340827941895, 5.281434059143066, 5.27131986618042, 5.261300086975098, 5.251373767852783, 5.241541385650635, 5.231861114501953, 5.222279071807861, 5.21286153793335, 5.2035603523254395, 5.194416522979736, 5.185475826263428, 5.176645278930664, 5.168026447296143, 5.159529209136963, 5.151215076446533, 5.143054485321045, 5.135084629058838, 5.127242088317871, 5.1195597648620605, 5.112020492553711, 5.104605197906494, 5.097301959991455, 5.09016752243042, 5.083133220672607, 5.0762152671813965, 5.06939697265625, 5.062685966491699, 5.05606746673584, 5.0495476722717285, 5.043115139007568, 5.036810874938965, 5.030553340911865, 5.02440071105957, 5.018340110778809, 5.012362003326416, 5.006475448608398, 5.000656604766846, 4.994931221008301, 4.989284038543701, 4.983737468719482, 4.978235244750977, 4.972860336303711, 4.967521667480469, 4.962277412414551, 4.957088947296143, 4.952000141143799, 4.94696044921875, 4.941991329193115, 4.937088489532471, 4.932244777679443, 4.927466869354248, 4.92275333404541, 4.918084144592285, 4.91345739364624, 4.908895969390869, 4.904390335083008, 4.8999505043029785, 4.895521640777588, 4.891167640686035, 4.8868231773376465, 4.88257360458374, 4.878307819366455, 4.874105930328369, 4.8699421882629395, 4.865817546844482, 4.8616814613342285, 4.857625961303711, 4.85357666015625, 4.849575519561768, 4.845592498779297, 4.841653347015381, 4.837716579437256, 4.83383321762085, 4.8299713134765625, 4.826117515563965, 4.82231330871582, 4.8185296058654785, 4.814738750457764, 4.811017036437988, 4.807277202606201, 4.803580284118652, 4.799900531768799, 4.796201705932617, 4.792564868927002, 4.788932800292969, 4.785318851470947, 4.78171968460083], "valid_ppls": [4982.381616430151, 3133.7776373414567, 2227.609785226691, 1678.6961450424199, 1301.0756157195099, 1023.8164422075126, 815.8253235660142, 661.769556075808, 552.6160243599453, 480.9558740491875, 438.4859499926653, 415.8993115943448, 404.7187675446834, 398.9496964085576, 395.2220827214698, 392.0075311156927, 388.7546101368844, 385.3268849081807, 381.72437263846206, 377.9786899156001, 374.10293356045565, 370.10011002705227, 365.95876260875633, 361.6621012125433, 357.17429932169955, 352.4508145787479, 347.44651275631855, 342.0866044276792, 336.2859006032349, 329.92262779435475, 322.84676880308973, 314.8819297789365, 305.8326927058706, 295.55732184771415, 284.10908671230857, 272.0188051702564, 260.4035373027901, 250.56033766354625, 243.07801809207822, 237.60024954377405, 233.37992690243664, 229.83479392525857, 226.65110351032035, 223.69479754807892, 220.91205535966583, 218.26808777480983, 215.7280677896653, 213.2677356558303, 210.87155794096796, 208.52606569880706, 206.22750838723232, 203.96732010777694, 201.75027652788927, 199.57274725345417, 197.42822849214627, 195.3247285865169, 193.253315975428, 191.2217413947212, 189.2286668950641, 187.26958140497996, 185.35667331956455, 183.48482693649675, 181.65431668898484, 179.86350838938566, 178.1165967136533, 176.4186156202382, 174.7624860938843, 173.15616551816066, 171.5896445479262, 170.0707850652481, 168.60676993856836, 167.1716979536293, 165.78614919062164, 164.439996084772, 163.13860887536512, 161.86473183660064, 160.62691798844784, 159.4289757287383, 158.26381310381745, 157.12289873416347, 156.0121533601586, 154.92735850098413, 153.87094257689307, 152.8310579058017, 151.8193382573517, 150.8236651404873, 149.85831555202168, 148.9041858321354, 147.96607896319856, 147.0545664979139, 146.16379252517987, 145.2925469740798, 144.4291805720849, 143.5840894338436, 142.7638196781795, 141.9537186618051, 141.1682727236721, 140.39252819430172, 139.62770432682737, 138.8887678952322, 138.15552074218212, 137.43761289212966, 136.73901800881438, 136.0526670486018, 135.37537708251608, 134.71693924312407, 134.0670737673255, 133.43523105744313, 132.80541624787634, 132.1861377017344, 131.57746380322033, 130.9845208760798, 130.39760758876238, 129.82626183918492, 129.25655659534266, 128.68965815894398, 128.14443127576766, 127.60060171282656, 127.06659304413428, 126.53174207808269, 126.01320217170301, 125.49325669373793, 124.98493220964146, 124.48157523138025, 123.98574357544626, 123.48964927329965, 123.00310588739603, 122.52122529431088, 122.05275544610443, 121.57697481987131, 121.11309715683214, 120.6527728920511, 120.19866872044209, 119.74581687832652, 119.29939264456293, 118.85372593901458, 118.41825020299989, 117.98498888854084, 117.55807743208364, 117.1265111480637, 116.70482061822435, 116.28387201943964, 115.87018774520291, 115.45891110131383, 115.04635131612946, 114.64248135458465], "test_ppls": [5026.801312261169, 3176.0500873995593, 2264.234017045836, 1710.287903281148, 1328.3765762505313, 1047.4385567250145, 836.3321483008264, 679.7406643604271, 568.6865647996092, 495.78195670518517, 452.6557283625253, 429.8359423270716, 418.6496914197804, 412.95231200256706, 409.2909332401314, 406.10774239613534, 402.8499835207948, 399.388807818584, 395.7318092634813, 391.9191261485482, 387.9670191665444, 383.88137871765025, 379.65062536866526, 375.26030584558157, 370.67180874631504, 365.84064332281207, 360.72121142360265, 355.235954900495, 349.2983799011368, 342.78334435479997, 335.53852238160437, 327.383716185037, 318.12154568877787, 307.61131238661056, 295.91395567291477, 283.5852866726493, 271.7755805018747, 261.807075545052, 254.2577903000647, 248.73484824757182, 244.45682202597612, 240.82953860628498, 237.54315490430844, 234.47462968006428, 231.57965066922955, 228.82863047159273, 226.18566785427035, 223.62579529614996, 221.13274554716625, 218.69241074974502, 216.29994291232677, 213.9464001953304, 211.6375385780673, 209.3699660401679, 207.1355783206746, 204.9440913764921, 202.7849761411568, 200.66736100464666, 198.58994534289073, 196.54668809318525, 194.55200418797185, 192.60015468217, 190.69070883857984, 188.822521322701, 186.99956324815912, 185.22811781918168, 183.49926374768918, 181.8229565212225, 180.18704959855833, 178.60120077661455, 177.073632186888, 175.57411411462527, 174.12731049778844, 172.72108798753612, 171.36274331771835, 170.03105263295086, 168.7371454334281, 167.4857456028179, 166.26915375454126, 165.07643285031563, 163.91555818335866, 162.78194070696378, 161.6784418876132, 160.590770215613, 159.5336158574169, 158.49203595323652, 157.48406279244344, 156.4860071336259, 155.50428661294671, 154.55156900096028, 153.6209494622237, 152.71129748630406, 151.8078281904986, 150.92380868471858, 150.0667604944753, 149.2194887112735, 148.39943056922394, 147.58817202458954, 146.78757771897918, 146.0161109687982, 145.24842175195582, 144.49723937221603, 143.76707923805697, 143.04968051075087, 142.34068053263746, 141.65248509299562, 140.97259123714608, 140.3127531740879, 139.65333985579912, 139.0047140844557, 138.36715003750749, 137.74715678683867, 137.13242638300744, 136.53541272935962, 135.93853500487828, 135.34349214504374, 134.77335205256793, 134.203565899429, 133.64415422666949, 133.08231491565576, 132.53920526443326, 131.99308798893014, 131.45981427167408, 130.93131722393827, 130.41079008108028, 129.88874000762678, 129.37723127369935, 128.87050211955577, 128.3789796076463, 127.87737981328745, 127.38909845425556, 126.90449689768046, 126.42626009104734, 125.9486243638963, 125.47799846019421, 125.00728325538101, 124.54819209851227, 124.0907869609284, 123.64042656211666, 123.18353572768088, 122.73798966645231, 122.29248063623682, 121.85503818081143, 121.41991313061465, 120.98253431129457, 120.55500858930525], "epoch_time": 2543.2421634197235, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145]}

==> supplementary material/code/WikiText-103/logs/adamw_0.0001_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 8.903827472765723, "best_test": 8.98649431302721, "train_losses": [3.17393159866333, 2.638587474822998, 2.5373213291168213, 2.4974164962768555, 2.47499418258667, 2.4602279663085938, 2.4497597217559814, 2.441763162612915, 2.4354054927825928, 2.430100679397583, 2.425621509552002, 2.4216747283935547, 2.4182686805725098, 2.415214776992798, 2.4124815464019775, 2.4100167751312256, 2.4078686237335205, 2.405870199203491, 2.4040000438690186, 2.402313232421875, 2.400658369064331, 2.3991594314575195, 2.3977890014648438, 2.396439790725708, 2.3952219486236572, 2.3939990997314453, 2.392899513244629, 2.3918023109436035, 2.3908181190490723, 2.389726400375366, 2.3887453079223633, 2.387808322906494, 2.386970281600952, 2.386106014251709, 2.385244131088257, 2.384443521499634, 2.3837502002716064, 2.3830084800720215, 2.3822975158691406, 2.3816113471984863, 2.3809895515441895, 2.3802783489227295, 2.3797130584716797, 2.379025459289551, 2.3784401416778564, 2.3778607845306396, 2.3773624897003174, 2.3768084049224854, 2.3763420581817627, 2.3757240772247314, 2.375283718109131, 2.374776840209961, 2.3742263317108154, 2.373831033706665, 2.3733367919921875, 2.372908115386963, 2.372558832168579, 2.3720955848693848, 2.3716540336608887, 2.3712639808654785, 2.3708128929138184, 2.370485782623291, 2.3700971603393555, 2.3695907592773438, 2.3693552017211914, 2.3690013885498047, 2.3685882091522217, 2.3683278560638428, 2.367953300476074, 2.3676140308380127, 2.3672595024108887, 2.3669207096099854, 2.366633176803589, 2.366342544555664, 2.3660168647766113, 2.3656725883483887, 2.36543869972229, 2.365196466445923, 2.3648295402526855, 2.3645105361938477, 2.3642709255218506, 2.3640944957733154, 2.363790988922119, 2.363492727279663, 2.363286256790161, 2.3629720211029053, 2.362705707550049, 2.3625669479370117, 2.3622970581054688, 2.362002372741699, 2.361772060394287, 2.361506462097168, 2.361345052719116, 2.361071825027466, 2.3608360290527344, 2.360633134841919, 2.360351800918579, 2.360151767730713, 2.3599705696105957, 2.359732151031494, 2.3595709800720215, 2.359440803527832, 2.3592276573181152, 2.3589656352996826, 2.3587687015533447, 2.3585410118103027, 2.3583614826202393, 2.35823655128479, 2.357975959777832, 2.357822895050049, 2.357667922973633, 2.357499361038208, 2.3572793006896973, 2.3570361137390137, 2.3569130897521973, 2.356743812561035, 2.3565239906311035, 2.3564462661743164, 2.3562095165252686, 2.3561017513275146, 2.3559515476226807, 2.3557701110839844, 2.3556036949157715, 2.355501174926758, 2.355300188064575, 2.35516095161438, 2.354987144470215, 2.3548269271850586, 2.35469388961792, 2.354541063308716, 2.354367733001709, 2.354273796081543, 2.3540773391723633, 2.3539366722106934, 2.353879690170288, 2.3537003993988037, 2.353576183319092, 2.3533706665039062, 2.3532660007476807, 2.3531458377838135, 2.3530523777008057, 2.3528432846069336, 2.3527393341064453, 2.352602958679199, 2.352463722229004, 2.3523733615875244, 2.3521969318389893, 2.352098226547241, 2.3520162105560303, 2.3518857955932617, 2.3517813682556152, 2.3515961170196533, 2.351468086242676, 2.351318359375, 2.3512558937072754, 2.3511276245117188, 2.35099458694458, 2.3508903980255127, 2.3507473468780518, 2.3506224155426025, 2.350557565689087, 2.3504021167755127, 2.3503756523132324, 2.350283622741699, 2.350142478942871, 2.350027084350586, 2.3499391078948975, 2.3498284816741943, 2.3497018814086914, 2.3496387004852295, 2.3495538234710693, 2.349426746368408, 2.349353551864624, 2.3492331504821777, 2.349112033843994, 2.3490288257598877, 2.348985433578491, 2.3488223552703857, 2.348724603652954, 2.3486592769622803, 2.3485734462738037, 2.348457098007202, 2.3483223915100098, 2.3482577800750732, 2.3481509685516357, 2.3480539321899414, 2.348027229309082, 2.347893476486206, 2.347813606262207, 2.3477931022644043, 2.3476204872131348, 2.3475279808044434, 2.3475422859191895, 2.347358226776123, 2.347296953201294, 2.3472158908843994, 2.3471524715423584, 2.347074508666992, 2.3469910621643066, 2.3468575477600098], "valid_ppls": [13.426232026653132, 11.114044316539928, 10.44668421347379, 10.15850669861943, 9.969957114411148, 9.83140942657691, 9.75572879342174, 9.682179558017191, 9.621201789015998, 9.568447935517062, 9.537320208225124, 9.501403945084016, 9.470035971773257, 9.462497812939349, 9.42346790052679, 9.405966420290616, 9.37408431951127, 9.364900917194593, 9.35175692319558, 9.32756109046417, 9.321851955979973, 9.304395005942762, 9.2855382792877, 9.28064033289235, 9.26392535191199, 9.27428106602314, 9.245088925137395, 9.247906323178226, 9.228860428375047, 9.22492487417991, 9.224265079732033, 9.229991468216577, 9.205059378846524, 9.201098874894585, 9.19344161737478, 9.186544144937917, 9.180584238156712, 9.180115842230196, 9.172668495250127, 9.176198886894289, 9.160377417306764, 9.15905182269926, 9.157826855586336, 9.149429000353082, 9.151211372724939, 9.142520953785672, 9.14339507405945, 9.12930381295059, 9.117792532288897, 9.118840388745925, 9.12965642825443, 9.123729077689175, 9.122034702419302, 9.118962139212933, 9.106187211521554, 9.102848696131138, 9.099600354339593, 9.098509154336936, 9.088412546454027, 9.09565703294322, 9.08826736890439, 9.098604601997057, 9.08225862022326, 9.081072069939346, 9.074064193507237, 9.07727312077582, 9.075338540597102, 9.066369989540046, 9.06798267987624, 9.057958819654793, 9.072249261049121, 9.0572202714659, 9.068043215393583, 9.060172665465663, 9.057639206614393, 9.054635826990404, 9.04416741750585, 9.052047803622848, 9.047417541750576, 9.04405744699965, 9.04100683768281, 9.034426202365793, 9.03411172748063, 9.039060590960469, 9.033732649019722, 9.029873846421314, 9.03166092167964, 9.029200017090314, 9.016499245894806, 9.012845494802896, 9.021019049736381, 9.019464170865392, 9.017720358708727, 9.018457836144481, 9.006156522126703, 9.006038424973745, 9.017645109300078, 9.020791070091533, 9.00360811475312, 9.008145081279425, 9.008488721297896, 9.008718537874929, 8.999380251628537, 9.00199399561074, 9.002324523041699, 8.99842335622926, 8.9938441113517, 8.999459639898436, 8.988769986247826, 8.987141385578298, 8.988015650303131, 8.981501423028925, 8.986886407719366, 8.982229513853433, 8.982298043087583, 8.972007385680692, 8.97364394126024, 8.983041190545482, 8.976023362246963, 8.98161919842553, 8.967465101817961, 8.963799163704401, 8.96619948904643, 8.976093984199071, 8.974512613578172, 8.973793706350623, 8.958712086308449, 8.95542763832998, 8.959047432559476, 8.963769243846695, 8.949831049867202, 8.963023416811392, 8.955440449181138, 8.954191477401784, 8.968467884706602, 8.949647544432324, 8.957490421424533, 8.955974250936293, 8.956113044604347, 8.957131642410621, 8.954586432549624, 8.950552305356885, 8.957080389438882, 8.949060779049177, 8.952246844246094, 8.945634837485448, 8.94959846803511, 8.942907395061372, 8.935388314000164, 8.947962030992814, 8.938386236963948, 8.950189536454976, 8.937416649363085, 8.943841327834665, 8.938107070191219, 8.938264766380607, 8.936338506231618, 8.938511971411698, 8.94117625255519, 8.932233803969206, 8.93055582853049, 8.931405423902493, 8.932894007619094, 8.936381118115793, 8.934583073228417, 8.936773156983993, 8.92795644096499, 8.92356411059565, 8.923896013550115, 8.920634964078715, 8.936453558785212, 8.91970983442903, 8.920522241999926, 8.926072836932912, 8.929088923031253, 8.915432091939723, 8.922470620252536, 8.926570835959494, 8.923093935874487, 8.919965033025024, 8.914703039354762, 8.920696642800214, 8.92160698524871, 8.912378121242112, 8.919850192753291, 8.91055091475955, 8.917015808052165, 8.918942156005556, 8.915614895813846, 8.913850782332256, 8.910026193310602, 8.918493488131206, 8.912293126586274, 8.907698247377752, 8.90854566822719, 8.903827472765723, 8.914567012819331, 8.908156991513936, 8.909486633438856, 8.91246524160557], "test_ppls": [13.789994994950904, 11.239756687248894, 10.574451711829557, 10.266902493256989, 10.089165889735508, 9.947256280755274, 9.862979649320044, 9.790442365897015, 9.731501624703954, 9.68097002595075, 9.64304587151591, 9.615459644574505, 9.572598512459406, 9.566641319849097, 9.525528369977845, 9.510718937368118, 9.481623478211295, 9.472452160751438, 9.452022076032954, 9.436530445930211, 9.4259868212604, 9.41619130674672, 9.401314265055069, 9.379742699870171, 9.377627393965598, 9.379451984734978, 9.354236603337943, 9.354827631315473, 9.329500501347294, 9.321856400986428, 9.316437290088464, 9.326191290916226, 9.308231307560424, 9.305581893877912, 9.297052978388514, 9.280056204526327, 9.284947201528231, 9.272481355682176, 9.268405662180912, 9.266163027034802, 9.248043026295077, 9.248918415118439, 9.261449739110269, 9.230317162977512, 9.236674912798188, 9.231285512573749, 9.233832316667224, 9.221454884055786, 9.212926195164387, 9.20695356285329, 9.223957191806198, 9.219190638927962, 9.208821789950262, 9.204245197042678, 9.203722929651832, 9.186655847999932, 9.195101025794282, 9.184989204160292, 9.176181384700579, 9.194914683634146, 9.17956868099326, 9.189260447515018, 9.174214788324113, 9.165563710798683, 9.165762569857478, 9.160102236914945, 9.172088975891464, 9.15405254177531, 9.160875383791504, 9.153764456810126, 9.15922651941501, 9.147640432227487, 9.161454194642682, 9.14384851599713, 9.136430590798566, 9.149023270091073, 9.142782527150116, 9.151377192456998, 9.138981730116173, 9.137262737305653, 9.12631801209774, 9.120773369351317, 9.131188939382454, 9.129863215169022, 9.12436645304255, 9.125926361422595, 9.125001697352186, 9.12313524925429, 9.1072815037118, 9.102017513680664, 9.096201361210266, 9.100993288792614, 9.10563794378096, 9.099179478398446, 9.089901291854813, 9.107639782703007, 9.107251104930915, 9.099064500212451, 9.094956610631918, 9.098413707678095, 9.095886904652243, 9.097960349722019, 9.087693181918377, 9.091927850990508, 9.094614008837015, 9.087108198525302, 9.08119331614153, 9.083133475550989, 9.086313114809656, 9.073826219823719, 9.0828995950822, 9.066190579258011, 9.077251478896022, 9.074938259500707, 9.06373971484424, 9.066720174052916, 9.06998489024317, 9.066921212014021, 9.062536137846113, 9.075178426039896, 9.052952124693002, 9.055061119279394, 9.060386519225332, 9.06282999468074, 9.06113612730748, 9.050353793697433, 9.047048689883235, 9.05422998292525, 9.045482854661405, 9.045172307983913, 9.032507214422404, 9.049026860899687, 9.041015459862937, 9.045974575372759, 9.04754265281683, 9.03545155267447, 9.048299827392976, 9.04764835144516, 9.038914046709584, 9.042117011000048, 9.040039050226785, 9.03870716475298, 9.050345162611581, 9.034553287788059, 9.039534720991067, 9.027803004029586, 9.033928647828814, 9.02304961317979, 9.018533092335078, 9.030616623912973, 9.017335518339323, 9.03126256704859, 9.020109316286879, 9.022767802171192, 9.015024671641264, 9.028153851389131, 9.024936467796831, 9.024519045219819, 9.024895585351375, 9.023475573242084, 9.018715859983882, 9.009710897321293, 9.01569959260745, 9.021500836995205, 9.014409978678142, 9.021703023241455, 9.011745361085032, 9.005624023579383, 9.007865883416654, 9.01172602399806, 9.017946110702287, 9.00807205946427, 9.00592462372787, 9.006811452626481, 9.011683052842233, 8.99771540494722, 9.008280387972091, 9.00940157875541, 9.008308308653692, 9.003517956851475, 8.998116570501608, 8.994541035700754, 9.007384824323468, 8.98984802504149, 9.00391079431163, 8.996138804537459, 9.000435958316123, 8.997303531650099, 8.999097034317447, 8.993633972452358, 8.999985336655039, 8.996125935466877, 9.001405944341473, 8.9944638352671, 8.994425235298754, 8.986556447110964, 8.997432240030117, 8.98649431302721, 8.993226574287693, 8.994903457704378], "epoch_time": 2343.007097005844, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/adamw_0.0001_0.0_SchedulerType.CONSTANT_256_42.json <==
{"best_ppl": 9.623300912005366, "best_test": 9.789076940456267, "train_losses": [3.425947427749634, 2.773353099822998, 2.6147594451904297, 2.546515703201294, 2.5114519596099854, 2.4893007278442383, 2.473966121673584, 2.462616443634033, 2.453733444213867, 2.4465677738189697, 2.4407081604003906, 2.43574857711792], "valid_ppls": [15.915731088483321, 12.345390763478772, 11.10945317095321, 10.607876834357874, 10.305955671079175, 10.089998207895306, 9.973102411882973, 9.862913807047192, 9.777514642731965, 9.713719860145174, 9.664490220781275, 9.623300912005366], "test_ppls": [16.445539932933833, 12.688186307890609, 11.329431835247409, 10.804695439188642, 10.496734461967488, 10.276678843577072, 10.154871961957028, 10.038631801543902, 9.955667194642315, 9.889960173829106, 9.824958537578096, 9.789076940456267], "epoch_time": 631.1049540042877, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11]}

==> supplementary material/code/WikiText-103/logs/adamw_0.0005_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 8.85429770841526, "best_test": 8.965335896387181, "train_losses": [2.760812997817993, 2.4874935150146484, 2.4548399448394775, 2.4379143714904785, 2.426717519760132, 2.418463945388794, 2.4121382236480713, 2.406987428665161, 2.4026529788970947, 2.3989665508270264, 2.3958306312561035, 2.392920732498169, 2.3904831409454346, 2.388274669647217, 2.386305332183838, 2.3844873905181885, 2.3829007148742676, 2.38132381439209, 2.3799357414245605, 2.3786652088165283, 2.377490997314453, 2.3763065338134766, 2.3752400875091553, 2.3742806911468506, 2.373342514038086, 2.372467279434204, 2.3715686798095703, 2.3708314895629883, 2.370042562484741, 2.36932635307312, 2.368643045425415, 2.367910861968994, 2.367370367050171, 2.366726875305176, 2.366158962249756, 2.365607500076294, 2.3650505542755127, 2.364492893218994, 2.3639466762542725, 2.36348819732666, 2.363107442855835, 2.36259388923645, 2.3621809482574463, 2.361804485321045, 2.361314058303833, 2.360898494720459, 2.360536813735962, 2.360154390335083, 2.3597683906555176, 2.3594112396240234, 2.3590800762176514, 2.3586976528167725, 2.358414888381958, 2.3580832481384277, 2.3577330112457275, 2.3574509620666504, 2.357189178466797, 2.356858730316162, 2.356562376022339, 2.3563292026519775, 2.3560495376586914, 2.355794668197632, 2.3555855751037598, 2.3552117347717285, 2.3550682067871094, 2.354656934738159, 2.354569435119629, 2.3542673587799072, 2.3540546894073486, 2.3538007736206055, 2.353562831878662, 2.353349208831787, 2.3532159328460693, 2.352961301803589, 2.3527636528015137, 2.3526275157928467, 2.3523313999176025, 2.3521642684936523, 2.3520004749298096, 2.3517355918884277, 2.351578950881958, 2.3514397144317627, 2.3511998653411865, 2.3511180877685547, 2.3508474826812744, 2.3507063388824463, 2.3505635261535645, 2.350397825241089, 2.3502211570739746, 2.3500020503997803, 2.349860906600952, 2.3496510982513428, 2.3495800495147705, 2.3494205474853516, 2.3493099212646484, 2.349177122116089, 2.348968505859375, 2.3488049507141113, 2.3486952781677246, 2.348505735397339, 2.348419666290283, 2.34826922416687, 2.3481240272521973, 2.3479888439178467, 2.347867488861084, 2.347752571105957, 2.34763503074646, 2.3474857807159424, 2.347360610961914, 2.347264528274536, 2.347132921218872, 2.347052812576294, 2.3468170166015625, 2.3467824459075928, 2.3466548919677734, 2.3465514183044434, 2.3463408946990967, 2.3462862968444824, 2.34619140625, 2.3460628986358643, 2.345951795578003, 2.3458871841430664, 2.3457586765289307, 2.3455986976623535, 2.3455300331115723, 2.3454320430755615, 2.345341682434082, 2.3452301025390625, 2.3450441360473633, 2.3450307846069336, 2.3448665142059326, 2.3447458744049072, 2.3447420597076416, 2.344627857208252, 2.344512939453125, 2.3444032669067383, 2.344330310821533, 2.3441452980041504, 2.3440911769866943, 2.3440916538238525, 2.3439152240753174, 2.343864679336548, 2.3436970710754395, 2.3436927795410156, 2.343496322631836, 2.3435070514678955, 2.343363046646118, 2.343216896057129, 2.3431739807128906, 2.343125820159912, 2.343003988265991, 2.342947244644165, 2.3428804874420166, 2.342728614807129, 2.342691421508789, 2.3426005840301514, 2.3425416946411133, 2.342433452606201, 2.342427968978882, 2.342294216156006, 2.3421244621276855, 2.3420634269714355, 2.3419647216796875, 2.3419156074523926, 2.34187912940979, 2.34175443649292, 2.3416812419891357, 2.341641902923584, 2.3415699005126953, 2.34143328666687, 2.3414125442504883, 2.3413448333740234, 2.341151475906372, 2.341134786605835, 2.340949535369873, 2.341031074523926, 2.3409299850463867, 2.340756416320801, 2.3407440185546875, 2.3407442569732666, 2.3406434059143066, 2.3406078815460205, 2.3404619693756104, 2.3404438495635986, 2.34036922454834, 2.340214729309082, 2.340219736099243, 2.340176820755005, 2.3400514125823975, 2.3400208950042725, 2.3399758338928223, 2.339864492416382, 2.3397932052612305, 2.3397812843322754, 2.33968186378479, 2.3396294116973877, 2.339550495147705, 2.3394625186920166, 2.3394575119018555, 2.339327335357666], "valid_ppls": [10.534848267099838, 9.988184128661276, 9.738037419425654, 9.631633093706785, 9.52383657834219, 9.469329296562513, 9.435144643680982, 9.38320290167201, 9.34899927434029, 9.313512413451246, 9.295891557694612, 9.27404889703324, 9.261277508780124, 9.251461261039035, 9.219964376663912, 9.20633017306335, 9.196034985747373, 9.1850067231536, 9.164527965244092, 9.160340289311153, 9.150098712778007, 9.153288699975706, 9.122965591086272, 9.129935047509104, 9.109337999687824, 9.111366719844698, 9.102112998145133, 9.099884565084004, 9.082130863749297, 9.080701846019096, 9.076545981873247, 9.089084293663799, 9.066975255236887, 9.060483727148396, 9.066175448432707, 9.055283488174743, 9.044760418770565, 9.04357014280874, 9.04892761846208, 9.03956058334435, 9.035078880383136, 9.028317441321837, 9.025605675203341, 9.029968574064624, 9.017851509178975, 9.015050463870633, 9.020335128086233, 9.018365379398587, 9.013541742554848, 9.013748048514056, 8.999714974487794, 9.003614554637783, 9.011087923404952, 9.004765221297468, 9.00554672802009, 8.996462682208726, 8.991616460061028, 8.988232086810996, 8.985343838827633, 8.988564251984549, 8.984444129252424, 8.99594362561134, 8.983188970711286, 8.976661120021967, 8.973171127876975, 8.974275111070328, 8.969105105655403, 8.949833183673459, 8.978692402258538, 8.956555063387153, 8.969019570011465, 8.965538961438192, 8.97024922331509, 8.967747323616853, 8.949094917071974, 8.971171039202343, 8.948499653962353, 8.953130521993772, 8.95294054526284, 8.950338910104483, 8.946675707142957, 8.939545618224294, 8.949476845080165, 8.943956476984733, 8.956766471386176, 8.936538783853985, 8.949860923201088, 8.940668912225533, 8.932868450440894, 8.936881822975295, 8.939861064146754, 8.934489346213585, 8.934502127112255, 8.933196439779863, 8.926562322922214, 8.925987711674713, 8.931388388614815, 8.938607871755705, 8.917234786911493, 8.927879812029044, 8.917540941127376, 8.922672714404118, 8.92600048041169, 8.928910100523641, 8.923334338858501, 8.925170550499951, 8.920101141928335, 8.92079873265565, 8.923706657147047, 8.908930113789081, 8.915923120135695, 8.905600218860593, 8.919397226099063, 8.911173397681797, 8.908365133218512, 8.911313621678824, 8.907662143518012, 8.915665911517449, 8.903020830906815, 8.913296115176662, 8.898116748143092, 8.904716986272867, 8.916554481840231, 8.906721370997756, 8.90963745200256, 8.905109759179572, 8.894926619704798, 8.890096940850446, 8.897032739762075, 8.903230975298916, 8.890508145830605, 8.891777914227443, 8.894042325189675, 8.897414567177869, 8.90926996898471, 8.898944162387519, 8.890300421350036, 8.897637307404464, 8.900490996880015, 8.884100597103771, 8.898188878631405, 8.891975073163438, 8.897331836513885, 8.898517716207543, 8.897160013746648, 8.892157396069969, 8.887816582196676, 8.89526169910701, 8.875752716685588, 8.888373902087631, 8.884808082242637, 8.887248702818503, 8.881682016617052, 8.88749661584557, 8.895340168892357, 8.893671244567686, 8.891173744713164, 8.896941527859754, 8.892867643036443, 8.870576021673608, 8.88061694880498, 8.872657337375239, 8.879592232757414, 8.8928824846229, 8.888181061213245, 8.882880635320625, 8.871925436965011, 8.881146290599057, 8.879956374502983, 8.877502940606055, 8.889302139776085, 8.864292735133112, 8.877295519988824, 8.879581647464908, 8.880606362290917, 8.86536641348791, 8.863730585345964, 8.87440906673664, 8.87945039088618, 8.870628894584454, 8.8753633546655, 8.868748927511872, 8.87714948184935, 8.865207889800462, 8.878472378764112, 8.87124647352072, 8.869074562565645, 8.873042349685093, 8.859076256215985, 8.865070504897552, 8.857272648047386, 8.863210734190282, 8.85904457374704, 8.863726358790869, 8.85429770841526, 8.861661927567301, 8.878245884826846, 8.858797454377873, 8.858639048151517, 8.860335198010493], "test_ppls": [10.65073557396636, 10.0858853967488, 9.838155401092637, 9.723057548463734, 9.63546877892443, 9.589221118555326, 9.53176902326239, 9.490072824360281, 9.449223596600623, 9.415120505044634, 9.39215792889307, 9.377853212544935, 9.349026022080029, 9.350684531407836, 9.320998554010202, 9.315477776030654, 9.295195661380935, 9.293139304142926, 9.263766327458722, 9.264669710991928, 9.25926839156983, 9.252711988956797, 9.239207784159968, 9.225864063002344, 9.225144816149895, 9.232227550106552, 9.214358445850289, 9.212691169155558, 9.201006739413252, 9.189856389032107, 9.188007343643642, 9.209278476548878, 9.183675374889853, 9.181737819741617, 9.184803066920004, 9.17106561226089, 9.165463190278777, 9.162258037914086, 9.164265769746574, 9.15201431727183, 9.141579351636071, 9.138916363258788, 9.14957951776762, 9.14092333894511, 9.126359353983062, 9.12462098055529, 9.129682548448354, 9.122286989964051, 9.129332108737804, 9.12815246646271, 9.12219781856909, 9.121982505867384, 9.124225051936694, 9.114482358020075, 9.123033018954747, 9.106890669977435, 9.115675447102403, 9.099680626703767, 9.092047074420769, 9.10872990606708, 9.102241035703685, 9.11685565058458, 9.0942562422575, 9.088999780800771, 9.089311832200957, 9.08949170002803, 9.091353432739162, 9.064104925108415, 9.096170999413285, 9.07730558369226, 9.081102381338129, 9.084298636500561, 9.089704078671332, 9.080717001087962, 9.063404771621826, 9.08917964245268, 9.069904879838406, 9.075277956378372, 9.063123861043808, 9.065950650574207, 9.06282135169666, 9.056667479481485, 9.068942647827773, 9.07192481793394, 9.077465735779187, 9.062609601161494, 9.071325710144608, 9.06027203123124, 9.05036889811748, 9.049186514061416, 9.047723851221415, 9.042086829728762, 9.047795037301789, 9.04686750500008, 9.041293529580756, 9.048998814013508, 9.048638527129729, 9.042865107560475, 9.038170586746377, 9.04525641332298, 9.038970078054383, 9.032371543836563, 9.04859537996179, 9.046759658578104, 9.04629593361307, 9.037461663048056, 9.037004878453283, 9.035180125091822, 9.029333487277173, 9.029172031656183, 9.029869540642956, 9.021290051903442, 9.032149737585527, 9.03388557080288, 9.02465029456771, 9.03674417684039, 9.025104302934684, 9.024559925959561, 9.016735716098886, 9.031488658061368, 9.00584088410685, 9.015435206718855, 9.029563835627394, 9.02165570265001, 9.02102120051518, 9.012359872347778, 9.010507871164718, 9.011240461861313, 9.009622826370466, 9.01900184503105, 8.999227913936787, 9.01514073725454, 9.014857023949034, 9.011427378701635, 9.01907280513116, 9.013088315843108, 9.008430731125365, 9.016037072038605, 9.010948277786389, 8.996494856124002, 9.010323121625184, 9.01125979790638, 9.01626493153714, 9.006650399727253, 9.019421162811295, 8.998616443518822, 9.005894563261506, 9.001740742544325, 8.977906804468695, 8.999386688489196, 8.990371016871004, 9.00100463213601, 8.994924903250958, 8.996825181642313, 9.002118478543247, 9.008355559235087, 9.01822562100065, 9.015336332687454, 9.002721601261644, 8.983542367922182, 8.988210657221314, 8.987066391339422, 8.99041388640288, 9.00563905334851, 8.997835538210428, 8.993910584882897, 8.983347462286527, 8.995358114240055, 8.983814386153048, 8.993074340762782, 8.991993771219237, 8.980775532406241, 8.993528904843885, 8.990812582840089, 8.989241478362048, 8.97895142913206, 8.982128862488668, 8.986978541741223, 8.994500290944865, 8.985695178453762, 8.992145986452416, 8.980606380483648, 8.99690025731522, 8.97308983215825, 8.984613353459954, 8.985052494435202, 8.986389328827395, 8.982298043087583, 8.973697428505591, 8.980370857796679, 8.980471489461706, 8.984030721492092, 8.983739419676702, 8.98177337946076, 8.965335896387181, 8.975558983250101, 8.997217727086298, 8.965932279460418, 8.971774227545787, 8.975501205055545], "epoch_time": 2337.1621470451355, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/adamw_0.0005_0.0_SchedulerType.CONSTANT_256_42.json <==
{"best_ppl": 9.306058910180498, "best_test": 9.443782228877604, "train_losses": [2.90051531791687, 2.509244680404663, 2.465717315673828, 2.4460413455963135, 2.4337680339813232, 2.425098419189453, 2.418442487716675, 2.413001537322998, 2.4084787368774414, 2.4045469760894775, 2.4011244773864746, 2.398159980773926], "valid_ppls": [10.92600476595755, 10.11231112558865, 9.85356866558382, 9.698597033421583, 9.572883802377492, 9.501446986094836, 9.467295359734173, 9.40918728368714, 9.383023932986536, 9.358334421763075, 9.32210754729414, 9.306058910180498], "test_ppls": [11.107850822995951, 10.253631652347499, 9.99826955061012, 9.847626795013161, 9.731042241730659, 9.655524155068631, 9.611721297077437, 9.547155234493523, 9.519498336241448, 9.497632950418916, 9.447558871987415, 9.443782228877604], "epoch_time": 640.5490508079529, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11]}

==> supplementary material/code/WikiText-103/logs/adamw_0.001_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 8.902916821881126, "best_test": 9.038584330831638, "train_losses": [2.7767019271850586, 2.5152275562286377, 2.4828739166259766, 2.4660727977752686, 2.455289602279663, 2.4475605487823486, 2.44166898727417, 2.4370312690734863, 2.4330806732177734, 2.4298577308654785, 2.4269747734069824, 2.424558639526367, 2.422403573989868, 2.4204800128936768, 2.4188461303710938, 2.417210817337036, 2.415813446044922, 2.4145188331604004, 2.41335391998291, 2.412245512008667, 2.411212682723999, 2.410205364227295, 2.40923810005188, 2.408458948135376, 2.407674551010132, 2.406906843185425, 2.4061620235443115, 2.4055302143096924, 2.404902935028076, 2.404277801513672, 2.403674840927124, 2.403141498565674, 2.4025816917419434, 2.4021084308624268, 2.4015390872955322, 2.401095151901245, 2.4006402492523193, 2.4000604152679443, 2.3992271423339844, 2.398371458053589, 2.3976681232452393, 2.3970494270324707, 2.396397352218628, 2.3958380222320557, 2.3951761722564697, 2.394540309906006, 2.3939051628112793, 2.3932394981384277, 2.3925678730010986, 2.391883611679077, 2.3911070823669434, 2.3905434608459473, 2.389768600463867, 2.388942003250122, 2.388185501098633, 2.3874528408050537, 2.386868953704834, 2.3861868381500244, 2.3855996131896973, 2.3850340843200684, 2.3845303058624268, 2.3840208053588867, 2.3834426403045654, 2.383004665374756, 2.382612705230713, 2.3821589946746826, 2.3817665576934814, 2.381434202194214, 2.380990982055664, 2.380568027496338, 2.380160331726074, 2.37982177734375, 2.3794777393341064, 2.3792002201080322, 2.3787124156951904, 2.3784687519073486, 2.3781261444091797, 2.37783145904541, 2.377453088760376, 2.3771729469299316, 2.3767788410186768, 2.3765146732330322, 2.3762083053588867, 2.3760292530059814, 2.3756396770477295, 2.3753671646118164, 2.3750998973846436, 2.3748292922973633, 2.3745148181915283, 2.3742611408233643, 2.373983383178711, 2.373764753341675, 2.373465061187744, 2.3731746673583984, 2.37294602394104, 2.372701644897461, 2.3724582195281982, 2.372241973876953, 2.372014284133911, 2.371638536453247, 2.371515989303589, 2.371309518814087, 2.371044635772705, 2.370849370956421, 2.3706576824188232, 2.370417356491089, 2.3702034950256348, 2.3700621128082275, 2.3697781562805176, 2.3695545196533203, 2.369326591491699, 2.369148015975952, 2.3689420223236084, 2.368828296661377, 2.3685264587402344, 2.368318557739258, 2.368150234222412, 2.367903709411621, 2.3676657676696777, 2.367401599884033, 2.366838216781616, 2.3661770820617676, 2.3655052185058594, 2.3648438453674316, 2.3642208576202393, 2.363673210144043, 2.3631386756896973, 2.3627171516418457, 2.3623440265655518, 2.3618414402008057, 2.361532688140869, 2.3612256050109863, 2.36087965965271, 2.360565423965454, 2.3602728843688965, 2.3599069118499756, 2.359619379043579, 2.359323263168335, 2.3590638637542725, 2.358788013458252, 2.3585152626037598, 2.3582968711853027, 2.3580613136291504, 2.357736587524414, 2.3574581146240234, 2.357283115386963, 2.3569369316101074, 2.3567538261413574, 2.3564860820770264, 2.356292486190796, 2.35595440864563, 2.35575270652771, 2.355602264404297, 2.3553082942962646, 2.3551294803619385, 2.354945182800293, 2.354649543762207, 2.354567766189575, 2.3543355464935303, 2.354093313217163, 2.3539834022521973, 2.3536293506622314, 2.3535501956939697, 2.353389263153076, 2.3532145023345947, 2.3529856204986572, 2.3528430461883545, 2.352668285369873, 2.3524816036224365, 2.3522837162017822, 2.3521785736083984, 2.351902484893799, 2.3517632484436035, 2.3516595363616943, 2.3514416217803955, 2.351170539855957, 2.3510935306549072, 2.350951910018921, 2.3507325649261475, 2.3506479263305664, 2.3505218029022217, 2.35036039352417, 2.350219488143921, 2.350064516067505, 2.3499367237091064, 2.349762201309204, 2.3496179580688477, 2.3495490550994873, 2.3494153022766113, 2.349245548248291, 2.3491063117980957, 2.349008083343506, 2.348827362060547, 2.34870982170105, 2.3485748767852783, 2.348468542098999, 2.348369836807251, 2.348243236541748, 2.348109245300293, 2.3479831218719482], "valid_ppls": [10.825573782233649, 10.286251139216892, 10.044111780930155, 9.9115920527318, 9.814413793506237, 9.740364069830514, 9.7110962643668, 9.658878833803387, 9.624769423228045, 9.591754616483806, 9.570270864455324, 9.541855391586832, 9.530619181903715, 9.512948182636626, 9.497374810941585, 9.473764387022667, 9.456514443845952, 9.44791476951356, 9.437659935299612, 9.427371278439535, 9.430050870458878, 9.420835101023687, 9.391703369108805, 9.39452513020804, 9.38527247503306, 9.385279187905445, 9.381549808308153, 9.370522476727153, 9.353435987257669, 9.352989991307565, 9.35487446909167, 9.36537204274888, 9.353768268064417, 9.33819054005825, 9.349476287185484, 9.332412598807304, 9.31705480741687, 9.308661853042167, 9.30488749059734, 9.282693924396506, 9.28242392198644, 9.280253122481014, 9.275773719745112, 9.267596925267387, 9.262096735502858, 9.25952888986455, 9.25766803321782, 9.23625430314762, 9.228085944084055, 9.225567119432037, 9.211694022683947, 9.193069004087185, 9.201046225935137, 9.171817817143532, 9.169539525649533, 9.172279229153244, 9.166741631207616, 9.15504999687774, 9.147947953804628, 9.150223062174375, 9.145536040745782, 9.14617057827859, 9.14194987794611, 9.135104105568772, 9.124142387689812, 9.131515501985678, 9.137482767767908, 9.117005632134376, 9.130083067446595, 9.10503226796595, 9.104715335389077, 9.122550159407053, 9.12064724563739, 9.11778601073781, 9.099949652763215, 9.10553373862073, 9.090677183050357, 9.093367307448597, 9.091669900191967, 9.088765749281222, 9.095177790797788, 9.086066154737543, 9.088510055065356, 9.094219382258128, 9.094616177162223, 9.084701496429668, 9.077924565509107, 9.070875864600893, 9.066979578708633, 9.074421165734798, 9.069468078722306, 9.071068343857819, 9.06926265972787, 9.065345453274823, 9.06645213037206, 9.062648493746023, 9.058414503693244, 9.058958763010384, 9.058503051592938, 9.058356192134427, 9.058738463633297, 9.039651102163537, 9.054478236443009, 9.049533877292914, 9.037091062458739, 9.058615357491279, 9.053660104945303, 9.03778702841882, 9.039653257384566, 9.045118394716352, 9.032190652892027, 9.037888303474299, 9.04399922786124, 9.029985797379263, 9.03876750483452, 9.02626202005157, 9.029766202578324, 9.036429621269994, 9.047609523234122, 9.023439000124382, 9.008722833567699, 9.013670683225998, 9.015301941974194, 9.02275489500755, 9.017967611186897, 9.018100915335646, 9.001775081525617, 8.994375913358043, 9.004745899188237, 8.993153673404922, 8.986830699234147, 8.989078596472032, 8.988538535532731, 8.9945024354011, 8.998391175417142, 8.982527191511254, 8.981578512204825, 8.991481403664855, 8.982923396502386, 8.99324587167911, 8.978709527771548, 8.976457803059532, 8.96891265160366, 8.975965581063068, 8.976474924310379, 8.982332307900721, 8.951751681323131, 8.973932776172617, 8.957129506864277, 8.959829243899263, 8.965064437660985, 8.97657765250124, 8.96047866912013, 8.953715419486446, 8.953440043279272, 8.96224560028711, 8.963049060263765, 8.966558631274058, 8.94724738380096, 8.945447152566201, 8.936093491840715, 8.943834930703131, 8.940442963193382, 8.944263548632787, 8.941120827420999, 8.946182985304374, 8.942463917760692, 8.930406785044024, 8.933820504697737, 8.930643126584847, 8.934962251641254, 8.933794944868813, 8.92918898004446, 8.932318988795068, 8.92573446883164, 8.921845221037888, 8.917164628050728, 8.933618158054184, 8.9253471701454, 8.936947875498033, 8.926249474433652, 8.923747081210374, 8.918570036503342, 8.930340780866151, 8.935006987234337, 8.922719515807767, 8.910098420340027, 8.917090217740984, 8.903313760815262, 8.927266804218517, 8.902916821881126, 8.922753553346428, 8.90890674922067, 8.903562121982949, 8.910249249259977, 8.910984311240275, 8.908541420302603, 8.906572725288395, 8.90890674922067, 8.918918765179555], "test_ppls": [11.099461472901408, 10.53442882095654, 10.280381688927418, 10.143815932658816, 10.07386204263799, 10.003486607061026, 9.968274324152624, 9.891592010014582, 9.849202333209348, 9.822443065499009, 9.80116465246005, 9.782621174884545, 9.754379837434303, 9.750273647522274, 9.729098224599744, 9.715489392805207, 9.683830212923546, 9.687822959736991, 9.684825359024563, 9.654953261971942, 9.67262283716365, 9.643783904852931, 9.644830123650419, 9.624537658909674, 9.632553978197985, 9.640951635897773, 9.610598472327933, 9.611957336107885, 9.59744828158434, 9.587166001430425, 9.585207306511347, 9.616113030477182, 9.590531228418335, 9.586457442481802, 9.593726085922748, 9.578180326860103, 9.562618719888208, 9.551205487314341, 9.522133735904253, 9.503055500491175, 9.48710474470182, 9.482095954379044, 9.482884974242682, 9.4613856529078, 9.470291110284931, 9.457502014036503, 9.462520373319075, 9.438994346917214, 9.432020586356451, 9.428157992426048, 9.418122200353784, 9.39456096754572, 9.37854858905527, 9.35265550830101, 9.352381241161574, 9.342270192310163, 9.339668985433098, 9.31915422813889, 9.306127691292291, 9.31892982303031, 9.305537521511448, 9.309305489093234, 9.284734688384052, 9.274747632711511, 9.27124563893696, 9.27091628964241, 9.291098908009905, 9.269694041863222, 9.274614957331353, 9.251853887574446, 9.25045550727893, 9.271583841998812, 9.27279528491605, 9.25962161136507, 9.246993550935004, 9.25036287756347, 9.24742346866607, 9.253018630601739, 9.2417788080073, 9.235276624881525, 9.233248933043917, 9.229685589683355, 9.234963965836828, 9.24413014743681, 9.231109441454883, 9.22082611556835, 9.227975937382816, 9.21920602512513, 9.209577091570232, 9.211667667853648, 9.198043540189634, 9.202002729008964, 9.207361862140667, 9.205276652471303, 9.207594556931069, 9.209981115540545, 9.20225942221379, 9.19352929328435, 9.199708166013956, 9.20838488502782, 9.200910217517594, 9.183984107874734, 9.193292570247447, 9.195017719420647, 9.188489286447227, 9.201526658858079, 9.195942900973446, 9.184172418195253, 9.182722966186144, 9.187164004562344, 9.17775452769268, 9.171054679505245, 9.18348269573377, 9.177955839442342, 9.17910909075716, 9.187448759751664, 9.177966780424816, 9.181186183898395, 9.18829650629232, 9.16613407636123, 9.147195525690588, 9.158278829725084, 9.165498153812836, 9.147487765781058, 9.149959094417055, 9.146811702144221, 9.141548838373959, 9.133819188604505, 9.138214788429215, 9.12491249942065, 9.112287829702547, 9.131935696382731, 9.124081477671341, 9.122202168373011, 9.129728258967544, 9.10939012388709, 9.114219421318879, 9.133575292575298, 9.112502913573852, 9.118416448911962, 9.115179937593949, 9.108091451453761, 9.114977829607465, 9.122321788793663, 9.120914716965318, 9.118318619441558, 9.088900099972378, 9.1061090528252, 9.094032916315552, 9.091277568890828, 9.091095498237676, 9.108167455608651, 9.087827516754777, 9.081879686769312, 9.087979187505068, 9.106050434243173, 9.1048325557415, 9.109246783056784, 9.093740215861242, 9.091349097645061, 9.074263230835358, 9.082524965769615, 9.076829472553028, 9.086809221555136, 9.07985103772312, 9.090042161034111, 9.091320919583787, 9.075617665971713, 9.075617665971713, 9.06573234260437, 9.07182099858761, 9.076307943103092, 9.078541425041145, 9.067703789319626, 9.066153833011791, 9.059401537766448, 9.067494086566334, 9.065853383997732, 9.067031460530377, 9.078692940811768, 9.06376996838995, 9.063121700226953, 9.05988321488128, 9.063043911163259, 9.07658493426636, 9.058105672670866, 9.054266680842627, 9.062475639092355, 9.038584330831638, 9.069329690677804, 9.04993951086125, 9.068895079455286, 9.05820933505685, 9.049333224855653, 9.051970109606764, 9.060181305923756, 9.057084229683575, 9.0420825181268, 9.050379687004376, 9.062004626893778], "epoch_time": 2537.5858528614044, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/adamw_0.001_0.0_SchedulerType.CONSTANT_256_42.json <==
{"best_ppl": 9.259012315643776, "best_test": 9.390919697006197, "train_losses": [2.835817337036133, 2.4856855869293213, 2.451472043991089, 2.4338185787200928, 2.4223716259002686, 2.4143006801605225, 2.408182144165039, 2.4032633304595947, 2.3991334438323975, 2.395629644393921, 2.3925905227661133, 2.3899855613708496], "valid_ppls": [10.51359309744689, 9.948852502820081, 9.7368046593384, 9.616225371473648, 9.492102602279669, 9.43455528947813, 9.415102547144537, 9.371121236439542, 9.332183424504452, 9.303492185107551, 9.278941152463258, 9.259012315643776], "test_ppls": [10.688175130741929, 10.081399294571503, 9.880047606004517, 9.743966597987917, 9.64083670748329, 9.579089249208787, 9.550178532164633, 9.492620864865415, 9.457301335032549, 9.442158984165124, 9.403239866053728, 9.390919697006197], "epoch_time": 630.4586360454559, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11]}

==> supplementary material/code/WikiText-103/logs/adamw_0.005_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 9.047991341213043, "best_test": 9.168098940545978, "train_losses": [3.1880476474761963, 2.557786464691162, 2.486720561981201, 2.462372303009033, 2.449125289916992, 2.4400463104248047, 2.43330717086792, 2.4278135299682617, 2.4231910705566406, 2.419215440750122, 2.415656566619873, 2.4126269817352295, 2.4098854064941406, 2.4073469638824463, 2.405292510986328, 2.403132915496826, 2.4014406204223633, 2.3998334407806396, 2.398292303085327, 2.3968868255615234, 2.3956334590911865, 2.3944926261901855, 2.3933815956115723, 2.3924059867858887, 2.391403913497925, 2.3906137943267822, 2.389796733856201, 2.388892412185669, 2.3882036209106445, 2.3874847888946533, 2.3868470191955566, 2.386190176010132, 2.385547161102295, 2.384950876235962, 2.3843910694122314, 2.3838202953338623, 2.3833608627319336, 2.382908821105957, 2.3823611736297607, 2.381932258605957, 2.3814916610717773, 2.381063461303711, 2.3806440830230713, 2.38026762008667, 2.379744291305542, 2.3794758319854736, 2.3791747093200684, 2.378737449645996, 2.378464937210083, 2.378077268600464, 2.377861261367798, 2.3774900436401367, 2.3770923614501953, 2.37687611579895, 2.3766403198242188, 2.376338243484497, 2.3760483264923096, 2.3757667541503906, 2.375528335571289, 2.3752825260162354, 2.375044107437134, 2.3747446537017822, 2.3745155334472656, 2.3742332458496094, 2.374047040939331, 2.3739075660705566, 2.373663902282715, 2.3734164237976074, 2.373192310333252, 2.3729779720306396, 2.372786045074463, 2.372689962387085, 2.372375011444092, 2.3722174167633057, 2.372067928314209, 2.3719022274017334, 2.3716564178466797, 2.371549606323242, 2.3712849617004395, 2.3711624145507812, 2.370962381362915, 2.370819330215454, 2.3706071376800537, 2.3704886436462402, 2.3702733516693115, 2.3701112270355225, 2.3699586391448975, 2.369837522506714, 2.3696610927581787, 2.3695590496063232, 2.3694205284118652, 2.369210958480835, 2.3690969944000244, 2.3689470291137695, 2.3687798976898193, 2.3687262535095215, 2.3685076236724854, 2.3683202266693115, 2.3682701587677, 2.368126392364502, 2.3680622577667236, 2.3678464889526367, 2.367804765701294, 2.3675882816314697, 2.3675787448883057, 2.3674960136413574, 2.3673317432403564, 2.3672502040863037, 2.3671152591705322, 2.3670008182525635, 2.3668367862701416, 2.3667447566986084, 2.3667402267456055, 2.3665945529937744, 2.366436719894409, 2.366349220275879, 2.366297721862793, 2.366204023361206, 2.366201877593994, 2.3660199642181396, 2.365898609161377, 2.36576509475708, 2.365692138671875, 2.365734100341797, 2.3655662536621094, 2.365457534790039, 2.3654391765594482, 2.3653087615966797, 2.3652138710021973, 2.36507248878479, 2.365063190460205, 2.364924907684326, 2.364905834197998, 2.3647944927215576, 2.3648219108581543, 2.364616632461548, 2.3645851612091064, 2.3645317554473877, 2.3643925189971924, 2.3643958568573, 2.3642373085021973, 2.3642032146453857, 2.3641269207000732, 2.364048480987549, 2.363961696624756, 2.3639070987701416, 2.3638274669647217, 2.3637049198150635, 2.363723039627075, 2.3635571002960205, 2.3635401725769043, 2.363440752029419, 2.3633625507354736, 2.363255023956299, 2.3632378578186035, 2.363189935684204, 2.363081693649292, 2.363124132156372, 2.3630216121673584, 2.363016128540039, 2.362865924835205, 2.362792491912842, 2.362781047821045, 2.362712860107422, 2.3626458644866943, 2.3625481128692627, 2.362452507019043, 2.3623828887939453, 2.3624684810638428, 2.362287998199463, 2.36230206489563, 2.3622891902923584, 2.3621695041656494, 2.362133026123047, 2.362004518508911, 2.362032890319824, 2.3618712425231934, 2.3619375228881836, 2.3618786334991455, 2.3618063926696777, 2.3617987632751465, 2.361689567565918, 2.3616414070129395, 2.361548900604248, 2.361509084701538, 2.361538887023926, 2.36147141456604, 2.3613460063934326, 2.3613626956939697, 2.3612868785858154, 2.361215114593506, 2.3611347675323486, 2.36116099357605, 2.3610928058624268, 2.3609886169433594, 2.3609979152679443, 2.3609700202941895, 2.360847234725952, 2.360811471939087, 2.360732078552246], "valid_ppls": [11.790970563382885, 10.387085932277085, 10.02680104019054, 9.869391969831426, 9.776561252487147, 9.721567087398396, 9.628175395925012, 9.61934622450581, 9.571603487770616, 9.569068468084557, 9.521218867657538, 9.523866096962536, 9.44916502215012, 9.436703685522296, 9.42946633075089, 9.411392730653958, 9.390715952970943, 9.359521495868199, 9.355708666861814, 9.393868883135383, 9.396751784399736, 9.338422088333392, 9.325566497871101, 9.358251867697765, 9.329751853599776, 9.334364145851275, 9.330797373682206, 9.307760837330575, 9.308029357520507, 9.32629802131619, 9.307603279503072, 9.305162583462451, 9.265615155327376, 9.26678384017421, 9.254384302045024, 9.27545305535334, 9.242316456118068, 9.27154405276297, 9.266626975987933, 9.268407871941285, 9.234941947993207, 9.240225533253026, 9.26263556562583, 9.263348901256705, 9.253382642868104, 9.248525913157453, 9.201118618332046, 9.239996419783543, 9.205625617813423, 9.194349103497897, 9.22703653357252, 9.209869128860221, 9.230902562181438, 9.250951753692247, 9.205287626022743, 9.218586201501717, 9.20052852721318, 9.165522191319868, 9.208815203289998, 9.173565182257292, 9.185092128724492, 9.208343171571538, 9.225628706942521, 9.219377473059378, 9.174921314479379, 9.172410440598595, 9.201147136705394, 9.195370680547455, 9.185681229804402, 9.171612266660329, 9.198769446692298, 9.18076153443847, 9.170551786833874, 9.169797499531354, 9.201381868213103, 9.179487703900726, 9.166184340162276, 9.161220481708394, 9.1372431308879, 9.149121428988407, 9.164335687812436, 9.159025618479287, 9.137291057761125, 9.174781317358471, 9.141064998829792, 9.145669050121178, 9.11885778157026, 9.15102810177989, 9.146877125473674, 9.160038902915662, 9.156765786572963, 9.144243115981403, 9.130855857558435, 9.153729538036485, 9.169384307573766, 9.146456243565781, 9.136495939876259, 9.147376538974473, 9.117742533849762, 9.167974348220596, 9.123254881910531, 9.104977997906287, 9.125852384848963, 9.147742938271207, 9.122628459219165, 9.124640559888817, 9.12393573034915, 9.153371628286633, 9.135112817487089, 9.113172095862545, 9.107183793705756, 9.125297579660842, 9.144825236548781, 9.123435421434506, 9.11734907744065, 9.120568962830099, 9.16087101554676, 9.124507856339747, 9.13484057396662, 9.102922486230783, 9.11676218506957, 9.140470042066477, 9.12808935336781, 9.146600169914857, 9.103929563846357, 9.135019164800585, 9.162319202789444, 9.092979238768875, 9.130762248514054, 9.140352362898508, 9.113287252315848, 9.112096648301055, 9.115151685670495, 9.100114543634131, 9.132536629739038, 9.089630395722729, 9.10307440890766, 9.129070920187411, 9.11204233613453, 9.08407338927354, 9.103044024169446, 9.121912910929424, 9.069444293126878, 9.086111646878054, 9.071360314571992, 9.12422287655218, 9.10326540101305, 9.06311953941061, 9.088297704320114, 9.104053285806236, 9.111575264865571, 9.105436047366071, 9.129462705815275, 9.11662524895236, 9.085255999526906, 9.117483850652311, 9.107387900243953, 9.096157987245602, 9.105099563289174, 9.083243921199088, 9.077257971454543, 9.117757750736997, 9.098431061541591, 9.065635078370075, 9.085368637104093, 9.092049242133973, 9.132967758463636, 9.099611201914993, 9.077125957010715, 9.064197850778484, 9.105067000973893, 9.101961091513395, 9.093224218745359, 9.078747054199814, 9.072169230669326, 9.072506660841144, 9.105961421562393, 9.069930829081535, 9.116636116823027, 9.07753932011784, 9.069007514192355, 9.080361946119728, 9.102008833324472, 9.068092941299431, 9.078528438092752, 9.058403705228105, 9.071647968983966, 9.050455209572766, 9.047991341213043, 9.093547255529218, 9.069189142481472, 9.084610526496997, 9.048843478987118, 9.076396665914906, 9.069346989067887, 9.086878548672178, 9.061112363563435, 9.063138986776222, 9.049749637565823, 9.062019750758266], "test_ppls": [12.117192719048168, 10.581215587047266, 10.15733695121056, 9.997478169222466, 9.923487980600067, 9.849131886476519, 9.761703654204341, 9.73350645875087, 9.705224109739088, 9.704152830509662, 9.654727676424033, 9.652805809243294, 9.564693659401042, 9.549124367131126, 9.554088838453504, 9.524338407331083, 9.526250595370673, 9.498103959825546, 9.488113606646106, 9.522315357923956, 9.510274511461544, 9.465981772632075, 9.438611781294721, 9.459299295611519, 9.439583978417414, 9.457157029167346, 9.451560112099509, 9.434944439078704, 9.430397114912001, 9.44921683799165, 9.406612298923758, 9.427456689924108, 9.391002539251625, 9.387680466591899, 9.387590939121283, 9.386570386300606, 9.352024482934763, 9.384672811139481, 9.383010510472733, 9.38662185889554, 9.337487024754198, 9.354943610999419, 9.388537735350475, 9.365084005826656, 9.363521169228246, 9.34524420558037, 9.30295985024493, 9.343406220475835, 9.306968636953789, 9.297939656732336, 9.357734247995218, 9.318132228808178, 9.344248306958669, 9.374044090392044, 9.3148181674409, 9.323452295276784, 9.319416411249044, 9.300954995690322, 9.324930630492789, 9.301314240944834, 9.308459893661198, 9.32951384731436, 9.341390422277124, 9.335552630942644, 9.270929551804027, 9.295532521880741, 9.335454697611816, 9.332261298636286, 9.309372074672977, 9.302079346524216, 9.32246760955656, 9.29961349255704, 9.281607323150848, 9.295025019601944, 9.330003212624103, 9.297549507843213, 9.299886212233954, 9.28835250245833, 9.269996826025825, 9.266920822339673, 9.29153087631827, 9.297294589855497, 9.281917135389536, 9.301853134843684, 9.277824022374217, 9.261975282222295, 9.254960194840603, 9.26614314402733, 9.277259978087171, 9.283512832193304, 9.273195449558672, 9.26749086664431, 9.258252959711166, 9.260732133864476, 9.280835050518169, 9.2885451673316, 9.258469281510868, 9.266441393619202, 9.242195262215041, 9.308892669128722, 9.242838709842783, 9.219929205358099, 9.254499036448347, 9.279748666866098, 9.252972302795076, 9.249077184688211, 9.24115967003943, 9.281512168610531, 9.256553464287558, 9.235703795897383, 9.239890677021377, 9.26203932102629, 9.278773021317164, 9.254307077766779, 9.240172660409684, 9.272454826938171, 9.283849269304099, 9.23992812744458, 9.254662314782482, 9.227685525992397, 9.238357542950553, 9.259857834621732, 9.256553464287558, 9.265314723305368, 9.224632359484758, 9.263867926100076, 9.296139788093576, 9.206982099311736, 9.250548137921951, 9.258912977751459, 9.239840009043355, 9.231485797554184, 9.230660475301944, 9.216915962338534, 9.253389261405495, 9.206863563832929, 9.226563567852708, 9.260202245681612, 9.230444803247986, 9.187996390691893, 9.228882431719178, 9.241012052519887, 9.188239549293321, 9.212792207639575, 9.20489258641215, 9.23816591907909, 9.218236744851923, 9.18356370806823, 9.201752624568492, 9.22894184101037, 9.236983225230846, 9.224148520951266, 9.258445000240709, 9.244343935229246, 9.204627041535716, 9.24950278878537, 9.226688956402734, 9.21846751662566, 9.218918087691579, 9.21044225151284, 9.190741608795074, 9.237868579561367, 9.217104947900648, 9.185979079674354, 9.214918665813126, 9.202305496111066, 9.265855949789383, 9.21354783491064, 9.194649426602565, 9.207313567732411, 9.23182034919064, 9.222149657137596, 9.205755111462787, 9.198072049031943, 9.204159613381169, 9.199462510582725, 9.230385384281805, 9.203786565689583, 9.247385987863446, 9.207688953664228, 9.201289729898008, 9.193222431258945, 9.246294701689303, 9.184916938666099, 9.196868175615887, 9.17807400274327, 9.193507374228568, 9.178763318986636, 9.168098940545978, 9.21177089136967, 9.199580950775294, 9.210622320398505, 9.178890246351315, 9.202366928332943, 9.19674099964913, 9.219476386779471, 9.192965990137228, 9.18123434126271, 9.18959127792338, 9.204635819756302], "epoch_time": 2548.5112161636353, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/adamw_0.005_0.0_SchedulerType.CONSTANT_256_42.json <==
{"best_ppl": 9.34617781766729, "best_test": 9.485017238822405, "train_losses": [2.9789278507232666, 2.509038209915161, 2.458516836166382, 2.4374465942382812, 2.4250946044921875, 2.4167983531951904, 2.4107062816619873, 2.405959129333496, 2.402029514312744, 2.398761749267578, 2.395939350128174, 2.3936281204223633], "valid_ppls": [11.007398928458842, 10.131595494206946, 9.838504901556217, 9.698980887087696, 9.56550779708823, 9.509941205660375, 9.480574620056446, 9.438663539266052, 9.377801788033857, 9.348174589920028, 9.367089283883503, 9.34617781766729], "test_ppls": [11.198091376679509, 10.289778343027779, 10.011350712811529, 9.86147949519317, 9.732536475895557, 9.68086846906625, 9.646042039813002, 9.583804240225657, 9.542289918000929, 9.507209445352009, 9.52345738574056, 9.485017238822405], "epoch_time": 632.1295185089111, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11]}

==> supplementary material/code/WikiText-103/logs/adamw_0.01_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 8.742041549040826, "best_test": 8.885791029351306, "train_losses": [3.9428493976593018, 3.782041549682617, 3.6659703254699707, 3.5426621437072754, 3.4223439693450928, 3.2725675106048584, 3.161660671234131, 3.0539588928222656, 3.0200603008270264, 2.9252703189849854, 2.8434979915618896, 2.786202907562256, 2.835170269012451, 2.7345030307769775, 2.6969680786132812, 2.6752431392669678, 2.653944492340088, 2.6270182132720947, 2.607417106628418, 2.5869300365448, 2.5703608989715576, 2.5666069984436035, 3.367100954055786, 3.651275396347046, 3.59207820892334, 3.5797064304351807, 3.5775694847106934, 3.5722579956054688, 3.572572708129883, 3.560270071029663, 3.5544991493225098, 3.534538745880127, 3.5396878719329834, 3.5517544746398926, 3.5427544116973877, 3.538653612136841, 3.5318405628204346, 3.5067203044891357, 3.3614234924316406, 3.328132390975952, 3.260040283203125, 3.1808831691741943, 3.106172800064087, 3.1053552627563477, 3.0812180042266846, 3.053203582763672, 3.0176308155059814, 3.0127785205841064, 2.9999938011169434, 2.979423999786377, 2.961526870727539, 2.9565112590789795, 2.9418632984161377, 3.11232328414917, 2.9445509910583496, 2.9327731132507324, 2.9073827266693115, 2.8845303058624268, 2.887443780899048, 2.898479461669922, 2.8674397468566895, 2.892428159713745, 2.872450351715088, 2.918278455734253, 2.873034954071045, 2.8859310150146484, 2.898265838623047, 2.888226270675659, 2.9002015590667725, 2.911012649536133, 2.8831863403320312, 2.8766863346099854, 2.853771924972534, 3.4205031394958496, 3.176468849182129, 2.9013426303863525, 2.849843740463257, 2.8424057960510254, 2.8512370586395264, 2.867950677871704, 2.8335578441619873, 2.825916290283203, 2.8240108489990234, 2.9695119857788086, 2.982326030731201, 3.3611702919006348, 3.2434849739074707, 3.030766010284424, 3.001873731613159, 3.06496524810791, 2.9722330570220947, 3.034933090209961, 2.9972383975982666, 2.9842259883880615, 2.950201988220215, 2.9221174716949463, 2.864884614944458, 2.8638999462127686, 2.8717849254608154, 2.897822141647339, 2.862617254257202, 2.8901076316833496, 2.8578948974609375, 2.838701009750366, 2.812720537185669, 2.824209690093994, 2.8487136363983154, 3.029282569885254, 2.919620990753174, 2.879479169845581, 2.8337090015411377, 2.8381080627441406, 2.8437154293060303, 2.840590476989746, 2.809964179992676, 2.8439059257507324, 3.0709750652313232, 2.936692476272583, 2.9782049655914307, 2.928173065185547, 2.891897201538086, 2.8716373443603516, 2.837517023086548, 2.8504648208618164, 2.8513028621673584, 2.8636162281036377, 2.9302077293395996, 2.841517448425293, 2.920442819595337, 3.054450750350952, 2.904890537261963, 2.8980677127838135, 2.901517152786255, 2.9857475757598877, 3.7180802822113037, 3.8156168460845947, 3.778221607208252, 3.7015178203582764, 3.6328296661376953, 3.619611978530884, 3.612474203109741, 3.6070072650909424, 3.609666347503662, 3.5986642837524414, 3.5896036624908447, 3.5857152938842773, 3.5916805267333984, 3.6139707565307617, 3.6282124519348145, 3.618452548980713, 3.611567497253418, 3.6094648838043213, 3.6013729572296143, 3.600041151046753, 3.605936050415039, 3.5988314151763916, 3.5737924575805664, 3.5715460777282715, 3.5709729194641113, 3.5597522258758545, 3.5488040447235107, 3.5424957275390625, 3.544912815093994, 3.567030429840088, 3.592539072036743, 3.586151123046875, 3.573848247528076, 3.579773426055908, 3.563664436340332, 3.5539393424987793, 3.5458452701568604, 3.5432498455047607, 3.5471608638763428, 3.5496745109558105, 3.5571467876434326, 3.5701687335968018, 3.5895321369171143, 3.6203317642211914, 3.6177566051483154, 3.610844612121582, 3.6090054512023926, 3.5735833644866943, 3.5719094276428223, 3.5606069564819336, 3.564650535583496, 3.5710864067077637, 3.5794949531555176, 3.5621707439422607, 3.5634336471557617, 3.559711217880249, 3.5507090091705322, 3.5533878803253174, 3.550718069076538, 3.5463755130767822, 3.548837184906006, 3.551532030105591, 3.565363883972168, 3.5708329677581787, 3.5764193534851074, 3.5684149265289307], "valid_ppls": [42.98713884269346, 38.572588273428856, 33.31141545096532, 28.803962712999322, 24.014172581777604, 20.148377422721005, 17.48394140192849, 15.033999565200961, 14.840827138276408, 13.919195144566743, 12.177226277218585, 11.377777179340033, 11.05143708543781, 10.734626069965424, 9.858797186572342, 9.933574390107418, 9.49104353355428, 9.946876830279416, 8.986592870739102, 8.742041549040826, 8.928011784494435, 8.749037055993943, 41.09780774650997, 32.762256108843516, 32.34088397758835, 31.94317368504853, 31.634443810886243, 31.856205090923883, 31.37099534551538, 31.433728113914455, 30.94007823935129, 30.735486530494065, 31.385359134894774, 31.511172905184512, 31.074996132963136, 30.710457255278982, 30.964814785674072, 27.080981755389097, 23.13313184972434, 22.59613822087184, 20.669749707550306, 18.467409294281225, 17.099766979775872, 16.896217605081404, 16.762308175452926, 15.984005466734644, 15.732043734744519, 15.16951214876708, 14.570086766437297, 14.359640929243644, 14.262939608995874, 13.887518751647828, 14.251497950061207, 14.269800167388864, 13.77602896008732, 13.778541802095747, 13.037938641401375, 12.684983132072384, 12.69882096125928, 12.767271898401765, 12.518387370281184, 12.869999429493863, 13.095279172173832, 12.842884550913471, 12.636369597541243, 12.56228129412819, 13.08595036675343, 12.594372578769187, 13.284277992515015, 12.742144458999638, 12.322295161843005, 13.21478790365116, 12.263209932389037, 50.75901381784214, 13.413827238830992, 12.947739179476999, 12.123489406789949, 12.295434210952381, 12.721287696684033, 11.95027031496216, 11.846478372386446, 11.673932448698668, 12.058257199418454, 13.995625704095369, 13.526038993425018, 47.03769433559728, 16.13925928024824, 14.40069718255061, 14.359928514959085, 14.558544498011424, 13.25882213916111, 15.22535879444013, 14.600548873537635, 13.667884520818946, 13.84239648477097, 12.36859452874787, 12.332802503325258, 12.009694482299764, 12.5823883736555, 12.037443566891065, 12.145879366083246, 12.546300728423192, 11.965012440409454, 11.583311640913127, 11.68755899611582, 11.831935891089543, 13.55038922166159, 15.562244781460983, 12.9042396695373, 11.820099453376967, 11.984517840435439, 11.630017129392055, 11.974855384492125, 11.355823019846271, 11.457422044103527, 13.81602595992555, 13.613352092284474, 13.033910664836961, 13.608581784458766, 12.910458997582769, 12.241838223655565, 11.870351802442638, 11.2698074965765, 12.300275004012397, 12.270155869333788, 11.470664594883536, 12.321795735066608, 13.0630856518551, 14.385793670715795, 13.07345476219313, 13.111155594721172, 11.929375721106647, 12.47342745908673, 16.21313821811522, 40.66695009979739, 39.08892564357182, 37.215991867534434, 34.43731453323864, 32.781211392929535, 32.88215711994986, 32.286076780897616, 32.83934879495319, 32.6757061391964, 32.47095392796558, 32.38116643942165, 32.020522324542696, 32.36504280742922, 33.001678632050805, 32.979772931384765, 32.83373551545129, 32.96970983899912, 32.81252801976291, 32.59100099602672, 32.27200093872236, 32.37776197858547, 31.85784567717644, 31.17742903352122, 31.352444371456226, 30.779441429261357, 30.686765267354257, 30.281869401046468, 30.51045350131949, 30.271770640723773, 30.332666874269545, 31.525969177758203, 31.151579380296354, 31.63375747456957, 31.64044800296825, 31.311000458327182, 30.824032406429716, 30.665065496154472, 30.412793174797663, 30.611536373768402, 30.580125766188218, 31.329190782821325, 31.734907236227702, 31.914649852622194, 32.231731325220366, 32.660697302543454, 33.85190603399103, 31.708686088984397, 31.490459278406206, 31.369237729142235, 31.397603469773575, 32.306551190003674, 32.07385401480643, 31.943661102916472, 31.4247286462968, 31.666484373291414, 30.93851442070091, 30.976090048582673, 30.317006684878212, 30.35065787161037, 30.46132637903296, 30.373590688389076, 31.22627416152107, 31.365057241648152, 31.30184209054321, 30.880414162654702, 30.858731957812925], "test_ppls": [44.09137482555219, 39.47279633997269, 34.045010810660884, 29.534190481983902, 24.598239263509804, 20.572507222484646, 17.86349230698281, 15.343166775270024, 15.081298082460044, 14.169987142345352, 12.338469896661378, 11.549494659408717, 11.21930992845921, 10.87847410662464, 10.000124298187997, 10.048061422299183, 9.619366865405683, 10.120943644169452, 9.116588298288995, 8.887816582196676, 9.09451209813538, 8.885791029351306, 42.16796600441916, 33.522426434045045, 33.00349623938106, 32.76853685976016, 32.175567147694196, 32.41805172877293, 32.077188281280186, 32.07308932365224, 31.56829973989559, 31.39332190014296, 31.991189567154496, 32.232077136036736, 31.72883973075928, 31.33394919090125, 31.707809148084664, 27.67236694032138, 23.55232425784027, 23.06393494480726, 20.940485471718937, 18.698154613203712, 17.239557408751644, 17.138047028596713, 17.050393727326764, 16.21943249536106, 15.942714612159222, 15.347421730824497, 14.7885451014101, 14.601687218683495, 14.51425227987927, 14.094889332970215, 14.422880240705755, 14.46824231537803, 13.964071679547278, 13.938881682779343, 13.210676943722216, 12.877353528768781, 12.91261999991044, 12.96475344320879, 12.723823530151899, 13.032879006882926, 13.277609504263692, 13.016079456141382, 12.819053845908945, 12.714795719301, 13.254144463179072, 12.743669608183682, 13.449254582902693, 12.975950924922444, 12.464446551392783, 13.407243955349418, 12.44061804641693, 52.06533590710397, 13.563512070011248, 13.121074836502647, 12.284525227843119, 12.451250031831036, 12.873826351733252, 12.06716696855708, 12.008669452368292, 11.822052579726614, 12.192640812924111, 14.299668549528343, 13.77838083507843, 48.42744184044247, 16.581144277763105, 14.740400399720121, 14.665426047215282, 14.866257641608456, 13.48768218658183, 15.568145321773676, 14.953716576638401, 13.954240407124598, 14.10300723743496, 12.561939859505028, 12.541937222725748, 12.227221442968586, 12.803744815899229, 12.216763276869209, 12.297152166493246, 12.74802427548724, 12.103336509878641, 11.75624741560064, 11.867700283297646, 11.982709285936027, 13.767006216628792, 15.9729120242951, 13.097536686867473, 12.004696141046617, 12.162402465226183, 11.801731069796995, 12.121555839833952, 11.538667020140245, 11.6287971560334, 14.04255981202867, 13.871605073019774, 13.320407991247608, 13.86727656037937, 13.167741261889624, 12.462559629403511, 12.037753525502294, 11.441911247572735, 12.414292368014669, 12.39819263645896, 11.64692415118653, 12.473995486318632, 13.270425471117415, 14.761308234305574, 13.37264780714683, 13.34408578879887, 12.208310624569174, 12.772237554132987, 16.64549336646675, 41.61054991265316, 39.95768069408929, 38.22012784208305, 35.23265436361789, 33.66072315603721, 33.690100693864444, 33.102340396957004, 33.65771378739858, 33.45699291194898, 33.4135636873229, 33.21254879137161, 32.76303723121014, 33.06340734713847, 33.777839606665154, 33.62363442356374, 33.60677995158592, 33.701090735246495, 33.34737266662927, 33.22323255061483, 32.7409074365975, 32.96822422070164, 32.12926612542097, 31.58529155213746, 31.721654036920494, 31.19782518461355, 31.075062812742487, 30.634439889892054, 30.864287215532688, 30.671946033140703, 30.68870414677136, 31.86315537571437, 31.46705831238086, 31.88190971685288, 32.08700955667898, 31.780768764466753, 31.437917754196636, 31.164319487483297, 30.883116305330496, 31.18930967536922, 31.086096582036124, 31.979163585521626, 32.29799486573054, 32.33213355386486, 32.56136301509868, 33.2246108394499, 34.58695478287282, 32.202527548447975, 31.924984609335347, 31.944940610206164, 31.813321602814472, 32.84389022525617, 32.87463185269, 32.69724616510178, 32.01704127870359, 32.16359454982688, 31.419147423816366, 31.36226806705271, 30.735076170216033, 30.717157564476548, 30.815119331633856, 30.809146883251973, 31.766716303929748, 31.766473944042634, 31.74729550905853, 31.419387133802317, 31.239156536472365], "epoch_time": 2354.7313854694366, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/adamw_0.01_0.0_SchedulerType.CONSTANT_256_42.json <==
{"best_ppl": 9.416653787063902, "best_test": 9.628645992284241, "train_losses": [3.1186089515686035, 2.526811122894287, 2.4729835987091064, 2.450939178466797, 2.4383533000946045, 2.429842233657837, 2.423776388168335, 2.419132709503174, 2.4153950214385986, 2.4122514724731445, 2.4096813201904297, 2.407470941543579], "valid_ppls": [11.373538060607993, 10.290298450330358, 9.962747834375937, 9.81475075044761, 9.686386397413651, 9.631564203144858, 9.589520621782533, 9.573595923109751, 9.530853229275847, 9.498760694619637, 9.463305508040227, 9.416653787063902], "test_ppls": [11.5804094823222, 10.48186194772587, 10.148562088988028, 10.010448508286006, 9.886574736834756, 9.820167048197323, 9.78176756886604, 9.739674375972369, 9.713567009882844, 9.67601575373282, 9.653546891144662, 9.628645992284241], "epoch_time": 631.0247058868408, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11]}

==> supplementary material/code/WikiText-103/logs/adamw_0.05_0.0_SchedulerType.CONSTANT_256_42.json <==
{"best_ppl": 60.767360019689164, "best_test": 63.45128013089963, "train_losses": [4.218798637390137, 4.229562282562256, 4.37674617767334, 4.333652019500732, 4.249053478240967, 4.389011383056641, 4.422856330871582, 4.362401962280273, 4.475387096405029, 4.383537769317627, 4.621446132659912, 5.02603816986084], "valid_ppls": [60.767360019689164, 63.73203909349522, 65.4331078160741, 62.049062078831945, 61.3736184472065, 64.48516786001697, 67.52724119896762, 70.32846955342703, 404.1828175572586, 68.98095499722953, 97.35149928051398, 71.7150613769074], "test_ppls": [63.45128013089963, 66.5822277100558, 68.47508754138333, 64.9205599393228, 64.16011278942194, 67.39560931698082, 70.14701019188982, 73.05088783792571, 408.69806107176464, 72.40077659300297, 101.11212109600017, 75.21187736292251], "epoch_time": 639.2885301113129, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11]}

==> supplementary material/code/WikiText-103/logs/adamw_0.1_0.0_SchedulerType.CONSTANT_256_42.json <==
{"best_ppl": 93.74415398566036, "best_test": 97.4507046484656, "train_losses": [7.975493431091309, 11.413921356201172, 14.253658294677734, 21.280710220336914, 28.8751277923584, 30.73040771484375], "valid_ppls": [93.74415398566036, 1093363339127.1505, 228965129511.4679, 118.67590313552745, 162.98317965375662, 139.52647335128614], "test_ppls": [97.4507046484656, 1249177047287.0237, 303360178829.17834, 123.68724676644068, 168.14543548073314, 145.51372117044522], "epoch_time": 628.9823310375214, "epochs": [0, 1, 2, 3, 4, 5]}

==> supplementary material/code/WikiText-103/logs/adamw_0.5_0.0_SchedulerType.CONSTANT_256_42.json <==
{"best_ppl": Infinity, "best_test": Infinity, "train_losses": [848.8694458007812, 1311.2540283203125, 1603.9136962890625, 1778.2257080078125, 2069.321533203125, 2370.787841796875], "valid_ppls": [Infinity, Infinity, Infinity, Infinity, Infinity, Infinity], "test_ppls": [Infinity, Infinity, Infinity, Infinity, Infinity, Infinity], "epoch_time": 630.5837292671204, "epochs": [0, 1, 2, 3, 4, 5]}

==> supplementary material/code/WikiText-103/logs/adamw_1e-05_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 9.237817922671743, "best_test": 9.32797251435194, "train_losses": [4.270508289337158, 3.490960121154785, 3.2365176677703857, 3.092960834503174, 2.9968421459198, 2.9237096309661865, 2.864321231842041, 2.8164665699005127, 2.778127431869507, 2.7468793392181396, 2.720733880996704, 2.6983985900878906, 2.679171085357666, 2.66259765625, 2.6480259895324707, 2.63521409034729, 2.623884439468384, 2.613624334335327, 2.604404926300049, 2.5960636138916016, 2.5884506702423096, 2.581465482711792, 2.5749940872192383, 2.569078207015991, 2.563495397567749, 2.5583858489990234, 2.5536084175109863, 2.5490548610687256, 2.5448110103607178, 2.5408730506896973, 2.537075996398926, 2.5334789752960205, 2.5301761627197266, 2.526867389678955, 2.52365779876709, 2.520683526992798, 2.517561435699463, 2.514294385910034, 2.5109548568725586, 2.5074422359466553, 2.5039470195770264, 2.5002176761627197, 2.4964847564697266, 2.4926233291625977, 2.488734722137451, 2.4850196838378906, 2.481585741043091, 2.478487491607666, 2.475684881210327, 2.473147392272949, 2.470794200897217, 2.4686386585235596, 2.4664859771728516, 2.4645321369171143, 2.462740659713745, 2.461052656173706, 2.4593489170074463, 2.457684278488159, 2.456233501434326, 2.4548075199127197, 2.45338773727417, 2.4519474506378174, 2.4507205486297607, 2.4494576454162598, 2.448211908340454, 2.447036027908325, 2.445892572402954, 2.4447596073150635, 2.443727493286133, 2.4427075386047363, 2.4416186809539795, 2.440617084503174, 2.439649820327759, 2.4386839866638184, 2.437845230102539, 2.4368579387664795, 2.4360246658325195, 2.4351775646209717, 2.434377670288086, 2.4335718154907227, 2.4328293800354004, 2.4319560527801514, 2.431232213973999, 2.4304111003875732, 2.429762363433838, 2.4290056228637695, 2.428347110748291, 2.4276912212371826, 2.4269793033599854, 2.426262855529785, 2.425727605819702, 2.4250550270080566, 2.4243886470794678, 2.4238624572753906, 2.423187017440796, 2.422677993774414, 2.4220502376556396, 2.421535015106201, 2.420966386795044, 2.420387029647827, 2.4199259281158447, 2.419283866882324, 2.4188075065612793, 2.4183647632598877, 2.417836904525757, 2.417299270629883, 2.4168994426727295, 2.4163501262664795, 2.415919780731201, 2.415440797805786, 2.4149084091186523, 2.4145753383636475, 2.41410756111145, 2.413647413253784, 2.4132206439971924, 2.4127886295318604, 2.4123079776763916, 2.4119794368743896, 2.4115190505981445, 2.411160469055176, 2.4107282161712646, 2.410346508026123, 2.410036087036133, 2.4095771312713623, 2.4092414379119873, 2.408891439437866, 2.4084715843200684, 2.408176898956299, 2.4077365398406982, 2.407442569732666, 2.4071106910705566, 2.4068005084991455, 2.4064857959747314, 2.406040906906128, 2.4057843685150146, 2.40545392036438, 2.405012845993042, 2.4047696590423584, 2.404491662979126, 2.4041552543640137, 2.4038197994232178, 2.4035305976867676, 2.4032835960388184, 2.402921199798584, 2.402674674987793, 2.4023497104644775, 2.4020843505859375, 2.4017815589904785, 2.4014804363250732, 2.4012527465820312, 2.4009552001953125, 2.400664806365967, 2.400416612625122, 2.400139808654785, 2.399945020675659, 2.399600028991699, 2.3994007110595703, 2.3991520404815674, 2.398860454559326, 2.3986575603485107, 2.398402690887451, 2.3980860710144043, 2.39784574508667, 2.3976566791534424, 2.397409677505493, 2.397165536880493, 2.39693284034729, 2.3965868949890137, 2.3964931964874268, 2.396254062652588, 2.3960399627685547, 2.3958146572113037, 2.395592451095581, 2.3953094482421875, 2.395160675048828, 2.3949873447418213, 2.3947465419769287, 2.394462823867798, 2.3942978382110596, 2.3940837383270264, 2.393878221511841, 2.3936586380004883, 2.393429756164551, 2.3933351039886475, 2.393095016479492, 2.3928639888763428, 2.3926467895507812, 2.392523765563965, 2.3922860622406006, 2.3921492099761963, 2.391942024230957, 2.391706943511963, 2.391542673110962, 2.3914549350738525, 2.39119553565979, 2.39109206199646, 2.390848398208618, 2.39070200920105, 2.3904507160186768, 2.3903114795684814], "valid_ppls": [37.442933222702, 24.8125064494451, 20.37060969117977, 18.09994810188735, 16.669802869553425, 15.6030115168134, 14.779979733551787, 14.15023734757503, 13.655585291311233, 13.262195514777677, 12.929773075070234, 12.651270376064035, 12.422159042579883, 12.214631364061772, 12.040936803039973, 11.884354961410219, 11.74292154142152, 11.62817058310166, 11.509496242497507, 11.417056520441864, 11.335551585532619, 11.250623031451289, 11.175508701755057, 11.111010715750151, 11.03832322990338, 10.977246942318532, 10.927497511450662, 10.877026957160071, 10.830682821900837, 10.783353444060868, 10.738552806800639, 10.698125616662105, 10.65685966639146, 10.616534997101738, 10.585424384860662, 10.546156998488339, 10.506278772649218, 10.464278257478806, 10.424960672965014, 10.383797695035978, 10.3373785879167, 10.285704261111109, 10.246336949377307, 10.201454106830806, 10.1631313045467, 10.122297439486983, 10.084151784119435, 10.058943536900554, 10.031542672513972, 10.003911149106628, 9.982608520030139, 9.964018703164077, 9.943460056582035, 9.926781921078572, 9.90146658555205, 9.89083029574666, 9.873263490328709, 9.856625544920924, 9.847166625756262, 9.830783600988612, 9.816030824269887, 9.807316986909491, 9.791908367912827, 9.77750998045078, 9.76247869968512, 9.75543572850208, 9.746422469228417, 9.735446714488049, 9.729258278162702, 9.71170057797571, 9.702581989088328, 9.695358006069524, 9.68546498486276, 9.676084962238148, 9.672938782543582, 9.65589018896607, 9.648514636972626, 9.64728170931317, 9.629706640118444, 9.62446881909807, 9.620609987916593, 9.60805083416155, 9.602795028889005, 9.599308776608002, 9.588366099747093, 9.581594941504505, 9.573324306709605, 9.569440350634924, 9.564424575906902, 9.549868873345563, 9.550982325807022, 9.54658392057273, 9.534748803062186, 9.532057641586938, 9.52449055075466, 9.52297830769442, 9.511979768779614, 9.510020563124916, 9.503694450777592, 9.503105346131672, 9.492777028135244, 9.483034194550164, 9.47971798795568, 9.478565386176113, 9.47412578934685, 9.467920618993421, 9.465112919128465, 9.46581250920111, 9.46027362359226, 9.451057611118264, 9.450615973122801, 9.44097043270117, 9.443343182321307, 9.434215640228805, 9.431449416338824, 9.425508152042761, 9.427548845288495, 9.420525144030396, 9.419015933971071, 9.417212834856752, 9.408803682921096, 9.407408495071902, 9.400224984442, 9.401361335580669, 9.396758505482767, 9.39108090421045, 9.390807749186928, 9.384914462129181, 9.381420078530171, 9.380404669486467, 9.376274832154731, 9.378696167551478, 9.374759300481985, 9.366032998164822, 9.369512714928959, 9.361023404968163, 9.361297925546964, 9.359816056366997, 9.355755509049182, 9.351551799246243, 9.344635959577781, 9.350871800944315, 9.344606996469905, 9.341290200568347, 9.34543136616148, 9.334001398708557, 9.336832535958369, 9.332254623685238, 9.329195773627339, 9.333892354777321, 9.327198607698207, 9.325666550881945, 9.323156656359057, 9.323218895352158, 9.316377317564488, 9.311127886295772, 9.310202214879752, 9.311323243582626, 9.309265537973992, 9.305679513828915, 9.302278949634362, 9.307796343688114, 9.296979831200957, 9.297582758530812, 9.291597334763619, 9.297418722959046, 9.295468251500909, 9.293682155979182, 9.288288281721979, 9.283636781289308, 9.28599655647865, 9.280363752378577, 9.277308639379914, 9.280819561466554, 9.278635863954362, 9.270392449433166, 9.271957427041055, 9.282868766212038, 9.276976862901021, 9.268785748712817, 9.26519985481252, 9.259484737095397, 9.262132067665341, 9.260460562383072, 9.258392023145039, 9.258012362830247, 9.2533671996326, 9.259162428258714, 9.255937750089576, 9.252164912556252, 9.250724579808063, 9.249196263654138, 9.245554023239642, 9.242135767607854, 9.248759648274103, 9.242673436485042, 9.237956679161483, 9.24174796029398, 9.237817922671743, 9.239740876846469], "test_ppls": [38.300848489464755, 25.492960790838573, 21.00214983230219, 18.655478038071813, 17.176896009834515, 16.067283684797797, 15.208923733170312, 14.556986090082292, 14.039091704945388, 13.631319018231498, 13.284315999193586, 12.997978237172791, 12.75425345749642, 12.532482687906773, 12.357658936766938, 12.192422793466005, 12.049043751479829, 11.939681807765725, 11.815726522671863, 11.712608852660937, 11.633475340205566, 11.54211182706198, 11.46339774731294, 11.39691217441849, 11.32625033082901, 11.262603449838453, 11.211111706576547, 11.160347623018163, 11.102245748418204, 11.053945764396547, 11.009167894896065, 10.971506351790373, 10.92195480001136, 10.887418025085871, 10.846976063107538, 10.80574651468415, 10.764840504181532, 10.70965047364483, 10.659774354867785, 10.604205195058586, 10.552213411489372, 10.486426244166193, 10.440944764976063, 10.37426571373104, 10.327236712844877, 10.266838850126339, 10.220362631973916, 10.185955649045098, 10.156777554413187, 10.124254850520618, 10.097412716984632, 10.076874344946287, 10.053747895220324, 10.033298338443819, 10.01564804047336, 9.996348413988898, 9.981014021029344, 9.957684972715187, 9.949319796075669, 9.933517549901444, 9.91858695549179, 9.91180237154795, 9.891502393526682, 9.876284095100624, 9.860235810021251, 9.85808265426031, 9.847194798766266, 9.83442660544313, 9.827069314124849, 9.812553718613547, 9.801178673148579, 9.792435995598503, 9.784900154692941, 9.76845536544185, 9.76651318817954, 9.75283341915031, 9.749734344475453, 9.742744701562417, 9.728086932533065, 9.722118739975997, 9.715033081945668, 9.706341790565215, 9.699954463606684, 9.694271636802704, 9.682117231107494, 9.683864845061068, 9.66899597010451, 9.663642314576999, 9.663644618569142, 9.645347526534216, 9.643604564454552, 9.63943928757948, 9.629431135942665, 9.623220609259876, 9.620811838464462, 9.619859966736442, 9.605153487750442, 9.603722314979645, 9.59967954564475, 9.600682066966366, 9.586302023651445, 9.579123506762762, 9.575337646679795, 9.57055380320495, 9.57236115772718, 9.563617370844378, 9.561198443953135, 9.556269010942495, 9.55985359380831, 9.545234298777883, 9.54170752061834, 9.536399333580793, 9.53933279933071, 9.535262573948865, 9.52914004457467, 9.52397963097037, 9.524710822405584, 9.514057330386208, 9.514817250623421, 9.516718451259466, 9.505441587351877, 9.500352898811908, 9.499116256195638, 9.498479878323193, 9.495674435867885, 9.489541125981102, 9.490455213099617, 9.483522568337554, 9.47451883002336, 9.47548342998536, 9.468311144822579, 9.474394591265492, 9.469338327222964, 9.463903427309575, 9.462524885401475, 9.460731502186633, 9.454025683353162, 9.454695149620397, 9.452256446856607, 9.450582175146758, 9.444223547524452, 9.445941734388155, 9.441816810073735, 9.433909741437052, 9.439390431192514, 9.427456689924108, 9.430612962042693, 9.425310399086317, 9.419238257766018, 9.4245171817692, 9.416732366074312, 9.417120780528045, 9.414085736931877, 9.415423549774722, 9.409651663434206, 9.406029212100378, 9.407325508102177, 9.405347494881452, 9.399326310900014, 9.402838573248042, 9.392090751184872, 9.396561355711587, 9.391882503342966, 9.393060396022195, 9.37958392356423, 9.394012223292748, 9.388479537083363, 9.384822723520749, 9.385337366333905, 9.378763249453804, 9.37526892096174, 9.375566212368435, 9.374343577976557, 9.373438439518402, 9.37364180869509, 9.363608234692117, 9.370571627202452, 9.373990451834965, 9.371813879352795, 9.357863650236697, 9.358854305988498, 9.354762950962442, 9.356000876719516, 9.350954289906173, 9.351469305013488, 9.352263063491556, 9.349960011979396, 9.347459179396967, 9.350497265621797, 9.347445807758918, 9.346516525774748, 9.343303749522535, 9.341018493789278, 9.340316992339293, 9.337800928515247, 9.330861888333338, 9.336741267356244, 9.332490474851527, 9.32797251435194, 9.330481480795438], "epoch_time": 2550.163807153702, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/adamw_1e-05_0.0_SchedulerType.CONSTANT_256_42.json <==
{"best_ppl": 14.109370369140068, "best_test": 14.636199908257817, "train_losses": [4.702820777893066, 3.7620303630828857, 3.4745874404907227, 3.2957684993743896, 3.177158832550049, 3.090596914291382, 3.020930051803589, 2.9628963470458984, 2.9141907691955566, 2.8732948303222656, 2.838482141494751, 2.8087081909179688], "valid_ppls": [49.177644883298804, 33.23736668434091, 25.677068471022565, 21.97802974341842, 19.786915302333075, 18.321593546305934, 17.22491476822677, 16.352720168782138, 15.628674888607593, 15.028236979111448, 14.526206193740286, 14.109370369140068], "test_ppls": [50.87054619053518, 34.19230236496156, 26.513680543582186, 22.748714067831603, 20.510568785426965, 18.98951067336655, 17.854427221447366, 16.938528116863125, 16.191235564973024, 15.577984527677138, 15.062328524715422, 14.636199908257817], "epoch_time": 629.9798505306244, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11]}

==> supplementary material/code/WikiText-103/logs/adamw_1e-06_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 11.394545707926769, "best_test": 11.735073720154677, "train_losses": [6.418879508972168, 4.723428249359131, 4.140944004058838, 3.953768014907837, 3.874610424041748, 3.8165550231933594, 3.7644646167755127, 3.7140629291534424, 3.664787530899048, 3.618414878845215, 3.575514793395996, 3.5359106063842773, 3.4994215965270996, 3.4657084941864014, 3.434368133544922, 3.405102014541626, 3.377545118331909, 3.3516581058502197, 3.3271565437316895, 3.304001808166504, 3.2820260524749756, 3.2612128257751465, 3.24139404296875, 3.2225632667541504, 3.204674482345581, 3.1876652240753174, 3.1714422702789307, 3.156006336212158, 3.1412012577056885, 3.127156972885132, 3.1137349605560303, 3.1009740829467773, 3.0888478755950928, 3.077207088470459, 3.066145896911621, 3.0555195808410645, 3.0453364849090576, 3.035545825958252, 3.026153564453125, 3.0170774459838867, 3.0083119869232178, 2.9998903274536133, 2.9917101860046387, 2.9837992191314697, 2.976149797439575, 2.968799114227295, 2.9616005420684814, 2.954594373703003, 2.9478302001953125, 2.9413623809814453, 2.9349489212036133, 2.9287827014923096, 2.9228668212890625, 2.9170033931732178, 2.9113335609436035, 2.905726671218872, 2.9003429412841797, 2.8950726985931396, 2.8899738788604736, 2.884920835494995, 2.8800270557403564, 2.8752200603485107, 2.8705897331237793, 2.865919589996338, 2.861396074295044, 2.8569388389587402, 2.8525869846343994, 2.8482778072357178, 2.84405255317688, 2.839881658554077, 2.835768461227417, 2.831693410873413, 2.8276286125183105, 2.8237879276275635, 2.8198578357696533, 2.816096305847168, 2.812386989593506, 2.808687925338745, 2.8052515983581543, 2.801727294921875, 2.7982282638549805, 2.794792890548706, 2.791405439376831, 2.788146495819092, 2.7848315238952637, 2.781721830368042, 2.778514862060547, 2.775369644165039, 2.7723000049591064, 2.769235610961914, 2.7662203311920166, 2.7633180618286133, 2.7603888511657715, 2.7574381828308105, 2.754549264907837, 2.751722812652588, 2.7489476203918457, 2.7461962699890137, 2.7434375286102295, 2.7408037185668945, 2.738194227218628, 2.735598087310791, 2.7330079078674316, 2.730553388595581, 2.7280869483947754, 2.7257091999053955, 2.7233121395111084, 2.7209885120391846, 2.7186713218688965, 2.7164039611816406, 2.714125871658325, 2.711967706680298, 2.7097764015197754, 2.7076313495635986, 2.705554962158203, 2.703444719314575, 2.7013707160949707, 2.699293851852417, 2.6972999572753906, 2.695307731628418, 2.693282127380371, 2.6913087368011475, 2.689410448074341, 2.6874570846557617, 2.685638666152954, 2.683706760406494, 2.681913137435913, 2.680079460144043, 2.67826771736145, 2.6765387058258057, 2.6748242378234863, 2.673069477081299, 2.6714203357696533, 2.669785261154175, 2.668138027191162, 2.6664927005767822, 2.664926767349243, 2.663337230682373, 2.6617252826690674, 2.6602582931518555, 2.658737897872925, 2.657217502593994, 2.655762195587158, 2.654264450073242, 2.6528313159942627, 2.651421308517456, 2.6500625610351562, 2.6486079692840576, 2.6473581790924072, 2.6458961963653564, 2.644604206085205, 2.6433053016662598, 2.641953945159912, 2.6406924724578857, 2.6394031047821045, 2.638120651245117, 2.636906147003174, 2.635666847229004, 2.634434700012207, 2.6332719326019287, 2.6321094036102295, 2.630866289138794, 2.629725456237793, 2.6285886764526367, 2.6274545192718506, 2.626265048980713, 2.625150442123413, 2.6240808963775635, 2.62298583984375, 2.6219518184661865, 2.6208460330963135, 2.619716167449951, 2.6187386512756348, 2.617635488510132, 2.616672992706299, 2.6156678199768066, 2.614612340927124, 2.613652229309082, 2.612654209136963, 2.611609697341919, 2.6107139587402344, 2.6097614765167236, 2.6088857650756836, 2.607867479324341, 2.606919765472412, 2.6060314178466797, 2.6050925254821777, 2.604193925857544, 2.6033053398132324, 2.6023948192596436, 2.6015305519104004, 2.600710153579712, 2.599835157394409, 2.598949670791626, 2.598116874694824, 2.597257375717163, 2.596457004547119, 2.5955915451049805, 2.594785690307617, 2.593942165374756], "valid_ppls": [194.99297336029704, 72.823918543798, 53.36235941342986, 48.06290489701477, 44.7328572857605, 42.07192266252949, 39.63196547419837, 37.27848346327198, 35.158861100156045, 33.327470222548456, 31.75454757822342, 30.396649539793632, 29.189619582262946, 28.131232767399062, 27.194078789504832, 26.343062258575124, 25.56557449686904, 24.860399298556388, 24.203845283951203, 23.61403863329531, 23.067393993775575, 22.56501546628196, 22.10008669849108, 21.67617211999043, 21.2762958912319, 20.90847743252621, 20.567995238838172, 20.246458104661887, 19.948896682311265, 19.668543749060813, 19.40208760218824, 19.157415749920222, 18.92530248521056, 18.7024436889847, 18.497506101327488, 18.298395585903194, 18.109168066685385, 17.931176284647435, 17.760725785729246, 17.593212597245397, 17.436680452571935, 17.286131579293922, 17.142386940615584, 17.003741186927943, 16.871115341456125, 16.738546181806534, 16.616361621829967, 16.49315383054063, 16.377687581560288, 16.260633633654663, 16.1554670690155, 16.050666876264366, 15.949017981198669, 15.851273975794902, 15.75368954239257, 15.661675074513086, 15.57790281811083, 15.489946819953488, 15.406725786231428, 15.326948039499287, 15.242814613734396, 15.165841648970876, 15.091293737233695, 15.015834133210008, 14.947286259679359, 14.880548405838779, 14.811657552007143, 14.746305749650483, 14.680948271010587, 14.617155919838124, 14.561488226895477, 14.497813994022614, 14.441340576863123, 14.382175644045928, 14.325927244397601, 14.27310747488304, 14.220082387353639, 14.170608779409424, 14.119563411502453, 14.06812835588871, 14.015279997620928, 13.966638801258064, 13.919407536249789, 13.874406595251253, 13.830523855343866, 13.784239274394597, 13.744688206360493, 13.70049384197066, 13.659251752579502, 13.61422196125962, 13.578683805680143, 13.536023615423552, 13.496776074461204, 13.456974969020878, 13.420528943694729, 13.38694535032908, 13.346453018358346, 13.31003658540373, 13.276982724557175, 13.242362774788802, 13.206516883703014, 13.170300149333478, 13.140766655696929, 13.105511356751911, 13.073984655198064, 13.046533330522774, 13.016333927192761, 12.982099578594882, 12.951561426733958, 12.92376629214272, 12.89442286479031, 12.863719851008181, 12.837781240649, 12.807503180345043, 12.778155629344953, 12.752103757032652, 12.728144104144999, 12.69859691825679, 12.675789460598414, 12.646357780821825, 12.625323678476837, 12.599901822527881, 12.577352591256801, 12.553475847655122, 12.526391684031266, 12.503476162010289, 12.480644219746553, 12.455608713064473, 12.43387502113192, 12.414742265454612, 12.391118088659756, 12.369193170489382, 12.349738887281582, 12.328375102131305, 12.305455090947648, 12.286979856929678, 12.26501695975185, 12.245037516751484, 12.226880369704476, 12.208115610025917, 12.18883330030358, 12.171038063577315, 12.154613351792147, 12.134758783830598, 12.115069516641089, 12.096349458178768, 12.081212198548846, 12.063792676245548, 12.046148401789678, 12.027133383810758, 12.013786884107134, 11.998352447613561, 11.982869273433273, 11.96425365125418, 11.947734825820755, 11.932112140691686, 11.919018854272922, 11.903246411222591, 11.888934700458503, 11.873884308246643, 11.85879924864158, 11.843394506620191, 11.830598834756941, 11.814602557730842, 11.800453695544556, 11.787794350572415, 11.773368820266938, 11.760317942267115, 11.745273550695458, 11.733182519471125, 11.719801757064728, 11.706070634885734, 11.694050629461753, 11.681692034441564, 11.6705039483522, 11.655680050256585, 11.643442510421329, 11.63321739485584, 11.621529876945479, 11.608254304497457, 11.594181173742456, 11.584507508652191, 11.575896151954083, 11.562964927911958, 11.549475384126058, 11.540628673109326, 11.532110421960759, 11.518604694689452, 11.506640012033767, 11.498064607388207, 11.485398317778992, 11.474272389124545, 11.465253663607276, 11.45364204718215, 11.442732394267543, 11.433438601249264, 11.423392461210225, 11.414960743258847, 11.404297295282744, 11.394545707926769], "test_ppls": [199.12246553329717, 75.29121407870534, 54.97963127495153, 49.311231498416646, 45.79892923369705, 43.074199325979265, 40.58101058679186, 38.166639135030906, 36.001400632657706, 34.14490644217076, 32.55174578882926, 31.169825717059936, 29.934762587910935, 28.86677165828561, 27.913252121760603, 27.054290382110334, 26.274040286836396, 25.567220282985854, 24.908960642923095, 24.313510202218733, 23.76734995050856, 23.255659217007896, 22.78832537080029, 22.360392943150668, 21.95624750682897, 21.57678227111577, 21.23290803979469, 20.900652495037196, 20.596324322675674, 20.309090273376977, 20.036387804255327, 19.78504723350061, 19.54508254287175, 19.321967784184437, 19.106934035506104, 18.901155373518336, 18.706399249139906, 18.525840938476748, 18.351422086450327, 18.181627493459867, 18.020298267926567, 17.864931903084628, 17.718663698299192, 17.5759479221783, 17.441457762533076, 17.306243019942052, 17.181970825071904, 17.055943533677276, 16.93946102676787, 16.819354378003126, 16.71026349765743, 16.603024142567296, 16.49852619202331, 16.399451459145915, 16.298095953898702, 16.206139284484625, 16.120523198818976, 16.030179916698735, 15.941733974163899, 15.85930311058009, 15.773480913954405, 15.694947005730825, 15.617690285786324, 15.539042860241706, 15.466826875483253, 15.397108548246205, 15.326319524968588, 15.257456444908057, 15.189938507186337, 15.124042642748591, 15.064921550221012, 14.99908524912274, 14.939690359050891, 14.874472266662469, 14.816136011598118, 14.760101139706608, 14.703959170736516, 14.652061486067401, 14.598634425897254, 14.543349332926116, 14.489859203189031, 14.439199137464668, 14.387988936108174, 14.342365546582197, 14.294736133665522, 14.249031344848943, 14.202937652022548, 14.157634385728095, 14.115500792023933, 14.065753851256314, 14.023806764889853, 13.98233813605564, 13.940958892767874, 13.899112236862111, 13.860226193727371, 13.82702899590279, 13.783365114728888, 13.743544584768141, 13.708208106791748, 13.67261042018981, 13.634046007164587, 13.595671403640944, 13.565847069721633, 13.525819704790784, 13.493368767404336, 13.465300114186782, 13.430643816377817, 13.396274736793362, 13.36283467165933, 13.335460409383282, 13.303710409415034, 13.267119590756073, 13.2413903850944, 13.21294805158358, 13.179409426429933, 13.153361092964062, 13.128700738353855, 13.09732746790071, 13.069615238161386, 13.03824949378754, 13.020626548329831, 12.990908335027548, 12.966960632268664, 12.941702451224602, 12.912958651287578, 12.88826042651513, 12.86515526359882, 12.83979844361964, 12.817140744500009, 12.794446767126031, 12.772334998944057, 12.749385984102714, 12.728156242654913, 12.70717089452883, 12.682231285159387, 12.662405412727564, 12.637333712809879, 12.617565994779028, 12.598252706629658, 12.580090679103455, 12.5596099657124, 12.541859476964568, 12.52339655808342, 12.502403026097609, 12.482516023478896, 12.462488318269322, 12.44497003870799, 12.430229261543616, 12.408415600724451, 12.391073774647472, 12.37604274986412, 12.361601708972234, 12.343053948474095, 12.325060002101601, 12.30913468777141, 12.290888357114827, 12.279740404242446, 12.259468068709413, 12.243116672980527, 12.23019238934879, 12.2121358678549, 12.196245966411569, 12.185041502384198, 12.168824190328198, 12.154042481726657, 12.140751981006167, 12.124882691031898, 12.113036213094935, 12.09418665571654, 12.085176259119981, 12.069572411039855, 12.056480634348981, 12.045754940710363, 12.031380889388371, 12.020594412654658, 12.00462458769495, 11.993816345884515, 11.98254072999076, 11.96705798771065, 11.955995661459266, 11.941492409330724, 11.932388093093154, 11.922614166575364, 11.906076188763802, 11.89249258408108, 11.888404652748761, 11.876132298989544, 11.864766474982492, 11.851761216369251, 11.841460440133538, 11.828444066203403, 11.819025794110365, 11.808029926992036, 11.799429645126345, 11.78863750947971, 11.77546863591818, 11.766030829495381, 11.755883043232853, 11.744674303616595, 11.735073720154677], "epoch_time": 1986.3370881080627, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/adamw_1e-06_0.0_SchedulerType.CONSTANT_256_42.json <==
{"best_ppl": 38.29720514084536, "best_test": 39.4439996311807, "train_losses": [7.025168418884277, 5.778067588806152, 4.943929195404053, 4.4473981857299805, 4.1854567527771, 4.0292158126831055, 3.9476544857025146, 3.89174485206604, 3.846930980682373, 3.8078572750091553, 3.771314859390259, 3.7359488010406494], "valid_ppls": [501.56915259455747, 188.44222585275202, 97.8135976299651, 70.45141643359312, 57.045950809876594, 51.36841527233904, 48.0554456086497, 45.5349649662224, 43.48709708504955, 41.66942143792245, 39.951222145065785, 38.29720514084536], "test_ppls": [513.3633931002922, 193.84222291398186, 101.4676964393962, 73.46129374056652, 59.27358801391394, 53.17188693882038, 49.62445691484528, 46.93681465110518, 44.794982190147785, 42.913532604894996, 41.14802622247611, 39.4439996311807], "epoch_time": 628.8063793182373, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11]}

==> supplementary material/code/WikiText-103/logs/adamw_1e-07_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 23.380541255514526, "best_test": 24.06646248026092, "train_losses": [7.878561496734619, 7.1928277015686035, 6.894846439361572, 6.640112400054932, 6.410433769226074, 6.1902337074279785, 5.977947235107422, 5.7740044593811035, 5.578909873962402, 5.393448352813721, 5.21949577331543, 5.058199882507324, 4.910367012023926, 4.777251243591309, 4.659731388092041, 4.558135986328125, 4.472714900970459, 4.401588439941406, 4.341955661773682, 4.290624141693115, 4.244869232177734, 4.202497959136963, 4.162535667419434, 4.125524997711182, 4.092503547668457, 4.0641188621521, 4.0400776863098145, 4.019698619842529, 4.002168655395508, 3.986995220184326, 3.9736082553863525, 3.961634397506714, 3.9507405757904053, 3.9407382011413574, 3.931370735168457, 3.922595500946045, 3.9142696857452393, 3.9064273834228516, 3.8989076614379883, 3.8916866779327393, 3.8847897052764893, 3.878037929534912, 3.8714711666107178, 3.8650474548339844, 3.8587918281555176, 3.852668523788452, 3.8466761112213135, 3.8408305644989014, 3.8350274562835693, 3.8292760848999023, 3.8236184120178223, 3.8179984092712402, 3.8124141693115234, 3.8069045543670654, 3.8014001846313477, 3.7959115505218506, 3.790431499481201, 3.7850730419158936, 3.779693126678467, 3.774369955062866, 3.7690768241882324, 3.763841390609741, 3.7585787773132324, 3.7533609867095947, 3.7481465339660645, 3.7429659366607666, 3.737799644470215, 3.7326548099517822, 3.7274954319000244, 3.7223446369171143, 3.7172274589538574, 3.712095022201538, 3.7069876194000244, 3.7019364833831787, 3.6968812942504883, 3.6918671131134033, 3.6868574619293213, 3.6818864345550537, 3.676943778991699, 3.672098398208618, 3.667222499847412, 3.6623728275299072, 3.657593011856079, 3.652834415435791, 3.648132562637329, 3.6434309482574463, 3.638765811920166, 3.6341159343719482, 3.6295266151428223, 3.6249661445617676, 3.620448112487793, 3.615959405899048, 3.6114895343780518, 3.6070775985717773, 3.6026649475097656, 3.5982861518859863, 3.5939016342163086, 3.5896449089050293, 3.585338830947876, 3.5811610221862793, 3.576935291290283, 3.5727949142456055, 3.5686490535736084, 3.564610481262207, 3.5605764389038086, 3.5566084384918213, 3.552616834640503, 3.548659563064575, 3.5448038578033447, 3.5409739017486572, 3.5371241569519043, 3.5333452224731445, 3.5295825004577637, 3.5258607864379883, 3.5221481323242188, 3.5185110569000244, 3.514859199523926, 3.511265516281128, 3.5077366828918457, 3.504119396209717, 3.5006632804870605, 3.4971883296966553, 3.4937121868133545, 3.4902451038360596, 3.4868359565734863, 3.483480215072632, 3.4800872802734375, 3.4767916202545166, 3.473482131958008, 3.4701530933380127, 3.4669032096862793, 3.463646173477173, 3.4604086875915527, 3.4572510719299316, 3.4540555477142334, 3.4509174823760986, 3.447751998901367, 3.4446802139282227, 3.441603899002075, 3.4384987354278564, 3.4355061054229736, 3.4324419498443604, 3.4294278621673584, 3.42647123336792, 3.423494577407837, 3.4205374717712402, 3.4176218509674072, 3.4146945476531982, 3.4118120670318604, 3.408888101577759, 3.4060375690460205, 3.403186082839966, 3.4003939628601074, 3.3975744247436523, 3.394778251647949, 3.392009735107422, 3.3893048763275146, 3.3865692615509033, 3.383802890777588, 3.3811092376708984, 3.3783843517303467, 3.375727415084839, 3.3730506896972656, 3.3703954219818115, 3.3677594661712646, 3.3651700019836426, 3.3625636100769043, 3.3600246906280518, 3.3574106693267822, 3.354818820953369, 3.352273464202881, 3.3497726917266846, 3.347297191619873, 3.3447935581207275, 3.342294692993164, 3.3398447036743164, 3.3373265266418457, 3.3349125385284424, 3.332479238510132, 3.330080509185791, 3.327711820602417, 3.3253097534179688, 3.3229591846466064, 3.3205478191375732, 3.3182239532470703, 3.3158633708953857, 3.3135275840759277, 3.3112576007843018, 3.3089311122894287, 3.306640386581421, 3.30439829826355, 3.302137851715088, 3.2998745441436768, 3.2976536750793457, 3.2953896522521973, 3.2932393550872803, 3.291018009185791, 3.288832426071167, 3.2866766452789307, 3.2845025062561035], "valid_ppls": [1455.6285965351415, 1078.4783677709966, 810.4965582602567, 640.4649793219855, 512.4003116730887, 413.0661422503354, 335.70816231963346, 275.22186461033266, 227.78103185429805, 190.60080183682956, 161.57555376371428, 138.82454224396028, 120.99816903174276, 107.07715529134099, 96.20887841143839, 87.82775436780385, 81.4380606356091, 76.46987683034209, 72.46643529369311, 69.06969069438622, 66.0684595997432, 63.31258747621097, 60.8142035000201, 58.616113660498414, 56.823495533308936, 55.3812043702496, 54.20472323685286, 53.221414323032015, 52.38473871656231, 51.66996530558608, 51.03733095341064, 50.467400387040826, 49.94063638163781, 49.45086344516928, 48.98875753203505, 48.55206782591194, 48.13656301307372, 47.73652876618353, 47.35624395131872, 46.991848731574485, 46.637250892087835, 46.29313143009474, 45.95775244816315, 45.633364812453074, 45.322136000019015, 45.015433850610016, 44.72137239996751, 44.42992042789636, 44.14379878594394, 43.867122564894224, 43.59179589698528, 43.312155904912395, 43.045884832853375, 42.7737646899961, 42.50423628774134, 42.23446279823072, 41.96565114432918, 41.70694205528115, 41.438593075097344, 41.17057682265503, 40.91006783882809, 40.65276768170036, 40.389294726568046, 40.130992812231234, 39.87733756723945, 39.62213028899649, 39.365008466235885, 39.119384396201795, 38.86658143525385, 38.618791155936904, 38.37605731775407, 38.137695074251255, 37.902882711346045, 37.667666015639256, 37.44013022107046, 37.21212344761921, 36.986819123421526, 36.76418492683123, 36.54409317421344, 36.34171729317925, 36.12566192568795, 35.92353050576961, 35.71439733003283, 35.51421140429948, 35.32252406235357, 35.119652758231695, 34.92653917175159, 34.73609408378515, 34.550221112165104, 34.36349929632679, 34.19110403017955, 34.00545549512615, 33.828201964237344, 33.656333580319455, 33.47983021467611, 33.310279755696975, 33.1469772528806, 32.98000095890051, 32.806848928840346, 32.65773062189488, 32.48748661939354, 32.34115385208052, 32.18538784997968, 32.03362544201275, 31.882867487430207, 31.73934133418552, 31.591361734746126, 31.449537745846712, 31.308350451370167, 31.170182429447856, 31.026062160799437, 30.89294761997102, 30.76450409155051, 30.631927478969637, 30.49802432508872, 30.371939642004275, 30.243109675576793, 30.125863753667932, 29.99400115849803, 29.878013036811264, 29.756229685877866, 29.638532228210952, 29.520096763357337, 29.40611652440062, 29.291780222144826, 29.181339133301023, 29.07104413586704, 28.962008421588987, 28.852411715227696, 28.746087549402546, 28.638564239069787, 28.5360555320276, 28.42769792162236, 28.327875535436558, 28.225597326539116, 28.12534463020458, 28.032177382812005, 27.9290290185689, 27.830625913469287, 27.73341585846848, 27.640162984000398, 27.54923348075704, 27.4483987967856, 27.359013342050922, 27.26673984608359, 27.179183618114408, 27.08734226227083, 27.000606719731582, 26.910010371240272, 26.822742688207597, 26.741234095139156, 26.654335806801438, 26.572179580890268, 26.48500343730756, 26.406164293614548, 26.318748429832155, 26.24148653006653, 26.161083089556364, 26.08428403564944, 26.003773274716973, 25.92450611845408, 25.848543308523563, 25.77118092763524, 25.694668812721297, 25.619788710005157, 25.543780874722938, 25.471629877844535, 25.400354876605135, 25.324768608387433, 25.25846286437113, 25.184697847413265, 25.114237718007832, 25.04797557270678, 24.976695035685573, 24.908432098979468, 24.839491073642716, 24.77206970353149, 24.70643349063759, 24.640512952580835, 24.576139363866876, 24.508392682752266, 24.44640414139349, 24.38259579647648, 24.319719359754508, 24.255981439012103, 24.19571004001513, 24.130876032588652, 24.071018797592767, 24.010308230924803, 23.953628233379742, 23.892233949860884, 23.83412219154246, 23.77654858589142, 23.71595873146523, 23.66078590551683, 23.603940527230208, 23.545906831039368, 23.490468738102926, 23.43442365013511, 23.380541255514526], "test_ppls": [1480.662361502455, 1097.1551522307007, 824.8624429856155, 651.732865063842, 521.403930418451, 420.40930448275344, 341.8379374544673, 280.4627041069032, 232.37187211447687, 194.70114210822982, 165.26387988799695, 142.18486085356162, 124.10972315703712, 110.00682946946186, 99.01252081362213, 90.53451016459003, 84.05347706427139, 78.99610866925121, 74.89961557010017, 71.40904278355767, 68.3141419980305, 65.43070538801558, 62.81158806456698, 60.51172123685478, 58.64009995950836, 57.13199999328302, 55.899624509938405, 54.855558506780014, 53.963413218849446, 53.19681608872503, 52.51353859770629, 51.89430089711705, 51.32392827841603, 50.79556258170299, 50.29479114412869, 49.82533350333134, 49.37849045879206, 48.948093570530595, 48.54212530486342, 48.151749017206924, 47.77608369552613, 47.41353325148101, 47.060028024536024, 46.722368013731554, 46.39898810131669, 46.0766269916735, 45.773723472531586, 45.47221493128105, 45.1768067380399, 44.89185787462092, 44.60994004211301, 44.32303952845936, 44.05044880083476, 43.775662258269335, 43.49845167157302, 43.2231408011071, 42.948732761351486, 42.68572378522079, 42.41016713726752, 42.13856939820527, 41.87033813348613, 41.609458646862585, 41.33946992553445, 41.07862679826246, 40.820247040248915, 40.55811569090422, 40.29758117523849, 40.04809550850399, 39.78840866058115, 39.53619295986999, 39.28951012501046, 39.04554869597605, 38.806293960842524, 38.56533297914299, 38.33505259038245, 38.10248608119794, 37.87160135651097, 37.645786476321234, 37.42212103288141, 37.21533527251793, 36.996017800784244, 36.790762046011494, 36.57810630270634, 36.3760277310311, 36.18071524821397, 35.97393564201412, 35.779144220896505, 35.58562814549977, 35.39790141754443, 35.209099905791106, 35.03136827312424, 34.84575128008962, 34.66667981638088, 34.49233591955252, 34.31488429683442, 34.1423584730788, 33.9778119441991, 33.8100680300289, 33.633736729812405, 33.483717778362006, 33.31056566134843, 33.16240721648696, 33.00473950897322, 32.851306634648765, 32.69797896262454, 32.55221144861861, 32.40180930273079, 32.25916949030361, 32.11547304157893, 31.974436790305923, 31.829952020233726, 31.69414410023668, 31.562151213433772, 31.42856490688488, 31.291850807832287, 31.162989518517005, 31.03369699975372, 30.913474587727723, 30.78070365834079, 30.66059872636696, 30.538792618765, 30.41730361564009, 30.295590053030033, 30.18029926219759, 30.063977776845004, 29.95206054347304, 29.839073034547166, 29.727000777311016, 29.616634553571544, 29.50781776434283, 29.39975125763198, 29.29365889893103, 29.184518826172724, 29.083730774269657, 28.977963551674353, 28.876394821746313, 28.781316068299088, 28.676265748814643, 28.576020187636143, 28.477353940106187, 28.382810858853365, 28.290497164381577, 28.18788347065507, 28.096572196462798, 28.003707233809177, 27.914669680828972, 27.82085377621596, 27.734255615705518, 27.64101968796687, 27.552478386900127, 27.46989839227932, 27.382107616521587, 27.298638891413276, 27.2102082185859, 27.1303034562694, 27.042669536283057, 26.963481763421175, 26.882628647267634, 26.804209872121387, 26.723095272161462, 26.642886756663195, 26.564020965567437, 26.4871694051624, 26.40992940267399, 26.333379237045047, 26.25687567078622, 26.183403385936245, 26.111668121825474, 26.03500171713113, 25.966991203461653, 25.892478036008715, 25.821952304405944, 25.75502640940572, 25.681311291415938, 25.613052214127215, 25.54404884105388, 25.47602097008199, 25.408604374244263, 25.343124421435473, 25.276270427369347, 25.207158682284447, 25.145884676764815, 25.0807708256242, 25.01731072237445, 24.951506573990113, 24.891026111534664, 24.825341056669735, 24.766058001261467, 24.7035944458951, 24.646370780584075, 24.585662746939583, 24.526665509997883, 24.467255662511565, 24.406104334563828, 24.350620576699022, 24.292390071757456, 24.233385923367564, 24.17717075386208, 24.120539658225937, 24.06646248026092], "epoch_time": 1749.5982794761658, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/adamw_1e-07_0.0_SchedulerType.CONSTANT_256_42.json <==
{"best_ppl": 403.0765258337752, "best_test": 412.62005995583206, "train_losses": [8.258021354675293, 7.492391586303711, 7.263706207275391, 7.107541084289551, 6.95341682434082, 6.812495231628418, 6.685981750488281, 6.566555500030518, 6.450725078582764, 6.337282657623291, 6.225841045379639, 6.116307735443115], "valid_ppls": [1950.7686550218255, 1442.7059767901137, 1234.1795277874953, 1061.9900146397756, 909.1963115447937, 796.8412539224104, 705.9029800971783, 628.3699357199723, 560.7967709273219, 501.41300098013164, 449.1344185195942, 403.0765258337752], "test_ppls": [1991.6311421673001, 1474.6106293822493, 1261.6333474401354, 1085.7357237230901, 929.8323765947634, 815.0262875894242, 722.055367253593, 642.778870426981, 573.7038066899185, 513.033031942408, 459.6347392282159, 412.62005995583206], "epoch_time": 631.4125280380249, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11]}

==> supplementary material/code/WikiText-103/logs/adamw_1e-08_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 189.13052074568625, "best_test": 193.2084439594171, "train_losses": [8.984292030334473, 8.51451301574707, 8.155292510986328, 7.903439044952393, 7.728367805480957, 7.604784965515137, 7.5159101486206055, 7.450203895568848, 7.399284839630127, 7.357508659362793, 7.321422100067139, 7.288938522338867, 7.258729934692383, 7.229923248291016, 7.201757431030273, 7.173679351806641, 7.14525842666626, 7.116122245788574, 7.086266040802002, 7.055971622467041, 7.025950908660889, 6.996679306030273, 6.968127727508545, 6.940310955047607, 6.9131999015808105, 6.886703968048096, 6.860803604125977, 6.83543062210083, 6.810540676116943, 6.786068439483643, 6.761970520019531, 6.738170623779297, 6.714646339416504, 6.691331386566162, 6.668207168579102, 6.645251274108887, 6.622437953948975, 6.599776268005371, 6.577232837677002, 6.554780006408691, 6.53244161605835, 6.510183334350586, 6.488001823425293, 6.465898036956787, 6.443871021270752, 6.421922206878662, 6.400063991546631, 6.3782572746276855, 6.356536388397217, 6.334871768951416, 6.313321113586426, 6.291787147521973, 6.27036714553833, 6.24898624420166, 6.227684020996094, 6.2064666748046875, 6.185324668884277, 6.164251804351807, 6.143266677856445, 6.122363090515137, 6.101554870605469, 6.080806255340576, 6.060133934020996, 6.039525508880615, 6.01902437210083, 5.998594760894775, 5.978249549865723, 5.957986354827881, 5.937806606292725, 5.917688846588135, 5.897640705108643, 5.877684116363525, 5.857809066772461, 5.838001728057861, 5.818305015563965, 5.798666000366211, 5.779114723205566, 5.759667873382568, 5.740300178527832, 5.7210164070129395, 5.701803207397461, 5.68267297744751, 5.66364049911499, 5.644716739654541, 5.625833034515381, 5.607058525085449, 5.588360786437988, 5.569780349731445, 5.551273822784424, 5.532867431640625, 5.51455545425415, 5.496363162994385, 5.478275299072266, 5.460299015045166, 5.442452907562256, 5.424745559692383, 5.407106876373291, 5.3896074295043945, 5.372230529785156, 5.354955196380615, 5.337780475616455, 5.320749759674072, 5.303790092468262], "valid_ppls": [5694.5967386759885, 3640.498244439335, 2700.9313277273905, 2211.4677715636603, 1926.6482628892645, 1749.1864457998886, 1633.1210141564113, 1552.472770851432, 1491.7033458300803, 1442.053273390049, 1398.9034600847792, 1359.7490854258929, 1323.0942550466652, 1287.865311259942, 1253.2301224104133, 1218.6399057757724, 1183.7579900148646, 1148.3851998606513, 1112.7087014231815, 1077.6620342875706, 1044.6249020982202, 1014.0859218435455, 985.5387801581581, 958.6387202525029, 933.1819134006563, 909.0211788257924, 886.0228029389851, 864.0635080169363, 843.0423168732183, 822.8691239767159, 803.4621154341626, 784.7466505840664, 766.6568424805541, 749.1447684586291, 732.1688536931152, 715.6881817014233, 699.6865694257363, 684.1366723427094, 669.0028540505361, 654.2649564375386, 639.904514882304, 625.9070213148374, 612.2635917153659, 598.9581142023743, 585.9836975440405, 573.3376223548503, 560.9989683764646, 548.971135763846, 537.2362749198937, 525.7843499629804, 514.6130997392834, 503.7157107727579, 493.0812940031378, 482.7091374246301, 472.5878374386918, 462.71604451821577, 453.08632412205816, 443.69022561446127, 434.5283493566095, 425.58731590780036, 416.86364987213796, 408.35170696854294, 400.0459968505587, 391.93781475435156, 384.0219860216341, 376.30281287900254, 368.7676387533743, 361.4140251300795, 354.2317104023003, 347.22060497395904, 340.3737469348364, 333.68863265651413, 327.1639888753077, 320.7944548668322, 314.5738279895822, 308.50074622911734, 302.5723213559637, 296.7852756410356, 291.1318186772128, 285.6132912127746, 280.22342052084156, 274.9600421475378, 269.8164952438477, 264.7939127335646, 259.889484534814, 255.09815378705517, 250.41963389219933, 245.85282526896395, 241.39197436958958, 237.03681474433418, 232.786536103453, 228.63885086289991, 224.5926957918143, 220.64676031152408, 216.7968217072311, 213.03894531380186, 209.37296112297892, 205.79645701361272, 202.30390782029463, 198.89244214233818, 195.5594843920354, 192.30731956260217, 189.13052074568625], "test_ppls": [5739.298328270929, 3685.305158040253, 2739.8853311791804, 2245.9795064773543, 1958.1236157960732, 1778.527425431614, 1660.9165926126047, 1579.0960009367197, 1517.3756093933348, 1466.9172225720858, 1423.0376678223486, 1383.2031758420726, 1345.9032566713065, 1310.0582507247332, 1274.8189217556624, 1239.6422935924893, 1204.187348477164, 1168.2531136488421, 1132.0408921260832, 1096.4820462789442, 1062.9602064500568, 1031.9422829674172, 1002.9302535536146, 975.5773610405004, 949.6807083273785, 925.0963373299852, 901.6903975367685, 879.3348283528187, 857.9331119129591, 837.3916175249805, 817.62806668467, 798.5643489987606, 780.1403941809563, 762.3043331908395, 745.0128100754408, 728.22636053104, 711.9294781382138, 696.0942164835922, 680.6861474532009, 665.6797611727898, 651.0613255686869, 636.8118889562293, 622.9248159463956, 609.3847470181854, 596.1804924178479, 583.3143608769138, 570.7612721919471, 558.5254671560826, 546.5879357855439, 534.9384529515283, 523.5764519633483, 512.4929216828507, 501.679181393563, 491.1317854386455, 480.84053105319884, 470.8048800832033, 461.0151739713891, 451.465195445479, 442.1539459256889, 433.06880809113443, 424.2035186746913, 415.55676226688934, 407.11964605163166, 398.8835004552191, 390.84360592251625, 383.005209767319, 375.35354415492657, 367.8877212275427, 360.5970449883644, 353.4803484090285, 346.5316998779144, 339.74767213022466, 333.1275875139371, 326.6659357525167, 320.3558934124583, 314.1960537721238, 308.1837516430527, 302.3156159612699, 296.5836806373917, 290.98956041417546, 285.5265507007607, 280.19215496533394, 274.9789228035231, 269.88971188002137, 264.92045906650714, 260.0661376179142, 255.3266965452495, 250.700642318414, 246.18211515151978, 241.77073534259276, 237.46557803358814, 233.26410877595688, 229.1646206575475, 225.16616616741257, 221.2643792092476, 217.4553996888319, 213.73899700526275, 210.11225696842038, 206.5704975266823, 203.1105205361369, 199.73011486364808, 196.43107068911877, 193.2084439594171], "epoch_time": 2552.6030654907227, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102]}

==> supplementary material/code/WikiText-103/logs/adamw_5e-05_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 8.972413822604313, "best_test": 9.049557610671132, "train_losses": [3.465231418609619, 2.8220975399017334, 2.6657216548919678, 2.5830111503601074, 2.5401291847229004, 2.513211488723755, 2.4944205284118652, 2.480579376220703, 2.469906806945801, 2.4615073204040527, 2.454409599304199, 2.4485251903533936, 2.4435198307037354, 2.4391770362854004, 2.4352834224700928, 2.4318807125091553, 2.4288291931152344, 2.426121950149536, 2.4236342906951904, 2.4212899208068848, 2.4191782474517822, 2.4171571731567383, 2.41538143157959, 2.413675308227539, 2.4120943546295166, 2.410600185394287, 2.4092440605163574, 2.4078452587127686, 2.4066309928894043, 2.4053876399993896, 2.4042253494262695, 2.4031057357788086, 2.4021246433258057, 2.4011144638061523, 2.4001355171203613, 2.3992199897766113, 2.398383378982544, 2.3975625038146973, 2.396700620651245, 2.3959503173828125, 2.3952481746673584, 2.3943779468536377, 2.3937432765960693, 2.393019676208496, 2.3924293518066406, 2.39172625541687, 2.3911585807800293, 2.3904855251312256, 2.3899753093719482, 2.3893861770629883, 2.3887789249420166, 2.3882651329040527, 2.387711763381958, 2.387204885482788, 2.38667368888855, 2.3861136436462402, 2.385720729827881, 2.3851699829101562, 2.384723424911499, 2.3842074871063232, 2.383864641189575, 2.3832859992980957, 2.382874011993408, 2.3825271129608154, 2.382032871246338, 2.3815693855285645, 2.3812339305877686, 2.38080096244812, 2.3804514408111572, 2.380042791366577, 2.379694700241089, 2.3793227672576904, 2.378941535949707, 2.3787002563476562, 2.378192663192749, 2.3779702186584473, 2.377580404281616, 2.3772151470184326, 2.376870632171631, 2.3766164779663086, 2.3762595653533936, 2.3759775161743164, 2.37567138671875, 2.375295639038086, 2.375037431716919, 2.3747622966766357, 2.3744585514068604, 2.3742122650146484, 2.3739123344421387, 2.3735945224761963, 2.373326063156128, 2.3730554580688477, 2.372800827026367, 2.3725473880767822, 2.3723397254943848, 2.372006416320801, 2.371805429458618, 2.3715617656707764, 2.3712825775146484, 2.3709659576416016, 2.3709163665771484, 2.370572805404663, 2.370368480682373, 2.37016224861145, 2.369870185852051, 2.3696553707122803, 2.3694775104522705, 2.3692667484283447, 2.369041681289673, 2.3688321113586426, 2.3686561584472656, 2.3684072494506836, 2.3682267665863037, 2.368018865585327, 2.367737293243408, 2.367562770843506, 2.367380380630493, 2.3672244548797607, 2.367035150527954, 2.366809606552124, 2.3666458129882812, 2.3664608001708984, 2.366274833679199, 2.3660449981689453, 2.3659093379974365, 2.3657593727111816, 2.365527391433716, 2.3653595447540283, 2.365159034729004, 2.365084171295166, 2.3648428916931152, 2.3646271228790283, 2.3645384311676025, 2.364377975463867, 2.364206075668335, 2.3640615940093994, 2.363880157470703, 2.3637163639068604, 2.3635358810424805, 2.363436460494995, 2.363234758377075, 2.3631033897399902, 2.3629305362701416, 2.3628108501434326, 2.362614393234253, 2.3625388145446777, 2.362370491027832, 2.3622522354125977, 2.362027883529663, 2.361917734146118, 2.3617327213287354, 2.36171293258667, 2.361510753631592, 2.361344575881958, 2.3612725734710693, 2.361090660095215, 2.360964775085449, 2.36081600189209, 2.3607184886932373, 2.360609292984009, 2.3604366779327393, 2.3602705001831055, 2.360171318054199, 2.360025405883789, 2.359889507293701, 2.359757661819458, 2.359646797180176, 2.3594884872436523, 2.3593411445617676, 2.359239101409912, 2.3591222763061523, 2.358961582183838, 2.358942747116089, 2.3587656021118164, 2.3585922718048096, 2.35852313041687, 2.3584442138671875, 2.3583521842956543, 2.358208656311035, 2.358046293258667, 2.357926607131958, 2.3578298091888428, 2.357708215713501, 2.3576228618621826, 2.3575210571289062, 2.3574461936950684, 2.3572914600372314, 2.357213258743286, 2.3570950031280518, 2.3569271564483643, 2.3568742275238037, 2.356764078140259, 2.3566408157348633, 2.3565516471862793, 2.3563950061798096, 2.356374740600586, 2.356210231781006, 2.3561599254608154, 2.3561134338378906, 2.355889081954956], "valid_ppls": [16.876630935906874, 13.146604736591717, 11.606997871430423, 10.98155566536631, 10.60380321259184, 10.363670060078817, 10.19352816263943, 10.050117095553695, 9.958822230164792, 9.888092853535785, 9.808762129759435, 9.752784588882145, 9.71737740406877, 9.670575207831131, 9.629566591177417, 9.60141914713365, 9.560291219193052, 9.554264236229477, 9.522147357435568, 9.499677934719413, 9.491745040223227, 9.464343429767249, 9.437792692928177, 9.438695044257127, 9.410452604093186, 9.40816662614532, 9.403484237101598, 9.383178293275344, 9.360286926114215, 9.359108680466399, 9.350700137059295, 9.353812870413552, 9.33283091204586, 9.31989413672709, 9.319089794435866, 9.307450162479666, 9.29983078075774, 9.294980697574458, 9.293185833057839, 9.281883940726471, 9.27119921987172, 9.264073335452528, 9.269901790515702, 9.262335230215234, 9.259056466160244, 9.247897503691691, 9.241135434165475, 9.227934135180188, 9.224150720159912, 9.221012982843984, 9.221320772494604, 9.225263586994087, 9.216217188913994, 9.211114233834818, 9.197949242340737, 9.199012890400635, 9.188544054274441, 9.189015071064246, 9.192615313003651, 9.177669190348869, 9.17241262747192, 9.180229655864816, 9.171039373669238, 9.16656897663394, 9.161486958614642, 9.163302265730628, 9.1602114344938, 9.150428133291335, 9.151896489476854, 9.143185800749277, 9.152269616031774, 9.147481222990292, 9.143817995160877, 9.152540196850024, 9.12616134981074, 9.1389185421465, 9.125073491442603, 9.13316808782672, 9.126100426314288, 9.12162583742276, 9.123263582528542, 9.112578954541004, 9.11194240259395, 9.119303484010844, 9.113667496222886, 9.108814602388069, 9.111116906572114, 9.101227635165657, 9.097710904022083, 9.09445572249316, 9.096990803504363, 9.101763616682245, 9.09802542363812, 9.09547053752336, 9.081310233655337, 9.09049078973628, 9.09063166805122, 9.096251241525316, 9.08123661874891, 9.079474369434365, 9.076710448670203, 9.07483440566847, 9.070036789261493, 9.077764405327132, 9.078491641839863, 9.07466780929509, 9.06622516409639, 9.080719166099865, 9.072145437989855, 9.060395159887372, 9.063473920176406, 9.054983399399925, 9.071042391360239, 9.060894172099486, 9.054370299294584, 9.053994688048077, 9.052902481813522, 9.064919677957844, 9.055512339535735, 9.059319460811853, 9.052367219361804, 9.05173918966213, 9.050220012791712, 9.05571096993358, 9.055285647122822, 9.04368873211916, 9.043859072213309, 9.043902196796717, 9.04683083707236, 9.047810137451448, 9.035227516621873, 9.042724969488104, 9.038006818278147, 9.029688699805936, 9.044081166015337, 9.030879301880853, 9.033741264262638, 9.032737643737939, 9.030310893605007, 9.030803942665885, 9.030397013771342, 9.033388046040198, 9.034829004680928, 9.026455704700462, 9.033133909765068, 9.026795738914453, 9.029955656600203, 9.02286030405095, 9.016092961571276, 9.025483019328185, 9.02179766516897, 9.025829472674301, 9.01378458235313, 9.022746290242045, 9.02579719385045, 9.014818336462804, 9.010479943665711, 9.023041008133221, 9.018773916365102, 9.01230400595602, 9.013569679543737, 9.012796071852625, 9.008600407126423, 9.01828582435268, 9.01191295091022, 9.017647259274469, 9.005398580052486, 9.001541149809043, 9.002489791308157, 8.998466264157775, 9.00892688133377, 8.9966256978982, 8.997215581982687, 8.999279408079286, 9.00256706062944, 8.994834832298913, 8.998835280789056, 9.0014724737622, 8.996595668470299, 8.996460537285133, 8.987413512786045, 8.985665185510344, 8.995006396794272, 8.98510604968103, 8.991202722275023, 8.984495538801186, 8.994821965093678, 8.992379674007834, 8.994401646510758, 8.991747230885595, 8.981345105342303, 8.980225265043229, 8.981640612299932, 8.979829179057138, 8.981092433191048, 8.980497182833489, 8.984780438716024, 8.975640301339206, 8.972413822604313, 8.982694237971343], "test_ppls": [17.354904736992314, 13.516293756984636, 11.767795457990012, 11.099167735508747, 10.71992764789991, 10.478009089090119, 10.304390597285321, 10.15580655347703, 10.066323225853433, 9.985929227101023, 9.905138144647752, 9.854823257677383, 9.804878498928373, 9.76236232256378, 9.719184678694175, 9.689208913056522, 9.646076536809243, 9.64678030246264, 9.612910717777867, 9.588384388121504, 9.58391620377214, 9.562997191768277, 9.534962492015307, 9.528372165193081, 9.513996085726518, 9.50967366251683, 9.49690157345528, 9.486874033499763, 9.457452407594376, 9.44569175592721, 9.439230645195076, 9.439948578154793, 9.423472393987515, 9.413187982562846, 9.406096489504574, 9.398461334729225, 9.39383080877373, 9.37831380987, 9.380858682412056, 9.3642132504016, 9.362574663607008, 9.35664778596954, 9.361692981483545, 9.347392321397999, 9.341953911012668, 9.33286206378184, 9.323121091406687, 9.313465782765665, 9.317838980130999, 9.308344490267935, 9.308506499283281, 9.312861825457412, 9.306722336292475, 9.295512575853238, 9.286472568811217, 9.286928677936361, 9.287249739055225, 9.282488102175655, 9.27774439051362, 9.270880923970845, 9.265031972653901, 9.279545122365207, 9.25702355323484, 9.253508395888055, 9.253976123873123, 9.254834422091042, 9.262745985504498, 9.240703605612854, 9.246964890463596, 9.239538209887193, 9.246896546621025, 9.24186033460245, 9.241922030882241, 9.243222155414456, 9.216995072102305, 9.238143893601428, 9.226952937867498, 9.225472539412882, 9.221888011763006, 9.226477776668707, 9.212906426390642, 9.21104615496261, 9.21363130916614, 9.223845035186939, 9.210075536740826, 9.212726312850402, 9.205643176167603, 9.196289319913342, 9.195905628827102, 9.18312800149456, 9.180781234236688, 9.183478316709024, 9.19100456178326, 9.181735630644992, 9.173029346555078, 9.190616708761112, 9.186318552699282, 9.184671678197978, 9.173189000449895, 9.171325815691516, 9.177196567119516, 9.17537413229572, 9.167646481770738, 9.168466169881064, 9.179640904408195, 9.168247579219203, 9.161958772803255, 9.168923041193244, 9.166048847067644, 9.158818171050592, 9.157431669425234, 9.150641935732297, 9.1606897352268, 9.156964454749126, 9.148325281636525, 9.147697137556523, 9.147455051874024, 9.152540196850024, 9.15015979648084, 9.153472016194572, 9.137968596364649, 9.137286700762262, 9.143767854008194, 9.149943823788075, 9.142329138074647, 9.13331398262818, 9.13612781283852, 9.137946809775734, 9.134921157203319, 9.130672994272476, 9.113880439740768, 9.135067080008614, 9.13015490151644, 9.118046876419733, 9.129915456814851, 9.121138703054806, 9.122045576738547, 9.123146124885489, 9.12038195662132, 9.119788346037671, 9.112001059104479, 9.123833491079726, 9.127184054928353, 9.110956160783665, 9.12046676128736, 9.106332675325847, 9.110615128434546, 9.106517222302084, 9.100531123353608, 9.107183793705756, 9.100429146347095, 9.11089968320694, 9.100730741227215, 9.100730741227215, 9.099676287638951, 9.106339188684867, 9.103545385319297, 9.106693088194865, 9.104033750648158, 9.104124915077817, 9.096058227911767, 9.092977070833943, 9.091375108240676, 9.102636010367165, 9.089961973695166, 9.100526783883245, 9.082791319126796, 9.085795372899748, 9.079325005301863, 9.085388132211138, 9.08941585171514, 9.08384165035939, 9.084350617423034, 9.079478698866154, 9.089797266785242, 9.076318762911757, 9.089253321747357, 9.085039392726452, 9.080000410509392, 9.078125851907132, 9.069150221827586, 9.063586287702794, 9.08169780432717, 9.057015129878279, 9.07534070432668, 9.071535501511358, 9.081364362643711, 9.075050769160173, 9.076714776784051, 9.07824922319582, 9.066240295004665, 9.062471317768257, 9.065099063090093, 9.07030926397989, 9.060578775903819, 9.062456193150133, 9.064496083782428, 9.056786240538694, 9.049557610671132, 9.067128739746309], "epoch_time": 1372.4674842357635, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/adamw_5e-05_0.0_SchedulerType.CONSTANT_256_42.json <==
{"best_ppl": 10.033444259113665, "best_test": 10.210639856064567, "train_losses": [3.7741305828094482, 2.9982595443725586, 2.800081729888916, 2.6882193088531494, 2.618159294128418, 2.5751349925994873, 2.5460195541381836, 2.5247724056243896, 2.508526563644409, 2.495609998703003, 2.4851574897766113, 2.4764885902404785], "valid_ppls": [21.162804585937085, 15.390766441518867, 13.213836441316918, 12.000220584515215, 11.373131318463589, 10.96408780532222, 10.698179180066276, 10.488519085932435, 10.33303683402406, 10.227870499216483, 10.11742365878007, 10.033444259113665], "test_ppls": [21.88778412130602, 15.904559896183018, 13.644019273585934, 12.259260545633882, 11.586896851997468, 11.16794156549332, 10.8958289477847, 10.683800664569699, 10.528498083457132, 10.412341954292433, 10.294200093164568, 10.210639856064567], "epoch_time": 627.5803189277649, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11]}

==> supplementary material/code/WikiText-103/logs/adamw_5e-06_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 9.610747410922082, "best_test": 9.766617972060512, "train_losses": [4.694464206695557, 3.7752649784088135, 3.5433599948883057, 3.378960132598877, 3.261657953262329, 3.1728403568267822, 3.1022801399230957, 3.0456631183624268, 2.99993634223938, 2.961693048477173, 2.9290003776550293, 2.9003636837005615, 2.8750836849212646, 2.8524906635284424, 2.832123041152954, 2.813875675201416, 2.7973318099975586, 2.782189130783081, 2.768296480178833, 2.7554242610931396, 2.743525981903076, 2.7325527667999268, 2.722264289855957, 2.7126882076263428, 2.703690528869629, 2.6952788829803467, 2.6873600482940674, 2.679755449295044, 2.67254638671875, 2.6657917499542236, 2.6592767238616943, 2.6530816555023193, 2.6471707820892334, 2.6413753032684326, 2.6355934143066406, 2.630110025405884, 2.6247525215148926, 2.619633197784424, 2.614593744277954, 2.6097571849823, 2.605245351791382, 2.6007299423217773, 2.59645414352417, 2.592339277267456, 2.588430643081665, 2.5848183631896973, 2.581254482269287, 2.577910900115967, 2.5747451782226562, 2.5716733932495117, 2.568795680999756, 2.5660440921783447, 2.5633904933929443, 2.5607752799987793, 2.5582845211029053, 2.5559093952178955, 2.5536015033721924, 2.551352024078369, 2.549271821975708, 2.5471742153167725, 2.5451226234436035, 2.5431315898895264, 2.5413055419921875, 2.539412498474121, 2.5375778675079346, 2.535848617553711, 2.5341317653656006, 2.5324583053588867, 2.5308139324188232, 2.5292751789093018, 2.5277276039123535, 2.526273250579834, 2.5248050689697266, 2.523327589035034, 2.5219390392303467, 2.52058482170105, 2.519308567047119, 2.5180160999298096, 2.5167078971862793, 2.515522003173828, 2.5142767429351807, 2.5130996704101562, 2.5119388103485107, 2.510779619216919, 2.509737491607666, 2.50858211517334, 2.507511615753174, 2.5065383911132812, 2.505495071411133, 2.50445294380188, 2.503570795059204, 2.5025761127471924, 2.501600980758667, 2.50067138671875, 2.4998111724853516, 2.4988505840301514, 2.4980013370513916, 2.497168779373169, 2.496293306350708, 2.495479106903076, 2.494675397872925, 2.493814468383789, 2.4930732250213623, 2.492304801940918, 2.4915549755096436, 2.490729331970215, 2.489959239959717, 2.489203929901123, 2.4885647296905518, 2.487779140472412, 2.4870970249176025, 2.486320734024048, 2.4855775833129883, 2.4849328994750977, 2.4842236042022705, 2.4834330081939697, 2.4827630519866943, 2.4821248054504395, 2.4813168048858643, 2.480696201324463, 2.479982852935791, 2.479280948638916, 2.47861909866333, 2.477907180786133, 2.477243661880493, 2.476621389389038, 2.4759271144866943, 2.4752440452575684, 2.4746341705322266, 2.473971128463745, 2.473371744155884, 2.472801685333252, 2.4721250534057617, 2.4715466499328613, 2.4708292484283447, 2.470292568206787, 2.4696733951568604, 2.4690096378326416, 2.4684605598449707, 2.4678115844726562, 2.467236280441284, 2.466644048690796, 2.46602201461792, 2.465412139892578, 2.4648325443267822, 2.46425199508667, 2.4637210369110107, 2.463127613067627, 2.462582588195801, 2.4620323181152344, 2.4614596366882324, 2.460891008377075, 2.4603025913238525, 2.4597837924957275, 2.4591915607452393, 2.4586539268493652, 2.4581212997436523, 2.457503080368042, 2.4569900035858154, 2.4564297199249268, 2.455920696258545, 2.4554078578948975, 2.454817295074463, 2.454294204711914, 2.4537453651428223, 2.4532487392425537, 2.452667474746704, 2.4522171020507812, 2.4515881538391113, 2.451122522354126, 2.4506404399871826, 2.4500389099121094, 2.4495489597320557, 2.449056386947632, 2.4485113620758057, 2.4480948448181152, 2.44758677482605, 2.4471235275268555, 2.4466474056243896, 2.446201801300049, 2.4456329345703125, 2.445246458053589, 2.444808006286621, 2.4443674087524414, 2.443913698196411, 2.4435665607452393, 2.443098306655884, 2.4426109790802, 2.4422338008880615, 2.4418413639068604, 2.441373586654663, 2.441002130508423, 2.4406044483184814, 2.440286159515381, 2.4398882389068604, 2.4395196437835693, 2.4390783309936523, 2.438809633255005, 2.438385486602783, 2.4380764961242676], "valid_ppls": [48.354260899875875, 35.62345416394359, 28.181701274782064, 24.198358021327163, 21.69999418654582, 19.989765603280766, 18.70932520720033, 17.76034045159187, 17.002152090124884, 16.387807901415105, 15.864722427843974, 15.414294539067873, 15.038756796360042, 14.695596956287183, 14.40057701427038, 14.144958524077094, 13.905197717583254, 13.694579573812558, 13.490290382802897, 13.322285040640761, 13.158960054381634, 13.001158158538647, 12.872970028945543, 12.74963220140992, 12.629044724819757, 12.514024621901235, 12.416722599970154, 12.320109584798109, 12.234584530887176, 12.144576324499914, 12.068519251619016, 11.99418237369698, 11.91923766837798, 11.846094257420368, 11.787316587294065, 11.7275275222671, 11.66745476514988, 11.602089676805429, 11.556937321773436, 11.498626598328329, 11.455414448233178, 11.399485687054092, 11.357485509190383, 11.308643994272954, 11.267964412301371, 11.224181964212292, 11.184214180810052, 11.145116767056233, 11.110096823707897, 11.073330781998719, 11.043300974800243, 11.011609220397663, 10.985562252638221, 10.952312644613396, 10.92397829305869, 10.897122713080964, 10.870768567574157, 10.847557955854594, 10.824915642670845, 10.802820244713184, 10.778264160825216, 10.752822986737224, 10.733377187483633, 10.71014073375844, 10.689421302293146, 10.673486871734946, 10.654077860821362, 10.639078799964286, 10.620714796534081, 10.598088620102494, 10.585416813577847, 10.567928999176386, 10.550628548969858, 10.540677031233948, 10.51969852801052, 10.50512909010363, 10.487083806558132, 10.481889437538868, 10.46247212143851, 10.448303283270077, 10.435735927969539, 10.424349256834796, 10.406889339257125, 10.400519578692306, 10.386409876803533, 10.374391858800184, 10.364230967625355, 10.354102245704043, 10.342005720773502, 10.326035226651328, 10.322222418766012, 10.30724328831444, 10.295716979962494, 10.287671196157598, 10.276036924020293, 10.272377278642395, 10.257649009422279, 10.250356336148329, 10.24172331798687, 10.2314435467081, 10.223187185712503, 10.211786525788048, 10.20512011518663, 10.197962042199359, 10.18907191817639, 10.18416355815992, 10.171795080766023, 10.165830973412444, 10.157058459776449, 10.149578374286786, 10.141634703496207, 10.129750173976499, 10.127282221366768, 10.112525703558884, 10.10744938259636, 10.102300943723895, 10.09970242421818, 10.08450521493639, 10.074940506709265, 10.067672115367024, 10.059603074253602, 10.055195787643411, 10.045761866726524, 10.039596386604213, 10.02925167966917, 10.02174863660707, 10.020272114065843, 10.008653888134273, 9.998827369103724, 9.997168308034313, 9.9845365380573, 9.980214487569764, 9.976612622288151, 9.964957112187511, 9.95852068996281, 9.95173488968484, 9.938989910878862, 9.932312140458068, 9.92669435248291, 9.919861651339344, 9.911672398719041, 9.907393699780343, 9.902139406085022, 9.892363217032, 9.884059985026772, 9.876481891009407, 9.871408736635477, 9.866121777225295, 9.857443379772887, 9.855084063726796, 9.846727606765166, 9.844208908220025, 9.835362189240008, 9.828538457283013, 9.818504858592025, 9.811681125736145, 9.811681125736145, 9.803069312998673, 9.797281693880818, 9.79170759670348, 9.787499352667506, 9.783722110107739, 9.771360036827991, 9.764531820204649, 9.75636147151925, 9.760270098623948, 9.749162529863337, 9.744600836577652, 9.740652037273636, 9.734276944639179, 9.72995187402903, 9.72517193802894, 9.718204538052044, 9.712460075223763, 9.707209643942448, 9.702225751153302, 9.700141790013697, 9.69598676900337, 9.692041494198723, 9.685414182710403, 9.677838409499277, 9.672136255341295, 9.672583632982217, 9.6665619132244, 9.664460266305356, 9.656864044823202, 9.657504126508943, 9.65377475074216, 9.650000800224953, 9.640413782715603, 9.634986363298498, 9.638759038043201, 9.637136744762776, 9.628423316993786, 9.626403405292887, 9.620357680687142, 9.618061988958798, 9.61698886648234, 9.614804010719247, 9.610747410922082], "test_ppls": [49.670218164707, 36.43654422372913, 28.91400959210403, 24.878151613971383, 22.356240376091204, 20.613056436412823, 19.282546922220796, 18.302649690873192, 17.518465582993628, 16.887973539093405, 16.347067897007946, 15.888592462774936, 15.491582945717552, 15.139375283775909, 14.831969806840277, 14.566481429576509, 14.323690222545737, 14.105667161630194, 13.898605233701096, 13.71972713476098, 13.55034399243345, 13.388509372965434, 13.252684607739601, 13.125808820322389, 13.001055868258439, 12.878802744866176, 12.779005644984366, 12.680166280155122, 12.58653488421216, 12.497884942030852, 12.411933633160997, 12.337534465016073, 12.258246363675127, 12.186529024997549, 12.116863381642569, 12.055483227931202, 12.000990238516117, 11.932197486113573, 11.885468559832868, 11.82890375483045, 11.780658021494272, 11.720712707691062, 11.680586389198961, 11.630424739922246, 11.593871579837455, 11.546672549796297, 11.50371043728822, 11.467170027915913, 11.430666652085742, 11.387579576056948, 11.35997699114025, 11.321709187960003, 11.295612729323487, 11.262230211289385, 11.23120077014673, 11.197255750119366, 11.176169504619319, 11.15242647108678, 11.121158641431816, 11.099853134850758, 11.078023211953541, 11.053402871723755, 11.029378935063008, 11.00308531222735, 10.98094040398147, 10.964529587360296, 10.947373302459217, 10.926317365933095, 10.907941274261633, 10.885403899528292, 10.872093054577862, 10.853971187845067, 10.838078287351959, 10.821855174233438, 10.804236913774384, 10.789579515090056, 10.772678997067851, 10.763431567043186, 10.745398591004971, 10.72920165225484, 10.713649812731688, 10.706017630696373, 10.68839937993284, 10.680958349024795, 10.66145441098497, 10.657616849704725, 10.639867697521268, 10.630526442455594, 10.626441589277883, 10.602905759560226, 10.590808937900212, 10.581692399124874, 10.570317841034202, 10.55628483188883, 10.54999718592871, 10.546717724542308, 10.528927334620853, 10.518008210104263, 10.510841171418713, 10.503120578538551, 10.491310191362004, 10.481799471146267, 10.47788168411072, 10.460890761093353, 10.456604331978811, 10.449449238135319, 10.435910094556123, 10.427001471732359, 10.423056950505316, 10.412091225238099, 10.40172973151527, 10.384364643589823, 10.383837306156204, 10.371792590871284, 10.361001840807004, 10.356739057245607, 10.350172963785305, 10.32956868432668, 10.322173198691317, 10.313737885565855, 10.305491283725065, 10.297221815026768, 10.285383014435514, 10.280548360590148, 10.265061897394075, 10.257844660416287, 10.255907879967884, 10.245738452168718, 10.230465407607497, 10.224252384024773, 10.217005377365815, 10.209332663592576, 10.206195597738297, 10.198329187734755, 10.187942373008028, 10.180058479105258, 10.169430839263413, 10.16263216246337, 10.157656620356052, 10.143129109244287, 10.138506353438661, 10.135717278788373, 10.130105202932446, 10.11865635875558, 10.110522349381764, 10.10028516655107, 10.096365547592855, 10.088121980790426, 10.078565856800067, 10.077107391505185, 10.068185796968585, 10.062004155427179, 10.048365673760332, 10.046329520580121, 10.037327485285957, 10.028125506572895, 10.029163207141808, 10.015464172584865, 10.006947865487943, 10.003567697969837, 9.990989774926271, 9.986505404838686, 9.977564111580236, 9.972339175986555, 9.957115205711947, 9.963393938063248, 9.945107833501876, 9.940779149999397, 9.929021099447354, 9.925671987121323, 9.915768543712872, 9.915837102949846, 9.905919854818787, 9.89778930794802, 9.890589766585414, 9.882353994749742, 9.881630687224266, 9.873385897499023, 9.8675614694991, 9.862641036599257, 9.850958967994792, 9.846145408561794, 9.845091435681596, 9.83371149488868, 9.832569770425522, 9.826188402190903, 9.827765196665464, 9.820675125669863, 9.816798480597221, 9.807990425045165, 9.799456615308896, 9.799561752636395, 9.797045775469288, 9.793239164878964, 9.787802715188274, 9.779531287766508, 9.779981301157168, 9.772280301301889, 9.76722574074006, 9.766617972060512], "epoch_time": 2311.011857509613, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/adamw_5e-06_0.0_SchedulerType.CONSTANT_256_42.json <==
{"best_ppl": 18.688665966302494, "best_test": 19.3649131796015, "train_losses": [5.334010124206543, 4.009232044219971, 3.7868154048919678, 3.621083974838257, 3.4883618354797363, 3.386467218399048, 3.3047897815704346, 3.237842321395874, 3.1820414066314697, 3.1346023082733154, 3.093679904937744], "valid_ppls": [65.36253817730648, 46.32492931652238, 37.61577554821149, 31.370127743849178, 27.502277720382544, 24.872037078129047, 22.936538329913244, 21.47669601513331, 20.340505649790238, 19.434323924514345, 18.688665966302494], "test_ppls": [68.11946022125063, 47.80744120455363, 38.67888877486591, 32.308923641575994, 28.36986179584123, 25.687735018606233, 23.717383664216896, 22.231809298469376, 21.069304752218155, 20.135142643207264, 19.3649131796015], "epoch_time": 642.4462487697601, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10]}

==> supplementary material/code/WikiText-103/logs/adamw_5e-07_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 13.291244532457494, "best_test": 13.704927134829395, "train_losses": [7.027280807495117, 5.794523239135742, 4.9543538093566895, 4.446202754974365, 4.190915584564209, 4.040502071380615, 3.963297128677368, 3.9160561561584473, 3.8797338008880615, 3.848670482635498, 3.8205130100250244, 3.793642282485962, 3.7675225734710693, 3.7418179512023926, 3.7163736820220947, 3.6914525032043457, 3.6670384407043457, 3.643404722213745, 3.6206886768341064, 3.5988223552703857, 3.5779078006744385, 3.5578675270080566, 3.5386335849761963, 3.5201313495635986, 3.5024452209472656, 3.4854066371917725, 3.4690001010894775, 3.4532108306884766, 3.4379279613494873, 3.4231483936309814, 3.40885591506958, 3.3949692249298096, 3.3815414905548096, 3.3684275150299072, 3.35573410987854, 3.3434178829193115, 3.3314266204833984, 3.3197343349456787, 3.3083996772766113, 3.297346353530884, 3.2864856719970703, 3.2760565280914307, 3.2658021450042725, 3.2558398246765137, 3.2460520267486572, 3.2365784645080566, 3.227320432662964, 3.218264102935791, 3.2093985080718994, 3.2008161544799805, 3.1923582553863525, 3.184126377105713, 3.176133394241333, 3.168238878250122, 3.1605658531188965, 3.15301251411438, 3.145689010620117, 3.138467311859131, 3.1314408779144287, 3.12457537651062, 3.117917537689209, 3.1113805770874023, 3.1049492359161377, 3.098745584487915, 3.0926690101623535, 3.0867316722869873, 3.0809781551361084, 3.0752851963043213, 3.0697133541107178, 3.064352035522461, 3.0590012073516846, 3.0538482666015625, 3.04876708984375, 3.043806552886963, 3.0389485359191895, 3.0341742038726807, 3.029428243637085, 3.024853467941284, 3.0202932357788086, 3.0159077644348145, 3.0115432739257812, 3.0073184967041016, 3.0030715465545654, 2.998943328857422, 2.994889974594116, 2.9908969402313232, 2.9869120121002197, 2.98307204246521, 2.9792492389678955, 2.9755194187164307, 2.971766710281372, 2.9681315422058105, 2.9645676612854004, 2.9610636234283447, 2.9576096534729004, 2.9541566371917725, 2.950742244720459, 2.947500467300415, 2.944183349609375, 2.940932035446167, 2.9377810955047607, 2.9346160888671875, 2.9315006732940674, 2.9284658432006836, 2.9253997802734375, 2.922459602355957, 2.919529914855957, 2.91666579246521, 2.9137802124023438, 2.910982847213745, 2.908128023147583, 2.905467987060547, 2.902773141860962, 2.900092601776123, 2.897394895553589, 2.8948166370391846, 2.8921518325805664, 2.8896067142486572, 2.887110471725464, 2.884601354598999, 2.882067918777466, 2.879690408706665, 2.8772671222686768, 2.8748908042907715, 2.872438430786133, 2.870152235031128, 2.867804765701294, 2.865544080734253, 2.8632869720458984, 2.8610217571258545, 2.858863592147827, 2.856642007827759, 2.8545022010803223, 2.852348566055298, 2.8502283096313477, 2.848133087158203, 2.8459632396698, 2.8440048694610596, 2.8419783115386963, 2.8399062156677246, 2.837928533554077, 2.8358943462371826, 2.8340346813201904, 2.8320529460906982, 2.8301150798797607, 2.8282418251037598, 2.8263237476348877, 2.8244693279266357, 2.8225724697113037, 2.8207552433013916, 2.818936586380005, 2.8171067237854004, 2.8153302669525146, 2.8134889602661133, 2.8117685317993164, 2.810020923614502, 2.8082571029663086, 2.806520462036133, 2.804769515991211, 2.80308198928833, 2.8014097213745117, 2.7997140884399414, 2.7981064319610596, 2.796377658843994, 2.794828176498413, 2.793132781982422, 2.791560411453247, 2.7899868488311768, 2.7883615493774414, 2.786771774291992, 2.785264253616333, 2.7836737632751465, 2.7822329998016357, 2.7806856632232666, 2.779238700866699, 2.7776947021484375, 2.7761893272399902, 2.774736166000366, 2.7733371257781982, 2.7718467712402344, 2.7704484462738037, 2.7689664363861084, 2.7676095962524414, 2.766209840774536, 2.764803647994995, 2.763435125350952, 2.76210355758667, 2.760678768157959, 2.7593438625335693, 2.7580113410949707, 2.7566707134246826, 2.755398988723755, 2.754047393798828, 2.7527918815612793, 2.7515294551849365, 2.7502102851867676, 2.74894642829895, 2.7476608753204346, 2.7464168071746826, 2.745136022567749], "valid_ppls": [513.2226577183259, 193.89750463783994, 99.34455772550203, 71.01711160153977, 58.20565335622667, 52.387174224696665, 49.50434822906203, 47.444370011654605, 45.711952224143154, 44.219958001320165, 42.861016379493, 41.580183728526315, 40.31864674029635, 39.07662580466409, 37.88589742555467, 36.768182104829464, 35.7235350679084, 34.74098064828123, 33.825596981736226, 32.985033691636914, 32.18879510624984, 31.46426756888534, 30.779911089848802, 30.156433887852806, 29.553286158357764, 28.99367861561098, 28.482908317468798, 27.978027442844304, 27.509570131048587, 27.06300606734334, 26.632833185955388, 26.23000218704486, 25.84164192427522, 25.477873594240286, 25.12927733632512, 24.78738310208152, 24.46467158136856, 24.15888182874174, 23.86034997306683, 23.575701163483608, 23.304847241377736, 23.04368050545271, 22.794313499909023, 22.55182776023576, 22.31941280329725, 22.094981558168605, 21.88036995362223, 21.67433755686314, 21.474386819335905, 21.27679301813459, 21.095215854079687, 20.91516833191465, 20.74215103056043, 20.57230612388197, 20.410230536889067, 20.255525487941227, 20.10122146110737, 19.955318569008583, 19.81317654599331, 19.674448522164713, 19.54168576309335, 19.407523699927193, 19.28260668744012, 19.161673117850373, 19.044821458015917, 18.931832683551676, 18.820990502043024, 18.711247846447737, 18.60728163683145, 18.504497508605528, 18.4070816377687, 18.30896940731812, 18.213038821620025, 18.122164272293308, 18.030148247965958, 17.94383084446144, 17.859974728896404, 17.778553448492083, 17.69444032784126, 17.6154283584118, 17.53359604412242, 17.458203225510594, 17.383681666573565, 17.307901803641137, 17.237531184060174, 17.164569513203702, 17.097418845376893, 17.028545464794387, 16.96259018108769, 16.8934543677336, 16.830481926519663, 16.765037970118122, 16.703539795799138, 16.641088809000344, 16.584441618459717, 16.523968355971682, 16.464799008506496, 16.406048844345687, 16.35284882943441, 16.29800269571241, 16.241388780817797, 16.18560823827117, 16.136235114794296, 16.080915402634723, 16.032538197958402, 15.983201390462938, 15.935699437366754, 15.885691015827247, 15.838512848548714, 15.7895284182844, 15.744681541283244, 15.698438649242515, 15.65273088322004, 15.608886578147757, 15.563547161184232, 15.52331285166522, 15.481466112102211, 15.437059919144643, 15.396822216282718, 15.355876604071746, 15.319290688597047, 15.280758890131457, 15.241702598217312, 15.204957308029165, 15.162540766031112, 15.124980193523989, 15.090638907285694, 15.051609199858696, 15.016747074690365, 14.985016476838632, 14.949691958008973, 14.91209334692565, 14.881272174478008, 14.847778043541226, 14.814232147641684, 14.780536507877825, 14.746980797407637, 14.71656404558223, 14.686959363280472, 14.656729309879447, 14.623088596091826, 14.59604509981238, 14.566797468707154, 14.535217076058592, 14.506392226970933, 14.4760713432799, 14.447925254000506, 14.419902648965417, 14.392929508149763, 14.364184772082375, 14.338994329247052, 14.312216891254137, 14.285693815970445, 14.259162098494519, 14.229815969504376, 14.205345475734834, 14.184017773505976, 14.15523127423433, 14.132833126116935, 14.107348788421948, 14.080204953742081, 14.055770562469194, 14.032756922279503, 14.010819800778377, 13.987556270487289, 13.963415824006384, 13.938961441928296, 13.91931793311329, 13.895232310984765, 13.874545528431726, 13.8510756525024, 13.82883236496509, 13.80741484168563, 13.786678012809094, 13.765850891967473, 13.745520586778236, 13.72440224420741, 13.702087963415595, 13.683522077342271, 13.660319965508151, 13.641352084411963, 13.62175449392356, 13.602039123112224, 13.580373839124581, 13.562367355499505, 13.542708878801715, 13.525735860076061, 13.507131972356051, 13.485469956777669, 13.469911005861608, 13.449318714098945, 13.43159167586802, 13.41292220547029, 13.395508217734736, 13.377144048497154, 13.359005710773346, 13.340901509338124, 13.325391804937876, 13.308107322352269, 13.291244532457494], "test_ppls": [522.284307260261, 198.00172023036973, 102.20740658037606, 73.42511761697976, 60.07730059460172, 53.96594785679271, 50.86186293763328, 48.647394693225706, 46.82338962411207, 45.27410878706218, 43.882489140406804, 42.58036868950784, 41.28998253507257, 40.022953418667065, 38.801658914796214, 37.655418371429576, 36.58381021607389, 35.58471185560761, 34.6591758447214, 33.80300737659976, 33.00133243248029, 32.26363068625445, 31.571047020678414, 30.93619834396934, 30.32631072541684, 29.75549896773595, 29.237539184917665, 28.722890619767405, 28.25071628694321, 27.799808571354024, 27.36468232686535, 26.95863503843902, 26.565414340459274, 26.20205045569615, 25.848555634072437, 25.504177159275482, 25.17527254674411, 24.86795167418917, 24.56759783133739, 24.28028831474041, 24.006793642986263, 23.74163760557059, 23.48836302035698, 23.244256809677648, 23.008057233202802, 22.782186726777493, 22.562503184007245, 22.35415638729094, 22.15229627021392, 21.950793546345647, 21.763267255662342, 21.580146909399843, 21.403047236545895, 21.231900662059303, 21.064312170013256, 20.905277327037528, 20.74747781779666, 20.59823952480324, 20.453580627767025, 20.309564801236323, 20.174392084306614, 20.03856625615504, 19.91048469080191, 19.785542537599426, 19.666058552566696, 19.548162986640435, 19.43460193673659, 19.322783190139923, 19.215565679746636, 19.109180003394872, 19.009011360846078, 18.9097014139637, 18.808694902579646, 18.714495815755363, 18.6195654280082, 18.532666313205958, 18.44270753626001, 18.3609758959723, 18.2750047842073, 18.192324683915615, 18.109582557392276, 18.030754378002047, 17.953266629052415, 17.877096434668925, 17.804725704101134, 17.731734767716965, 17.66033986232749, 17.590712823800786, 17.522951962883905, 17.45104127337984, 17.384601790499453, 17.317779396307746, 17.256257139140203, 17.190993688712794, 17.133928806422613, 17.070865810257107, 17.01199715047935, 16.951452077714194, 16.896028272649108, 16.840524695960234, 16.781069990755675, 16.725625033842423, 16.675407702496365, 16.617593740449994, 16.568704106781723, 16.516476895434813, 16.466648029409434, 16.417282624845217, 16.367928627738678, 16.31915487165062, 16.271763963914704, 16.221199817061166, 16.1761372887405, 16.131957619635326, 16.084922420289033, 16.043091645583285, 16.000183228415764, 15.954935834502564, 15.912623609576823, 15.868932847273985, 15.832638177753305, 15.791358079513147, 15.750234426843543, 15.71298241510877, 15.66851358389659, 15.62899161596603, 15.59269179826873, 15.553998907044114, 15.51748109856745, 15.48205669443106, 15.447685445048867, 15.407838821084404, 15.374127172081694, 15.341593874609044, 15.304771964150147, 15.270983624186238, 15.234941400942155, 15.203728433767683, 15.17278922703079, 15.139866184869318, 15.105170576124411, 15.07612840724487, 15.045172658083231, 15.012143551311693, 14.983269525277844, 14.950636523191287, 14.92062499953858, 14.892509293634404, 14.861771118442219, 14.832857423907697, 14.805083592286413, 14.778348294120727, 14.749041290509163, 14.721157653650641, 14.691950053692576, 14.665303669874477, 14.644894939080666, 14.614047628990908, 14.587709476778858, 14.56330405454453, 14.534378457527701, 14.506281552403598, 14.483801011022331, 14.461624243230954, 14.437588103021941, 14.411396176553952, 14.383063776738219, 14.364284088392894, 14.337520952725507, 14.31642487368006, 14.291737293271092, 14.268871400979059, 14.247295464118627, 14.224215802486322, 14.20325596254554, 14.181863772924432, 14.159710435417603, 14.136058134225406, 14.115753199103782, 14.091740911631497, 14.07033888353199, 14.051146726725625, 14.030692795734934, 14.006658231019617, 13.98819991970105, 13.970082348688429, 13.949906064339727, 13.931326573275854, 13.90896767630098, 13.891740972530673, 13.870371524227894, 13.852076301839992, 13.832571725780117, 13.814958746027811, 13.797193847848332, 13.775575711891149, 13.757520327779353, 13.7399865314385, 13.722589591446086, 13.704927134829395], "epoch_time": 1753.8063595294952, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/adamw_5e-07_0.0_SchedulerType.CONSTANT_256_42.json <==
{"best_ppl": 50.454431163325474, "best_test": 52.21933972067514, "train_losses": [7.439697265625, 6.593497276306152, 6.018815994262695, 5.522162437438965, 5.093350410461426, 4.749060153961182, 4.500888347625732, 4.332298755645752, 4.204845428466797, 4.104907512664795, 4.0328192710876465, 3.9838194847106934], "valid_ppls": [955.7386099479445, 501.77727088448296, 296.9482078515634, 187.14353634427613, 127.88158727386433, 95.7367383533335, 78.64281919832136, 68.18412985986255, 60.70118560808222, 55.64347206662926, 52.5715391456572, 50.454431163325474], "test_ppls": [976.9948981299979, 513.4598497129932, 304.3984505685612, 192.54056045101115, 132.11921544739948, 99.38194061556952, 81.88387194589822, 71.05183027298621, 63.13923391921441, 57.780624291148825, 54.50749540085335, 52.21933972067514], "epoch_time": 641.9357776641846, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11]}

==> supplementary material/code/WikiText-103/logs/adamw_5e-08_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 45.06184369108496, "best_test": 46.106924037504776, "train_losses": [8.2598237991333, 7.479642391204834, 7.261577606201172, 7.113330364227295, 6.965216159820557, 6.831232070922852, 6.709669589996338, 6.59434700012207, 6.482322692871094, 6.372530460357666, 6.264667510986328, 6.158724784851074, 6.054732799530029, 5.952830791473389, 5.853036403656006, 5.755352020263672, 5.659864902496338, 5.5665764808654785, 5.475683212280273, 5.387485504150391, 5.302201271057129, 5.21979284286499, 5.140297889709473, 5.06381893157959, 4.990506649017334, 4.920499324798584, 4.853933334350586, 4.790943622589111, 4.731537818908691, 4.675783634185791, 4.6237287521362305, 4.5754804611206055, 4.531018257141113, 4.490190505981445, 4.452742576599121, 4.418421745300293, 4.38690185546875, 4.357823848724365, 4.330870151519775, 4.305703163146973, 4.282097816467285, 4.259730339050293, 4.238274574279785, 4.217514991760254, 4.197391986846924, 4.177920818328857, 4.159181118011475, 4.1411662101745605, 4.124067783355713, 4.108050346374512, 4.0931396484375, 4.079345226287842, 4.066588878631592, 4.054786682128906, 4.04392671585083, 4.033846855163574, 4.024495601654053, 4.015733242034912, 4.007460117340088, 3.9997060298919678, 3.992426872253418, 3.9855003356933594, 3.9789445400238037, 3.9727942943573, 3.9669859409332275, 3.9614946842193604, 3.9562344551086426, 3.9512078762054443, 3.9463634490966797, 3.9417219161987305, 3.9372076988220215, 3.9328737258911133, 3.9286437034606934, 3.9245433807373047, 3.9205570220947266, 3.916682243347168, 3.912829875946045, 3.909130334854126, 3.9054367542266846, 3.9018373489379883, 3.898268938064575, 3.894775867462158, 3.8913135528564453, 3.8879151344299316, 3.8845856189727783, 3.881303071975708, 3.878059148788452, 3.8748583793640137, 3.8717174530029297, 3.8685643672943115, 3.8654675483703613, 3.8623769283294678, 3.859320640563965, 3.8562934398651123, 3.853297472000122, 3.850342035293579], "valid_ppls": [1947.6113269161128, 1444.7740167837744, 1248.4269846482584, 1074.5022685066301, 928.5284284422995, 818.3320947925936, 727.9343857072851, 650.360396073609, 582.4527453689971, 522.609660758274, 469.7890050672323, 423.1267564906469, 381.8820348249575, 345.3906232248852, 313.0597783378175, 284.3774514426509, 258.9129362744027, 236.28760862518354, 216.2134258855253, 198.4494675749026, 182.69220054599862, 168.68951975239415, 156.24077975114665, 145.17204822943452, 135.337683957119, 126.6017500802249, 118.84409177110768, 111.95598388232439, 105.8352197787638, 100.40010813528879, 95.58511517390129, 91.35071728046982, 87.62988738113397, 84.35646417380357, 81.46606382101874, 78.90519213118128, 76.61356916878357, 74.54274781172585, 72.6538946457781, 70.91488332182593, 69.30458637824768, 67.79008071541288, 66.34304953300877, 64.96090883829935, 63.647338263253175, 62.39849192269062, 61.21660685952753, 60.10070982609088, 59.080944447889046, 58.17274568487426, 57.35098647595247, 56.602501519753595, 55.92999282158429, 55.31775635302489, 54.763275255357634, 54.25278085455582, 53.77961618658586, 53.335903011927186, 52.91793781968358, 52.52843975334489, 52.16548364879091, 51.81977264073944, 51.497355975990885, 51.2012809948282, 50.921863413099935, 50.65666253089818, 50.4030322162509, 50.15776270499882, 49.92285082671478, 49.6953894340798, 49.475888164698254, 49.25952908166552, 49.05140143917324, 48.84893963671631, 48.65036398517664, 48.455622281081695, 48.26500860599824, 48.07563763170984, 47.88881361116551, 47.704034907927024, 47.51982188708124, 47.340281721824425, 47.16147611897221, 46.98564227515859, 46.81507350600898, 46.64469022152995, 46.477941036314334, 46.31305775981572, 46.14902348268013, 45.9869626171692, 45.828420877216026, 45.67018616543714, 45.51524319287957, 45.361734345294224, 45.21086667052467, 45.06184369108496], "test_ppls": [1979.4215992297552, 1469.665955661217, 1269.9457592636063, 1093.2280015837277, 944.9426961416805, 832.7876204287397, 740.7294900966077, 661.7329525556621, 592.6075951007482, 531.7259856505766, 478.0074107163247, 430.57710738800205, 388.6754640758116, 351.6250881226919, 318.81781515475194, 289.72769462373174, 263.91770750195343, 240.99530465981894, 220.66138534400233, 202.6544793421643, 186.67304667548947, 172.46727693197994, 159.8379638058479, 148.6102397141868, 138.63792689433026, 129.78089268083926, 121.91931927085463, 114.94003008577279, 108.74268399248359, 103.24432972112908, 98.37494278959645, 94.09073175663734, 90.32137105807453, 87.00086525957046, 84.06417905776637, 81.45771234915453, 79.1198704789659, 77.00182747150821, 75.06759234243987, 73.28548335531518, 71.63699930171524, 70.08489002759917, 68.58704288711289, 67.14297511460906, 65.7632638514446, 64.4516909741939, 63.21373277538381, 62.04512709291907, 60.97794592708916, 60.031110605103, 59.17615789649059, 58.39775407577272, 57.69940318155092, 57.06387950020414, 56.48276497208919, 55.94621022761339, 55.44591488818532, 54.975279536216064, 54.52913736948254, 54.11345747260651, 53.7211921742748, 53.34410563689702, 52.989989875293375, 52.67013644409752, 52.36759344636071, 52.07786247726473, 51.80439320168035, 51.539732247993385, 51.28377131071023, 51.03826791710149, 50.80150923723942, 50.56745229635552, 50.34265884699227, 50.12315466940181, 49.910295231252945, 49.70151538486047, 49.4962049970059, 49.2935408183009, 49.09338021027373, 48.89473181113741, 48.6984313972795, 48.506457793850615, 48.31684217009473, 48.13118076469774, 47.950405374473796, 47.769659769264116, 47.59483772493139, 47.420169320697624, 47.248101971394014, 47.07857831491376, 46.9102668474105, 46.7453098349283, 46.58201015459944, 46.420697569677316, 46.263020864587155, 46.106924037504776], "epoch_time": 2545.8463263511658, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95]}

==> supplementary material/code/WikiText-103/logs/adamw_5e-08_0.0_SchedulerType.CONSTANT_256_42.json <==
{"best_ppl": 804.7558047070775, "best_test": 823.0618024476095, "train_losses": [8.638984680175781, 7.875687122344971, 7.554981708526611, 7.396092414855957, 7.2954301834106445, 7.2158026695251465, 7.142129898071289, 7.066029071807861, 6.989545822143555, 6.917876720428467, 6.850776672363281, 6.7872633934021], "valid_ppls": [3047.124331648036, 1933.442959711933, 1591.6547967558943, 1432.0495023286674, 1324.6452859943997, 1234.4602754827229, 1146.3270026029634, 1057.2228971163624, 979.4787945800917, 913.5581679550199, 856.1015088040899, 804.7558047070775], "test_ppls": [3101.338055713208, 1973.948175364268, 1626.4841586238153, 1463.760370745065, 1354.0785496754163, 1261.9077039757874, 1171.8656932897068, 1080.9429352628322, 1001.6045083003798, 934.2696227290334, 875.5487611142657, 823.0618024476095], "epoch_time": 626.0869812965393, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11]}

==> supplementary material/code/WikiText-103/logs/sgd_0.0001_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 14.621952068642706, "best_test": 15.11311004462212, "train_losses": [4.918905258178711, 4.484518051147461, 4.333348751068115, 4.244640350341797, 4.183276176452637, 4.137876987457275, 4.103175640106201, 4.0756707191467285, 4.053029537200928, 4.033764839172363, 4.016979217529297, 4.001978397369385, 3.9883904457092285, 3.975804090499878, 3.96399188041687, 3.952678680419922, 3.9414925575256348, 3.9303667545318604, 3.919602870941162, 3.9092676639556885, 3.8991832733154297, 3.8892452716827393, 3.879091262817383, 3.868582248687744, 3.8571090698242188, 3.8446857929229736, 3.8315236568450928, 3.818356990814209, 3.8054606914520264, 3.7928764820098877, 3.7804808616638184, 3.768017530441284, 3.7551050186157227, 3.7416961193084717, 3.728489637374878, 3.7155601978302, 3.7028796672821045, 3.690220594406128, 3.6776375770568848, 3.6649868488311768, 3.652399778366089, 3.6396918296813965, 3.6271095275878906, 3.6145331859588623, 3.60214900970459, 3.5897510051727295, 3.5774781703948975, 3.565333366394043, 3.5532805919647217, 3.5414183139801025, 3.529677629470825, 3.5180368423461914, 3.506552219390869, 3.4952123165130615, 3.4839046001434326, 3.4728221893310547, 3.461886405944824, 3.451083183288574, 3.440394163131714, 3.4298949241638184, 3.419632911682129, 3.4094479084014893, 3.3994674682617188, 3.3896830081939697, 3.38004732131958, 3.3705801963806152, 3.3612804412841797, 3.352151870727539, 3.343142032623291, 3.334320545196533, 3.325678825378418, 3.3171634674072266, 3.3088066577911377, 3.300626039505005, 3.2925398349761963, 3.2846286296844482, 3.2768490314483643, 3.2691917419433594, 3.2617838382720947, 3.2544143199920654, 3.2472333908081055, 3.240186929702759, 3.233245849609375, 3.226445436477661, 3.2197766304016113, 3.213219404220581, 3.206719160079956, 3.200378894805908, 3.1941661834716797, 3.188093423843384, 3.182082414627075, 3.1761057376861572, 3.170351266860962, 3.164642095565796, 3.159036874771118, 3.1535542011260986, 3.148113965988159, 3.1427836418151855, 3.1375932693481445, 3.132416248321533, 3.1273391246795654, 3.1223225593566895, 3.1174113750457764, 3.112614393234253, 3.107877492904663, 3.103229522705078, 3.098581075668335, 3.094005823135376, 3.0895144939422607, 3.085165023803711, 3.080829381942749, 3.0765340328216553, 3.0723118782043457, 3.068089723587036, 3.0640668869018555, 3.05996036529541, 3.05595326423645, 3.051967144012451, 3.0480377674102783, 3.044142484664917, 3.0403358936309814, 3.0365514755249023, 3.0327770709991455, 3.0290091037750244, 3.0253467559814453, 3.021716833114624, 3.01812481880188, 3.014577627182007, 3.0111594200134277, 3.0077366828918457, 3.0042331218719482, 3.0008304119110107, 2.9975380897521973, 2.994265556335449, 2.991039276123047, 2.987813949584961, 2.9846484661102295, 2.9815080165863037, 2.9784462451934814, 2.975336790084839, 2.9723949432373047, 2.9693918228149414, 2.9663872718811035, 2.9635252952575684, 2.9606850147247314, 2.9577817916870117, 2.954989433288574, 2.9521830081939697, 2.949437141418457, 2.946749210357666, 2.94407320022583, 2.941391944885254, 2.938694715499878, 2.9361279010772705, 2.9335780143737793, 2.9310550689697266, 2.928510904312134, 2.9260566234588623, 2.9235668182373047, 2.921154499053955, 2.9187495708465576, 2.916354179382324, 2.9139292240142822, 2.9116806983947754, 2.909359931945801, 2.907026767730713, 2.904714822769165, 2.9025423526763916, 2.9002788066864014, 2.8980791568756104, 2.8959007263183594, 2.893779993057251, 2.891633987426758, 2.8895437717437744, 2.8874220848083496, 2.885348081588745, 2.8832733631134033, 2.881246566772461, 2.879215955734253, 2.8771965503692627, 2.875246286392212, 2.8733041286468506, 2.8713085651397705, 2.8693442344665527, 2.867513418197632, 2.8656129837036133, 2.863632917404175, 2.86188006401062, 2.8599910736083984, 2.8581631183624268, 2.8563990592956543, 2.854501962661743, 2.852705955505371, 2.851005792617798, 2.8492088317871094, 2.847459316253662, 2.8457579612731934, 2.844088077545166, 2.842421054840088, 2.8406617641448975], "valid_ppls": [95.93465641451832, 78.15161205490755, 70.04920753702042, 65.1635269612025, 61.92899479006164, 59.57218203321752, 57.82119499632538, 56.44655159185444, 55.31290309457598, 54.35979296337424, 53.54063268238661, 52.818914421717764, 52.12285384783248, 51.489069042480885, 50.89409302466923, 50.316523915531604, 49.741832778231554, 49.19317105393634, 48.70388869012155, 48.24071135951103, 47.767085885192685, 47.27885368286748, 46.80910243976496, 46.288948542029694, 45.68938683911692, 44.97779992544824, 44.24038423650356, 43.52876582133774, 42.81598508649669, 42.15601393662931, 41.537022989590675, 40.89625890204563, 40.18436015417259, 39.501425714327375, 38.86786950219884, 38.253940639333095, 37.6420169739887, 37.099229490329556, 36.546837806367904, 35.99861971756645, 35.48848875802093, 34.92221765562554, 34.40580065824649, 33.90756039508545, 33.434418299099136, 32.91629327584503, 32.441100263637196, 32.031830700598015, 31.57246967919986, 31.139304777623263, 30.698305233823064, 30.31809092491428, 29.890681257434256, 29.517359054038163, 29.143397433968907, 28.779099727483917, 28.421625758776756, 28.05127833815519, 27.742092371449438, 27.40022992968074, 27.089337896607486, 26.792306787736507, 26.4992275475904, 26.205524048857477, 25.92655825313034, 25.668682851062037, 25.4015418639765, 25.151652764963337, 24.896326169114978, 24.68112332140003, 24.446147689753296, 24.2251598900882, 24.014705052196984, 23.805369064093984, 23.6016614519907, 23.37507345229625, 23.18502339607871, 23.00480453299534, 22.824849145393678, 22.640848825715437, 22.47713926928778, 22.30203468030491, 22.127175775269208, 21.973791015981863, 21.818889155410847, 21.667310808055728, 21.52324000271243, 21.37257411514678, 21.230371969059338, 21.090000916205852, 20.953370344226638, 20.821203779997948, 20.695702326326764, 20.571609651232453, 20.44339125314581, 20.339545460672046, 20.2057002665489, 20.095413784603856, 19.99088086236434, 19.873307479035663, 19.765636366845616, 19.671024569670504, 19.568214037598135, 19.46885563691973, 19.363966726938646, 19.27527074187744, 19.18398494072511, 19.083082942102706, 18.999124887259168, 18.90481040640961, 18.819944996284637, 18.744414324830316, 18.649598956419833, 18.569593377132637, 18.48609174845835, 18.41117225834484, 18.339918601861648, 18.26455073380341, 18.182611528267064, 18.10285689086791, 18.044085791203585, 17.970434925457198, 17.89551449556241, 17.830949242230012, 17.761619284961576, 17.691795411096194, 17.633055523438227, 17.5592527923656, 17.501979447605038, 17.4369880902005, 17.374035731988645, 17.308669354375937, 17.255113426021936, 17.191350275160122, 17.1339737419981, 17.081390032936266, 17.016309199565026, 16.96265488835749, 16.909669663604934, 16.854153421562636, 16.8020398950258, 16.7496082880178, 16.698387320758464, 16.64572751521133, 16.59508930806305, 16.54510216779628, 16.491447311785315, 16.450704598357675, 16.400421151424425, 16.34852950410858, 16.306623560980174, 16.267140267875593, 16.2272921716308, 16.1759984484363, 16.121814643777345, 16.08917977183351, 16.0454977328246, 15.988880330432853, 15.95974856093515, 15.924939465440533, 15.884482867173286, 15.842670985774975, 15.794023891335831, 15.758689534786987, 15.723539193783301, 15.685000268798015, 15.648906151178611, 15.614644720901842, 15.569967890377395, 15.540495208344515, 15.49750472760743, 15.467468527518887, 15.426434345996372, 15.387511988233477, 15.369073309380987, 15.332086746958987, 15.29301594150999, 15.259868404834334, 15.23134948658066, 15.197534824745782, 15.161445451073043, 15.130743801307176, 15.102026921858945, 15.071840863102022, 15.036139595233175, 15.013979779831333, 14.978694120737282, 14.956387182733742, 14.923944380193449, 14.897988955847794, 14.859592134948404, 14.837947218002368, 14.808366676754941, 14.782034264426645, 14.754682747683049, 14.715655319746764, 14.69822496875183, 14.674082463328245, 14.64075097842926, 14.621952068642706], "test_ppls": [100.50242016688107, 81.17283899741643, 72.49035108407533, 67.29256140831123, 63.88124507866197, 61.390858083675724, 59.539097965484245, 58.07806664227107, 56.87098677891867, 55.852944419659444, 54.982148100345725, 54.22576663705686, 53.48306760256432, 52.82103008985669, 52.197332651800174, 51.5969155732678, 50.9988208166674, 50.43115988694447, 49.92602890475577, 49.4525848158001, 48.96539176634086, 48.46032446650928, 47.972829292691905, 47.419242250109924, 46.78993321156872, 46.05286044942954, 45.284979840019886, 44.53771741024136, 43.79422305569326, 43.11783678598352, 42.47670154288967, 41.81216964781085, 41.080781514494845, 40.39207776478377, 39.730802182872296, 39.100082708291254, 38.48192630568124, 37.93121447384118, 37.37521113877714, 36.81449688002615, 36.30604556895753, 35.72889275979475, 35.21005689220345, 34.71257365494854, 34.2295858355934, 33.703822734472965, 33.21857530796422, 32.810580121622664, 32.34679860041958, 31.90798502480459, 31.463884986247045, 31.08346560982179, 30.654992425740847, 30.286497621030712, 29.911633362417145, 29.544029095492455, 29.187928509777212, 28.812493286585383, 28.505945416411244, 28.161450644913188, 27.847338711434677, 27.555933909536293, 27.256346892373163, 26.958429361160885, 26.678215459918054, 26.415508795353848, 26.145999439309495, 25.893953484274984, 25.62794449976878, 25.41041574592947, 25.175188515346427, 24.951911102655888, 24.73520162401087, 24.51952076808029, 24.315817435121396, 24.07957713501651, 23.890547889024752, 23.70680614555555, 23.522733323809923, 23.332261510439782, 23.16678350375347, 22.99276860632711, 22.81273876089426, 22.661910812383418, 22.50033412267049, 22.347372777162832, 22.20011915597299, 22.043364296348248, 21.899831628425233, 21.754930503850357, 21.616429807345337, 21.48153025764772, 21.3570126677826, 21.22674809035518, 21.102811753303843, 20.99666755147872, 20.861288208691974, 20.742695022253155, 20.63807184586443, 20.51898148339466, 20.40534547870969, 20.30947764222687, 20.205608735883615, 20.10381437334696, 19.99715416225637, 19.903569470025232, 19.81212316004032, 19.710107074575582, 19.621855845796535, 19.537777168331246, 19.441836285911698, 19.361607721902427, 19.265571907801984, 19.187731263770797, 19.09844456686688, 19.02454921943447, 18.94973796848689, 18.87322291728357, 18.791169294235228, 18.70771944184982, 18.650568299183245, 18.570678106149753, 18.495715667440674, 18.427324161157397, 18.35997345344561, 18.28385619855461, 18.225992244412197, 18.155658704160384, 18.09660831838694, 18.024380285405424, 17.96324699660643, 17.89337277891641, 17.838296880411235, 17.772861735375436, 17.71597292248942, 17.664555128998487, 17.597113960089416, 17.536238214934286, 17.49102094185319, 17.429473308101727, 17.377486604649672, 17.32403577989622, 17.26982702983526, 17.215714022729493, 17.16275669688222, 17.11431139478899, 17.057549858574088, 17.0153720573874, 16.961457843822267, 16.910431649282064, 16.866976812554505, 16.821415668241283, 16.784919316123084, 16.73151191443406, 16.6772048279371, 16.64289413978071, 16.599105720296087, 16.541035723400014, 16.509957127908162, 16.474761050041952, 16.428892286967695, 16.38655375172954, 16.342777373546102, 16.301791739071067, 16.264510933012627, 16.22728443385676, 16.18372132185584, 16.150191014730783, 16.106566055042656, 16.07572501934905, 16.030646194391682, 15.998890083492691, 15.957214565140221, 15.918550730470363, 15.895886297525538, 15.861496330676513, 15.820163622102049, 15.781147064352009, 15.751083113271891, 15.717096354667293, 15.67853957876577, 15.652589071591903, 15.621045562477171, 15.587354256486199, 15.54999068392036, 15.526951406432115, 15.488587822043353, 15.465694830195238, 15.436257594942992, 15.406189501113385, 15.3626255424588, 15.34180968166664, 15.314141665158115, 15.288170990226984, 15.258416817658656, 15.21416433588115, 15.19579932738519, 15.167685828481282, 15.13286873881252, 15.11311004462212], "epoch_time": 1724.2764108181, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/sgd_0.0005_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 10.128339841708017, "best_test": 10.27151277368708, "train_losses": [4.445931911468506, 4.077861309051514, 3.985976219177246, 3.928098440170288, 3.876789093017578, 3.8272767066955566, 3.7764194011688232, 3.7165629863739014, 3.6488075256347656, 3.5844523906707764, 3.525156259536743, 3.470690965652466, 3.4203240871429443, 3.3738293647766113, 3.3308515548706055, 3.291086435317993, 3.2544922828674316, 3.2206530570983887, 3.189566135406494, 3.1608269214630127, 3.134307384490967, 3.109642267227173, 3.0867409706115723, 3.065436363220215, 3.045572519302368, 3.026986598968506, 3.0096514225006104, 2.9934873580932617, 2.9783332347869873, 2.964193344116211, 2.950817346572876, 2.9381613731384277, 2.9262473583221436, 2.9148623943328857, 2.904020309448242, 2.893784761428833, 2.8838613033294678, 2.8743538856506348, 2.865208864212036, 2.85650897026062, 2.8480539321899414, 2.8399200439453125, 2.8319990634918213, 2.8243532180786133, 2.8169710636138916, 2.8099117279052734, 2.803018569946289, 2.7963662147521973, 2.7898709774017334, 2.7836434841156006, 2.777628183364868, 2.771674871444702, 2.7660369873046875, 2.7604901790618896, 2.755234956741333, 2.7500243186950684, 2.7450804710388184, 2.7401607036590576, 2.7354393005371094, 2.7308359146118164, 2.726430892944336, 2.722073554992676, 2.7178616523742676, 2.713878870010376, 2.7099037170410156, 2.706005334854126, 2.7022793292999268, 2.6985676288604736, 2.6949076652526855, 2.6914472579956055, 2.68807053565979, 2.684727668762207, 2.68145751953125, 2.6782920360565186, 2.6751835346221924, 2.672208070755005, 2.6692678928375244, 2.6663544178009033, 2.6634976863861084, 2.660634756088257, 2.6579463481903076, 2.655282974243164, 2.652646064758301, 2.6500377655029297, 2.647531747817993, 2.6451148986816406, 2.6426985263824463, 2.640350341796875, 2.637876510620117, 2.635577917098999, 2.6332504749298096, 2.6309919357299805, 2.628795862197876, 2.626566171646118, 2.6243903636932373, 2.6221911907196045, 2.620009660720825, 2.617985725402832, 2.61586594581604, 2.6137232780456543, 2.6116878986358643, 2.6095731258392334, 2.607647657394409, 2.6055448055267334, 2.6036527156829834, 2.601702928543091, 2.59975266456604, 2.5978407859802246, 2.5959389209747314, 2.5940463542938232, 2.592212200164795, 2.590416669845581, 2.5885627269744873, 2.586719274520874, 2.5849647521972656, 2.5832602977752686, 2.581448554992676, 2.5797042846679688, 2.5779855251312256, 2.5762321949005127, 2.574575662612915, 2.572901487350464, 2.5712015628814697, 2.569559097290039, 2.5679550170898438, 2.566347360610962, 2.5648488998413086, 2.563234567642212, 2.5617051124572754, 2.5601274967193604, 2.5586068630218506, 2.557044506072998, 2.555504083633423, 2.553933620452881, 2.552490234375, 2.550846815109253, 2.5494418144226074, 2.5478272438049316, 2.546377182006836, 2.5449469089508057, 2.5434060096740723, 2.54202938079834, 2.540616512298584, 2.539180040359497, 2.5378823280334473, 2.5364842414855957, 2.5351524353027344, 2.533841848373413, 2.5325379371643066, 2.5312979221343994, 2.529965877532959, 2.5287296772003174, 2.527519464492798, 2.5262768268585205, 2.525113105773926, 2.523944854736328, 2.522777795791626, 2.5216338634490967, 2.5205342769622803, 2.5193257331848145, 2.518338203430176, 2.5171573162078857, 2.516155481338501, 2.515110492706299, 2.5140390396118164, 2.5130629539489746, 2.5120091438293457, 2.510979413986206, 2.5100440979003906, 2.509063243865967, 2.508139133453369, 2.5071842670440674, 2.5062389373779297, 2.5053253173828125, 2.5044901371002197, 2.503539562225342, 2.502732038497925, 2.5018036365509033, 2.500981569290161, 2.5001702308654785, 2.499351739883423, 2.4984872341156006, 2.4977264404296875, 2.4968960285186768, 2.496063709259033, 2.4952874183654785, 2.4945900440216064, 2.493804931640625, 2.493055582046509, 2.4923617839813232, 2.4916446208953857, 2.4908947944641113, 2.490180015563965, 2.48952054977417, 2.488809823989868, 2.488124370574951, 2.4874703884124756, 2.486727714538574, 2.486114740371704, 2.485538959503174], "valid_ppls": [61.81826763439203, 54.12761243765133, 50.75735588572179, 48.076302439568785, 45.49743906975356, 42.99638437397142, 40.2912982344899, 37.14472140744574, 34.373487888807084, 31.974764593877087, 29.942036078046662, 28.187621371783738, 26.71952759218886, 25.371587408169923, 24.25032624941398, 23.229005067629984, 22.362210933443396, 21.558902931794947, 20.868814802516756, 20.26998955479068, 19.699973385925475, 19.197107137851546, 18.74477184957028, 18.35413936130897, 17.95243197195246, 17.60591407904364, 17.285814239417274, 17.002906081826364, 16.736662639442063, 16.494553779602757, 16.262079758218736, 16.043542998523815, 15.852154562758505, 15.645015212441926, 15.473595063167291, 15.306928640803484, 15.148820702864812, 15.00323405309221, 14.880438424469792, 14.70946063833904, 14.601718550538783, 14.467114373574992, 14.362332135074515, 14.24207211277806, 14.138606309829969, 14.026953385305376, 13.931409610700488, 13.832225446194409, 13.741876837331777, 13.655360646737343, 13.56233825384754, 13.498536370792445, 13.416146065816045, 13.332049326425244, 13.260380677475636, 13.177627910337252, 13.12174431149736, 13.069901916902147, 13.000079501543288, 12.929615858421704, 12.865584691650936, 12.817684696360411, 12.76264288248444, 12.706374127968903, 12.652108934671828, 12.606371203935899, 12.55641829362803, 12.508867082158806, 12.453132272406686, 12.409451082813279, 12.37207472349831, 12.323399848260298, 12.292541200381498, 12.256831909945586, 12.201673150077852, 12.179183243139676, 12.128832163244464, 12.107631134144844, 12.054945754941755, 12.024788004025114, 11.995583677149417, 11.943277657944595, 11.917592398437273, 11.884910330786928, 11.861932375196828, 11.829312695310792, 11.79839443174473, 11.768238760789014, 11.732334935249085, 11.697608759386284, 11.673915749016292, 11.647279592527807, 11.616382891746243, 11.588209128757699, 11.566439050053924, 11.539189728172547, 11.507904787446074, 11.492865438044173, 11.46213786344354, 11.43306515299491, 11.412293946873254, 11.3861678580877, 11.35030389297046, 11.337065145988749, 11.310162051593633, 11.293313069765457, 11.275583191844358, 11.25285765719039, 11.222718258385967, 11.197602807892515, 11.180313735824388, 11.160116132841642, 11.15077804660732, 11.121068491108604, 11.096476827743091, 11.085524135648807, 11.070039081871968, 11.051352769985785, 11.028850396347792, 11.010538120626634, 10.988341535183615, 10.969649283196436, 10.950409219849837, 10.942000513579094, 10.921407974342351, 10.897909958699865, 10.88494713938617, 10.872725547565665, 10.861739919707803, 10.844581579744423, 10.825945455194155, 10.818176532328092, 10.797196613742111, 10.777405902363586, 10.765885135821085, 10.748885906295438, 10.727186105276937, 10.71920437243401, 10.711003850364378, 10.689783203461912, 10.674151074127293, 10.668088261921772, 10.650517193546397, 10.635589074048843, 10.621656807679624, 10.605307564790845, 10.597911746892343, 10.579250540752795, 10.562825541264592, 10.561946665353851, 10.553353150244977, 10.538005951611341, 10.521341456272479, 10.51394904577396, 10.504415298238714, 10.490214668972536, 10.490704888593303, 10.465348615030438, 10.46520389828533, 10.450475721799423, 10.438107331251281, 10.426566432404892, 10.420703873401656, 10.408626321236557, 10.394800536594206, 10.388232603151696, 10.378533236743793, 10.37386750112566, 10.363667589187623, 10.347024691270466, 10.346390711502089, 10.332117956573615, 10.324550796415648, 10.318256033537908, 10.30461416470357, 10.288012137107879, 10.283696021033906, 10.288031759952478, 10.275801726892187, 10.26943385146003, 10.261846541822743, 10.248750835762042, 10.2453476157188, 10.234146721523913, 10.231880202581229, 10.216625380303391, 10.213442242151451, 10.209498183366247, 10.20063205088093, 10.195902868195711, 10.178864408521768, 10.177272532276515, 10.168104679796532, 10.157230397064351, 10.15363000840552, 10.149919578597572, 10.139881838246556, 10.1391662727751, 10.128339841708017, 10.131010945404924], "test_ppls": [63.74060959455472, 55.59361261314353, 52.0609045320994, 49.270076670207885, 46.597494514854866, 44.03182140222336, 41.19995626493522, 37.93198317966226, 35.140910314149984, 32.734741245221564, 30.68640677099469, 28.917022268450356, 27.4307743604783, 26.059506964735554, 24.930503893859974, 23.90833726630463, 23.03852767066903, 22.22682210965574, 21.534224300895254, 20.915607154213017, 20.332616954830605, 19.82515979970004, 19.359179770304948, 18.96301641323231, 18.552918665908702, 18.20851467905042, 17.87905290617541, 17.581098718354742, 17.322197861858314, 17.07066638085507, 16.83716841189678, 16.62018505325029, 16.42374230092362, 16.227431452194445, 16.032645227054992, 15.861155983540472, 15.702178151199854, 15.546313371369928, 15.427478918750737, 15.24077598059074, 15.120812143744985, 14.985923971725938, 14.890020495333962, 14.753339012905508, 14.636287147067447, 14.529628354413527, 14.428469182545252, 14.326022880598922, 14.233076682094417, 14.13507067114016, 14.037719428096192, 13.96812401837702, 13.882834416730693, 13.7911720743668, 13.711329680534824, 13.631858522219659, 13.578606108050462, 13.52127671523907, 13.441916787437822, 13.369243149379146, 13.3022926672385, 13.258104577634423, 13.187537702672655, 13.135075222273695, 13.071160884941156, 13.032127066695942, 12.97515895989935, 12.921526405889312, 12.864965092898023, 12.813434541086435, 12.777652958530386, 12.723617247301059, 12.694876565763435, 12.65431720377754, 12.590373574215175, 12.566738765672552, 12.518629126522049, 12.489068058727614, 12.435695336990356, 12.398503016088497, 12.36523913265188, 12.318473593366626, 12.29039313352453, 12.260681125977973, 12.225352944625126, 12.198339770495325, 12.159949530279356, 12.122544261539923, 12.087490189047163, 12.042581874091157, 12.014371217556947, 11.987098288738784, 11.958427412091961, 11.923390214185844, 11.901149347154282, 11.872259451476983, 11.836396658992706, 11.804916666868131, 11.778461801138292, 11.746388119565257, 11.724046943606654, 11.69014518316734, 11.658609411237942, 11.635275569672764, 11.612805169347292, 11.583667902686344, 11.565118209228467, 11.53159628264789, 11.499498423993993, 11.474975480352626, 11.452861076144913, 11.425451649826641, 11.41416063891691, 11.387867370811007, 11.35820852429669, 11.342850971174268, 11.325537450697725, 11.304473756163919, 11.27501597301344, 11.258087825527777, 11.235716325255849, 11.20869295925353, 11.187067725940592, 11.17524492442646, 11.155346375610366, 11.124863391074678, 11.113283851492362, 11.102677214811978, 11.083573776993674, 11.057957671575933, 11.038115324295473, 11.035162961032288, 11.009107524887757, 10.992303424309778, 10.977076826961493, 10.954911131460674, 10.932349691314482, 10.918567525350596, 10.912220192188446, 10.884887450556324, 10.879693181185589, 10.867088844164762, 10.84132169159383, 10.826028050918284, 10.81748015608738, 10.790490195941178, 10.780361271370516, 10.76570289548393, 10.740501349415581, 10.74335182573342, 10.721586509854196, 10.713167054640328, 10.692299010023302, 10.682687588913009, 10.669789979359654, 10.658160631984227, 10.661464578545065, 10.633155059456788, 10.626061564907596, 10.618109507301467, 10.597027425118588, 10.587468829356128, 10.580373019294573, 10.57114700624626, 10.55318960400715, 10.549471498120429, 10.531412816914605, 10.526618119344613, 10.520503656215086, 10.500676823129844, 10.501901133600569, 10.490072109402897, 10.485383729752368, 10.471016597636895, 10.460022860490996, 10.44194053854363, 10.441853404565263, 10.439939130061775, 10.427190408750619, 10.419966006171283, 10.416592854548789, 10.396604905462535, 10.39844677521713, 10.382634185789417, 10.381379227304336, 10.367938168316156, 10.36620797633823, 10.360344773722977, 10.35273472588841, 10.338985647091961, 10.327192393248122, 10.327512483498348, 10.32157765438825, 10.312370779557206, 10.303877147621469, 10.300308274082695, 10.29052171200079, 10.277325703842653, 10.27151277368708, 10.278107380987525], "epoch_time": 2514.68257188797, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/sgd_0.001_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 9.591887254846275, "best_test": 9.685040102339286, "train_losses": [4.269722938537598, 3.956637144088745, 3.8539535999298096, 3.7528607845306396, 3.625675916671753, 3.5093564987182617, 3.4097955226898193, 3.323849678039551, 3.2507481575012207, 3.188551664352417, 3.1350772380828857, 3.08880877494812, 3.0482051372528076, 3.0124170780181885, 2.9809017181396484, 2.953052520751953, 2.928218364715576, 2.905895709991455, 2.8855884075164795, 2.8668980598449707, 2.849626064300537, 2.8335907459259033, 2.81858229637146, 2.804555654525757, 2.7914252281188965, 2.779219627380371, 2.7677035331726074, 2.756925106048584, 2.7467050552368164, 2.7371134757995605, 2.7281436920166016, 2.719641923904419, 2.711578607559204, 2.7039685249328613, 2.6967127323150635, 2.6898436546325684, 2.6833014488220215, 2.6769988536834717, 2.670973300933838, 2.665213108062744, 2.6595821380615234, 2.6541035175323486, 2.648845672607422, 2.6437861919403076, 2.6387670040130615, 2.6339616775512695, 2.6292388439178467, 2.624600410461426, 2.6201939582824707, 2.615858793258667, 2.6116116046905518, 2.607612371444702, 2.603642463684082, 2.599804639816284, 2.5960521697998047, 2.5925052165985107, 2.5890471935272217, 2.5856919288635254, 2.582446575164795, 2.579261541366577, 2.576192617416382, 2.573265790939331, 2.5703067779541016, 2.567528009414673, 2.564784288406372, 2.5621044635772705, 2.5595145225524902, 2.5570597648620605, 2.5544939041137695, 2.552136182785034, 2.5497899055480957, 2.547456979751587, 2.545245885848999, 2.542973756790161, 2.540719747543335, 2.538569450378418, 2.536465644836426, 2.5343425273895264, 2.5323288440704346, 2.5302164554595947, 2.5283238887786865, 2.526303768157959, 2.5242652893066406, 2.52228045463562, 2.5204062461853027, 2.5184450149536133, 2.5166895389556885, 2.5148632526397705, 2.5132124423980713, 2.511491060256958, 2.5098705291748047, 2.508251190185547, 2.506746292114258, 2.5052549839019775, 2.5037293434143066, 2.502285957336426, 2.5008432865142822, 2.4993948936462402, 2.4979805946350098, 2.4966111183166504, 2.4953572750091553, 2.493945598602295, 2.4926366806030273, 2.491492986679077, 2.4901440143585205, 2.4890177249908447, 2.487739086151123, 2.4865710735321045, 2.485443592071533, 2.4842233657836914, 2.483118772506714, 2.481926202774048, 2.4808623790740967, 2.4798343181610107, 2.478653907775879, 2.477668285369873, 2.476621389389038, 2.4754605293273926, 2.474464178085327, 2.4734230041503906, 2.4723615646362305, 2.4713857173919678, 2.470355272293091, 2.4693763256073, 2.4683899879455566, 2.4673471450805664, 2.46648907661438, 2.4655401706695557, 2.464571237564087, 2.463587522506714, 2.4626729488372803, 2.46186900138855, 2.460956335067749, 2.4600515365600586, 2.4591798782348633, 2.4583466053009033, 2.4574332237243652, 2.456592321395874, 2.4558961391448975, 2.455059051513672, 2.4542746543884277, 2.4534432888031006, 2.4527642726898193, 2.452031135559082, 2.4512898921966553, 2.4504966735839844, 2.449803113937378, 2.4491422176361084, 2.448486804962158, 2.4478254318237305, 2.447171688079834, 2.4464917182922363, 2.445909261703491, 2.445329427719116, 2.444732189178467, 2.4441587924957275, 2.4435598850250244, 2.4430580139160156, 2.4424660205841064, 2.4419026374816895, 2.441427230834961, 2.4408440589904785, 2.440424680709839, 2.439876079559326, 2.4393980503082275, 2.4388539791107178, 2.4383928775787354, 2.4379355907440186, 2.4374630451202393, 2.4369163513183594, 2.4365572929382324, 2.4360666275024414, 2.4357054233551025, 2.4351627826690674, 2.4347870349884033, 2.4343135356903076, 2.4339187145233154, 2.4335217475891113, 2.4331002235412598, 2.43269681930542, 2.432307720184326, 2.4318830966949463, 2.4315218925476074, 2.4311347007751465, 2.4307632446289062, 2.4303858280181885, 2.430006265640259, 2.429595470428467, 2.42922306060791, 2.4288852214813232, 2.428542375564575, 2.428220748901367, 2.4278013706207275, 2.427457094192505, 2.4270849227905273, 2.4267592430114746, 2.426474094390869, 2.4261326789855957, 2.425826072692871, 2.425532579421997], "valid_ppls": [54.04655218646883, 48.06266425673783, 43.157546500795284, 37.5034005465882, 32.31119612055248, 28.62569641528822, 25.75809068960597, 23.560400460409422, 21.869370726914866, 20.536316642853915, 19.451331688060435, 18.52918483706349, 17.7837932999982, 17.176244870885192, 16.621056839512647, 16.15439631424698, 15.744617726394344, 15.398331025369064, 15.074022218919204, 14.778344770688344, 14.540863416253126, 14.299337850606582, 14.070996406414908, 13.899877747264398, 13.698648420733308, 13.545909030748675, 13.378490025990668, 13.235147324193429, 13.10803002424574, 12.987830009542122, 12.877488618291913, 12.764669582273703, 12.6621246532385, 12.556340458100664, 12.469282535708182, 12.375440826082665, 12.291234146363202, 12.21692347660335, 12.148404769069003, 12.058567693971108, 11.989176196242262, 11.932760781208069, 11.861626943782426, 11.798599779351552, 11.732639834732979, 11.670055980090003, 11.606917619313597, 11.550048149106129, 11.505902061969133, 11.455805014151004, 11.396773596245056, 11.353622085100898, 11.313770614736747, 11.262866603876066, 11.21560314072626, 11.171230415943567, 11.136454996013978, 11.10460710714095, 11.066626989066696, 11.027648788152804, 10.987225546503641, 10.962294718986781, 10.930481008265588, 10.897320168684917, 10.870408314289428, 10.83691813379802, 10.816005018197933, 10.781093814206827, 10.76176879655637, 10.731025690528956, 10.709890494021378, 10.686977515865493, 10.67398820075026, 10.657258578411671, 10.630843261552732, 10.61507966882632, 10.583249125687523, 10.576678117875787, 10.557905784820525, 10.534222871478542, 10.518121056695376, 10.496726954120627, 10.479535571167332, 10.469069520466874, 10.445157535988129, 10.429557383558958, 10.407152349332083, 10.398483963027202, 10.391514812201919, 10.365632133630552, 10.351308155858352, 10.342545728932954, 10.322446373069274, 10.308545812906019, 10.294099466185465, 10.287411205616323, 10.265208741332701, 10.262110779630802, 10.238293139481248, 10.23681888205503, 10.223650301776807, 10.2126703527403, 10.184190267226796, 10.199143763101121, 10.182167860617175, 10.17030372597346, 10.152453560942048, 10.145668653056463, 10.14018886999482, 10.118651533805387, 10.117047365421337, 10.095710820995745, 10.10389795598655, 10.081360837158531, 10.077145832692517, 10.06694724479921, 10.055392371895415, 10.061164551401898, 10.037308340621358, 10.029969053304619, 10.012295966669999, 10.000348416949434, 9.994337098343266, 9.99445624083591, 9.9826347004972, 9.974020274459397, 9.962968740113975, 9.954342804998237, 9.949927072896433, 9.935720345784537, 9.925894437287527, 9.91988293707606, 9.916430514773424, 9.904696541096172, 9.906727608075174, 9.88902175415311, 9.882085398805012, 9.877868928359762, 9.87269149232148, 9.866197050047969, 9.85658089497157, 9.848673994994858, 9.84411033293696, 9.84003675137843, 9.831812601238106, 9.824956195125722, 9.81194780808658, 9.804534868165716, 9.798181038938644, 9.802664979880213, 9.799001033257525, 9.792029766455109, 9.771467202409337, 9.76889555281536, 9.770745022306642, 9.764319970334817, 9.767668201497361, 9.762632319609576, 9.76385903814643, 9.751010588275712, 9.736396095327265, 9.733009852580965, 9.738083854117258, 9.734991787288488, 9.724005721136836, 9.727579006684138, 9.714220114184167, 9.71009841884808, 9.7122447239347, 9.707049953095986, 9.706855550393863, 9.692328033016748, 9.693541295262888, 9.689814174864845, 9.678403733248297, 9.671645086195607, 9.674765471992423, 9.668963696402445, 9.667765035202928, 9.660120153035324, 9.653153328143858, 9.655268630195012, 9.651853073250521, 9.656732810294097, 9.651618355632813, 9.641438947595118, 9.640875782990495, 9.633966478348135, 9.626359798236642, 9.632037261595192, 9.62118343804742, 9.618807283352144, 9.610124175568886, 9.614029228343997, 9.606681070589383, 9.60230738102032, 9.610213534038214, 9.60703838138924, 9.591887254846275, 9.607574372507582], "test_ppls": [55.49868513572967, 49.24029553175281, 44.18212532875043, 38.29708644108128, 33.08242644383569, 29.35945355242577, 26.464861476830773, 24.258977257695364, 22.545505559503937, 21.185921030922934, 20.07916408795717, 19.14543898515833, 18.391499963903694, 17.771925298968732, 17.206329484609363, 16.73647509492055, 16.316762211393982, 15.963595981290938, 15.626010906658562, 15.322932567731549, 15.066293663949995, 14.820336680623905, 14.577348774510638, 14.386757488177837, 14.169014199947355, 14.012416621966777, 13.837176419199311, 13.677742315100163, 13.539538535541022, 13.422314496985312, 13.294584951288416, 13.179965610409543, 13.064574459237635, 12.966246500574089, 12.849925977801776, 12.755986860339751, 12.668181986487438, 12.586078761185112, 12.511473924433547, 12.407649399605859, 12.326426491179127, 12.273394751205394, 12.193637938264454, 12.11808833094493, 12.038528456948969, 11.971912212362966, 11.89984702651603, 11.835284836566101, 11.792494324887972, 11.726741855599553, 11.654479614026155, 11.618194326190402, 11.566637602843489, 11.505956926516358, 11.456665398636325, 11.397947488206604, 11.36931949586495, 11.331082356304842, 11.293431541955707, 11.243726122666011, 11.198187491081235, 11.178645198175865, 11.13650544374599, 11.096569424347775, 11.063250237807065, 11.036820607881715, 11.011155040369633, 10.970112213134785, 10.939668516179939, 10.91455674738531, 10.888921075451222, 10.856321154057515, 10.847343298452074, 10.830742213491886, 10.791727713155346, 10.777190063685573, 10.744673597009912, 10.735171222012367, 10.701801708687446, 10.6835790590261, 10.658211454175671, 10.644467805151224, 10.625823423229168, 10.609131349534522, 10.577971817069157, 10.572475318279718, 10.540139242999986, 10.527258122839841, 10.51582173296237, 10.484103853802813, 10.471001618738216, 10.461005488975202, 10.44188327899022, 10.422425766808502, 10.407730498615292, 10.405941565633638, 10.370081535012844, 10.369228585156632, 10.346775535054945, 10.340518994682363, 10.334990643969789, 10.321535819923097, 10.295505878768376, 10.304483954518485, 10.289032574657599, 10.269233082668768, 10.253761219949444, 10.24538914138371, 10.234559091643241, 10.222611976023256, 10.213641920203072, 10.191557358388469, 10.198290284270492, 10.181847420084392, 10.166053958371766, 10.162872038365997, 10.145971022050126, 10.155288401440433, 10.12870448071515, 10.128083877796703, 10.10499168165433, 10.091196289251327, 10.083269463287055, 10.086669347178146, 10.0744312843426, 10.064535385770045, 10.051430263118192, 10.047761971195495, 10.032492224793478, 10.020200443750968, 10.013434686408866, 10.00979935321565, 10.00904762697027, 9.995569100302543, 10.000303115943698, 9.97961250018087, 9.971319241635861, 9.970841406184563, 9.960292072566656, 9.948726788076657, 9.953725766053658, 9.940717528462947, 9.934048071139062, 9.93400780737302, 9.926071927698015, 9.915669251865237, 9.908565373994842, 9.895045221395145, 9.883131550480867, 9.895965337594692, 9.883803125118801, 9.883624034086766, 9.858282436039671, 9.866726328297599, 9.864581162811143, 9.860287529151941, 9.864155478200363, 9.86271863432097, 9.850000764730959, 9.848610596313698, 9.83362240279043, 9.826898279832351, 9.828725923564715, 9.828447068767122, 9.81827545170231, 9.824073130372819, 9.804453053092555, 9.803803231901098, 9.801419364762468, 9.802819232165927, 9.795093243158165, 9.785159110240546, 9.792291245350437, 9.781182215444543, 9.771867918909665, 9.764999768623337, 9.771772397787093, 9.764182619578554, 9.768099037809975, 9.75415657995273, 9.753998442328289, 9.74796089869881, 9.749376375304584, 9.74665252103486, 9.748325788440889, 9.73517514824514, 9.741783088563148, 9.72549191860402, 9.720512544591786, 9.72063769314001, 9.71889271157031, 9.714548998930457, 9.712624486411395, 9.714354446045244, 9.695998327527203, 9.701689105711573, 9.70945485130897, 9.689264355313263, 9.685040102339286, 9.706489898717138], "epoch_time": 1751.4245870113373, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/sgd_0.005_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 9.112907024273492, "best_test": 9.205011096515241, "train_losses": [3.937246084213257, 3.3882017135620117, 3.0932083129882812, 2.938542127609253, 2.845801830291748, 2.7818353176116943, 2.734818935394287, 2.6986069679260254, 2.6686880588531494, 2.6420788764953613, 2.618435859680176, 2.5966808795928955, 2.577626943588257, 2.56176495552063, 2.5484399795532227, 2.5370349884033203, 2.5271928310394287, 2.5186448097229004, 2.5112006664276123, 2.504621982574463, 2.4986143112182617, 2.493198871612549, 2.4881954193115234, 2.483727216720581, 2.4794535636901855, 2.4755430221557617, 2.4719326496124268, 2.4685075283050537, 2.465273141860962, 2.46229887008667, 2.4594850540161133, 2.456782341003418, 2.454270362854004, 2.451826333999634, 2.449666738510132, 2.4475698471069336, 2.4456450939178467, 2.4437594413757324, 2.4420156478881836, 2.4402801990509033, 2.4386961460113525, 2.4372150897979736, 2.435767412185669, 2.4343600273132324, 2.4330294132232666, 2.431776762008667, 2.430551528930664, 2.429293632507324, 2.4282243251800537, 2.4271082878112793, 2.425973653793335, 2.42500638961792, 2.4240875244140625, 2.423027515411377, 2.4221179485321045, 2.4211816787719727, 2.4203648567199707, 2.4194748401641846, 2.418651819229126, 2.417865514755249, 2.4170713424682617, 2.4163310527801514, 2.4155466556549072, 2.4148616790771484, 2.414161205291748, 2.413490056991577, 2.4127373695373535, 2.4121599197387695, 2.4115102291107178, 2.4108684062957764, 2.4102895259857178, 2.4096570014953613, 2.4091150760650635, 2.408461809158325, 2.40793776512146, 2.4074432849884033, 2.406897783279419, 2.4063937664031982, 2.4058799743652344, 2.4053826332092285, 2.40488862991333, 2.4044151306152344, 2.404012680053711, 2.4034810066223145, 2.4030096530914307, 2.402549982070923, 2.4020943641662598, 2.4017410278320312, 2.4012768268585205, 2.4008750915527344, 2.4003918170928955, 2.400029420852661, 2.399635076522827, 2.3992154598236084, 2.3988094329833984, 2.3984827995300293, 2.3981645107269287, 2.3976805210113525, 2.3974192142486572, 2.3969950675964355, 2.396677255630493, 2.3963985443115234, 2.396013021469116, 2.3956761360168457, 2.395291328430176, 2.3949992656707764, 2.394603729248047, 2.3944029808044434, 2.39404034614563, 2.3937785625457764, 2.3934683799743652, 2.393174409866333, 2.3928396701812744, 2.392603874206543, 2.3922362327575684, 2.3919944763183594, 2.3917434215545654, 2.3915257453918457, 2.391141653060913, 2.3908023834228516, 2.3906197547912598, 2.390380859375, 2.3900694847106934, 2.389899253845215, 2.3895626068115234, 2.3892946243286133, 2.389031410217285, 2.3888185024261475, 2.388601541519165, 2.3883161544799805, 2.3880507946014404, 2.3877804279327393, 2.387596607208252, 2.3874127864837646, 2.3871867656707764, 2.386899709701538, 2.3867363929748535, 2.386481285095215, 2.386338949203491, 2.3861193656921387, 2.385902166366577, 2.3857808113098145, 2.385491132736206, 2.3852651119232178, 2.3850114345550537, 2.3848748207092285, 2.384629249572754, 2.3844945430755615, 2.384244680404663, 2.3841042518615723, 2.3838367462158203, 2.3837642669677734, 2.3835246562957764, 2.3833372592926025, 2.383146286010742, 2.3830037117004395, 2.382779836654663, 2.3826234340667725, 2.3824360370635986, 2.3823108673095703, 2.382111072540283, 2.3819313049316406, 2.3817896842956543, 2.3816375732421875, 2.3814520835876465, 2.3812832832336426, 2.381117582321167, 2.3810367584228516, 2.380831718444824, 2.3806538581848145, 2.3804194927215576, 2.3803188800811768, 2.3802080154418945, 2.3799843788146973, 2.3799033164978027, 2.3797714710235596, 2.3796069622039795, 2.3795206546783447, 2.379288673400879, 2.379122257232666, 2.3790462017059326, 2.378816843032837, 2.3788483142852783, 2.378568410873413, 2.37844181060791, 2.378345251083374, 2.378136396408081, 2.3780300617218018, 2.3779025077819824, 2.377748489379883, 2.377591133117676, 2.377453088760376, 2.377265214920044, 2.377203941345215, 2.377087116241455, 2.3769266605377197, 2.376800298690796, 2.3766725063323975, 2.37654447555542, 2.3764166831970215], "valid_ppls": [34.27211456143576, 21.54291305061515, 17.22467247228838, 15.243294331749645, 14.069356011212673, 13.268498786160354, 12.719889564514117, 12.289607849451036, 11.94650431042443, 11.645227623620903, 11.388342519575883, 11.15551659398629, 10.970645783737975, 10.810825577003985, 10.69882961423138, 10.586464225809314, 10.494875182582264, 10.427481279010298, 10.344353358636548, 10.274682164370132, 10.221712666413342, 10.16530019193783, 10.122929755304257, 10.069482119392976, 10.041597657633375, 10.013912175566976, 9.968885134668422, 9.939279011145356, 9.89664486293853, 9.87888165928547, 9.86357460121479, 9.848551894195031, 9.812488212968978, 9.78245324650378, 9.761294045411722, 9.756787156710214, 9.722953231932896, 9.704435099955003, 9.70582111578188, 9.674361817741895, 9.660976963619712, 9.641599857810059, 9.629635467451259, 9.62149999716114, 9.610481614431556, 9.60203266073242, 9.598658821002061, 9.578445229995934, 9.574796605565874, 9.569321711687053, 9.543024790419306, 9.539981012292172, 9.544758676537457, 9.517755423609612, 9.509644187885037, 9.492274598952687, 9.487448560040672, 9.478289686522642, 9.48257071491139, 9.484456427127808, 9.465735777442784, 9.47390217003267, 9.450241948920615, 9.44685837868003, 9.431831691656484, 9.436750933235741, 9.440283932321273, 9.414480775978378, 9.431498886389477, 9.412389053179007, 9.412876032964306, 9.404860904588787, 9.40609424691668, 9.393810651821212, 9.380740144898104, 9.384769023288014, 9.376636986604463, 9.370220877182561, 9.370955903441706, 9.367698991381738, 9.354319121982494, 9.353241976405954, 9.348696138638164, 9.356712479354627, 9.336549828796448, 9.348243682308947, 9.338531185183596, 9.334299606985132, 9.323830193257308, 9.335370119652868, 9.31536894850057, 9.310293224057078, 9.318774297907616, 9.314445076193278, 9.302957632246725, 9.304199794014593, 9.302130355800506, 9.303487748857835, 9.289896148231234, 9.297666994138268, 9.29275378780964, 9.289156406482663, 9.28839236382837, 9.29029705085638, 9.274902423053826, 9.28218491001285, 9.274046685927942, 9.27072399043087, 9.269804545885984, 9.266936288195243, 9.259683426214572, 9.260869026573245, 9.256952928019382, 9.250078377808354, 9.250918669769819, 9.246365245588636, 9.247743164038829, 9.250614303234865, 9.253936410201247, 9.240943752674434, 9.226653759444735, 9.228990248863731, 9.240641917466903, 9.238709965045008, 9.242651400260632, 9.237077923258143, 9.222771919234495, 9.22166594882361, 9.214505637600524, 9.214189288085917, 9.206843808068164, 9.217863126609455, 9.218860940873569, 9.207353081320324, 9.220722790583016, 9.200557043757572, 9.196177499715308, 9.203744873063425, 9.199931893631932, 9.199982342768124, 9.192556137556526, 9.197609339513013, 9.189157476242261, 9.199780547883218, 9.20165170715773, 9.186014121470468, 9.17682680017503, 9.186165240747464, 9.179201006963531, 9.186476247661973, 9.191690466231423, 9.186548525424566, 9.168197304104151, 9.160877567914657, 9.173617673968495, 9.17418416612966, 9.183392926143812, 9.17807400274327, 9.172237679253515, 9.160951828411687, 9.163850642216753, 9.162301727069105, 9.161242323786134, 9.169764705838636, 9.168564537379202, 9.173477696739413, 9.160056374320003, 9.162209980084182, 9.159540981900316, 9.147398348045641, 9.153362898955365, 9.157226441351359, 9.154427938818802, 9.159158824042233, 9.147162812828682, 9.133967271514, 9.1479261434231, 9.145518597036755, 9.14453090129335, 9.146517302952429, 9.137624374332933, 9.145396492005148, 9.137362948542313, 9.146297054938687, 9.149199956864532, 9.132952516191985, 9.127987067554507, 9.140018946816832, 9.135175979143362, 9.13521736115495, 9.14126114690979, 9.130370407117066, 9.124477400059803, 9.128219932667397, 9.119266522492305, 9.120518949166094, 9.128289575724299, 9.116351382888356, 9.112907024273492, 9.13246042223276], "test_ppls": [35.076273018362826, 22.224644209264824, 17.83749733782778, 15.762086377423373, 14.547947838390655, 13.716695217735266, 13.12197894866773, 12.654299101644524, 12.265932270981754, 11.921920599003586, 11.651112383455313, 11.377375710749845, 11.183174284620454, 10.99818862641664, 10.870867056161739, 10.766380537117001, 10.657317019006195, 10.588988536477064, 10.495625861396976, 10.42428215237026, 10.37623474104909, 10.30971085168821, 10.274121204080867, 10.220937715096246, 10.179364347858899, 10.156726701686564, 10.111144286893984, 10.080103841240598, 10.038775406350856, 10.010522495543619, 9.998727245544034, 9.989570181387759, 9.9596081770658, 9.92688132420437, 9.90050346940977, 9.887145181921595, 9.860141775933185, 9.841223923062836, 9.835948439980996, 9.805175386903507, 9.795392170242696, 9.770060165328843, 9.76331898367018, 9.744317398845844, 9.731042241730659, 9.73150626504664, 9.720192727844196, 9.706413530169085, 9.70464565054316, 9.694065933777395, 9.670185561709914, 9.673141731004772, 9.665621646271164, 9.64094703873489, 9.633389969532015, 9.61756897979001, 9.609397882423531, 9.60225701504581, 9.59756498100293, 9.610497653666537, 9.593970832556536, 9.593076508312889, 9.568263152344684, 9.56542797660406, 9.54479053565985, 9.55721231181687, 9.564923982642009, 9.532044005878857, 9.545844222264819, 9.533503137267761, 9.52741353873679, 9.521647914028657, 9.530239719251977, 9.516489288807048, 9.494427083992294, 9.503252618869615, 9.493442448253072, 9.489013982104664, 9.487812746455148, 9.478569905909373, 9.469783097907214, 9.471316249346486, 9.467038044812796, 9.473732764975228, 9.450519085914873, 9.471752079961878, 9.45653022612028, 9.458478411970129, 9.436370708345391, 9.44573454456386, 9.423708303684707, 9.423103937323674, 9.43740792595547, 9.425341859506403, 9.411022502540655, 9.425881197324122, 9.412674056723668, 9.412617952981519, 9.398096096675316, 9.406919555367713, 9.397865309395145, 9.404869873767359, 9.4056569524951, 9.406477737217912, 9.395553268127493, 9.3938756021564, 9.39420931958044, 9.387013507448986, 9.379317811557764, 9.381715328215636, 9.366908389292712, 9.364248972108415, 9.38039125071955, 9.365675719174742, 9.362094750381463, 9.36563329319999, 9.362382695364744, 9.360983231900182, 9.362067965251844, 9.356817328204514, 9.340000777167118, 9.33654760278977, 9.36126891079638, 9.347664213575712, 9.350695678299077, 9.339041062870542, 9.33022121088954, 9.337636183381578, 9.3242103296195, 9.316346220852193, 9.314200798352893, 9.329674000408293, 9.32479279083547, 9.312153557780059, 9.329851951514854, 9.307645442603995, 9.30806486490237, 9.30911461307081, 9.302046079755595, 9.303829346275705, 9.296605237957804, 9.305943536553881, 9.295224471341031, 9.303966876050104, 9.319329756693183, 9.286815755629572, 9.28266515327405, 9.285978844862704, 9.281943691205461, 9.283676622421623, 9.289920511985418, 9.285799516653872, 9.267780321167088, 9.274935592748994, 9.271813738704951, 9.285201780968926, 9.293726471814724, 9.286339725705703, 9.274278854862489, 9.270790300053243, 9.272368609044332, 9.268337159870699, 9.261248804036493, 9.276324403771758, 9.262363938326185, 9.2771626562674, 9.256226843770149, 9.258707682817978, 9.263423992413472, 9.24633217806881, 9.2523987396402, 9.252681104750108, 9.260010168702928, 9.255778862751404, 9.243986890342493, 9.23805358969203, 9.250638563968176, 9.243665120962714, 9.244379199670039, 9.246237385167388, 9.237842149845166, 9.241080352870142, 9.238238603527957, 9.24356815156517, 9.249615257388067, 9.23094437783093, 9.221918793186488, 9.22630399697128, 9.232291383229885, 9.229546957427509, 9.238518333863535, 9.224790712153178, 9.220562309390873, 9.232989174083134, 9.209642963834337, 9.219979764152393, 9.223658110518706, 9.206169942366149, 9.205011096515241, 9.23182034919064], "epoch_time": 1753.241721868515, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/sgd_0.01_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 9.046272208788933, "best_test": 9.124257682766626, "train_losses": [3.7138500213623047, 3.036013603210449, 2.8078291416168213, 2.70571231842041, 2.6410562992095947, 2.5949649810791016, 2.563549280166626, 2.54110050201416, 2.52408504486084, 2.51051664352417, 2.4992287158966064, 2.4900588989257812, 2.4820775985717773, 2.475226640701294, 2.469287633895874, 2.463996171951294, 2.4592955112457275, 2.455251932144165, 2.4514811038970947, 2.4480419158935547, 2.444838047027588, 2.4418909549713135, 2.4392592906951904, 2.436769962310791, 2.434591054916382, 2.432424306869507, 2.4304683208465576, 2.428640842437744, 2.4267821311950684, 2.425185203552246, 2.423619031906128, 2.4221279621124268, 2.420759916305542, 2.4194087982177734, 2.4182240962982178, 2.4169793128967285, 2.4158663749694824, 2.4147136211395264, 2.4137585163116455, 2.412677049636841, 2.41171932220459, 2.410794496536255, 2.409846782684326, 2.40898060798645, 2.4081084728240967, 2.4072513580322266, 2.4065754413604736, 2.40580153465271, 2.4050674438476562, 2.4043002128601074, 2.403597354888916, 2.4029738903045654, 2.4023423194885254, 2.401636838912964, 2.401108980178833, 2.400452136993408, 2.3998966217041016, 2.399362564086914, 2.3987009525299072, 2.3982622623443604, 2.3977625370025635, 2.3972156047821045, 2.396629810333252, 2.3961572647094727, 2.395719528198242, 2.39520001411438, 2.3947465419769287, 2.394296407699585, 2.3939249515533447, 2.3934566974639893, 2.3930089473724365, 2.392533540725708, 2.3922553062438965, 2.391806125640869, 2.391448974609375, 2.391057252883911, 2.3906643390655518, 2.3903539180755615, 2.389939069747925, 2.3895769119262695, 2.389233112335205, 2.388911247253418, 2.388563871383667, 2.388277769088745, 2.3879053592681885, 2.387540578842163, 2.3872294425964355, 2.3869340419769287, 2.3866701126098633, 2.386416435241699, 2.3861162662506104, 2.385780096054077, 2.3854897022247314, 2.3852155208587646, 2.384984254837036, 2.3846487998962402, 2.384359836578369, 2.384084939956665, 2.3839051723480225, 2.3835794925689697, 2.383331060409546, 2.38311767578125, 2.382899284362793, 2.3826069831848145, 2.382370710372925, 2.3821444511413574, 2.381950855255127, 2.3816356658935547, 2.3814151287078857, 2.38118577003479, 2.3810813426971436, 2.3807740211486816, 2.380607843399048, 2.3803465366363525, 2.380115509033203, 2.3799479007720947, 2.3797831535339355, 2.3794679641723633, 2.3793351650238037, 2.3791112899780273, 2.378911018371582, 2.3787155151367188, 2.378582715988159, 2.378359079360962, 2.378143310546875, 2.3779711723327637, 2.3778188228607178, 2.377472400665283, 2.377408266067505, 2.3773043155670166, 2.377063512802124, 2.377016067504883, 2.3767201900482178, 2.3765876293182373, 2.376415967941284, 2.3762295246124268, 2.376020669937134, 2.3759262561798096, 2.375758647918701, 2.3756160736083984, 2.37542986869812, 2.3752708435058594, 2.3750810623168945, 2.3749794960021973, 2.37481689453125, 2.3746514320373535, 2.3745107650756836, 2.374368906021118, 2.374209403991699, 2.3740556240081787, 2.3738765716552734, 2.373821258544922, 2.373645544052124, 2.373443126678467, 2.3733439445495605, 2.3732552528381348, 2.373115062713623, 2.372966766357422, 2.3728318214416504, 2.372708320617676, 2.3725709915161133, 2.372375249862671, 2.3722898960113525, 2.372129440307617, 2.3720479011535645, 2.3719229698181152, 2.3718152046203613, 2.3716444969177246, 2.3715341091156006, 2.371410608291626, 2.3712522983551025, 2.3711941242218018, 2.371037006378174, 2.3709659576416016, 2.370819091796875, 2.370680570602417, 2.3705787658691406, 2.3703694343566895, 2.3704352378845215, 2.3702831268310547, 2.3701772689819336, 2.3700599670410156, 2.3699185848236084, 2.3697352409362793, 2.3696606159210205, 2.3695883750915527, 2.369534969329834, 2.369434356689453, 2.369295358657837, 2.369194269180298, 2.369086742401123, 2.369028091430664, 2.368880033493042, 2.3687186241149902, 2.368668556213379, 2.3685462474823, 2.368434190750122, 2.368332862854004, 2.36828351020813, 2.3681249618530273], "valid_ppls": [22.492514044301483, 15.478100222983736, 13.314711765590708, 12.224035548033465, 11.519428598963577, 11.097527183128125, 10.804224034127994, 10.59092256556259, 10.453159506167083, 10.307098300474536, 10.198251380954632, 10.128175637700323, 10.05080960232161, 9.982422878687851, 9.94643336588031, 9.879470504066319, 9.833542689491974, 9.80144740688832, 9.764124420688345, 9.737087878543477, 9.704231494939691, 9.673752908339285, 9.645069275311505, 9.620552644783404, 9.603053744150372, 9.582986260532827, 9.572438753819045, 9.552312263267682, 9.531494048578685, 9.52799052035633, 9.507864542881947, 9.51655054951629, 9.485220767395976, 9.459984923358107, 9.471524000299077, 9.452035597268662, 9.43634821031125, 9.417098328389253, 9.42978332663405, 9.40943180929628, 9.391817566788292, 9.393454552791768, 9.38805872957948, 9.387279837799378, 9.37786215596695, 9.373246248527582, 9.376125056316774, 9.35518226602642, 9.347664213575712, 9.350865112682003, 9.337760855107106, 9.330628302919646, 9.33961777030952, 9.311316583607637, 9.314176370921206, 9.310901454569235, 9.302094871056955, 9.283087876427647, 9.300954995690322, 9.297795565747343, 9.28563347510391, 9.294462145554364, 9.279894690671426, 9.281401525022861, 9.272538834887898, 9.268770279770628, 9.269013366132624, 9.2529568602444, 9.267521800283998, 9.254468146276752, 9.2544129855125, 9.252284031275703, 9.256008367559811, 9.254119535773864, 9.234763605394557, 9.22982202346021, 9.218825773777022, 9.221512046953396, 9.23194580918007, 9.213629112465517, 9.220428210810784, 9.201640737940641, 9.20285401260818, 9.210778236545679, 9.206461871614845, 9.206376267342073, 9.203233605164826, 9.183248420842231, 9.184080452207505, 9.20405428073636, 9.182166892756232, 9.199552437256239, 9.181006690493096, 9.183432337075248, 9.173077461134966, 9.179474572547628, 9.17055615969477, 9.18411110743443, 9.176780853843917, 9.17898872568826, 9.16619089633056, 9.177518210838246, 9.16748692434016, 9.173003102345145, 9.160731232814767, 9.177400054692873, 9.167821342418165, 9.160541219083852, 9.147001431088826, 9.149079983992188, 9.153520028191911, 9.15055248716451, 9.147101749132807, 9.149978728120335, 9.145180631741423, 9.150109620552177, 9.147012335170746, 9.13410664585724, 9.146327584049708, 9.132131648567048, 9.124553540950274, 9.129473588989393, 9.140247760465552, 9.136297715782035, 9.141496530161579, 9.124744983710515, 9.132573645042969, 9.124895095047869, 9.118570804210831, 9.117614278237879, 9.112681067695062, 9.124464347399517, 9.125286701464912, 9.114488877208206, 9.133283496954668, 9.102874739627417, 9.099871547604026, 9.110269764734435, 9.116690456370701, 9.116503529685994, 9.106011355398122, 9.098162080376966, 9.102366904889674, 9.115992761197678, 9.102112998145133, 9.100741590150141, 9.08381782706782, 9.097533042569554, 9.093339123132012, 9.093263242713853, 9.095811002973829, 9.105672679099378, 9.088692073938903, 9.08513036695363, 9.091039143774493, 9.08435494918, 9.099496218273696, 9.09249363425349, 9.088020355716925, 9.077203866942096, 9.082598591119725, 9.081994447803456, 9.0801606101415, 9.095182127717552, 9.08790985199085, 9.08285628454515, 9.084400432752842, 9.079327169981887, 9.080714836076575, 9.07239201969567, 9.078082564133007, 9.08011947753384, 9.066795832977524, 9.077361853022447, 9.07883796541784, 9.06743355471481, 9.075230354775956, 9.075719364947329, 9.065313033131064, 9.077959195109177, 9.07300201376328, 9.075751822307096, 9.062810547978154, 9.07774059797375, 9.073523353252769, 9.075295266113882, 9.066436999110245, 9.069258335167467, 9.063447989406615, 9.073583925758221, 9.05581892306414, 9.067948088333484, 9.060395159887372, 9.053075153871962, 9.058984680936376, 9.054696273407593, 9.060313073930695, 9.054376775487205, 9.046272208788933, 9.06204135632275], "test_ppls": [23.14923129437682, 15.961145093943232, 13.724984699708402, 12.58043260706748, 11.80030458377431, 11.309549950679719, 10.978343595354128, 10.746689867527852, 10.59892754467294, 10.447825008849412, 10.34607743622989, 10.253788111543694, 10.192031191444741, 10.108362739471428, 10.067614507849907, 10.010014142512581, 9.957015499838263, 9.933441763466075, 9.89253774928711, 9.853921062961188, 9.84467128641169, 9.800867885924745, 9.781576334015158, 9.746434087876324, 9.731729004097714, 9.720014283942675, 9.705099159633358, 9.677533840596212, 9.660044149314329, 9.649736218812036, 9.634184687896216, 9.639678305570257, 9.61030289333843, 9.586523724808243, 9.590222547674218, 9.565325351245985, 9.561002403171065, 9.542260342277116, 9.540756651294458, 9.524456488583011, 9.505854058146427, 9.50139941446264, 9.502613698288345, 9.484332058058866, 9.477647924947943, 9.485207198688535, 9.477878411780354, 9.462849760988558, 9.444412690400592, 9.461248051930859, 9.442877139849672, 9.438884076411936, 9.433495894153166, 9.419341561516973, 9.413203692528281, 9.417574325193694, 9.399859677850063, 9.38662185889554, 9.388090065658497, 9.400202572585878, 9.389421945706776, 9.392417687219043, 9.377005861997095, 9.383339367588453, 9.355238027424178, 9.36132024464707, 9.374209477875166, 9.345700973110915, 9.349578825834946, 9.352055698736304, 9.34915976192662, 9.342916152168788, 9.347824678244008, 9.353935527970313, 9.321865291005698, 9.32129856923459, 9.320378553145819, 9.314165267564347, 9.312759689490434, 9.305799321532064, 9.307474572271145, 9.296651784225965, 9.295271010695965, 9.299252095875906, 9.291805574303885, 9.295805121879456, 9.294539704914007, 9.274681294784191, 9.271729737324497, 9.281972460091785, 9.266830237132515, 9.278854874257739, 9.2708566101499, 9.262403688165167, 9.254527720271437, 9.270363716438352, 9.257041209622896, 9.260767460821405, 9.252202412728453, 9.263220805982376, 9.255933336515575, 9.262741568684078, 9.251410529612416, 9.25689775244472, 9.254631424065888, 9.253087019692654, 9.252010501683914, 9.244399035977104, 9.236412855321637, 9.23473278109696, 9.22916627956182, 9.225828869191057, 9.234050269440312, 9.237806910341192, 9.225793675514023, 9.241144247203195, 9.232907725744472, 9.218869732668667, 9.229606370996466, 9.225927852127493, 9.207656024461352, 9.209891086925511, 9.227784528848707, 9.22291264863946, 9.220938235479293, 9.202623631697241, 9.21184995697275, 9.214299130436508, 9.203894089649708, 9.20014027228733, 9.195133910096901, 9.21508563991982, 9.203635156528636, 9.196326593614835, 9.225415351964719, 9.188828852238258, 9.183392926143812, 9.19400275764484, 9.195331218382318, 9.19490372244821, 9.188268027748686, 9.182924386917263, 9.192170410643072, 9.2002982045176, 9.197576446357584, 9.175271316627605, 9.170739821735289, 9.185981269782694, 9.170431533976354, 9.177179063022884, 9.169323095533903, 9.191434067843234, 9.167838828666344, 9.173405521815253, 9.164503930344518, 9.172303284444377, 9.189635097413754, 9.177196567119516, 9.170320028190213, 9.177288464174582, 9.16525996737772, 9.163830978747606, 9.171299576355418, 9.179754712154612, 9.167976534036274, 9.169762519596626, 9.16736889734279, 9.16022453829074, 9.163538216531043, 9.15310975196991, 9.162441533765122, 9.164449305807182, 9.1606897352268, 9.159217784500086, 9.169126345316274, 9.149036357883203, 9.152243431215823, 9.146770267610933, 9.146384281240529, 9.155495285444909, 9.153869213930282, 9.151765571483828, 9.152596932552225, 9.15587074165364, 9.162981120236946, 9.15277368834058, 9.144247476297345, 9.14485576074707, 9.140589902035725, 9.154229325674525, 9.144332502873766, 9.151429557207145, 9.144225674738431, 9.146031019855755, 9.135021342759135, 9.145985227712266, 9.140722839476265, 9.129086155980946, 9.124257682766626, 9.145496792447258], "epoch_time": 1746.6766076087952, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/sgd_0.05_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 8.982137428518357, "best_test": 9.06040164038931, "train_losses": [3.3851749897003174, 2.6982202529907227, 2.589003562927246, 2.545245885848999, 2.5188283920288086, 2.495734691619873, 2.477961301803589, 2.466073751449585, 2.457386016845703, 2.4505367279052734, 2.444693088531494, 2.439805746078491, 2.435532808303833, 2.4317283630371094, 2.4284558296203613, 2.425508975982666, 2.4227375984191895, 2.4202396869659424, 2.417985200881958, 2.415879964828491, 2.4138925075531006, 2.412080764770508, 2.410393714904785, 2.408865451812744, 2.4073164463043213, 2.4058868885040283, 2.40451717376709, 2.403230667114258, 2.4019954204559326, 2.4007673263549805, 2.399718761444092, 2.3985912799835205, 2.3975319862365723, 2.396523952484131, 2.395521879196167, 2.394528865814209, 2.393681526184082, 2.3928635120391846, 2.3920085430145264, 2.3911995887756348, 2.3904147148132324, 2.389683723449707, 2.3889715671539307, 2.388275623321533, 2.3875677585601807, 2.386977434158325, 2.386225938796997, 2.3856124877929688, 2.3850677013397217, 2.384472370147705, 2.383881092071533, 2.3834316730499268, 2.3828318119049072, 2.3823189735412598, 2.3817861080169678, 2.38126540184021, 2.380830764770508, 2.3802781105041504, 2.3798532485961914, 2.37947154045105, 2.379037857055664, 2.3785316944122314, 2.3781580924987793, 2.377742290496826, 2.377352714538574, 2.3769493103027344, 2.3765017986297607, 2.37621808052063, 2.3757824897766113, 2.375443696975708, 2.375136137008667, 2.3747432231903076, 2.3744144439697266, 2.374112367630005, 2.3738627433776855, 2.373436450958252, 2.3731658458709717, 2.372852325439453, 2.3725697994232178, 2.372201442718506, 2.3719522953033447, 2.3716959953308105, 2.371429681777954, 2.37113881111145, 2.370809555053711, 2.3706207275390625, 2.370293140411377, 2.3700711727142334, 2.369828224182129, 2.369565725326538, 2.369394063949585, 2.3691444396972656, 2.368903875350952, 2.3686599731445312, 2.3684639930725098, 2.368215799331665, 2.367971658706665, 2.3677542209625244, 2.367591381072998, 2.367292642593384, 2.3671770095825195, 2.366936445236206, 2.3668012619018555, 2.3665497303009033, 2.3664817810058594, 2.36616587638855, 2.3659656047821045, 2.3657445907592773, 2.365628242492676, 2.3654298782348633, 2.365227699279785, 2.3650691509246826, 2.364851474761963, 2.364712953567505, 2.364542007446289, 2.3644044399261475, 2.3642218112945557, 2.3641197681427, 2.363887071609497, 2.363734722137451, 2.363553524017334, 2.363391876220703, 2.3632895946502686, 2.363068103790283, 2.362929344177246, 2.3628299236297607, 2.3626272678375244, 2.3625054359436035, 2.3623430728912354, 2.3622610569000244, 2.3621010780334473, 2.3619112968444824, 2.361853837966919, 2.36165714263916, 2.3615643978118896, 2.3614466190338135, 2.3612287044525146, 2.361109733581543, 2.3609700202941895, 2.3609089851379395, 2.3607988357543945, 2.360722303390503, 2.360398769378662, 2.3603734970092773, 2.360286235809326, 2.36012601852417, 2.360024929046631, 2.3598990440368652, 2.359771728515625, 2.3597183227539062, 2.3595011234283447, 2.3594703674316406, 2.3593502044677734, 2.3592021465301514, 2.359055995941162, 2.3589775562286377, 2.3589084148406982, 2.3587565422058105, 2.358703851699829, 2.3585221767425537, 2.35847544670105, 2.358339548110962, 2.3582839965820312, 2.3581316471099854, 2.358057975769043, 2.3579916954040527, 2.357891082763672, 2.357719898223877, 2.357637882232666, 2.3575236797332764, 2.3573949337005615, 2.3573403358459473, 2.3572235107421875, 2.3571975231170654, 2.3570101261138916, 2.3569278717041016, 2.356867551803589, 2.3567466735839844, 2.356687545776367, 2.356567144393921, 2.356414794921875, 2.3564248085021973, 2.3563098907470703, 2.3562397956848145, 2.35609769821167, 2.356083869934082, 2.355991840362549, 2.3559043407440186, 2.3558168411254883, 2.3557894229888916, 2.3556411266326904, 2.355588436126709, 2.355496644973755, 2.355397939682007, 2.3553831577301025, 2.355226755142212, 2.3551459312438965, 2.3550851345062256, 2.3550264835357666, 2.3549187183380127], "valid_ppls": [14.34385310030985, 11.72199821859052, 10.987002886270057, 10.632632833086813, 10.32279831107729, 10.09010646241264, 9.972617358006065, 9.877004656408923, 9.80052673234909, 9.73842515589512, 9.692859538737409, 9.666363712092137, 9.629910977473092, 9.58035914443947, 9.573317459336918, 9.527036475140315, 9.50484330987709, 9.485815548144982, 9.470304657654722, 9.457168302983773, 9.445477815651396, 9.432800941460231, 9.410970896142052, 9.397889956310095, 9.389596559116216, 9.386176518396093, 9.369981838513635, 9.346939928170668, 9.333801114915802, 9.345872545219287, 9.336189222635575, 9.337475893608888, 9.323018842924345, 9.311376523554037, 9.281671497693967, 9.283966582479318, 9.283625714338454, 9.267163860197082, 9.287863107358595, 9.270164798147468, 9.249273445284249, 9.255898027999331, 9.236862101262131, 9.247264727483971, 9.248755238122886, 9.234977176568197, 9.233030999184901, 9.22125921374259, 9.214296933576664, 9.208097285563863, 9.199703779252303, 9.194772189236183, 9.22219363187879, 9.179621207056858, 9.200170981119777, 9.180220900919748, 9.193761638488544, 9.180549217073919, 9.16757653844562, 9.17830158079443, 9.150384500753889, 9.185100888315125, 9.174470706374251, 9.17545944829924, 9.15760415189549, 9.155001976855417, 9.162209980084182, 9.140345825211378, 9.144140649155327, 9.136206229189066, 9.146225093865896, 9.140448249513659, 9.140640025761655, 9.135722672415973, 9.137883628961621, 9.125632634446172, 9.118472973084383, 9.136437125685303, 9.129212396391278, 9.11142754498272, 9.115503754354705, 9.104079332748878, 9.11198585182475, 9.118538193718724, 9.105753005030726, 9.089931632724353, 9.108232602531924, 9.096964776842137, 9.092591186650376, 9.104710993923524, 9.094154335564859, 9.092502305535275, 9.092619368648773, 9.085024230443823, 9.091938689419566, 9.083625077279248, 9.089025784674929, 9.086276287004633, 9.075303920994019, 9.08562857530425, 9.08769968194539, 9.080485347796829, 9.080901028942463, 9.072800840974491, 9.074910132303787, 9.082574771088202, 9.07555491610846, 9.074979368637637, 9.055715288034094, 9.06646077681872, 9.061661105912563, 9.064807293900499, 9.077405137359944, 9.070860725956182, 9.059684492968293, 9.073447638189592, 9.061060515610938, 9.056259385173485, 9.067033622279393, 9.059550574137642, 9.04499978665886, 9.049378533081633, 9.065686952498504, 9.044447740530881, 9.059999858034223, 9.06332049753422, 9.057764459029643, 9.037345310063564, 9.055117250718318, 9.046543969591, 9.04030846839958, 9.032367236867211, 9.033659419786655, 9.048243738214328, 9.04715222573137, 9.036957477600623, 9.030997724774908, 9.050448736185068, 9.039789037345264, 9.039062746040708, 9.027032479158349, 9.027290748323763, 9.041774243915308, 9.028248560988882, 9.031654461734659, 9.039454979200904, 9.021515893261645, 9.028941693301062, 9.023800435087693, 9.016196143157186, 9.01816326795259, 9.03595996278453, 9.01547819576639, 9.013773837090973, 9.01791171003353, 9.022957109359243, 9.015878003726488, 9.034264655680776, 9.02687967338142, 9.010110449519937, 9.012239545165084, 9.005415756503536, 9.010076078741799, 9.012510283585362, 9.011874276058554, 9.014586215031995, 9.010325269853876, 9.006457140049543, 9.019874908113277, 8.997391482177237, 9.009949337630575, 9.014596961262583, 9.007719844904722, 9.017608559813874, 8.999742868621357, 8.998586407446101, 9.00490477109518, 9.007414889764123, 8.993661847738181, 9.010666844730885, 9.006362659049696, 9.00784655465413, 8.99953688321161, 8.993147241002461, 9.006927412497141, 9.001880245470698, 8.999820114365512, 9.006749178497293, 8.986205073809332, 8.997219872190419, 8.99291353350006, 9.00174718109334, 8.98958439725154, 8.9954052968948, 8.991507128536298, 8.982137428518357, 8.98787850511457, 8.989421509147956, 8.985528076186757, 8.995480360719217], "test_ppls": [14.823686763749214, 12.053830646781117, 11.300512511405172, 10.873964718347738, 10.55635781975963, 10.245394026767118, 10.113249033629685, 9.997006230623066, 9.925908636403571, 9.856804146740979, 9.814926253436337, 9.771509137087188, 9.74905096019081, 9.692392736502898, 9.682812083426397, 9.63623609925051, 9.61471919422066, 9.599258426361756, 9.571151652911107, 9.552114127284224, 9.544961211340604, 9.529276360991448, 9.521448144000894, 9.493001092966251, 9.495280517572809, 9.48329194424829, 9.464896282365457, 9.437997458355731, 9.432267954184264, 9.44110548783251, 9.42568343654096, 9.427418479427459, 9.426436298053588, 9.408171112309827, 9.391098816292855, 9.377546905489467, 9.382715220026903, 9.363764508068101, 9.382889708712558, 9.362706365026442, 9.346688112855361, 9.340722297862007, 9.333536301832101, 9.342717904565491, 9.343395082274299, 9.333571906515422, 9.333115731788329, 9.31940085780789, 9.320067457140235, 9.316943740130455, 9.31373224697086, 9.29109004733173, 9.316117441088364, 9.278109375487407, 9.29484994882471, 9.270830086054323, 9.294125323843893, 9.279483174925021, 9.263448286741575, 9.2762270917665, 9.25589140766753, 9.271829212726464, 9.255873753472544, 9.267952672428878, 9.240218924131062, 9.239414849566709, 9.274197042289034, 9.227753727846252, 9.239141700432544, 9.230112502089938, 9.231252498983153, 9.24051633929939, 9.237216668632735, 9.222989610941081, 9.227903333678372, 9.219700595140628, 9.217052207353978, 9.228226754575223, 9.215439371376393, 9.208207055291693, 9.208595650643682, 9.191534873193929, 9.215784327550336, 9.20739698550578, 9.195366295854077, 9.181492644163995, 9.193198321105237, 9.181821005800062, 9.17142202723282, 9.187082960468056, 9.170455584421708, 9.170059853295195, 9.176404540170978, 9.167338297998924, 9.171052492955681, 9.171710667912604, 9.171922780869183, 9.16510700687603, 9.157073614922478, 9.167497852842706, 9.171078731584867, 9.166534009015026, 9.17066985480995, 9.153430551490441, 9.16404509434999, 9.160796755704816, 9.15440174782785, 9.146850956085741, 9.133383664549747, 9.14396842026867, 9.142501336085022, 9.137894522174268, 9.156283324661208, 9.14661979641066, 9.138380372663477, 9.158538670366388, 9.137728946743445, 9.138720265491848, 9.140932056413083, 9.133250833845965, 9.124564418272207, 9.127125300680616, 9.15796441057159, 9.118190355726108, 9.135324084049953, 9.137513267458024, 9.13960055952962, 9.119059975587593, 9.127147061469012, 9.114758341063817, 9.118588196520975, 9.1157210874908, 9.11652961224912, 9.124729755162088, 9.123339713290088, 9.115712394065868, 9.106072144785111, 9.126459445638886, 9.110717219582488, 9.113198168894348, 9.105197250933731, 9.103024491177006, 9.119807915001479, 9.100850080090726, 9.11400212398487, 9.116273136952591, 9.096329315611033, 9.100513765484568, 9.099116565626115, 9.092012391079809, 9.088988945875164, 9.113352435858893, 9.078476490484963, 9.093777073918494, 9.08031648276669, 9.093822604666055, 9.097871416122738, 9.114036891210164, 9.108293406747388, 9.102562222589752, 9.083311055484572, 9.074098808381127, 9.089894790253087, 9.088206698376707, 9.091411956711854, 9.08644959562396, 9.086503755245412, 9.082091887555688, 9.092766783602283, 9.073728868752005, 9.081736778829555, 9.095381628262277, 9.095266698066316, 9.098474446345143, 9.078768699645344, 9.069234550122113, 9.077011257495329, 9.083915286382894, 9.072599672646241, 9.088876263414512, 9.087688848569618, 9.087652015188599, 9.082111375631584, 9.07646158559497, 9.087350853732664, 9.069589169993458, 9.071611200618358, 9.07832281388563, 9.06282999468074, 9.07292630305048, 9.073194538135983, 9.081513760325718, 9.067193593136762, 9.081290747298503, 9.067636770386645, 9.068592377476158, 9.070073551245818, 9.060511809631448, 9.06040164038931, 9.081210637159703], "epoch_time": 1730.5285365581512, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/sgd_0.1_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 8.943180315100875, "best_test": 9.059619693286917, "train_losses": [3.29575252532959, 2.620422840118408, 2.5213348865509033, 2.486318588256836, 2.4666407108306885, 2.4535906314849854, 2.4441006183624268, 2.4365627765655518, 2.4306752681732178, 2.425694704055786, 2.4214000701904297, 2.417840003967285, 2.4146599769592285, 2.4118170738220215, 2.409334421157837, 2.4070940017700195, 2.404989719390869, 2.403099298477173, 2.4013607501983643, 2.399749517440796, 2.398267984390259, 2.396878480911255, 2.3955416679382324, 2.394386053085327, 2.3932271003723145, 2.392122745513916, 2.391127109527588, 2.390124797821045, 2.389188051223755, 2.3884072303771973, 2.387570858001709, 2.3867101669311523, 2.3859703540802, 2.385226249694824, 2.384542942047119, 2.38381290435791, 2.3832597732543945, 2.3826711177825928, 2.382091999053955, 2.3815407752990723, 2.3809456825256348, 2.3803486824035645, 2.3799355030059814, 2.379379987716675, 2.3788764476776123, 2.3784492015838623, 2.3780457973480225, 2.3775746822357178, 2.377121925354004, 2.3766794204711914, 2.376288652420044, 2.3758466243743896, 2.3755319118499756, 2.3751142024993896, 2.3748178482055664, 2.37443470954895, 2.3740897178649902, 2.373743772506714, 2.373378276824951, 2.373140573501587, 2.372765064239502, 2.3724844455718994, 2.37217116355896, 2.371915340423584, 2.371581792831421, 2.371328830718994, 2.3710343837738037, 2.370767593383789, 2.370464324951172, 2.3701884746551514, 2.369992971420288, 2.3697080612182617, 2.3694252967834473, 2.369196891784668, 2.3689699172973633, 2.368753433227539, 2.3684887886047363, 2.368239641189575, 2.367980718612671, 2.367777109146118, 2.3676552772521973, 2.3673906326293945, 2.3671770095825195, 2.367006301879883, 2.36677885055542, 2.3666107654571533, 2.3663411140441895, 2.3661739826202393, 2.3660597801208496, 2.365859031677246, 2.3655881881713867, 2.365424394607544, 2.365294933319092, 2.365039587020874, 2.3649368286132812, 2.364778757095337, 2.364612340927124, 2.364403486251831, 2.364250898361206, 2.3640637397766113, 2.363908529281616, 2.3637144565582275, 2.3636183738708496, 2.363400936126709, 2.363353967666626, 2.3631536960601807, 2.363002061843872, 2.3628361225128174, 2.362657308578491, 2.362565040588379, 2.362391233444214, 2.3622493743896484, 2.3620598316192627, 2.361978054046631, 2.361830234527588, 2.3617660999298096, 2.3615787029266357, 2.361468553543091, 2.361318826675415, 2.3611574172973633, 2.3609983921051025, 2.360896348953247, 2.3608391284942627, 2.360697031021118, 2.3604958057403564, 2.3604488372802734, 2.3602893352508545, 2.360180139541626, 2.360102415084839, 2.359901189804077, 2.359807252883911, 2.359771490097046, 2.359609365463257, 2.3595311641693115, 2.3594369888305664, 2.3592891693115234, 2.359135866165161, 2.359069347381592, 2.3590097427368164, 2.3588922023773193, 2.358828544616699, 2.3585944175720215, 2.3585803508758545, 2.358501672744751, 2.3584039211273193, 2.358236312866211, 2.358163595199585, 2.3580846786499023, 2.357987403869629, 2.3579258918762207, 2.357811450958252, 2.3577146530151367, 2.357659339904785, 2.357534170150757, 2.357405662536621, 2.357332468032837, 2.3573098182678223, 2.3571407794952393, 2.3570384979248047, 2.3570470809936523, 2.3569388389587402, 2.35681414604187, 2.356743335723877, 2.3566792011260986, 2.356539487838745, 2.3564698696136475, 2.3564369678497314, 2.356374979019165, 2.3562591075897217, 2.3561935424804688, 2.356135129928589, 2.355984926223755, 2.355910301208496, 2.3558239936828613, 2.3557581901550293, 2.3557310104370117, 2.3556227684020996, 2.3555233478546143, 2.3554842472076416, 2.355391263961792, 2.355316638946533, 2.355236530303955, 2.3551909923553467, 2.355093240737915, 2.355071783065796, 2.354936361312866, 2.35495924949646, 2.354881763458252, 2.354804515838623, 2.354696750640869, 2.3546533584594727, 2.3545899391174316, 2.3544833660125732, 2.3544762134552, 2.3543853759765625, 2.354346752166748, 2.3543143272399902, 2.354198694229126, 2.3540661334991455, 2.3540701866149902], "valid_ppls": [13.170994117394876, 10.815440289637326, 10.28661165324141, 10.046039701735836, 9.861331373230064, 9.763737988856084, 9.675443649048646, 9.631295534661461, 9.576191503707982, 9.543263693022771, 9.494927363339224, 9.470435616561836, 9.458832465682907, 9.431887909921784, 9.408195786252856, 9.3787051117774, 9.357979667560729, 9.34833506334959, 9.35314831743508, 9.313197105744477, 9.322507617333068, 9.300833032863885, 9.286452642224242, 9.28729402421854, 9.267619020966633, 9.248325258477134, 9.246188886849433, 9.24016825435306, 9.245789887616466, 9.244568748344083, 9.231373549392547, 9.236681519385277, 9.211129606553019, 9.210402724667674, 9.195973595795634, 9.207675781968945, 9.195131717806401, 9.176297337355924, 9.190257356727217, 9.1974777675971, 9.166429106958622, 9.164407791376558, 9.155198423993728, 9.16735796899397, 9.161019537036566, 9.157291939173096, 9.163566618425953, 9.150185975335457, 9.14210899091186, 9.136731200426167, 9.138981730116173, 9.124808073681898, 9.145625440276756, 9.130202791210325, 9.126183108300895, 9.119351316786629, 9.127773794438825, 9.10552288398512, 9.107138196061692, 9.115249481163204, 9.097767299842856, 9.12240226159557, 9.120445016426022, 9.11983835569531, 9.092409089689454, 9.101281882871348, 9.106968835382494, 9.09470507894086, 9.095158274684435, 9.095971481554281, 9.090854910467304, 9.087472183766216, 9.089285827508414, 9.092686572228219, 9.0842596510039, 9.087270690134948, 9.08338252155952, 9.08779068281172, 9.076924692783043, 9.066292172596182, 9.061758327510534, 9.061885797408204, 9.063056875960841, 9.067809723482018, 9.069920016887876, 9.062425943989615, 9.07236822643191, 9.05230463025481, 9.066679102329664, 9.07292630305048, 9.063942847731223, 9.053837108659323, 9.046237700064895, 9.050966621832453, 9.045924970755452, 9.040164059260505, 9.062190436121645, 9.04457712331904, 9.030145114597024, 9.046472793353754, 9.042778868489696, 9.032261716759619, 9.037780564092108, 9.038838620447759, 9.038418399939381, 9.032362929899913, 9.030114973286185, 9.028138784044412, 9.01873521206943, 9.033986802139655, 9.022109560366294, 9.021814872898823, 9.030836239395299, 9.014893562282923, 9.025153793378893, 9.023593899050248, 9.022780709353297, 9.034363737305053, 9.027794394449833, 9.011118001206054, 9.01022860006979, 9.014302519177724, 9.022004160093413, 9.008888219296896, 9.00415981491082, 9.01226747811788, 9.009238331571474, 9.00524399346729, 9.010166302314053, 9.0085681899184, 9.000805055722271, 9.001287909482537, 8.996102342218622, 8.997335708572493, 9.011120149624261, 9.013346186057102, 8.989805158207844, 9.015441655062919, 8.988564251984549, 8.983120434679924, 8.981670591809864, 8.998584262016172, 8.990615375940905, 8.987962077714784, 8.989262910409403, 8.987167098032831, 8.974630297329766, 8.99697533361461, 8.981544250267183, 8.972606351783844, 8.981689864404805, 8.9841035484218, 8.97034760286197, 8.96498962764575, 8.979028496421092, 8.969699600916906, 8.987274234051894, 8.990081652877572, 8.970234252609064, 8.968328899574509, 8.964867795528537, 8.970486619278569, 8.97813584086698, 8.972640579626043, 8.986168651752974, 8.969682492588952, 8.969877101744967, 8.991830839458643, 8.980133200255603, 8.961903724270066, 8.971230928430101, 8.968125771332772, 8.963777792367278, 8.969316809882082, 8.952417596432298, 8.94988226135777, 8.963790615163438, 8.976207408497096, 8.957580118423447, 8.969479333688996, 8.962662279316085, 8.972783910133415, 8.96547697267175, 8.960997815894498, 8.980559275452107, 8.964235150103967, 8.964782300294544, 8.965641564476172, 8.959780111669556, 8.946720501382998, 8.946805824365432, 8.962914432957298, 8.950951368131827, 8.960792717278482, 8.947019135381503, 8.943180315100875, 8.946955141542679, 8.949728627765166, 8.955389205886457, 8.969336055968656], "test_ppls": [13.500007214871278, 10.93054355315855, 10.421136183526219, 10.16238260061467, 10.00829357101539, 9.89708610750388, 9.802291045019553, 9.755219424327521, 9.708672441757646, 9.655155833077936, 9.620972404424508, 9.588494119100512, 9.564205666106472, 9.538102453073352, 9.514225188141195, 9.486790345528883, 9.465826050164207, 9.465027166483539, 9.4435007864289, 9.413017418911465, 9.419119235283729, 9.403865378935176, 9.403964029926374, 9.384710848382635, 9.370531413158032, 9.360978768236603, 9.347499294425889, 9.342584256869753, 9.351438091169243, 9.35346051765193, 9.321798616067829, 9.34196950209332, 9.307632127919911, 9.303372407107679, 9.306893192815476, 9.30298868426971, 9.298757692491955, 9.284962697468593, 9.28908996549613, 9.294632776999892, 9.2740577414597, 9.261573393630234, 9.254225441373325, 9.258533296073802, 9.255048457439843, 9.269965884124863, 9.261275300719763, 9.253018630601739, 9.254865313485215, 9.246973709060722, 9.244857486932968, 9.229903444578268, 9.24186033460245, 9.233370009632766, 9.228125546817529, 9.224647754763785, 9.235153321458958, 9.207552847054927, 9.206042637772867, 9.230112502089938, 9.211116429935847, 9.224825902004202, 9.216632491260816, 9.222741134963401, 9.187698475411839, 9.203354288159444, 9.218724669121713, 9.190476472149323, 9.192025767223363, 9.20482674812527, 9.193117223779536, 9.189050124441769, 9.197999680604775, 9.19580696799245, 9.188480523625167, 9.203358676661795, 9.197208051053481, 9.195576763494671, 9.174591012197876, 9.167200602215466, 9.165246856377546, 9.159857639062002, 9.17121429903156, 9.178656088615284, 9.16322580149695, 9.162659985998424, 9.178470079717949, 9.161290376540464, 9.167414796550093, 9.178439443319952, 9.15965890811573, 9.151213554544011, 9.147173717102985, 9.15797532772241, 9.14491026849743, 9.156049743638206, 9.168883692528818, 9.146680856889143, 9.136829227443194, 9.149679864086288, 9.148451788092666, 9.146436617420926, 9.1534370985365, 9.139947035138828, 9.140524523675838, 9.134424601537354, 9.140733736073516, 9.130130956763693, 9.129192807247664, 9.146750640792256, 9.126583473778762, 9.13094075961466, 9.145991769433014, 9.132438648776342, 9.12889462214024, 9.147001431088826, 9.123857419316689, 9.130248504334267, 9.129310342739856, 9.120710307276344, 9.118314271489457, 9.124401259804698, 9.139927422961202, 9.118818647762156, 9.108599605572566, 9.122717634823728, 9.119501339392674, 9.121491002984904, 9.125976404738914, 9.113595791872354, 9.105896290883814, 9.11665785260323, 9.109496545053364, 9.105399142053745, 9.128542036259688, 9.126137415531486, 9.104428803103138, 9.130459658400794, 9.10063310150285, 9.093813932125135, 9.09041710041044, 9.102260567015009, 9.107066543082272, 9.098982063916772, 9.108417188011678, 9.106512879977327, 9.09603437258099, 9.102681585469675, 9.092086093337498, 9.090521132573485, 9.086573080031922, 9.101878628974989, 9.078106372383232, 9.085052388988846, 9.095982324803726, 9.083785340861823, 9.109235923994884, 9.1093922957352, 9.083185449806336, 9.086748560761604, 9.071546315630826, 9.083534118125332, 9.090510295834285, 9.097513521402385, 9.100674327036472, 9.081383849158508, 9.08530148761113, 9.101713706139467, 9.084151358835465, 9.071087808279731, 9.085860359804842, 9.087368186495421, 9.095143095514114, 9.08213302909829, 9.068972918740174, 9.076065582769317, 9.083378190266243, 9.086488590518865, 9.081253939849677, 9.091815132094226, 9.08362724298449, 9.096353171715332, 9.090633835426964, 9.080439883825946, 9.106881984973842, 9.076788355035232, 9.079418087008978, 9.088460217199971, 9.071862093603462, 9.069230225575115, 9.07278569911713, 9.080833912469364, 9.06952646181192, 9.079599923794397, 9.061505553525393, 9.068172935720131, 9.069258335167467, 9.059619693286917, 9.064489600351918, 9.088748413852828], "epoch_time": 1735.7995886802673, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/sgd_0.5_0.0_SchedulerType.CONSTANT_256_42.json <==
{"best_ppl": Infinity, "best_test": Infinity, "train_losses": [NaN], "valid_ppls": [NaN], "test_ppls": [NaN], "epoch_time": 2144.7242600917816, "epochs": [0]}

==> supplementary material/code/WikiText-103/logs/sgd_1e-05_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 48.357316063245854, "best_test": 49.56862051598667, "train_losses": [5.7325897216796875, 5.176748275756836, 5.005394458770752, 4.904177188873291, 4.832605361938477, 4.775522232055664, 4.726912975311279, 4.6842041015625, 4.646358966827393, 4.612712383270264, 4.582718372344971, 4.555577754974365, 4.530757427215576, 4.507869720458984, 4.486569881439209, 4.466732978820801, 4.448141098022461, 4.43076229095459, 4.41443395614624, 4.3991475105285645, 4.384777069091797, 4.371245861053467, 4.35851526260376, 4.346510410308838, 4.335121154785156, 4.324311256408691, 4.314051628112793, 4.304301738739014, 4.294935703277588, 4.285987854003906, 4.277415752410889, 4.269211769104004, 4.261293411254883, 4.253645896911621, 4.24630069732666, 4.239174842834473, 4.232308864593506, 4.225663185119629, 4.2192277908325195, 4.213003158569336, 4.207002639770508, 4.201156139373779, 4.195467948913574, 4.189999580383301, 4.184686660766602, 4.1795172691345215, 4.174489498138428, 4.169638156890869, 4.1649298667907715, 4.160320281982422, 4.155840873718262, 4.151549339294434, 4.147307395935059, 4.143215179443359, 4.139210224151611, 4.135342597961426, 4.131575107574463, 4.127875804901123, 4.124300479888916, 4.120798110961914, 4.117381572723389, 4.1140618324279785, 4.110824108123779, 4.10761022567749, 4.104518890380859, 4.101508617401123, 4.098526954650879, 4.095641136169434, 4.092807769775391, 4.090082168579102, 4.08735990524292, 4.084716320037842, 4.0821213722229, 4.079568386077881, 4.077071666717529, 4.074609279632568, 4.072190284729004, 4.069833755493164, 4.067514896392822, 4.065271854400635, 4.06298303604126, 4.0607991218566895, 4.058585166931152, 4.056488513946533, 4.054399013519287, 4.052346229553223, 4.0503458976745605, 4.048320293426514, 4.046383380889893, 4.044431209564209, 4.042537212371826, 4.040682315826416, 4.038836479187012, 4.037011623382568, 4.035202980041504, 4.0334296226501465, 4.031671524047852, 4.029964447021484, 4.028235912322998, 4.026571750640869, 4.0249128341674805, 4.023265361785889, 4.021648406982422, 4.020036697387695, 4.01846170425415, 4.016890048980713, 4.015336513519287, 4.013804912567139, 4.012279987335205, 4.010772705078125, 4.0092878341674805, 4.007815837860107, 4.00636100769043, 4.00493049621582, 4.003504753112793, 4.002108573913574, 4.000674247741699, 3.999289035797119, 3.997915029525757, 3.9965741634368896, 3.995210647583008, 3.993894338607788, 3.992586135864258, 3.9912705421447754, 3.9899775981903076, 3.9886562824249268, 3.987421989440918, 3.9861080646514893, 3.984856128692627, 3.983603000640869, 3.9823920726776123, 3.9811463356018066, 3.9798851013183594, 3.9786901473999023, 3.9775125980377197, 3.976317882537842, 3.975142002105713, 3.9739437103271484, 3.9727582931518555, 3.971616506576538, 3.970449924468994, 3.9692606925964355, 3.968146800994873, 3.9670236110687256, 3.9658260345458984, 3.9647274017333984, 3.9635932445526123, 3.9624719619750977, 3.9613537788391113, 3.9602575302124023, 3.959155559539795, 3.9580307006835938, 3.956929922103882, 3.9558513164520264, 3.9547183513641357, 3.953644275665283, 3.952547550201416, 3.9514787197113037, 3.9503729343414307, 3.949315071105957, 3.9482288360595703, 3.9471309185028076, 3.9460582733154297, 3.944976806640625, 3.943882703781128, 3.9427969455718994, 3.941706895828247, 3.9406371116638184, 3.9395573139190674, 3.938448429107666, 3.9373481273651123, 3.9362668991088867, 3.935171127319336, 3.9340994358062744, 3.932999610900879, 3.9318978786468506, 3.930778980255127, 3.9297516345977783, 3.9286422729492188, 3.927544593811035, 3.926453113555908, 3.9254093170166016, 3.9243314266204834, 3.923279285430908, 3.9222261905670166, 3.921168804168701, 3.920125722885132, 3.9190890789031982, 3.918064832687378, 3.917043685913086, 3.9160103797912598, 3.915004014968872, 3.9139809608459473, 3.9129748344421387, 3.911979913711548, 3.9109833240509033, 3.9099764823913574, 3.908987045288086, 3.9080145359039307, 3.907022714614868], "valid_ppls": [193.84083645131952, 152.83535762239714, 135.13726072260775, 124.62821505557442, 117.16818286281996, 111.26603840350998, 106.37252977924017, 102.23850506313327, 98.69039334748045, 95.62039947057005, 92.98624970975186, 90.65239837766123, 88.54639984861467, 86.61499804230682, 84.8753379023286, 83.28376304158856, 81.81046071507352, 80.4319587738369, 79.20230980870872, 78.04205354678831, 76.97069746772941, 75.98626330571788, 75.04422183475475, 74.18864165991705, 73.3725836708884, 72.60599768270399, 71.88168856183998, 71.20971754897137, 70.57245816635515, 69.95851288942445, 69.39264644289086, 68.83568961822937, 68.30117848909298, 67.80336752224599, 67.30571860784443, 66.84645681814509, 66.3958057614855, 65.9615903976424, 65.57150532490488, 65.15106812358135, 64.77436230256721, 64.40020310803355, 64.05550574394543, 63.71587376802555, 63.407635843664146, 63.055591540549166, 62.76661791997898, 62.46916772309599, 62.17211916750305, 61.899147108769306, 61.62746171616289, 61.37818399161426, 61.12245288144811, 60.89048828834477, 60.651710548351176, 60.42519159725711, 60.20721216776061, 59.977805790635074, 59.777885000927846, 59.573886431398336, 59.37627463221138, 59.18851840446315, 58.99826122550438, 58.83085723083495, 58.654893606146096, 58.46824752312068, 58.31697242596121, 58.14975465906177, 57.98699788593501, 57.83216941279512, 57.68795881737652, 57.54495844676234, 57.3954153364335, 57.25434137142303, 57.11320564952958, 56.98787770962905, 56.85168189798487, 56.72795573053109, 56.60271744157321, 56.47016169644168, 56.348206234711476, 56.22262670856233, 56.117205296814824, 56.001032104465644, 55.88632523819722, 55.77828946752145, 55.66571105889545, 55.55934691086926, 55.45707313059837, 55.35612262633028, 55.25032368394124, 55.1549040741623, 55.05820528019038, 54.955936818846794, 54.86217666964231, 54.77084859669542, 54.68003758335312, 54.5843925722016, 54.49227967784089, 54.409609573630355, 54.32168983257985, 54.235205212473694, 54.14880664268025, 54.066838087812016, 53.98118392494381, 53.90219351487495, 53.81804480055983, 53.74366233285874, 53.662972368022515, 53.58806319177257, 53.51108967227579, 53.43030302964815, 53.357690431607345, 53.28504947358727, 53.203373660378226, 53.13690947086584, 53.0701613758559, 52.99124063606562, 52.922050997500094, 52.85055753886315, 52.782935856928624, 52.7204659768643, 52.641902109028905, 52.57679116725178, 52.5096825166868, 52.44373481833617, 52.3740113389112, 52.30772271307988, 52.250112884699675, 52.18439164982255, 52.122133083524275, 52.05095082967991, 51.98929769070187, 51.93306624397501, 51.87184954879795, 51.809531526495576, 51.743698279769056, 51.68473799354715, 51.61736498895749, 51.56396993998821, 51.50101492805021, 51.44675895778543, 51.38598073760371, 51.32469918862309, 51.269431040480185, 51.208764639058785, 51.146865209865844, 51.09549178790147, 51.03578560931988, 50.97506753433092, 50.91875548405741, 50.86795076131224, 50.80297481324074, 50.74641731157276, 50.688339608543956, 50.636569574353736, 50.576977607275715, 50.522213493917306, 50.46347798819542, 50.40622884475389, 50.35349838433013, 50.294599285092374, 50.23931443958951, 50.18708165833836, 50.12455287298716, 50.07007569919558, 50.01297475616589, 49.95900000496758, 49.898432798132134, 49.843547775985435, 49.78774974765589, 49.73207346839394, 49.67894670874236, 49.619854716578665, 49.569873248303935, 49.51440519889904, 49.465190375758006, 49.404432638302644, 49.35615083510503, 49.29860640432131, 49.24762171271718, 49.19726449375214, 49.14705250707764, 49.09117976208593, 49.04799838048507, 48.997237822501575, 48.9497857693439, 48.90396535357071, 48.8550777250716, 48.80592478839889, 48.767249624661, 48.71745329186473, 48.67157185374047, 48.62932767522851, 48.577541079006096, 48.53520493817242, 48.4845358109968, 48.44151846218683, 48.3928277571342, 48.357316063245854], "test_ppls": [203.3676278855199, 160.55593207584786, 142.07615279528417, 131.07892935390294, 123.2351189166003, 116.98819590515814, 111.7785135518842, 107.34549633453074, 103.50760617719142, 100.1614983577858, 97.2861607130242, 94.73753396349578, 92.43828503728113, 90.33248343676736, 88.44267844343292, 86.71864353897911, 85.12480721645463, 83.63377046966271, 82.31076959840581, 81.06024333748103, 79.9072452438085, 78.85039165026139, 77.8365719171834, 76.91988130279468, 76.04429460516448, 75.22274488479545, 74.44694523118898, 73.72884143254426, 73.04914618979981, 72.3939412863302, 71.79197611398638, 71.19847918546189, 70.62915016952438, 70.100498475666, 69.57019711002503, 69.08375536906534, 68.60480392026648, 68.14346856764922, 67.7336650511119, 67.28495707828475, 66.88691827439962, 66.48990253837309, 66.1264522064116, 65.76796777484537, 65.44512127958563, 65.06808040097388, 64.76546750835895, 64.45132217971504, 64.13570348095301, 63.84792948832626, 63.56041624527834, 63.29891297634592, 63.02787562990971, 62.78523680241212, 62.53220031944616, 62.293103376681366, 62.063117637301985, 61.81844449812742, 61.608334227426965, 61.39235104738683, 61.18328055128449, 60.98568078003749, 60.783154065567494, 60.60843127612788, 60.422367991520005, 60.22076435774972, 60.06380933060728, 59.88581414748613, 59.71236100975374, 59.54818360401409, 59.39626684390853, 59.245387402982104, 59.085367615829504, 58.935446542010176, 58.78506493938463, 58.65408251560343, 58.507906089610884, 58.3775690561777, 58.2449116199668, 58.10161112658876, 57.97195804340766, 57.83674729750827, 57.72706059357302, 57.60304988814704, 57.48010043088756, 57.36561903086821, 57.24522356436667, 57.131155477048736, 57.02318758919144, 56.91631934863215, 56.80185030915972, 56.701534038278986, 56.59856109122612, 56.48887911240476, 56.38855091770583, 56.29191711525598, 56.19587765431237, 56.09277985821323, 55.99408965784735, 55.907275023615064, 55.81356845509023, 55.720842605517774, 55.62980931361402, 55.54247358477949, 55.45051540804761, 55.3675796133776, 55.27712346086332, 55.199868935230086, 55.11362867106218, 55.03439823381731, 54.95334258183902, 54.86620550752523, 54.79015229495409, 54.713473995562836, 54.62476370149724, 54.55612061935072, 54.487122109090855, 54.40200835922089, 54.329448215327034, 54.253259446890944, 54.182331588162214, 54.11761196454864, 54.03125902209062, 53.96378633066811, 53.89321121557903, 53.824127143357, 53.749620934890004, 53.67968425972411, 53.62120261339995, 53.552096952840664, 53.48721195414667, 53.40932638282173, 53.34516126008887, 53.28822560468812, 53.22420597052099, 53.15881838720381, 53.088118896134496, 53.0272347612328, 52.954134658543694, 52.90075677358278, 52.833700685341704, 52.778770574105714, 52.715048784068784, 52.65047500853886, 52.59351589541156, 52.529842432741056, 52.46373182345651, 52.412422750004794, 52.34918070848017, 52.28501770918446, 52.22644918929919, 52.17604391774156, 52.10507376286914, 52.04624768486612, 51.98643447500217, 51.93373486590369, 51.87039023823127, 51.814349168879396, 51.75165603669399, 51.69211975911405, 51.639102912534334, 51.57616684026166, 51.51978035056665, 51.46658441164234, 51.39918941451579, 51.3442695009975, 51.28439489169962, 51.22903579089877, 51.1648062636372, 51.10873546246575, 51.05017006962771, 50.9924984940635, 50.9374180484504, 50.875446333794706, 50.824551530343065, 50.76766740815185, 50.71723108939636, 50.65206121638674, 50.60351324641568, 50.542044169755236, 50.489304044856645, 50.43791767339773, 50.384781668887356, 50.32498208422452, 50.280991151961175, 50.228271950266084, 50.17790493384465, 50.13104248225271, 50.08074908350639, 50.02939683053598, 49.99100361039723, 49.9395528768153, 49.8901890567643, 49.84742198921928, 49.79349531623621, 49.75017061905384, 49.69771175595128, 49.653547000666485, 49.60296393044832, 49.56862051598667], "epoch_time": 1738.6220426559448, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/sgd_1e-06_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 79.29606420039168, "best_test": 82.36907475669882, "train_losses": [6.885943412780762, 5.998788356781006, 5.915860176086426, 5.808587551116943, 5.629269599914551, 5.500900745391846, 5.44398307800293, 5.400875091552734, 5.36259126663208, 5.327198028564453, 5.2941179275512695, 5.263101577758789, 5.23411226272583, 5.207214832305908, 5.182348728179932, 5.1594061851501465, 5.138243675231934, 5.118685722351074, 5.100480556488037, 5.083494186401367, 5.067539691925049, 5.052475929260254, 5.038243770599365, 5.0247273445129395, 5.011876106262207, 4.999634742736816, 4.987952709197998, 4.976833820343018, 4.966172218322754, 4.956002712249756, 4.946263790130615, 4.936925411224365, 4.927934646606445, 4.919257164001465, 4.910918235778809, 4.90285062789917, 4.895045280456543, 4.8874640464782715, 4.880120277404785, 4.872934818267822, 4.865996360778809, 4.859218597412109, 4.852603435516357, 4.846157073974609, 4.839853286743164, 4.833679676055908, 4.827640056610107, 4.8217291831970215, 4.815959930419922, 4.81024694442749, 4.804697513580322, 4.799185752868652, 4.793854236602783, 4.788565635681152, 4.783390998840332, 4.778266906738281, 4.773243427276611, 4.768314361572266, 4.763415336608887, 4.758603096008301, 4.753846168518066, 4.749173164367676, 4.744553089141846, 4.740023612976074, 4.735504627227783, 4.731071472167969, 4.72668981552124, 4.72236442565918, 4.718077182769775, 4.7138776779174805, 4.709709644317627, 4.705567359924316, 4.701521873474121, 4.697487831115723, 4.69349479675293, 4.689581871032715, 4.6857171058654785, 4.6818718910217285, 4.678069591522217, 4.674343585968018, 4.670625686645508, 4.66697883605957, 4.663357734680176, 4.659792423248291, 4.65627908706665, 4.652790069580078, 4.649349689483643, 4.645944595336914, 4.6425886154174805, 4.639240264892578, 4.635965347290039, 4.632747173309326, 4.629522323608398, 4.626363277435303, 4.623236656188965, 4.620143413543701, 4.617086887359619, 4.614048480987549, 4.611066818237305, 4.608118534088135, 4.6052021980285645, 4.602297782897949, 4.599422454833984, 4.596599578857422, 4.593792915344238, 4.59102725982666, 4.5882673263549805, 4.585566520690918, 4.582868576049805, 4.5802001953125, 4.577554702758789, 4.574952125549316, 4.5723419189453125, 4.569790363311768, 4.567230701446533, 4.564707279205322, 4.56221342086792, 4.559751510620117, 4.557307720184326, 4.554871559143066, 4.55244779586792, 4.550045490264893, 4.547686576843262, 4.545347690582275, 4.543006896972656, 4.540690898895264, 4.538407802581787, 4.536097526550293, 4.533877849578857, 4.531623363494873, 4.5294013023376465, 4.527222156524658, 4.525003910064697, 4.522826671600342, 4.520674705505371, 4.518542289733887, 4.516407012939453, 4.514286994934082, 4.512216091156006, 4.510129928588867, 4.508066177368164, 4.505984306335449, 4.5039801597595215, 4.501955509185791, 4.499925136566162, 4.497949123382568, 4.495969772338867, 4.494009017944336, 4.492041110992432, 4.490103244781494, 4.488199234008789, 4.486271381378174, 4.484369277954102, 4.482475757598877, 4.480628490447998, 4.47876501083374, 4.47690486907959, 4.475056171417236, 4.473256587982178, 4.471441268920898, 4.469634532928467, 4.467843532562256, 4.466084003448486, 4.464297771453857, 4.462556838989258, 4.460816860198975, 4.4590864181518555, 4.4573893547058105, 4.4556756019592285, 4.453948020935059, 4.452275276184082, 4.450616836547852, 4.448941707611084, 4.44727897644043, 4.445646286010742, 4.444032669067383, 4.442384719848633, 4.440781116485596, 4.4391703605651855, 4.437594413757324, 4.436015605926514, 4.434428691864014, 4.432868003845215, 4.431312561035156, 4.429795265197754, 4.428246021270752, 4.42672872543335, 4.425188064575195, 4.423702716827393, 4.422228813171387, 4.420727729797363, 4.419254779815674, 4.417789459228516, 4.416310787200928, 4.414875507354736, 4.413448810577393, 4.4120049476623535, 4.4105730056762695, 4.409143924713135, 4.407740592956543], "valid_ppls": [401.80749678126546, 371.21323581460416, 340.1292443990615, 293.72470076866244, 244.04696989308093, 227.78048878264585, 217.30706874567895, 208.56633994305832, 200.84943767308502, 193.9107265161381, 187.64804722443898, 181.99938974931098, 176.91690525791893, 172.36171462382904, 168.29455244903266, 164.6604789578568, 161.38505625649336, 158.41919849924346, 155.71056091958906, 153.2088005641105, 150.88502395192486, 148.7328830832102, 146.7219382418737, 144.819713898723, 143.04742955215755, 141.37757318989506, 139.7957859396318, 138.30804584006844, 136.90603767538175, 135.59005344771504, 134.31496035459466, 133.11791994830674, 131.97124989015737, 130.88231655538465, 129.8299762514651, 128.8239926795045, 127.86530699931133, 126.94171771449957, 126.03651838609697, 125.17387964054669, 124.32532587716862, 123.51891831472265, 122.73681915134985, 121.97624737034516, 121.2201574680555, 120.50448976759999, 119.79430395980991, 119.10454541420062, 118.44326738151145, 117.7870087753684, 117.15633899108565, 116.51604444368738, 115.91804517443457, 115.31959570875726, 114.72795584015854, 114.16504325067551, 113.59822974938892, 113.05713976079429, 112.509881977487, 111.98876693191205, 111.46235862029687, 110.9521794540312, 110.4484959822637, 109.9608357504595, 109.4712047987849, 108.99253692596305, 108.52072264358152, 108.06429598835744, 107.60681294034657, 107.15090896121299, 106.72924836398599, 106.28446149121919, 105.86459516297661, 105.44266676515343, 105.04185227446744, 104.62834157166168, 104.2307219410083, 103.83872298039202, 103.45372315714168, 103.06680879866812, 102.69191788723684, 102.31917121871764, 101.959007633217, 101.59977269750502, 101.25459737356654, 100.90299240397412, 100.56900766341124, 100.22532701437413, 99.89096553910274, 99.56821157240832, 99.25364668857172, 98.94031149832128, 98.62655460593233, 98.31313637789856, 98.01866024875511, 97.71723785150805, 97.42914582720424, 97.14769344308351, 96.86072631852527, 96.57727783157546, 96.2937863977938, 96.02321424279454, 95.75290011267569, 95.48744473018672, 95.22218040134857, 94.9656677583307, 94.7043366145555, 94.46403725765013, 94.21239709328735, 93.96787930697839, 93.7277502655951, 93.48101339428386, 93.24599672264841, 93.01068387327808, 92.77538974690566, 92.54916359786621, 92.3241934601125, 92.09401728977326, 91.87527910370532, 91.65741010081211, 91.44376398948393, 91.22409078141467, 91.00997919493803, 90.80433679342372, 90.59721502682022, 90.38569535091396, 90.18417271414681, 89.97833680669176, 89.78200344810215, 89.58511598210404, 89.39292276562088, 89.19837718030068, 89.00400034118002, 88.81398552363414, 88.63244828126643, 88.43846126843373, 88.25689200103169, 88.07351164914816, 87.89663131980258, 87.71667637798251, 87.53128806845747, 87.35520512092272, 87.18488071321347, 87.01277233972323, 86.83864343694222, 86.6704833847148, 86.49637954890918, 86.33271069199643, 86.1704609334225, 86.00088819542502, 85.8391392549542, 85.68165748857496, 85.51969336829802, 85.35437231808366, 85.20147691009429, 85.04934203871217, 84.88695407934455, 84.73428988927068, 84.57883509603214, 84.42893924782773, 84.28111751150891, 84.13347435172872, 83.98180483901189, 83.8422017430255, 83.69580638315034, 83.55464673819719, 83.40787848488598, 83.27554289915211, 83.12767935704375, 82.98755704664302, 82.84790795970257, 82.71153068920547, 82.58092997436735, 82.4401961541539, 82.3115938280353, 82.18029225389182, 82.05260399696967, 81.91624687550149, 81.78943688267611, 81.66083728821033, 81.52800795713908, 81.40944596887721, 81.28531973738663, 81.16099575635748, 81.03442755511504, 80.90817247327027, 80.78900946103326, 80.66748320754843, 80.55220835560593, 80.43307101697995, 80.31728857670976, 80.19784858127557, 80.07717339327039, 79.96861421493851, 79.85498537599912, 79.74003508307021, 79.62240268977288, 79.51461169781503, 79.4045812225569, 79.29606420039168], "test_ppls": [415.74128357673476, 384.98583413413246, 353.19358832337394, 305.705407522491, 255.2475717913542, 238.6725218878508, 227.79667287351245, 218.70555050859463, 210.6699482824861, 203.43823666028095, 196.90897116246595, 191.01787683342562, 185.7139155640426, 180.95836605880947, 176.7116065171903, 172.9179577401692, 169.49735051734427, 166.3997053106305, 163.57107421433244, 160.956682015762, 158.52748454124833, 156.27997240737128, 154.1799993187453, 152.1908066146917, 150.34007214691238, 148.5963512378665, 146.94283596122452, 145.38846336538305, 143.92394657786724, 142.55165127315578, 141.21667998719192, 139.9662723260285, 138.766896889687, 137.6290438044501, 136.527405029733, 135.47450069010856, 134.47215800315777, 133.5060665660952, 132.5562702597919, 131.65277457645874, 130.76111095290966, 129.9159326600632, 129.09566794176487, 128.29746596104275, 127.50042981843428, 126.74913474505574, 126.00034404343113, 125.2735378240466, 124.5780090484469, 123.88539673047596, 123.22125160908452, 122.54220082917041, 121.91240132338517, 121.27930362049806, 120.65202498193959, 120.05781325991704, 119.45650242374809, 118.88444714784825, 118.3028330618206, 117.7515738511197, 117.1915389103017, 116.64974091688903, 116.11404658624807, 115.5961899547494, 115.07427761797894, 114.56422665651823, 114.06089619367272, 113.57483164515627, 113.08598520719056, 112.59736366501498, 112.1494036490909, 111.67164457361679, 111.2228063425564, 110.77043721851383, 110.34205675824543, 109.89714760522604, 109.47026520392959, 109.04894080085066, 108.6348841513957, 108.21723934364753, 107.81333210010237, 107.41052265016627, 107.02212851625204, 106.6338676248145, 106.26155642765502, 105.88029566082453, 105.51947072827103, 105.14578587727662, 104.78261740530942, 104.4328033768923, 104.092048852423, 103.7518125039429, 103.41022273428563, 103.06828319174015, 102.74858871035896, 102.41962946351586, 102.10637748148207, 101.80029679276879, 101.48705171240803, 101.17737570789339, 100.86724981392825, 100.5719329633841, 100.27657223439503, 99.9863221041564, 99.69629409415477, 99.41606655488074, 99.12953613201506, 98.86829627702882, 98.5927937028832, 98.32541953657818, 98.06311905978238, 97.79223831206507, 97.5355458723596, 97.27781093320975, 97.02010937012683, 96.77287271666917, 96.52691048165902, 96.27431978861505, 96.03548605990915, 95.79724482097718, 95.56410577865853, 95.32303392467497, 95.0890085453292, 94.86442333887041, 94.63815731882421, 94.40617349450297, 94.18629988091507, 93.9608448121795, 93.74683606578672, 93.53179836059837, 93.322326722851, 93.10999428048211, 92.89734760161292, 92.69004822897327, 92.49269330637458, 92.28018034844709, 92.0826443050558, 91.88259558936242, 91.69023892841963, 91.49414023165296, 91.29127802313704, 91.09955113125135, 90.91455598748885, 90.72734074474093, 90.53740261543652, 90.35475538033543, 90.16469438437436, 89.98704694617457, 89.81099144145797, 89.62600597022417, 89.4504435587853, 89.2796098362283, 89.1035362885977, 88.92310325713902, 88.75763581220063, 88.59294095509476, 88.41573415785471, 88.25015879139474, 88.08107138371352, 87.91859615084851, 87.75847107598047, 87.59838701361879, 87.43350845106536, 87.28292333741544, 87.12399754969684, 86.97149866323232, 86.81185666309999, 86.66953285266624, 86.50850633713607, 86.35679653819989, 86.2051883689374, 86.0578267214801, 85.91710782184182, 85.76394049959465, 85.6254577991439, 85.48353007233028, 85.34594780564085, 85.19777991236393, 85.06094146999041, 84.92185264400145, 84.77753369021964, 84.65053246660091, 84.51650738024682, 84.38213117910524, 84.24495573983037, 84.10812361675306, 83.97964240201388, 83.84843871104182, 83.72442622224851, 83.59573389806093, 83.47098069637256, 83.34164468519207, 83.21092193912028, 83.09458790937236, 82.9720464483696, 82.84778944490435, 82.72020792921066, 82.60444178139713, 82.48600566633512, 82.36907475669882], "epoch_time": 2489.6202087402344, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/sgd_1e-07_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 156.37397050816173, "best_test": 164.32563407499487, "train_losses": [8.640318870544434, 7.862719535827637, 7.398855209350586, 7.039307594299316, 6.737644672393799, 6.490756511688232, 6.306055545806885, 6.183782577514648, 6.1113386154174805, 6.0707316398620605, 6.047327041625977, 6.032255172729492, 6.021060943603516, 6.011645317077637, 6.003105640411377, 5.995030403137207, 5.9872355461120605, 5.979554653167725, 5.971982955932617, 5.964432239532471, 5.956933498382568, 5.949354648590088, 5.9417243003845215, 5.93402624130249, 5.926183700561523, 5.918178558349609, 5.909991264343262, 5.901543617248535, 5.892834186553955, 5.883807182312012, 5.874415874481201, 5.864556312561035, 5.85420560836792, 5.843247890472412, 5.831630229949951, 5.819228649139404, 5.805942058563232, 5.791680812835693, 5.776332855224609, 5.759836196899414, 5.74216365814209, 5.723327159881592, 5.703421592712402, 5.682811737060547, 5.661766052246094, 5.640885829925537, 5.620697021484375, 5.601698398590088, 5.584283351898193, 5.568660259246826, 5.554806232452393, 5.542638301849365, 5.531895637512207, 5.522373199462891, 5.51383113861084, 5.5061163902282715, 5.499029159545898, 5.492437839508057, 5.486295700073242, 5.480441570281982, 5.474884510040283, 5.469581127166748, 5.464455604553223, 5.459532260894775, 5.454700469970703, 5.450011730194092, 5.445444107055664, 5.440970420837402, 5.436584949493408, 5.432255744934082, 5.428016662597656, 5.423847675323486, 5.419734477996826, 5.415675640106201, 5.411683082580566, 5.407698154449463, 5.403806686401367, 5.3999342918396, 5.396101474761963, 5.39229679107666, 5.388559818267822, 5.384838104248047, 5.381179332733154, 5.3775315284729, 5.373922824859619, 5.370321273803711, 5.366781711578369, 5.363256454467773, 5.359744071960449, 5.356319427490234, 5.352848529815674, 5.349454402923584, 5.346043586730957, 5.342685699462891, 5.339343070983887, 5.336017608642578, 5.332730293273926, 5.329427719116211, 5.326204776763916, 5.322970390319824, 5.319754600524902, 5.316573143005371, 5.313396453857422, 5.310260772705078, 5.307117938995361, 5.304026126861572, 5.300938129425049, 5.297884464263916, 5.294829368591309, 5.291815757751465, 5.288822650909424, 5.285830020904541, 5.2828497886657715, 5.279910564422607, 5.276998996734619, 5.274093151092529, 5.271215438842773, 5.2683563232421875, 5.265519142150879, 5.2627153396606445, 5.259898662567139, 5.257147312164307, 5.2543721199035645, 5.251655578613281, 5.248928070068359, 5.246233940124512, 5.243551254272461, 5.240916728973389, 5.238268852233887, 5.235651969909668, 5.233064651489258, 5.230494976043701, 5.227956295013428, 5.225430965423584, 5.222911834716797, 5.220419883728027, 5.2179155349731445, 5.2154860496521, 5.213043689727783, 5.21061897277832, 5.2082366943359375, 5.2058258056640625, 5.2034831047058105, 5.201145648956299, 5.198821544647217, 5.196532249450684, 5.194249629974365, 5.192005157470703, 5.189759254455566, 5.187530517578125, 5.185335636138916, 5.183149337768555, 5.180984973907471, 5.178835391998291, 5.176697731018066, 5.174588680267334, 5.172501564025879, 5.170427322387695, 5.168353080749512, 5.16632080078125, 5.164303302764893, 5.16226863861084, 5.16027307510376, 5.158314228057861, 5.156368255615234, 5.15440034866333, 5.1524834632873535, 5.150548934936523, 5.148641586303711, 5.146759510040283, 5.144896984100342, 5.1430439949035645, 5.1412177085876465, 5.139405250549316, 5.137571811676025, 5.135798931121826, 5.13401460647583, 5.132226943969727, 5.130462646484375, 5.1287384033203125, 5.126998424530029, 5.125279426574707, 5.123569965362549, 5.121890068054199, 5.12020206451416, 5.118531227111816, 5.116873264312744, 5.1152520179748535, 5.113597393035889, 5.111997127532959, 5.110373497009277, 5.108785152435303, 5.10720157623291, 5.105627059936523, 5.1040754318237305, 5.102525234222412, 5.101011276245117, 5.0994696617126465, 5.097955226898193, 5.096428871154785], "valid_ppls": [3133.8523533132884, 1780.2481391143788, 1195.345687207858, 861.2930206528245, 656.3260018062621, 532.8010949369382, 463.34883163187544, 427.65781721601934, 410.57145896357287, 402.3731048973606, 397.8846685065059, 394.7284465740225, 391.9591208520109, 389.2519120019327, 386.5206397958733, 383.7585725493549, 380.9779098475097, 378.1898031974292, 375.3947123913807, 372.60002441057406, 369.80304123094993, 366.99520323727586, 364.1697849697026, 361.3161517432304, 358.426423236218, 355.48572308854926, 352.481739278013, 349.4051601835645, 346.2446331326667, 342.98265006169606, 339.6007659870915, 336.0819926523564, 332.40085929516937, 328.5356348281421, 324.4661651190464, 320.16851466587894, 315.6147497959965, 310.79020396189594, 305.67931550213314, 300.2834001826581, 294.62427290935483, 288.7514964683577, 282.7508324501146, 276.7389191425498, 270.8658108026848, 265.29135283156785, 260.1550674142224, 255.55983099278427, 251.54532112229737, 248.09579113077285, 245.1499723562086, 242.6283612879163, 240.44285046871283, 238.52143280354647, 236.7975423684973, 235.2244805659993, 233.76506517963736, 232.3899337939176, 231.08348777809002, 229.8332596176, 228.63078326624455, 227.4703892864043, 226.34685873746216, 225.2564804223415, 224.19540704246816, 223.16071951263305, 222.14976771353332, 221.1605845972217, 220.19123986932658, 219.2401519306031, 218.30732883402212, 217.39101722563166, 216.49083582059802, 215.60589621232347, 214.73430107348614, 213.87540773136405, 213.02858390748224, 212.1933085754837, 211.36957284532366, 210.55596241094048, 209.75308498673724, 208.95894840727712, 208.17476693860038, 207.39867084403775, 206.63216803666964, 205.8737009164125, 205.12515793732635, 204.3845992838516, 203.65108408360555, 202.92697469908535, 202.21151447736523, 201.50405350474355, 200.80404664974515, 200.11181504585463, 199.42691460651335, 198.7489072491041, 198.07858861362266, 197.41420196423766, 196.75617183732905, 196.10575862153684, 195.46178277587595, 194.8238233593668, 194.19313159834257, 193.56900422980837, 192.95111501817172, 192.33987556091387, 191.73441227367525, 191.13614100772548, 190.5425531050696, 189.95479400341358, 189.37255019751225, 188.79713242809603, 188.2273224667965, 187.6644223326537, 187.1073096322896, 186.55576486725093, 186.01107896496572, 185.4721400130996, 184.93917179618128, 184.41081276552373, 183.88896120400014, 183.37252109978013, 182.86154231797727, 182.35633507190502, 181.8561656313388, 181.3616055305017, 180.8719264621067, 180.3883863598543, 179.9117151179397, 179.43827140080998, 178.97119390039586, 178.50907743208572, 178.0522294271439, 177.59993802468475, 177.1517520549547, 176.70899439402802, 176.27205023175114, 175.83903725184084, 175.40984813209616, 174.9859619585854, 174.56776152591232, 174.1537161580039, 173.74404955523448, 173.33956196323882, 172.93997428158465, 172.54591515322517, 172.15546287637508, 171.76982560405258, 171.38889319227928, 171.0118227015934, 170.63965011661836, 170.2704796406347, 169.90510545184716, 169.54358736981592, 169.1859041021935, 168.83356421927826, 168.4835648823136, 168.1375782211409, 167.79558248105158, 167.4585942386591, 167.12395627931951, 166.79324786798182, 166.46581329263444, 166.14345795923157, 165.82235941676132, 165.50488033822157, 165.19131737660314, 164.88172918642883, 164.5741337464292, 164.27008865787712, 163.96902904662397, 163.6710185931501, 163.37573105453538, 163.0826870562797, 162.79397232567743, 162.50925575640653, 162.22573333459658, 161.94432719572063, 161.66633853733074, 161.39021228309286, 161.11601734211084, 160.84650655858553, 160.57759974451642, 160.31227662114853, 160.04884191332093, 159.78736394092374, 159.53095337517362, 159.27457453047973, 159.02110998390307, 158.76918439447022, 158.52075701422734, 158.27445417696566, 158.02951363805735, 157.78788646006296, 157.54677897834782, 157.30874028078333, 157.0728587837337, 156.83695705766164, 156.60484463612477, 156.37397050816173], "test_ppls": [3176.116724281317, 1812.872538153194, 1221.2978130298973, 882.5041409933099, 674.1978262774201, 548.5174144699945, 477.8820647212616, 441.69203610317146, 424.48679961986994, 416.3233294123047, 411.9033232819803, 408.79765812301355, 406.05120133206714, 403.3397360882936, 400.5863940068728, 397.7881095918292, 394.9634165275753, 392.1251237928663, 389.2749282945449, 386.42315347526505, 383.56776107038985, 380.69988311191076, 377.81273058430395, 374.89670104355173, 371.9419851957333, 368.9356062127593, 365.8622753175089, 362.7143909039411, 359.48129720263535, 356.14283726790126, 352.6814705971852, 349.0797571060468, 345.3115786312068, 341.3548181156556, 337.18813571690004, 332.78893780565204, 328.1279505599886, 323.19071181674065, 317.96200554055275, 312.4432687192495, 306.6589264455057, 300.6600729712829, 294.53648111635636, 288.40844561506435, 282.42958964530686, 276.76412453569, 271.55316090689837, 266.90062346685704, 262.84354055799116, 259.36383145231514, 256.39496158509036, 253.85498815828788, 251.65053589933228, 249.70932148185247, 247.96214667959248, 246.36225541573566, 244.8725000395726, 243.46348778758988, 242.11960947026003, 240.83034246293616, 239.58758017539915, 238.38646651083775, 237.2216875174861, 236.0900668174301, 234.98916658709337, 233.91481447222733, 232.86480515416915, 231.83730682231564, 230.82997141964137, 229.8414792424557, 228.87206196226245, 227.91966607647674, 226.9842211261964, 226.06436494568314, 225.15865056120754, 224.26597524874728, 223.38578646860685, 222.51732821235632, 221.66091318212744, 220.81505937031272, 219.979880709687, 219.1538173649739, 218.33793551095997, 217.53027734570105, 216.7325308844068, 215.94316731671472, 215.1635526520718, 214.39288635430916, 213.62905501775768, 212.87484737170635, 212.12977600962103, 211.39356195674117, 210.66482512654824, 209.94390618305744, 209.23084176481862, 208.52487250650188, 207.82673567236554, 207.13498570187917, 206.44937744772383, 205.77202374611738, 205.10139116903267, 204.43684353990952, 203.7799877143954, 203.1296010090558, 202.485924567872, 201.84929270516415, 201.2182125202489, 200.59513133830706, 199.97636344488558, 199.3638771412446, 198.7568681611243, 198.15747109459815, 197.56336722260903, 196.9770557282608, 196.3961365146048, 195.8213191018617, 195.25339783855125, 194.6916725831094, 194.1363770123413, 193.58524986881815, 193.04111812647622, 192.5027382429519, 191.96988751430297, 191.44316731658765, 190.92153381968592, 190.40595200816924, 189.89511280564457, 189.39097226670938, 188.8938445644658, 188.3999083086627, 187.9129085990913, 187.4308320450207, 186.95462780442796, 186.48256784960847, 186.01507037253168, 185.55308027665217, 185.09753319414077, 184.64583392041527, 184.1979597277497, 183.7555529136314, 183.31919116878163, 182.88735391224998, 182.45966601732627, 182.03766554925184, 181.620711420863, 181.20963747861887, 180.80225274909313, 180.39982683539898, 180.0022448505864, 179.60887918633637, 179.2205606020398, 178.83529871603835, 178.45367306733078, 178.07625829149694, 177.7028616300089, 177.33523689159844, 176.96963846185164, 176.608583326708, 176.25154247730035, 175.899752660492, 175.55050658811098, 175.2053792264331, 174.86368194333738, 174.52722815989662, 174.1918370496427, 173.86048946017448, 173.53308200915893, 173.20984257720542, 172.88893647073414, 172.57134040417844, 172.25695617243136, 171.94585032886013, 171.6373524245957, 171.33136873479341, 171.02984505011727, 170.7330853780018, 170.4369218942744, 170.14297588467866, 169.85269549408815, 169.56428487175808, 169.27797832483517, 168.99674842342316, 168.71582484316943, 168.43882187648438, 168.1636368698907, 167.89042250822376, 167.62292725659378, 167.35498038377725, 167.09033009762757, 166.82721200979788, 166.56752640043067, 166.31062409691867, 166.05483065035395, 165.80243490769635, 165.55050173562802, 165.30202540569238, 165.0556535098854, 164.80909870469853, 164.56675725589608, 164.32563407499487], "epoch_time": 2011.3900315761566, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/sgd_1e-08_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 413.05117315988224, "best_test": 427.0937303162398, "train_losses": [9.172188758850098, 9.036892890930176, 8.906355857849121, 8.782953262329102, 8.668031692504883, 8.561861038208008, 8.464018821716309, 8.37397289276123, 8.290755271911621, 8.21362590789795, 8.141682624816895, 8.074374198913574, 8.01108455657959, 7.9512739181518555, 7.894620418548584, 7.840529918670654, 7.788703918457031, 7.7390546798706055, 7.691232204437256, 7.64509916305542, 7.600454807281494, 7.557175636291504, 7.515092372894287, 7.474117755889893, 7.434207916259766, 7.395211696624756, 7.357054233551025, 7.319713115692139, 7.283102035522461, 7.247189998626709, 7.211861610412598, 7.177149772644043, 7.143026828765869, 7.1094651222229, 7.07645845413208, 7.04399299621582, 7.012002944946289, 6.980545520782471, 6.9495849609375, 6.919186115264893, 6.889266490936279, 6.859848976135254, 6.830910682678223, 6.802453994750977, 6.7745137214660645, 6.747101306915283, 6.720161437988281, 6.693701267242432, 6.6677374839782715, 6.642307281494141, 6.617517471313477, 6.59330940246582, 6.569702625274658, 6.546723365783691, 6.524395942687988, 6.502692699432373, 6.48154354095459, 6.461008071899414, 6.441076755523682, 6.4217634201049805, 6.403059959411621, 6.385000705718994, 6.367659568786621, 6.350863933563232, 6.334723949432373, 6.319411277770996, 6.3046722412109375, 6.290464878082275, 6.276813507080078, 6.263761520385742, 6.251362323760986, 6.2395339012146, 6.228366374969482, 6.217682361602783, 6.207522869110107, 6.1978912353515625, 6.188762187957764, 6.180083274841309, 6.171896457672119, 6.164106369018555, 6.156766891479492, 6.149875640869141, 6.143373012542725, 6.13730001449585, 6.131505012512207, 6.126060485839844, 6.120916843414307, 6.116050720214844, 6.111439228057861, 6.10709810256958, 6.103055000305176, 6.099303722381592, 6.095749855041504], "valid_ppls": [8723.237557616978, 7481.388222706614, 6476.528635493166, 5671.140717427027, 5025.36813114544, 4503.456613711346, 4076.9196728949173, 3723.4268207561754, 3426.483706795333, 3173.576425691322, 2955.3929246089933, 2765.3275228352327, 2597.891330040944, 2449.2202094232825, 2316.0936451570856, 2195.652112107634, 2086.229425822348, 1986.3796789635433, 1894.7859798067207, 1810.2706987172455, 1732.0125866790574, 1659.3270443315002, 1591.5622063107896, 1528.2151639641934, 1468.8427564733577, 1413.0660850039833, 1360.5027104625979, 1310.9362264515032, 1264.0950608647404, 1219.7258706865844, 1177.6089860756326, 1137.6492172304645, 1099.6859968562403, 1063.6218631900854, 1029.3140536082647, 996.6259789936338, 965.4900935390959, 935.8355101066745, 907.5970951967929, 880.7028077692736, 855.0342684198024, 830.5513583813904, 807.2023889272318, 784.9120628071076, 763.6737570546761, 743.4137729996594, 724.05405188992, 705.5822724368569, 687.9690547339504, 671.2181784418473, 655.3146671288691, 640.1816331370238, 625.8491235821177, 612.2370248389332, 599.3449488932002, 587.0820031653373, 575.4509748482776, 564.4246234127268, 553.984795466046, 544.084827382931, 534.7104613431713, 525.9192511371177, 517.5837030161916, 509.7284513994767, 502.3712412232993, 495.51110799610774, 489.0171666350842, 482.8725883854515, 477.1013303414654, 471.72059580284804, 466.67150338505473, 461.9997395051856, 457.61645500044864, 453.5184107633261, 449.6870871795342, 446.1380244511459, 442.81013054498084, 439.720667602941, 436.83914942452935, 434.1605192378534, 431.69073728167297, 429.40082395330194, 427.2982480454963, 425.3410230843214, 423.5135102019057, 421.82115178596484, 420.2599832574012, 418.80383239599126, 417.45104909235727, 416.20899849641, 415.07176903750155, 414.0239113091621, 413.05117315988224], "test_ppls": [8739.866685421031, 7511.156629920932, 6514.290232543076, 5713.320233663865, 5069.6488823361005, 4548.427509829865, 4121.772241488401, 3767.6910669657054, 3469.890641177916, 3216.0146012273735, 2996.800569873825, 2805.694539462218, 2637.2234980031703, 2487.546641953102, 2353.441972874209, 2232.054238811599, 2121.7237179099548, 2021.001842332681, 1928.5702173242053, 1843.240482928567, 1764.2072434768634, 1690.771957301133, 1622.2883276175, 1558.244305893663, 1498.2030950095366, 1441.7782497852334, 1388.5890702299162, 1338.417929138593, 1290.9905778278937, 1246.057575206869, 1203.3911946176559, 1162.9008613246062, 1124.4241550461263, 1087.8609671934892, 1053.0735573374805, 1019.9188185418567, 988.3313621000788, 958.2374576688582, 929.5774688307049, 902.2740413685416, 876.2099039010195, 851.3438987608114, 827.6250542640832, 804.9784032203581, 783.3973372640409, 762.8046664781402, 743.1242132730815, 724.3448157044006, 706.4346728520799, 689.3991934566669, 673.2228323367908, 657.830246943177, 643.2504416324296, 629.4009089626288, 616.2834528097311, 603.8054991417766, 591.9701611575201, 580.748007251029, 570.1255881030988, 560.0509295504672, 550.5117147212917, 541.5665827288021, 533.0857174157716, 525.0925854176605, 517.6088775488904, 510.63050571583403, 504.02661301675624, 497.7784060486838, 491.91178811041334, 486.44311160713477, 481.31308532927864, 476.5681418364735, 472.11754613935733, 467.95769444903806, 464.07099018926215, 460.4709785734162, 457.09828512290665, 453.96865958611966, 451.05098047282615, 448.3405725445571, 445.84348348711643, 443.530097550939, 441.4075866333532, 439.43266829714037, 437.59113813819897, 435.8872104346791, 434.31685039720486, 432.8538915014531, 431.49646221182513, 430.2516006374523, 429.1126266998092, 428.06504156055473, 427.0937303162398], "epoch_time": 2537.6771836280823, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92]}

==> supplementary material/code/WikiText-103/logs/sgd_5e-05_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 19.892795627341425, "best_test": 20.538211574934305, "train_losses": [5.136867523193359, 4.690654754638672, 4.533801078796387, 4.432708740234375, 4.359898567199707, 4.305289268493652, 4.262055397033691, 4.226284027099609, 4.195993423461914, 4.170057773590088, 4.147584438323975, 4.128095626831055, 4.110937595367432, 4.095707893371582, 4.082068920135498, 4.069727420806885, 4.058478355407715, 4.048149108886719, 4.038597583770752, 4.029650688171387, 4.021272659301758, 4.013384819030762, 4.0058674812316895, 3.9987881183624268, 3.9919943809509277, 3.9854729175567627, 3.979170083999634, 3.9731099605560303, 3.9671921730041504, 3.9614346027374268, 3.9557626247406006, 3.9501888751983643, 3.9446072578430176, 3.9390058517456055, 3.933438301086426, 3.92787766456604, 3.9224464893341064, 3.917178153991699, 3.9120335578918457, 3.9069344997406006, 3.901916265487671, 3.8969225883483887, 3.8919670581817627, 3.8869879245758057, 3.881927490234375, 3.8767874240875244, 3.87138295173645, 3.865778923034668, 3.859795331954956, 3.8533661365509033, 3.846606969833374, 3.8397269248962402, 3.832890272140503, 3.8261685371398926, 3.8195202350616455, 3.8129541873931885, 3.806447982788086, 3.800041675567627, 3.7937912940979004, 3.7875759601593018, 3.7814016342163086, 3.7751970291137695, 3.7689170837402344, 3.7625696659088135, 3.756066083908081, 3.749420166015625, 3.742745876312256, 3.7360928058624268, 3.72963547706604, 3.7231979370117188, 3.7167932987213135, 3.7104415893554688, 3.704176425933838, 3.6978302001953125, 3.6915643215179443, 3.685272455215454, 3.6790413856506348, 3.672731876373291, 3.6664490699768066, 3.660172939300537, 3.653874635696411, 3.6475868225097656, 3.6413135528564453, 3.6350414752960205, 3.628803253173828, 3.6225342750549316, 3.616335153579712, 3.6101460456848145, 3.6039507389068604, 3.5978097915649414, 3.591618061065674, 3.5855553150177, 3.57950758934021, 3.5734267234802246, 3.5674033164978027, 3.5613629817962646, 3.5553815364837646, 3.5494890213012695, 3.5434911251068115, 3.5376081466674805, 3.5317564010620117, 3.525926113128662, 3.52009654045105, 3.514321804046631, 3.5086236000061035, 3.502943992614746, 3.497267246246338, 3.4915900230407715, 3.4859585762023926, 3.4804325103759766, 3.474876880645752, 3.469414234161377, 3.4638798236846924, 3.4584672451019287, 3.453113555908203, 3.4477410316467285, 3.4424400329589844, 3.4371607303619385, 3.431943416595459, 3.426767349243164, 3.4216368198394775, 3.4165258407592773, 3.411522388458252, 3.4064929485321045, 3.4015021324157715, 3.396589517593384, 3.391709327697754, 3.3868472576141357, 3.382077693939209, 3.377307176589966, 3.3726115226745605, 3.367919921875, 3.3633651733398438, 3.3587496280670166, 3.3542046546936035, 3.3496901988983154, 3.345189332962036, 3.3407890796661377, 3.3364205360412598, 3.3320465087890625, 3.327738046646118, 3.3235023021698, 3.319211006164551, 3.315037488937378, 3.3108041286468506, 3.3067626953125, 3.3026044368743896, 3.2986161708831787, 3.294572591781616, 3.290587902069092, 3.286722421646118, 3.2827579975128174, 3.278899908065796, 3.2750885486602783, 3.271285057067871, 3.2675468921661377, 3.263773202896118, 3.2601776123046875, 3.2564640045166016, 3.2528328895568848, 3.249317169189453, 3.2457520961761475, 3.242234468460083, 3.2387306690216064, 3.2353241443634033, 3.2319207191467285, 3.228501081466675, 3.225161552429199, 3.2218289375305176, 3.2185611724853516, 3.2152578830718994, 3.2120323181152344, 3.208824872970581, 3.2056102752685547, 3.202497720718384, 3.1993422508239746, 3.196277618408203, 3.1932339668273926, 3.190138816833496, 3.1871142387390137, 3.18412709236145, 3.181229829788208, 3.178253412246704, 3.175318956375122, 3.1724774837493896, 3.1696035861968994, 3.1667654514312744, 3.1639175415039062, 3.161166191101074, 3.1583750247955322, 3.1556460857391357, 3.152954578399658, 3.1502747535705566, 3.147550582885742, 3.144923686981201, 3.1422526836395264, 3.139657974243164, 3.137056827545166, 3.1345202922821045, 3.1319665908813477], "valid_ppls": [117.36534669033334, 95.72245070845484, 84.95668453504383, 78.08556808101307, 73.40624866852198, 70.00165914127054, 67.35008695037442, 65.182421713762, 63.37502054367059, 61.88757799119988, 60.66160233323695, 59.578346504049755, 58.6460840854477, 57.831369699032315, 57.10040724535194, 56.464641916587325, 55.86767427752897, 55.33659313852585, 54.84049404653262, 54.39608118669438, 53.963143036039455, 53.54755180364137, 53.18461633668695, 52.82560173360593, 52.475215725608756, 52.14071458782372, 51.81190323291818, 51.509451153707666, 51.20727514797122, 50.91153270986486, 50.61835514834188, 50.34241879506079, 50.04324708302624, 49.760977496139596, 49.47853053275062, 49.20923008136476, 48.95384728518579, 48.70633886516965, 48.49596961734754, 48.24231009198018, 48.02291785889398, 47.783807218415575, 47.565252660552495, 47.34848793856155, 47.10095387521212, 46.83962426290171, 46.58122163408962, 46.28998595131643, 45.964919003926376, 45.546333016617986, 45.17428639666884, 44.78116445866668, 44.43626603918292, 44.07132210371321, 43.72590639442541, 43.34529574066665, 43.016655648654464, 42.67655523030712, 42.36540750787317, 42.05764133027805, 41.72363093854001, 41.424941536749444, 41.06532882430052, 40.7300407971844, 40.39390754836728, 40.04247200765743, 39.668843157858596, 39.35634674183968, 39.04788537113657, 38.7349515922027, 38.45137715850806, 38.138222456531686, 37.865407767760196, 37.5732808603588, 37.29516086128851, 37.00722158015929, 36.71385419892205, 36.43304347082491, 36.165476043077554, 35.92520068782845, 35.63246668802635, 35.41471692890159, 35.13880743734965, 34.88675813477771, 34.61950949133976, 34.35396408775993, 34.14303411408915, 33.84911360969567, 33.63374474872108, 33.38365522843658, 33.103027026605886, 32.925633549272554, 32.67551916784104, 32.451566812770615, 32.23898644517809, 31.98155774513529, 31.75810608843061, 31.524360714161627, 31.32186409827984, 31.1058470975439, 30.90166954692717, 30.68789931402911, 30.4728832817286, 30.26411399813667, 30.074989550524556, 29.870676760019993, 29.67114028214039, 29.478530650085258, 29.327607568443533, 29.14772656344827, 28.929414079407195, 28.75767246946522, 28.598293924717037, 28.41083325230651, 28.222858550150498, 28.07929474922126, 27.88268231935331, 27.751651580702955, 27.561577985711093, 27.396695953976792, 27.24254124847824, 27.093994948514684, 26.942616192956695, 26.795290048808763, 26.62994420083566, 26.48368373615846, 26.33253794932456, 26.202543977739392, 26.06270689255466, 25.933030958688025, 25.79797797709007, 25.664858204219534, 25.53473257133495, 25.40676890188747, 25.277758975321383, 25.1466460845462, 25.04518684937784, 24.918553585457136, 24.778478674446603, 24.67036891180379, 24.5523558227398, 24.456075497196824, 24.332710959949182, 24.213195536717144, 24.12014285733913, 24.007400359209498, 23.888634126318404, 23.79162095432329, 23.697165550286567, 23.58161507630731, 23.48197421848914, 23.38386380740521, 23.28956129552196, 23.19937232060173, 23.096290978606543, 23.010525862369064, 22.91428141632971, 22.81722092130242, 22.734806489054233, 22.645367401724304, 22.557307359289705, 22.47699457762811, 22.395488650183044, 22.305996360602535, 22.22295926488573, 22.136525989078194, 22.068794782272892, 21.98949779009097, 21.89935127163342, 21.82038218868536, 21.752928499040586, 21.676668253875302, 21.59367763833841, 21.519704661830225, 21.46317718085666, 21.381952110517833, 21.315879157142067, 21.236882332710167, 21.166462966314256, 21.10049245036129, 21.02990360386326, 20.96658806596551, 20.904614438080944, 20.840190422240433, 20.768546116460364, 20.70571138448871, 20.646566376132814, 20.58389947897345, 20.52568476387443, 20.46631716876363, 20.40928652015737, 20.345181157563356, 20.283825582701404, 20.222770754983717, 20.17118891199399, 20.10739515497822, 20.056227142445877, 20.00326727898425, 19.944530979867228, 19.892795627341425], "test_ppls": [123.43960762980069, 100.26715300444818, 88.53120115624397, 81.10420318664347, 76.0775167027861, 72.4397639831304, 69.61901267494332, 67.31836477958082, 65.40490824716119, 63.83383497903264, 62.54287595888453, 61.39920158165555, 60.41116130674889, 59.55079598168632, 58.77138744998302, 58.09836973117325, 57.45941062635481, 56.89648360040947, 56.36817337805069, 55.89631938540786, 55.436424217112936, 54.98768027773873, 54.607419075757605, 54.22968409291567, 53.85700165153237, 53.503269566473186, 53.15671453654551, 52.84061663613195, 52.522228337659186, 52.21623974755922, 51.91044960716707, 51.627481955195094, 51.31298994340944, 51.024933014864445, 50.72632503609193, 50.44702167478619, 50.18202049322323, 49.92443388898996, 49.71073535685765, 49.45039184723412, 49.229061823540405, 48.98382889173669, 48.75528689025137, 48.537079588900106, 48.27832435940246, 47.999932653226296, 47.72636636915248, 47.416551586900106, 47.079274233337635, 46.64531299949028, 46.2574179823358, 45.84513030722023, 45.483664913043015, 45.104074996758, 44.738627500938335, 44.3442005853758, 44.00488126999814, 43.65349134844433, 43.33372284320416, 43.01318927049412, 42.66940288650757, 42.361973408974286, 41.9881993454855, 41.643579197982014, 41.29774057140189, 40.9365480018827, 40.5566555761319, 40.23737635644115, 39.91839304902503, 39.60142863775531, 39.31109842637686, 38.992420123146076, 38.711519916924445, 38.41482529454281, 38.131639793456735, 37.84032777458664, 37.54368577594343, 37.26168026455037, 36.993018939414405, 36.74997041609474, 36.45364454464821, 36.23206001424422, 35.9550800819553, 35.70219745380429, 35.42891334157108, 35.16269212310899, 34.950437897189005, 34.65030209845691, 34.430549749381015, 34.17999493948469, 33.89382813372155, 33.718531122992474, 33.46620734845767, 33.23567882877641, 33.02470905647183, 32.76356840505724, 32.53942374731908, 32.30082105160387, 32.095770161814094, 31.87877055944645, 31.674986677365546, 31.458049302336654, 31.242597699824852, 31.031203633571607, 30.84523427426044, 30.63841342544847, 30.43668001095784, 30.24498446868579, 30.093538016176847, 29.91594822452506, 29.696710201551834, 29.524925321928702, 29.366895324472097, 29.180608618236594, 28.98892311506771, 28.85053382271844, 28.650816229745015, 28.521275299464154, 28.328294279825197, 28.161833357657436, 28.009863739421235, 27.856183693965797, 27.703234550985087, 27.555132399906892, 27.391013806554863, 27.242242474229734, 27.089738332857, 26.958911419752543, 26.81909776296969, 26.68816526547428, 26.552984219219926, 26.414135878353044, 26.284810686831136, 26.152233874518068, 26.026505408491815, 25.89122489702626, 25.78832930651396, 25.660079726502126, 25.517472967668585, 25.404975961214447, 25.286059086239117, 25.190847205909737, 25.06230029001931, 24.94067002705198, 24.84793163692586, 24.73431114296479, 24.60703785260677, 24.509374369447325, 24.41433942282418, 24.295367217335762, 24.19389296560426, 24.09370992749645, 23.996859415457717, 23.905094077161365, 23.79802024189827, 23.710887344082764, 23.61774348069875, 23.515253099038528, 23.433730847329535, 23.34473674203843, 23.250104210178105, 23.165529727787185, 23.087030759733178, 22.993437408246738, 22.910981886897975, 22.82205763777399, 22.751230811301127, 22.675735954389662, 22.579497473326903, 22.499862051825932, 22.434554432251044, 22.353985839263036, 22.270239125998966, 22.195811136436898, 22.139640085951143, 22.057790237305813, 21.990798019325375, 21.905889205062852, 21.834172863734267, 21.767454993693114, 21.6983128051098, 21.6333407465843, 21.572651788985194, 21.503354213091885, 21.430237350780704, 21.3657368886513, 21.304264638224936, 21.24118654604608, 21.187390957015978, 21.125061831501792, 21.061484904307523, 20.999180711683955, 20.937889480232972, 20.87697126214502, 20.823844881579788, 20.75546808946177, 20.707394842485034, 20.650041971300027, 20.589897420402483, 20.538211574934305], "epoch_time": 1736.1055331230164, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/sgd_5e-06_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 54.48684930418691, "best_test": 55.984718720106805, "train_losses": [6.051914691925049, 5.406764030456543, 5.2348246574401855, 5.118006706237793, 5.036282062530518, 4.97412109375, 4.924552917480469, 4.883542537689209, 4.848204612731934, 4.816870212554932, 4.788503646850586, 4.7624711990356445, 4.738263130187988, 4.715602397918701, 4.694315433502197, 4.674253940582275, 4.655388832092285, 4.637610912322998, 4.620859146118164, 4.605052947998047, 4.590104103088379, 4.575897693634033, 4.562381744384766, 4.549489974975586, 4.5371198654174805, 4.525237560272217, 4.513822555541992, 4.5028557777404785, 4.492220878601074, 4.4819793701171875, 4.472080230712891, 4.462520122528076, 4.453251361846924, 4.4442949295043945, 4.435654163360596, 4.427266597747803, 4.41911506652832, 4.411242961883545, 4.403632640838623, 4.396218776702881, 4.389069557189941, 4.382097244262695, 4.375393867492676, 4.36884880065918, 4.362488746643066, 4.356340408325195, 4.350317001342773, 4.344489097595215, 4.338803291320801, 4.333291530609131, 4.327909469604492, 4.3226637840271, 4.317551136016846, 4.312539577484131, 4.3076701164245605, 4.3029069900512695, 4.29823112487793, 4.293689727783203, 4.289215564727783, 4.284844398498535, 4.280554294586182, 4.276400566101074, 4.27227783203125, 4.268265247344971, 4.264316082000732, 4.260445594787598, 4.256621360778809, 4.252892017364502, 4.249243259429932, 4.245634078979492, 4.242071151733398, 4.2386155128479, 4.235210418701172, 4.23183536529541, 4.228508949279785, 4.225275993347168, 4.222081661224365, 4.218932151794434, 4.215829849243164, 4.21280574798584, 4.209776878356934, 4.206855773925781, 4.20391845703125, 4.20107364654541, 4.198246955871582, 4.195493698120117, 4.192737102508545, 4.1900482177734375, 4.187410354614258, 4.184750080108643, 4.182189464569092, 4.1796674728393555, 4.177177429199219, 4.174686908721924, 4.172262668609619, 4.16987943649292, 4.167515277862549, 4.165192127227783, 4.16287899017334, 4.160630702972412, 4.158404350280762, 4.156190395355225, 4.154003143310547, 4.1518754959106445, 4.149790287017822, 4.147689342498779, 4.1456499099731445, 4.143592834472656, 4.141607761383057, 4.139632701873779, 4.13766622543335, 4.135777950286865, 4.1338982582092285, 4.132001876831055, 4.130160331726074, 4.128359794616699, 4.126556873321533, 4.124765396118164, 4.123040199279785, 4.121312618255615, 4.119587421417236, 4.117913246154785, 4.116224765777588, 4.11458683013916, 4.112954616546631, 4.111356258392334, 4.109770774841309, 4.108201503753662, 4.106657981872559, 4.105118751525879, 4.103617191314697, 4.102130889892578, 4.100647449493408, 4.09919548034668, 4.097768783569336, 4.096358776092529, 4.0949177742004395, 4.093553066253662, 4.092140197753906, 4.090812683105469, 4.08945369720459, 4.088103771209717, 4.086796283721924, 4.085489749908447, 4.084175109863281, 4.082906246185303, 4.081651210784912, 4.080409526824951, 4.079143047332764, 4.077901363372803, 4.0767083168029785, 4.07546329498291, 4.074254989624023, 4.073087215423584, 4.071880340576172, 4.070730686187744, 4.0695624351501465, 4.068430423736572, 4.0673112869262695, 4.066163063049316, 4.065025806427002, 4.0639238357543945, 4.062808036804199, 4.061727046966553, 4.06066370010376, 4.059558868408203, 4.058504581451416, 4.057459354400635, 4.056398868560791, 4.055356025695801, 4.054320335388184, 4.053293704986572, 4.052268981933594, 4.051290035247803, 4.050268173217773, 4.049288272857666, 4.048300266265869, 4.047323226928711, 4.046342849731445, 4.04536771774292, 4.04440975189209, 4.0434675216674805, 4.042537212371826, 4.041581630706787, 4.040657043457031, 4.039764404296875, 4.038811683654785, 4.037899971008301, 4.037012100219727, 4.036101818084717, 4.035229206085205, 4.034341335296631, 4.03345251083374, 4.032588958740234, 4.031718730926514, 4.030857563018799, 4.030004501342773, 4.029127597808838, 4.028292655944824, 4.027476787567139], "valid_ppls": [244.35985826925477, 193.71526407454772, 168.0199236132387, 152.8461438844812, 142.63154301312514, 135.0980233933941, 129.3064900444142, 124.62060858512875, 120.6450638871441, 117.14784789544949, 114.07025139476525, 111.28959766436591, 108.74143953834657, 106.37988477785221, 104.23638801827154, 102.24459913452561, 100.40968349231943, 98.69053452532155, 97.13259311337688, 95.66901647902047, 94.29298021766988, 93.03410412310814, 91.81028873312292, 90.6767381258622, 89.58883248274735, 88.57659387825295, 87.59433540122464, 86.65647442433202, 85.78205909031573, 84.92258153723743, 84.11646605321515, 83.32702150361055, 82.57848859578569, 81.85595933435853, 81.16029914893268, 80.5020217520747, 79.8647719764907, 79.25527629073706, 78.67597602551335, 78.0942068701308, 77.55311959444086, 77.03047231757813, 76.53196320210766, 76.04418582300627, 75.5865082780245, 75.10153368981345, 74.68264088014669, 74.25376188129212, 73.82963407098138, 73.43541181491635, 73.05977088930433, 72.6748226816713, 72.31089901939389, 71.96492422865816, 71.62186838174668, 71.28568240132947, 70.96548838695131, 70.64181445960881, 70.3312530323959, 70.04239384715439, 69.73762665291427, 69.45713374575676, 69.17235943441531, 68.91115916617665, 68.64295825685629, 68.36761803523956, 68.12131171413236, 67.87446867673219, 67.62178064231864, 67.37896454614253, 67.15293291149732, 66.9219153292426, 66.6958585582286, 66.47367163340344, 66.2561739479324, 66.05469383125327, 65.84459499165183, 65.64508639851914, 65.44484042019745, 65.23612140058252, 65.04627216079997, 64.85419211789285, 64.67559983840677, 64.49676124646254, 64.31829449489265, 64.14166730410105, 63.96631819124996, 63.79549418401446, 63.63638306704261, 63.46916390420942, 63.313191274975914, 63.15431939463758, 63.005849873108765, 62.84397333250718, 62.69799728623748, 62.550779491544596, 62.40494885729171, 62.260883234207576, 62.11709095588124, 61.988437752505895, 61.84851868921238, 61.71824391137789, 61.586833911245314, 61.45631910295928, 61.32590542655968, 61.208667598423446, 61.07630390856651, 60.96785719875947, 60.840394758577, 60.73413347970308, 60.6190675388903, 60.49850743916312, 60.38924369963192, 60.28135580510433, 60.16175422439247, 60.06779051374809, 59.964136717465685, 59.854639351318205, 59.7560261874371, 59.65128904866719, 59.556702649322936, 59.46708657587064, 59.35603442068868, 59.263159571019486, 59.17133291935057, 59.080831760037896, 58.984562257862024, 58.89476800657544, 58.814308442933616, 58.72415733079502, 58.64060327368354, 58.5484849283699, 58.467383254685664, 58.39354944806226, 58.314831272414935, 58.23122097353198, 58.147508737370366, 58.069426825535054, 57.98661078225313, 57.91700181613321, 57.83647151106358, 57.768805714026286, 57.69255279659914, 57.619724936934766, 57.55083081530804, 57.47631816194375, 57.40258627024799, 57.33974792679422, 57.26717427817705, 57.19755617434399, 57.12973889720446, 57.070573596633395, 56.99692734933206, 56.931546822020074, 56.86529224209577, 56.8036108765808, 56.73588193339609, 56.68193531237344, 56.61211083798675, 56.551647896056195, 56.4947245260819, 56.431803653144634, 56.370565609936705, 56.31707376167368, 56.252499909958026, 56.1964939721919, 56.13425322145891, 56.083178463336004, 56.02189132263042, 55.969424234176905, 55.91596642429528, 55.85805814352809, 55.803269793791536, 55.74561113282869, 55.69725364582555, 55.644745659208766, 55.59575989173177, 55.53455521940679, 55.48923835061611, 55.43015967826329, 55.38173252909025, 55.334455869751686, 55.28344978760327, 55.227644943999515, 55.18139444073317, 55.133605262380414, 55.08296817883145, 55.03452944620401, 54.98754917704902, 54.93927294496591, 54.894598888194096, 54.85053656029302, 54.80057755289376, 54.75732177747456, 54.70523036074019, 54.66270147207874, 54.61491877850986, 54.57174449462376, 54.52423630343594, 54.48684930418691], "test_ppls": [255.55702821841174, 203.23113538588672, 176.42635510152073, 160.5762215018372, 149.90534230193055, 142.03198849373894, 135.97704386183452, 131.07161667130362, 126.90001903098869, 123.21261471048724, 119.96321955695583, 117.01882550521111, 114.31004957721872, 111.78805468569095, 109.49469729135636, 107.3528674178781, 105.3717469828541, 103.50568130045112, 101.81379240889846, 100.21815859672276, 98.71439648180662, 97.3414729014165, 96.00114723434103, 94.76310611125407, 93.57390970623109, 92.47121717493546, 91.39986551875384, 90.37776543530381, 89.42916209640183, 88.49503032116264, 87.6215307423214, 86.7654651347076, 85.95554484155012, 85.17344873244363, 84.42125015658543, 83.71137244597153, 83.02401044897296, 82.36679674333918, 81.74409217484862, 81.11557399200532, 80.5335815207981, 79.9716648336639, 79.43616529010319, 78.91188965251989, 78.42150725835864, 77.89694491009851, 77.44986568704222, 76.98956485894372, 76.53287553964174, 76.11082589932452, 75.70972963595229, 75.29591734156125, 74.90636599412676, 74.53727412089005, 74.17060214395276, 73.81097793066719, 73.46949100132633, 73.12295879185162, 72.79149247462344, 72.48461333972446, 72.15800184944119, 71.85992668549896, 71.55571243981079, 71.27895236991931, 70.99347874346707, 70.69835990789664, 70.43774506200234, 70.17564812415483, 69.90572580500218, 69.64733541771191, 69.40859717014548, 69.16295964701851, 68.92289097097193, 68.68683249996153, 68.45598909756181, 68.24404461120623, 68.02078681119086, 67.81002806937596, 67.59776269828565, 67.37482005918864, 67.17419823092419, 66.96992647040827, 66.78210057094496, 66.59289618843367, 66.40441783652061, 66.21732545254636, 66.03120099990271, 65.84983852440138, 65.68306672738909, 65.50562775063784, 65.34134785783388, 65.17316011438355, 65.01703019549288, 64.84472979231175, 64.69068222433827, 64.5349388165923, 64.3810132115444, 64.22849603608059, 64.07585130856825, 63.94134232573521, 63.79290853113157, 63.655411719886295, 63.516696889928966, 63.378435446482456, 63.23987186154893, 63.11719934370197, 62.97593362144889, 62.863514424749795, 62.72715337976257, 62.61658159023832, 62.495237329122276, 62.36678230425041, 62.25147275352402, 62.13782823258421, 62.009457331096286, 61.912283039357355, 61.803029775992286, 61.68617403457997, 61.58272268375277, 61.47109042475755, 61.37189182340778, 61.27843403742348, 61.15828314560546, 61.06043368990412, 60.96370008170636, 60.86830970504749, 60.76536069924676, 60.670222806104604, 60.58678877743079, 60.49097859628132, 60.40300967769751, 60.303636824368624, 60.21809387563543, 60.141619067936794, 60.05851104291648, 59.96942667957002, 59.879960498398496, 59.79704297109635, 59.7081471437108, 59.63561849029186, 59.549205825107116, 59.478742081866834, 59.397371425715754, 59.32024171592505, 59.247647478262614, 59.16811648648615, 59.08891765892131, 59.02378297891683, 58.94573299516214, 58.87143547898183, 58.799110099538574, 58.73807590456668, 58.65797025843981, 58.58847729024437, 58.51783888540038, 58.45283200803019, 58.37968467566609, 58.324341931906346, 58.24807786657129, 58.184147500991145, 58.12455540164256, 58.05663561139586, 57.99131150179503, 57.935508147819135, 57.86535349202206, 57.80647379948239, 57.73906335490368, 57.686115826739574, 57.61977988741276, 57.56477323020433, 57.508064051421464, 57.44590461435549, 57.38742435887516, 57.3252313100565, 57.27476615978485, 57.21910663004452, 57.167780806330335, 57.10048892819813, 57.05378541699656, 56.98920924813, 56.938171094161575, 56.88869772056191, 56.834009580897884, 56.77325550315528, 56.724547533269536, 56.67377342807024, 56.61931889722577, 56.56758700475789, 56.51803138044278, 56.46636510700198, 56.41940006849598, 56.37322675119916, 56.31887301333339, 56.273452794643205, 56.216594998686304, 56.17179295889346, 56.12014883856861, 56.07446107174617, 56.02306672101684, 55.984718720106805], "epoch_time": 2296.3108241558075, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/sgd_5e-07_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 98.17400323277882, "best_test": 102.90779656691818, "train_losses": [7.53747034072876, 6.230769634246826, 6.021240234375, 5.976822853088379, 5.937473297119141, 5.895099639892578, 5.8439435958862305, 5.774652481079102, 5.679042339324951, 5.581603050231934, 5.520030498504639, 5.483738899230957, 5.456718444824219, 5.433446884155273, 5.412166118621826, 5.392238140106201, 5.373262405395508, 5.355077743530273, 5.337568283081055, 5.320633411407471, 5.30425500869751, 5.288406848907471, 5.273046493530273, 5.258197784423828, 5.243836879730225, 5.229982852935791, 5.216636657714844, 5.2038068771362305, 5.191495895385742, 5.179654598236084, 5.168303489685059, 5.157388687133789, 5.1468963623046875, 5.136838912963867, 5.127180099487305, 5.117830276489258, 5.1088643074035645, 5.10017204284668, 5.091794490814209, 5.083668231964111, 5.075800895690918, 5.068166732788086, 5.060751438140869, 5.053531169891357, 5.046529769897461, 5.039717674255371, 5.0330424308776855, 5.026580810546875, 5.020261764526367, 5.01405143737793, 5.008060932159424, 5.00217342376709, 4.996428489685059, 4.9908366203308105, 4.985376358032227, 4.980024814605713, 4.974794387817383, 4.9696760177612305, 4.964697360992432, 4.959807395935059, 4.955011367797852, 4.95034646987915, 4.945761680603027, 4.941263675689697, 4.936838626861572, 4.932526588439941, 4.928278923034668, 4.924123287200928, 4.920042514801025, 4.916036128997803, 4.912086486816406, 4.9082207679748535, 4.9043869972229, 4.900654315948486, 4.896928310394287, 4.893319129943848, 4.889715671539307, 4.886206150054932, 4.882715702056885, 4.879262447357178, 4.875863552093506, 4.872555732727051, 4.869226455688477, 4.865994930267334, 4.862771987915039, 4.859610080718994, 4.856470584869385, 4.853369235992432, 4.850314140319824, 4.8472819328308105, 4.844295024871826, 4.841341972351074, 4.838403701782227, 4.8355326652526855, 4.832658290863037, 4.8298115730285645, 4.827017307281494, 4.824230194091797, 4.821484565734863, 4.81876277923584, 4.8160481452941895, 4.813403606414795, 4.810758590698242, 4.808122634887695, 4.805551052093506, 4.802957534790039, 4.800418853759766, 4.797873497009277, 4.795372486114502, 4.792874336242676, 4.7904205322265625, 4.78797721862793, 4.7855448722839355, 4.783127784729004, 4.780753135681152, 4.778385162353516, 4.776037693023682, 4.773696422576904, 4.771379470825195, 4.769068717956543, 4.766785621643066, 4.764517784118652, 4.762261390686035, 4.760026454925537, 4.757809162139893, 4.755613803863525, 4.753402233123779, 4.7512383460998535, 4.7490668296813965, 4.746923923492432, 4.744791507720947, 4.74267053604126, 4.7405524253845215, 4.738462448120117, 4.736379146575928, 4.7342987060546875, 4.732234954833984, 4.73020601272583, 4.728174686431885, 4.726149559020996, 4.724146366119385, 4.722128391265869, 4.720144271850586, 4.7181715965271, 4.71621561050415, 4.714274883270264, 4.712339878082275, 4.7104010581970215, 4.708492279052734, 4.706583023071289, 4.70469331741333, 4.702812671661377, 4.700951099395752, 4.699079990386963, 4.697235584259033, 4.695394039154053, 4.6935505867004395, 4.691721439361572, 4.689903259277344, 4.688130855560303, 4.686335563659668, 4.684535980224609, 4.682788848876953, 4.681032180786133, 4.679267883300781, 4.677543640136719, 4.675800323486328, 4.67410945892334, 4.672403812408447, 4.670670986175537, 4.6690287590026855, 4.667312145233154, 4.665645599365234, 4.664027690887451, 4.662353038787842, 4.66072940826416, 4.659076690673828, 4.657473087310791, 4.655845642089844, 4.654232501983643, 4.652656078338623, 4.651038646697998, 4.649481296539307, 4.6479315757751465, 4.646386623382568, 4.64479398727417, 4.643281936645508, 4.6417460441589355, 4.640209197998047, 4.638704299926758, 4.637204647064209, 4.635717391967773, 4.634227275848389, 4.632716178894043, 4.631242752075195, 4.629798412322998, 4.6283488273620605, 4.626877784729004, 4.625425338745117, 4.6240081787109375], "valid_ppls": [655.7319585760822, 401.85923123262234, 385.69104220341603, 371.33379801648454, 356.5982515292479, 340.3140247260198, 320.34932490326423, 294.00649420626894, 264.07745411060216, 244.27760909306255, 234.59239118771768, 228.00543117540343, 222.48411997255698, 217.57146067182074, 213.06190473496395, 208.8700889694011, 204.9270879391733, 201.20401266985573, 197.67220460633794, 194.31641932257952, 191.12265264316326, 188.0932780691031, 185.21857911067139, 182.47889481473086, 179.88615193410726, 177.42692365857437, 175.1005623262922, 172.8999013210194, 170.82510559076096, 168.86963481229938, 167.0021532819953, 165.24449525107246, 163.57318014057608, 161.98935333939923, 160.47388176358095, 159.03286363025006, 157.65980623718391, 156.34899325504944, 155.0809470835708, 153.87167629247227, 152.6921474423609, 151.57405161125033, 150.49514094333173, 149.44336276264545, 148.41903303826282, 147.44509760190138, 146.48879882183354, 145.5696573162688, 144.6829797007784, 143.8133602885017, 142.97705380903733, 142.1519821284545, 141.3651021351262, 140.59833201018998, 139.84779027382692, 139.12798809117706, 138.41908493883318, 137.7395377738723, 137.07293454013558, 136.42256704388672, 135.7908244720739, 135.17779859755382, 134.5782565030581, 133.99376821339155, 133.41868909502202, 132.86280250372366, 132.31692920279124, 131.78624317215852, 131.26100280873803, 130.74583566484077, 130.25927184601554, 129.76047245132872, 129.28189078703073, 128.81189191875168, 128.35773945878898, 127.89927231747663, 127.45016065921439, 127.0167371972274, 126.59130677453913, 126.16555662599286, 125.7513716808225, 125.34129572006803, 124.94280390712427, 124.54433185994682, 124.15713549323434, 123.77143797659221, 123.39894166090174, 123.0237532830604, 122.65181108672866, 122.2909644920629, 121.93902885314385, 121.59373000346858, 121.24218213558912, 120.89585885587469, 120.56207946490754, 120.22681377415437, 119.90271413043959, 119.57874691654962, 119.2529255211793, 118.9407521792717, 118.62323039418875, 118.31185919601185, 118.00608813495884, 117.70576572975465, 117.40290464877046, 117.11098580129423, 116.81700763369278, 116.53226885359493, 116.24484284708382, 115.95696462456635, 115.67619756051609, 115.40095263397194, 115.12433148345742, 114.85746458513977, 114.58750075289768, 114.31490082800622, 114.05518554690563, 113.79421542084853, 113.5368200041381, 113.2774140558823, 113.0255530047798, 112.76935852701817, 112.5211488089865, 112.27434199212372, 112.02962569380874, 111.78171160655754, 111.54184529334971, 111.30068922328033, 111.0706465554748, 110.82955796625373, 110.59774669564378, 110.36631502826684, 110.13836113288039, 109.90972505535386, 109.6847016627527, 109.45805120466142, 109.23733824031228, 109.0177980950023, 108.80212325651965, 108.58164561929765, 108.36600687080131, 108.15156992966432, 107.94249842322073, 107.73285502610987, 107.52090145122939, 107.31601706194127, 107.10999085449826, 106.90624630550724, 106.71006362668422, 106.50586094915958, 106.3062562891941, 106.11056747531038, 105.91266319679016, 105.71215394146427, 105.52425081897108, 105.33497394061634, 105.13751352878111, 104.94978107767567, 104.76143470663217, 104.57651799267425, 104.39337124981266, 104.20751412015451, 104.02496401745283, 103.84847772838108, 103.66833615315137, 103.48880314533322, 103.3120934378435, 103.14694805580143, 102.96650133739263, 102.78847784812248, 102.61604657928282, 102.44683555547887, 102.28590213312057, 102.10983439615538, 101.94821504322069, 101.78520129902525, 101.62462881605451, 101.45642369427746, 101.29796385277311, 101.13729194509989, 100.97538225995049, 100.82204852731034, 100.66597151282237, 100.51277213028139, 100.35530759960787, 100.19861531605676, 100.05175661586918, 99.89549065538789, 99.75407058968598, 99.5992669107606, 99.45485163317151, 99.30714154380253, 99.15837420013072, 99.01927248122423, 98.87569817424809, 98.73327363412444, 98.5883275968212, 98.44810084177634, 98.31248006909732, 98.17400323277882], "test_ppls": [673.5847164708396, 415.79540686302244, 399.72679738708, 385.1116039258264, 370.0505231760231, 353.3871511288649, 332.9468679686349, 305.9984031808224, 275.50140794972407, 255.48623789522276, 245.6859439030907, 238.90844844206038, 233.17981243300528, 228.07447975681987, 223.38450824854064, 219.02385706381165, 214.91920052820282, 211.0421620817644, 207.36218165437077, 203.86464024932195, 200.5342107686589, 197.375422389674, 194.37823156364638, 191.51995526085, 188.81513838429404, 186.24885005027858, 183.82075485657893, 181.52374139258558, 179.3584590305166, 177.318663900107, 175.36753041914884, 173.53316475620034, 171.78776400624193, 170.13461964909513, 168.55098297644363, 167.04587742974746, 165.61232378986494, 164.24432008214828, 162.91861008900102, 161.6560090060054, 160.42185665996038, 159.25475332666062, 158.1288618791997, 157.0297233586008, 155.957856364805, 154.94169093743798, 153.9416888488537, 152.98176587918448, 152.0563933664182, 151.14728472074992, 150.27420555336417, 149.41058668914278, 148.58926578061394, 147.7883853195539, 147.00352720985336, 146.25254288365304, 145.511153898169, 144.8022439310616, 144.1057203422676, 143.42588273531925, 142.76606617395873, 142.12575239333094, 141.4997128185738, 140.88892596667154, 140.2872641760762, 139.70662353957744, 139.1358165959646, 138.58154847988197, 138.03152873320448, 137.49195244565206, 136.98537814782173, 136.4617986473609, 135.9614185830333, 135.46965583104804, 134.99563479782435, 134.51461301856384, 134.043678101457, 133.59025248158633, 133.14521724211062, 132.69850075210547, 132.26469799006327, 131.83426211971585, 131.41694477494855, 130.9985747444828, 130.59274499253195, 130.18736547052404, 129.79735496249089, 129.40271252552174, 129.01117700227886, 128.63205025065696, 128.26308909396826, 127.90110194432955, 127.53064947962669, 127.16551452875252, 126.81509051829565, 126.46171248717835, 126.12140660035861, 125.78045706337876, 125.43636189946628, 125.10800191903182, 124.77282623884898, 124.44406698097981, 124.1216189327658, 123.80502424171225, 123.48482084251664, 123.17713339896824, 122.86652156422038, 122.56633590029118, 122.26245281991807, 121.95746223029683, 121.66048377072671, 121.36949485589815, 121.07637294661627, 120.79478717189072, 120.50891434724771, 120.21913198553798, 119.9446872422623, 119.66835825245755, 119.39579710867811, 119.12022144425423, 118.85349924373911, 118.58098463738258, 118.31795222589903, 118.05600990453958, 117.79638874099905, 117.5321823849921, 117.2775717646524, 117.02094588354147, 116.77735405018493, 116.5201558955095, 116.27372539194214, 116.02742878455905, 115.7849112710311, 115.54130291304496, 115.30167079613071, 115.05984726796957, 114.82488206481219, 114.5910523805223, 114.36162509500947, 114.12563684361805, 113.89551208496609, 113.6665017566358, 113.44357754889764, 113.21990281271039, 112.99284360513101, 112.7741443917902, 112.55372166146017, 112.33565811125334, 112.12678515802688, 111.90752100045933, 111.69358539489514, 111.4843114817143, 111.27192775111985, 111.05613574789753, 110.85540348094617, 110.65265966053317, 110.43970111930277, 110.23840093117539, 110.0357886303834, 109.83726724606328, 109.6406201551169, 109.44030679663629, 109.24384948710265, 109.05440078917344, 108.86029728673282, 108.66669471364156, 108.47617786840155, 108.29957584180646, 108.10413530269807, 107.9111056825953, 107.72494417819267, 107.54233443088492, 107.36965899724875, 107.17819638282938, 107.00411569123344, 106.82822919767189, 106.65492035679044, 106.47204287523004, 106.30088320303214, 106.1270129245415, 105.95115354622169, 105.78552227779733, 105.61652381951505, 105.45071170909158, 105.2791858227249, 105.10889121233349, 104.95003129775077, 104.77971951914265, 104.6271940922896, 104.45815335067874, 104.30166951923155, 104.14085145167456, 103.97864516031687, 103.82812749042225, 103.6717470803855, 103.51668812979382, 103.35846036495836, 103.20583846497529, 103.05860172938081, 102.90779656691818], "epoch_time": 2526.4179079532623, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-103/logs/sgd_5e-08_0.0_SchedulerType.CONSTANT_128_42.json <==
{"best_ppl": 221.52323386154868, "best_test": 232.26098423406222, "train_losses": [8.909385681152344, 8.370558738708496, 8.00094985961914, 7.725059509277344, 7.498542785644531, 7.300906181335449, 7.122386932373047, 6.958619117736816, 6.807890892028809, 6.6702165603637695, 6.546551704406738, 6.4380927085876465, 6.345717430114746, 6.2695817947387695, 6.208878993988037, 6.161861419677734, 6.126356601715088, 6.099822998046875, 6.0800580978393555, 6.065206527709961, 6.0538201332092285, 6.044841766357422, 6.0375542640686035, 6.031367301940918, 6.025939464569092, 6.021043300628662, 6.016499042510986, 6.012214660644531, 6.008091926574707, 6.0041046142578125, 6.000214576721191, 5.996405601501465, 5.992658615112305, 5.988941669464111, 5.985259056091309, 5.981634616851807, 5.978001594543457, 5.974374771118164, 5.970789432525635, 5.967219352722168, 5.963622093200684, 5.960064888000488, 5.956465244293213, 5.952881336212158, 5.9492716789245605, 5.94565486907959, 5.942030429840088, 5.938378810882568, 5.9347124099731445, 5.9310150146484375, 5.927293300628662, 5.923530101776123, 5.9197096824646, 5.915878772735596, 5.9120097160339355, 5.9081034660339355, 5.904107570648193, 5.900101184844971, 5.896012783050537, 5.891879558563232, 5.8876543045043945, 5.883369445800781, 5.8790202140808105, 5.87454891204834, 5.870014667510986, 5.865349769592285, 5.8605828285217285, 5.855697154998779, 5.850677490234375, 5.845538139343262, 5.840268135070801, 5.834809303283691, 5.82922887802124, 5.823443412780762, 5.8174920082092285, 5.8113322257995605, 5.804992198944092, 5.798391342163086, 5.791568756103516, 5.784502983093262, 5.777156829833984, 5.769569396972656, 5.761717319488525, 5.753602981567383, 5.745175838470459, 5.736498832702637, 5.727573394775391, 5.718376159667969, 5.708894729614258, 5.699240684509277, 5.689391136169434, 5.679413318634033, 5.6693267822265625, 5.659215450286865, 5.649118900299072, 5.639115810394287, 5.62925386428833, 5.619622230529785, 5.610257148742676, 5.601197242736816, 5.592501640319824, 5.584183216094971, 5.576295852661133, 5.568835258483887, 5.561773300170898, 5.555111885070801, 5.548852920532227, 5.542977333068848, 5.537469863891602, 5.532262325286865, 5.527334213256836, 5.522720813751221, 5.518331527709961, 5.514172554016113, 5.510197162628174, 5.5063934326171875, 5.502790451049805, 5.49931001663208, 5.495944976806641, 5.492743015289307, 5.489603042602539, 5.4865498542785645, 5.483641624450684, 5.480766773223877, 5.477978229522705, 5.475217819213867, 5.472571849822998, 5.469933032989502, 5.467362403869629, 5.464855194091797, 5.462409019470215, 5.459953784942627, 5.4575605392456055, 5.4552001953125, 5.4528679847717285, 5.450586795806885, 5.44830322265625, 5.446073532104492, 5.443849086761475, 5.441688060760498], "valid_ppls": [4982.362610188874, 3133.759705773283, 2282.055737467343, 1781.2441638093974, 1443.2048164794357, 1196.5409734874156, 1008.6730113646843, 862.3668394870976, 747.3853855456051, 657.2072641219481, 587.1245559695476, 533.5175154424412, 493.34869733696405, 463.9413345375136, 442.9157172935383, 428.23061271776345, 418.10506228583336, 411.1672448103569, 406.3828146243021, 403.00906862442787, 400.5281388274476, 398.59240673390536, 396.97464559004555, 395.533724243219, 394.18486196478466, 392.8763795608059, 391.58251014223885, 390.28750481429677, 388.9841692200798, 387.6718761303823, 386.35092994549257, 385.02603927904426, 383.69727567897786, 382.3665339628762, 381.03532013065023, 379.70548188361914, 378.3754133945571, 377.04479007987806, 375.71329231793084, 374.38221212458365, 373.0519342022158, 371.72159730635076, 370.390882608674, 369.05806838832115, 367.72303633827045, 366.3854959035372, 365.0446393490401, 363.69863112065457, 362.3468734049935, 360.988262417589, 359.62102679464437, 358.2441075433531, 356.85731543609216, 355.4586027148059, 354.0473077766499, 352.6232880129172, 351.1850677454939, 349.7308665933743, 348.25893926499305, 346.7680725004251, 345.2570813353564, 343.7249737353103, 342.1693160646993, 340.58772932528063, 338.9774060776736, 337.3373761307519, 335.6643037782761, 333.9538238000174, 332.20405923377973, 330.4138295209869, 328.5834189923472, 326.7093974848338, 324.787053116629, 322.8141340414495, 320.7884892203701, 318.70959231020964, 316.572758735845, 314.3740907746282, 312.1124003399371, 309.7830670097749, 307.382429314122, 304.9154726375946, 302.38525099903796, 299.79081427178807, 297.13446490137983, 294.42147835006364, 291.65954413320736, 288.85285221087526, 286.00647271770634, 283.1357530899989, 280.2556250176606, 277.3801919173203, 274.526013778425, 271.7106623160787, 268.9523959264636, 266.2692306475893, 263.6793374810359, 261.1949559180183, 258.8268994344008, 256.5866124738077, 254.47660056859425, 252.50082317764364, 250.66035943543093, 248.94938039155736, 247.3619908408538, 245.88916980150003, 244.52467290856006, 243.2571629086346, 242.07966650258135, 240.98174501038815, 239.95435622023993, 238.99014335186627, 238.08122671025558, 237.2206694746325, 236.3999680309515, 235.6132245870444, 234.8555270835111, 234.12415577167198, 233.41765530267253, 232.73337256659835, 232.06891128875776, 231.4216852747259, 230.7893597871093, 230.1705053975895, 229.5641471976528, 228.96932164268992, 228.38562058608804, 227.81112004673548, 227.24608310710204, 226.68936552605834, 226.14080515186404, 225.6008871999336, 225.06837553014913, 224.5426883952239, 224.02389063887296, 223.51183357212844, 223.0060510721853, 222.5055509211604, 222.01157302593768, 221.52323386154868], "test_ppls": [5026.777342661791, 3176.031913947178, 2319.11614829188, 1813.8885456152066, 1472.2162431452307, 1222.5213819177413, 1032.0859769511922, 883.6060901784911, 766.7950405725916, 675.1063046065608, 603.8086662359642, 549.2596819286564, 508.3929019321604, 478.4990841432592, 457.1577924711653, 442.28869029332924, 432.07172074012385, 425.10561608405226, 420.3297267043224, 416.98412558119685, 414.5391081275621, 412.63875187399304, 411.05178179110874, 409.6357400112904, 408.3038093300363, 407.0057078202582, 405.7159894126512, 404.4189800228002, 403.1082403891241, 401.78584693237093, 400.4492690868662, 399.1078122201423, 397.75984825319733, 396.40849794182117, 395.0547687085645, 393.70190778899484, 392.34750584520555, 390.99198360849107, 389.63519916177506, 388.2781239447638, 386.92060935455686, 385.563796218541, 384.2049624360754, 382.8448932092937, 381.4816346825493, 380.11598032766545, 378.74654591706036, 377.371788135647, 375.99090446714155, 374.6018553303601, 373.2047687365896, 371.7978229088756, 370.37975595924036, 368.9500321156827, 367.5067254795664, 366.0503880136077, 364.57948121218277, 363.09197663714104, 361.58588460817947, 360.0602853534705, 358.51411132282186, 356.94666210391864, 355.35505582304637, 353.73630382647565, 352.0886598629451, 350.41025785402434, 348.69845248502, 346.9478566071703, 345.15667078194343, 343.3243059850264, 341.4503778670291, 339.5321127994292, 337.56441890039025, 335.5446023316362, 333.4716701709678, 331.3431245595424, 329.1562726734665, 326.9063718356225, 324.59259396146274, 322.20914193225326, 319.75291633705666, 317.22872722744273, 314.6401351935182, 311.9868158016409, 309.2713584630663, 306.4984119138601, 303.6764686438649, 300.809497352392, 297.90409972350136, 294.9745765974244, 292.0366785858965, 289.10570796245, 286.1980122596428, 283.3317198750681, 280.5258341492032, 277.7985974074339, 275.16845673620503, 272.6473201459054, 270.2470725668334, 267.9780809092897, 265.843343175224, 263.84648840742153, 261.98690593018597, 260.2600362414037, 258.65922832066923, 257.1753010084438, 255.7996428927786, 254.52247269640694, 253.3359836009232, 252.22898200455276, 251.19316604871875, 250.2197030229171, 249.30100509405813, 248.43009901639422, 247.59859646170298, 246.79976671747585, 246.02838386910662, 245.28233504582278, 244.56012140662114, 243.85991758675544, 243.17887952102004, 242.51431360118949, 241.86413444758372, 241.2266256249452, 240.60112241529222, 239.9873111991827, 239.38374093137685, 238.78920352533012, 238.20409350890571, 237.62721567131268, 237.05863014464828, 236.4979457362355, 235.94533779652187, 235.39952114694395, 234.86056659047446, 234.3283210094174, 233.80240989852712, 233.2825735198621, 232.76855459218075, 232.26098423406222], "epoch_time": 2525.236434698105, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139]}

==> supplementary material/code/WikiText-103/requirements.txt <==
datasets==1.8.0
torch==1.10 
torchvision==0.11.1
tqdm==4.62.0
transformers==4.17.0


==> supplementary material/code/WikiText-103/token_custom/merges.txt <==
#version: 0.2 - Trained by `huggingface/tokenizers`
t h
i n
e r
a n
th e
o n
e d
r e
a t
e n
o r
a l
s t
a r
an d
a s
o f
in g
e s
t o
i s
i t
o u
i c
i on
l e
h e
r o
i l
a c
en t
a d
s e
a m
o m
l y
b e
w as
f or
c h
d e
v e
u r
o l
i r
T he
i m
- @
@ -@
i g
v er
t er
w h
o w
u n
i th
c e
a y
i d
c on
at ion
c t
w ith
a g
th at
t e
b y
u s
o t
e l
er e
r i
u l
a p
e t
u t
1 9
re s
a in
er s
o p
p l
c om
h is
ro m
u m
al l
0 0
a b
ou n
i st
m o
s u
n e
s h
p ro
p e
f rom
I n
c l
at e
a re
l i
t r
ar t
th er
o s
ig h
e m
d i
e x
b er
e st
ic h
a k
w ere
l d
o c
il l
ar d
a st
i es
an t
p er
on g
q u
g h
m ent
at ed
m an
i ve
ou t
it y
am e
es s
f e
o d
ou r
h ad
en d
is h
ac k
or t
on e
al s
a v
g e
o ver
e ar
t w
a f
i p
wh ich
ou gh
d er
b ut
n ot
g r
v i
as s
ac t
oun d
al ly
a ve
st r
in e
igh t
h er
ar y
r it
it s
i v
u d
d u
p r
i an
e p
i f
S t
C h
o re
2 0
w or
f ir
u p
2 00
e w
i a
ou ld
c or
a u
ou s
ow n
b o
b l
a w
ac h
ct ion
e v
com p
ag e
k e
at t
l and
fir st
p ort
ig n
it ion
for m
s i
the ir
ic al
l o
l ow
i al
s er
t im
l l
p o
at er
als o
H e
wh o
b r
in t
p art
u re
1 8
c re
h as
o ther
an s
h ave
om e
pl ay
p t
u st
o k
of f
con t
. @
@ .@
tw o
i le
re e
en ce
c o
p res
ur ing
m e
be en
p re
ic e
w e
m er
an ce
d is
, @
@ ,@
20 1
T h
p os
I t
p h
th is
or y
y ear
af ter
ul t
el l
re n
d es
ac e
v ed
s c
f in
ar k
A n
c ent
ab le
ad e
m on
the y
in cl
it e
u e
an g
a il
U n
wor k
e ver
c ed
f f
a ir
c r
s ion
cor d
tim e
s p
in ter
ur n
ation s
sh ip
w ould
i z
in to
h im
ic k
ve l
s pe
s he
n o
m ber
ic t
at es
i e
as ed
mo re
il m
it ed
m in
i re
ol d
t y
w ay
A r
am p
c es
s on
mo st
o g
ne w
f ore
m ain
A l
be c
r y
an y
t en
re t
as e
us ed
an n
as on
f l
o od
incl ud
con d
c ess
ct ed
ing s
r an
in d
a th
v is
l es
or s
r ed
d ay
f ilm
wh en
t ed
t on
c ol
r ough
il d
com m
w ard
ak e
M ar
o b
c k
A u
ic an
en s
t s
b u
r a
g an
th ough
s y
re g
ion s
R e
e en
W h
D e
d uring
O n
th an
ag ain
o se
s o
un der
g en
g ame
b le
u bl
n or
ch ar
19 9
pro du
on ly
ol low
the m
ab out
i de
ro w
c an
ent s
N ew
wh ile
E n
ation al
o y
s ome
s ong
re le
l ater
l ed
ou th
er ed
e le
tw een
be tween
1 0
s ing
r on
at ing
th ree
c oun
A f
wh ere
n um
th rough
k n
a id
A s
se ason
ic s
f ul
vi ew
l ar
m y
A mer
con s
t ain
er n
su b
str u
w rit
i ed
L e
d r
the n
i ver
00 0
re l
ul ar
ter s
se l
J o
h igh
se cond
C om
m ed
se t
m ade
e f
c ur
am es
b um
re cord
f our
d o
g o
c ap
f ollow
oc k
1 7
u b
spe c
c all
c ar
su ch
s ur
en g
ish ed
N o
at ch
b ack
be fore
th ere
te am
w ell
m a
1 5
i el
m us
in n
v en
ch o
year s
S h
ap pe
ad d
C on
ro s
N or
p ol
T his
id ent
su p
if ic
al bum
p ubl
re at
il y
ow ever
j e
f er
g u
te m
. .
al e
u al
at ive
un t
man y
be ing
po int
u ary
ep is
on d
ou p
e k
o de
in ce
w ar
vel op
A t
in s
again st
ur y
num ber
u se
p ed
si de
B e
le ad
f t
sh ow
char ac
Af ter
p ar
se ver
1 6
l oc
1 2
m em
as h
l ong
au se
appe ar
i ous
re ce
bec ame
B rit
i o
includ ing
li ke
c y
Un ited
h n
es e
ser v
S e
bo th
c ri
is e
o st
ser ies
19 8
f ound
fe at
m i
kn own
l ine
ig in
c over
19 4
d id
ro p
S he
end ed
er al
a z
t ri
de velop
le y
m ill
W ar
cont in
c er
ment s
it ies
d own
3 0
u res
di re
r un
he ad
En g
su c
p op
m ar
W or
di ff
ro ad
F or
Jo hn
u ch
p ass
ir d
epis ode
s aid
le g
p or
w est
ou se
m is
res s
c ould
c he
ers on
a h
R o
sever al
Amer ican
l in
per i
or n
v ol
iel d
1 4
v id
or igin
call ed
19 7
G r
I I
is ed
comp le
re st
19 6
B r
s ign
u ally
st em
sel f
mus ic
b ed
re main
ce pt
ret urn
op er
st e
be gan
G er
des ign
tr y
1 3
c i
t ing
an k
m en
op le
tr ans
cho ol
he l
st ate
de c
ear ly
ak ing
b all
ne ar
d ist
rele ased
T r
U S
C ol
h y
iv ed
un e
des cri
unt il
je ct
ol og
ar r
op en
pl ac
suc cess
ros s
pres ent
h ist
s m
f am
ar ch
g g
M ay
C l
ist s
off ic
b and
over n
v al
c rit
l ess
g et
j or
5 0
g ust
gr oup
m ay
m s
al ong
v ent
n am
v es
b ers
m il
ow er
to w
mill ion
Brit ish
x t
or der
b re
c ast
S ep
v ing
s im
m et
en n
the se
r ic
com e
oc i
iz ed
a ther
fe ct
att ack
or d
c ut
s k
S p
C ar
c le
str al
te mber
W il
le t
n ational
Sep tember
un d
n ow
Au gust
Wor ld
ur ed
st or
B l
i b
re qu
b att
St ates
J u
to ok
contin u
lar ge
s ame
pe ople
o ot
charac ter
v ar
gr ap
de p
bec ause
1 1
vi de
l ight
pos ition
is m
c a
ar ound
res ult
ir ed
O c
l a
A d
st art
I s
k m
ct or
cl ass
av ing
k ing
c our
iver s
J an
Au stral
o th
a im
p on
m ark
form ed
vis ion
sup port
bu ild
ant s
we ek
P l
nor th
t al
follow ing
ri st
li fe
all ow
si x
sy stem
H owever
af t
is on
tr ack
Oc to
P r
p rom
or k
cons id
ur ch
e ach
rece ived
y s
im e
a x
Octo ber
w ill
ain ed
W est
il ity
i um
pl ace
l ing
s ol
g overn
ver y
ther n
ar s
li am
f ive
j ust
are a
st and
r ight
ward s
cent ury
ap pro
de f
The y
S c
c ity
m atch
in a
Nor th
as k
B y
p le
ate ly
part ic
re port
Y ork
wor ld
ro te
publ ic
J une
bo ok
to p
cont ro
t le
g iv
g er
j o
sm all
ma jor
f ield
cord ing
K ing
M an
2 5
gr ound
Ju ly
C an
l ast
No ve
or gan
Nove mber
play ed
wh at
at ter
n er
t urn
tow n
e ast
t it
p erson
s ince
g un
ion al
F e
sing le
re ad
l ish
se qu
A pr
i k
Mar ch
re ach
Apr il
ag ed
u de
M c
A c
ar m
C o
ev en
c are
h al
st er
ur al
E u
p ri
G e
w on
n ame
b ro
d om
id ge
l it
p ower
0 s
diff er
C oun
vi ous
ic a
In di
ag ue
in ed
te st
fin al
re f
S outh
le ft
r u
i er
P h
du e
M e
s outh
u di
g re
ev ent
D uring
ag es
ver sion
l ist
S te
s chool
av y
af f
De ce
Ger man
E d
il t
Dece mber
th ird
w ater
et s
in cre
is ion
mon th
W e
mo ved
m uch
on s
ian s
ch ild
ex pl
an other
Jan uary
includ ed
nam ed
19 5
O r
b ased
is su
A ll
l s
cl aim
ship s
c amp
govern ment
w rote
ap an
al es
19 3
G u
2 4
k ill
h ome
an e
ch an
Wh en
P e
sh ort
ber t
i ally
de ath
st ory
ap p
J apan
u te
ic ally
P ro
ough t
at ure
od y
ro y
ex t
pres s
os s
tem pt
us ing
m ake
it al
re view
fam ily
h and
fl u
spec ies
pe ct
h ouse
ut ion
em ent
ne y
ren ch
descri bed
ard s
d am
pre vious
f act
de st
.. .
row n
B o
for man
l ate
en e
Eu ro
be li
l er
th ing
ur ther
re al
bu ilt
c as
gen er
if ied
n ess
il ar
form er
m p
ou te
be st
t ak
at tempt
plac ed
g ames
col le
tr act
M on
ar ed
pol it
comm and
he ld
at s
p ut
P ar
et y
st it
st ill
st ud
v o
for d
H is
th ose
gr am
origin al
con stru
l im
d en
add ition
g y
au gh
Fe br
Febr uary
f el
ne xt
ent ly
ef fect
Ch rist
2 2
at or
f all
m id
Th ere
th or
per forman
f ri
h am
1 00
mem bers
s ent
r ican
ction s
en ces
G en
v an
N ational
in c
L i
us h
m it
Euro pe
2 1
b ur
ivers ity
day s
in es
peri od
with in
F rench
ch ed
ro le
n a
al though
w ind
in it
z e
rele ase
mo ve
vide o
h ip
s ay
ran k
hal f
201 0
2 3
est ab
c ame
S er
ar ri
H er
p s
rop ical
in k
continu ed
Wil liam
An d
w om
l aw
2 7
al i
cr aft
ain ing
n ing
r ound
us s
on es
ain s
h um
r is
ul ation
w in
ri but
s ou
pos ed
end ing
h owever
it ary
s en
200 8
f ac
2 8
r al
inn ing
of ten
200 9
Ge or
y ou
fe w
u c
ri ed
r ad
ist er
im es
e qu
m ag
amp ion
st ri
B ar
w ood
t ake
loc al
D es
i x
A ir
2 6
fri end
201 1
E ar
sim ilar
play er
4 0
be g
am ong
M ich
In ter
for ce
produ ction
i or
p ite
on y
at ic
w ent
differ ent
Ch ar
o ve
mis sion
er y
ch ang
id es
pos si
stor m
Eng land
str ong
f urther
O ne
n ight
M us
H ar
po st
st y
consid ered
comp any
f ire
le vel
ser ved
D av
ic es
200 7
a ver
id ed
care er
u ck
ive ly
C ity
for t
g ed
E ast
pro vid
h aving
act ion
P ark
comm un
un g
ex p
tr ad
i ent
te le
a e
Eng lish
qu e
op s
f ron
a i
ent er
iv es
F r
ever y
hist ory
h old
with out
cl ub
re fer
Al though
land s
st udi
w ide
201 2
writ ten
grap h
Sc ot
ste ad
be come
bo ard
2 9
An g
res pon
re et
L ond
in flu
Lond on
is s
f oot
B att
S o
s ound
E x
R iver
W ith
in vol
gg est
M o
s cor
t ro
su ggest
b or
ing ton
19 0
b us
giv en
ann oun
pr of
di vid
oun g
m and
N e
ke y
T e
d s
w ant
S y
c ial
com b
T o
H igh
chan ge
build ing
u g
c op
im p
Can ad
im ent
success ful
f ather
g ave
F l
Un iversity
cl ose
com mon
im port
publ ished
st ated
P ol
se ven
su re
ne ver
g ood
Wh ile
ail ed
f r
return ed
to tal
be h
produ ced
om in
an im
f ace
au thor
pro te
coun try
b ar
g n
de l
ev ed
qu ad
aw ay
h our
se e
are n
C or
s it
D iv
to ur
om et
pop ular
a ur
ab ly
report ed
f un
d ri
lo st
cap t
200 6
pro gram
a ign
comp os
g reat
way s
ve st
ch n
dr aw
partic ular
m aking
am a
k s
ren t
D r
ver s
incl ude
en ed
stru ct
for ces
de cl
o x
Ac cording
cover ed
h ow
s oci
in du
inter est
record ed
olog y
f le
ne ed
v ict
dire ct
Ph il
b ody
A m
ition s
ur rican
s ite
pl oy
um ent
pl an
sh ould
qu ar
v oc
su ff
serv ice
mo der
performan ce
te en
di ed
f an
Th ese
tim es
gr ad
n et
an a
com ing
ro ck
n ed
R oy
p en
air craft
mil itary
te ll
f lo
Austral ia
s um
him self
201 3
p ur
int ro
in ess
batt le
J ack
b as
dep end
ag re
ro om
a ul
P res
song s
ele ct
mem ber
ast er
it ch
R ep
M in
c ing
Gen eral
St ate
develop ment
g l
crit ic
fron t
al th
B C
x im
se arch
re present
s w
a el
g es
lo ok
18 9
it ive
ac y
6 0
hist or
ak es
s l
ist r
develop ed
J ames
med i
v ir
dest roy
R om
contro l
st ar
intro du
n al
child ren
remain ed
Ar my
S u
ran ge
f av
or ed
pt ion
re w
S m
tit le
charac ters
ch art
e y
G re
m m
month s
cle ar
ith er
is ing
u es
r ap
il le
camp aign
en se
ab ility
oc cur
Le ague
urrican e
c ult
c ir
tak en
e ight
om b
t ropical
ge ther
comp et
fel t
sign ific
ac ross
t ar
ot s
se en
writ ing
pro ject
C ap
er ing
br idge
g est
st ation
to o
Div ision
pr a
Amer ica
T w
appear ed
cre ated
announ ced
al ter
not ed
S w
reach ed
Geor ge
P er
ap point
c il
Japan ese
M a
Coun ty
H en
h or
act iv
ex peri
work s
o v
are as
us es
g in
f ight
tele vision
Ro ad
200 5
s aw
le ct
pr im
re am
co st
per formed
var ious
St reet
polit ical
bre ak
comple te
follow ed
ful l
h ar
it ing
al ity
r ace
play ers
m b
tr ave
in v
sty le
ag o
201 4
m ot
ard ed
m ph
bl ack
ab or
pro cess
mi x
M ad
n on
ant ic
kill ed
iz ation
w all
o to
h it
point s
ie f
hel p
be t
be l
cre w
lin es
l ished
li ve
through out
s ess
te chn
se x
st at
cr u
form ation
de but
E l
to gether
lit tle
signific ant
tr a
estab lished
f em
ul l
b road
me et
ic ult
constru ction
av al
Th om
co ast
though t
Austral ian
Re g
mil es
p air
fin d
f ar
Q u
ear li
od es
en ced
p ain
do es
b orn
im pro
r ain
st age
Dav id
g ot
ent ire
Mich ael
R ich
S an
is sion
at ors
y oung
spec ial
r oute
M ed
rel ation
con om
dec ided
wom en
con ne
ac c
B ill
Y ou
iv il
c ase
P art
i ble
8 0
start ed
ca used
an ces
gen eral
h o
play ing
se ll
feat ures
av es
wh ite
S ch
g row
on ce
H ouse
te e
ist ed
event ually
p at
amp le
F in
man ag
h ost
L u
Roy al
s old
st ant
fe et
al d
add ed
moder n
loc ated
open ed
ter min
r ing
H ist
quad ron
it ar
b ase
id ence
ampion ship
in j
M y
P o
i fe
ad v
S ome
var i
ens ive
dis c
It al
M al
pe ak
in stead
the ast
D on
cl os
se ction
h on
Bl ack
import ant
cur rent
cre t
Mus ic
ut es
B er
Com p
c ross
m oun
B el
at a
comple ted
in ation
possi ble
ur b
oc ial
end s
work ed
y n
el s
one y
co gn
y ing
oth ers
d on
c ause
pop ulation
au di
er a
f ree
t re
H ol
200 4
f ig
pr ed
m ater
ll ed
p ie
3 1
gun s
lead ing
ot ed
A b
l oss
ty p
ra ther
qu est
beh ind
sc ri
ch urch
d le
ch es
up on
ce ed
7 0
Ro bert
pr act
for ced
li e
l ack
com ment
am b
in vest
V i
al k
mo ther
he avy
201 5
Fr ance
ay s
in o
C ent
f if
kn ow
N A
v ill
m ing
e cut
A ct
R uss
sub sequ
part y
S chool
res pect
C r
3 5
pro ble
diff icult
re ve
no vel
ac cept
hum an
work ing
W ash
se par
h ard
ass oci
jo ined
ter m
week s
H am
sc ene
col l
origin ally
Hen ry
av ail
pres sion
E m
as ing
A le
or ies
Batt le
ang u
al most
sp ir
t ies
in st
dam age
18 8
scor ed
g ar
allow ed
m ass
id s
four th
B est
appro ach
S pe
iv al
ign ed
am ent
read y
provid ed
F ir
eng ine
R ed
P ort
d rop
low er
M il
V ir
claim ed
go al
op e
c up
D an
su per
T V
P aul
want ed
5 00
reg ular
M or
em ploy
br ought
C our
Q ue
n at
M ac
ce ll
comp an
ul a
trad ition
ap s
in divid
F ran
feat ured
b al
le ast
la un
he st
Pres ident
w ife
a ut
G l
e conom
so on
to wards
ree k
bus iness
reg ion
aver age
pass ed
tem por
run s
cr ed
cour t
re cogn
Wash ington
Pl ay
ct s
crit ics
west ern
coun ter
est im
az ine
qu ick
red u
18 6
e ither
de fe
off ice
pl ann
con tract
prof ess
em y
form s
s our
R es
r ail
u el
tro ops
Ang el
ex ample
l eng
n omin
O ther
ic ated
n ia
f oc
ad es
m ult
d ou
fin ished
r id
J e
ic o
ar my
h om
s cre
sh ot
r ul
as y
os p
200 3
u k
Des pite
m un
con cl
m al
F ollow
i als
cir c
un k
G ame
cy cl
gener ally
ill s
con du
w he
pro per
de t
f re
ant i
h a
p ly
ap er
b es
f ed
se a
Col le
cer t
com pl
ev ents
leng th
beli eved
Fir st
ke ep
partic ip
Follow ing
C up
St ar
al ed
part s
t ic
M ary
i us
sc en
f und
p ing
re placed
t or
n ine
ent ion
vict ory
b ound
design ed
4 5
ci ally
is land
7 5
M er
D ep
avail able
ict ion
olog ical
offic ial
invol ved
it or
se le
hour s
L ou
Tw o
con c
ev ol
Europe an
open ing
h ab
t a
pres ident
pr ison
port s
st op
ent ial
S un
h ous
ask ed
b ri
st one
te l
turn ed
ist ic
ex ecut
cer tain
c al
er ous
com es
ex ist
v ille
dire ctor
n d
Rom an
say ing
th reat
200 0
comm it
appear ance
R oute
p ark
lo ve
ig hest
w atch
M id
high way
min utes
lar gest
sou thern
oun t
writ er
Scot t
s il
sur vi
t aking
iz e
ish ing
m ir
com mer
ubl ic
go ing
D o
Ch urch
F rom
h ighest
200 1
earli er
init ially
S ing
tr aining
At l
v ice
per cent
particular ly
V al
le ar
b it
Wh ite
ers hip
M art
9 0
ly ing
M ag
grap hy
order ed
ed uc
N avy
bo x
ass ist
m ust
p ot
Char les
issu e
King dom
O ff
a j
sign ed
h ib
we ak
th us
ate g
p ond
p ers
B ut
H all
Thom as
cent ral
tri es
studi o
s ocial
main tain
en cy
spe ed
ap e
ut ure
pra ised
z a
ific ation
pe cted
Inter national
A A
D is
ali for
g ress
d ate
Sm ith
b ill
l angu
b ow
un its
nor thern
cept ion
re ason
C am
incre ased
Vir gin
de al
h urricane
p ast
200 2
rel ig
P al
v in
re search
r ac
B ur
de part
ty pe
B ay
str y
vi a
me as
de li
D u
Canad a
p ay
ri an
comm ission
C alifor
ag on
fan try
P ri
S am
R ock
h ol
me an
im medi
B ro
H o
ay ed
om er
d augh
ac qu
il ities
im in
Pe ter
relation ship
S en
Rich ard
press ed
b omb
Indi an
B en
M i
in depend
Ale x
n el
bet ter
to ld
us ually
s at
S al
wind s
Califor nia
en ough
st ates
S k
ick et
Un ion
ar ing
s ed
Cour t
r up
pos itive
j our
G od
Is land
conc ern
s al
st on
B rown
sp ent
um e
fer ence
ph ys
ac cording
ab ove
appoint ed
T om
ar ily
out side
t ion
A p
film s
G reat
fe el
ank s
A ward
S tr
ic le
foot ball
C ong
previous ly
ac coun
respon si
qu are
l ay
m ur
b ird
en er
act ive
cont ribut
lo ad
As soci
Comp any
record ing
stand ing
N Y
de fin
us ion
ac cess
f ailed
al ion
em s
ren g
requ ired
oc cup
ele ments
Ger many
se y
V ict
k en
18 7
over nor
g a
T er
t reat
at in
dire cted
S ou
review s
vi ol
M ark
Indi a
g ir
i que
inter view
wor d
id a
group s
it self
omet imes
Christ ian
II I
g ive
at ers
ver t
re me
inn er
des pite
th od
b our
res pond
sc ore
F rank
pro b
L a
T imes
S im
on to
U K
sol di
n s
K e
per form
ide a
scri pt
beg inning
b i
min istr
C ast
sp ace
Colle ge
introdu ced
h app
st reng
ig an
f requ
s us
fl ight
bl ock
trans fer
who se
ep t
a ult
pri v
M ex
ic ation
G old
en ing
J er
T ri
an al
West ern
pre vent
H ill
to m
ed y
le ague
c ul
chang es
as es
ar a
bro ther
re cent
defe ated
B u
con f
p il
P re
So vi
s ch
g old
ele ction
ber g
addition al
j ud
f uture
ap pl
Sp an
Gr and
wh om
po or
inter national
M et
ph oto
struct ure
A wards
ex ten
n ative
se m
cent er
cor por
chang ed
ar gu
ev idence
For ce
quick ly
3 3
D ay
al ready
rad io
spec ific
mark et
ri ver
Th at
b en
sit u
um b
co ach
at ory
mater ial
ain t
M ost
p et
em p
c ivil
agre ed
arri ved
di es
Brit ain
ct ive
li es
it z
st aff
s low
use um
like ly
stud y
dec ision
Ch in
M ill
ly r
cour se
F ilm
sub ject
s pr
d ed
h op
fle et
m oney
lim ited
m ight
s ometimes
es pe
P ac
fem ale
sur face
respon se
n ames
p an
ict ed
f ood
mag azine
act ions
L ater
Vict or
espe cially
estim ated
Ch ampionship
f low
n ation
3 6
car ried
flo od
be ll
pl es
broad cast
O ver
D i
consid er
P at
liam ent
en a
commun ity
wor th
r or
gu itar
show s
b ot
pre par
p aren
list ed
ud ed
r ate
pl ant
te xt
scen es
y l
si ze
east ern
3 7
mus ical
199 9
is es
ven ue
remain ing
is l
arr ison
min or
rel ated
di vision
Ear ly
em er
L os
person al
nat ural
be coming
lar ger
l atter
Virgin ia
med ia
fav or
ent ered
ob ject
pol ice
su it
y ard
right s
d oc
sum mer
appro xim
bur g
pres sure
team s
mar ried
suggest ed
bri ef
lit er
Y ear
ad ap
arr ang
J ust
invest ig
it er
sur round
m or
k il
estab lish
daugh ter
t ax
ar i
ex per
Jack son
Se cond
stud ents
T y
tempor ary
ton s
3 8
effect s
T ex
pri or
wom an
f it
Ch ic
T our
C al
F le
epis odes
I f
Fl or
cl im
ly mp
Lou is
set t
destroy ed
w inning
av o
ir th
3 2
4 9
A ust
le aving
mo de
n y
Span ish
Gre en
O lymp
son s
vir on
sel ves
track s
jo in
equ ip
Cl ub
L ord
vi e
re li
f ail
mo cr
ig ade
pro vide
id ents
rel ative
and er
C he
cre ate
pol ic
ter rit
ar ies
int ended
qu al
s po
pro posed
influ ence
capt ured
b ig
over all
il i
Part y
ver se
I m
dist r
ful ly
mo ving
b urn
run ning
R ob
art ment
Su per
oc cas
Sovi et
support ed
at o
l ot
Associ ation
th ers
quar ter
es cap
ab s
p urch
D el
f ell
m ach
ex pected
h an
b a
Chic ago
near ly
for ward
pre ad
M any
sy n
i res
Chin ese
L ove
L o
hel ped
O per
move ment
199 8
str a
se cut
br ing
mix ed
aw arded
mark ed
S ong
commer cial
be y
n u
Coun cil
clos ed
issu ed
d y
cons ist
experi ence
18 5
Z e
d ark
G o
Re cord
st ars
c it
f ish
Ed ward
plann ed
de ad
ph en
En ter
b ility
3 4
3 00
K ore
p ow
leg al
d one
h ood
j oy
bre ed
ip le
oper ation
f ans
long er
H u
w ing
langu age
b on
at tract
high er
d ig
incre asing
comp ared
b ad
de ep
lead er
l or
to uch
ce le
1 st
ol k
B ack
approxim ately
li ving
pr int
B al
feat ure
John son
int ens
Ar t
tem per
fif th
them selves
i ence
I r
Hist ory
scre en
Pac ific
b ury
produ cer
most ly
ic les
4 8
am s
oper ations
ric a
Bill board
w a
c u
th ink
de feat
or ial
remain s
C ro
ch all
fin an
Un der
we ap
appear s
mit ted
soldi ers
augh t
build ings
M ur
whe ther
we ight
M S
prob ably
S quadron
pl ot
k ed
end er
ext ended
Ar ch
cop ies
sp ired
comple x
st ream
he av
batt les
ro ll
199 7
vo ice
S ince
po se
T or
trans port
sh oot
lyr ics
Que en
por tr
de b
Atl antic
ig r
m el
af fe
f ill
er t
osp ital
l os
R ad
F A
je cted
suff ered
b an
re ally
B ig
coun tries
3 9
and on
car ri
bo y
c m
L ake
T ur
T est
L aw
ct ing
S ever
de mand
immedi ately
includ es
Flor ida
S ci
he alth
c is
B oth
issu es
cap ital
go als
requ est
r ich
Se a
J im
col on
J ew
4 7
vis it
priv ate
M at
am ed
Le g
manag er
offic ers
B et
F ort
fl ag
tar get
ul tim
O t
le ave
loc ation
m at
re moved
g as
ag ing
y ards
b s
ad o
fl ict
Tr ans
f ast
exp and
r d
St ation
r at
incre ase
subsequ ently
Tex as
m ic
Ch ina
port ion
b irth
stat us
M r
off ered
g ing
O ld
T own
pl ans
al ways
An other
up per
con fir
St udi
serv ices
attack s
M el
ve y
ous ly
proble ms
evol ution
H ow
is er
ak er
res er
m as
sh ire
de mon
in str
tain ment
Ear th
tw ent
hab it
ter ms
for ts
stit ut
car ry
ail y
profess ional
some thing
ph y
vill age
B oy
ad ministr
tak es
P an
il es
con tr
orn ing
cast le
major ity
E mp
R A
dis covered
B ra
dis cover
R ail
W ood
ne g
C enter
viron ment
m outh
j ob
m akes
rank ed
Canad ian
B ow
ce an
compos ed
ass igned
be at
min ute
Af rica
ad op
dam aged
con cept
op h
ele cted
k a
ur ies
ot ion
meet ing
z z
ad ium
init ial
id er
che ster
at ives
It s
on na
n es
ul ated
D V
ol ic
individ ual
Russ ian
High way
reve aled
V an
ite ct
t i
ra ised
4 6
giv ing
in spired
S ir
ail s
li ved
m ist
y et
ne cess
play s
attack ed
Car ol
in ent
associ ated
H ot
he art
H al
K ent
respect ively
Cent ral
gr and
Mart in
r out
act or
u ter
an ch
199 5
num erous
need ed
c ers
V er
Angel es
ul f
ve h
stit ute
Fran cis
c and
n ature
2 nd
laun ched
friend s
imp act
po ol
C le
dom in
constru cted
sc ient
stit ution
cond itions
st ep
dist ribut
occur red
attempt ed
C y
um ents
cont ains
t ur
B ob
book s
sh own
in formation
e ch
est ival
ex am
Cong ress
s ales
u als
se cur
ic ations
stru ction
pie ce
sing er
crit ical
de pression
R u
Mon t
Pr ince
Gr oup
201 6
who le
19 th
de v
k ind
N ot
pre mi
199 6
19 50
m om
F er
ion ed
Emp ire
O ut
c ere
refer red
ip p
mar ri
let ter
ear ned
Pro du
produ ce
b io
v ic
C amp
J ose
vent ion
sele cted
am ount
sk i
P enn
fight ing
um ed
ren der
hous es
dist in
g ain
num bers
in ch
small er
result ed
ad van
fin ally
S to
re vol
ch ief
b ank
w ound
un it
gr ant
s light
Ital ian
199 4
b ul
cele br
cap tain
el low
indu stry
wor ds
large ly
j un
G ar
S ol
c oup
DV D
o il
R h
if y
Cor ps
comment ed
ord in
5 5
d ol
s ched
E li
C rit
g ent
audi ence
iz ing
un able
act ing
not es
s pl
if t
tradition al
tr ade
educ ation
art ist
leg isl
if f
ate st
position s
im m
direct ly
Mich igan
L ong
li f
impro ve
al and
Fin al
dou ble
ref used
Com mand
Vi et
mo s
18 0
att ention
bl ood
s ister
l ock
ow s
prim ary
d ro
l av
me thod
se cret
hor se
be low
new sp
quar ters
um p
roy al
igh ter
ach i
al le
we b
E r
W ales
H el
offic er
spe ct
m ale
her o
tr ain
M ass
decl ared
grad u
inst all
ut ch
en joy
sc ience
S ar
performan ces
h i
me ant
G i
v a
relig ious
M ore
Rep ublic
ind ic
command er
4 4
stand ard
und red
con flict
mid dle
r ay
match es
C ath
O x
own ed
C are
p ul
re pe
S up
ord ers
reg ard
ad y
o o
m es
De mocr
r ated
Ac ad
record s
w ear
ip al
Te am
di e
th r
mo del
L in
distr ict
k es
pro gress
nor theast
y a
ut en
ser ious
compet ition
L it
et t
ran ch
M em
Ma jor
ant asy
sever e
sess ion
dr um
voc als
of t
ab andon
Min ister
view ers
Sever al
rap id
199 2
n ar
T re
or m
b ing
mir al
doc ument
w ick
Ch ris
cent re
at re
ener gy
6 5
c am
cas es
F ore
fore st
tr aff
contin ue
d ut
at al
the s
on a
il ed
F our
the me
Ze aland
S um
F ox
T ime
de termin
aw are
ish op
it ation
B re
fav our
S oci
writ ers
comb at
D ar
high ly
near by
Mex ico
separ ate
k in
lo g
ur t
ad ult
ef fort
W all
art s
met al
Af rican
Mc C
cult ure
in corpor
ros sing
os en
att ended
redu ced
ann ual
present ed
20 th
ed ition
om en
H aw
og ue
pract ice
19 30
ex cept
divid ed
r ang
D ou
ri a
level s
me ans
ne igh
gir l
cont act
tri ed
um n
th ick
ou d
o le
mo vie
Mad onna
st ating
and s
St one
arch itect
twent y
4 00
accept ed
199 3
responsi ble
199 1
ma xim
F ed
S A
marri age
er o
p ick
ser ve
M oun
f ru
bl ed
adv ance
air ed
id ing
d ing
qu ality
cand id
se em
dire ction
inn ings
char ge
e ve
re in
9 5
r ating
Scot land
we alth
p it
pre t
school s
J ones
p sy
s ides
ill ery
pass ing
The ir
ie ve
net work
In fantry
T im
res sion
r are
l an
ri f
Bo ok
man aged
fun ction
S imp
aw ard
Dep artment
h us
l am
as ion
colle ge
ef forts
R ol
it es
B a
F re
G reek
result ing
econom ic
p aid
moun tain
r am
mur der
d a
mean ing
uten ant
de m
drop ped
iv ing
show ed
gu est
K ar
in side
Th ree
M en
Amer ic
v oy
en vironment
S ur
os aur
cycl one
d an
per or
b ly
allow ing
h all
ch ap
B ost
c ust
k ept
m orning
C reek
w aters
H or
ne st
contro ver
G ames
c in
p al
beg ins
se c
cere mon
w inter
ar rest
vari ety
set tle
Com mit
ceed ed
th ur
M ic
U p
William s
sch ol
Ser vice
in ches
Al li
o res
c us
elect ric
B A
s quadron
f arm
air s
am i
activ ity
continu es
tit led
P ost
d rew
p ath
Record s
St an
ru le
F ar
W ill
p itch
writ e
ro t
d ance
is ation
sy mb
New s
bro ke
k y
av en
S R
found ed
sour ce
F oot
re str
Par liament
O h
met res
so le
paren ts
h undred
ph ere
I re
7 8
194 2
start ing
con cert
condu cted
o on
y our
ot t
E gy
vis ed
stru gg
pres ence
ound s
ex cl
6 4
ad a
Br idge
Soci ety
I S
pl at
sp ot
Sou thern
c row
ex hib
sequ ence
on ic
S il
ic ed
deli ver
transfer red
compan ies
S at
th ings
e th
contr ast
mult iple
en emy
Ar thur
L atin
R am
ped o
sell ing
port un
s a
E v
fore ign
Commit tee
H ung
h u
G overn
colle ction
Geor g
peak ed
ob tain
Cap tain
C ross
traff ic
Jose ph
cont ent
re comm
it a
Ox ford
m ess
Li ke
be comes
Ad miral
accoun t
stor ies
Ch ief
lo y
gre ater
voc al
th ir
D en
scor ing
P A
i to
call ing
concl uded
streng th
Bost on
fed eral
pot ential
4 1
attempt s
Se cret
Cl ass
H arrison
relative ly
Man chester
exten s
7 6
Com mission
sk y
proper ty
prim arily
demon str
bird s
cre ation
f a
act ually
se ts
pr ise
ob served
Egy pt
finan cial
bl es
Be cause
Be fore
anim als
fig ure
D ire
Je ff
Batt alion
K en
ste in
jour nal
re pair
pro pos
H urricane
Li fe
Sw ed
op portun
ident ified
4 2
to urn
ol f
ann a
po et
feat uring
ang er
with draw
194 4
an ge
ist ics
sc ale
D un
Lit tle
me chan
8 5
situ ation
F red
y er
pro v
mis sed
Br ad
ann el
sh are
dist ance
15 0
version s
4 3
G il
pass eng
independ ent
ext reme
res ist
An n
im age
per ial
th ous
fac ed
B BC
slight ly
l ap
Par is
sup pl
in king
in te
re plac
ci ent
h ere
Ser ies
coll abor
C a
con cent
mo b
tor pedo
L ine
M ax
W al
pro p
col or
col our
P op
al leg
second s
199 0
tri al
res h
v ation
to day
B at
k i
ultim ately
Hist or
s quare
complete ly
L ight
stru ck
tell ig
pro ved
Cro at
V ol
confir med
maxim um
beh av
p ack
n aval
bl ue
s ought
bo at
c ities
G ir
be th
Acad emy
19 20
polic y
Ste phen
M useum
comb ined
m aster
194 5
we ather
ch er
gre en
min im
serv ing
design ated
194 1
north west
soci ety
dis e
main ly
b order
W ay
commission ed
offic ials
con ver
S aint
d in
ast ic
ves sel
expl ained
influ enced
ill a
H L
il s
ben ef
power ful
b atter
ev al
along side
C A
Le e
Br igade
b ass
Enter tainment
Ital y
battles hip
We ek
O b
vis ions
res ol
s es
Americ ans
ol der
organ ization
H y
ul ations
g ained
say s
sour ces
mon d
S pr
ed ge
successful ly
li p
att end
ors es
gen cy
H an
pe ace
back ground
indu stri
se g
se ek
Reg iment
pr inc
system s
Ar ab
in i
ag a
capt ure
got i
T od
ot a
9 9
fe ed
ad el
al one
em ents
ac u
art ists
the ory
nomin ated
al ing
reach ing
new s
su st
prom oted
di f
b ud
st ay
A venue
el ve
wide ly
proble m
en cour
Ire land
C D
S S
Mid dle
ian o
sex ual
hus band
L ive
result s
inv asion
br ary
Fle et
s mo
ol s
trave l
road s
L and
gre atest
O s
van ia
subsequ ent
off er
B or
I V
album s
M u
ir on
ar ms
sou theast
offic ially
R ay
t un
p ush
coun ty
198 9
six th
L ie
f air
W ind
affe cted
Ot to
Com mon
op in
194 3
she ll
spr ing
short ly
the less
ar med
pil ot
con test
ex pressed
ca using
Victor ia
do ing
M ah
represent ed
M D
tr ue
min d
rece ption
appear ances
aren t
T ropical
organ ized
ad ed
res idents
def ense
sen se
R y
c ore
pie ces
cap ac
phys ical
ar ian
Cath olic
tell s
6 00
sy l
season s
l aid
te ach
B us
d og
ans ion
Val ley
it ude
ne goti
int end
se mb
h ospital
flo or
u fact
act ors
grow th
re y
bo dies
ateg ory
ic ient
art illery
k g
avo id
A sh
7 7
p un
requ ire
ch air
Sh ow
ach ed
D utch
Th ough
3 rd
fir ed
T op
foc us
adv ant
vis ited
ou l
Com mun
Moun tain
fel low
ar g
weap ons
Th rough
ple ment
in son
e as
a head
at ures
d ition
Foot ball
G ood
vo te
a res
R og
Y oung
us ual
J ul
mar ine
H um
T ay
heav ily
K enn
ys is
o te
e igh
quest ion
G al
g overnor
B ul
S ub
194 0
ing u
lead ers
ant a
198 0s
U pon
W ell
ph il
ped ition
app arent
s pread
p atter
stud ent
u str
studi es
ron ic
De f
w ave
pass es
kil omet
pro test
ic i
m ile
sion s
am ber
E le
execut ive
I ll
prom inent
c atch
agre ement
set ting
cons isted
Dan iel
debut ed
c ip
w it
cond ition
t able
fig ures
r ical
inj ury
def end
Be y
H ome
equip ment
beg in
claim s
beli ev
ear th
ight s
O f
r ick
necess ary
instr ument
ot es
istr ict
6 6
m atter
pres er
C ivil
graph ic
neg ative
trans l
T ele
ard en
argu ed
d ated
urb an
g lo
con temporary
Eli za
T em
nor mal
return ing
om y
op posed
H omer
J on
l ic
197 0s
u be
r ig
M ain
Nor thern
p ict
an i
fam ous
L y
P en
D istrict
m ut
de g
v or
maintain ed
de ck
ac es
196 0s
frequ ently
coup le
fin ish
k ick
D ev
typ es
p aper
v on
ac her
spe ech
B ond
man n
H a
r um
T C
st ations
activ ities
i j
critic ized
s n
g od
oc key
re ct
to ward
Mar sh
mach ine
z y
he ard
O cean
Carol ina
g am
re ign
f olk
dr ug
disc uss
oper ated
occas ion
tourn ament
act s
ey e
refer ence
tre es
el se
plan et
l ers
Oper ation
cit iz
led ge
sen ior
ew ay
co al
sing les
198 7
Sy stem
z er
med ical
Scott ish
world wide
as pect
Govern ment
try ing
an o
ach ieve
198 8
W rit
Col on
F ield
aw a
val ue
k er
Hol ly
territ ory
A C
head s
G overnor
K r
mo dif
et te
hand s
hold s
n arr
z ed
Back ground
semb ly
rain fall
J ud
st re
F antasy
treat ment
histor ian
g ate
h orses
ass ault
Cast le
9 6
view s
im en
sup ply
hon or
look ing
ch ampionship
sh ap
acc ident
ask et
cr ash
chall eng
spl it
gre w
un iversity
m n
le aves
Sh ort
there fore
H ard
ch osen
inc ident
Du ke
ra el
ress ed
Sen ate
sh ore
wall s
g ian
tw ice
report s
c ance
st ood
W W
off ensive
L ew
R od
Studi os
con secut
es c
wound ed
Pol ish
B ell
D am
velop ment
teen th
c ou
escap e
East ern
ste am
M ul
st ock
act ed
pur su
bill ion
prom pt
ran e
follow s
And rew
surround ing
man ufact
laun ch
sched ul
ed om
ot ing
st reet
sound track
uck y
b at
ed itor
work ers
Be at
cont ained
pt on
de cre
Christ mas
Alli ed
f uel
deg ree
g al
W el
her self
Me an
typ ically
Penn syl
w art
u th
c ies
serv ation
sy mp
C orn
t ail
un known
li ves
Col umb
ri val
emp has
er r
sim ply
Wil son
or ation
f iction
if ying
Tay lor
5 6
D own
de te
ele ment
Jo e
bo ats
reg arded
dri ve
198 6
rail way
consecut ive
Te ch
current ly
He ad
cas ual
ch ance
ch ose
F am
a ud
E ach
no thing
author ity
adap t
can not
Alex ander
new ly
grow ing
particip ated
c ited
y le
th row
B on
b rown
Bl ue
ist ers
bro ken
ro of
spir it
ment ioned
stri ke
t ree
cre ating
web site
R et
los ing
newsp aper
St orm
comp ar
gr ade
produ cers
adop ted
ex tra
ris k
capac ity
exper iment
advan ced
dis p
film ing
Wh at
il ies
ad vert
fir m
im ag
F estival
mom ent
S ound
op pon
cl o
ol a
Is lands
Pennsyl vania
op position
do or
ag er
init i
N ight
5 8
bas is
op pos
sit es
ab les
coun cil
Ch art
ch or
w el
pl ants
abandon ed
f are
call s
az z
Li ber
u ce
o e
av ed
F urther
bud get
il ly
Re ception
Mi ke
9 8
Ir ish
R os
commit tee
p has
se ctions
ter y
B ol
f lying
in th
sil ver
tow er
Har ry
f ranch
bu te
f ly
hom es
r ush
um ber
ac compan
film ed
s ail
Sp ain
ot ional
pur pose
de ploy
land ing
Al bert
en counter
Co ast
P erson
n ers
w ild
oun ger
ig g
sc he
R on
possi bly
exp ansion
Jer sey
au to
individ uals
er ation
ap ers
P u
199 0s
bey ond
w alk
l ane
S quare
meas ure
fail ure
kill ing
plac es
histor ical
mult i
ag g
K el
dr aft
Or igin
S and
n ick
s ports
gen us
193 9
br id
par alle
ct ic
in tellig
occup ied
on t
qu es
achi eved
beli eve
manag ement
ed s
V en
ro les
inte gr
Rep ubl
B road
P ublic
room s
nar row
Eliza beth
Produ ction
Is rael
S el
ret ired
M ir
w id
k o
ide as
In stitute
per man
S i
se at
person nel
impro ved
h air
b om
an cy
198 5
D ue
dise ase
Do ctor
brief ly
B art
U l
R evolution
196 8
g i
moun ted
am in
effect ive
grant ed
Mean while
advant age
per fect
administr ation
kilomet res
repe ated
Republ ican
por ters
L iver
T en
in fantry
A re
ev acu
in f
h ill
rece ive
turn s
u ff
G reg
re jected
c rossing
ir ing
tw elve
inter change
un ique
giv es
cust om
r ise
J es
extens ive
197 0
Al bum
Cl ark
Oh io
lead ership
5 2
B ud
aval ry
experi enced
ian a
y st
stra ight
C ub
S a
V e
ent r
ch ampion
d ata
t end
z il
secur ity
contro lled
expand ed
Bo ard
H on
N C
form ing
ab in
cho ice
Ar m
descri bes
y ellow
c é
im ents
sol o
no te
f ought
al ty
af ety
att ribut
198 4
Secret ary
psy ch
i ation
allow s
expl os
adel ph
acqu ired
iv ity
R el
c aught
s ort
sur render
determin ed
anim al
did n
ly n
cred ited
om a
ar di
k ins
s ac
Phil adelph
fam ilies
S her
E ven
id ay
veh icles
suggest s
i ke
8 00
ol l
ag an
vent ure
s le
an cient
tit les
G all
art icle
s and
Cam bridge
mo d
dr ama
gu ard
h aps
N ever
ey es
Georg ia
bur gh
8 8
com edy
ac ad
H it
sh ark
common ly
seven th
if ul
Philadelph ia
nu clear
E s
T ro
pre fer
hold ing
K o
head quarters
pow ers
ann ing
conne cted
Al so
author ities
l abor
st ore
cont ain
rest ling
w ise
att le
K ir
196 7
Ad dition
is lands
be aut
cent uries
Po int
D S
Ch ap
E p
9 7
cult ural
Russ ia
recent ly
1 20
u x
field s
prote cted
198 0
F L
batt alion
Am ong
est ic
sim ple
um es
dep ict
M iss
Kore an
tur ret
ph one
M os
As ia
u le
fin ds
P ers
in y
ex tr
H ay
B as
R ose
w al
N intend
h ang
Otto man
oun der
spe ak
Liver pool
K a
re put
sh op
J un
er c
R us
def ence
sing ing
L ar
Nintend o
In d
band s
c at
is a
exist ing
appro ved
ast e
5 1
dol lar
accompan ied
Columb ia
B urn
he ight
J enn
L es
or che
entire ly
Ch ampion
touch down
prote ct
cont aining
go es
M A
P C
schedul ed
Je an
contribut ed
Pr ime
is ers
con ve
them es
Sing ap
anal ysis
s un
5 7
Lin col
De velopment
flood ing
Lie utenant
Jew ish
purch ased
comp uter
provid es
y ounger
G ulf
198 3
perform ing
Bra zil
pr ising
O p
aw ards
asket ball
loc ations
head ed
M is
def ensive
qu ite
ak a
t ask
D ie
m ate
Off ice
out s
arri val
s port
Care y
and a
Rad io
view ed
vic tim
eng aged
En d
196 9
g ather
re sem
my th
And erson
Francis co
fill ed
Singap ore
j u
mot ion
Pe ople
intens ity
ill ustr
196 4
Or der
ex pedition
form ula
Lincol n
f resh
á n
employ ed
cl es
ceremon y
phil os
ded icated
5 4
e es
d ry
P et
D ark
jo int
re pl
Met ro
T urn
H MS
et ic
19 14
struct ures
wh y
ur a
O li
s ens
prepar ed
c ock
G ro
19 18
Dis ney
ag ement
B ank
e c
hy dro
industri al
en ge
mot or
W alter
defin ed
re cru
S ix
197 1
Play Station
198 2
char ged
esc ort
close ly
foc used
cons ists
Bro ok
e gg
draw n
196 6
Lew is
197 2
197 9
Con ference
produ ct
Ste ve
Mill er
prote ction
B rian
em b
com ic
6 8
techn ology
iz es
B lo
M od
t act
p iano
S us
un ion
el imin
ke e
car s
By z
fac ilities
18 th
i et
support ing
al y
pre ced
On ce
re cover
sus p
critic ism
stri p
sele ction
ren ce
il ton
be long
Olymp ic
br anch
u ct
shoot ing
disc us
vis ual
Em peror
ad vis
reg ions
Gr ant
ad s
re ar
196 5
tr ail
Ch ild
as c
Byz ant
ri es
ear ch
sat is
t ank
beli ef
at om
rup t
Rail way
sub stant
h ired
i i
rece iving
k not
con ference
our s


==> supplementary material/code/WikiText-103/token_custom/vocab.json <==
{"[UNK]":0,"!":1,"\"":2,"#":3,"$":4,"%":5,"&":6,"'":7,"(":8,")":9,"*":10,"+":11,",":12,"-":13,".":14,"/":15,"0":16,"1":17,"2":18,"3":19,"4":20,"5":21,"6":22,"7":23,"8":24,"9":25,":":26,";":27,"<":28,"=":29,">":30,"?":31,"@":32,"A":33,"B":34,"C":35,"D":36,"E":37,"F":38,"G":39,"H":40,"I":41,"J":42,"K":43,"L":44,"M":45,"N":46,"O":47,"P":48,"Q":49,"R":50,"S":51,"T":52,"U":53,"V":54,"W":55,"X":56,"Y":57,"Z":58,"[":59,"\\":60,"]":61,"^":62,"_":63,"`":64,"a":65,"b":66,"c":67,"d":68,"e":69,"f":70,"g":71,"h":72,"i":73,"j":74,"k":75,"l":76,"m":77,"n":78,"o":79,"p":80,"q":81,"r":82,"s":83,"t":84,"u":85,"v":86,"w":87,"x":88,"y":89,"z":90,"{":91,"|":92,"}":93,"~":94,"":95,"":96,"":97,"":98,"":99,"":100,"¡":101,"¢":102,"£":103,"¤":104,"¥":105,"¦":106,"§":107,"¨":108,"©":109,"ª":110,"«":111,"¬":112,"­":113,"®":114,"¯":115,"°":116,"±":117,"²":118,"³":119,"´":120,"µ":121,"¶":122,"·":123,"¸":124,"¹":125,"º":126,"»":127,"¼":128,"½":129,"¾":130,"¿":131,"À":132,"Á":133,"Â":134,"Ã":135,"Ä":136,"Å":137,"Æ":138,"Ç":139,"È":140,"É":141,"Ê":142,"Ë":143,"Ì":144,"Í":145,"Î":146,"Ï":147,"Ð":148,"Ñ":149,"Ò":150,"Ó":151,"Ô":152,"Õ":153,"Ö":154,"×":155,"Ø":156,"Ù":157,"Ú":158,"Û":159,"Ü":160,"Ý":161,"Þ":162,"ß":163,"à":164,"á":165,"â":166,"ã":167,"ä":168,"å":169,"æ":170,"ç":171,"è":172,"é":173,"ê":174,"ë":175,"ì":176,"í":177,"î":178,"ï":179,"ð":180,"ñ":181,"ò":182,"ó":183,"ô":184,"õ":185,"ö":186,"÷":187,"ø":188,"ù":189,"ú":190,"û":191,"ü":192,"ý":193,"þ":194,"ÿ":195,"Ā":196,"ā":197,"Ă":198,"ă":199,"Ą":200,"ą":201,"Ć":202,"ć":203,"Ĉ":204,"ĉ":205,"Ċ":206,"ċ":207,"Č":208,"č":209,"Ď":210,"ď":211,"Đ":212,"đ":213,"Ē":214,"ē":215,"Ĕ":216,"ĕ":217,"Ė":218,"ė":219,"Ę":220,"ę":221,"Ě":222,"ě":223,"Ĝ":224,"ĝ":225,"Ğ":226,"ğ":227,"Ġ":228,"ġ":229,"Ģ":230,"ģ":231,"Ĥ":232,"ĥ":233,"Ħ":234,"ħ":235,"Ĩ":236,"ĩ":237,"Ī":238,"ī":239,"Ĭ":240,"ĭ":241,"Į":242,"į":243,"İ":244,"ı":245,"Ĳ":246,"ĳ":247,"Ĵ":248,"ĵ":249,"Ķ":250,"ķ":251,"ĸ":252,"Ĺ":253,"ĺ":254,"Ļ":255,"ļ":256,"Ľ":257,"ľ":258,"Ŀ":259,"ŀ":260,"Ł":261,"ł":262,"Ń":263,"ń":264,"ņ":265,"ň":266,"Ŋ":267,"ŋ":268,"Ō":269,"ō":270,"ŏ":271,"ő":272,"Œ":273,"œ":274,"Ŗ":275,"ŗ":276,"Ř":277,"ř":278,"Ś":279,"ś":280,"Ŝ":281,"Ş":282,"ş":283,"Š":284,"š":285,"Ţ":286,"ţ":287,"ť":288,"ŧ":289,"ũ":290,"Ū":291,"ū":292,"ŭ":293,"ů":294,"ű":295,"ų":296,"ŵ":297,"ŷ":298,"Ź":299,"ź":300,"Ż":301,"ż":302,"Ž":303,"ž":304,"ſ":305,"ƀ":306,"Ɔ":307,"Ƈ":308,"ƈ":309,"Ɖ":310,"ƍ":311,"Ǝ":312,"Ə":313,"Ɛ":314,"ƒ":315,"Ɣ":316,"ƙ":317,"ƛ":318,"ơ":319,"Ƣ":320,"ƥ":321,"ƭ":322,"ư":323,"Ʋ":324,"ƿ":325,"ǀ":326,"ǁ":327,"ǂ":328,"ǃ":329,"ǎ":330,"ǐ":331,"Ǒ":332,"ǒ":333,"ǔ":334,"ǚ":335,"ǜ":336,"ǝ":337,"Ǣ":338,"ǣ":339,"Ǧ":340,"ǧ":341,"Ǫ":342,"ǫ":343,"ǭ":344,"ǰ":345,"ǵ":346,"Ƿ":347,"Ǹ":348,"ǹ":349,"ǽ":350,"Ș":351,"ș":352,"Ț":353,"ț":354,"Ȝ":355,"ȝ":356,"ȟ":357,"ȯ":358,"ȳ":359,"ȷ":360,"ȼ":361,"Ɉ":362,"ɐ":363,"ɑ":364,"ɒ":365,"ɓ":366,"ɔ":367,"ɕ":368,"ɖ":369,"ɗ":370,"ɘ":371,"ə":372,"ɚ":373,"ɛ":374,"ɜ":375,"ɞ":376,"ɟ":377,"ɠ":378,"ɡ":379,"ɢ":380,"ɣ":381,"ɤ":382,"ɥ":383,"ɦ":384,"ɧ":385,"ɨ":386,"ɪ":387,"ɫ":388,"ɬ":389,"ɭ":390,"ɮ":391,"ɯ":392,"ɰ":393,"ɱ":394,"ɲ":395,"ɳ":396,"ɴ":397,"ɵ":398,"ɶ":399,"ɷ":400,"ɸ":401,"ɹ":402,"ɺ":403,"ɻ":404,"ɽ":405,"ɾ":406,"ʀ":407,"ʁ":408,"ʂ":409,"ʃ":410,"ʄ":411,"ʇ":412,"ʈ":413,"ʉ":414,"ʊ":415,"ʋ":416,"ʌ":417,"ʍ":418,"ʎ":419,"ʏ":420,"ʐ":421,"ʑ":422,"ʒ":423,"ʔ":424,"ʕ":425,"ʖ":426,"ʗ":427,"ʘ":428,"ʙ":429,"ʛ":430,"ʝ":431,"ʟ":432,"ʠ":433,"ʡ":434,"ʢ":435,"ʰ":436,"ʱ":437,"ʲ":438,"ʳ":439,"ʷ":440,"ʹ":441,"ʻ":442,"ʼ":443,"ʽ":444,"ʾ":445,"ʿ":446,"ˀ":447,"ˁ":448,"ˆ":449,"ˇ":450,"ˈ":451,"ˌ":452,"ː":453,"ˑ":454,"˔":455,"˕":456,"˖":457,"˘":458,"˚":459,"˜":460,"˞":461,"ˠ":462,"ˢ":463,"ˣ":464,"ˤ":465,"˥":466,"˦":467,"˧":468,"˨":469,"˩":470,"̀":471,"́":472,"̂":473,"̃":474,"̄":475,"̆":476,"̇":477,"̈":478,"̊":479,"̋":480,"̌":481,"̍":482,"̏":483,"̐":484,"̑":485,"̖":486,"̗":487,"̚":488,"̝":489,"̞":490,"̟":491,"̠":492,"̣":493,"̤":494,"̥":495,"̧":496,"̩":497,"̪":498,"̬":499,"̮":500,"̯":501,"̰":502,"̱":503,"̲":504,"̳":505,"̺":506,"̽":507,"͌":508,"͍":509,"͘":510,"͜":511,"͡":512,"΄":513,"Ά":514,"Έ":515,"Ή":516,"Ί":517,"Ό":518,"Ύ":519,"ΐ":520,"Α":521,"Β":522,"Γ":523,"Δ":524,"Ε":525,"Ζ":526,"Η":527,"Θ":528,"Ι":529,"Κ":530,"Λ":531,"Μ":532,"Ν":533,"Ξ":534,"Ο":535,"Π":536,"Ρ":537,"Σ":538,"Τ":539,"Υ":540,"Φ":541,"Χ":542,"Ψ":543,"Ω":544,"ά":545,"έ":546,"ή":547,"ί":548,"α":549,"β":550,"γ":551,"δ":552,"ε":553,"ζ":554,"η":555,"θ":556,"ι":557,"κ":558,"λ":559,"μ":560,"ν":561,"ξ":562,"ο":563,"π":564,"ρ":565,"ς":566,"σ":567,"τ":568,"υ":569,"φ":570,"χ":571,"ψ":572,"ω":573,"ϊ":574,"ό":575,"ύ":576,"ώ":577,"ϑ":578,"ϕ":579,"ϝ":580,"ϟ":581,"ϵ":582,"Ђ":583,"Є":584,"І":585,"Ї":586,"Ј":587,"Љ":588,"Ћ":589,"А":590,"Б":591,"В":592,"Г":593,"Д":594,"Е":595,"Ж":596,"З":597,"И":598,"Й":599,"К":600,"Л":601,"М":602,"Н":603,"О":604,"П":605,"Р":606,"С":607,"Т":608,"У":609,"Ф":610,"Х":611,"Ц":612,"Ч":613,"Ш":614,"Щ":615,"Ъ":616,"Ы":617,"Ь":618,"Э":619,"Ю":620,"Я":621,"а":622,"б":623,"в":624,"г":625,"д":626,"е":627,"ж":628,"з":629,"и":630,"й":631,"к":632,"л":633,"м":634,"н":635,"о":636,"п":637,"р":638,"с":639,"т":640,"у":641,"ф":642,"х":643,"ц":644,"ч":645,"ш":646,"щ":647,"ъ":648,"ы":649,"ь":650,"э":651,"ю":652,"я":653,"ё":654,"ђ":655,"є":656,"і":657,"ї":658,"ј":659,"љ":660,"њ":661,"ћ":662,"ѝ":663,"ў":664,"Ѡ":665,"ѡ":666,"Ѣ":667,"ѣ":668,"ѥ":669,"ѧ":670,"Ѯ":671,"ѹ":672,"҆":673,"ғ":674,"қ":675,"ү":676,"ҳ":677,"ҷ":678,"ӣ":679,"Ө":680,"ө":681,"ӯ":682,"Ӷ":683,"ӷ":684,"Ա":685,"Բ":686,"Գ":687,"Դ":688,"Ե":689,"Զ":690,"Է":691,"Ը":692,"Թ":693,"Ժ":694,"Ի":695,"Լ":696,"Խ":697,"Կ":698,"Հ":699,"Ձ":700,"Ղ":701,"Ճ":702,"Մ":703,"Յ":704,"Ն":705,"Շ":706,"Ո":707,"Պ":708,"Ջ":709,"Ռ":710,"Ս":711,"Վ":712,"Տ":713,"Փ":714,"Ք":715,"Օ":716,"ա":717,"բ":718,"գ":719,"դ":720,"ե":721,"զ":722,"է":723,"ը":724,"թ":725,"ժ":726,"ի":727,"լ":728,"խ":729,"ծ":730,"կ":731,"հ":732,"ձ":733,"ղ":734,"ճ":735,"մ":736,"յ":737,"ն":738,"շ":739,"ո":740,"չ":741,"պ":742,"ջ":743,"ռ":744,"ս":745,"վ":746,"տ":747,"ր":748,"ց":749,"ւ":750,"փ":751,"ք":752,"օ":753,"և":754,"֤":755,"֫":756,"ְ":757,"ֱ":758,"ֲ":759,"ֳ":760,"ִ":761,"ֵ":762,"ֶ":763,"ַ":764,"ָ":765,"ֹ":766,"ֻ":767,"ּ":768,"ֽ":769,"ֿ":770,"ׁ":771,"ׂ":772,"א":773,"ב":774,"ג":775,"ד":776,"ה":777,"ו":778,"ז":779,"ח":780,"ט":781,"י":782,"ך":783,"כ":784,"ל":785,"ם":786,"מ":787,"ן":788,"נ":789,"ס":790,"ע":791,"ף":792,"פ":793,"ץ":794,"צ":795,"ק":796,"ר":797,"ש":798,"ת":799,"ױ":800,"׳":801,"،":802,"ء":803,"آ":804,"أ":805,"ؤ":806,"إ":807,"ئ":808,"ا":809,"ب":810,"ة":811,"ت":812,"ث":813,"ج":814,"ح":815,"خ":816,"د":817,"ذ":818,"ر":819,"ز":820,"س":821,"ش":822,"ص":823,"ض":824,"ط":825,"ظ":826,"ع":827,"غ":828,"ـ":829,"ف":830,"ق":831,"ك":832,"ل":833,"م":834,"ن":835,"ه":836,"و":837,"ى":838,"ي":839,"ً":840,"ٌ":841,"ٍ":842,"َ":843,"ُ":844,"ِ":845,"ّ":846,"ْ":847,"ٔ":848,"١":849,"٧":850,"ٰ":851,"پ":852,"چ":853,"ڈ":854,"ڠ":855,"ک":856,"ڬ":857,"گ":858,"ں":859,"ھ":860,"ہ":861,"ی":862,"ۍ":863,"ے":864,"ە":865,"ܐ":866,"ܒ":867,"ܔ":868,"ܕ":869,"ܗ":870,"ܘ":871,"ܙ":872,"ܚ":873,"ܛ":874,"ܝ":875,"ܠ":876,"ܡ":877,"ܢ":878,"ܣ":879,"ܥ":880,"ܦ":881,"ܪ":882,"ܬ":883,"ܲ":884,"ܵ":885,"ܼ":886,"݂":887,"ँ":888,"ं":889,"ः":890,"अ":891,"आ":892,"इ":893,"ई":894,"उ":895,"ऋ":896,"ए":897,"ऐ":898,"औ":899,"क":900,"ख":901,"ग":902,"घ":903,"ङ":904,"च":905,"छ":906,"ज":907,"ञ":908,"ट":909,"ठ":910,"ड":911,"ण":912,"त":913,"थ":914,"द":915,"ध":916,"न":917,"प":918,"फ":919,"ब":920,"भ":921,"म":922,"य":923,"र":924,"ल":925,"व":926,"श":927,"ष":928,"स":929,"ह":930,"़":931,"ऽ":932,"ा":933,"ि":934,"ी":935,"ु":936,"ू":937,"ृ":938,"ॆ":939,"े":940,"ै":941,"ॉ":942,"ॊ":943,"ो":944,"ौ":945,"्":946,"ॐ":947,"।":948,"॥":949,"१":950,"२":951,"३":952,"ং":953,"অ":954,"আ":955,"ই":956,"এ":957,"ক":958,"খ":959,"গ":960,"ঙ":961,"চ":962,"জ":963,"ট":964,"ড":965,"ঢ":966,"ণ":967,"ত":968,"থ":969,"দ":970,"ন":971,"প":972,"ব":973,"ভ":974,"ম":975,"য":976,"র":977,"ল":978,"শ":979,"ষ":980,"স":981,"হ":982,"়":983,"া":984,"ি":985,"ী":986,"ু":987,"ূ":988,"ে":989,"ৈ":990,"ো":991,"্":992,"ৰ":993,"ਂ":994,"ਅ":995,"ਉ":996,"ਖ":997,"ਘ":998,"ਜ":999,"ਝ":1000,"ਦ":1001,"ਲ":1002,"ਵ":1003,"ਸ":1004,"ਹ":1005,"਼":1006,"ਾ":1007,"ਿ":1008,"ੁ":1009,"ੇ":1010,"ੰ":1011,"ੱ":1012,"ખ":1013,"ફ":1014,"બ":1015,"ર":1016,"લ":1017,"સ":1018,"ા":1019,"ો":1020,"ପ":1021,"ର":1022,"ୀ":1023,"ୁ":1024,"ஃ":1025,"அ":1026,"ஆ":1027,"இ":1028,"ஈ":1029,"எ":1030,"ஒ":1031,"க":1032,"ங":1033,"ச":1034,"ட":1035,"ண":1036,"த":1037,"ந":1038,"ன":1039,"ப":1040,"ம":1041,"ய":1042,"ர":1043,"ற":1044,"ல":1045,"ள":1046,"ழ":1047,"வ":1048,"ஸ":1049,"ா":1050,"ி":1051,"ீ":1052,"ு":1053,"ூ":1054,"ெ":1055,"ே":1056,"ை":1057,"ோ":1058,"்":1059,"ం":1060,"క":1061,"ఖ":1062,"గ":1063,"జ":1064,"ట":1065,"ఠ":1066,"డ":1067,"త":1068,"థ":1069,"ద":1070,"న":1071,"ప":1072,"బ":1073,"భ":1074,"మ":1075,"య":1076,"ర":1077,"ల":1078,"వ":1079,"ష":1080,"స":1081,"ా":1082,"ి":1083,"ీ":1084,"ు":1085,"ై":1086,"ో":1087,"్":1088,"ಂ":1089,"ಃ":1090,"ಕ":1091,"ಖ":1092,"ಗ":1093,"ಚ":1094,"ಟ":1095,"ಠ":1096,"ಡ":1097,"ತ":1098,"ದ":1099,"ನ":1100,"ಪ":1101,"ಬ":1102,"ಭ":1103,"ಮ":1104,"ಯ":1105,"ರ":1106,"ಱ":1107,"ಲ":1108,"ಳ":1109,"ವ":1110,"ಶ":1111,"ಸ":1112,"ಹ":1113,"ಾ":1114,"ಿ":1115,"ು":1116,"ೇ":1117,"ೋ":1118,"್":1119,"ೞ":1120,"അ":1121,"ങ":1122,"ദ":1123,"ന":1124,"പ":1125,"മ":1126,"യ":1127,"ര":1128,"ള":1129,"വ":1130,"ശ":1131,"സ":1132,"ഹ":1133,"ാ":1134,"ി":1135,"്":1136,"අ":1137,"එ":1138,"ක":1139,"ග":1140,"ජ":1141,"ත":1142,"ධ":1143,"න":1144,"ප":1145,"ම":1146,"ය":1147,"ර":1148,"ල":1149,"ව":1150,"ශ":1151,"හ":1152,"ළ":1153,"්":1154,"ා":1155,"ැ":1156,"ි":1157,"ු":1158,"ේ":1159,"ෝ":1160,"ก":1161,"ข":1162,"ค":1163,"ฆ":1164,"ง":1165,"จ":1166,"ฉ":1167,"ช":1168,"ซ":1169,"ญ":1170,"ฎ":1171,"ฏ":1172,"ฐ":1173,"ฑ":1174,"ณ":1175,"ด":1176,"ต":1177,"ถ":1178,"ท":1179,"ธ":1180,"น":1181,"บ":1182,"ป":1183,"ผ":1184,"ฝ":1185,"พ":1186,"ฟ":1187,"ภ":1188,"ม":1189,"ย":1190,"ร":1191,"ฤ":1192,"ล":1193,"ว":1194,"ศ":1195,"ษ":1196,"ส":1197,"ห":1198,"ฬ":1199,"อ":1200,"ฮ":1201,"ะ":1202,"ั":1203,"า":1204,"ำ":1205,"ิ":1206,"ี":1207,"ึ":1208,"ื":1209,"ุ":1210,"ู":1211,"฿":1212,"เ":1213,"แ":1214,"โ":1215,"ใ":1216,"ไ":1217,"็":1218,"่":1219,"้":1220,"๊":1221,"์":1222,"་":1223,"༌":1224,"།":1225,"ཀ":1226,"ཁ":1227,"ག":1228,"ང":1229,"ཆ":1230,"ཇ":1231,"ཐ":1232,"ད":1233,"ན":1234,"པ":1235,"བ":1236,"མ":1237,"ཙ":1238,"ཚ":1239,"ཛ":1240,"འ":1241,"ཡ":1242,"ར":1243,"ལ":1244,"ས":1245,"ཧ":1246,"ི":1247,"ུ":1248,"ེ":1249,"ོ":1250,"ྟ":1251,"ྡ":1252,"ྣ":1253,"ྤ":1254,"ྥ":1255,"ྱ":1256,"ྲ":1257,"က":1258,"ဂ":1259,"င":1260,"စ":1261,"ဆ":1262,"ဇ":1263,"တ":1264,"န":1265,"ပ":1266,"ဗ":1267,"ဘ":1268,"မ":1269,"ယ":1270,"ရ":1271,"လ":1272,"ဝ":1273,"ဟ":1274,"အ":1275,"ာ":1276,"ိ":1277,"ီ":1278,"ု":1279,"ူ":1280,"ဲ":1281,"း":1282,"္":1283,"်":1284,"ျ":1285,"ြ":1286,"ွ":1287,"ှ":1288,"၁":1289,"၂":1290,"၇":1291,"၈":1292,"Ⴀ":1293,"Ⴂ":1294,"Ⴃ":1295,"Ⴈ":1296,"Ⴌ":1297,"Ⴕ":1298,"Ⴟ":1299,"ა":1300,"ბ":1301,"გ":1302,"დ":1303,"ე":1304,"ვ":1305,"ზ":1306,"თ":1307,"ი":1308,"კ":1309,"ლ":1310,"მ":1311,"ნ":1312,"ო":1313,"პ":1314,"ჟ":1315,"რ":1316,"ს":1317,"ტ":1318,"უ":1319,"ფ":1320,"ქ":1321,"ღ":1322,"ყ":1323,"შ":1324,"ჩ":1325,"ც":1326,"ძ":1327,"წ":1328,"ჭ":1329,"ხ":1330,"ჯ":1331,"ჰ":1332,"ჱ":1333,"ჲ":1334,"ჳ":1335,"ჴ":1336,"ჵ":1337,"ჶ":1338,"ჷ":1339,"ჸ":1340,"ჹ":1341,"ჺ":1342,"჻":1343,"ሀ":1344,"ለ":1345,"ሐ":1346,"ሓ":1347,"ሕ":1348,"መ":1349,"ማ":1350,"ሥ":1351,"ረ":1352,"ር":1353,"ሰ":1354,"ስ":1355,"ቆ":1356,"ቈ":1357,"በ":1358,"ብ":1359,"ቲ":1360,"ታ":1361,"ት":1362,"ነ":1363,"ና":1364,"ን":1365,"ኖ":1366,"አ":1367,"ኢ":1368,"እ":1369,"ከ":1370,"ኲ":1371,"ዕ":1372,"ዘ":1373,"ዛ":1374,"የ":1375,"ያ":1376,"ይ":1377,"ዮ":1378,"ደ":1379,"ድ":1380,"ጅ":1381,"ገ":1382,"ጉ":1383,"ጵ":1384,"ፈ":1385,"ፍ":1386,"፡":1387,"Ꭰ":1388,"Ꭳ":1389,"Ꭶ":1390,"Ꭸ":1391,"Ꭹ":1392,"Ꮀ":1393,"Ꮃ":1394,"Ꮉ":1395,"Ꮝ":1396,"Ꮿ":1397,"Ᏹ":1398,"ᐊ":1399,"ᑲ":1400,"ᒡ":1401,"ᓘ":1402,"ᚢ":1403,"ᚣ":1404,"ᚦ":1405,"ᚨ":1406,"ᚩ":1407,"ᚬ":1408,"ᚱ":1409,"ᚷ":1410,"ᚹ":1411,"ᚺ":1412,"ᚻ":1413,"ᚼ":1414,"ᚾ":1415,"ᛁ":1416,"ᛃ":1417,"ᛄ":1418,"ᛇ":1419,"ᛋ":1420,"ᛏ":1421,"ᛒ":1422,"ᛗ":1423,"ᛚ":1424,"ᛝ":1425,"ᛞ":1426,"ᛟ":1427,"ᛠ":1428,"ក":1429,"ខ":1430,"គ":1431,"ង":1432,"ច":1433,"ឆ":1434,"ជ":1435,"ញ":1436,"ដ":1437,"ឋ":1438,"ណ":1439,"ត":1440,"ថ":1441,"ទ":1442,"ធ":1443,"ន":1444,"ប":1445,"ព":1446,"ភ":1447,"ម":1448,"យ":1449,"រ":1450,"ល":1451,"វ":1452,"ស":1453,"ហ":1454,"អ":1455,"ឥ":1456,"ឪ":1457,"ឫ":1458,"ឯ":1459,"឵":1460,"ា":1461,"ិ":1462,"ី":1463,"ឹ":1464,"ឺ":1465,"ុ":1466,"ូ":1467,"ួ":1468,"ៀ":1469,"េ":1470,"ែ":1471,"ៃ":1472,"ោ":1473,"ៅ":1474,"ំ":1475,"ះ":1476,"ៈ":1477,"៉":1478,"់":1479,"្":1480,"ᠠ":1481,"ᠣ":1482,"ᠨ":1483,"ᠪ":1484,"ᠮ":1485,"ᠯ":1486,"ᠰ":1487,"ᠴ":1488,"ᠵ":1489,"ᠸ":1490,"ᡝ":1491,"ᡠ":1492,"ᡥ":1493,"ᡨ":1494,"ᡳ":1495,"ᡴ":1496,"ᡵ":1497,"ᴰ":1498,"ᴷ":1499,"ᴺ":1500,"ᵀ":1501,"ᵊ":1502,"ᵑ":1503,"ᵗ":1504,"ᵘ":1505,"ᵝ":1506,"ᵻ":1507,"ᵿ":1508,"ᶑ":1509,"ᶢ":1510,"ᶦ":1511,"ᶴ":1512,"ᶷ":1513,"᷄":1514,"᷅":1515,"᷆":1516,"᷇":1517,"᷈":1518,"᷉":1519,"᷽":1520,"Ḍ":1521,"ḍ":1522,"Ḏ":1523,"ḏ":1524,"ḑ":1525,"ḕ":1526,"ḗ":1527,"Ḣ":1528,"Ḥ":1529,"ḥ":1530,"Ḩ":1531,"ḩ":1532,"Ḫ":1533,"ḫ":1534,"ḭ":1535,"ḱ":1536,"Ḳ":1537,"ḳ":1538,"ḵ":1539,"ḷ":1540,"ḹ":1541,"ḻ":1542,"ḿ":1543,"ṁ":1544,"ṃ":1545,"ṅ":1546,"ṇ":1547,"ṉ":1548,"ṓ":1549,"ṙ":1550,"Ṛ":1551,"ṛ":1552,"Ṝ":1553,"ṝ":1554,"ṟ":1555,"Ṣ":1556,"ṣ":1557,"Ṧ":1558,"Ṫ":1559,"Ṭ":1560,"ṭ":1561,"Ṯ":1562,"ṯ":1563,"ṳ":1564,"ṵ":1565,"Ṽ":1566,"ṽ":1567,"ẃ":1568,"Ẓ":1569,"ẓ":1570,"ẖ":1571,"ạ":1572,"ả":1573,"Ấ":1574,"ấ":1575,"ầ":1576,"Ẩ":1577,"ẩ":1578,"ẫ":1579,"ậ":1580,"ắ":1581,"ằ":1582,"ẵ":1583,"ặ":1584,"ẹ":1585,"ẻ":1586,"ẽ":1587,"ế":1588,"ề":1589,"ể":1590,"ễ":1591,"ệ":1592,"ỉ":1593,"ị":1594,"Ọ":1595,"ọ":1596,"ỏ":1597,"Ố":1598,"ố":1599,"ồ":1600,"ổ":1601,"ỗ":1602,"ộ":1603,"ớ":1604,"ờ":1605,"ở":1606,"ợ":1607,"Ụ":1608,"ụ":1609,"ủ":1610,"Ứ":1611,"ứ":1612,"ừ":1613,"ử":1614,"ữ":1615,"ự":1616,"ỳ":1617,"ỵ":1618,"ỹ":1619,"ἀ":1620,"ἁ":1621,"ἂ":1622,"ἃ":1623,"ἄ":1624,"ἅ":1625,"Ἀ":1626,"Ἁ":1627,"Ἄ":1628,"Ἅ":1629,"ἐ":1630,"ἑ":1631,"ἒ":1632,"ἔ":1633,"ἕ":1634,"Ἐ":1635,"Ἑ":1636,"Ἔ":1637,"Ἕ":1638,"ἠ":1639,"ἡ":1640,"ἢ":1641,"ἤ":1642,"ἥ":1643,"ἦ":1644,"ἧ":1645,"Ἠ":1646,"Ἡ":1647,"ἰ":1648,"ἱ":1649,"ἲ":1650,"ἳ":1651,"ἴ":1652,"ἵ":1653,"ἶ":1654,"ἷ":1655,"Ἰ":1656,"Ἱ":1657,"Ἶ":1658,"ὀ":1659,"ὁ":1660,"ὂ":1661,"ὃ":1662,"ὄ":1663,"ὅ":1664,"Ὁ":1665,"Ὄ":1666,"ὐ":1667,"ὑ":1668,"ὔ":1669,"ὕ":1670,"ὖ":1671,"ὗ":1672,"Ὕ":1673,"ὡ":1674,"ὣ":1675,"ὤ":1676,"ὥ":1677,"ὦ":1678,"Ὠ":1679,"Ὡ":1680,"Ὦ":1681,"ὰ":1682,"ὲ":1683,"ὴ":1684,"ὶ":1685,"ὸ":1686,"ὺ":1687,"ὼ":1688,"ᾓ":1689,"ᾰ":1690,"ᾳ":1691,"ᾶ":1692,"ᾷ":1693,"᾿":1694,"ῆ":1695,"ῇ":1696,"Ὲ":1697,"ῐ":1698,"ῑ":1699,"ῖ":1700,"Ὶ":1701,"ῠ":1702,"ῥ":1703,"ῦ":1704,"Ῥ":1705,"ῳ":1706,"ῶ":1707,"ῷ":1708,"​":1709,"‌":1710,"‍":1711,"‐":1712,"‑":1713,"‒":1714,"–":1715,"—":1716,"―":1717,"‖":1718,"‘":1719,"’":1720,"‚":1721,"‛":1722,"“":1723,"”":1724,"„":1725,"‟":1726,"†":1727,"‡":1728,"•":1729,"…":1730,"‰":1731,"′":1732,"″":1733,"※":1734,"‼":1735,"‿":1736,"⁄":1737,"⁊":1738,"⁠":1739,"⁡":1740,"⁰":1741,"⁺":1742,"ⁿ":1743,"₁":1744,"₂":1745,"₃":1746,"₄":1747,"₡":1748,"₣":1749,"₤":1750,"₦":1751,"₧":1752,"₨":1753,"₩":1754,"₫":1755,"€":1756,"₱":1757,"₴":1758,"₹":1759,"ℂ":1760,"℃":1761,"ℓ":1762,"ℕ":1763,"№":1764,"ℛ":1765,"ℝ":1766,"℞":1767,"™":1768,"ℤ":1769,"℥":1770,"ℵ":1771,"⅓":1772,"⅔":1773,"⅙":1774,"⅛":1775,"⅜":1776,"⅝":1777,"⅞":1778,"Ⅱ":1779,"←":1780,"↑":1781,"→":1782,"↓":1783,"↔":1784,"↗":1785,"↘":1786,"↦":1787,"↪":1788,"↵":1789,"⇄":1790,"⇌":1791,"⇒":1792,"⇪":1793,"∀":1794,"∂":1795,"∅":1796,"∆":1797,"∇":1798,"∈":1799,"∉":1800,"∊":1801,"∑":1802,"−":1803,"∕":1804,"∖":1805,"∗":1806,"∘":1807,"√":1808,"∝":1809,"∞":1810,"∤":1811,"∩":1812,"∪":1813,"∫":1814,"∴":1815,"∼":1816,"≈":1817,"≠":1818,"≡":1819,"≢":1820,"≤":1821,"≥":1822,"≪":1823,"≫":1824,"≲":1825,"⊂":1826,"⊕":1827,"⊗":1828,"⊙":1829,"⊞":1830,"⊢":1831,"⊣":1832,"⊥":1833,"⋅":1834,"⋆":1835,"⋯":1836,"⌊":1837,"⌋":1838,"⌘":1839,"①":1840,"②":1841,"③":1842,"④":1843,"⑤":1844,"⑥":1845,"⑦":1846,"⑧":1847,"─":1848,"█":1849,"▢":1850,"▲":1851,"▼":1852,"○":1853,"●":1854,"◦":1855,"☄":1856,"★":1857,"☆":1858,"☉":1859,"☧":1860,"☫":1861,"☭":1862,"☽":1863,"☾":1864,"♀":1865,"♂":1866,"♄":1867,"♅":1868,"♆":1869,"♇":1870,"♈":1871,"♉":1872,"♠":1873,"♣":1874,"♥":1875,"♦":1876,"♩":1877,"♪":1878,"♭":1879,"♮":1880,"♯":1881,"⚳":1882,"⚴":1883,"⚵":1884,"⛢":1885,"✡":1886,"✱":1887,"❄":1888,"❅":1889,"❆":1890,"❤":1891,"⟦":1892,"⟧":1893,"⟨":1894,"⟩":1895,"⥇":1896,"⩽":1897,"⫶":1898,"ⱱ":1899,"ⲁ":1900,"ⲛ":1901,"ⲥ":1902,"ⲧ":1903,"ⲩ":1904,"Ⲫ":1905,"ⲱ":1906,"ⴰ":1907,"ⴳ":1908,"ⴷ":1909,"ⴻ":1910,"ⴼ":1911,"ⴽ":1912,"ⵃ":1913,"ⵇ":1914,"ⵉ":1915,"ⵍ":1916,"ⵎ":1917,"ⵏ":1918,"ⵓ":1919,"ⵔ":1920,"ⵕ":1921,"ⵖ":1922,"ⵙ":1923,"ⵛ":1924,"ⵜ":1925,"ⵡ":1926,"ⵢ":1927,"ⵣ":1928,"⸨":1929,"⸩":1930,"、":1931,"。":1932,"々":1933,"〈":1934,"〉":1935,"《":1936,"》":1937,"「":1938,"」":1939,"『":1940,"』":1941,"【":1942,"】":1943,"〒":1944,"〜":1945,"あ":1946,"ぃ":1947,"い":1948,"ぅ":1949,"う":1950,"ぇ":1951,"え":1952,"ぉ":1953,"お":1954,"か":1955,"が":1956,"き":1957,"ぎ":1958,"く":1959,"ぐ":1960,"け":1961,"げ":1962,"こ":1963,"ご":1964,"さ":1965,"ざ":1966,"し":1967,"じ":1968,"す":1969,"ず":1970,"せ":1971,"ぜ":1972,"そ":1973,"ぞ":1974,"た":1975,"だ":1976,"ち":1977,"っ":1978,"つ":1979,"づ":1980,"て":1981,"で":1982,"と":1983,"ど":1984,"な":1985,"に":1986,"ぬ":1987,"ね":1988,"の":1989,"は":1990,"ば":1991,"ぱ":1992,"ひ":1993,"び":1994,"ぴ":1995,"ふ":1996,"ぶ":1997,"ぷ":1998,"へ":1999,"べ":2000,"ぺ":2001,"ほ":2002,"ぼ":2003,"ぽ":2004,"ま":2005,"み":2006,"む":2007,"め":2008,"も":2009,"ゃ":2010,"や":2011,"ゅ":2012,"ゆ":2013,"ょ":2014,"よ":2015,"ら":2016,"り":2017,"る":2018,"れ":2019,"ろ":2020,"わ":2021,"ゑ":2022,"を":2023,"ん":2024,"ァ":2025,"ア":2026,"ィ":2027,"イ":2028,"ゥ":2029,"ウ":2030,"ェ":2031,"エ":2032,"ォ":2033,"オ":2034,"カ":2035,"ガ":2036,"キ":2037,"ギ":2038,"ク":2039,"グ":2040,"ケ":2041,"ゲ":2042,"コ":2043,"ゴ":2044,"サ":2045,"ザ":2046,"シ":2047,"ジ":2048,"ス":2049,"ズ":2050,"セ":2051,"ゼ":2052,"ソ":2053,"ゾ":2054,"タ":2055,"ダ":2056,"チ":2057,"ヂ":2058,"ッ":2059,"ツ":2060,"ヅ":2061,"テ":2062,"デ":2063,"ト":2064,"ド":2065,"ナ":2066,"ニ":2067,"ヌ":2068,"ネ":2069,"ノ":2070,"ハ":2071,"バ":2072,"パ":2073,"ヒ":2074,"ビ":2075,"ピ":2076,"フ":2077,"ブ":2078,"プ":2079,"ヘ":2080,"ベ":2081,"ペ":2082,"ホ":2083,"ボ":2084,"ポ":2085,"マ":2086,"ミ":2087,"ム":2088,"メ":2089,"モ":2090,"ャ":2091,"ヤ":2092,"ュ":2093,"ユ":2094,"ョ":2095,"ヨ":2096,"ラ":2097,"リ":2098,"ル":2099,"レ":2100,"ロ":2101,"ワ":2102,"ヲ":2103,"ン":2104,"ヴ":2105,"ヶ":2106,"・":2107,"ー":2108,"一":2109,"丁":2110,"七":2111,"万":2112,"丈":2113,"三":2114,"上":2115,"下":2116,"不":2117,"与":2118,"丑":2119,"且":2120,"世":2121,"丘":2122,"丙":2123,"东":2124,"丝":2125,"丞":2126,"両":2127,"丨":2128,"个":2129,"中":2130,"丶":2131,"丸":2132,"丹":2133,"为":2134,"主":2135,"丽":2136,"丿":2137,"乃":2138,"久":2139,"么":2140,"义":2141,"之":2142,"乌":2143,"乎":2144,"乐":2145,"乘":2146,"乙":2147,"乚":2148,"乛":2149,"九":2150,"也":2151,"习":2152,"书":2153,"乩":2154,"买":2155,"乱":2156,"乳":2157,"乾":2158,"亀":2159,"亅":2160,"了":2161,"予":2162,"争":2163,"事":2164,"二":2165,"云":2166,"五":2167,"井":2168,"亚":2169,"些":2170,"亜":2171,"亞":2172,"亡":2173,"交":2174,"亦":2175,"亨":2176,"京":2177,"亮":2178,"亰":2179,"人":2180,"什":2181,"仁":2182,"仇":2183,"今":2184,"介":2185,"仔":2186,"仕":2187,"他":2188,"付":2189,"仙":2190,"代":2191,"令":2192,"以":2193,"仪":2194,"们":2195,"仮":2196,"仰":2197,"仲":2198,"件":2199,"任":2200,"份":2201,"伊":2202,"伏":2203,"伐":2204,"休":2205,"会":2206,"伝":2207,"伟":2208,"传":2209,"伪":2210,"伯":2211,"伴":2212,"伸":2213,"似":2214,"佃":2215,"但":2216,"位":2217,"住":2218,"佐":2219,"佑":2220,"体":2221,"何":2222,"余":2223,"佛":2224,"作":2225,"你":2226,"佳":2227,"併":2228,"使":2229,"來":2230,"例":2231,"侍":2232,"侗":2233,"供":2234,"依":2235,"侠":2236,"侨":2237,"侬":2238,"侯":2239,"係":2240,"促":2241,"俄":2242,"俊":2243,"保":2244,"信":2245,"俭":2246,"修":2247,"俱":2248,"俳":2249,"倉":2250,"個":2251,"們":2252,"候":2253,"借":2254,"倪":2255,"倫":2256,"倭":2257,"偃":2258,"假":2259,"偏":2260,"健":2261,"側":2262,"偵":2263,"偽":2264,"傀":2265,"傅":2266,"傑":2267,"傘":2268,"備":2269,"催":2270,"傭":2271,"傳":2272,"傷":2273,"像":2274,"僑":2275,"僕":2276,"僧":2277,"儀":2278,"億":2279,"儒":2280,"儚":2281,"儡":2282,"優":2283,"儿":2284,"允":2285,"元":2286,"充":2287,"兆":2288,"先":2289,"光":2290,"克":2291,"免":2292,"兒":2293,"兔":2294,"兜":2295,"入":2296,"內":2297,"全":2298,"兩":2299,"八":2300,"公":2301,"六":2302,"兰":2303,"共":2304,"关":2305,"兵":2306,"其":2307,"具":2308,"典":2309,"养":2310,"冀":2311,"内":2312,"円":2313,"冉":2314,"册":2315,"再":2316,"冒":2317,"写":2318,"军":2319,"冠":2320,"冥":2321,"冫":2322,"冬":2323,"冯":2324,"决":2325,"冴":2326,"冶":2327,"冷":2328,"净":2329,"准":2330,"凌":2331,"凤":2332,"処":2333,"凪":2334,"凯":2335,"凰":2336,"凱":2337,"凶":2338,"凹":2339,"出":2340,"刀":2341,"刃":2342,"分":2343,"切":2344,"刊":2345,"划":2346,"列":2347,"刘":2348,"初":2349,"判":2350,"別":2351,"利":2352,"别":2353,"到":2354,"制":2355,"刷":2356,"券":2357,"刹":2358,"刺":2359,"刻":2360,"則":2361,"前":2362,"剑":2363,"剛":2364,"剣":2365,"剧":2366,"剩":2367,"副":2368,"割":2369,"創":2370,"劃":2371,"劇":2372,"劉":2373,"劍":2374,"力":2375,"办":2376,"功":2377,"加":2378,"劣":2379,"动":2380,"助":2381,"劳":2382,"勃":2383,"勅":2384,"勇":2385,"勒":2386,"動":2387,"勘":2388,"務":2389,"勝":2390,"勞":2391,"勢":2392,"勳":2393,"勾":2394,"包":2395,"化":2396,"北":2397,"匠":2398,"匹":2399,"区":2400,"医":2401,"區":2402,"十":2403,"千":2404,"升":2405,"午":2406,"半":2407,"华":2408,"协":2409,"卐":2410,"卒":2411,"卓":2412,"協":2413,"单":2414,"卖":2415,"南":2416,"博":2417,"卜":2418,"占":2419,"卡":2420,"卢":2421,"卦":2422,"卫":2423,"印":2424,"危":2425,"即":2426,"却":2427,"卸":2428,"卿":2429,"厂":2430,"厄":2431,"历":2432,"厘":2433,"厚":2434,"原":2435,"厥":2436,"厦":2437,"厩":2438,"去":2439,"县":2440,"参":2441,"參":2442,"叉":2443,"及":2444,"友":2445,"双":2446,"反":2447,"収":2448,"发":2449,"叔":2450,"取":2451,"受":2452,"变":2453,"叛":2454,"叠":2455,"叡":2456,"叢":2457,"口":2458,"古":2459,"句":2460,"只":2461,"叫":2462,"召":2463,"可":2464,"台":2465,"史":2466,"右":2467,"叶":2468,"号":2469,"司":2470,"合":2471,"吉":2472,"同":2473,"名":2474,"后":2475,"向":2476,"吕":2477,"君":2478,"吞":2479,"吟":2480,"吧":2481,"启":2482,"吳":2483,"吴":2484,"吸":2485,"吹":2486,"吾":2487,"呂":2488,"呉":2489,"告":2490,"周":2491,"呪":2492,"味":2493,"呼":2494,"命":2495,"咆":2496,"和":2497,"咖":2498,"咙":2499,"咫":2500,"咲":2501,"咸":2502,"哀":2503,"品":2504,"哈":2505,"哉":2506,"响":2507,"員":2508,"哥":2509,"哮":2510,"哲":2511,"唄":2512,"唐":2513,"唯":2514,"唱":2515,"商":2516,"問":2517,"啓":2518,"啟":2519,"啡":2520,"善":2521,"喇":2522,"喋":2523,"喚":2524,"喜":2525,"喝":2526,"喬":2527,"嘉":2528,"嘘":2529,"噛":2530,"器":2531,"嚣":2532,"嚴":2533,"囁":2534,"囂":2535,"囃":2536,"囚":2537,"四":2538,"回":2539,"因":2540,"团":2541,"団":2542,"図":2543,"国":2544,"图":2545,"圈":2546,"國":2547,"圍":2548,"圏":2549,"園":2550,"圓":2551,"圖":2552,"土":2553,"圣":2554,"圧":2555,"在":2556,"地":2557,"圻":2558,"坂":2559,"均":2560,"坊":2561,"坑":2562,"块":2563,"坚":2564,"坝":2565,"坡":2566,"坤":2567,"坪":2568,"型":2569,"垣":2570,"城":2571,"埔":2572,"域":2573,"執":2574,"培":2575,"基":2576,"堀":2577,"堂":2578,"堅":2579,"堆":2580,"堡":2581,"堤":2582,"堯":2583,"報":2584,"場":2585,"塊":2586,"塔":2587,"塘":2588,"塚":2589,"塞":2590,"塩":2591,"填":2592,"塵":2593,"境":2594,"墓":2595,"墙":2596,"增":2597,"壁":2598,"壌":2599,"壓":2600,"壟":2601,"壤":2602,"士":2603,"壬":2604,"壮":2605,"壯":2606,"声":2607,"壱":2608,"売":2609,"壳":2610,"壷":2611,"壽":2612,"处":2613,"备":2614,"変":2615,"复":2616,"夏":2617,"夕":2618,"外":2619,"多":2620,"夜":2621,"够":2622,"夢":2623,"夤":2624,"大":2625,"天":2626,"太":2627,"夫":2628,"央":2629,"失":2630,"头":2631,"夷":2632,"奇":2633,"奈":2634,"奉":2635,"奎":2636,"奏":2637,"奐":2638,"契":2639,"奔":2640,"套":2641,"奥":2642,"奧":2643,"奪":2644,"女":2645,"奴":2646,"好":2647,"如":2648,"妃":2649,"妇":2650,"妍":2651,"妖":2652,"妙":2653,"妮":2654,"妹":2655,"妻":2656,"姉":2657,"姊":2658,"始":2659,"姑":2660,"委":2661,"姚":2662,"姥":2663,"姦":2664,"姫":2665,"姬":2666,"姿":2667,"威":2668,"娘":2669,"娜":2670,"婁":2671,"婆":2672,"婚":2673,"婷":2674,"嫁":2675,"嬢":2676,"嬴":2677,"子":2678,"孔":2679,"字":2680,"存":2681,"孙":2682,"孛":2683,"孝":2684,"孟":2685,"季":2686,"孤":2687,"学":2688,"孩":2689,"孫":2690,"孵":2691,"學":2692,"宁":2693,"宅":2694,"宇":2695,"守":2696,"安":2697,"宋":2698,"完":2699,"宏":2700,"宗":2701,"官":2702,"宙":2703,"定":2704,"宜":2705,"宝":2706,"实":2707,"実":2708,"客":2709,"宣":2710,"室":2711,"宫":2712,"宮":2713,"宴":2714,"宵":2715,"家":2716,"宸":2717,"容":2718,"宿":2719,"寂":2720,"寄":2721,"密":2722,"寇":2723,"富":2724,"寔":2725,"寗":2726,"寛":2727,"寝":2728,"寞":2729,"察":2730,"寧":2731,"寨":2732,"審":2733,"寬":2734,"寵":2735,"寶":2736,"寸":2737,"对":2738,"寺":2739,"寻":2740,"対":2741,"寿":2742,"封":2743,"射":2744,"将":2745,"將":2746,"尉":2747,"尊":2748,"尋":2749,"對":2750,"導":2751,"小":2752,"少":2753,"尔":2754,"尚":2755,"尧":2756,"就":2757,"尸":2758,"尹":2759,"尺":2760,"尼":2761,"尽":2762,"尾":2763,"局":2764,"居":2765,"届":2766,"屋":2767,"屍":2768,"屑":2769,"展":2770,"屠":2771,"層":2772,"屬":2773,"屯":2774,"山":2775,"屿":2776,"岐":2777,"岑":2778,"岚":2779,"岛":2780,"岡":2781,"岩":2782,"岬":2783,"岭":2784,"岳":2785,"岸":2786,"峰":2787,"島":2788,"崇":2789,"崎":2790,"崔":2791,"崖":2792,"嵐":2793,"嶋":2794,"嶺":2795,"嶼":2796,"巂":2797,"巖":2798,"川":2799,"州":2800,"巡":2801,"工":2802,"左":2803,"巨":2804,"巫":2805,"差":2806,"己":2807,"巳":2808,"巴":2809,"巻":2810,"币":2811,"市":2812,"布":2813,"帆":2814,"师":2815,"希":2816,"帕":2817,"帖":2818,"帝":2819,"帥":2820,"带":2821,"師":2822,"帮":2823,"帰":2824,"帶":2825,"常":2826,"幕":2827,"幡":2828,"幣":2829,"干":2830,"平":2831,"年":2832,"幸":2833,"幻":2834,"幽":2835,"广":2836,"庁":2837,"広":2838,"庄":2839,"庆":2840,"庇":2841,"序":2842,"库":2843,"底":2844,"庖":2845,"店":2846,"庙":2847,"庚":2848,"府":2849,"度":2850,"座":2851,"庫":2852,"庭":2853,"庵":2854,"康":2855,"廉":2856,"廊":2857,"廖":2858,"廟":2859,"廣":2860,"廬":2861,"延":2862,"廷":2863,"建":2864,"廻":2865,"廿":2866,"开":2867,"弁":2868,"式":2869,"弐":2870,"弓":2871,"弔":2872,"引":2873,"弘":2874,"弟":2875,"张":2876,"弥":2877,"弦":2878,"弧":2879,"弱":2880,"張":2881,"強":2882,"弹":2883,"强":2884,"弾":2885,"彌":2886,"当":2887,"录":2888,"彖":2889,"彙":2890,"形":2891,"彦":2892,"彩":2893,"彪":2894,"彬":2895,"彭":2896,"影":2897,"役":2898,"彼":2899,"征":2900,"径":2901,"待":2902,"律":2903,"後":2904,"徐":2905,"徒":2906,"得":2907,"從":2908,"御":2909,"復":2910,"微":2911,"徳":2912,"德":2913,"徹":2914,"徽":2915,"心":2916,"必":2917,"忍":2918,"志":2919,"忘":2920,"応":2921,"忠":2922,"快":2923,"念":2924,"怀":2925,"怎":2926,"怒":2927,"怖":2928,"思":2929,"怡":2930,"急":2931,"性":2932,"怨":2933,"怪":2934,"总":2935,"恆":2936,"恋":2937,"恐":2938,"恒":2939,"恢":2940,"恥":2941,"恩":2942,"恭":2943,"息":2944,"恵":2945,"恼":2946,"悔":2947,"悟":2948,"悠":2949,"悦":2950,"悪":2951,"悫":2952,"悲":2953,"悼":2954,"情":2955,"惑":2956,"惟":2957,"惠":2958,"惡":2959,"想":2960,"愁":2961,"愍":2962,"意":2963,"愚":2964,"愛":2965,"感":2966,"愽":2967,"慈":2968,"態":2969,"慎":2970,"慧":2971,"慰":2972,"慶":2973,"憂":2974,"憎":2975,"憑":2976,"憲":2977,"憶":2978,"應":2979,"懍":2980,"懷":2981,"戈":2982,"戊":2983,"戎":2984,"成":2985,"我":2986,"战":2987,"戦":2988,"戯":2989,"戰":2990,"戴":2991,"户":2992,"戸":2993,"房":2994,"所":2995,"扁":2996,"扇":2997,"扈":2998,"扉":2999,"手":3000,"才":3001,"打":3002,"托":3003,"扶":3004,"找":3005,"承":3006,"技":3007,"抄":3008,"抓":3009,"投":3010,"抜":3011,"択":3012,"护":3013,"报":3014,"披":3015,"抱":3016,"抵":3017,"担":3018,"拉":3019,"拍":3020,"拏":3021,"拐":3022,"拖":3023,"拘":3024,"招":3025,"拜":3026,"拟":3027,"拥":3028,"括":3029,"拱":3030,"拳":3031,"拾":3032,"持":3033,"挂":3034,"指":3035,"挑":3036,"挥":3037,"振":3038,"据":3039,"捷":3040,"授":3041,"掛":3042,"採":3043,"探":3044,"控":3045,"掲":3046,"描":3047,"提":3048,"揚":3049,"換":3050,"援":3051,"揺":3052,"摂":3053,"摩":3054,"摸":3055,"撃":3056,"撒":3057,"撞":3058,"播":3059,"撲":3060,"操":3061,"攝":3062,"支":3063,"收":3064,"改":3065,"攻":3066,"放":3067,"政":3068,"故":3069,"敏":3070,"救":3071,"教":3072,"敢":3073,"散":3074,"敦":3075,"敬":3076,"数":3077,"敵":3078,"敷":3079,"數":3080,"文":3081,"斉":3082,"斎":3083,"斗":3084,"料":3085,"斜":3086,"斤":3087,"斩":3088,"斬":3089,"断":3090,"斯":3091,"新":3092,"方":3093,"於":3094,"施":3095,"旅":3096,"旋":3097,"族":3098,"旗":3099,"无":3100,"日":3101,"旦":3102,"旧":3103,"早":3104,"旭":3105,"时":3106,"旺":3107,"昂":3108,"昇":3109,"昌":3110,"明":3111,"昏":3112,"易":3113,"昔":3114,"星":3115,"映":3116,"春":3117,"昭":3118,"是":3119,"昼":3120,"時":3121,"晉":3122,"晋":3123,"晒":3124,"普":3125,"景":3126,"晴":3127,"晶":3128,"智":3129,"暁":3130,"暂":3131,"暖":3132,"暗":3133,"暦":3134,"暮":3135,"暴":3136,"曆":3137,"曜":3138,"曦":3139,"曲":3140,"更":3141,"書":3142,"曹":3143,"曼":3144,"曾":3145,"最":3146,"會":3147,"月":3148,"有":3149,"朋":3150,"服":3151,"朏":3152,"朔":3153,"朗":3154,"望":3155,"朝":3156,"期":3157,"朧":3158,"木":3159,"未":3160,"末":3161,"本":3162,"札":3163,"朱":3164,"朴":3165,"朵":3166,"机":3167,"朽":3168,"杀":3169,"杂":3170,"权":3171,"李":3172,"杏":3173,"材":3174,"村":3175,"杖":3176,"杜":3177,"束":3178,"条":3179,"来":3180,"杨":3181,"杯":3182,"東":3183,"杲":3184,"松":3185,"板":3186,"极":3187,"析":3188,"林":3189,"枚":3190,"果":3191,"枝":3192,"枭":3193,"枯":3194,"架":3195,"柆":3196,"柏":3197,"柔":3198,"柚":3199,"柩":3200,"柱":3201,"柳":3202,"柴":3203,"査":3204,"栄":3205,"标":3206,"栈":3207,"树":3208,"栖":3209,"栗":3210,"栞":3211,"校":3212,"株":3213,"样":3214,"核":3215,"根":3216,"格":3217,"栽":3218,"栾":3219,"桀":3220,"桂":3221,"桃":3222,"案":3223,"桎":3224,"桐":3225,"桑":3226,"桓":3227,"桜":3228,"桥":3229,"桧":3230,"梁":3231,"梅":3232,"梏":3233,"梓":3234,"條":3235,"梦":3236,"梨":3237,"梭":3238,"梯":3239,"械":3240,"梵":3241,"梶":3242,"棋":3243,"棍":3244,"棗":3245,"棘":3246,"棚":3247,"棟":3248,"森":3249,"棲":3250,"棵":3251,"棺":3252,"椅":3253,"植":3254,"椎":3255,"椒":3256,"椛":3257,"検":3258,"椰":3259,"椿":3260,"楊":3261,"楚":3262,"楠":3263,"業":3264,"楯":3265,"極":3266,"楼":3267,"楽":3268,"概":3269,"榆":3270,"榊":3271,"榔":3272,"榛":3273,"榮":3274,"榴":3275,"槐":3276,"様":3277,"槤":3278,"槻":3279,"樂":3280,"樉":3281,"樊":3282,"樓":3283,"樗":3284,"標":3285,"樛":3286,"模":3287,"権":3288,"横":3289,"樱":3290,"樸":3291,"樹":3292,"橋":3293,"橘":3294,"橚":3295,"機":3296,"橫":3297,"橿":3298,"檀":3299,"檜":3300,"檳":3301,"檻":3302,"櫓":3303,"櫻":3304,"權":3305,"欒":3306,"欠":3307,"次":3308,"欣":3309,"欲":3310,"欽":3311,"歌":3312,"歓":3313,"歡":3314,"止":3315,"正":3316,"步":3317,"武":3318,"歩":3319,"歪":3320,"歲":3321,"歳":3322,"歴":3323,"歷":3324,"歸":3325,"死":3326,"殊":3327,"残":3328,"段":3329,"殺":3330,"殻":3331,"殿":3332,"毅":3333,"母":3334,"毎":3335,"每":3336,"比":3337,"毕":3338,"毘":3339,"毛":3340,"毫":3341,"毬":3342,"氏":3343,"民":3344,"气":3345,"気":3346,"氣":3347,"水":3348,"氷":3349,"永":3350,"氾":3351,"汇":3352,"汉":3353,"汐":3354,"汗":3355,"汝":3356,"江":3357,"池":3358,"汤":3359,"汪":3360,"汰":3361,"汶":3362,"決":3363,"汽":3364,"沂":3365,"沃":3366,"沈":3367,"沉":3368,"沌":3369,"沐":3370,"沒":3371,"沖":3372,"沙":3373,"沛":3374,"没":3375,"沢":3376,"沫":3377,"河":3378,"沸":3379,"油":3380,"治":3381,"沼":3382,"沽":3383,"泉":3384,"泊":3385,"法":3386,"泗":3387,"泡":3388,"波":3389,"泣":3390,"泥":3391,"注":3392,"泰":3393,"泾":3394,"洁":3395,"洋":3396,"洛":3397,"洞":3398,"津":3399,"洪":3400,"洲":3401,"活":3402,"派":3403,"流":3404,"浅":3405,"浙":3406,"浚":3407,"浜":3408,"浦":3409,"浩":3410,"浪":3411,"浮":3412,"海":3413,"消":3414,"涙":3415,"润":3416,"涵":3417,"涼":3418,"淇":3419,"淑":3420,"淘":3421,"淡":3422,"淨":3423,"深":3424,"淳":3425,"淵":3426,"淹":3427,"添":3428,"清":3429,"渊":3430,"渚":3431,"減":3432,"渠":3433,"渡":3434,"渣":3435,"渥":3436,"渦":3437,"温":3438,"測":3439,"港":3440,"游":3441,"渾":3442,"湊":3443,"湖":3444,"湯":3445,"湾":3446,"満":3447,"源":3448,"準":3449,"溜":3450,"溢":3451,"溪":3452,"溫":3453,"溶":3454,"滅":3455,"滋":3456,"滑":3457,"滨":3458,"滿":3459,"漁":3460,"漂":3461,"漆":3462,"漏":3463,"漠":3464,"漢":3465,"漫":3466,"漳":3467,"漸":3468,"潘":3469,"潜":3470,"潤":3471,"澄":3472,"澤":3473,"澪":3474,"激":3475,"濃":3476,"濞":3477,"濟":3478,"瀛":3479,"瀬":3480,"灣":3481,"火":3482,"灯":3483,"灰":3484,"灵":3485,"灶":3486,"灼":3487,"災":3488,"灾":3489,"炎":3490,"炬":3491,"炮":3492,"炯":3493,"炷":3494,"炸":3495,"点":3496,"為":3497,"炼":3498,"烈":3499,"烏":3500,"烙":3501,"烟":3502,"烦":3503,"烧":3504,"焉":3505,"焔":3506,"無":3507,"焦":3508,"然":3509,"焼":3510,"煌":3511,"煙":3512,"煜":3513,"照":3514,"煩":3515,"煮":3516,"熊":3517,"熔":3518,"熙":3519,"熟":3520,"熱":3521,"燃":3522,"燈":3523,"燕":3524,"營":3525,"爆":3526,"爪":3527,"爭":3528,"爱":3529,"爲":3530,"爵":3531,"父":3532,"爺":3533,"爻":3534,"爽":3535,"爾":3536,"片":3537,"版":3538,"牌":3539,"牙":3540,"牛":3541,"牡":3542,"牢":3543,"牧":3544,"物":3545,"牵":3546,"特":3547,"犖":3548,"犬":3549,"犯":3550,"狀":3551,"狂":3552,"狐":3553,"狗":3554,"狛":3555,"狡":3556,"狩":3557,"独":3558,"狭":3559,"狱":3560,"狸":3561,"狼":3562,"猛":3563,"猩":3564,"猪":3565,"猫":3566,"献":3567,"猿":3568,"獄":3569,"獅":3570,"獣":3571,"獵":3572,"獻":3573,"玄":3574,"玉":3575,"王":3576,"玖":3577,"玩":3578,"玲":3579,"珂":3580,"珍":3581,"珙":3582,"珠":3583,"現":3584,"球":3585,"理":3586,"琦":3587,"琪":3588,"琬":3589,"琮":3590,"琴":3591,"瑋":3592,"瑙":3593,"瑜":3594,"瑞":3595,"瑠":3596,"瑣":3597,"瑪":3598,"瑾":3599,"璉":3600,"環":3601,"璽":3602,"瓊":3603,"瓜":3604,"瓢":3605,"瓦":3606,"瓩":3607,"瓷":3608,"甘":3609,"甜":3610,"生":3611,"產":3612,"産":3613,"用":3614,"甫":3615,"田":3616,"由":3617,"甲":3618,"申":3619,"男":3620,"町":3621,"画":3622,"甽":3623,"界":3624,"畑":3625,"留":3626,"畜":3627,"畢":3628,"略":3629,"番":3630,"畫":3631,"異":3632,"疆":3633,"疾":3634,"病":3635,"症":3636,"痘":3637,"痛":3638,"痴":3639,"瘡":3640,"瘤":3641,"発":3642,"登":3643,"發":3644,"白":3645,"百":3646,"的":3647,"皇":3648,"皙":3649,"皮":3650,"皿":3651,"盆":3652,"盈":3653,"益":3654,"盏":3655,"盐":3656,"监":3657,"盒":3658,"盗":3659,"盘":3660,"盛":3661,"盟":3662,"監":3663,"盤":3664,"盧":3665,"目":3666,"直":3667,"相":3668,"盼":3669,"省":3670,"看":3671,"県":3672,"眞":3673,"真":3674,"眼":3675,"着":3676,"督":3677,"瞬":3678,"瞳":3679,"矢":3680,"知":3681,"矩":3682,"短":3683,"矮":3684,"矯":3685,"石":3686,"砂":3687,"砍":3688,"研":3689,"砖":3690,"砲":3691,"破":3692,"硕":3693,"硝":3694,"硨":3695,"碍":3696,"碗":3697,"碩":3698,"確":3699,"碼":3700,"磁":3701,"磅":3702,"磐":3703,"磨":3704,"磯":3705,"磲":3706,"礁":3707,"礎":3708,"礮":3709,"示":3710,"礼":3711,"社":3712,"祀":3713,"祈":3714,"祐":3715,"祖":3716,"祚":3717,"神":3718,"祠":3719,"祥":3720,"票":3721,"祭":3722,"祺":3723,"祿":3724,"禁":3725,"禄":3726,"禎":3727,"福":3728,"禦":3729,"禮":3730,"禰":3731,"禺":3732,"禾":3733,"秀":3734,"私":3735,"秋":3736,"科":3737,"秒":3738,"秘":3739,"租":3740,"秤":3741,"秦":3742,"移":3743,"程":3744,"稔":3745,"稚":3746,"種":3747,"稲":3748,"稷":3749,"稽":3750,"穂":3751,"穌":3752,"積":3753,"穎":3754,"穗":3755,"穢":3756,"究":3757,"空":3758,"突":3759,"窓":3760,"窗":3761,"窟":3762,"竇":3763,"立":3764,"站":3765,"竜":3766,"章":3767,"童":3768,"端":3769,"竹":3770,"竺":3771,"笑":3772,"笔":3773,"笛":3774,"笠":3775,"符":3776,"笨":3777,"第":3778,"笹":3779,"筆":3780,"等":3781,"筋":3782,"筍":3783,"筐":3784,"筑":3785,"答":3786,"策":3787,"筹":3788,"箇":3789,"箋":3790,"算":3791,"管":3792,"箪":3793,"箭":3794,"箱":3795,"節":3796,"範":3797,"篇":3798,"篋":3799,"篚":3800,"篤":3801,"簡":3802,"簿":3803,"籃":3804,"籌":3805,"籍":3806,"籠":3807,"米":3808,"籵":3809,"粁":3810,"粉":3811,"粍":3812,"粟":3813,"粥":3814,"粨":3815,"精":3816,"糊":3817,"糎":3818,"糖":3819,"糸":3820,"系":3821,"紀":3822,"約":3823,"紅":3824,"紋":3825,"納":3826,"純":3827,"紘":3828,"紙":3829,"級":3830,"素":3831,"紡":3832,"紫":3833,"細":3834,"紹":3835,"紺":3836,"終":3837,"組":3838,"絆":3839,"経":3840,"結":3841,"絡":3842,"給":3843,"統":3844,"絵":3845,"絶":3846,"綁":3847,"經":3848,"継":3849,"続":3850,"綜":3851,"綠":3852,"維":3853,"綯":3854,"綱":3855,"網":3856,"綸":3857,"綺":3858,"綾":3859,"緋":3860,"総":3861,"緑":3862,"緒":3863,"線":3864,"締":3865,"編":3866,"緩":3867,"緬":3868,"緯":3869,"縄":3870,"縊":3871,"縣":3872,"總":3873,"繋":3874,"織":3875,"繹":3876,"繼":3877,"續":3878,"红":3879,"级":3880,"纪":3881,"纯":3882,"纲":3883,"纵":3884,"线":3885,"组":3886,"绅":3887,"细":3888,"终":3889,"绍":3890,"经":3891,"给":3892,"统":3893,"继":3894,"绮":3895,"维":3896,"综":3897,"缽":3898,"网":3899,"罗":3900,"罠":3901,"罪":3902,"置":3903,"罰":3904,"罸":3905,"羅":3906,"羊":3907,"美":3908,"群":3909,"義":3910,"羽":3911,"翁":3912,"習":3913,"翔":3914,"翘":3915,"翠":3916,"翡":3917,"翱":3918,"翹":3919,"翻":3920,"翼":3921,"老":3922,"考":3923,"者":3924,"耆":3925,"而":3926,"耕":3927,"耳":3928,"耶":3929,"耿":3930,"聃":3931,"联":3932,"聖":3933,"聘":3934,"聚":3935,"聞":3936,"聡":3937,"聯":3938,"聰":3939,"聲":3940,"職":3941,"肃":3942,"肉":3943,"肖":3944,"肚":3945,"股":3946,"肥":3947,"肩":3948,"育":3949,"背":3950,"胞":3951,"胠":3952,"胡":3953,"胤":3954,"胴":3955,"胸":3956,"能":3957,"脂":3958,"脇":3959,"脈":3960,"脉":3961,"脚":3962,"脩":3963,"脱":3964,"脳":3965,"腎":3966,"腐":3967,"腰":3968,"腹":3969,"腿":3970,"膀":3971,"膺":3972,"臂":3973,"臘":3974,"臚":3975,"臣":3976,"臨":3977,"自":3978,"臭":3979,"至":3980,"致":3981,"臺":3982,"與":3983,"興":3984,"舍":3985,"舎":3986,"舞":3987,"舟":3988,"航":3989,"船":3990,"艦":3991,"良":3992,"色":3993,"艳":3994,"艶":3995,"艺":3996,"节":3997,"芒":3998,"芙":3999,"芝":4000,"芥":4001,"芦":4002,"芬":4003,"芭":4004,"芮":4005,"芯":4006,"花":4007,"芳":4008,"芸":4009,"芹":4010,"芽":4011,"苏":4012,"苑":4013,"苗":4014,"苣":4015,"若":4016,"英":4017,"苺":4018,"茂":4019,"范":4020,"茅":4021,"茜":4022,"茶":4023,"茸":4024,"草":4025,"荊":4026,"荒":4027,"荔":4028,"荘":4029,"荥":4030,"荪":4031,"荫":4032,"药":4033,"荷":4034,"荻":4035,"荼":4036,"莉":4037,"莊":4038,"莎":4039,"莘":4040,"莞":4041,"莫":4042,"莱":4043,"莲":4044,"莴":4045,"菇":4046,"菉":4047,"菊":4048,"菜":4049,"華":4050,"菱":4051,"菲":4052,"萌":4053,"萍":4054,"萝":4055,"营":4056,"萧":4057,"萨":4058,"萬":4059,"落":4060,"葆":4061,"葉":4062,"著":4063,"葛":4064,"董":4065,"葦":4066,"葫":4067,"葵":4068,"蒙":4069,"蒭":4070,"蒲":4071,"蒼":4072,"蒿":4073,"蓀":4074,"蓑":4075,"蓝":4076,"蓮":4077,"蔡":4078,"蔭":4079,"蔵":4080,"蕃":4081,"蕉":4082,"蕨":4083,"蕩":4084,"蕭":4085,"薇":4086,"薊":4087,"薔":4088,"薙":4089,"薛":4090,"薩":4091,"薫":4092,"薯":4093,"藍":4094,"藏":4095,"藕":4096,"藝":4097,"藤":4098,"藥":4099,"藩":4100,"藻":4101,"蘄":4102,"蘅":4103,"蘇":4104,"蘑":4105,"蘭":4106,"蘿":4107,"虎":4108,"虐":4109,"虔":4110,"處":4111,"虚":4112,"虛":4113,"號":4114,"虫":4115,"虹":4116,"蛇":4117,"蛍":4118,"蛙":4119,"蛭":4120,"蜃":4121,"蜡":4122,"蝉":4123,"蝕":4124,"蝴":4125,"蝶":4126,"融":4127,"螺":4128,"蟲":4129,"蠕":4130,"蠻":4131,"血":4132,"衆":4133,"行":4134,"術":4135,"街":4136,"衙":4137,"衛":4138,"衝":4139,"衡":4140,"衢":4141,"衣":4142,"补":4143,"表":4144,"袁":4145,"袈":4146,"袖":4147,"被":4148,"裁":4149,"裂":4150,"装":4151,"裏":4152,"裔":4153,"裕":4154,"補":4155,"裝":4156,"裟":4157,"裳":4158,"裸":4159,"製":4160,"褒":4161,"襄":4162,"襟":4163,"襲":4164,"西":4165,"要":4166,"覇":4167,"見":4168,"規":4169,"視":4170,"覚":4171,"親":4172,"観":4173,"覺":4174,"觀":4175,"观":4176,"角":4177,"解":4178,"触":4179,"觳":4180,"言":4181,"計":4182,"記":4183,"設":4184,"許":4185,"訳":4186,"証":4187,"詔":4188,"詞":4189,"詠":4190,"試":4191,"詩":4192,"話":4193,"誌":4194,"誐":4195,"誒":4196,"誓":4197,"誕":4198,"誘":4199,"語":4200,"誠":4201,"誡":4202,"誦":4203,"說":4204,"説":4205,"読":4206,"誰":4207,"課":4208,"調":4209,"談":4210,"論":4211,"諭":4212,"諷":4213,"諸":4214,"謀":4215,"謁":4216,"謎":4217,"謙":4218,"講":4219,"謝":4220,"謡":4221,"譌":4222,"識":4223,"譚":4224,"譜":4225,"警":4226,"議":4227,"護":4228,"讀":4229,"變":4230,"讐":4231,"讓":4232,"计":4233,"让":4234,"议":4235,"许":4236,"论":4237,"讼":4238,"诉":4239,"词":4240,"诗":4241,"诚":4242,"话":4243,"语":4244,"诶":4245,"请":4246,"诺":4247,"读":4248,"课":4249,"谁":4250,"谦":4251,"谭":4252,"谷":4253,"豆":4254,"豊":4255,"豌":4256,"豐":4257,"豚":4258,"象":4259,"豪":4260,"豫":4261,"豬":4262,"豹":4263,"貓":4264,"貝":4265,"貞":4266,"負":4267,"財":4268,"貫":4269,"貴":4270,"費":4271,"賀":4272,"資":4273,"賈":4274,"賊":4275,"賓":4276,"賞":4277,"賢":4278,"賦":4279,"質":4280,"購":4281,"贈":4282,"贝":4283,"贞":4284,"财":4285,"贤":4286,"质":4287,"贵":4288,"贺":4289,"贼":4290,"资":4291,"赤":4292,"赭":4293,"走":4294,"赵":4295,"起":4296,"超":4297,"越":4298,"趙":4299,"足":4300,"跆":4301,"跑":4302,"跖":4303,"跟":4304,"跡":4305,"路":4306,"跳":4307,"踊":4308,"踏":4309,"踢":4310,"蹴":4311,"身":4312,"車":4313,"軌":4314,"軍":4315,"軒":4316,"転":4317,"軽":4318,"載":4319,"輔":4320,"輛":4321,"輝":4322,"輪":4323,"輿":4324,"轉":4325,"车":4326,"轩":4327,"转":4328,"辆":4329,"辉":4330,"辛":4331,"辣":4332,"辨":4333,"辭":4334,"辯":4335,"辰":4336,"農":4337,"边":4338,"辺":4339,"辽":4340,"达":4341,"辿":4342,"迄":4343,"迅":4344,"过":4345,"迈":4346,"运":4347,"近":4348,"返":4349,"这":4350,"进":4351,"远":4352,"迦":4353,"迪":4354,"述":4355,"迷":4356,"追":4357,"送":4358,"适":4359,"逆":4360,"选":4361,"這":4362,"通":4363,"造":4364,"逢":4365,"連":4366,"逯":4367,"週":4368,"進":4369,"遁":4370,"遇":4371,"遊":4372,"運":4373,"遍":4374,"過":4375,"道":4376,"達":4377,"遗":4378,"遙":4379,"遜":4380,"遠":4381,"遥":4382,"遮":4383,"選":4384,"遺":4385,"遼":4386,"避":4387,"邁":4388,"還":4389,"邊":4390,"邑":4391,"邓":4392,"那":4393,"邦":4394,"邪":4395,"邱":4396,"邵":4397,"郁":4398,"郊":4399,"郎":4400,"郑":4401,"郛":4402,"郝":4403,"郡":4404,"部":4405,"郭":4406,"郷":4407,"都":4408,"鄧":4409,"鄭":4410,"酈":4411,"酉":4412,"酒":4413,"酔":4414,"酥":4415,"酱":4416,"酷":4417,"酸":4418,"醋":4419,"醒":4420,"醫":4421,"采":4422,"釈":4423,"釋":4424,"里":4425,"重":4426,"野":4427,"量":4428,"金":4429,"釗":4430,"釣":4431,"鈍":4432,"鈴":4433,"鉄":4434,"鉢":4435,"鉦":4436,"鉱":4437,"鉴":4438,"銀":4439,"銃":4440,"銅":4441,"銓":4442,"銖":4443,"銘":4444,"銳":4445,"鋒":4446,"鋪":4447,"鋼":4448,"錄":4449,"錡":4450,"錦":4451,"錬":4452,"録":4453,"鍋":4454,"鍵":4455,"鎖":4456,"鎧":4457,"鎮":4458,"鏡":4459,"鐘":4460,"鐵":4461,"鐸":4462,"鑒":4463,"钊":4464,"钢":4465,"钦":4466,"钱":4467,"铁":4468,"铎":4469,"铜":4470,"铭":4471,"铺":4472,"锡":4473,"键":4474,"镇":4475,"镗":4476,"镜":4477,"長":4478,"长":4479,"門":4480,"閃":4481,"開":4482,"閏":4483,"閒":4484,"間":4485,"関":4486,"閣":4487,"閨":4488,"闇":4489,"闍":4490,"闕":4491,"闘":4492,"關":4493,"门":4494,"问":4495,"闯":4496,"阁":4497,"阪":4498,"防":4499,"阳":4500,"阿":4501,"陀":4502,"附":4503,"际":4504,"陈":4505,"降":4506,"限":4507,"陛":4508,"院":4509,"陣":4510,"除":4511,"陪":4512,"陳":4513,"陵":4514,"陶":4515,"陸":4516,"険":4517,"陽":4518,"隆":4519,"隊":4520,"階":4521,"隔":4522,"隗":4523,"隠":4524,"隣":4525,"隱":4526,"隴":4527,"隸":4528,"隻":4529,"隼":4530,"雀":4531,"雁":4532,"雄":4533,"雅":4534,"集":4535,"雇":4536,"雉":4537,"雎":4538,"雕":4539,"雙":4540,"雛":4541,"雜":4542,"雞":4543,"離":4544,"難":4545,"雨":4546,"雪":4547,"雲":4548,"雳":4549,"零":4550,"雷":4551,"電":4552,"雾":4553,"需":4554,"霆":4555,"震":4556,"霊":4557,"霍":4558,"霖":4559,"霜":4560,"霞":4561,"霧":4562,"霰":4563,"露":4564,"霸":4565,"霹":4566,"靂":4567,"靈":4568,"青":4569,"靖":4570,"静":4571,"非":4572,"靠":4573,"面":4574,"革":4575,"靴":4576,"靼":4577,"鞋":4578,"鞍":4579,"鞠":4580,"韃":4581,"韋":4582,"韓":4583,"韦":4584,"韩":4585,"韭":4586,"音":4587,"韶":4588,"響":4589,"頃":4590,"項":4591,"順":4592,"須":4593,"頌":4594,"頒":4595,"領":4596,"頭":4597,"顆":4598,"題":4599,"額":4600,"顏":4601,"顔":4602,"願":4603,"類":4604,"顯":4605,"项":4606,"顾":4607,"颂":4608,"颊":4609,"颖":4610,"颗":4611,"颜":4612,"風":4613,"颪":4614,"颱":4615,"飄":4616,"风":4617,"飛":4618,"飞":4619,"食":4620,"飯":4621,"飾":4622,"餅":4623,"養":4624,"餓":4625,"館":4626,"饼":4627,"饾":4628,"馆":4629,"馒":4630,"首":4631,"香":4632,"馬":4633,"馮":4634,"駆":4635,"駐":4636,"駒":4637,"駙":4638,"駢":4639,"駿":4640,"騎":4641,"騒":4642,"験":4643,"騭":4644,"騰":4645,"騷":4646,"驁":4647,"驗":4648,"驚":4649,"驤":4650,"马":4651,"驰":4652,"骨":4653,"骸":4654,"髀":4655,"體":4656,"高":4657,"髪":4658,"鬘":4659,"鬥":4660,"鬪":4661,"鬼":4662,"魂":4663,"魄":4664,"魔":4665,"魚":4666,"魯":4667,"鮑":4668,"鮫":4669,"鮮":4670,"鯖":4671,"鯵":4672,"鰐":4673,"鱀":4674,"鱼":4675,"鲁":4676,"鲤":4677,"鳥":4678,"鳩":4679,"鳳":4680,"鳴":4681,"鳶":4682,"鴉":4683,"鴣":4684,"鴨":4685,"鴻":4686,"鵡":4687,"鵩":4688,"鵬":4689,"鶍":4690,"鶴":4691,"鷓":4692,"鷹":4693,"鷺":4694,"鸚":4695,"鸟":4696,"鸡":4697,"鸭":4698,"鸿":4699,"鹅":4700,"鹹":4701,"鹼":4702,"鹽":4703,"鹿":4704,"麗":4705,"麥":4706,"麵":4707,"麻":4708,"麼":4709,"麾":4710,"黃":4711,"黄":4712,"黎":4713,"黑":4714,"黒":4715,"黙":4716,"黛":4717,"黨":4718,"鼉":4719,"鼎":4720,"鼓":4721,"鼠":4722,"鼻":4723,"齉":4724,"齊":4725,"齋":4726,"齐":4727,"龍":4728,"龙":4729,"ꜛ":4730,"ꜜ":4731,"ꜣ":4732,"ꜩ":4733,"ꜫ":4734,"ꜭ":4735,"ꞅ":4736,"ꞎ":4737,"Ʞ":4738,"ꞵ":4739,"ꦂ":4740,"ꦠ":4741,"ꦯ":4742,"ꦲ":4743,"ꦸ":4744,"ꭓ":4745,"가":4746,"간":4747,"강":4748,"개":4749,"거":4750,"건":4751,"경":4752,"계":4753,"고":4754,"공":4755,"관":4756,"광":4757,"구":4758,"국":4759,"권":4760,"귀":4761,"그":4762,"극":4763,"근":4764,"글":4765,"금":4766,"급":4767,"기":4768,"김":4769,"꺼":4770,"껐":4771,"나":4772,"날":4773,"남":4774,"났":4775,"내":4776,"너":4777,"네":4778,"념":4779,"노":4780,"놔":4781,"눈":4782,"늬":4783,"다":4784,"단":4785,"대":4786,"더":4787,"도":4788,"독":4789,"돌":4790,"동":4791,"디":4792,"딱":4793,"라":4794,"람":4795,"래":4796,"런":4797,"렌":4798,"려":4799,"렬":4800,"로":4801,"록":4802,"론":4803,"루":4804,"류":4805,"르":4806,"를":4807,"리":4808,"립":4809,"마":4810,"막":4811,"만":4812,"말":4813,"명":4814,"목":4815,"무":4816,"문":4817,"물":4818,"미":4819,"민":4820,"믿":4821,"바":4822,"박":4823,"방":4824,"백":4825,"뱅":4826,"버":4827,"범":4828,"법":4829,"별":4830,"병":4831,"보":4832,"복":4833,"봐":4834,"부":4835,"불":4836,"붉":4837,"빅":4838,"빙":4839,"빤":4840,"뿐":4841,"사":4842,"산":4843,"살":4844,"삼":4845,"삿":4846,"상":4847,"새":4848,"색":4849,"서":4850,"성":4851,"센":4852,"소":4853,"쇼":4854,"수":4855,"순":4856,"술":4857,"숫":4858,"스":4859,"시":4860,"식":4861,"신":4862,"실":4863,"쌤":4864,"아":4865,"안":4866,"알":4867,"암":4868,"앙":4869,"애":4870,"앤":4871,"야":4872,"양":4873,"어":4874,"에":4875,"엔":4876,"연":4877,"영":4878,"예":4879,"오":4880,"온":4881,"왜":4882,"용":4883,"운":4884,"울":4885,"원":4886,"위":4887,"유":4888,"은":4889,"을":4890,"음":4891,"의":4892,"이":4893,"인":4894,"일":4895,"자":4896,"장":4897,"재":4898,"적":4899,"전":4900,"점":4901,"정":4902,"제":4903,"조":4904,"종":4905,"좋":4906,"주":4907,"줄":4908,"중":4909,"지":4910,"진":4911,"집":4912,"짓":4913,"징":4914,"차":4915,"천":4916,"청":4917,"체":4918,"쳐":4919,"초":4920,"춘":4921,"충":4922,"치":4923,"커":4924,"코":4925,"킨":4926,"타":4927,"태":4928,"터":4929,"퇴":4930,"투":4931,"트":4932,"특":4933,"파":4934,"판":4935,"퍼":4936,"평":4937,"표":4938,"풍":4939,"피":4940,"하":4941,"학":4942,"한":4943,"합":4944,"해":4945,"행":4946,"향":4947,"허":4948,"헬":4949,"호":4950,"혹":4951,"홀":4952,"화":4953,"회":4954,"후":4955,"희":4956,"ﬀ":4957,"ﬁ":4958,"ﬂ":4959,"ﮭ":4960,"ﮮ":4961,"ﷲ":4962,"ﷺ":4963,"️":4964,"︠":4965,"︡":4966,"ﺒ":4967,"ﻉ":4968,"ﻋ":4969,"ﻔ":4970,"ﻴ":4971,"﻿":4972,"！":4973,"％":4974,"＆":4975,"（":4976,"）":4977,"，":4978,"－":4979,"／":4980,"１":4981,"２":4982,"３":4983,"４":4984,"６":4985,"：":4986,"＜":4987,"＝":4988,"＞":4989,"？":4990,"Ａ":4991,"Ｃ":4992,"Ｄ":4993,"Ｇ":4994,"Ｉ":4995,"Ｊ":4996,"Ｌ":4997,"Ｍ":4998,"Ｐ":4999,"Ｒ":5000,"Ｘ":5001,"［":5002,"］":5003,"｜":5004,"～":5005,"｢":5006,"｣":5007,"･":5008,"ｰ":5009,"￥":5010,"�":5011,"𐀁":5012,"𐀈":5013,"𐀫":5014,"𐎠":5015,"𐎢":5016,"𐎭":5017,"𐎰":5018,"𐎹":5019,"𐎺":5020,"𐎼":5021,"𐏁":5022,"𐭃":5023,"𐭉":5024,"𐭓":5025,"𐭕":5026,"𒀯":5027,"𒀳":5028,"𝕄":5029,"𝕡":5030,"🖕":5031,"th":5032,"in":5033,"er":5034,"an":5035,"the":5036,"on":5037,"ed":5038,"re":5039,"at":5040,"en":5041,"or":5042,"al":5043,"st":5044,"ar":5045,"and":5046,"as":5047,"of":5048,"ing":5049,"es":5050,"to":5051,"is":5052,"it":5053,"ou":5054,"ic":5055,"ion":5056,"le":5057,"he":5058,"ro":5059,"il":5060,"ac":5061,"ent":5062,"ad":5063,"se":5064,"am":5065,"om":5066,"ly":5067,"be":5068,"was":5069,"for":5070,"ch":5071,"de":5072,"ve":5073,"ur":5074,"ol":5075,"ir":5076,"The":5077,"im":5078,"-@":5079,"@-@":5080,"ig":5081,"ver":5082,"ter":5083,"wh":5084,"ow":5085,"un":5086,"ith":5087,"ce":5088,"ay":5089,"id":5090,"con":5091,"ation":5092,"ct":5093,"with":5094,"ag":5095,"that":5096,"te":5097,"by":5098,"us":5099,"ot":5100,"el":5101,"ere":5102,"ri":5103,"ul":5104,"ap":5105,"et":5106,"ut":5107,"19":5108,"res":5109,"ain":5110,"ers":5111,"op":5112,"pl":5113,"com":5114,"his":5115,"rom":5116,"um":5117,"all":5118,"00":5119,"ab":5120,"oun":5121,"ist":5122,"mo":5123,"su":5124,"ne":5125,"sh":5126,"pro":5127,"pe":5128,"from":5129,"In":5130,"cl":5131,"ate":5132,"are":5133,"li":5134,"tr":5135,"art":5136,"ther":5137,"os":5138,"igh":5139,"em":5140,"di":5141,"ex":5142,"ber":5143,"est":5144,"ich":5145,"ak":5146,"were":5147,"ld":5148,"oc":5149,"ill":5150,"ard":5151,"ast":5152,"ies":5153,"ant":5154,"per":5155,"ong":5156,"qu":5157,"gh":5158,"ment":5159,"ated":5160,"man":5161,"ive":5162,"out":5163,"ity":5164,"ame":5165,"ess":5166,"fe":5167,"od":5168,"our":5169,"had":5170,"end":5171,"ish":5172,"ack":5173,"ort":5174,"one":5175,"als":5176,"av":5177,"ge":5178,"over":5179,"ear":5180,"tw":5181,"af":5182,"ip":5183,"which":5184,"ough":5185,"der":5186,"but":5187,"not":5188,"gr":5189,"vi":5190,"ass":5191,"act":5192,"ound":5193,"ally":5194,"ave":5195,"str":5196,"ine":5197,"ight":5198,"her":5199,"ary":5200,"rit":5201,"its":5202,"iv":5203,"ud":5204,"du":5205,"pr":5206,"ian":5207,"ep":5208,"if":5209,"St":5210,"Ch":5211,"ore":5212,"20":5213,"wor":5214,"fir":5215,"up":5216,"200":5217,"ew":5218,"ia":5219,"ould":5220,"cor":5221,"au":5222,"ous":5223,"own":5224,"bo":5225,"bl":5226,"aw":5227,"ach":5228,"ction":5229,"ev":5230,"comp":5231,"age":5232,"ke":5233,"att":5234,"land":5235,"first":5236,"port":5237,"ign":5238,"ition":5239,"form":5240,"si":5241,"their":5242,"ical":5243,"lo":5244,"low":5245,"ial":5246,"ser":5247,"tim":5248,"ll":5249,"po":5250,"ater":5251,"also":5252,"He":5253,"who":5254,"br":5255,"int":5256,"part":5257,"ure":5258,"18":5259,"cre":5260,"has":5261,"other":5262,"ans":5263,"have":5264,"ome":5265,"play":5266,"pt":5267,"ust":5268,"ok":5269,"off":5270,"cont":5271,".@":5272,"@.@":5273,"two":5274,"ile":5275,"ree":5276,"ence":5277,"co":5278,"pres":5279,"uring":5280,"me":5281,"been":5282,"pre":5283,"ice":5284,"we":5285,"mer":5286,"ance":5287,"dis":5288,",@":5289,"@,@":5290,"201":5291,"Th":5292,"pos":5293,"It":5294,"ph":5295,"this":5296,"ory":5297,"year":5298,"after":5299,"ult":5300,"ell":5301,"ren":5302,"des":5303,"ace":5304,"ved":5305,"sc":5306,"fin":5307,"ark":5308,"An":5309,"cent":5310,"able":5311,"ade":5312,"mon":5313,"they":5314,"incl":5315,"ite":5316,"ue":5317,"ang":5318,"ail":5319,"Un":5320,"work":5321,"ever":5322,"ced":5323,"ff":5324,"air":5325,"cr":5326,"sion":5327,"cord":5328,"time":5329,"sp":5330,"inter":5331,"urn":5332,"ations":5333,"ship":5334,"would":5335,"iz":5336,"into":5337,"him":5338,"ick":5339,"vel":5340,"spe":5341,"she":5342,"no":5343,"mber":5344,"ict":5345,"ates":5346,"ie":5347,"ased":5348,"more":5349,"ilm":5350,"ited":5351,"min":5352,"ire":5353,"old":5354,"ty":5355,"way":5356,"Ar":5357,"amp":5358,"ces":5359,"son":5360,"most":5361,"og":5362,"new":5363,"fore":5364,"main":5365,"Al":5366,"bec":5367,"ry":5368,"any":5369,"ten":5370,"ret":5371,"ase":5372,"used":5373,"ann":5374,"ason":5375,"fl":5376,"ood":5377,"includ":5378,"cond":5379,"cess":5380,"cted":5381,"ings":5382,"ran":5383,"ind":5384,"ath":5385,"vis":5386,"les":5387,"ors":5388,"red":5389,"day":5390,"film":5391,"when":5392,"ted":5393,"ton":5394,"col":5395,"rough":5396,"ild":5397,"comm":5398,"ward":5399,"ake":5400,"Mar":5401,"ob":5402,"ck":5403,"Au":5404,"ican":5405,"ens":5406,"ts":5407,"bu":5408,"ra":5409,"gan":5410,"though":5411,"sy":5412,"reg":5413,"ions":5414,"Re":5415,"een":5416,"Wh":5417,"De":5418,"during":5419,"On":5420,"than":5421,"again":5422,"ose":5423,"so":5424,"under":5425,"gen":5426,"game":5427,"ble":5428,"ubl":5429,"nor":5430,"char":5431,"199":5432,"produ":5433,"only":5434,"ollow":5435,"them":5436,"about":5437,"ide":5438,"row":5439,"can":5440,"ents":5441,"New":5442,"while":5443,"En":5444,"ational":5445,"oy":5446,"some":5447,"song":5448,"rele":5449,"later":5450,"led":5451,"outh":5452,"ered":5453,"ele":5454,"tween":5455,"between":5456,"10":5457,"sing":5458,"ron":5459,"ating":5460,"three":5461,"coun":5462,"Af":5463,"where":5464,"num":5465,"through":5466,"kn":5467,"aid":5468,"As":5469,"season":5470,"ics":5471,"ful":5472,"view":5473,"lar":5474,"my":5475,"Amer":5476,"cons":5477,"tain":5478,"ern":5479,"sub":5480,"stru":5481,"writ":5482,"ied":5483,"Le":5484,"dr":5485,"then":5486,"iver":5487,"000":5488,"rel":5489,"ular":5490,"ters":5491,"sel":5492,"Jo":5493,"high":5494,"second":5495,"Com":5496,"med":5497,"set":5498,"made":5499,"ef":5500,"cur":5501,"ames":5502,"bum":5503,"record":5504,"four":5505,"do":5506,"go":5507,"cap":5508,"follow":5509,"ock":5510,"17":5511,"ub":5512,"spec":5513,"call":5514,"car":5515,"such":5516,"sur":5517,"eng":5518,"ished":5519,"No":5520,"atch":5521,"back":5522,"before":5523,"there":5524,"team":5525,"well":5526,"ma":5527,"15":5528,"iel":5529,"mus":5530,"inn":5531,"ven":5532,"cho":5533,"years":5534,"Sh":5535,"appe":5536,"add":5537,"Con":5538,"ros":5539,"Nor":5540,"pol":5541,"This":5542,"ident":5543,"sup":5544,"ific":5545,"album":5546,"publ":5547,"reat":5548,"ily":5549,"owever":5550,"je":5551,"fer":5552,"gu":5553,"tem":5554,"..":5555,"ale":5556,"ual":5557,"ative":5558,"unt":5559,"many":5560,"being":5561,"point":5562,"uary":5563,"epis":5564,"ond":5565,"oup":5566,"ek":5567,"ode":5568,"ince":5569,"war":5570,"velop":5571,"At":5572,"ins":5573,"against":5574,"ury":5575,"number":5576,"use":5577,"ped":5578,"side":5579,"Be":5580,"lead":5581,"ft":5582,"show":5583,"charac":5584,"After":5585,"par":5586,"sever":5587,"16":5588,"loc":5589,"12":5590,"mem":5591,"ash":5592,"long":5593,"ause":5594,"appear":5595,"ious":5596,"rece":5597,"became":5598,"Brit":5599,"io":5600,"including":5601,"like":5602,"cy":5603,"United":5604,"hn":5605,"ese":5606,"serv":5607,"Se":5608,"both":5609,"cri":5610,"ise":5611,"ost":5612,"series":5613,"198":5614,"found":5615,"feat":5616,"mi":5617,"known":5618,"line":5619,"igin":5620,"cover":5621,"194":5622,"did":5623,"rop":5624,"She":5625,"ended":5626,"eral":5627,"az":5628,"tri":5629,"develop":5630,"ley":5631,"mill":5632,"War":5633,"contin":5634,"cer":5635,"ments":5636,"ities":5637,"down":5638,"30":5639,"ures":5640,"dire":5641,"run":5642,"head":5643,"Eng":5644,"suc":5645,"pop":5646,"mar":5647,"Wor":5648,"diff":5649,"road":5650,"For":5651,"John":5652,"uch":5653,"pass":5654,"ird":5655,"episode":5656,"said":5657,"leg":5658,"por":5659,"west":5660,"ouse":5661,"mis":5662,"ress":5663,"could":5664,"che":5665,"erson":5666,"ah":5667,"Ro":5668,"several":5669,"American":5670,"lin":5671,"peri":5672,"orn":5673,"vol":5674,"ield":5675,"14":5676,"vid":5677,"origin":5678,"called":5679,"197":5680,"Gr":5681,"II":5682,"ised":5683,"comple":5684,"rest":5685,"196":5686,"Br":5687,"sign":5688,"ually":5689,"stem":5690,"self":5691,"music":5692,"bed":5693,"remain":5694,"cept":5695,"return":5696,"oper":5697,"ste":5698,"began":5699,"Ger":5700,"design":5701,"try":5702,"13":5703,"ci":5704,"ting":5705,"ank":5706,"men":5707,"ople":5708,"trans":5709,"chool":5710,"hel":5711,"state":5712,"dec":5713,"early":5714,"aking":5715,"ball":5716,"near":5717,"dist":5718,"released":5719,"Tr":5720,"US":5721,"Col":5722,"hy":5723,"ived":5724,"une":5725,"descri":5726,"until":5727,"ject":5728,"olog":5729,"arr":5730,"open":5731,"plac":5732,"success":5733,"ross":5734,"present":5735,"hist":5736,"sm":5737,"fam":5738,"arch":5739,"gg":5740,"May":5741,"Cl":5742,"ists":5743,"offic":5744,"band":5745,"overn":5746,"val":5747,"crit":5748,"less":5749,"get":5750,"jor":5751,"50":5752,"gust":5753,"group":5754,"may":5755,"ms":5756,"along":5757,"vent":5758,"nam":5759,"ves":5760,"bers":5761,"mil":5762,"ower":5763,"tow":5764,"million":5765,"British":5766,"xt":5767,"order":5768,"bre":5769,"cast":5770,"Sep":5771,"ving":5772,"sim":5773,"met":5774,"enn":5775,"these":5776,"ric":5777,"come":5778,"oci":5779,"ized":5780,"ather":5781,"fect":5782,"attack":5783,"ord":5784,"cut":5785,"sk":5786,"Sp":5787,"Car":5788,"cle":5789,"stral":5790,"tember":5791,"Wil":5792,"let":5793,"national":5794,"September":5795,"und":5796,"now":5797,"August":5798,"World":5799,"ured":5800,"stor":5801,"Bl":5802,"ib":5803,"requ":5804,"batt":5805,"States":5806,"Ju":5807,"took":5808,"continu":5809,"large":5810,"same":5811,"people":5812,"oot":5813,"character":5814,"var":5815,"grap":5816,"dep":5817,"because":5818,"11":5819,"vide":5820,"light":5821,"position":5822,"ism":5823,"ca":5824,"around":5825,"result":5826,"ired":5827,"Oc":5828,"la":5829,"Ad":5830,"start":5831,"Is":5832,"km":5833,"ctor":5834,"class":5835,"aving":5836,"king":5837,"cour":5838,"ivers":5839,"Jan":5840,"Austral":5841,"oth":5842,"aim":5843,"pon":5844,"mark":5845,"formed":5846,"vision":5847,"support":5848,"build":5849,"ants":5850,"week":5851,"Pl":5852,"north":5853,"tal":5854,"following":5855,"rist":5856,"life":5857,"allow":5858,"six":5859,"system":5860,"However":5861,"aft":5862,"ison":5863,"track":5864,"Octo":5865,"Pr":5866,"prom":5867,"ork":5868,"consid":5869,"urch":5870,"each":5871,"received":5872,"ys":5873,"ime":5874,"ax":5875,"October":5876,"will":5877,"ained":5878,"West":5879,"ility":5880,"ium":5881,"place":5882,"ling":5883,"sol":5884,"govern":5885,"very":5886,"thern":5887,"ars":5888,"liam":5889,"five":5890,"just":5891,"area":5892,"stand":5893,"right":5894,"wards":5895,"century":5896,"appro":5897,"def":5898,"They":5899,"Sc":5900,"city":5901,"match":5902,"ina":5903,"North":5904,"ask":5905,"By":5906,"ple":5907,"ately":5908,"partic":5909,"report":5910,"York":5911,"world":5912,"rote":5913,"public":5914,"June":5915,"book":5916,"top":5917,"contro":5918,"tle":5919,"giv":5920,"ger":5921,"jo":5922,"small":5923,"major":5924,"field":5925,"cording":5926,"King":5927,"Man":5928,"25":5929,"ground":5930,"July":5931,"Can":5932,"last":5933,"Nove":5934,"organ":5935,"November":5936,"played":5937,"what":5938,"atter":5939,"ner":5940,"turn":5941,"town":5942,"east":5943,"tit":5944,"person":5945,"since":5946,"gun":5947,"ional":5948,"Fe":5949,"single":5950,"read":5951,"lish":5952,"sequ":5953,"Apr":5954,"ik":5955,"March":5956,"reach":5957,"April":5958,"aged":5959,"ude":5960,"Mc":5961,"Ac":5962,"arm":5963,"Co":5964,"even":5965,"care":5966,"hal":5967,"ster":5968,"ural":5969,"Eu":5970,"pri":5971,"Ge":5972,"won":5973,"name":5974,"bro":5975,"dom":5976,"idge":5977,"lit":5978,"power":5979,"0s":5980,"differ":5981,"Coun":5982,"vious":5983,"ica":5984,"Indi":5985,"ague":5986,"ined":5987,"test":5988,"final":5989,"ref":5990,"South":5991,"left":5992,"ru":5993,"ier":5994,"Ph":5995,"due":5996,"Me":5997,"south":5998,"udi":5999,"gre":6000,"event":6001,"During":6002,"ages":6003,"version":6004,"list":6005,"Ste":6006,"school":6007,"avy":6008,"aff":6009,"Dece":6010,"German":6011,"Ed":6012,"ilt":6013,"December":6014,"third":6015,"water":6016,"ets":6017,"incre":6018,"ision":6019,"month":6020,"We":6021,"moved":6022,"much":6023,"ons":6024,"ians":6025,"child":6026,"expl":6027,"another":6028,"January":6029,"included":6030,"named":6031,"195":6032,"Or":6033,"based":6034,"issu":6035,"All":6036,"ls":6037,"claim":6038,"ships":6039,"camp":6040,"government":6041,"wrote":6042,"apan":6043,"ales":6044,"193":6045,"Gu":6046,"24":6047,"kill":6048,"home":6049,"ane":6050,"chan":6051,"When":6052,"Pe":6053,"short":6054,"bert":6055,"ially":6056,"death":6057,"story":6058,"app":6059,"Japan":6060,"ute":6061,"ically":6062,"Pro":6063,"ought":6064,"ature":6065,"ody":6066,"roy":6067,"ext":6068,"press":6069,"oss":6070,"tempt":6071,"using":6072,"make":6073,"ital":6074,"review":6075,"family":6076,"hand":6077,"flu":6078,"species":6079,"pect":6080,"house":6081,"ution":6082,"ement":6083,"ney":6084,"rench":6085,"described":6086,"ards":6087,"dam":6088,"previous":6089,"fact":6090,"dest":6091,"...":6092,"rown":6093,"Bo":6094,"forman":6095,"late":6096,"ene":6097,"Euro":6098,"beli":6099,"ler":6100,"thing":6101,"urther":6102,"real":6103,"built":6104,"cas":6105,"gener":6106,"ified":6107,"ness":6108,"ilar":6109,"former":6110,"mp":6111,"oute":6112,"best":6113,"tak":6114,"attempt":6115,"placed":6116,"games":6117,"colle":6118,"tract":6119,"Mon":6120,"ared":6121,"polit":6122,"command":6123,"held":6124,"ats":6125,"put":6126,"Par":6127,"ety":6128,"stit":6129,"still":6130,"stud":6131,"vo":6132,"ford":6133,"His":6134,"those":6135,"gram":6136,"original":6137,"constru":6138,"lim":6139,"den":6140,"addition":6141,"gy":6142,"augh":6143,"Febr":6144,"February":6145,"fel":6146,"next":6147,"ently":6148,"effect":6149,"Christ":6150,"22":6151,"ator":6152,"fall":6153,"mid":6154,"There":6155,"thor":6156,"performan":6157,"fri":6158,"ham":6159,"100":6160,"members":6161,"sent":6162,"rican":6163,"ctions":6164,"ences":6165,"Gen":6166,"van":6167,"National":6168,"inc":6169,"Li":6170,"ush":6171,"mit":6172,"Europe":6173,"21":6174,"bur":6175,"iversity":6176,"days":6177,"ines":6178,"period":6179,"within":6180,"French":6181,"ched":6182,"role":6183,"na":6184,"although":6185,"wind":6186,"init":6187,"ze":6188,"release":6189,"move":6190,"video":6191,"hip":6192,"say":6193,"rank":6194,"half":6195,"2010":6196,"23":6197,"estab":6198,"came":6199,"Ser":6200,"arri":6201,"Her":6202,"ps":6203,"ropical":6204,"ink":6205,"continued":6206,"William":6207,"And":6208,"wom":6209,"law":6210,"27":6211,"ali":6212,"craft":6213,"aining":6214,"ning":6215,"round":6216,"uss":6217,"ones":6218,"ains":6219,"hum":6220,"ris":6221,"ulation":6222,"win":6223,"ribut":6224,"sou":6225,"posed":6226,"ending":6227,"however":6228,"itary":6229,"sen":6230,"2008":6231,"fac":6232,"28":6233,"ral":6234,"inning":6235,"often":6236,"2009":6237,"Geor":6238,"you":6239,"few":6240,"uc":6241,"ried":6242,"rad":6243,"ister":6244,"imes":6245,"equ":6246,"mag":6247,"ampion":6248,"stri":6249,"Bar":6250,"wood":6251,"take":6252,"local":6253,"Des":6254,"ix":6255,"Air":6256,"26":6257,"friend":6258,"2011":6259,"Ear":6260,"similar":6261,"player":6262,"40":6263,"beg":6264,"among":6265,"Mich":6266,"Inter":6267,"force":6268,"production":6269,"ior":6270,"pite":6271,"ony":6272,"atic":6273,"went":6274,"different":6275,"Char":6276,"ove":6277,"mission":6278,"ery":6279,"chang":6280,"ides":6281,"possi":6282,"storm":6283,"England":6284,"strong":6285,"further":6286,"One":6287,"night":6288,"Mus":6289,"Har":6290,"post":6291,"sty":6292,"considered":6293,"company":6294,"fire":6295,"level":6296,"served":6297,"Dav":6298,"ices":6299,"2007":6300,"aver":6301,"ided":6302,"career":6303,"uck":6304,"ively":6305,"City":6306,"fort":6307,"ged":6308,"East":6309,"provid":6310,"having":6311,"action":6312,"Park":6313,"commun":6314,"ung":6315,"exp":6316,"trad":6317,"ient":6318,"tele":6319,"ae":6320,"English":6321,"que":6322,"ops":6323,"fron":6324,"ai":6325,"enter":6326,"ives":6327,"Fr":6328,"every":6329,"history":6330,"hold":6331,"without":6332,"club":6333,"refer":6334,"Although":6335,"lands":6336,"studi":6337,"wide":6338,"2012":6339,"written":6340,"graph":6341,"Scot":6342,"stead":6343,"become":6344,"board":6345,"29":6346,"Ang":6347,"respon":6348,"reet":6349,"Lond":6350,"influ":6351,"London":6352,"iss":6353,"foot":6354,"Batt":6355,"So":6356,"sound":6357,"Ex":6358,"River":6359,"With":6360,"invol":6361,"ggest":6362,"Mo":6363,"scor":6364,"tro":6365,"suggest":6366,"bor":6367,"ington":6368,"190":6369,"bus":6370,"given":6371,"announ":6372,"prof":6373,"divid":6374,"oung":6375,"mand":6376,"Ne":6377,"key":6378,"Te":6379,"ds":6380,"want":6381,"Sy":6382,"cial":6383,"comb":6384,"To":6385,"High":6386,"change":6387,"building":6388,"ug":6389,"cop":6390,"imp":6391,"Canad":6392,"iment":6393,"successful":6394,"father":6395,"gave":6396,"Fl":6397,"University":6398,"close":6399,"common":6400,"import":6401,"published":6402,"stated":6403,"Pol":6404,"seven":6405,"sure":6406,"never":6407,"good":6408,"While":6409,"ailed":6410,"fr":6411,"returned":6412,"total":6413,"beh":6414,"produced":6415,"omin":6416,"anim":6417,"face":6418,"author":6419,"prote":6420,"country":6421,"bar":6422,"gn":6423,"del":6424,"eved":6425,"quad":6426,"away":6427,"hour":6428,"see":6429,"aren":6430,"Cor":6431,"sit":6432,"Div":6433,"tour":6434,"omet":6435,"popular":6436,"aur":6437,"ably":6438,"reported":6439,"fun":6440,"dri":6441,"lost":6442,"capt":6443,"2006":6444,"program":6445,"aign":6446,"compos":6447,"great":6448,"ways":6449,"vest":6450,"chn":6451,"draw":6452,"particular":6453,"making":6454,"ama":6455,"ks":6456,"rent":6457,"Dr":6458,"vers":6459,"include":6460,"ened":6461,"struct":6462,"forces":6463,"decl":6464,"ox":6465,"According":6466,"covered":6467,"how":6468,"soci":6469,"indu":6470,"interest":6471,"recorded":6472,"ology":6473,"fle":6474,"need":6475,"vict":6476,"direct":6477,"Phil":6478,"body":6479,"Am":6480,"itions":6481,"urrican":6482,"site":6483,"ploy":6484,"ument":6485,"plan":6486,"should":6487,"quar":6488,"voc":6489,"suff":6490,"service":6491,"moder":6492,"performance":6493,"teen":6494,"died":6495,"fan":6496,"These":6497,"times":6498,"grad":6499,"net":6500,"ana":6501,"coming":6502,"rock":6503,"ned":6504,"Roy":6505,"pen":6506,"aircraft":6507,"military":6508,"tell":6509,"flo":6510,"Australia":6511,"sum":6512,"himself":6513,"2013":6514,"pur":6515,"intro":6516,"iness":6517,"battle":6518,"Jack":6519,"bas":6520,"depend":6521,"agre":6522,"room":6523,"aul":6524,"Pres":6525,"songs":6526,"elect":6527,"member":6528,"aster":6529,"itch":6530,"Rep":6531,"Min":6532,"cing":6533,"General":6534,"State":6535,"development":6536,"gl":6537,"critic":6538,"front":6539,"alth":6540,"BC":6541,"xim":6542,"search":6543,"represent":6544,"sw":6545,"ael":6546,"ges":6547,"look":6548,"189":6549,"itive":6550,"acy":6551,"60":6552,"histor":6553,"akes":6554,"sl":6555,"istr":6556,"developed":6557,"James":6558,"medi":6559,"vir":6560,"destroy":6561,"Rom":6562,"control":6563,"star":6564,"introdu":6565,"nal":6566,"children":6567,"remained":6568,"Army":6569,"Su":6570,"range":6571,"fav":6572,"ored":6573,"ption":6574,"rew":6575,"Sm":6576,"title":6577,"characters":6578,"chart":6579,"ey":6580,"Gre":6581,"mm":6582,"months":6583,"clear":6584,"ither":6585,"ising":6586,"ues":6587,"rap":6588,"ille":6589,"campaign":6590,"ense":6591,"ability":6592,"occur":6593,"League":6594,"urricane":6595,"cult":6596,"cir":6597,"taken":6598,"eight":6599,"omb":6600,"tropical":6601,"gether":6602,"compet":6603,"felt":6604,"signific":6605,"across":6606,"tar":6607,"ots":6608,"seen":6609,"writing":6610,"project":6611,"Cap":6612,"ering":6613,"bridge":6614,"gest":6615,"station":6616,"too":6617,"Division":6618,"pra":6619,"America":6620,"Tw":6621,"appeared":6622,"created":6623,"announced":6624,"alter":6625,"noted":6626,"Sw":6627,"reached":6628,"George":6629,"Per":6630,"appoint":6631,"cil":6632,"Japanese":6633,"Ma":6634,"County":6635,"Hen":6636,"hor":6637,"activ":6638,"experi":6639,"works":6640,"ov":6641,"areas":6642,"uses":6643,"gin":6644,"fight":6645,"television":6646,"Road":6647,"2005":6648,"saw":6649,"lect":6650,"prim":6651,"ream":6652,"cost":6653,"performed":6654,"various":6655,"Street":6656,"political":6657,"break":6658,"complete":6659,"followed":6660,"full":6661,"har":6662,"iting":6663,"ality":6664,"race":6665,"players":6666,"mb":6667,"trave":6668,"inv":6669,"style":6670,"ago":6671,"2014":6672,"mot":6673,"arded":6674,"mph":6675,"black":6676,"abor":6677,"process":6678,"mix":6679,"Mad":6680,"non":6681,"antic":6682,"killed":6683,"ization":6684,"wall":6685,"oto":6686,"hit":6687,"points":6688,"ief":6689,"help":6690,"bet":6691,"bel":6692,"crew":6693,"lines":6694,"lished":6695,"live":6696,"throughout":6697,"sess":6698,"techn":6699,"sex":6700,"stat":6701,"cru":6702,"formation":6703,"debut":6704,"El":6705,"together":6706,"little":6707,"significant":6708,"tra":6709,"established":6710,"fem":6711,"ull":6712,"broad":6713,"meet":6714,"icult":6715,"construction":6716,"aval":6717,"Thom":6718,"coast":6719,"thought":6720,"Australian":6721,"Reg":6722,"miles":6723,"pair":6724,"find":6725,"far":6726,"Qu":6727,"earli":6728,"odes":6729,"enced":6730,"pain":6731,"does":6732,"born":6733,"impro":6734,"rain":6735,"stage":6736,"David":6737,"got":6738,"entire":6739,"Michael":6740,"Rich":6741,"San":6742,"ission":6743,"ators":6744,"young":6745,"special":6746,"route":6747,"Med":6748,"relation":6749,"conom":6750,"decided":6751,"women":6752,"conne":6753,"acc":6754,"Bill":6755,"You":6756,"ivil":6757,"case":6758,"Part":6759,"ible":6760,"80":6761,"started":6762,"caused":6763,"ances":6764,"general":6765,"ho":6766,"playing":6767,"sell":6768,"features":6769,"aves":6770,"white":6771,"Sch":6772,"grow":6773,"once":6774,"House":6775,"tee":6776,"isted":6777,"eventually":6778,"pat":6779,"ample":6780,"Fin":6781,"manag":6782,"host":6783,"Lu":6784,"Royal":6785,"sold":6786,"stant":6787,"feet":6788,"ald":6789,"added":6790,"modern":6791,"located":6792,"opened":6793,"termin":6794,"ring":6795,"Hist":6796,"quadron":6797,"itar":6798,"base":6799,"idence":6800,"ampionship":6801,"inj":6802,"My":6803,"Po":6804,"ife":6805,"adv":6806,"Some":6807,"vari":6808,"ensive":6809,"disc":6810,"Ital":6811,"Mal":6812,"peak":6813,"instead":6814,"theast":6815,"Don":6816,"clos":6817,"section":6818,"hon":6819,"Black":6820,"important":6821,"current":6822,"cret":6823,"Music":6824,"utes":6825,"Ber":6826,"Comp":6827,"cross":6828,"moun":6829,"Bel":6830,"ata":6831,"completed":6832,"ination":6833,"possible":6834,"urb":6835,"ocial":6836,"ends":6837,"worked":6838,"yn":6839,"els":6840,"oney":6841,"cogn":6842,"ying":6843,"others":6844,"don":6845,"cause":6846,"population":6847,"audi":6848,"era":6849,"free":6850,"tre":6851,"Hol":6852,"2004":6853,"fig":6854,"pred":6855,"mater":6856,"lled":6857,"pie":6858,"31":6859,"guns":6860,"leading":6861,"oted":6862,"Ab":6863,"loss":6864,"typ":6865,"rather":6866,"quest":6867,"behind":6868,"scri":6869,"church":6870,"dle":6871,"ches":6872,"upon":6873,"ceed":6874,"70":6875,"Robert":6876,"pract":6877,"forced":6878,"lie":6879,"lack":6880,"comment":6881,"amb":6882,"invest":6883,"Vi":6884,"alk":6885,"mother":6886,"heavy":6887,"2015":6888,"France":6889,"ays":6890,"ino":6891,"Cent":6892,"fif":6893,"know":6894,"NA":6895,"vill":6896,"ming":6897,"ecut":6898,"Act":6899,"Russ":6900,"subsequ":6901,"party":6902,"School":6903,"respect":6904,"Cr":6905,"35":6906,"proble":6907,"difficult":6908,"reve":6909,"novel":6910,"accept":6911,"human":6912,"working":6913,"Wash":6914,"separ":6915,"hard":6916,"associ":6917,"joined":6918,"term":6919,"weeks":6920,"Ham":6921,"scene":6922,"coll":6923,"originally":6924,"Henry":6925,"avail":6926,"pression":6927,"Em":6928,"asing":6929,"Ale":6930,"ories":6931,"Battle":6932,"angu":6933,"almost":6934,"spir":6935,"ties":6936,"inst":6937,"damage":6938,"188":6939,"scored":6940,"gar":6941,"allowed":6942,"mass":6943,"ids":6944,"fourth":6945,"Best":6946,"approach":6947,"Spe":6948,"ival":6949,"igned":6950,"ament":6951,"ready":6952,"provided":6953,"Fir":6954,"engine":6955,"Red":6956,"Port":6957,"drop":6958,"lower":6959,"Mil":6960,"Vir":6961,"claimed":6962,"goal":6963,"ope":6964,"cup":6965,"Dan":6966,"super":6967,"TV":6968,"Paul":6969,"wanted":6970,"500":6971,"regular":6972,"Mor":6973,"employ":6974,"brought":6975,"Cour":6976,"Que":6977,"nat":6978,"Mac":6979,"cell":6980,"compan":6981,"ula":6982,"tradition":6983,"aps":6984,"individ":6985,"Fran":6986,"featured":6987,"bal":6988,"least":6989,"laun":6990,"hest":6991,"President":6992,"wife":6993,"aut":6994,"Gl":6995,"econom":6996,"soon":6997,"towards":6998,"reek":6999,"business":7000,"region":7001,"average":7002,"passed":7003,"tempor":7004,"runs":7005,"cred":7006,"court":7007,"recogn":7008,"Washington":7009,"Play":7010,"cts":7011,"critics":7012,"western":7013,"counter":7014,"estim":7015,"azine":7016,"quick":7017,"redu":7018,"186":7019,"either":7020,"defe":7021,"office":7022,"plann":7023,"contract":7024,"profess":7025,"emy":7026,"forms":7027,"sour":7028,"Res":7029,"rail":7030,"uel":7031,"troops":7032,"Angel":7033,"example":7034,"leng":7035,"nomin":7036,"Other":7037,"icated":7038,"nia":7039,"foc":7040,"ades":7041,"mult":7042,"dou":7043,"finished":7044,"rid":7045,"Je":7046,"ico":7047,"army":7048,"hom":7049,"scre":7050,"shot":7051,"rul":7052,"asy":7053,"osp":7054,"2003":7055,"uk":7056,"Despite":7057,"mun":7058,"concl":7059,"mal":7060,"Follow":7061,"ials":7062,"circ":7063,"unk":7064,"Game":7065,"cycl":7066,"generally":7067,"ills":7068,"condu":7069,"whe":7070,"proper":7071,"det":7072,"fre":7073,"anti":7074,"ha":7075,"ply":7076,"aper":7077,"bes":7078,"fed":7079,"sea":7080,"Colle":7081,"cert":7082,"compl":7083,"events":7084,"length":7085,"believed":7086,"First":7087,"keep":7088,"particip":7089,"Following":7090,"Cup":7091,"Star":7092,"aled":7093,"parts":7094,"tic":7095,"Mary":7096,"ius":7097,"scen":7098,"fund":7099,"ping":7100,"replaced":7101,"tor":7102,"nine":7103,"ention":7104,"victory":7105,"bound":7106,"designed":7107,"45":7108,"cially":7109,"island":7110,"75":7111,"Mer":7112,"Dep":7113,"available":7114,"iction":7115,"ological":7116,"official":7117,"involved":7118,"itor":7119,"sele":7120,"hours":7121,"Lou":7122,"Two":7123,"conc":7124,"evol":7125,"European":7126,"opening":7127,"hab":7128,"ta":7129,"president":7130,"prison":7131,"ports":7132,"stop":7133,"ential":7134,"Sun":7135,"hous":7136,"asked":7137,"bri":7138,"stone":7139,"tel":7140,"turned":7141,"istic":7142,"execut":7143,"certain":7144,"cal":7145,"erous":7146,"comes":7147,"exist":7148,"ville":7149,"director":7150,"nd":7151,"Roman":7152,"saying":7153,"threat":7154,"2000":7155,"commit":7156,"appearance":7157,"Route":7158,"park":7159,"love":7160,"ighest":7161,"watch":7162,"Mid":7163,"highway":7164,"minutes":7165,"largest":7166,"southern":7167,"ount":7168,"writer":7169,"Scott":7170,"sil":7171,"survi":7172,"taking":7173,"ize":7174,"ishing":7175,"mir":7176,"commer":7177,"ublic":7178,"going":7179,"Do":7180,"Church":7181,"From":7182,"highest":7183,"2001":7184,"earlier":7185,"initially":7186,"Sing":7187,"training":7188,"Atl":7189,"vice":7190,"percent":7191,"particularly":7192,"Val":7193,"lear":7194,"bit":7195,"White":7196,"ership":7197,"Mart":7198,"90":7199,"lying":7200,"Mag":7201,"graphy":7202,"ordered":7203,"educ":7204,"Navy":7205,"box":7206,"assist":7207,"must":7208,"pot":7209,"Charles":7210,"issue":7211,"Kingdom":7212,"Off":7213,"aj":7214,"signed":7215,"hib":7216,"weak":7217,"thus":7218,"ateg":7219,"pond":7220,"pers":7221,"But":7222,"Hall":7223,"Thomas":7224,"central":7225,"tries":7226,"studio":7227,"social":7228,"maintain":7229,"ency":7230,"speed":7231,"ape":7232,"uture":7233,"praised":7234,"za":7235,"ification":7236,"pected":7237,"International":7238,"AA":7239,"Dis":7240,"alifor":7241,"gress":7242,"date":7243,"Smith":7244,"bill":7245,"langu":7246,"bow":7247,"units":7248,"northern":7249,"ception":7250,"reason":7251,"Cam":7252,"increased":7253,"Virgin":7254,"deal":7255,"hurricane":7256,"past":7257,"2002":7258,"relig":7259,"Pal":7260,"vin":7261,"research":7262,"rac":7263,"Bur":7264,"depart":7265,"type":7266,"Bay":7267,"stry":7268,"via":7269,"meas":7270,"deli":7271,"Du":7272,"Canada":7273,"pay":7274,"rian":7275,"commission":7276,"Califor":7277,"agon":7278,"fantry":7279,"Pri":7280,"Sam":7281,"Rock":7282,"hol":7283,"mean":7284,"immedi":7285,"Bro":7286,"Ho":7287,"ayed":7288,"omer":7289,"daugh":7290,"acqu":7291,"ilities":7292,"imin":7293,"Peter":7294,"relationship":7295,"Sen":7296,"Richard":7297,"pressed":7298,"bomb":7299,"Indian":7300,"Ben":7301,"Mi":7302,"independ":7303,"Alex":7304,"nel":7305,"better":7306,"told":7307,"usually":7308,"sat":7309,"Sal":7310,"winds":7311,"California":7312,"enough":7313,"states":7314,"Sk":7315,"icket":7316,"Union":7317,"aring":7318,"sed":7319,"Court":7320,"rup":7321,"positive":7322,"jour":7323,"God":7324,"Island":7325,"concern":7326,"sal":7327,"ston":7328,"Brown":7329,"spent":7330,"ume":7331,"ference":7332,"phys":7333,"according":7334,"above":7335,"appointed":7336,"Tom":7337,"arily":7338,"outside":7339,"tion":7340,"Ap":7341,"films":7342,"Great":7343,"feel":7344,"anks":7345,"Award":7346,"Str":7347,"icle":7348,"football":7349,"Cong":7350,"previously":7351,"accoun":7352,"responsi":7353,"quare":7354,"lay":7355,"mur":7356,"bird":7357,"ener":7358,"active":7359,"contribut":7360,"load":7361,"Associ":7362,"Company":7363,"recording":7364,"standing":7365,"NY":7366,"defin":7367,"usion":7368,"access":7369,"failed":7370,"alion":7371,"ems":7372,"reng":7373,"required":7374,"occup":7375,"elements":7376,"Germany":7377,"sey":7378,"Vict":7379,"ken":7380,"187":7381,"overnor":7382,"ga":7383,"Ter":7384,"treat":7385,"atin":7386,"directed":7387,"Sou":7388,"reviews":7389,"viol":7390,"Mark":7391,"India":7392,"gir":7393,"ique":7394,"interview":7395,"word":7396,"ida":7397,"groups":7398,"itself":7399,"ometimes":7400,"Christian":7401,"III":7402,"give":7403,"aters":7404,"vert":7405,"reme":7406,"inner":7407,"despite":7408,"thod":7409,"bour":7410,"respond":7411,"score":7412,"Frank":7413,"prob":7414,"La":7415,"Times":7416,"Sim":7417,"onto":7418,"UK":7419,"soldi":7420,"ns":7421,"Ke":7422,"perform":7423,"idea":7424,"script":7425,"beginning":7426,"bi":7427,"ministr":7428,"Cast":7429,"space":7430,"College":7431,"introduced":7432,"happ":7433,"streng":7434,"igan":7435,"frequ":7436,"sus":7437,"flight":7438,"block":7439,"transfer":7440,"whose":7441,"ept":7442,"ault":7443,"priv":7444,"Mex":7445,"ication":7446,"Gold":7447,"ening":7448,"Jer":7449,"Tri":7450,"anal":7451,"Western":7452,"prevent":7453,"Hill":7454,"tom":7455,"edy":7456,"league":7457,"cul":7458,"changes":7459,"ases":7460,"ara":7461,"brother":7462,"recent":7463,"defeated":7464,"Bu":7465,"conf":7466,"pil":7467,"Pre":7468,"Sovi":7469,"sch":7470,"gold":7471,"election":7472,"berg":7473,"additional":7474,"jud":7475,"future":7476,"appl":7477,"Span":7478,"Grand":7479,"whom":7480,"poor":7481,"international":7482,"Met":7483,"photo":7484,"structure":7485,"Awards":7486,"exten":7487,"native":7488,"sem":7489,"center":7490,"corpor":7491,"changed":7492,"argu":7493,"evidence":7494,"Force":7495,"quickly":7496,"33":7497,"Day":7498,"already":7499,"radio":7500,"specific":7501,"market":7502,"river":7503,"That":7504,"ben":7505,"situ":7506,"umb":7507,"coach":7508,"atory":7509,"material":7510,"aint":7511,"Most":7512,"pet":7513,"emp":7514,"civil":7515,"agreed":7516,"arrived":7517,"dies":7518,"Britain":7519,"ctive":7520,"lies":7521,"itz":7522,"staff":7523,"slow":7524,"useum":7525,"likely":7526,"study":7527,"decision":7528,"Chin":7529,"Mill":7530,"lyr":7531,"course":7532,"Film":7533,"subject":7534,"spr":7535,"ded":7536,"hop":7537,"fleet":7538,"money":7539,"limited":7540,"might":7541,"sometimes":7542,"espe":7543,"Pac":7544,"female":7545,"surface":7546,"response":7547,"names":7548,"pan":7549,"icted":7550,"food":7551,"magazine":7552,"actions":7553,"Later":7554,"Victor":7555,"especially":7556,"estimated":7557,"Championship":7558,"flow":7559,"nation":7560,"36":7561,"carried":7562,"flood":7563,"bell":7564,"ples":7565,"broadcast":7566,"Over":7567,"Di":7568,"consider":7569,"Pat":7570,"liament":7571,"ena":7572,"community":7573,"worth":7574,"ror":7575,"guitar":7576,"shows":7577,"bot":7578,"prepar":7579,"paren":7580,"listed":7581,"uded":7582,"rate":7583,"plant":7584,"text":7585,"scenes":7586,"yl":7587,"size":7588,"eastern":7589,"37":7590,"musical":7591,"1999":7592,"ises":7593,"venue":7594,"remaining":7595,"isl":7596,"arrison":7597,"minor":7598,"related":7599,"division":7600,"Early":7601,"emer":7602,"Los":7603,"personal":7604,"natural":7605,"becoming":7606,"larger":7607,"latter":7608,"Virginia":7609,"media":7610,"favor":7611,"entered":7612,"object":7613,"police":7614,"suit":7615,"yard":7616,"rights":7617,"doc":7618,"summer":7619,"approxim":7620,"burg":7621,"pressure":7622,"teams":7623,"married":7624,"suggested":7625,"brief":7626,"liter":7627,"Year":7628,"adap":7629,"arrang":7630,"Just":7631,"investig":7632,"iter":7633,"surround":7634,"mor":7635,"kil":7636,"establish":7637,"daughter":7638,"tax":7639,"ari":7640,"exper":7641,"Jackson":7642,"Second":7643,"students":7644,"Ty":7645,"temporary":7646,"tons":7647,"38":7648,"effects":7649,"Tex":7650,"prior":7651,"woman":7652,"fit":7653,"Chic":7654,"Tour":7655,"Cal":7656,"Fle":7657,"episodes":7658,"If":7659,"Flor":7660,"clim":7661,"lymp":7662,"Louis":7663,"sett":7664,"destroyed":7665,"winning":7666,"avo":7667,"irth":7668,"32":7669,"49":7670,"Aust":7671,"leaving":7672,"mode":7673,"ny":7674,"Spanish":7675,"Green":7676,"Olymp":7677,"sons":7678,"viron":7679,"selves":7680,"tracks":7681,"join":7682,"equip":7683,"Club":7684,"Lord":7685,"vie":7686,"reli":7687,"fail":7688,"mocr":7689,"igade":7690,"provide":7691,"idents":7692,"relative":7693,"ander":7694,"Che":7695,"create":7696,"polic":7697,"territ":7698,"aries":7699,"intended":7700,"qual":7701,"spo":7702,"proposed":7703,"influence":7704,"captured":7705,"big":7706,"overall":7707,"ili":7708,"Party":7709,"verse":7710,"Im":7711,"distr":7712,"fully":7713,"moving":7714,"burn":7715,"running":7716,"Rob":7717,"artment":7718,"Super":7719,"occas":7720,"Soviet":7721,"supported":7722,"ato":7723,"lot":7724,"Association":7725,"thers":7726,"quarter":7727,"escap":7728,"abs":7729,"purch":7730,"Del":7731,"fell":7732,"mach":7733,"expected":7734,"han":7735,"ba":7736,"Chicago":7737,"nearly":7738,"forward":7739,"pread":7740,"Many":7741,"syn":7742,"ires":7743,"Chinese":7744,"Love":7745,"Lo":7746,"helped":7747,"Oper":7748,"movement":7749,"1998":7750,"stra":7751,"secut":7752,"bring":7753,"mixed":7754,"awarded":7755,"marked":7756,"Song":7757,"commercial":7758,"bey":7759,"nu":7760,"Council":7761,"closed":7762,"issued":7763,"dy":7764,"consist":7765,"experience":7766,"185":7767,"Ze":7768,"dark":7769,"Go":7770,"Record":7771,"stars":7772,"cit":7773,"fish":7774,"Edward":7775,"planned":7776,"dead":7777,"phen":7778,"Enter":7779,"bility":7780,"34":7781,"300":7782,"Kore":7783,"pow":7784,"legal":7785,"done":7786,"hood":7787,"joy":7788,"breed":7789,"iple":7790,"operation":7791,"fans":7792,"longer":7793,"Hu":7794,"wing":7795,"language":7796,"bon":7797,"attract":7798,"higher":7799,"dig":7800,"increasing":7801,"compared":7802,"bad":7803,"deep":7804,"leader":7805,"lor":7806,"touch":7807,"cele":7808,"1st":7809,"olk":7810,"Back":7811,"approximately":7812,"living":7813,"print":7814,"Bal":7815,"feature":7816,"Johnson":7817,"intens":7818,"Art":7819,"temper":7820,"fifth":7821,"themselves":7822,"ience":7823,"Ir":7824,"History":7825,"screen":7826,"Pacific":7827,"bury":7828,"producer":7829,"mostly":7830,"icles":7831,"48":7832,"ams":7833,"operations":7834,"rica":7835,"Billboard":7836,"wa":7837,"cu":7838,"think":7839,"defeat":7840,"orial":7841,"remains":7842,"Cro":7843,"chall":7844,"finan":7845,"Under":7846,"weap":7847,"appears":7848,"mitted":7849,"soldiers":7850,"aught":7851,"buildings":7852,"Mur":7853,"whether":7854,"weight":7855,"MS":7856,"probably":7857,"Squadron":7858,"plot":7859,"ked":7860,"ender":7861,"extended":7862,"Arch":7863,"copies":7864,"spired":7865,"complex":7866,"stream":7867,"heav":7868,"battles":7869,"roll":7870,"1997":7871,"voice":7872,"Since":7873,"pose":7874,"Tor":7875,"transport":7876,"shoot":7877,"lyrics":7878,"Queen":7879,"portr":7880,"deb":7881,"Atlantic":7882,"igr":7883,"mel":7884,"affe":7885,"fill":7886,"ert":7887,"ospital":7888,"los":7889,"Rad":7890,"FA":7891,"jected":7892,"suffered":7893,"ban":7894,"really":7895,"Big":7896,"countries":7897,"39":7898,"andon":7899,"carri":7900,"boy":7901,"cm":7902,"Lake":7903,"Tur":7904,"Test":7905,"Law":7906,"cting":7907,"Sever":7908,"demand":7909,"immediately":7910,"includes":7911,"Florida":7912,"Sci":7913,"health":7914,"cis":7915,"Both":7916,"issues":7917,"capital":7918,"goals":7919,"request":7920,"rich":7921,"Sea":7922,"Jim":7923,"colon":7924,"Jew":7925,"47":7926,"visit":7927,"private":7928,"Mat":7929,"amed":7930,"Leg":7931,"manager":7932,"officers":7933,"Bet":7934,"Fort":7935,"flag":7936,"target":7937,"ultim":7938,"Ot":7939,"leave":7940,"location":7941,"mat":7942,"removed":7943,"gas":7944,"aging":7945,"yards":7946,"bs":7947,"ado":7948,"flict":7949,"Trans":7950,"fast":7951,"expand":7952,"rd":7953,"Station":7954,"rat":7955,"increase":7956,"subsequently":7957,"Texas":7958,"mic":7959,"China":7960,"portion":7961,"birth":7962,"status":7963,"Mr":7964,"offered":7965,"ging":7966,"Old":7967,"Town":7968,"plans":7969,"always":7970,"Another":7971,"upper":7972,"confir":7973,"Studi":7974,"services":7975,"attacks":7976,"Mel":7977,"vey":7978,"ously":7979,"problems":7980,"evolution":7981,"How":7982,"iser":7983,"aker":7984,"reser":7985,"mas":7986,"shire":7987,"demon":7988,"instr":7989,"tainment":7990,"Earth":7991,"twent":7992,"habit":7993,"terms":7994,"forts":7995,"stitut":7996,"carry":7997,"aily":7998,"professional":7999,"something":8000,"phy":8001,"village":8002,"Boy":8003,"administr":8004,"takes":8005,"Pan":8006,"iles":8007,"contr":8008,"orning":8009,"castle":8010,"majority":8011,"Emp":8012,"RA":8013,"discovered":8014,"Bra":8015,"discover":8016,"Rail":8017,"Wood":8018,"neg":8019,"Center":8020,"vironment":8021,"mouth":8022,"job":8023,"makes":8024,"ranked":8025,"Canadian":8026,"Bow":8027,"cean":8028,"composed":8029,"assigned":8030,"beat":8031,"minute":8032,"Africa":8033,"adop":8034,"damaged":8035,"concept":8036,"oph":8037,"elected":8038,"ka":8039,"uries":8040,"otion":8041,"meeting":8042,"zz":8043,"adium":8044,"initial":8045,"ider":8046,"chester":8047,"atives":8048,"Its":8049,"onna":8050,"nes":8051,"ulated":8052,"DV":8053,"olic":8054,"individual":8055,"Russian":8056,"Highway":8057,"revealed":8058,"Van":8059,"itect":8060,"ti":8061,"raised":8062,"46":8063,"giving":8064,"inspired":8065,"Sir":8066,"ails":8067,"lived":8068,"mist":8069,"yet":8070,"necess":8071,"plays":8072,"attacked":8073,"Carol":8074,"inent":8075,"associated":8076,"Hot":8077,"heart":8078,"Hal":8079,"Kent":8080,"respectively":8081,"Central":8082,"grand":8083,"Martin":8084,"rout":8085,"actor":8086,"uter":8087,"anch":8088,"1995":8089,"numerous":8090,"needed":8091,"cers":8092,"Ver":8093,"Angeles":8094,"ulf":8095,"veh":8096,"stitute":8097,"Francis":8098,"cand":8099,"nature":8100,"2nd":8101,"launched":8102,"friends":8103,"impact":8104,"pool":8105,"Cle":8106,"domin":8107,"constructed":8108,"scient":8109,"stitution":8110,"conditions":8111,"step":8112,"distribut":8113,"occurred":8114,"attempted":8115,"Cy":8116,"uments":8117,"contains":8118,"tur":8119,"Bob":8120,"books":8121,"shown":8122,"information":8123,"ech":8124,"estival":8125,"exam":8126,"Congress":8127,"sales":8128,"uals":8129,"secur":8130,"ications":8131,"struction":8132,"piece":8133,"singer":8134,"critical":8135,"depression":8136,"Ru":8137,"Mont":8138,"Prince":8139,"Group":8140,"2016":8141,"whole":8142,"19th":8143,"dev":8144,"kind":8145,"Not":8146,"premi":8147,"1996":8148,"1950":8149,"mom":8150,"Fer":8151,"ioned":8152,"Empire":8153,"Out":8154,"cere":8155,"referred":8156,"ipp":8157,"marri":8158,"letter":8159,"earned":8160,"Produ":8161,"produce":8162,"bio":8163,"vic":8164,"Camp":8165,"Jose":8166,"vention":8167,"selected":8168,"amount":8169,"ski":8170,"Penn":8171,"fighting":8172,"umed":8173,"render":8174,"houses":8175,"distin":8176,"gain":8177,"numbers":8178,"inch":8179,"smaller":8180,"resulted":8181,"advan":8182,"finally":8183,"Sto":8184,"revol":8185,"chief":8186,"bank":8187,"wound":8188,"unit":8189,"grant":8190,"slight":8191,"Italian":8192,"1994":8193,"bul":8194,"celebr":8195,"captain":8196,"ellow":8197,"industry":8198,"words":8199,"largely":8200,"jun":8201,"Gar":8202,"Sol":8203,"coup":8204,"DVD":8205,"oil":8206,"Rh":8207,"ify":8208,"Corps":8209,"commented":8210,"ordin":8211,"55":8212,"dol":8213,"sched":8214,"Eli":8215,"Crit":8216,"gent":8217,"audience":8218,"izing":8219,"unable":8220,"acting":8221,"notes":8222,"spl":8223,"ift":8224,"traditional":8225,"trade":8226,"education":8227,"artist":8228,"legisl":8229,"iff":8230,"atest":8231,"positions":8232,"imm":8233,"directly":8234,"Michigan":8235,"Long":8236,"lif":8237,"improve":8238,"aland":8239,"Final":8240,"double":8241,"refused":8242,"Command":8243,"Viet":8244,"mos":8245,"180":8246,"attention":8247,"blood":8248,"sister":8249,"lock":8250,"ows":8251,"primary":8252,"dro":8253,"lav":8254,"method":8255,"secret":8256,"horse":8257,"below":8258,"newsp":8259,"quarters":8260,"ump":8261,"royal":8262,"ighter":8263,"achi":8264,"alle":8265,"web":8266,"Er":8267,"Wales":8268,"Hel":8269,"officer":8270,"spect":8271,"male":8272,"hero":8273,"train":8274,"Mass":8275,"declared":8276,"gradu":8277,"install":8278,"utch":8279,"enjoy":8280,"science":8281,"Sar":8282,"performances":8283,"hi":8284,"meant":8285,"Gi":8286,"va":8287,"religious":8288,"More":8289,"Republic":8290,"indic":8291,"commander":8292,"44":8293,"standard":8294,"undred":8295,"conflict":8296,"middle":8297,"ray":8298,"matches":8299,"Cath":8300,"Ox":8301,"owned":8302,"Care":8303,"pul":8304,"repe":8305,"Sup":8306,"orders":8307,"regard":8308,"ady":8309,"oo":8310,"mes":8311,"Democr":8312,"rated":8313,"Acad":8314,"records":8315,"wear":8316,"ipal":8317,"Team":8318,"die":8319,"thr":8320,"model":8321,"Lin":8322,"district":8323,"kes":8324,"progress":8325,"northeast":8326,"ya":8327,"uten":8328,"serious":8329,"competition":8330,"Lit":8331,"ett":8332,"ranch":8333,"Mem":8334,"Major":8335,"antasy":8336,"severe":8337,"session":8338,"drum":8339,"vocals":8340,"oft":8341,"abandon":8342,"Minister":8343,"viewers":8344,"Several":8345,"rapid":8346,"1992":8347,"nar":8348,"Tre":8349,"orm":8350,"bing":8351,"miral":8352,"document":8353,"wick":8354,"Chris":8355,"centre":8356,"atre":8357,"energy":8358,"65":8359,"cam":8360,"cases":8361,"Fore":8362,"forest":8363,"traff":8364,"continue":8365,"dut":8366,"atal":8367,"thes":8368,"ona":8369,"iled":8370,"Four":8371,"theme":8372,"Zealand":8373,"Sum":8374,"Fox":8375,"Time":8376,"determin":8377,"aware":8378,"ishop":8379,"itation":8380,"Bre":8381,"favour":8382,"Soci":8383,"writers":8384,"combat":8385,"Dar":8386,"highly":8387,"nearby":8388,"Mexico":8389,"separate":8390,"kin":8391,"log":8392,"urt":8393,"adult":8394,"effort":8395,"Wall":8396,"arts":8397,"metal":8398,"African":8399,"McC":8400,"culture":8401,"incorpor":8402,"rossing":8403,"osen":8404,"attended":8405,"reduced":8406,"annual":8407,"presented":8408,"20th":8409,"edition":8410,"omen":8411,"Haw":8412,"ogue":8413,"practice":8414,"1930":8415,"except":8416,"divided":8417,"rang":8418,"Dou":8419,"ria":8420,"levels":8421,"means":8422,"neigh":8423,"girl":8424,"contact":8425,"tried":8426,"umn":8427,"thick":8428,"oud":8429,"ole":8430,"movie":8431,"Madonna":8432,"stating":8433,"ands":8434,"Stone":8435,"architect":8436,"twenty":8437,"400":8438,"accepted":8439,"1993":8440,"responsible":8441,"1991":8442,"maxim":8443,"Fed":8444,"SA":8445,"marriage":8446,"ero":8447,"pick":8448,"serve":8449,"Moun":8450,"fru":8451,"bled":8452,"advance":8453,"aired":8454,"iding":8455,"ding":8456,"quality":8457,"candid":8458,"seem":8459,"direction":8460,"innings":8461,"charge":8462,"eve":8463,"rein":8464,"95":8465,"rating":8466,"Scotland":8467,"wealth":8468,"pit":8469,"pret":8470,"schools":8471,"Jones":8472,"psy":8473,"sides":8474,"illery":8475,"passing":8476,"Their":8477,"ieve":8478,"network":8479,"Infantry":8480,"Tim":8481,"ression":8482,"rare":8483,"lan":8484,"rif":8485,"Book":8486,"managed":8487,"function":8488,"Simp":8489,"award":8490,"Department":8491,"hus":8492,"lam":8493,"asion":8494,"college":8495,"efforts":8496,"Rol":8497,"ites":8498,"Ba":8499,"Fre":8500,"Greek":8501,"resulting":8502,"economic":8503,"paid":8504,"mountain":8505,"ram":8506,"murder":8507,"da":8508,"meaning":8509,"utenant":8510,"dem":8511,"dropped":8512,"iving":8513,"showed":8514,"guest":8515,"Kar":8516,"inside":8517,"Three":8518,"Men":8519,"Americ":8520,"voy":8521,"environment":8522,"Sur":8523,"osaur":8524,"cyclone":8525,"dan":8526,"peror":8527,"bly":8528,"allowing":8529,"hall":8530,"chap":8531,"Bost":8532,"cust":8533,"kept":8534,"morning":8535,"Creek":8536,"waters":8537,"Hor":8538,"nest":8539,"controver":8540,"Games":8541,"cin":8542,"pal":8543,"begins":8544,"sec":8545,"ceremon":8546,"winter":8547,"arrest":8548,"variety":8549,"settle":8550,"Commit":8551,"ceeded":8552,"thur":8553,"Mic":8554,"Up":8555,"Williams":8556,"schol":8557,"Service":8558,"inches":8559,"Alli":8560,"ores":8561,"cus":8562,"electric":8563,"BA":8564,"squadron":8565,"farm":8566,"airs":8567,"ami":8568,"activity":8569,"continues":8570,"titled":8571,"Post":8572,"drew":8573,"path":8574,"Records":8575,"Stan":8576,"rule":8577,"Far":8578,"Will":8579,"pitch":8580,"write":8581,"rot":8582,"dance":8583,"isation":8584,"symb":8585,"News":8586,"broke":8587,"ky":8588,"aven":8589,"SR":8590,"founded":8591,"source":8592,"Foot":8593,"restr":8594,"Parliament":8595,"Oh":8596,"metres":8597,"sole":8598,"parents":8599,"hundred":8600,"phere":8601,"Ire":8602,"78":8603,"1942":8604,"starting":8605,"concert":8606,"conducted":8607,"oon":8608,"your":8609,"ott":8610,"Egy":8611,"vised":8612,"strugg":8613,"presence":8614,"ounds":8615,"excl":8616,"64":8617,"ada":8618,"Bridge":8619,"Society":8620,"IS":8621,"plat":8622,"spot":8623,"Southern":8624,"crow":8625,"exhib":8626,"sequence":8627,"onic":8628,"Sil":8629,"iced":8630,"deliver":8631,"transferred":8632,"companies":8633,"Sat":8634,"things":8635,"eth":8636,"contrast":8637,"multiple":8638,"enemy":8639,"Arthur":8640,"Latin":8641,"Ram":8642,"pedo":8643,"selling":8644,"portun":8645,"sa":8646,"Ev":8647,"foreign":8648,"Committee":8649,"Hung":8650,"hu":8651,"Govern":8652,"collection":8653,"Georg":8654,"peaked":8655,"obtain":8656,"Captain":8657,"Cross":8658,"traffic":8659,"Joseph":8660,"content":8661,"recomm":8662,"ita":8663,"Oxford":8664,"mess":8665,"Like":8666,"becomes":8667,"Admiral":8668,"account":8669,"stories":8670,"Chief":8671,"loy":8672,"greater":8673,"vocal":8674,"thir":8675,"Den":8676,"scoring":8677,"PA":8678,"ito":8679,"calling":8680,"concluded":8681,"strength":8682,"Boston":8683,"federal":8684,"potential":8685,"41":8686,"attempts":8687,"Secret":8688,"Class":8689,"Harrison":8690,"relatively":8691,"Manchester":8692,"extens":8693,"76":8694,"Commission":8695,"sky":8696,"property":8697,"primarily":8698,"demonstr":8699,"birds":8700,"creation":8701,"fa":8702,"actually":8703,"sets":8704,"prise":8705,"observed":8706,"Egypt":8707,"financial":8708,"bles":8709,"Because":8710,"Before":8711,"animals":8712,"figure":8713,"Dire":8714,"Jeff":8715,"Battalion":8716,"Ken":8717,"stein":8718,"journal":8719,"repair":8720,"propos":8721,"Hurricane":8722,"Life":8723,"Swed":8724,"opportun":8725,"identified":8726,"42":8727,"tourn":8728,"olf":8729,"anna":8730,"poet":8731,"featuring":8732,"anger":8733,"withdraw":8734,"1944":8735,"ange":8736,"istics":8737,"scale":8738,"Dun":8739,"Little":8740,"mechan":8741,"85":8742,"situation":8743,"Fred":8744,"yer":8745,"prov":8746,"missed":8747,"Brad":8748,"annel":8749,"share":8750,"distance":8751,"150":8752,"versions":8753,"43":8754,"Gil":8755,"passeng":8756,"independent":8757,"extreme":8758,"resist":8759,"Ann":8760,"image":8761,"perial":8762,"thous":8763,"faced":8764,"BBC":8765,"slightly":8766,"lap":8767,"Paris":8768,"suppl":8769,"inking":8770,"inte":8771,"replac":8772,"cient":8773,"here":8774,"Series":8775,"collabor":8776,"Ca":8777,"concent":8778,"mob":8779,"torpedo":8780,"Line":8781,"Max":8782,"Wal":8783,"prop":8784,"color":8785,"colour":8786,"Pop":8787,"alleg":8788,"seconds":8789,"1990":8790,"trial":8791,"resh":8792,"vation":8793,"today":8794,"Bat":8795,"ki":8796,"ultimately":8797,"Histor":8798,"square":8799,"completely":8800,"Light":8801,"struck":8802,"tellig":8803,"proved":8804,"Croat":8805,"Vol":8806,"confirmed":8807,"maximum":8808,"behav":8809,"pack":8810,"naval":8811,"blue":8812,"sought":8813,"boat":8814,"cities":8815,"Gir":8816,"beth":8817,"Academy":8818,"1920":8819,"policy":8820,"Stephen":8821,"Museum":8822,"combined":8823,"master":8824,"1945":8825,"weather":8826,"cher":8827,"green":8828,"minim":8829,"serving":8830,"designated":8831,"1941":8832,"northwest":8833,"society":8834,"dise":8835,"mainly":8836,"border":8837,"Way":8838,"commissioned":8839,"officials":8840,"conver":8841,"Saint":8842,"din":8843,"astic":8844,"vessel":8845,"explained":8846,"influenced":8847,"illa":8848,"HL":8849,"ils":8850,"benef":8851,"powerful":8852,"batter":8853,"eval":8854,"alongside":8855,"CA":8856,"Lee":8857,"Brigade":8858,"bass":8859,"Entertainment":8860,"Italy":8861,"battleship":8862,"Week":8863,"Ob":8864,"visions":8865,"resol":8866,"ses":8867,"Americans":8868,"older":8869,"organization":8870,"Hy":8871,"ulations":8872,"gained":8873,"says":8874,"sources":8875,"mond":8876,"Spr":8877,"edge":8878,"successfully":8879,"lip":8880,"attend":8881,"orses":8882,"gency":8883,"Han":8884,"peace":8885,"background":8886,"industri":8887,"seg":8888,"seek":8889,"Regiment":8890,"princ":8891,"systems":8892,"Arab":8893,"ini":8894,"aga":8895,"capture":8896,"goti":8897,"Tod":8898,"ota":8899,"99":8900,"feed":8901,"adel":8902,"alone":8903,"ements":8904,"acu":8905,"artists":8906,"theory":8907,"nominated":8908,"aling":8909,"reaching":8910,"news":8911,"sust":8912,"promoted":8913,"dif":8914,"bud":8915,"stay":8916,"Avenue":8917,"elve":8918,"widely":8919,"problem":8920,"encour":8921,"Ireland":8922,"CD":8923,"SS":8924,"Middle":8925,"iano":8926,"sexual":8927,"husband":8928,"Live":8929,"results":8930,"invasion":8931,"brary":8932,"Fleet":8933,"smo":8934,"ols":8935,"travel":8936,"roads":8937,"Land":8938,"greatest":8939,"Os":8940,"vania":8941,"subsequent":8942,"offer":8943,"Bor":8944,"IV":8945,"albums":8946,"Mu":8947,"iron":8948,"arms":8949,"southeast":8950,"officially":8951,"Ray":8952,"tun":8953,"push":8954,"county":8955,"1989":8956,"sixth":8957,"Lie":8958,"fair":8959,"Wind":8960,"affected":8961,"Otto":8962,"Common":8963,"opin":8964,"1943":8965,"shell":8966,"spring":8967,"shortly":8968,"theless":8969,"armed":8970,"pilot":8971,"contest":8972,"expressed":8973,"causing":8974,"Victoria":8975,"doing":8976,"Mah":8977,"represented":8978,"MD":8979,"true":8980,"mind":8981,"reception":8982,"appearances":8983,"arent":8984,"Tropical":8985,"organized":8986,"aded":8987,"residents":8988,"defense":8989,"sense":8990,"Ry":8991,"core":8992,"pieces":8993,"capac":8994,"physical":8995,"arian":8996,"Catholic":8997,"tells":8998,"600":8999,"syl":9000,"seasons":9001,"laid":9002,"teach":9003,"Bus":9004,"dog":9005,"ansion":9006,"Valley":9007,"itude":9008,"negoti":9009,"intend":9010,"semb":9011,"hospital":9012,"floor":9013,"ufact":9014,"actors":9015,"growth":9016,"rey":9017,"bodies":9018,"ategory":9019,"icient":9020,"artillery":9021,"kg":9022,"avoid":9023,"Ash":9024,"77":9025,"pun":9026,"require":9027,"chair":9028,"Show":9029,"ached":9030,"Dutch":9031,"Though":9032,"3rd":9033,"fired":9034,"Top":9035,"focus":9036,"advant":9037,"visited":9038,"oul":9039,"Commun":9040,"Mountain":9041,"fellow":9042,"arg":9043,"weapons":9044,"Through":9045,"plement":9046,"inson":9047,"eas":9048,"ahead":9049,"atures":9050,"dition":9051,"Football":9052,"Good":9053,"vote":9054,"ares":9055,"Rog":9056,"Young":9057,"usual":9058,"Jul":9059,"marine":9060,"Hum":9061,"Tay":9062,"heavily":9063,"Kenn":9064,"ysis":9065,"ote":9066,"eigh":9067,"question":9068,"Gal":9069,"governor":9070,"Bul":9071,"Sub":9072,"1940":9073,"ingu":9074,"leaders":9075,"anta":9076,"1980s":9077,"Upon":9078,"Well":9079,"phil":9080,"pedition":9081,"apparent":9082,"spread":9083,"patter":9084,"student":9085,"ustr":9086,"studies":9087,"ronic":9088,"Def":9089,"wave":9090,"passes":9091,"kilomet":9092,"protest":9093,"ici":9094,"mile":9095,"sions":9096,"amber":9097,"Ele":9098,"executive":9099,"Ill":9100,"prominent":9101,"catch":9102,"agreement":9103,"setting":9104,"consisted":9105,"Daniel":9106,"debuted":9107,"cip":9108,"wit":9109,"condition":9110,"table":9111,"figures":9112,"rical":9113,"injury":9114,"defend":9115,"Bey":9116,"Home":9117,"equipment":9118,"begin":9119,"claims":9120,"believ":9121,"earth":9122,"ights":9123,"Of":9124,"rick":9125,"necessary":9126,"instrument":9127,"otes":9128,"istrict":9129,"66":9130,"matter":9131,"preser":9132,"Civil":9133,"graphic":9134,"negative":9135,"transl":9136,"Tele":9137,"arden":9138,"argued":9139,"dated":9140,"urban":9141,"glo":9142,"contemporary":9143,"Eliza":9144,"Tem":9145,"normal":9146,"returning":9147,"omy":9148,"opposed":9149,"Homer":9150,"Jon":9151,"lic":9152,"1970s":9153,"ube":9154,"rig":9155,"Main":9156,"Northern":9157,"pict":9158,"ani":9159,"famous":9160,"Ly":9161,"Pen":9162,"District":9163,"mut":9164,"deg":9165,"vor":9166,"maintained":9167,"deck":9168,"aces":9169,"1960s":9170,"frequently":9171,"couple":9172,"finish":9173,"kick":9174,"Dev":9175,"types":9176,"paper":9177,"von":9178,"acher":9179,"speech":9180,"Bond":9181,"mann":9182,"Ha":9183,"rum":9184,"TC":9185,"stations":9186,"activities":9187,"ij":9188,"criticized":9189,"sn":9190,"god":9191,"ockey":9192,"rect":9193,"toward":9194,"Marsh":9195,"machine":9196,"zy":9197,"heard":9198,"Ocean":9199,"Carolina":9200,"gam":9201,"reign":9202,"folk":9203,"drug":9204,"discuss":9205,"operated":9206,"occasion":9207,"tournament":9208,"acts":9209,"eye":9210,"reference":9211,"trees":9212,"else":9213,"planet":9214,"lers":9215,"Operation":9216,"citiz":9217,"ledge":9218,"senior":9219,"eway":9220,"coal":9221,"singles":9222,"1987":9223,"System":9224,"zer":9225,"medical":9226,"Scottish":9227,"worldwide":9228,"aspect":9229,"Government":9230,"trying":9231,"ano":9232,"achieve":9233,"1988":9234,"Writ":9235,"Colon":9236,"Field":9237,"awa":9238,"value":9239,"ker":9240,"Holly":9241,"territory":9242,"AC":9243,"heads":9244,"Governor":9245,"Kr":9246,"modif":9247,"ette":9248,"hands":9249,"holds":9250,"narr":9251,"zed":9252,"Background":9253,"sembly":9254,"rainfall":9255,"Jud":9256,"stre":9257,"Fantasy":9258,"treatment":9259,"historian":9260,"gate":9261,"horses":9262,"assault":9263,"Castle":9264,"96":9265,"views":9266,"imen":9267,"supply":9268,"honor":9269,"looking":9270,"championship":9271,"shap":9272,"accident":9273,"asket":9274,"crash":9275,"challeng":9276,"split":9277,"grew":9278,"university":9279,"mn":9280,"leaves":9281,"Short":9282,"therefore":9283,"Hard":9284,"chosen":9285,"incident":9286,"Duke":9287,"rael":9288,"ressed":9289,"Senate":9290,"shore":9291,"walls":9292,"gian":9293,"twice":9294,"reports":9295,"cance":9296,"stood":9297,"WW":9298,"offensive":9299,"Lew":9300,"Rod":9301,"Studios":9302,"consecut":9303,"esc":9304,"wounded":9305,"Polish":9306,"Bell":9307,"Dam":9308,"velopment":9309,"teenth":9310,"cou":9311,"escape":9312,"Eastern":9313,"steam":9314,"Mul":9315,"stock":9316,"acted":9317,"pursu":9318,"billion":9319,"prompt":9320,"rane":9321,"follows":9322,"Andrew":9323,"surrounding":9324,"manufact":9325,"launch":9326,"schedul":9327,"edom":9328,"oting":9329,"street":9330,"soundtrack":9331,"ucky":9332,"bat":9333,"editor":9334,"workers":9335,"Beat":9336,"contained":9337,"pton":9338,"decre":9339,"Christmas":9340,"Allied":9341,"fuel":9342,"degree":9343,"gal":9344,"Wel":9345,"herself":9346,"Mean":9347,"typically":9348,"Pennsyl":9349,"wart":9350,"uth":9351,"cies":9352,"servation":9353,"symp":9354,"Corn":9355,"tail":9356,"unknown":9357,"lives":9358,"Columb":9359,"rival":9360,"emphas":9361,"err":9362,"simply":9363,"Wilson":9364,"oration":9365,"fiction":9366,"ifying":9367,"Taylor":9368,"56":9369,"Down":9370,"dete":9371,"element":9372,"Joe":9373,"boats":9374,"regarded":9375,"drive":9376,"1986":9377,"railway":9378,"consecutive":9379,"Tech":9380,"currently":9381,"Head":9382,"casual":9383,"chance":9384,"chose":9385,"Fam":9386,"aud":9387,"Each":9388,"nothing":9389,"authority":9390,"adapt":9391,"cannot":9392,"Alexander":9393,"newly":9394,"growing":9395,"participated":9396,"cited":9397,"yle":9398,"throw":9399,"Bon":9400,"brown":9401,"Blue":9402,"isters":9403,"broken":9404,"roof":9405,"spirit":9406,"mentioned":9407,"strike":9408,"tree":9409,"creating":9410,"website":9411,"Ret":9412,"losing":9413,"newspaper":9414,"Storm":9415,"compar":9416,"grade":9417,"producers":9418,"adopted":9419,"extra":9420,"risk":9421,"capacity":9422,"experiment":9423,"advanced":9424,"disp":9425,"filming":9426,"What":9427,"ilies":9428,"advert":9429,"firm":9430,"imag":9431,"Festival":9432,"moment":9433,"Sound":9434,"oppon":9435,"clo":9436,"ola":9437,"Islands":9438,"Pennsylvania":9439,"opposition":9440,"door":9441,"ager":9442,"initi":9443,"Night":9444,"58":9445,"basis":9446,"oppos":9447,"sites":9448,"ables":9449,"council":9450,"Chart":9451,"chor":9452,"wel":9453,"plants":9454,"abandoned":9455,"fare":9456,"calls":9457,"azz":9458,"Liber":9459,"uce":9460,"oe":9461,"aved":9462,"Further":9463,"budget":9464,"illy":9465,"Reception":9466,"Mike":9467,"98":9468,"Irish":9469,"Ros":9470,"committee":9471,"phas":9472,"sections":9473,"tery":9474,"Bol":9475,"flying":9476,"inth":9477,"silver":9478,"tower":9479,"Harry":9480,"franch":9481,"bute":9482,"fly":9483,"homes":9484,"rush":9485,"umber":9486,"accompan":9487,"filmed":9488,"sail":9489,"Spain":9490,"otional":9491,"purpose":9492,"deploy":9493,"landing":9494,"Albert":9495,"encounter":9496,"Coast":9497,"Person":9498,"ners":9499,"wild":9500,"ounger":9501,"igg":9502,"sche":9503,"Ron":9504,"possibly":9505,"expansion":9506,"Jersey":9507,"auto":9508,"individuals":9509,"eration":9510,"apers":9511,"Pu":9512,"1990s":9513,"beyond":9514,"walk":9515,"lane":9516,"Square":9517,"measure":9518,"failure":9519,"killing":9520,"places":9521,"historical":9522,"multi":9523,"agg":9524,"Kel":9525,"draft":9526,"Origin":9527,"Sand":9528,"nick":9529,"sports":9530,"genus":9531,"1939":9532,"brid":9533,"paralle":9534,"ctic":9535,"intellig":9536,"occupied":9537,"ont":9538,"ques":9539,"achieved":9540,"believe":9541,"management":9542,"eds":9543,"Ven":9544,"roles":9545,"integr":9546,"Republ":9547,"Broad":9548,"Public":9549,"rooms":9550,"narrow":9551,"Elizabeth":9552,"Production":9553,"Israel":9554,"Sel":9555,"retired":9556,"Mir":9557,"wid":9558,"ko":9559,"ideas":9560,"Institute":9561,"perman":9562,"Si":9563,"seat":9564,"personnel":9565,"improved":9566,"hair":9567,"bom":9568,"ancy":9569,"1985":9570,"Due":9571,"disease":9572,"Doctor":9573,"briefly":9574,"Bart":9575,"Ul":9576,"Revolution":9577,"1968":9578,"gi":9579,"mounted":9580,"amin":9581,"effective":9582,"granted":9583,"Meanwhile":9584,"advantage":9585,"perfect":9586,"administration":9587,"kilometres":9588,"repeated":9589,"Republican":9590,"porters":9591,"Liver":9592,"Ten":9593,"infantry":9594,"Are":9595,"evacu":9596,"inf":9597,"hill":9598,"receive":9599,"turns":9600,"uff":9601,"Greg":9602,"rejected":9603,"crossing":9604,"iring":9605,"twelve":9606,"interchange":9607,"unique":9608,"gives":9609,"custom":9610,"rise":9611,"Jes":9612,"extensive":9613,"1970":9614,"Album":9615,"Clark":9616,"Ohio":9617,"leadership":9618,"52":9619,"Bud":9620,"avalry":9621,"experienced":9622,"iana":9623,"yst":9624,"straight":9625,"Cub":9626,"Sa":9627,"Ve":9628,"entr":9629,"champion":9630,"data":9631,"tend":9632,"zil":9633,"security":9634,"controlled":9635,"expanded":9636,"Board":9637,"Hon":9638,"NC":9639,"forming":9640,"abin":9641,"choice":9642,"Arm":9643,"describes":9644,"yellow":9645,"cé":9646,"iments":9647,"solo":9648,"note":9649,"fought":9650,"alty":9651,"afety":9652,"attribut":9653,"1984":9654,"Secretary":9655,"psych":9656,"iation":9657,"allows":9658,"explos":9659,"adelph":9660,"acquired":9661,"ivity":9662,"Rel":9663,"caught":9664,"sort":9665,"surrender":9666,"determined":9667,"animal":9668,"didn":9669,"lyn":9670,"credited":9671,"oma":9672,"ardi":9673,"kins":9674,"sac":9675,"Philadelph":9676,"families":9677,"Sher":9678,"Even":9679,"iday":9680,"vehicles":9681,"suggests":9682,"ike":9683,"800":9684,"oll":9685,"agan":9686,"venture":9687,"sle":9688,"ancient":9689,"titles":9690,"Gall":9691,"article":9692,"sand":9693,"Cambridge":9694,"mod":9695,"drama":9696,"guard":9697,"haps":9698,"Never":9699,"eyes":9700,"Georgia":9701,"burgh":9702,"88":9703,"comedy":9704,"acad":9705,"Hit":9706,"shark":9707,"commonly":9708,"seventh":9709,"iful":9710,"Philadelphia":9711,"nuclear":9712,"Es":9713,"Tro":9714,"prefer":9715,"holding":9716,"Ko":9717,"headquarters":9718,"powers":9719,"anning":9720,"connected":9721,"Also":9722,"authorities":9723,"labor":9724,"store":9725,"contain":9726,"restling":9727,"wise":9728,"attle":9729,"Kir":9730,"1967":9731,"Addition":9732,"islands":9733,"beaut":9734,"centuries":9735,"Point":9736,"DS":9737,"Chap":9738,"Ep":9739,"97":9740,"cultural":9741,"Russia":9742,"recently":9743,"120":9744,"ux":9745,"fields":9746,"protected":9747,"1980":9748,"FL":9749,"battalion":9750,"Among":9751,"estic":9752,"simple":9753,"umes":9754,"depict":9755,"Miss":9756,"Korean":9757,"turret":9758,"phone":9759,"Mos":9760,"Asia":9761,"ule":9762,"finds":9763,"Pers":9764,"iny":9765,"extr":9766,"Hay":9767,"Bas":9768,"Rose":9769,"wal":9770,"Nintend":9771,"hang":9772,"Ottoman":9773,"ounder":9774,"speak":9775,"Liverpool":9776,"Ka":9777,"reput":9778,"shop":9779,"Jun":9780,"erc":9781,"Rus":9782,"defence":9783,"singing":9784,"Lar":9785,"Nintendo":9786,"Ind":9787,"bands":9788,"cat":9789,"isa":9790,"existing":9791,"approved":9792,"aste":9793,"51":9794,"dollar":9795,"accompanied":9796,"Columbia":9797,"Burn":9798,"height":9799,"Jenn":9800,"Les":9801,"orche":9802,"entirely":9803,"Champion":9804,"touchdown":9805,"protect":9806,"containing":9807,"goes":9808,"MA":9809,"PC":9810,"scheduled":9811,"Jean":9812,"contributed":9813,"Prime":9814,"isers":9815,"conve":9816,"themes":9817,"Singap":9818,"analysis":9819,"sun":9820,"57":9821,"Lincol":9822,"Development":9823,"flooding":9824,"Lieutenant":9825,"Jewish":9826,"purchased":9827,"computer":9828,"provides":9829,"younger":9830,"Gulf":9831,"1983":9832,"performing":9833,"Brazil":9834,"prising":9835,"Op":9836,"awards":9837,"asketball":9838,"locations":9839,"headed":9840,"Mis":9841,"defensive":9842,"quite":9843,"aka":9844,"task":9845,"Die":9846,"mate":9847,"Office":9848,"outs":9849,"arrival":9850,"sport":9851,"Carey":9852,"anda":9853,"Radio":9854,"viewed":9855,"victim":9856,"engaged":9857,"End":9858,"1969":9859,"gather":9860,"resem":9861,"myth":9862,"Anderson":9863,"Francisco":9864,"filled":9865,"Singapore":9866,"ju":9867,"motion":9868,"People":9869,"intensity":9870,"illustr":9871,"1964":9872,"Order":9873,"expedition":9874,"formula":9875,"Lincoln":9876,"fresh":9877,"án":9878,"employed":9879,"cles":9880,"ceremony":9881,"philos":9882,"dedicated":9883,"54":9884,"ees":9885,"dry":9886,"Pet":9887,"Dark":9888,"joint":9889,"repl":9890,"Metro":9891,"Turn":9892,"HMS":9893,"etic":9894,"1914":9895,"structures":9896,"why":9897,"ura":9898,"Oli":9899,"sens":9900,"prepared":9901,"cock":9902,"Gro":9903,"1918":9904,"Disney":9905,"agement":9906,"Bank":9907,"ec":9908,"hydro":9909,"industrial":9910,"enge":9911,"motor":9912,"Walter":9913,"defined":9914,"recru":9915,"Six":9916,"1971":9917,"PlayStation":9918,"1982":9919,"charged":9920,"escort":9921,"closely":9922,"focused":9923,"consists":9924,"Brook":9925,"egg":9926,"drawn":9927,"1966":9928,"Lewis":9929,"1972":9930,"1979":9931,"Conference":9932,"product":9933,"Steve":9934,"Miller":9935,"protection":9936,"Brian":9937,"emb":9938,"comic":9939,"68":9940,"technology":9941,"izes":9942,"Blo":9943,"Mod":9944,"tact":9945,"piano":9946,"Sus":9947,"union":9948,"elimin":9949,"kee":9950,"cars":9951,"Byz":9952,"facilities":9953,"18th":9954,"iet":9955,"supporting":9956,"aly":9957,"preced":9958,"Once":9959,"recover":9960,"susp":9961,"criticism":9962,"strip":9963,"selection":9964,"rence":9965,"ilton":9966,"belong":9967,"Olympic":9968,"branch":9969,"uct":9970,"shooting":9971,"discus":9972,"visual":9973,"Emperor":9974,"advis":9975,"regions":9976,"Grant":9977,"ads":9978,"rear":9979,"1965":9980,"trail":9981,"Child":9982,"asc":9983,"Byzant":9984,"ries":9985,"earch":9986,"satis":9987,"tank":9988,"belief":9989,"atom":9990,"rupt":9991,"Railway":9992,"substant":9993,"hired":9994,"ii":9995,"receiving":9996,"knot":9997,"conference":9998,"ours":9999}

==> supplementary material/code/WikiText-2/environment.yml <==
name: activelr
dependencies:
  - python=3.8
  - datasets
  - transformers
  - pytorch


==> supplementary material/code/WikiText-2/logs2/activeadam_0.0001_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 22.265333560141606, "best_test": 21.7104009552204, "train_losses": [3.2365169525146484, 2.923402786254883, 2.7076809406280518, 2.5213446617126465, 2.360445737838745, 2.217247247695923, 2.0958659648895264, 1.9955987930297852, 1.9169753789901733, 1.8641365766525269], "valid_ppls": [22.265333560141606, 22.625852754962015, 23.62577452184678, 24.935366474377734, 26.335589314917254, 28.303578704388595, 29.81756037020201, 31.58294964713916, 33.32101084157185, 34.496324602813914], "test_ppls": [21.7104009552204, 22.11897384690703, 23.106166395935734, 24.357890323383344, 25.74020142631108, 27.676233407767615, 29.246581674941137, 31.0307523335092, 32.740321988784615, 33.88595015402182], "epoch_time": 384.35417127609253, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/activeadam_0.0001_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 22.256167720990913, "best_test": 21.695829772356994, "train_losses": [3.236579179763794, 2.923842191696167, 2.708000421524048, 2.5218899250030518, 2.3601276874542236, 2.2166402339935303, 2.0952253341674805, 1.994707465171814, 1.9161213636398315, 1.8629329204559326], "valid_ppls": [22.256167720990913, 22.631938483155405, 23.656679489443857, 24.928411730501107, 26.381263876551714, 28.392292994597355, 29.836426673449253, 31.631608056076143, 33.335305789169865, 34.50185195306635], "test_ppls": [21.695829772356994, 22.13150740916823, 23.13241486294034, 24.353912597290233, 25.807993288350932, 27.813618105115307, 29.297933512131692, 31.138005571687124, 32.80174171562877, 33.952133566218684], "epoch_time": 378.3497734069824, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/activeadam_0.0001_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 22.2632208896416, "best_test": 21.71260611261898, "train_losses": [3.236711263656616, 2.9236888885498047, 2.7080094814300537, 2.5217185020446777, 2.3592312335968018, 2.215132474899292, 2.093085289001465, 1.9918444156646729, 1.9123839139938354, 1.8587288856506348], "valid_ppls": [22.2632208896416, 22.62429382023112, 23.695058251975976, 24.97028837633797, 26.403513928439203, 28.41613075646049, 29.90700538403635, 31.639957668175096, 33.4062991072366, 34.58979982943213], "test_ppls": [21.71260611261898, 22.126294779330234, 23.182209946965024, 24.39048567176629, 25.81553194291183, 27.80222789328405, 29.339370885603813, 31.073921867350872, 32.82014861983859, 33.97549515387792], "epoch_time": 378.82489037513733, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/activeadam_0.0001_0.0_SchedulerType.CONSTANT_1_42.json <==
{"train_losses": [3.2401790618896484, 2.9315290451049805, 2.709531545639038, 2.5068325996398926, 2.3192341327667236, 2.137817144393921, 1.9687074422836304, 1.8070993423461914, 1.657590389251709, 1.517463207244873], "valid_ppls": [22.46353161226642, 23.058194838314627, 24.675545504216597, 27.009672165626352, 29.712765461023764, 33.92391866089904, 38.60265389082731, 44.632238330693994, 52.49320972345884, 61.55216137687681], "test_ppls": [21.89862553516134, 22.57786637061728, 24.153773314319302, 26.445106827069143, 29.093391582200802, 33.258777397412494, 37.88325996842827, 43.64130551183599, 51.383665280367644, 60.79399492345509], "epoch_time": 379.656622171402, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/activeadam_0.0001_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 22.265333560141606, "best_test": 21.7104009552204, "train_losses": [3.2365169525146484, 2.923402786254883, 2.7076809406280518, 2.5213446617126465, 2.360445737838745, 2.217247247695923, 2.0958659648895264, 1.9955987930297852, 1.9169753789901733, 1.8641365766525269], "valid_ppls": [22.265333560141606, 22.625852754962015, 23.62577452184678, 24.935366474377734, 26.335589314917254, 28.303578704388595, 29.81756037020201, 31.58294964713916, 33.32101084157185, 34.496324602813914], "test_ppls": [21.7104009552204, 22.11897384690703, 23.106166395935734, 24.357890323383344, 25.74020142631108, 27.676233407767615, 29.246581674941137, 31.0307523335092, 32.740321988784615, 33.88595015402182], "epoch_time": 379.37639021873474, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/activeadam_0.0005_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 33.46248935703017, "best_test": 33.05368124159987, "train_losses": [3.6025590896606445, 3.041281223297119, 2.6068780422210693, 2.2045767307281494, 1.8416897058486938, 1.5184123516082764, 1.243201494216919, 1.0165338516235352, 0.8407934904098511, 0.7254418730735779], "valid_ppls": [33.46248935703017, 35.99113634642052, 42.357772066619404, 53.92867366294256, 67.00602133080764, 91.15999572954196, 124.83257484503054, 174.3587036936298, 216.1819831003795, 241.0475968921764], "test_ppls": [33.05368124159987, 35.53491138827678, 41.24053472083521, 52.68396410943167, 65.40041740270019, 88.3613646009012, 122.000445498068, 170.1712116389269, 211.2955060085427, 236.5924667247874], "epoch_time": 376.48466753959656, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/activeadam_0.0005_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 33.56951855078198, "best_test": 33.13938347899289, "train_losses": [3.6045615673065186, 3.0433011054992676, 2.6111409664154053, 2.2103116512298584, 1.8438795804977417, 1.5223840475082397, 1.24617338180542, 1.0181758403778076, 0.8417722582817078, 0.7264666557312012], "valid_ppls": [33.56951855078198, 36.09452202867827, 42.710359400042144, 53.54932640868551, 69.45312637255023, 91.8472014752992, 127.79496590160285, 173.17367066924396, 213.63384278616834, 236.09265609150913], "test_ppls": [33.13938347899289, 35.50479707274842, 41.49938809077193, 52.09326100252352, 67.61162436311317, 89.57020881080497, 124.45676629373219, 169.22213066255463, 210.0874114832923, 232.91466681944598], "epoch_time": 376.2163116931915, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/activeadam_0.0005_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 33.23769158656415, "best_test": 32.76961502016039, "train_losses": [3.605440616607666, 3.0476584434509277, 2.612755298614502, 2.2135627269744873, 1.845998764038086, 1.5196372270584106, 1.237880825996399, 1.0056880712509155, 0.8250804543495178, 0.7070834636688232], "valid_ppls": [33.23769158656415, 36.15502705688733, 43.18947652461044, 55.04620860161275, 70.5303053425691, 92.54850163703111, 123.69686066411975, 163.5878443786877, 195.3183021641309, 212.8879421306529], "test_ppls": [32.76961502016039, 35.73129503833149, 42.265558726741446, 53.86281871660197, 68.63709956603766, 90.32843458234696, 121.41834990746679, 160.31135930956808, 192.54891538720454, 209.41929052684972], "epoch_time": 379.6214554309845, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/activeadam_0.0005_0.0_SchedulerType.CONSTANT_1_42.json <==
{"train_losses": [3.6254498958587646, 3.111870288848877, 2.731405735015869, 2.3903696537017822, 2.0867629051208496, 1.8222745656967163, 1.5965694189071655, 1.4073773622512817, 1.238720178604126, 1.098002314567566], "valid_ppls": [34.81455257059357, 38.91479719609003, 46.95823836387755, 60.76683845149276, 81.63833369280344, 111.52541162944159, 152.5982523400265, 203.89837499195525, 260.8465801106287, 353.1629379728735], "test_ppls": [34.355520341436254, 38.420027849784304, 46.180502177733864, 59.370017829983915, 79.13062348845479, 108.57786605435658, 147.4050981740184, 196.04507968838558, 254.79119691054368, 342.9260675117087], "epoch_time": 379.69665479660034, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/activeadam_0.0005_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 33.021567597916935, "best_test": 32.471310047138495, "train_losses": [3.6025800704956055, 3.0430545806884766, 2.6061851978302, 2.207301139831543, 1.8418710231781006, 1.5206815004348755, 1.2442902326583862, 1.0176706314086914, 0.8418112397193909, 0.7265074253082275], "valid_ppls": [33.021567597916935, 36.3020726659161, 43.26890979839178, 54.963431969275724, 71.43748059956937, 98.4874005712415, 130.41452121708684, 176.23498672783575, 217.08274350609275, 242.1895832653773], "test_ppls": [32.471310047138495, 35.69640120661036, 42.15970273314931, 53.51242928303001, 69.70288541048379, 95.237029148935, 127.49106743302802, 172.0936601108091, 213.88601430348723, 238.84056151540503], "epoch_time": 380.71613693237305, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/activeadam_0.005_0.0_SchedulerType.CONSTANT_1_42.json <==
{"train_losses": [6.350968837738037, 5.6110029220581055, 5.571008205413818, 6.015780448913574, 6.301984786987305, 6.639397621154785, 7.136089324951172, 7.060693264007568, 7.131765842437744, 6.99832820892334], "valid_ppls": [413.49949607307593, 414.44838860425597, 541.4601986821269, 685.8400359644777, 724.9581505059436, 1000.9852496979191, 1351.0305254790685, 1510.3590630646013, 1511.4231662312254, 1518.2752375300317], "test_ppls": [418.74093123287884, 421.31799868997507, 554.6860568383509, 695.1137415244567, 737.2683988810509, 1040.440662401296, 1410.55839876171, 1575.9472052185158, 1580.566485844087, 1574.3841713857807], "epoch_time": 377.5352416038513, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/activeadam_0.01_0.0_SchedulerType.CONSTANT_1_42.json <==
{"train_losses": [6.8624162673950195, 6.715810775756836, 6.687110424041748, 6.693532466888428, 6.7969489097595215, 6.879169940948486, 6.93653678894043, 6.984028339385986, 6.993548393249512, 6.989274024963379], "valid_ppls": [937.7022111245785, 1075.4285067264848, 1281.0692299147079, 1424.9185132438147, 1761.188097280455, 1695.503030326858, 1985.61829249038, 1976.9549388954822, 2188.9919973097867, 2170.248943234865], "test_ppls": [960.5280055429848, 1105.1113708163132, 1326.4270766955815, 1479.3461918618657, 1839.2597391619076, 1752.528444961554, 2046.899752619486, 2039.831804954944, 2260.7838607460203, 2242.805265074442], "epoch_time": 379.49655318260193, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-05_0.0001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.058015368644064, "best_test": 20.504760168494155, "train_losses": [3.2772421836853027, 3.135164737701416, 3.067537784576416, 3.0120084285736084, 2.961872100830078, 2.9134469032287598, 2.8676459789276123, 2.8215115070343018, 2.7767813205718994, 2.7309093475341797, 2.687631845474243, 2.644000768661499, 2.60078763961792, 2.5576767921447754, 2.5143470764160156, 2.4722888469696045, 2.429670572280884, 2.387871503829956, 2.345475196838379, 2.3041906356811523], "valid_ppls": [21.761804072484644, 21.336125695133227, 21.15722992589038, 21.063463448261263, 21.058015368644064, 21.182345141767183, 21.183239057468352, 21.348459974286914, 21.43845989891132, 21.65019781194262, 21.861978433399816, 22.13015665037777, 22.370865740359598, 22.792536458959084, 23.15143356265113, 23.682277239009913, 23.918770893259612, 24.679105041571116, 24.97839819748061, 25.681568454576894], "test_ppls": [21.15749727424443, 20.761144782742424, 20.57608318196795, 20.504760168494155, 20.529281951925043, 20.657704130766493, 20.66319643698246, 20.798207598497005, 20.92411614246948, 21.126290799411493, 21.337631479182065, 21.615527918426352, 21.825153296821632, 22.2762557593186, 22.662634828705958, 23.174611471880713, 23.402296931618633, 24.20595743268709, 24.47196370822193, 25.184715860919333], "epoch_time": 376.8178904056549, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-05_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.06755168867181, "best_test": 20.52156957089129, "train_losses": [3.2785427570343018, 3.1392788887023926, 3.078873872756958, 3.032557964324951, 2.995495557785034, 2.9635376930236816, 2.9375438690185547, 2.917006731033325, 2.9016947746276855, 2.890420913696289, 2.8708715438842773, 2.8396708965301514, 2.813298463821411, 2.790896415710449, 2.7731549739837646, 2.7576282024383545, 2.745832920074463, 2.737877130508423, 2.7326552867889404, 2.7301154136657715], "valid_ppls": [21.795373062050288, 21.329671358961047, 21.15361853203072, 21.08226386200503, 21.06785306457174, 21.06755168867181, 21.08911093507948, 21.10560431088687, 21.130416423484707, 21.158672638212693, 21.165302308191873, 21.25451488214087, 21.30445765373443, 21.380412613840768, 21.449907215520806, 21.502052045534843, 21.548835938688093, 21.570944273997554, 21.601205814523144, 21.655706163184238], "test_ppls": [21.1891337850308, 20.759254028956445, 20.600002650333945, 20.531014700076607, 20.52156957089129, 20.52597349447636, 20.557263638358233, 20.57572016185217, 20.6010046050657, 20.62633487212886, 20.647782275613878, 20.735386943903134, 20.790939445193697, 20.865799859341312, 20.936112410108343, 20.987833827952574, 21.03599138340404, 21.05994337578739, 21.090378038181456, 21.141205286203682], "epoch_time": 379.51123547554016, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-05_0.001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.058015368644064, "best_test": 20.504760168494155, "train_losses": [3.2772421836853027, 3.135164737701416, 3.067537784576416, 3.0120084285736084, 2.961872100830078, 2.9134469032287598, 2.8676459789276123, 2.8215115070343018, 2.7767813205718994, 2.7309093475341797, 2.687631845474243, 2.644000768661499, 2.60078763961792, 2.5576767921447754, 2.5143470764160156, 2.4722888469696045, 2.429670572280884, 2.387871503829956, 2.345475196838379, 2.3041906356811523], "valid_ppls": [21.761804072484644, 21.336125695133227, 21.15722992589038, 21.063463448261263, 21.058015368644064, 21.182345141767183, 21.183239057468352, 21.348459974286914, 21.43845989891132, 21.65019781194262, 21.861978433399816, 22.13015665037777, 22.370865740359598, 22.792536458959084, 23.15143356265113, 23.682277239009913, 23.918770893259612, 24.679105041571116, 24.97839819748061, 25.681568454576894], "test_ppls": [21.15749727424443, 20.761144782742424, 20.57608318196795, 20.504760168494155, 20.529281951925043, 20.657704130766493, 20.66319643698246, 20.798207598497005, 20.92411614246948, 21.126290799411493, 21.337631479182065, 21.615527918426352, 21.825153296821632, 22.2762557593186, 22.662634828705958, 23.174611471880713, 23.402296931618633, 24.20595743268709, 24.47196370822193, 25.184715860919333], "epoch_time": 379.7197415828705, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-05_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.06755168867181, "best_test": 20.52156957089129, "train_losses": [3.2785427570343018, 3.1392788887023926, 3.078873872756958, 3.032557964324951, 2.995495557785034, 2.9635376930236816, 2.9375438690185547, 2.917006731033325, 2.9016947746276855, 2.890420913696289, 2.8708715438842773, 2.8396708965301514, 2.813298463821411, 2.790896415710449, 2.7731549739837646, 2.7576282024383545, 2.745832920074463, 2.737877130508423, 2.7326552867889404, 2.7301154136657715], "valid_ppls": [21.795373062050288, 21.329671358961047, 21.15361853203072, 21.08226386200503, 21.06785306457174, 21.06755168867181, 21.08911093507948, 21.10560431088687, 21.130416423484707, 21.158672638212693, 21.165302308191873, 21.25451488214087, 21.30445765373443, 21.380412613840768, 21.449907215520806, 21.502052045534843, 21.548835938688093, 21.570944273997554, 21.601205814523144, 21.655706163184238], "test_ppls": [21.1891337850308, 20.759254028956445, 20.600002650333945, 20.531014700076607, 20.52156957089129, 20.52597349447636, 20.557263638358233, 20.57572016185217, 20.6010046050657, 20.62633487212886, 20.647782275613878, 20.735386943903134, 20.790939445193697, 20.865799859341312, 20.936112410108343, 20.987833827952574, 21.03599138340404, 21.05994337578739, 21.090378038181456, 21.141205286203682], "epoch_time": 382.85701608657837, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-05_0.01_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.057754297913064, "best_test": 20.504413072611257, "train_losses": [3.2772278785705566, 3.1351349353790283, 3.067495822906494, 3.0119385719299316, 2.9617671966552734, 2.913306474685669, 2.8674468994140625, 2.8212673664093018, 2.7764732837677, 2.7305214405059814, 2.687169075012207, 2.6434485912323, 2.600132703781128, 2.5569043159484863, 2.5134620666503906, 2.4712846279144287, 2.4285502433776855, 2.386610269546509, 2.3440675735473633, 2.3026509284973145], "valid_ppls": [21.761658797254192, 21.33586626334313, 21.15708868661431, 21.063071742063435, 21.057754297913064, 21.18237544337664, 21.182789569716906, 21.348561771919478, 21.438858586135915, 21.650781104262062, 21.86408430475923, 22.134061412798637, 22.374407551039443, 22.79667223306123, 23.155766957691444, 23.68886173404018, 23.92429172393949, 24.69118776245914, 24.988643438456158, 25.697229644451344], "test_ppls": [21.157315678768004, 20.76086759340505, 20.57593110519396, 20.504413072611257, 20.528978491309477, 20.657521899893013, 20.66276291041614, 20.798103466496517, 20.924220905390573, 21.126582941644976, 21.339300174819694, 21.6192439426386, 21.828072667917496, 22.279570115561572, 22.666266065418377, 23.18024792030541, 23.408005499613438, 24.218056785963594, 24.482298914947236, 25.200284345747733], "epoch_time": 379.24521589279175, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-05_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.06687863139432, "best_test": 20.520904171288826, "train_losses": [3.2785277366638184, 3.1392486095428467, 3.0788238048553467, 3.0324888229370117, 2.995401620864868, 2.96341609954834, 2.9373767375946045, 2.9168286323547363, 2.901498317718506, 2.89021372795105, 2.8706917762756348, 2.839444637298584, 2.8130366802215576, 2.7905967235565186, 2.77280592918396, 2.7572295665740967, 2.745410442352295, 2.737438678741455, 2.732206106185913, 2.7296366691589355], "valid_ppls": [21.795279526657218, 21.329513712455547, 21.153401666268422, 21.08195725362757, 21.06734575095306, 21.06687863139432, 21.088733835761243, 21.10522188476912, 21.130265287509427, 21.15834978495324, 21.16500963053994, 21.25428684715845, 21.30424432090461, 21.380356541550743, 21.450464654911656, 21.502610840063596, 21.549329158045715, 21.57122713611574, 21.60135516877459, 21.656093400848366], "test_ppls": [21.188926658833203, 20.759036256857357, 20.599786548839543, 20.530760162936136, 20.520904171288826, 20.525523272258038, 20.55700877579158, 20.575460164894718, 20.600994781743548, 20.626079153238514, 20.647521368071995, 20.735337506947143, 20.791058412243842, 20.86572026278346, 20.93649177196644, 20.988579420734286, 21.036763764744553, 21.06050574445466, 21.090800422800047, 21.141825271397675], "epoch_time": 385.2907702922821, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.036989465944963, "best_test": 21.380040500484505, "train_losses": [3.2772421836853027, 3.1348047256469727, 3.0685131549835205, 3.012836217880249, 2.9628560543060303, 2.9141697883605957, 2.8673229217529297, 2.8219144344329834, 2.776606798171997, 2.7307562828063965, 2.6877853870391846, 2.6437482833862305, 2.599362850189209, 2.5560169219970703, 2.5135209560394287, 2.470580577850342, 2.4278557300567627, 2.3851797580718994, 2.3430469036102295, 2.3010380268096924, 2.260011672973633, 2.2191689014434814, 2.179279088973999, 2.1383213996887207, 2.098985433578491, 2.0596888065338135, 2.0204946994781494, 1.9820771217346191, 1.943909764289856, 1.9079318046569824, 1.8698850870132446, 1.8340539932250977, 1.7986342906951904, 1.7625035047531128, 1.728727102279663, 1.6943025588989258, 1.6613620519638062, 1.6286555528640747, 1.596484661102295, 1.5651222467422485], "valid_ppls": [21.761804072484644, 21.28120679688147, 21.10173508205865, 21.036989465944963, 21.047881171948507, 21.10475895716095, 21.174569161855523, 21.297550818772663, 21.46393966021064, 21.672921690365442, 21.883218449968062, 22.094739238208412, 22.402788937062546, 22.811188704040667, 23.187909056096295, 23.77056878464651, 24.030501317130575, 24.531291407859246, 25.153074004368154, 25.727979539848214, 26.20514293071658, 26.914790601359403, 27.43819173022163, 28.216285225563205, 29.05723378071539, 30.137199974581044, 31.00357545981864, 32.05532303554939, 33.01442759955121, 33.843045320012955, 35.24043373289016, 36.249781697554326, 37.93537471484801, 39.00663708943623, 40.58669036589007, 41.8569335585052, 43.296596781289736, 44.760232418919635, 46.71324566979038, 47.901682955993834], "test_ppls": [21.15749727424443, 20.71549808994099, 20.5529755062723, 20.48945931104199, 20.509414754136817, 20.56318027857616, 20.662078154028976, 20.79325942546352, 20.96260937950568, 21.175301194059315, 21.380040500484505, 21.594027727884235, 21.871216583569357, 22.325543855045897, 22.723274802877672, 23.287273710262646, 23.527052077846054, 24.076683835496503, 24.66905728870254, 25.2541393760975, 25.714095847124902, 26.462381875134987, 26.939166929682344, 27.686370603212975, 28.529728954441072, 29.576829346375312, 30.405702548015793, 31.504186730097928, 32.48171664464869, 33.289978788501564, 34.688821037543796, 35.631107443219626, 37.37066683324769, 38.35800947108121, 39.965140760052186, 41.24692634738243, 42.60266821104473, 44.07612425717503, 46.07152999050285, 47.21030108212572], "epoch_time": 382.7982974052429, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-05_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.06755168867181, "best_test": 20.52156957089129, "train_losses": [3.2785427570343018, 3.1392788887023926, 3.078873872756958, 3.032557964324951, 2.995495557785034, 2.9635376930236816, 2.9375438690185547, 2.917006731033325, 2.9016947746276855, 2.890420913696289, 2.8708715438842773, 2.8396708965301514, 2.813298463821411, 2.790896415710449, 2.7731549739837646, 2.7576282024383545, 2.745832920074463, 2.737877130508423, 2.7326552867889404, 2.7301154136657715], "valid_ppls": [21.795373062050288, 21.329671358961047, 21.15361853203072, 21.08226386200503, 21.06785306457174, 21.06755168867181, 21.08911093507948, 21.10560431088687, 21.130416423484707, 21.158672638212693, 21.165302308191873, 21.25451488214087, 21.30445765373443, 21.380412613840768, 21.449907215520806, 21.502052045534843, 21.548835938688093, 21.570944273997554, 21.601205814523144, 21.655706163184238], "test_ppls": [21.1891337850308, 20.759254028956445, 20.600002650333945, 20.531014700076607, 20.52156957089129, 20.52597349447636, 20.557263638358233, 20.57572016185217, 20.6010046050657, 20.62633487212886, 20.647782275613878, 20.735386943903134, 20.790939445193697, 20.865799859341312, 20.936112410108343, 20.987833827952574, 21.03599138340404, 21.05994337578739, 21.090378038181456, 21.141205286203682], "epoch_time": 377.22898030281067, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-06_0.0001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.28626093669387, "best_test": 20.737003597309766, "train_losses": [3.4580607414245605, 3.3305909633636475, 3.2747154235839844, 3.2375898361206055, 3.210852861404419, 3.1883580684661865, 3.1702935695648193, 3.152493953704834, 3.137133836746216, 3.1213443279266357, 3.1083836555480957, 3.094543933868408, 3.082587480545044, 3.0693893432617188, 3.0573863983154297, 3.046271562576294, 3.034339666366577, 3.0233845710754395, 3.0117440223693848, 3.0006399154663086], "valid_ppls": [24.639461393680165, 23.449206460052064, 22.80258644351926, 22.397800773279407, 22.146582403686917, 21.973340470038167, 21.82757827279983, 21.709640072600727, 21.62830217225342, 21.56952487646685, 21.500570541342167, 21.453359481374438, 21.42736097035876, 21.388167298448003, 21.379235126631265, 21.343411420793114, 21.327871206890602, 21.318445772969593, 21.29954646086473, 21.28626093669387], "test_ppls": [23.82211241854639, 22.69940634221545, 22.107006072043127, 21.73509493330221, 21.498791845909043, 21.345116191923516, 21.211930031963515, 21.101865889652142, 21.02996377098616, 20.972482508032794, 20.910077668963655, 20.87037219624937, 20.842674914619113, 20.81302444830936, 20.806520005339262, 20.776222526022355, 20.76716961526145, 20.76445649157345, 20.745073917158958, 20.737003597309766], "epoch_time": 376.6519720554352, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-06_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.66530137024134, "best_test": 21.05869818432012, "train_losses": [3.4602854251861572, 3.337348699569702, 3.2879037857055664, 3.2561471462249756, 3.234919786453247, 3.2179722785949707, 3.2068824768066406, 3.1978113651275635, 3.1927993297576904, 3.188303232192993, 3.1811363697052, 3.168933868408203, 3.159137010574341, 3.150583267211914, 3.1444287300109863, 3.1378977298736572, 3.1338608264923096, 3.130445957183838, 3.1291606426239014, 3.1269032955169678], "valid_ppls": [24.725042608401367, 23.633718138239768, 23.03132222698006, 22.67092484294445, 22.447518354195807, 22.298748880778827, 22.199139987207424, 22.132488871564238, 22.09514486224945, 22.0829846446716, 21.974016292417982, 21.888248568674314, 21.82417505660239, 21.775100861054522, 21.737147122156568, 21.70850656223633, 21.69009401867725, 21.675112705438284, 21.668287183160984, 21.66530137024134], "test_ppls": [23.903526788436785, 22.873714936187177, 22.31569348070877, 21.98345902347668, 21.781497837669832, 21.64346269849944, 21.55104523835854, 21.4884301552444, 21.4549451526122, 21.442820304342984, 21.345869387908497, 21.266203683732627, 21.20779860536841, 21.16121023456473, 21.127494652866122, 21.100306313453444, 21.082671004611296, 21.06792840922035, 21.062112594823876, 21.05869818432012], "epoch_time": 377.14051127433777, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-06_0.001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.28626093669387, "best_test": 20.737003597309766, "train_losses": [3.4580607414245605, 3.3305909633636475, 3.2747154235839844, 3.2375898361206055, 3.210852861404419, 3.1883580684661865, 3.1702935695648193, 3.152493953704834, 3.137133836746216, 3.1213443279266357, 3.1083836555480957, 3.094543933868408, 3.082587480545044, 3.0693893432617188, 3.0573863983154297, 3.046271562576294, 3.034339666366577, 3.0233845710754395, 3.0117440223693848, 3.0006399154663086], "valid_ppls": [24.639461393680165, 23.449206460052064, 22.80258644351926, 22.397800773279407, 22.146582403686917, 21.973340470038167, 21.82757827279983, 21.709640072600727, 21.62830217225342, 21.56952487646685, 21.500570541342167, 21.453359481374438, 21.42736097035876, 21.388167298448003, 21.379235126631265, 21.343411420793114, 21.327871206890602, 21.318445772969593, 21.29954646086473, 21.28626093669387], "test_ppls": [23.82211241854639, 22.69940634221545, 22.107006072043127, 21.73509493330221, 21.498791845909043, 21.345116191923516, 21.211930031963515, 21.101865889652142, 21.02996377098616, 20.972482508032794, 20.910077668963655, 20.87037219624937, 20.842674914619113, 20.81302444830936, 20.806520005339262, 20.776222526022355, 20.76716961526145, 20.76445649157345, 20.745073917158958, 20.737003597309766], "epoch_time": 380.58288621902466, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-06_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.66530137024134, "best_test": 21.05869818432012, "train_losses": [3.4602854251861572, 3.337348699569702, 3.2879037857055664, 3.2561471462249756, 3.234919786453247, 3.2179722785949707, 3.2068824768066406, 3.1978113651275635, 3.1927993297576904, 3.188303232192993, 3.1811363697052, 3.168933868408203, 3.159137010574341, 3.150583267211914, 3.1444287300109863, 3.1378977298736572, 3.1338608264923096, 3.130445957183838, 3.1291606426239014, 3.1269032955169678], "valid_ppls": [24.725042608401367, 23.633718138239768, 23.03132222698006, 22.67092484294445, 22.447518354195807, 22.298748880778827, 22.199139987207424, 22.132488871564238, 22.09514486224945, 22.0829846446716, 21.974016292417982, 21.888248568674314, 21.82417505660239, 21.775100861054522, 21.737147122156568, 21.70850656223633, 21.69009401867725, 21.675112705438284, 21.668287183160984, 21.66530137024134], "test_ppls": [23.903526788436785, 22.873714936187177, 22.31569348070877, 21.98345902347668, 21.781497837669832, 21.64346269849944, 21.55104523835854, 21.4884301552444, 21.4549451526122, 21.442820304342984, 21.345869387908497, 21.266203683732627, 21.20779860536841, 21.16121023456473, 21.127494652866122, 21.100306313453444, 21.082671004611296, 21.06792840922035, 21.062112594823876, 21.05869818432012], "epoch_time": 381.18643736839294, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-06_0.01_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.28626093669387, "best_test": 20.737003597309766, "train_losses": [3.4580607414245605, 3.3305909633636475, 3.2747154235839844, 3.2375898361206055, 3.210852861404419, 3.1883580684661865, 3.1702935695648193, 3.152493953704834, 3.137133836746216, 3.1213443279266357, 3.1083836555480957, 3.094543933868408, 3.082587480545044, 3.0693893432617188, 3.0573863983154297, 3.046271562576294, 3.034339666366577, 3.0233845710754395, 3.0117440223693848, 3.0006399154663086], "valid_ppls": [24.639461393680165, 23.449206460052064, 22.80258644351926, 22.397800773279407, 22.146582403686917, 21.973340470038167, 21.82757827279983, 21.709640072600727, 21.62830217225342, 21.56952487646685, 21.500570541342167, 21.453359481374438, 21.42736097035876, 21.388167298448003, 21.379235126631265, 21.343411420793114, 21.327871206890602, 21.318445772969593, 21.29954646086473, 21.28626093669387], "test_ppls": [23.82211241854639, 22.69940634221545, 22.107006072043127, 21.73509493330221, 21.498791845909043, 21.345116191923516, 21.211930031963515, 21.101865889652142, 21.02996377098616, 20.972482508032794, 20.910077668963655, 20.87037219624937, 20.842674914619113, 20.81302444830936, 20.806520005339262, 20.776222526022355, 20.76716961526145, 20.76445649157345, 20.745073917158958, 20.737003597309766], "epoch_time": 378.33531045913696, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-06_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.66530137024134, "best_test": 21.05869818432012, "train_losses": [3.4602854251861572, 3.337348699569702, 3.2879037857055664, 3.2561471462249756, 3.234919786453247, 3.2179722785949707, 3.2068824768066406, 3.1978113651275635, 3.1927993297576904, 3.188303232192993, 3.1811363697052, 3.168933868408203, 3.159137010574341, 3.150583267211914, 3.1444287300109863, 3.1378977298736572, 3.1338608264923096, 3.130445957183838, 3.1291606426239014, 3.1269032955169678], "valid_ppls": [24.725042608401367, 23.633718138239768, 23.03132222698006, 22.67092484294445, 22.447518354195807, 22.298748880778827, 22.199139987207424, 22.132488871564238, 22.09514486224945, 22.0829846446716, 21.974016292417982, 21.888248568674314, 21.82417505660239, 21.775100861054522, 21.737147122156568, 21.70850656223633, 21.69009401867725, 21.675112705438284, 21.668287183160984, 21.66530137024134], "test_ppls": [23.903526788436785, 22.873714936187177, 22.31569348070877, 21.98345902347668, 21.781497837669832, 21.64346269849944, 21.55104523835854, 21.4884301552444, 21.4549451526122, 21.442820304342984, 21.345869387908497, 21.266203683732627, 21.20779860536841, 21.16121023456473, 21.127494652866122, 21.100306313453444, 21.082671004611296, 21.06792840922035, 21.062112594823876, 21.05869818432012], "epoch_time": 386.3647599220276, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-06_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.263977956922744, "best_test": 20.71525608233324, "train_losses": [3.4580607414245605, 3.3301360607147217, 3.27522873878479, 3.2384190559387207, 3.211733102798462, 3.188396692276001, 3.1696791648864746, 3.152215003967285, 3.1373348236083984, 3.121349811553955, 3.1082794666290283, 3.094778060913086, 3.081496000289917, 3.0701918601989746, 3.0576138496398926, 3.0460822582244873, 3.0344581604003906, 3.022822141647339, 3.0112526416778564, 3.0000500679016113, 2.989184856414795, 2.9781196117401123, 2.967181444168091, 2.956066131591797, 2.945283889770508, 2.9345357418060303, 2.9237558841705322, 2.9128034114837646, 2.9019722938537598, 2.8919360637664795, 2.8804826736450195, 2.870218515396118, 2.8594794273376465, 2.848160743713379, 2.8383948802948, 2.827115774154663, 2.8167591094970703, 2.805952310562134, 2.7956151962280273, 2.785270929336548], "valid_ppls": [24.639461393680165, 23.46086042902828, 22.79954217300533, 22.407617939402325, 22.149528927125147, 21.9626139188868, 21.823618311801564, 21.714894329588674, 21.632556776654745, 21.56182267391505, 21.498535561866404, 21.448342371345497, 21.430492820640367, 21.389120895623, 21.37809847971774, 21.348241111020606, 21.334584411387862, 21.31329760585619, 21.308435178371493, 21.29797735251536, 21.28221651401658, 21.271553478784423, 21.266994658700185, 21.279258533394202, 21.263977956922744, 21.274723423430146, 21.26499192657958, 21.293448406636145, 21.292524457506556, 21.295885387861045, 21.32617289762125, 21.331832759187964, 21.360969447263592, 21.368477630307087, 21.375652090489478, 21.419852525191963, 21.43266443741148, 21.47668065380876, 21.52090014753155, 21.551851946081342], "test_ppls": [23.82211241854639, 22.7132922656367, 22.10352239998937, 21.74301454887538, 21.508261119660276, 21.33272281117558, 21.205988515329636, 21.106661050661106, 21.03433637602338, 20.97079249856465, 20.91111963328412, 20.861691083796234, 20.8356296652367, 20.807611379367295, 20.80435230943726, 20.783886907116838, 20.775608308857464, 20.758937270294805, 20.754730777665753, 20.745524009046807, 20.72675209580257, 20.723841672560784, 20.718985288913263, 20.72930214033426, 20.719118663700442, 20.73064647613106, 20.71525608233324, 20.75267732918535, 20.75876404494609, 20.757858347374263, 20.79317019066639, 20.79722580320844, 20.829977301884195, 20.837994377596974, 20.843807941468008, 20.890330053688167, 20.90194814220085, 20.94507417453601, 20.992297772059402, 21.030851256044308], "epoch_time": 382.5524845123291, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-06_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.66530137024134, "best_test": 21.05869818432012, "train_losses": [3.4602854251861572, 3.337348699569702, 3.2879037857055664, 3.2561471462249756, 3.234919786453247, 3.2179722785949707, 3.2068824768066406, 3.1978113651275635, 3.1927993297576904, 3.188303232192993, 3.1811363697052, 3.168933868408203, 3.159137010574341, 3.150583267211914, 3.1444287300109863, 3.1378977298736572, 3.1338608264923096, 3.130445957183838, 3.1291606426239014, 3.1269032955169678], "valid_ppls": [24.725042608401367, 23.633718138239768, 23.03132222698006, 22.67092484294445, 22.447518354195807, 22.298748880778827, 22.199139987207424, 22.132488871564238, 22.09514486224945, 22.0829846446716, 21.974016292417982, 21.888248568674314, 21.82417505660239, 21.775100861054522, 21.737147122156568, 21.70850656223633, 21.69009401867725, 21.675112705438284, 21.668287183160984, 21.66530137024134], "test_ppls": [23.903526788436785, 22.873714936187177, 22.31569348070877, 21.98345902347668, 21.781497837669832, 21.64346269849944, 21.55104523835854, 21.4884301552444, 21.4549451526122, 21.442820304342984, 21.345869387908497, 21.266203683732627, 21.20779860536841, 21.16121023456473, 21.127494652866122, 21.100306313453444, 21.082671004611296, 21.06792840922035, 21.062112594823876, 21.05869818432012], "epoch_time": 376.6926574707031, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-07_0.0001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.58154324724578, "best_test": 21.90177404810928, "train_losses": [3.6260805130004883, 3.536242723464966, 3.490309953689575, 3.4564368724823, 3.4292490482330322, 3.406344175338745, 3.388097047805786, 3.3703205585479736, 3.355045795440674, 3.339592933654785, 3.327183961868286, 3.3146212100982666, 3.303410053253174, 3.291682243347168, 3.281398296356201, 3.272233009338379, 3.262683391571045, 3.2546215057373047, 3.2462124824523926, 3.2391862869262695], "valid_ppls": [28.384103383264847, 27.354082476247363, 26.614920183662214, 26.039353347677636, 25.583214305540377, 25.19963546677527, 24.872695311925998, 24.577996866467736, 24.318008929389972, 24.086151498599, 23.862921426954284, 23.67260711069262, 23.48716463763167, 23.31959279097092, 23.16353045451377, 23.02274124425056, 22.896980563667032, 22.784093332055903, 22.685491047517143, 22.58154324724578], "test_ppls": [27.385293662620544, 26.418626463615713, 25.718902779431886, 25.16667878796899, 24.726805249175992, 24.356711455070617, 24.04367089723077, 23.761570743890566, 23.514417749364817, 23.29596439729827, 23.0860895304412, 22.910703306000546, 22.73454631133054, 22.580703380789608, 22.437015021889778, 22.30699619783412, 22.19060981440648, 22.08796589055044, 21.997746111367398, 21.90177404810928], "epoch_time": 377.9274232387543, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-07_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 24.384479366711854, "best_test": 23.576268879721408, "train_losses": [3.6277427673339844, 3.5411815643310547, 3.5020008087158203, 3.4751980304718018, 3.455381393432617, 3.4389240741729736, 3.4284937381744385, 3.4199116230010986, 3.4150328636169434, 3.4116389751434326, 3.4048571586608887, 3.392425537109375, 3.3820509910583496, 3.3739960193634033, 3.3675966262817383, 3.360849618911743, 3.357347249984741, 3.353541374206543, 3.352034568786621, 3.35015869140625], "valid_ppls": [28.44961186206693, 27.526523272840123, 26.902363768902518, 26.45006933139818, 26.1153538819629, 25.86133422612229, 25.683987138874027, 25.556908438085845, 25.485814070090186, 25.46828392432464, 25.230722310627847, 25.031611934726243, 24.8673706407702, 24.731085629030186, 24.621562405679676, 24.529776637277564, 24.46426911925467, 24.416324407264614, 24.39020654640646, 24.384479366711854], "test_ppls": [27.446193487205065, 26.58143073081544, 25.99115977713968, 25.559681013485438, 25.239169448385148, 24.995752053308546, 24.824435493337734, 24.701503656837367, 24.632642036795502, 24.615411164850034, 24.386868919797386, 24.19578503331985, 24.037887542920714, 23.907208654967608, 23.80262788671368, 23.715184101566255, 23.652494837203722, 23.606810786889564, 23.581845591535505, 23.576268879721408], "epoch_time": 386.7947995662689, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-07_0.001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.58154324724578, "best_test": 21.90177404810928, "train_losses": [3.6260805130004883, 3.536242723464966, 3.490309953689575, 3.4564368724823, 3.4292490482330322, 3.406344175338745, 3.388097047805786, 3.3703205585479736, 3.355045795440674, 3.339592933654785, 3.327183961868286, 3.3146212100982666, 3.303410053253174, 3.291682243347168, 3.281398296356201, 3.272233009338379, 3.262683391571045, 3.2546215057373047, 3.2462124824523926, 3.2391862869262695], "valid_ppls": [28.384103383264847, 27.354082476247363, 26.614920183662214, 26.039353347677636, 25.583214305540377, 25.19963546677527, 24.872695311925998, 24.577996866467736, 24.318008929389972, 24.086151498599, 23.862921426954284, 23.67260711069262, 23.48716463763167, 23.31959279097092, 23.16353045451377, 23.02274124425056, 22.896980563667032, 22.784093332055903, 22.685491047517143, 22.58154324724578], "test_ppls": [27.385293662620544, 26.418626463615713, 25.718902779431886, 25.16667878796899, 24.726805249175992, 24.356711455070617, 24.04367089723077, 23.761570743890566, 23.514417749364817, 23.29596439729827, 23.0860895304412, 22.910703306000546, 22.73454631133054, 22.580703380789608, 22.437015021889778, 22.30699619783412, 22.19060981440648, 22.08796589055044, 21.997746111367398, 21.90177404810928], "epoch_time": 376.60577273368835, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-07_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 24.384479366711854, "best_test": 23.576268879721408, "train_losses": [3.6277427673339844, 3.5411815643310547, 3.5020008087158203, 3.4751980304718018, 3.455381393432617, 3.4389240741729736, 3.4284937381744385, 3.4199116230010986, 3.4150328636169434, 3.4116389751434326, 3.4048571586608887, 3.392425537109375, 3.3820509910583496, 3.3739960193634033, 3.3675966262817383, 3.360849618911743, 3.357347249984741, 3.353541374206543, 3.352034568786621, 3.35015869140625], "valid_ppls": [28.44961186206693, 27.526523272840123, 26.902363768902518, 26.45006933139818, 26.1153538819629, 25.86133422612229, 25.683987138874027, 25.556908438085845, 25.485814070090186, 25.46828392432464, 25.230722310627847, 25.031611934726243, 24.8673706407702, 24.731085629030186, 24.621562405679676, 24.529776637277564, 24.46426911925467, 24.416324407264614, 24.39020654640646, 24.384479366711854], "test_ppls": [27.446193487205065, 26.58143073081544, 25.99115977713968, 25.559681013485438, 25.239169448385148, 24.995752053308546, 24.824435493337734, 24.701503656837367, 24.632642036795502, 24.615411164850034, 24.386868919797386, 24.19578503331985, 24.037887542920714, 23.907208654967608, 23.80262788671368, 23.715184101566255, 23.652494837203722, 23.606810786889564, 23.581845591535505, 23.576268879721408], "epoch_time": 376.70494294166565, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-07_0.01_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.58154324724578, "best_test": 21.90177404810928, "train_losses": [3.6260805130004883, 3.536242723464966, 3.490309953689575, 3.4564368724823, 3.4292490482330322, 3.406344175338745, 3.388097047805786, 3.3703205585479736, 3.355045795440674, 3.339592933654785, 3.327183961868286, 3.3146212100982666, 3.303410053253174, 3.291682243347168, 3.281398296356201, 3.272233009338379, 3.262683391571045, 3.2546215057373047, 3.2462124824523926, 3.2391862869262695], "valid_ppls": [28.384103383264847, 27.354082476247363, 26.614920183662214, 26.039353347677636, 25.583214305540377, 25.19963546677527, 24.872695311925998, 24.577996866467736, 24.318008929389972, 24.086151498599, 23.862921426954284, 23.67260711069262, 23.48716463763167, 23.31959279097092, 23.16353045451377, 23.02274124425056, 22.896980563667032, 22.784093332055903, 22.685491047517143, 22.58154324724578], "test_ppls": [27.385293662620544, 26.418626463615713, 25.718902779431886, 25.16667878796899, 24.726805249175992, 24.356711455070617, 24.04367089723077, 23.761570743890566, 23.514417749364817, 23.29596439729827, 23.0860895304412, 22.910703306000546, 22.73454631133054, 22.580703380789608, 22.437015021889778, 22.30699619783412, 22.19060981440648, 22.08796589055044, 21.997746111367398, 21.90177404810928], "epoch_time": 379.56011939048767, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-07_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 24.384479366711854, "best_test": 23.576268879721408, "train_losses": [3.6277427673339844, 3.5411815643310547, 3.5020008087158203, 3.4751980304718018, 3.455381393432617, 3.4389240741729736, 3.4284937381744385, 3.4199116230010986, 3.4150328636169434, 3.4116389751434326, 3.4048571586608887, 3.392425537109375, 3.3820509910583496, 3.3739960193634033, 3.3675966262817383, 3.360849618911743, 3.357347249984741, 3.353541374206543, 3.352034568786621, 3.35015869140625], "valid_ppls": [28.44961186206693, 27.526523272840123, 26.902363768902518, 26.45006933139818, 26.1153538819629, 25.86133422612229, 25.683987138874027, 25.556908438085845, 25.485814070090186, 25.46828392432464, 25.230722310627847, 25.031611934726243, 24.8673706407702, 24.731085629030186, 24.621562405679676, 24.529776637277564, 24.46426911925467, 24.416324407264614, 24.39020654640646, 24.384479366711854], "test_ppls": [27.446193487205065, 26.58143073081544, 25.99115977713968, 25.559681013485438, 25.239169448385148, 24.995752053308546, 24.824435493337734, 24.701503656837367, 24.632642036795502, 24.615411164850034, 24.386868919797386, 24.19578503331985, 24.037887542920714, 23.907208654967608, 23.80262788671368, 23.715184101566255, 23.652494837203722, 23.606810786889564, 23.581845591535505, 23.576268879721408], "epoch_time": 378.0299599170685, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-07_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.360378684602733, "best_test": 20.806584494031366, "train_losses": [3.6260805130004883, 3.536242723464966, 3.490309953689575, 3.4564368724823, 3.4292490482330322, 3.406344175338745, 3.388097047805786, 3.3703205585479736, 3.355045795440674, 3.339592933654785, 3.327183961868286, 3.3146212100982666, 3.303410053253174, 3.291682243347168, 3.281398296356201, 3.272233009338379, 3.262683391571045, 3.2546215057373047, 3.2462124824523926, 3.2391862869262695, 3.232002019882202, 3.225213050842285, 3.2185256481170654, 3.2121028900146484, 3.2066080570220947, 3.2010345458984375, 3.195523977279663, 3.1896700859069824, 3.1848363876342773, 3.1799869537353516, 3.1751275062561035, 3.1709136962890625, 3.1662144660949707, 3.160945177078247, 3.1574978828430176, 3.152461528778076, 3.148669481277466, 3.1442744731903076, 3.1405584812164307, 3.136934280395508, 3.132211685180664, 3.128596067428589, 3.1246981620788574, 3.121547222137451, 3.1172797679901123, 3.1132795810699463, 3.1102781295776367, 3.1064248085021973, 3.103105306625366, 3.0993430614471436, 3.096191167831421, 3.09287428855896, 3.0893568992614746, 3.085211992263794, 3.082503080368042, 3.080000638961792, 3.0756916999816895, 3.0719621181488037, 3.0690767765045166, 3.0663814544677734, 3.0633621215820312, 3.0601911544799805, 3.056971788406372, 3.0537235736846924, 3.0503547191619873, 3.0474789142608643, 3.0447139739990234, 3.041368246078491, 3.038682222366333, 3.034977912902832, 3.0325567722320557, 3.0289716720581055, 3.0264766216278076, 3.0232291221618652, 3.02065372467041, 3.0171353816986084, 3.014360189437866, 3.0111262798309326, 3.008697032928467, 3.0063397884368896, 3.0025649070739746, 2.999753713607788, 2.9962711334228516, 2.9944159984588623, 2.9913365840911865, 2.98829984664917, 2.9849202632904053, 2.981936454772949, 2.9796602725982666, 2.976290464401245, 2.9736201763153076, 2.971421718597412, 2.967794418334961, 2.9647045135498047, 2.9626522064208984, 2.9596951007843018, 2.9564225673675537, 2.95418643951416, 2.950974702835083, 2.947878837585449, 2.945673704147339, 2.942821502685547, 2.939764976501465, 2.937011241912842, 2.9344077110290527, 2.931047201156616, 2.9287617206573486, 2.9252002239227295, 2.9228603839874268, 2.9202003479003906], "valid_ppls": [28.384103383264847, 27.354082476247363, 26.614920183662214, 26.039353347677636, 25.583214305540377, 25.19963546677527, 24.872695311925998, 24.577996866467736, 24.318008929389972, 24.086151498599, 23.862921426954284, 23.67260711069262, 23.48716463763167, 23.31959279097092, 23.16353045451377, 23.02274124425056, 22.896980563667032, 22.784093332055903, 22.685491047517143, 22.58154324724578, 22.50711586957768, 22.42644709458855, 22.366124645734082, 22.29433667545336, 22.239835668249505, 22.18812334650098, 22.133211804498057, 22.09077821046312, 22.044962040717827, 21.99999619045454, 21.96517461651023, 21.93049704478638, 21.903403307138735, 21.868098532231762, 21.841493266118494, 21.81925850256399, 21.789107078148437, 21.770086363932545, 21.75328117045609, 21.728064028270484, 21.712233394231806, 21.69600047176243, 21.679464387360905, 21.664144349214865, 21.649841650023642, 21.63274760882407, 21.61900684018537, 21.603307169275148, 21.590557973343316, 21.587238032970706, 21.56803872335594, 21.56452173087217, 21.552093450444595, 21.53899446300893, 21.526452586672836, 21.520253653455473, 21.515569717028583, 21.50720991169351, 21.493881975124584, 21.494117705294034, 21.479010580239024, 21.48171975753263, 21.466703235184166, 21.471484036330896, 21.460710822434045, 21.458234515337512, 21.449513436792543, 21.442902102366983, 21.438536568955623, 21.435010030692418, 21.436788560086214, 21.42562408923232, 21.419198853143392, 21.415547848850697, 21.407160556345186, 21.405022143805652, 21.402297125726484, 21.399648985534046, 21.394323083237843, 21.38860584587927, 21.390895617452657, 21.38334896831491, 21.388452863195933, 21.383685451349002, 21.374189487334338, 21.380789831250482, 21.380101669358535, 21.376513391430645, 21.374153815336896, 21.36685250128623, 21.37099453170761, 21.363617894465946, 21.371208532949375, 21.366129129376255, 21.36777967574175, 21.364580584522646, 21.364621334265077, 21.367957983134115, 21.366327799503672, 21.361972762666316, 21.36395916058097, 21.360378684602733, 21.368360453860657, 21.368768026878534, 21.369710569257318, 21.364071219300172, 21.368243278056777, 21.37185564497919, 21.369374306125017, 21.37178940426492], "test_ppls": [27.385293662620544, 26.418626463615713, 25.718902779431886, 25.16667878796899, 24.726805249175992, 24.356711455070617, 24.04367089723077, 23.761570743890566, 23.514417749364817, 23.29596439729827, 23.0860895304412, 22.910703306000546, 22.73454631133054, 22.580703380789608, 22.437015021889778, 22.30699619783412, 22.19060981440648, 22.08796589055044, 21.997746111367398, 21.90177404810928, 21.833287917348432, 21.75988444234576, 21.70516331021142, 21.639603210344312, 21.5887769806106, 21.54250729220959, 21.491950110066018, 21.455824994948898, 21.4137863980466, 21.37201869991977, 21.338537035621762, 21.30841485707383, 21.283419103962224, 21.250218100905315, 21.224420226494313, 21.204931858211285, 21.175533430253058, 21.157885692023434, 21.143357670528584, 21.120353128600893, 21.105891135022695, 21.089538322458502, 21.074841171197377, 21.06222307029068, 21.049888550035078, 21.033789750677727, 21.022549469776873, 21.00935156808744, 20.998039239088452, 20.995305964813515, 20.978618687098418, 20.97712823569364, 20.966678044993017, 20.956967537372467, 20.94401553798783, 20.938768087473985, 20.937594955374774, 20.929000647878688, 20.919083151550836, 20.920424831558247, 20.9086120271354, 20.91160324202096, 20.897348958275693, 20.905705973192372, 20.896322626333053, 20.893602592313442, 20.887063007499783, 20.881396691128167, 20.877269911750577, 20.875841409793566, 20.877971755140383, 20.8677600203812, 20.859980161686103, 20.858836309477734, 20.852491555503626, 20.84942926159537, 20.84692905319283, 20.843594251867266, 20.840851268300277, 20.835669406084353, 20.838521009742713, 20.830012065688344, 20.83404009348459, 20.831064939815167, 20.820086873546387, 20.826600523179195, 20.826665074109787, 20.822782443300923, 20.820439313111947, 20.813237824506903, 20.816026802926874, 20.80895583242917, 20.818240386294807, 20.81124805232731, 20.81529726536386, 20.810900730052303, 20.812007219766762, 20.812076687451352, 20.812528233053154, 20.80904513497107, 20.80938250358805, 20.806584494031366, 20.814537977912174, 20.815480888056882, 20.815252600629403, 20.80864327655055, 20.81414593837125, 20.818984917901833, 20.81633450670814, 20.81997766813115], "epoch_time": 377.1067774295807, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-07_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 24.384479366711854, "best_test": 23.576268879721408, "train_losses": [3.6277427673339844, 3.5411815643310547, 3.5020008087158203, 3.4751980304718018, 3.455381393432617, 3.4389240741729736, 3.4284937381744385, 3.4199116230010986, 3.4150328636169434, 3.4116389751434326, 3.4048571586608887, 3.392425537109375, 3.3820509910583496, 3.3739960193634033, 3.3675966262817383, 3.360849618911743, 3.357347249984741, 3.353541374206543, 3.352034568786621, 3.35015869140625], "valid_ppls": [28.44961186206693, 27.526523272840123, 26.902363768902518, 26.45006933139818, 26.1153538819629, 25.86133422612229, 25.683987138874027, 25.556908438085845, 25.485814070090186, 25.46828392432464, 25.230722310627847, 25.031611934726243, 24.8673706407702, 24.731085629030186, 24.621562405679676, 24.529776637277564, 24.46426911925467, 24.416324407264614, 24.39020654640646, 24.384479366711854], "test_ppls": [27.446193487205065, 26.58143073081544, 25.99115977713968, 25.559681013485438, 25.239169448385148, 24.995752053308546, 24.824435493337734, 24.701503656837367, 24.632642036795502, 24.615411164850034, 24.386868919797386, 24.19578503331985, 24.037887542920714, 23.907208654967608, 23.80262788671368, 23.715184101566255, 23.652494837203722, 23.606810786889564, 23.581845591535505, 23.576268879721408], "epoch_time": 378.1438775062561, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-08_0.0001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 26.457599991639437, "best_test": 25.56520878100812, "train_losses": [3.7228167057037354, 3.687962293624878, 3.660299062728882, 3.6393470764160156, 3.620204210281372, 3.6046810150146484, 3.5912811756134033, 3.5789036750793457, 3.567078113555908, 3.5543103218078613, 3.545438051223755, 3.5356502532958984, 3.526074171066284, 3.516266107559204, 3.5079448223114014, 3.4993929862976074, 3.4900505542755127, 3.482492446899414, 3.47493577003479, 3.467611312866211], "valid_ppls": [30.20114475347843, 29.924237358455585, 29.67040457954643, 29.431465069322957, 29.206890831332124, 28.985702535976923, 28.769364945432834, 28.558059810420744, 28.3519431163634, 28.14938107700805, 27.952671098623558, 27.764431001743155, 27.57971386936932, 27.404306652632187, 27.231813409874718, 27.066774486584343, 26.904089196511332, 26.749447137980933, 26.602282965820926, 26.457599991639437], "test_ppls": [29.064945427877774, 28.810803455448383, 28.577280630447348, 28.357101183194185, 28.1500589300488, 27.94501471027012, 27.744638966969255, 27.548202284947887, 27.356006451742118, 27.166479264427675, 26.981481406068433, 26.804471888888912, 26.630852133817523, 26.465101247074358, 26.302288297725656, 26.14528880807487, 25.991035841927495, 25.84436528614478, 25.70385345742789, 25.56520878100812], "epoch_time": 374.62509179115295, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-08_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 28.788364205647493, "best_test": 27.763735957043206, "train_losses": [3.7236201763153076, 3.690033435821533, 3.670106887817383, 3.6552677154541016, 3.643044948577881, 3.633535146713257, 3.6284079551696777, 3.624509572982788, 3.62282657623291, 3.620685338973999, 3.616830587387085, 3.6066501140594482, 3.6008405685424805, 3.5960609912872314, 3.591559886932373, 3.587379217147827, 3.5859286785125732, 3.5845377445220947, 3.5841360092163086, 3.582536458969116], "valid_ppls": [30.22293416488079, 29.997019085968454, 29.81468133975098, 29.671090763123967, 29.559642381146713, 29.473344273086706, 29.414264393771766, 29.37835920267933, 29.36236562994326, 29.35955155033811, 29.22674345185027, 29.11467331655885, 29.021017129379253, 28.946296720759737, 28.88825954329145, 28.8437661693805, 28.81430687416003, 28.796897025298406, 28.789537919005173, 28.788364205647493], "test_ppls": [29.08508295554637, 28.87799899418537, 28.710621498102686, 28.578507060599147, 28.476125061644147, 28.39681521380262, 28.342467698842064, 28.30952440403926, 28.29482777305216, 28.29226440437255, 28.169670040935763, 28.065955529925166, 27.979174789195756, 27.910171009270496, 27.85646263549529, 27.815209658643575, 27.787874122278204, 27.771713468460767, 27.76486127622946, 27.763735957043206], "epoch_time": 379.65306997299194, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-08_0.001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 26.457599991639437, "best_test": 25.56520878100812, "train_losses": [3.7228167057037354, 3.687962293624878, 3.660299062728882, 3.6393470764160156, 3.620204210281372, 3.6046810150146484, 3.5912811756134033, 3.5789036750793457, 3.567078113555908, 3.5543103218078613, 3.545438051223755, 3.5356502532958984, 3.526074171066284, 3.516266107559204, 3.5079448223114014, 3.4993929862976074, 3.4900505542755127, 3.482492446899414, 3.47493577003479, 3.467611312866211], "valid_ppls": [30.20114475347843, 29.924237358455585, 29.67040457954643, 29.431465069322957, 29.206890831332124, 28.985702535976923, 28.769364945432834, 28.558059810420744, 28.3519431163634, 28.14938107700805, 27.952671098623558, 27.764431001743155, 27.57971386936932, 27.404306652632187, 27.231813409874718, 27.066774486584343, 26.904089196511332, 26.749447137980933, 26.602282965820926, 26.457599991639437], "test_ppls": [29.064945427877774, 28.810803455448383, 28.577280630447348, 28.357101183194185, 28.1500589300488, 27.94501471027012, 27.744638966969255, 27.548202284947887, 27.356006451742118, 27.166479264427675, 26.981481406068433, 26.804471888888912, 26.630852133817523, 26.465101247074358, 26.302288297725656, 26.14528880807487, 25.991035841927495, 25.84436528614478, 25.70385345742789, 25.56520878100812], "epoch_time": 376.91915941238403, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-08_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 28.788364205647493, "best_test": 27.763735957043206, "train_losses": [3.7236201763153076, 3.690033435821533, 3.670106887817383, 3.6552677154541016, 3.643044948577881, 3.633535146713257, 3.6284079551696777, 3.624509572982788, 3.62282657623291, 3.620685338973999, 3.616830587387085, 3.6066501140594482, 3.6008405685424805, 3.5960609912872314, 3.591559886932373, 3.587379217147827, 3.5859286785125732, 3.5845377445220947, 3.5841360092163086, 3.582536458969116], "valid_ppls": [30.22293416488079, 29.997019085968454, 29.81468133975098, 29.671090763123967, 29.559642381146713, 29.473344273086706, 29.414264393771766, 29.37835920267933, 29.36236562994326, 29.35955155033811, 29.22674345185027, 29.11467331655885, 29.021017129379253, 28.946296720759737, 28.88825954329145, 28.8437661693805, 28.81430687416003, 28.796897025298406, 28.789537919005173, 28.788364205647493], "test_ppls": [29.08508295554637, 28.87799899418537, 28.710621498102686, 28.578507060599147, 28.476125061644147, 28.39681521380262, 28.342467698842064, 28.30952440403926, 28.29482777305216, 28.29226440437255, 28.169670040935763, 28.065955529925166, 27.979174789195756, 27.910171009270496, 27.85646263549529, 27.815209658643575, 27.787874122278204, 27.771713468460767, 27.76486127622946, 27.763735957043206], "epoch_time": 378.1140818595886, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-08_0.01_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 26.457599991639437, "best_test": 25.56520878100812, "train_losses": [3.7228167057037354, 3.687962293624878, 3.660299062728882, 3.6393470764160156, 3.620204210281372, 3.6046810150146484, 3.5912811756134033, 3.5789036750793457, 3.567078113555908, 3.5543103218078613, 3.545438051223755, 3.5356502532958984, 3.526074171066284, 3.516266107559204, 3.5079448223114014, 3.4993929862976074, 3.4900505542755127, 3.482492446899414, 3.47493577003479, 3.467611312866211], "valid_ppls": [30.20114475347843, 29.924237358455585, 29.67040457954643, 29.431465069322957, 29.206890831332124, 28.985702535976923, 28.769364945432834, 28.558059810420744, 28.3519431163634, 28.14938107700805, 27.952671098623558, 27.764431001743155, 27.57971386936932, 27.404306652632187, 27.231813409874718, 27.066774486584343, 26.904089196511332, 26.749447137980933, 26.602282965820926, 26.457599991639437], "test_ppls": [29.064945427877774, 28.810803455448383, 28.577280630447348, 28.357101183194185, 28.1500589300488, 27.94501471027012, 27.744638966969255, 27.548202284947887, 27.356006451742118, 27.166479264427675, 26.981481406068433, 26.804471888888912, 26.630852133817523, 26.465101247074358, 26.302288297725656, 26.14528880807487, 25.991035841927495, 25.84436528614478, 25.70385345742789, 25.56520878100812], "epoch_time": 376.64998149871826, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-08_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 28.788364205647493, "best_test": 27.763735957043206, "train_losses": [3.7236201763153076, 3.690033435821533, 3.670106887817383, 3.6552677154541016, 3.643044948577881, 3.633535146713257, 3.6284079551696777, 3.624509572982788, 3.62282657623291, 3.620685338973999, 3.616830587387085, 3.6066501140594482, 3.6008405685424805, 3.5960609912872314, 3.591559886932373, 3.587379217147827, 3.5859286785125732, 3.5845377445220947, 3.5841360092163086, 3.582536458969116], "valid_ppls": [30.22293416488079, 29.997019085968454, 29.81468133975098, 29.671090763123967, 29.559642381146713, 29.473344273086706, 29.414264393771766, 29.37835920267933, 29.36236562994326, 29.35955155033811, 29.22674345185027, 29.11467331655885, 29.021017129379253, 28.946296720759737, 28.88825954329145, 28.8437661693805, 28.81430687416003, 28.796897025298406, 28.789537919005173, 28.788364205647493], "test_ppls": [29.08508295554637, 28.87799899418537, 28.710621498102686, 28.578507060599147, 28.476125061644147, 28.39681521380262, 28.342467698842064, 28.30952440403926, 28.29482777305216, 28.29226440437255, 28.169670040935763, 28.065955529925166, 27.979174789195756, 27.910171009270496, 27.85646263549529, 27.815209658643575, 27.787874122278204, 27.771713468460767, 27.76486127622946, 27.763735957043206], "epoch_time": 378.7681083679199, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-08_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.08109985732165, "best_test": 21.435377990184318, "train_losses": [3.7228167057037354, 3.687962293624878, 3.660299062728882, 3.6393470764160156, 3.620204210281372, 3.6046810150146484, 3.5912811756134033, 3.5789036750793457, 3.567078113555908, 3.5543103218078613, 3.545438051223755, 3.5356502532958984, 3.526074171066284, 3.516266107559204, 3.5079448223114014, 3.4993929862976074, 3.4900505542755127, 3.482492446899414, 3.47493577003479, 3.467611312866211, 3.4608523845672607, 3.4538769721984863, 3.446711301803589, 3.440277099609375, 3.433837890625, 3.4281816482543945, 3.4220821857452393, 3.415896415710449, 3.411156177520752, 3.4053707122802734, 3.4004902839660645, 3.39542293548584, 3.3909144401550293, 3.3854544162750244, 3.3812665939331055, 3.3758153915405273, 3.371626615524292, 3.3670566082000732, 3.363065719604492, 3.359466791152954, 3.3543648719787598, 3.3506689071655273, 3.3462085723876953, 3.3424787521362305, 3.3387837409973145, 3.334380865097046, 3.3317387104034424, 3.32804012298584, 3.324580430984497, 3.3207523822784424, 3.3177762031555176, 3.3139407634735107, 3.310384750366211, 3.3068552017211914, 3.30387020111084, 3.3017356395721436, 3.2972707748413086, 3.2940785884857178, 3.290759325027466, 3.288522720336914, 3.2860498428344727, 3.2831408977508545, 3.280014991760254, 3.277754783630371, 3.274266242980957, 3.2720932960510254, 3.269843816757202, 3.2666614055633545, 3.264500856399536, 3.2614493370056152, 3.259324312210083, 3.2568156719207764, 3.2547669410705566, 3.252100706100464, 3.2504236698150635, 3.2472798824310303, 3.2451107501983643, 3.2427072525024414, 3.240981101989746, 3.2396328449249268, 3.236924409866333, 3.234583854675293, 3.2317824363708496, 3.230893135070801, 3.229187250137329, 3.22706937789917, 3.2245209217071533, 3.2229175567626953, 3.221487045288086, 3.2187862396240234, 3.217528820037842, 3.215991973876953, 3.213852643966675, 3.2119531631469727, 3.210669755935669, 3.2089860439300537, 3.207153081893921, 3.205951452255249, 3.2039268016815186, 3.2019691467285156, 3.201097011566162, 3.199613094329834, 3.1974897384643555, 3.196161985397339, 3.1948330402374268, 3.193018913269043, 3.1919748783111572, 3.189729928970337, 3.188509941101074, 3.1872293949127197], "valid_ppls": [30.20114475347843, 29.924237358455585, 29.67040457954643, 29.431465069322957, 29.206890831332124, 28.985702535976923, 28.769364945432834, 28.558059810420744, 28.3519431163634, 28.14938107700805, 27.952671098623558, 27.764431001743155, 27.57971386936932, 27.404306652632187, 27.231813409874718, 27.066774486584343, 26.904089196511332, 26.749447137980933, 26.602282965820926, 26.457599991639437, 26.321697788020842, 26.191007988822225, 26.0655840562849, 25.94035874971075, 25.822746496498933, 25.712072789706866, 25.604223552682402, 25.49907598763323, 25.399174000334696, 25.299446267910323, 25.20890160047495, 25.118315673347308, 25.029499351400766, 24.94401208228969, 24.86106315170033, 24.77952435050324, 24.70059083260658, 24.626699399674795, 24.55094511246199, 24.47856349759513, 24.405487542273775, 24.33704496954687, 24.26855132037116, 24.20274311558397, 24.137936301981636, 24.072459324198014, 24.010399823156657, 23.94833473063329, 23.88808166976876, 23.832695927334587, 23.77491603591344, 23.71941943095004, 23.662602432291866, 23.609551929236055, 23.55567683750622, 23.503768240905984, 23.455569569973846, 23.406911668102513, 23.35849950180178, 23.312666278923416, 23.267516553486555, 23.225671294598506, 23.177457154419763, 23.13813482980337, 23.096456176743665, 23.05720530917877, 23.01668213133061, 22.97963771708357, 22.94507624222485, 22.9093213763358, 22.876283687680775, 22.84111524053299, 22.80776263629613, 22.77983492355137, 22.74671822786935, 22.717451574448326, 22.689423471439287, 22.66203508219738, 22.63703815913812, 22.607756309887606, 22.58496764148022, 22.557345005889303, 22.53562798242272, 22.51277246505276, 22.489189457418856, 22.469600466399974, 22.448272985545646, 22.429142084856213, 22.409920628848052, 22.38824945765607, 22.36713784361763, 22.349163066569066, 22.33119208614466, 22.314246358178796, 22.2968137820355, 22.27971884823462, 22.264234734134355, 22.244963670508046, 22.231491272161055, 22.215299147613827, 22.20099250509398, 22.18821327771753, 22.173136377831597, 22.159464451010326, 22.146814731800703, 22.13255747002568, 22.119401010551265, 22.106373594573725, 22.093980688557647, 22.08109985732165], "test_ppls": [29.064945427877774, 28.810803455448383, 28.577280630447348, 28.357101183194185, 28.1500589300488, 27.94501471027012, 27.744638966969255, 27.548202284947887, 27.356006451742118, 27.166479264427675, 26.981481406068433, 26.804471888888912, 26.630852133817523, 26.465101247074358, 26.302288297725656, 26.14528880807487, 25.991035841927495, 25.84436528614478, 25.70385345742789, 25.56520878100812, 25.43458779674554, 25.309352517736837, 25.188829282162324, 25.068634927547702, 24.95536771058704, 24.8485833084122, 24.744491665459368, 24.643238990187804, 24.546894892782326, 24.450606834477586, 24.36332663163385, 24.276392716535806, 24.191020535888217, 24.108822405738696, 24.029114862177362, 23.950824301408225, 23.87522500226675, 23.804591513802137, 23.73190928998222, 23.663104540379454, 23.593627357207808, 23.52894809301915, 23.464082509150504, 23.402280192997473, 23.341508790229792, 23.279990469693303, 23.22192829251128, 23.163558067610317, 23.10691562383554, 23.055039488051268, 23.001009383292573, 22.949277995835978, 22.896058000171845, 22.847024639505193, 22.796329821170083, 22.74745037708423, 22.702762005553677, 22.657702250191186, 22.612818188959448, 22.570213066476164, 22.52860130869627, 22.49005809237023, 22.444671321067638, 22.408451368120318, 22.369905707555656, 22.333423025260675, 22.295033001640874, 22.26090673696839, 22.228873028474005, 22.196266243965415, 22.165593843073157, 22.1334281612808, 22.102094305826057, 22.076783352829246, 22.046050044770446, 22.019370023344056, 21.993865396899434, 21.96859981988404, 21.94568103477378, 21.918709635161147, 21.89812954205591, 21.872749701588766, 21.852936959876935, 21.83203343717204, 21.810052698730953, 21.792265823279653, 21.77288416555626, 21.75528839458788, 21.738038537267677, 21.717767884711737, 21.6983128051098, 21.681774958312506, 21.666040036515955, 21.64981067969889, 21.63387716343229, 21.61833678209344, 21.60412613493602, 21.585730073646573, 21.574138259960975, 21.559257597679498, 21.545609740511235, 21.534198630114755, 21.520197214418204, 21.50786626966742, 21.4960702654334, 21.482467530147986, 21.470347603847475, 21.45864380258342, 21.447110009072656, 21.435377990184318], "epoch_time": 374.85341000556946, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activeadam_1e-08_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 28.788364205647493, "best_test": 27.763735957043206, "train_losses": [3.7236201763153076, 3.690033435821533, 3.670106887817383, 3.6552677154541016, 3.643044948577881, 3.633535146713257, 3.6284079551696777, 3.624509572982788, 3.62282657623291, 3.620685338973999, 3.616830587387085, 3.6066501140594482, 3.6008405685424805, 3.5960609912872314, 3.591559886932373, 3.587379217147827, 3.5859286785125732, 3.5845377445220947, 3.5841360092163086, 3.582536458969116], "valid_ppls": [30.22293416488079, 29.997019085968454, 29.81468133975098, 29.671090763123967, 29.559642381146713, 29.473344273086706, 29.414264393771766, 29.37835920267933, 29.36236562994326, 29.35955155033811, 29.22674345185027, 29.11467331655885, 29.021017129379253, 28.946296720759737, 28.88825954329145, 28.8437661693805, 28.81430687416003, 28.796897025298406, 28.789537919005173, 28.788364205647493], "test_ppls": [29.08508295554637, 28.87799899418537, 28.710621498102686, 28.578507060599147, 28.476125061644147, 28.39681521380262, 28.342467698842064, 28.30952440403926, 28.29482777305216, 28.29226440437255, 28.169670040935763, 28.065955529925166, 27.979174789195756, 27.910171009270496, 27.85646263549529, 27.815209658643575, 27.787874122278204, 27.771713468460767, 27.76486127622946, 27.763735957043206], "epoch_time": 377.90552520751953, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-05_0.0001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.46095130549393, "best_test": 20.918170459312794, "train_losses": [3.2206716537475586, 2.9919233322143555, 2.839604139328003, 2.7015440464019775, 2.571232795715332, 2.4465742111206055, 2.3266470432281494, 2.208691120147705, 2.093595266342163, 1.9816489219665527, 1.8751317262649536, 1.7718687057495117, 1.6724739074707031, 1.5766029357910156, 1.4874048233032227, 1.4013254642486572, 1.319404125213623, 1.2430931329727173, 1.1696686744689941, 1.1001827716827393], "valid_ppls": [21.510881671477584, 21.46095130549393, 21.76120222427215, 22.36821508328475, 23.450039493094767, 24.6528177631495, 26.26957427804274, 28.14701207528917, 30.31248220835282, 32.81775427762142, 36.150544919042844, 40.387407377247456, 44.34399970868618, 49.68069970848537, 54.65115580476574, 61.751154922269514, 66.54321976731556, 76.94816543830349, 81.91956710316889, 94.09127014966342], "test_ppls": [20.953450275143652, 20.918170459312794, 21.2595221334485, 21.796505911459164, 23.04196642823791, 24.173597160239375, 25.748634966246517, 27.528288731951363, 29.75556281617851, 32.21211071981153, 35.568002188867816, 39.63495146969874, 43.37756116824702, 48.686381074409525, 53.852199514966976, 60.7647522234731, 65.54493381941865, 75.63597470660353, 81.21232895046744, 93.13250694233496], "epoch_time": 381.70503187179565, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-05_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.34820039252094, "best_test": 20.828676184081363, "train_losses": [3.2199716567993164, 2.9906489849090576, 2.8469555377960205, 2.7257378101348877, 2.6227047443389893, 2.532459259033203, 2.456557512283325, 2.3951973915100098, 2.3466885089874268, 2.3138680458068848, 2.2661936283111572, 2.1748554706573486, 2.096933603286743, 2.031754493713379, 1.981277585029602, 1.9398996829986572, 1.9119503498077393, 1.8952276706695557, 1.8885225057601929, 1.8951609134674072], "valid_ppls": [21.43845989891132, 21.34820039252094, 21.579791899870518, 22.001805861582262, 22.41640789854194, 23.07409909665812, 23.52204912644863, 24.036626738608543, 24.49376553596756, 24.853773593199325, 25.617528763247265, 27.03653868277363, 28.392902233647547, 29.75348426503061, 30.88642251810206, 32.0427152510625, 32.735389030982056, 32.89717360613591, 33.16653468407483, 33.62994400032122], "test_ppls": [20.873034464236273, 20.828676184081363, 21.099974289532465, 21.51307169252405, 21.940166927604995, 22.58015425422671, 23.066838531238194, 23.58913328314479, 24.025345484130014, 24.38407822381977, 25.124916058184652, 26.58071460217738, 27.914895964526092, 29.252627828779666, 30.352966294664554, 31.52382708315473, 32.239316960925926, 32.380764987782214, 32.611085637785266, 33.0646213407375], "epoch_time": 376.0690815448761, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-05_0.001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.449666856216695, "best_test": 20.912545563336113, "train_losses": [3.220935344696045, 2.9919939041137695, 2.8398361206054688, 2.7018213272094727, 2.571131467819214, 2.4465653896331787, 2.3264734745025635, 2.208414077758789, 2.0933077335357666, 1.981184959411621, 1.8744362592697144, 1.7710765600204468, 1.6715729236602783, 1.575829267501831, 1.4863334894180298, 1.400262713432312, 1.3181731700897217, 1.2416110038757324, 1.1681127548217773, 1.0988277196884155], "valid_ppls": [21.50948161092261, 21.449666856216695, 21.756040503005572, 22.37586390996151, 23.446970276089214, 24.66384089516907, 26.277842943137053, 28.17641388544393, 30.309179622342217, 32.72426138494186, 36.17271968638639, 40.247201133918026, 44.15236672456975, 49.44529887610533, 54.636121425149035, 61.61609028135805, 66.29191572673255, 76.48460957558824, 81.83621154353021, 93.68226396065963], "test_ppls": [20.950722804928162, 20.912545563336113, 21.24662629370631, 21.80536807239442, 23.03888470628262, 24.195652353015817, 25.76797993138258, 27.551341969401502, 29.746859408944612, 32.136314295242464, 35.624881065798704, 39.51760893562352, 43.245230486981, 48.48307932149273, 53.8538172992427, 60.617593380196375, 65.39542793716687, 75.28884460718575, 81.25908354657462, 92.84150599181913], "epoch_time": 377.3345968723297, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-05_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.346174745203523, "best_test": 20.828507342690767, "train_losses": [3.2200193405151367, 2.9906458854675293, 2.846896171569824, 2.7256717681884766, 2.622626543045044, 2.5322177410125732, 2.4562342166900635, 2.3948428630828857, 2.346214532852173, 2.313427209854126, 2.2658634185791016, 2.1746368408203125, 2.0964114665985107, 2.0313732624053955, 1.9808599948883057, 1.9392837285995483, 1.9112621545791626, 1.8946789503097534, 1.8880656957626343, 1.8944979906082153], "valid_ppls": [21.438751246538395, 21.346174745203523, 21.584278826609488, 22.00795460985336, 22.42403578060687, 23.08136745045469, 23.538003953021775, 24.039859114943276, 24.496691434866783, 24.8568550969346, 25.651020805272523, 27.039981072918756, 28.401256896526192, 29.74815731058192, 30.875010586560762, 32.0495534034983, 32.74899549353027, 32.90457066707716, 33.17494935056472, 33.64001612066354], "test_ppls": [20.87712058641377, 20.828507342690767, 21.10119676703575, 21.526473115907578, 21.953980965239293, 22.59342316505911, 23.0859794476504, 23.599461368376186, 24.039475104223904, 24.396673770836905, 25.164200825801288, 26.587946486409894, 27.928562906499454, 29.255250309430238, 30.34268466996642, 31.53399769026602, 32.265299947464946, 32.39754527660438, 32.63396797295372, 33.08832679384496], "epoch_time": 376.2426326274872, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-05_0.01_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.45261272196679, "best_test": 20.92037495343808, "train_losses": [3.220634937286377, 2.991926670074463, 2.8394341468811035, 2.701241970062256, 2.5711493492126465, 2.4459357261657715, 2.3257296085357666, 2.207529067993164, 2.09177303314209, 1.9803292751312256, 1.8714780807495117, 1.7682349681854248, 1.6686047315597534, 1.5722154378890991, 1.4822901487350464, 1.3955059051513672, 1.3127269744873047, 1.2357251644134521, 1.161887526512146, 1.0916948318481445], "valid_ppls": [21.509430328383313, 21.45261272196679, 21.765789142653116, 22.377405726544172, 23.478811257035517, 24.656056582954363, 26.311796782579567, 28.171899898524785, 30.365387031556114, 32.76870092535883, 36.15442365980999, 40.31964647499535, 44.40167809433204, 49.42045458681289, 54.27794501266512, 61.11703206688973, 65.807023327116, 75.94221665901296, 80.55858471545868, 91.98592096775803], "test_ppls": [20.95053299420863, 20.92037495343808, 21.266822264212877, 21.798699025795653, 23.052868374131997, 24.18122915228217, 25.787247207855255, 27.535240097031256, 29.798784146899376, 32.188518828790976, 35.59427467190965, 39.55663416362942, 43.471164185803616, 48.44701626855498, 53.52262418157093, 60.17991606404792, 64.92031228751267, 74.7011255141558, 79.89345324096183, 91.13126759632586], "epoch_time": 379.948543548584, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-05_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.35179409913352, "best_test": 20.832043365834682, "train_losses": [3.2199220657348633, 2.9905829429626465, 2.846799850463867, 2.7254221439361572, 2.622124195098877, 2.5315685272216797, 2.4553401470184326, 2.3936827182769775, 2.3448872566223145, 2.3119771480560303, 2.2645750045776367, 2.173003673553467, 2.0948214530944824, 2.029277801513672, 1.9783202409744263, 1.9363232851028442, 1.9079676866531372, 1.8909791707992554, 1.8841602802276611, 1.8905515670776367], "valid_ppls": [21.439318619069663, 21.35179409913352, 21.593796050343695, 22.01343326956768, 22.422971890802398, 23.079661575178193, 23.54212905907934, 24.043837139083177, 24.50589773937284, 24.866783692222988, 25.65242745022432, 27.063890050093214, 28.418671470106993, 29.775305647169457, 30.895223628685127, 32.06574921612434, 32.78025008209455, 32.95342671596321, 33.20243050441824, 33.668444420271335], "test_ppls": [20.876642752513277, 20.832043365834682, 21.108286520352703, 21.5295373237224, 21.954813224688696, 22.59457594652271, 23.09565222359366, 23.605189891481167, 24.0473743501956, 24.407815141925454, 25.17218757788257, 26.624808295732436, 27.960509574332594, 29.289133517674635, 30.37750866199125, 31.56556774981041, 32.31842289552926, 32.4675709906101, 32.681152149289844, 33.13858548308405], "epoch_time": 379.2522642612457, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.510881671477584, "best_test": 35.68070244537198, "train_losses": [3.2206716537475586, 2.9899916648864746, 2.836643934249878, 2.6969738006591797, 2.5676774978637695, 2.440566062927246, 2.3185818195343018, 2.2004847526550293, 2.085330009460449, 1.9728202819824219, 1.8897212743759155, 1.7796885967254639, 1.6782642602920532, 1.581695556640625, 1.4894397258758545, 1.4024428129196167, 1.3203990459442139, 1.2404625415802002, 1.1685343980789185, 1.0979011058807373, 1.0324937105178833, 0.9716249704360962, 0.9150704145431519, 0.8604810237884521, 0.8104692101478577, 0.7635313272476196, 0.7190579175949097, 0.6783128976821899, 0.638681948184967, 0.6042212843894958, 0.5701602697372437, 0.5397437214851379, 0.5117347240447998, 0.48347893357276917, 0.45882734656333923, 0.4355219006538391, 0.41447484493255615, 0.3946601152420044, 0.3756523132324219, 0.3588424623012543], "valid_ppls": [21.510881671477584, 21.557407231167097, 22.075530671724703, 22.912959362388776, 23.84143100379461, 25.53831862841465, 26.939995483353076, 29.038188617814374, 31.473893678515303, 34.20923027229207, 36.2541119095101, 39.51726033307076, 44.22462873475861, 49.60599154749688, 54.800682076800115, 62.336812797642715, 68.63749231179536, 76.22719584454747, 85.19306748849253, 94.37885251109657, 104.38779619117413, 118.40876425767782, 128.51691178705622, 144.87303449714318, 159.4038905547365, 180.0145192105853, 203.18084627536786, 225.120646908891, 248.80578475968977, 276.9391739716298, 309.5906527425032, 344.24575302079734, 389.75672643190313, 431.875832671635, 466.4012122192859, 512.379055272763, 577.4647181959135, 631.5917000680868, 692.710209710191, 770.0014095484578], "test_ppls": [20.953450275143652, 21.041529081950156, 21.58192204465241, 22.428104689155685, 23.401192208302444, 25.04240440710595, 26.465423047394385, 28.566599287050792, 30.929656732625908, 33.65473678344924, 35.68070244537198, 38.8760251612847, 43.39280797949478, 48.95594820147427, 54.05210620946379, 61.45667075984403, 67.7863957850127, 75.06855881413128, 84.19527871022699, 93.2909598105416, 103.06759513901517, 117.53263073554203, 127.02558018484174, 143.48033213724548, 158.20103778936965, 177.84213632296337, 202.35523425310174, 223.02700055775108, 247.16332257353807, 274.65891370425624, 310.1398589299555, 342.7741911742038, 388.7362586783353, 428.303721221774, 466.7289187055932, 514.4734936763796, 578.0771605357854, 634.9907426147984, 701.390520954865, 774.786427370056], "epoch_time": 377.6909201145172, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-05_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.34820039252094, "best_test": 20.828676184081363, "train_losses": [3.2199716567993164, 2.9906489849090576, 2.8469555377960205, 2.7257378101348877, 2.6227047443389893, 2.532459259033203, 2.456557512283325, 2.3951973915100098, 2.3466885089874268, 2.3138680458068848, 2.2661936283111572, 2.1748554706573486, 2.096933603286743, 2.031754493713379, 1.981277585029602, 1.9398996829986572, 1.9119503498077393, 1.8952276706695557, 1.8885225057601929, 1.8951609134674072], "valid_ppls": [21.43845989891132, 21.34820039252094, 21.579791899870518, 22.001805861582262, 22.41640789854194, 23.07409909665812, 23.52204912644863, 24.036626738608543, 24.49376553596756, 24.853773593199325, 25.617528763247265, 27.03653868277363, 28.392902233647547, 29.75348426503061, 30.88642251810206, 32.0427152510625, 32.735389030982056, 32.89717360613591, 33.16653468407483, 33.62994400032122], "test_ppls": [20.873034464236273, 20.828676184081363, 21.099974289532465, 21.51307169252405, 21.940166927604995, 22.58015425422671, 23.066838531238194, 23.58913328314479, 24.025345484130014, 24.38407822381977, 25.124916058184652, 26.58071460217738, 27.914895964526092, 29.252627828779666, 30.352966294664554, 31.52382708315473, 32.239316960925926, 32.380764987782214, 32.611085637785266, 33.0646213407375], "epoch_time": 379.7538471221924, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-06_0.0001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.14522795285147, "best_test": 20.6083832428428, "train_losses": [3.3237464427948, 3.188687324523926, 3.1331002712249756, 3.091440439224243, 3.056101083755493, 3.022686243057251, 2.9922986030578613, 2.9613656997680664, 2.9318881034851074, 2.901407480239868, 2.8731629848480225, 2.8442485332489014, 2.816204309463501, 2.7873988151550293, 2.7588565349578857, 2.7313387393951416, 2.7030065059661865, 2.6751694679260254, 2.646857738494873, 2.6190319061279297], "valid_ppls": [22.303374659852214, 21.709531377260518, 21.454275064339157, 21.27499732881714, 21.199234906386124, 21.190149237878995, 21.14522795285147, 21.161689536431986, 21.15245353509141, 21.21125236214746, 21.231824731001268, 21.29152440390718, 21.361010190118318, 21.484004130915697, 21.57122713611574, 21.723314144424958, 21.83197618046082, 22.026621227997865, 22.115693926888728, 22.295628351199614], "test_ppls": [21.66067882116953, 21.101956449230336, 20.860477508297937, 20.701476192330844, 20.644257840969694, 20.649042554691558, 20.6083832428428, 20.611267623066407, 20.616167572223187, 20.66833047719784, 20.6870790719278, 20.7485957759406, 20.79446909049436, 20.93443531373816, 21.034657336973943, 21.187779923595144, 21.289270648220242, 21.52035113941394, 21.595917279739282, 21.7790987512417], "epoch_time": 377.62069511413574, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-06_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.200058771903347, "best_test": 20.654237094691563, "train_losses": [3.325554132461548, 3.1934494972229004, 3.143967866897583, 3.1089437007904053, 3.0825541019439697, 3.0601112842559814, 3.0425846576690674, 3.028813600540161, 3.0192954540252686, 3.0116825103759766, 2.9989261627197266, 2.9785263538360596, 2.961106061935425, 2.946075677871704, 2.9345288276672363, 2.923935890197754, 2.915905475616455, 2.9103925228118896, 2.906965494155884, 2.9044315814971924], "valid_ppls": [22.3542096838165, 21.754085075200155, 21.513856461583096, 21.37965310167964, 21.308313250876214, 21.263329041715906, 21.243769492770152, 21.23066555056608, 21.22708717008836, 21.229896173169816, 21.201403308316248, 21.20052378988911, 21.200058771903347, 21.210842736414218, 21.219385829032042, 21.223099530300985, 21.237920327875, 21.24137392573261, 21.249412551131993, 21.261012373204586], "test_ppls": [21.707129866688486, 21.15015398920584, 20.929185273609093, 20.802368346394793, 20.73908021779171, 20.69334389402525, 20.67772976436472, 20.665191761738065, 20.664300000195777, 20.66599979990307, 20.655847421175988, 20.654237094691563, 20.658398592885057, 20.667793363352686, 20.680594266582915, 20.682926589817516, 20.695228644713193, 20.697439251669667, 20.706007584184544, 20.716520479810942], "epoch_time": 378.35769867897034, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-06_0.001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.14522795285147, "best_test": 20.6083832428428, "train_losses": [3.3237464427948, 3.188687324523926, 3.1331002712249756, 3.091440439224243, 3.056101083755493, 3.022686243057251, 2.9922986030578613, 2.9613656997680664, 2.9318881034851074, 2.901407480239868, 2.8731629848480225, 2.8442485332489014, 2.816204309463501, 2.7873988151550293, 2.7588565349578857, 2.7313387393951416, 2.7030065059661865, 2.6751694679260254, 2.646857738494873, 2.6190319061279297], "valid_ppls": [22.303374659852214, 21.709531377260518, 21.454275064339157, 21.27499732881714, 21.199234906386124, 21.190149237878995, 21.14522795285147, 21.161689536431986, 21.15245353509141, 21.21125236214746, 21.231824731001268, 21.29152440390718, 21.361010190118318, 21.484004130915697, 21.57122713611574, 21.723314144424958, 21.83197618046082, 22.026621227997865, 22.115693926888728, 22.295628351199614], "test_ppls": [21.66067882116953, 21.101956449230336, 20.860477508297937, 20.701476192330844, 20.644257840969694, 20.649042554691558, 20.6083832428428, 20.611267623066407, 20.616167572223187, 20.66833047719784, 20.6870790719278, 20.7485957759406, 20.79446909049436, 20.93443531373816, 21.034657336973943, 21.187779923595144, 21.289270648220242, 21.52035113941394, 21.595917279739282, 21.7790987512417], "epoch_time": 376.31588792800903, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-06_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.200058771903347, "best_test": 20.654237094691563, "train_losses": [3.325554132461548, 3.1934494972229004, 3.143967866897583, 3.1089437007904053, 3.0825541019439697, 3.0601112842559814, 3.0425846576690674, 3.028813600540161, 3.0192954540252686, 3.0116825103759766, 2.9989261627197266, 2.9785263538360596, 2.961106061935425, 2.946075677871704, 2.9345288276672363, 2.923935890197754, 2.915905475616455, 2.9103925228118896, 2.906965494155884, 2.9044315814971924], "valid_ppls": [22.3542096838165, 21.754085075200155, 21.513856461583096, 21.37965310167964, 21.308313250876214, 21.263329041715906, 21.243769492770152, 21.23066555056608, 21.22708717008836, 21.229896173169816, 21.201403308316248, 21.20052378988911, 21.200058771903347, 21.210842736414218, 21.219385829032042, 21.223099530300985, 21.237920327875, 21.24137392573261, 21.249412551131993, 21.261012373204586], "test_ppls": [21.707129866688486, 21.15015398920584, 20.929185273609093, 20.802368346394793, 20.73908021779171, 20.69334389402525, 20.67772976436472, 20.665191761738065, 20.664300000195777, 20.66599979990307, 20.655847421175988, 20.654237094691563, 20.658398592885057, 20.667793363352686, 20.680594266582915, 20.682926589817516, 20.695228644713193, 20.697439251669667, 20.706007584184544, 20.716520479810942], "epoch_time": 380.2396008968353, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-06_0.01_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.144864974072316, "best_test": 20.608206360429687, "train_losses": [3.3237321376800537, 3.188661813735962, 3.133063554763794, 3.091381549835205, 3.056020975112915, 3.022585868835449, 2.992171287536621, 2.961209297180176, 2.931706190109253, 2.9011898040771484, 2.872901439666748, 2.843935966491699, 2.815849542617798, 2.786980152130127, 2.758390426635742, 2.730803966522217, 2.7024049758911133, 2.6745030879974365, 2.6461129188537598, 2.618216037750244], "valid_ppls": [22.303204499256665, 21.709246701567686, 21.454101151719644, 21.27481979714569, 21.199133820797844, 21.18989158105658, 21.144864974072316, 21.16123546070815, 21.151833238223, 21.210756766585668, 21.231298283133725, 21.291707151311275, 21.361560226263137, 21.484557334097676, 21.57193173606426, 21.723852792238894, 21.83222082382229, 22.028874260628324, 22.118108997627434, 22.298934956816034], "test_ppls": [21.66053422102071, 21.101639492406953, 20.860402905550234, 20.701382415829002, 20.644282450857467, 20.64889978483894, 20.608206360429687, 20.61099734883576, 20.615656389713312, 20.668054527056864, 20.686886717646164, 20.748981633884835, 20.794721939208056, 20.934864557754427, 21.035540004841017, 21.188946866177986, 21.290331508001604, 21.523363160031963, 21.598862633017422, 21.7829156038672], "epoch_time": 377.63755798339844, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-06_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.199699906300605, "best_test": 20.653951484142407, "train_losses": [3.3255412578582764, 3.1934194564819336, 3.143925905227661, 3.108884334564209, 3.0824880599975586, 3.0600314140319824, 3.0424978733062744, 3.0287203788757324, 3.0191967487335205, 3.011579990386963, 2.9988322257995605, 2.9784200191497803, 2.960983991622925, 2.945946455001831, 2.9343950748443604, 2.9237945079803467, 2.9157607555389404, 2.9102368354797363, 2.9068140983581543, 2.9042744636535645], "valid_ppls": [22.35407111311434, 21.753810188300097, 21.513625644182312, 21.379342168243316, 21.308079558460356, 21.263060356060542, 21.24350611911724, 21.23037703077506, 21.226803759790485, 21.229567171609922, 21.20102420107186, 21.200129534851893, 21.199699906300605, 21.210488745239086, 21.219132875748826, 21.22290219195031, 21.237707661318698, 21.2412169318289, 21.249280828916834, 21.260890717064], "test_ppls": [21.706959079719393, 21.149922031353366, 20.928970708724524, 20.80214516239241, 20.73885771279364, 20.693156415123894, 20.677576936326062, 20.66498975713346, 20.664078297498097, 20.665797787399793, 20.655571637700675, 20.653951484142407, 20.65819665468445, 20.667561768111717, 20.680401972598823, 20.682892071488535, 20.695164501161496, 20.697409643766502, 20.70596315396005, 20.71648096622161], "epoch_time": 387.51970291137695, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-06_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.122860948800124, "best_test": 20.69573686603518, "train_losses": [3.3237464427948, 3.188178777694702, 3.133842945098877, 3.092067003250122, 3.0567545890808105, 3.0231192111968994, 2.9915988445281982, 2.9614052772521973, 2.931854724884033, 2.9012842178344727, 2.8731350898742676, 2.844194173812866, 2.814969539642334, 2.786320209503174, 2.758702278137207, 2.7303736209869385, 2.7019031047821045, 2.6734237670898438, 2.64544677734375, 2.6171703338623047, 2.5895023345947266, 2.561844825744629, 2.5345959663391113, 2.5064759254455566, 2.4791746139526367, 2.4521901607513428, 2.4247190952301025, 2.397578477859497, 2.3700613975524902, 2.3441364765167236, 2.3163671493530273, 2.2904369831085205, 2.264127731323242, 2.237135171890259, 2.2120726108551025, 2.1855058670043945, 2.1600728034973145, 2.1343424320220947, 2.1094233989715576, 2.0841639041900635], "valid_ppls": [22.303374659852214, 21.678668408761137, 21.418989478033534, 21.269388044183756, 21.19261481844208, 21.147436208009612, 21.132668477571976, 21.122860948800124, 21.14466332188737, 21.178875894093842, 21.22684424674423, 21.27278589713863, 21.364560209680576, 21.46877614992013, 21.57252834963467, 21.763251689366143, 21.867712717322735, 21.971386464899776, 22.14872625106896, 22.37411949127312, 22.506536336663757, 22.72588626065571, 22.894977174251398, 23.169374119252794, 23.378149979331127, 23.683011268720865, 23.98943432076113, 24.33023390089032, 24.6761102890958, 24.90980989993772, 25.317433627984617, 25.734660363954003, 26.178859160358176, 26.537693592450093, 27.003812758310147, 27.37952249089569, 27.785263937563474, 28.310084619458646, 28.97056508057785, 29.379192731755875], "test_ppls": [21.66067882116953, 21.08093190718307, 20.84299792038291, 20.702601543488203, 20.632571460229173, 20.58919053450855, 20.591610737598714, 20.59035887289751, 20.620149331364644, 20.663541294155557, 20.69573686603518, 20.739159331255205, 20.82015140428827, 20.94501924396498, 21.061459797075965, 21.24789272906156, 21.34706030606152, 21.48785635991514, 21.64351430059719, 21.87282270988928, 21.997656952134772, 22.24142113937652, 22.41091443799029, 22.679536913589516, 22.88771840323625, 23.176097813928596, 23.48045706345305, 23.846274468279123, 24.213611187333317, 24.42599551030374, 24.852552949289667, 25.212069212024232, 25.69245739068942, 26.040880625809336, 26.497010054606164, 26.895732486186, 27.280921990222915, 27.80143247654221, 28.440280100392258, 28.860984161422998], "epoch_time": 376.7886874675751, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-06_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.200058771903347, "best_test": 20.654237094691563, "train_losses": [3.325554132461548, 3.1934494972229004, 3.143967866897583, 3.1089437007904053, 3.0825541019439697, 3.0601112842559814, 3.0425846576690674, 3.028813600540161, 3.0192954540252686, 3.0116825103759766, 2.9989261627197266, 2.9785263538360596, 2.961106061935425, 2.946075677871704, 2.9345288276672363, 2.923935890197754, 2.915905475616455, 2.9103925228118896, 2.906965494155884, 2.9044315814971924], "valid_ppls": [22.3542096838165, 21.754085075200155, 21.513856461583096, 21.37965310167964, 21.308313250876214, 21.263329041715906, 21.243769492770152, 21.23066555056608, 21.22708717008836, 21.229896173169816, 21.201403308316248, 21.20052378988911, 21.200058771903347, 21.210842736414218, 21.219385829032042, 21.223099530300985, 21.237920327875, 21.24137392573261, 21.249412551131993, 21.261012373204586], "test_ppls": [21.707129866688486, 21.15015398920584, 20.929185273609093, 20.802368346394793, 20.73908021779171, 20.69334389402525, 20.67772976436472, 20.665191761738065, 20.664300000195777, 20.66599979990307, 20.655847421175988, 20.654237094691563, 20.658398592885057, 20.667793363352686, 20.680594266582915, 20.682926589817516, 20.695228644713193, 20.697439251669667, 20.706007584184544, 20.716520479810942], "epoch_time": 379.8191649913788, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-07_0.0001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.474207623835827, "best_test": 20.889886781181197, "train_losses": [3.514943838119507, 3.3959341049194336, 3.342203140258789, 3.3043272495269775, 3.275205373764038, 3.251187324523926, 3.2328131198883057, 3.215420722961426, 3.20082688331604, 3.1862757205963135, 3.1746134757995605, 3.1624066829681396, 3.1522793769836426, 3.141023874282837, 3.1310462951660156, 3.122157335281372, 3.1126487255096436, 3.1041736602783203, 3.0951170921325684, 3.0868308544158936], "valid_ppls": [25.819003541294922, 24.600080841099984, 23.87741094446249, 23.333724584449076, 22.93311530631708, 22.650918332403336, 22.433056814154654, 22.249275925494608, 22.1115973467146, 22.002923211122315, 21.889501060137505, 21.810099498077133, 21.751730496198476, 21.682116137303378, 21.65046106582249, 21.599001671858694, 21.565765981363246, 21.536616951976722, 21.507656027823458, 21.474207623835827], "test_ppls": [24.955314162234696, 23.782178341819773, 23.101726617410602, 22.595351683042765, 22.22076584946062, 21.965478359142207, 21.766588320076654, 21.595773111918955, 21.471059146875568, 21.36972585407087, 21.263536895212386, 21.19316557132769, 21.135344048372435, 21.074318615772494, 21.046099784234297, 20.99940100301184, 20.970402515719936, 20.945818248281064, 20.91849962241415, 20.889886781181197], "epoch_time": 399.39455795288086, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-07_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 22.140558564268886, "best_test": 21.49746432764315, "train_losses": [3.517073392868042, 3.4026167392730713, 3.3550784587860107, 3.3242249488830566, 3.3023784160614014, 3.2843267917633057, 3.272512435913086, 3.262861490249634, 3.25754714012146, 3.253321886062622, 3.246053457260132, 3.233759641647339, 3.2238752841949463, 3.2155818939208984, 3.2096080780029297, 3.2031707763671875, 3.1996169090270996, 3.196098566055298, 3.1948962211608887, 3.1927378177642822], "valid_ppls": [25.907038646913563, 24.790574584758254, 24.1507789716159, 23.713855415771942, 23.399077757096137, 23.170224832295737, 23.01399884907759, 22.90689637320515, 22.84707911112164, 22.827820598779642, 22.65212805425328, 22.515461724737115, 22.412966312412856, 22.331942806886328, 22.268986086502142, 22.21897525053364, 22.1853621065698, 22.158915002107374, 22.14522016515352, 22.140558564268886], "test_ppls": [25.03985510157257, 23.965607173694448, 23.357380139470614, 22.94754905614282, 22.656859551183175, 22.444451921847534, 22.299434711572562, 22.199981540457028, 22.145436639320504, 22.126938377701357, 21.968819805324323, 21.843649243484975, 21.749925837261575, 21.674962841218758, 21.617625512381455, 21.571335138993902, 21.540052360057377, 21.514790014999527, 21.502287865308023, 21.49746432764315], "epoch_time": 381.44983863830566, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-07_0.001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.474207623835827, "best_test": 20.889886781181197, "train_losses": [3.514943838119507, 3.3959341049194336, 3.342203140258789, 3.3043272495269775, 3.275205373764038, 3.251187324523926, 3.2328131198883057, 3.215420722961426, 3.20082688331604, 3.1862757205963135, 3.1746134757995605, 3.1624066829681396, 3.1522793769836426, 3.141023874282837, 3.1310462951660156, 3.122157335281372, 3.1126487255096436, 3.1041736602783203, 3.0951170921325684, 3.0868308544158936], "valid_ppls": [25.819003541294922, 24.600080841099984, 23.87741094446249, 23.333724584449076, 22.93311530631708, 22.650918332403336, 22.433056814154654, 22.249275925494608, 22.1115973467146, 22.002923211122315, 21.889501060137505, 21.810099498077133, 21.751730496198476, 21.682116137303378, 21.65046106582249, 21.599001671858694, 21.565765981363246, 21.536616951976722, 21.507656027823458, 21.474207623835827], "test_ppls": [24.955314162234696, 23.782178341819773, 23.101726617410602, 22.595351683042765, 22.22076584946062, 21.965478359142207, 21.766588320076654, 21.595773111918955, 21.471059146875568, 21.36972585407087, 21.263536895212386, 21.19316557132769, 21.135344048372435, 21.074318615772494, 21.046099784234297, 20.99940100301184, 20.970402515719936, 20.945818248281064, 20.91849962241415, 20.889886781181197], "epoch_time": 376.7527709007263, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-07_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 22.140558564268886, "best_test": 21.49746432764315, "train_losses": [3.517073392868042, 3.4026167392730713, 3.3550784587860107, 3.3242249488830566, 3.3023784160614014, 3.2843267917633057, 3.272512435913086, 3.262861490249634, 3.25754714012146, 3.253321886062622, 3.246053457260132, 3.233759641647339, 3.2238752841949463, 3.2155818939208984, 3.2096080780029297, 3.2031707763671875, 3.1996169090270996, 3.196098566055298, 3.1948962211608887, 3.1927378177642822], "valid_ppls": [25.907038646913563, 24.790574584758254, 24.1507789716159, 23.713855415771942, 23.399077757096137, 23.170224832295737, 23.01399884907759, 22.90689637320515, 22.84707911112164, 22.827820598779642, 22.65212805425328, 22.515461724737115, 22.412966312412856, 22.331942806886328, 22.268986086502142, 22.21897525053364, 22.1853621065698, 22.158915002107374, 22.14522016515352, 22.140558564268886], "test_ppls": [25.03985510157257, 23.965607173694448, 23.357380139470614, 22.94754905614282, 22.656859551183175, 22.444451921847534, 22.299434711572562, 22.199981540457028, 22.145436639320504, 22.126938377701357, 21.968819805324323, 21.843649243484975, 21.749925837261575, 21.674962841218758, 21.617625512381455, 21.571335138993902, 21.540052360057377, 21.514790014999527, 21.502287865308023, 21.49746432764315], "epoch_time": 376.7753779888153, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-07_0.01_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.474207623835827, "best_test": 20.889886781181197, "train_losses": [3.514943838119507, 3.3959341049194336, 3.342203140258789, 3.3043272495269775, 3.275205373764038, 3.251187324523926, 3.2328131198883057, 3.215420722961426, 3.20082688331604, 3.1862757205963135, 3.1746134757995605, 3.1624066829681396, 3.1522793769836426, 3.141023874282837, 3.1310462951660156, 3.122157335281372, 3.1126487255096436, 3.1041736602783203, 3.0951170921325684, 3.0868308544158936], "valid_ppls": [25.819003541294922, 24.600080841099984, 23.87741094446249, 23.333724584449076, 22.93311530631708, 22.650918332403336, 22.433056814154654, 22.249275925494608, 22.1115973467146, 22.002923211122315, 21.889501060137505, 21.810099498077133, 21.751730496198476, 21.682116137303378, 21.65046106582249, 21.599001671858694, 21.565765981363246, 21.536616951976722, 21.507656027823458, 21.474207623835827], "test_ppls": [24.955314162234696, 23.782178341819773, 23.101726617410602, 22.595351683042765, 22.22076584946062, 21.965478359142207, 21.766588320076654, 21.595773111918955, 21.471059146875568, 21.36972585407087, 21.263536895212386, 21.19316557132769, 21.135344048372435, 21.074318615772494, 21.046099784234297, 20.99940100301184, 20.970402515719936, 20.945818248281064, 20.91849962241415, 20.889886781181197], "epoch_time": 378.06184220314026, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-07_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 22.140558564268886, "best_test": 21.49746432764315, "train_losses": [3.517073392868042, 3.4026167392730713, 3.3550784587860107, 3.3242249488830566, 3.3023784160614014, 3.2843267917633057, 3.272512435913086, 3.262861490249634, 3.25754714012146, 3.253321886062622, 3.246053457260132, 3.233759641647339, 3.2238752841949463, 3.2155818939208984, 3.2096080780029297, 3.2031707763671875, 3.1996169090270996, 3.196098566055298, 3.1948962211608887, 3.1927378177642822], "valid_ppls": [25.907038646913563, 24.790574584758254, 24.1507789716159, 23.713855415771942, 23.399077757096137, 23.170224832295737, 23.01399884907759, 22.90689637320515, 22.84707911112164, 22.827820598779642, 22.65212805425328, 22.515461724737115, 22.412966312412856, 22.331942806886328, 22.268986086502142, 22.21897525053364, 22.1853621065698, 22.158915002107374, 22.14522016515352, 22.140558564268886], "test_ppls": [25.03985510157257, 23.965607173694448, 23.357380139470614, 22.94754905614282, 22.656859551183175, 22.444451921847534, 22.299434711572562, 22.199981540457028, 22.145436639320504, 22.126938377701357, 21.968819805324323, 21.843649243484975, 21.749925837261575, 21.674962841218758, 21.617625512381455, 21.571335138993902, 21.540052360057377, 21.514790014999527, 21.502287865308023, 21.49746432764315], "epoch_time": 381.16288661956787, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-07_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.29108277082287, "best_test": 20.74693370067177, "train_losses": [3.514943838119507, 3.3959341049194336, 3.342203140258789, 3.3043272495269775, 3.275205373764038, 3.251187324523926, 3.2328131198883057, 3.215420722961426, 3.20082688331604, 3.1862757205963135, 3.1746134757995605, 3.1624066829681396, 3.1522793769836426, 3.141023874282837, 3.1310462951660156, 3.122157335281372, 3.1126487255096436, 3.1041736602783203, 3.0951170921325684, 3.0868308544158936, 3.078533411026001, 3.0703518390655518, 3.0621986389160156, 3.0540244579315186, 3.046473503112793, 3.0388247966766357, 3.031250476837158, 3.023325204849243, 3.0158402919769287, 3.008972644805908, 3.0009713172912598, 2.9940431118011475, 2.9865705966949463, 2.978600263595581, 2.972233295440674, 2.9642672538757324, 2.9573135375976562, 2.949848175048828, 2.942936420440674, 2.9360620975494385, 2.928104877471924, 2.921236038208008, 2.914045572280884, 2.907353639602661, 2.8996388912200928, 2.8921966552734375, 2.8857288360595703, 2.878028631210327, 2.8713173866271973, 2.863734006881714, 2.857196569442749, 2.8499464988708496, 2.843024730682373, 2.8353428840637207, 2.8286213874816895, 2.822377920150757, 2.8144185543060303, 2.8070664405822754, 2.8005034923553467, 2.793438673019409, 2.7869725227355957, 2.779783010482788, 2.772693634033203, 2.7656776905059814, 2.7582478523254395, 2.751800775527954, 2.74509334564209], "valid_ppls": [25.819003541294922, 24.600080841099984, 23.87741094446249, 23.333724584449076, 22.93311530631708, 22.650918332403336, 22.433056814154654, 22.249275925494608, 22.1115973467146, 22.002923211122315, 21.889501060137505, 21.810099498077133, 21.751730496198476, 21.682116137303378, 21.65046106582249, 21.599001671858694, 21.565765981363246, 21.536616951976722, 21.507656027823458, 21.474207623835827, 21.455748263076472, 21.426778588644243, 21.415139383587032, 21.406083667959244, 21.38524557823647, 21.375927295301384, 21.351040694093168, 21.355276397526172, 21.337000664822227, 21.32317830449963, 21.32142953460975, 21.306509821489403, 21.31501013547983, 21.300526577481808, 21.29246353919258, 21.307617261448687, 21.29108277082287, 21.30062814654958, 21.314059842405634, 21.311930729919396, 21.322944449055836, 21.326691528623112, 21.31760714172946, 21.320306127296032, 21.32880177500804, 21.343065394322053, 21.346337604213645, 21.34454113450307, 21.365711418723325, 21.38951356564089, 21.38712196002043, 21.42151232900812, 21.427401839845384, 21.434289461650707, 21.434442772184113, 21.467906013186276, 21.48889125188004, 21.493487389104953, 21.50240577616448, 21.54300550296648, 21.53657073945979, 21.56961744302399, 21.597951178334657, 21.626368537792796, 21.649728092382812, 21.66796688594931, 21.69612461762813], "test_ppls": [24.955314162234696, 23.782178341819773, 23.101726617410602, 22.595351683042765, 22.22076584946062, 21.965478359142207, 21.766588320076654, 21.595773111918955, 21.471059146875568, 21.36972585407087, 21.263536895212386, 21.19316557132769, 21.135344048372435, 21.074318615772494, 21.046099784234297, 20.99940100301184, 20.970402515719936, 20.945818248281064, 20.91849962241415, 20.889886781181197, 20.871949611239636, 20.85210377263959, 20.843753276477894, 20.836901409959058, 20.819997523618586, 20.81597717371071, 20.791727614585056, 20.8033503844525, 20.790875004992433, 20.776529641414367, 20.778099963639285, 20.763119863897906, 20.774226386627248, 20.760164737032408, 20.749609905121858, 20.76618433409986, 20.74693370067177, 20.755002936688353, 20.769972228310934, 20.769848429998216, 20.779462326694723, 20.780760370225074, 20.77199272106563, 20.781954443695593, 20.7915987294965, 20.8051211459814, 20.80967522490796, 20.81076676443818, 20.829848179691037, 20.850214677213973, 20.850125197991943, 20.887272162830097, 20.895296344796673, 20.903632603589966, 20.89983029907094, 20.93592772327056, 20.964628618470964, 20.9647435809964, 20.98474165203975, 21.024474229771542, 21.020745167315717, 21.05389384128804, 21.08411868644674, 21.110420453866087, 21.14101879014965, 21.158844156010517, 21.193145359959637], "epoch_time": 380.03028774261475, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-07_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 22.140558564268886, "best_test": 21.49746432764315, "train_losses": [3.517073392868042, 3.4026167392730713, 3.3550784587860107, 3.3242249488830566, 3.3023784160614014, 3.2843267917633057, 3.272512435913086, 3.262861490249634, 3.25754714012146, 3.253321886062622, 3.246053457260132, 3.233759641647339, 3.2238752841949463, 3.2155818939208984, 3.2096080780029297, 3.2031707763671875, 3.1996169090270996, 3.196098566055298, 3.1948962211608887, 3.1927378177642822], "valid_ppls": [25.907038646913563, 24.790574584758254, 24.1507789716159, 23.713855415771942, 23.399077757096137, 23.170224832295737, 23.01399884907759, 22.90689637320515, 22.84707911112164, 22.827820598779642, 22.65212805425328, 22.515461724737115, 22.412966312412856, 22.331942806886328, 22.268986086502142, 22.21897525053364, 22.1853621065698, 22.158915002107374, 22.14522016515352, 22.140558564268886], "test_ppls": [25.03985510157257, 23.965607173694448, 23.357380139470614, 22.94754905614282, 22.656859551183175, 22.444451921847534, 22.299434711572562, 22.199981540457028, 22.145436639320504, 22.126938377701357, 21.968819805324323, 21.843649243484975, 21.749925837261575, 21.674962841218758, 21.617625512381455, 21.571335138993902, 21.540052360057377, 21.514790014999527, 21.502287865308023, 21.49746432764315], "epoch_time": 379.47238278388977, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-08_0.0001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 23.578933394007205, "best_test": 22.82083340003621, "train_losses": [3.663653612136841, 3.5873029232025146, 3.5466113090515137, 3.516664743423462, 3.491746664047241, 3.470130443572998, 3.4526147842407227, 3.4357192516326904, 3.4208695888519287, 3.405714750289917, 3.393922805786133, 3.382199764251709, 3.3710155487060547, 3.359828233718872, 3.3501081466674805, 3.3410398960113525, 3.33138108253479, 3.3232109546661377, 3.3147685527801514, 3.307196617126465], "valid_ppls": [29.15462809441799, 28.37837882684417, 27.759010114495865, 27.235923516987754, 26.795520035615038, 26.405308089552626, 26.06452139511025, 25.761358019141014, 25.491647977617173, 25.251285556799623, 25.02663511641466, 24.828099381199888, 24.63611902683977, 24.461177964331252, 24.290484658394714, 24.134426048435177, 23.983761221034023, 23.845410303916623, 23.714488652482412, 23.578933394007205], "test_ppls": [28.09982797506788, 27.379835826457345, 26.800554685792545, 26.308089570038113, 25.88964467029435, 25.516554324418085, 25.18984422955554, 24.898552173639935, 24.637828335306278, 24.405941406783587, 24.18951524206188, 24.000338216244327, 23.815042323338915, 23.648767623532294, 23.487427828598022, 23.340078616360692, 23.198437573159605, 23.069599477017576, 22.947291914847668, 22.82083340003621], "epoch_time": 379.0062232017517, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-08_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 25.615898060637566, "best_test": 24.756588691892414, "train_losses": [3.665109157562256, 3.591106414794922, 3.5571091175079346, 3.5336883068084717, 3.5159847736358643, 3.5011773109436035, 3.49186372756958, 3.484348773956299, 3.4802348613739014, 3.477404832839966, 3.4712729454040527, 3.4590535163879395, 3.449218511581421, 3.4415369033813477, 3.4352834224700928, 3.42867112159729, 3.425503730773926, 3.4222335815429688, 3.4210150241851807, 3.4194607734680176], "valid_ppls": [29.202253531548426, 28.51373509420506, 28.007105831504436, 27.61869474894982, 27.317415867965305, 27.08009721437607, 26.911742705535275, 26.794983402804366, 26.734591537753847, 26.722343471413193, 26.474195190362206, 26.268296625580945, 26.09663162843956, 25.954841088099496, 25.841475574366815, 25.74880071851, 25.68421983443746, 25.640760746834165, 25.619709303091142, 25.615898060637566], "test_ppls": [28.143764249701054, 27.505969589544744, 27.032922711232604, 26.667760711799712, 26.384176207028222, 26.159436497277124, 25.999229231087835, 25.88831760126383, 25.830763663314695, 25.819028164227216, 25.581597985496263, 25.384590164195338, 25.21996292426519, 25.083856551848875, 24.974765719966353, 24.885632250923422, 24.823044659741395, 24.780883204527033, 24.760325212473894, 24.756588691892414], "epoch_time": 380.17251658439636, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-08_0.001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 23.578933394007205, "best_test": 22.82083340003621, "train_losses": [3.663653612136841, 3.5873029232025146, 3.5466113090515137, 3.516664743423462, 3.491746664047241, 3.470130443572998, 3.4526147842407227, 3.4357192516326904, 3.4208695888519287, 3.405714750289917, 3.393922805786133, 3.382199764251709, 3.3710155487060547, 3.359828233718872, 3.3501081466674805, 3.3410398960113525, 3.33138108253479, 3.3232109546661377, 3.3147685527801514, 3.307196617126465], "valid_ppls": [29.15462809441799, 28.37837882684417, 27.759010114495865, 27.235923516987754, 26.795520035615038, 26.405308089552626, 26.06452139511025, 25.761358019141014, 25.491647977617173, 25.251285556799623, 25.02663511641466, 24.828099381199888, 24.63611902683977, 24.461177964331252, 24.290484658394714, 24.134426048435177, 23.983761221034023, 23.845410303916623, 23.714488652482412, 23.578933394007205], "test_ppls": [28.09982797506788, 27.379835826457345, 26.800554685792545, 26.308089570038113, 25.88964467029435, 25.516554324418085, 25.18984422955554, 24.898552173639935, 24.637828335306278, 24.405941406783587, 24.18951524206188, 24.000338216244327, 23.815042323338915, 23.648767623532294, 23.487427828598022, 23.340078616360692, 23.198437573159605, 23.069599477017576, 22.947291914847668, 22.82083340003621], "epoch_time": 384.2334635257721, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-08_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 25.615898060637566, "best_test": 24.756588691892414, "train_losses": [3.665109157562256, 3.591106414794922, 3.5571091175079346, 3.5336883068084717, 3.5159847736358643, 3.5011773109436035, 3.49186372756958, 3.484348773956299, 3.4802348613739014, 3.477404832839966, 3.4712729454040527, 3.4590535163879395, 3.449218511581421, 3.4415369033813477, 3.4352834224700928, 3.42867112159729, 3.425503730773926, 3.4222335815429688, 3.4210150241851807, 3.4194607734680176], "valid_ppls": [29.202253531548426, 28.51373509420506, 28.007105831504436, 27.61869474894982, 27.317415867965305, 27.08009721437607, 26.911742705535275, 26.794983402804366, 26.734591537753847, 26.722343471413193, 26.474195190362206, 26.268296625580945, 26.09663162843956, 25.954841088099496, 25.841475574366815, 25.74880071851, 25.68421983443746, 25.640760746834165, 25.619709303091142, 25.615898060637566], "test_ppls": [28.143764249701054, 27.505969589544744, 27.032922711232604, 26.667760711799712, 26.384176207028222, 26.159436497277124, 25.999229231087835, 25.88831760126383, 25.830763663314695, 25.819028164227216, 25.581597985496263, 25.384590164195338, 25.21996292426519, 25.083856551848875, 24.974765719966353, 24.885632250923422, 24.823044659741395, 24.780883204527033, 24.760325212473894, 24.756588691892414], "epoch_time": 377.8485622406006, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-08_0.01_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 23.578933394007205, "best_test": 22.82083340003621, "train_losses": [3.663653612136841, 3.5873029232025146, 3.5466113090515137, 3.516664743423462, 3.491746664047241, 3.470130443572998, 3.4526147842407227, 3.4357192516326904, 3.4208695888519287, 3.405714750289917, 3.393922805786133, 3.382199764251709, 3.3710155487060547, 3.359828233718872, 3.3501081466674805, 3.3410398960113525, 3.33138108253479, 3.3232109546661377, 3.3147685527801514, 3.307196617126465], "valid_ppls": [29.15462809441799, 28.37837882684417, 27.759010114495865, 27.235923516987754, 26.795520035615038, 26.405308089552626, 26.06452139511025, 25.761358019141014, 25.491647977617173, 25.251285556799623, 25.02663511641466, 24.828099381199888, 24.63611902683977, 24.461177964331252, 24.290484658394714, 24.134426048435177, 23.983761221034023, 23.845410303916623, 23.714488652482412, 23.578933394007205], "test_ppls": [28.09982797506788, 27.379835826457345, 26.800554685792545, 26.308089570038113, 25.88964467029435, 25.516554324418085, 25.18984422955554, 24.898552173639935, 24.637828335306278, 24.405941406783587, 24.18951524206188, 24.000338216244327, 23.815042323338915, 23.648767623532294, 23.487427828598022, 23.340078616360692, 23.198437573159605, 23.069599477017576, 22.947291914847668, 22.82083340003621], "epoch_time": 376.85408306121826, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-08_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 25.615898060637566, "best_test": 24.756588691892414, "train_losses": [3.665109157562256, 3.591106414794922, 3.5571091175079346, 3.5336883068084717, 3.5159847736358643, 3.5011773109436035, 3.49186372756958, 3.484348773956299, 3.4802348613739014, 3.477404832839966, 3.4712729454040527, 3.4590535163879395, 3.449218511581421, 3.4415369033813477, 3.4352834224700928, 3.42867112159729, 3.425503730773926, 3.4222335815429688, 3.4210150241851807, 3.4194607734680176], "valid_ppls": [29.202253531548426, 28.51373509420506, 28.007105831504436, 27.61869474894982, 27.317415867965305, 27.08009721437607, 26.911742705535275, 26.794983402804366, 26.734591537753847, 26.722343471413193, 26.474195190362206, 26.268296625580945, 26.09663162843956, 25.954841088099496, 25.841475574366815, 25.74880071851, 25.68421983443746, 25.640760746834165, 25.619709303091142, 25.615898060637566], "test_ppls": [28.143764249701054, 27.505969589544744, 27.032922711232604, 26.667760711799712, 26.384176207028222, 26.159436497277124, 25.999229231087835, 25.88831760126383, 25.830763663314695, 25.819028164227216, 25.581597985496263, 25.384590164195338, 25.21996292426519, 25.083856551848875, 24.974765719966353, 24.885632250923422, 24.823044659741395, 24.780883204527033, 24.760325212473894, 24.756588691892414], "epoch_time": 380.8878490924835, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-08_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.441399113485836, "best_test": 20.882511907803444, "train_losses": [3.663653612136841, 3.5873029232025146, 3.5466113090515137, 3.516664743423462, 3.491746664047241, 3.470130443572998, 3.4526147842407227, 3.4357192516326904, 3.4208695888519287, 3.405714750289917, 3.393922805786133, 3.382199764251709, 3.3710155487060547, 3.359828233718872, 3.3501081466674805, 3.3410398960113525, 3.33138108253479, 3.3232109546661377, 3.3147685527801514, 3.307196617126465, 3.2998290061950684, 3.292377471923828, 3.2851274013519287, 3.27811861038208, 3.2719058990478516, 3.2659246921539307, 3.2598509788513184, 3.253502130508423, 3.2485296726226807, 3.2430713176727295, 3.238333225250244, 3.233745574951172, 3.229161262512207, 3.2238335609436035, 3.220320224761963, 3.215289354324341, 3.211496591567993, 3.207319498062134, 3.2036681175231934, 3.2002367973327637, 3.19573974609375, 3.1922526359558105, 3.188546895980835, 3.1855247020721436, 3.181675434112549, 3.177903652191162, 3.175405979156494, 3.171873092651367, 3.168888807296753, 3.1654422283172607, 3.162606954574585, 3.1595892906188965, 3.1564316749572754, 3.1528213024139404, 3.1505331993103027, 3.148418426513672, 3.1445815563201904, 3.1412851810455322, 3.1387522220611572, 3.136693000793457, 3.134174108505249, 3.1315345764160156, 3.1288089752197266, 3.126126766204834, 3.1232199668884277, 3.1209373474121094, 3.118825674057007, 3.1160192489624023, 3.113931179046631, 3.110870122909546, 3.10896897315979, 3.1060783863067627, 3.1041994094848633, 3.101487636566162, 3.0996968746185303, 3.096569299697876, 3.0945401191711426, 3.091921806335449, 3.090137243270874, 3.0885772705078125, 3.085421323776245, 3.083224058151245, 3.080325126647949, 3.079221248626709, 3.076896905899048, 3.0746405124664307, 3.071925640106201, 3.0697131156921387, 3.0681824684143066, 3.065354824066162, 3.0635955333709717, 3.061913251876831, 3.059208393096924, 3.056817054748535, 3.055384874343872, 3.053295612335205, 3.050765037536621, 3.049224376678467, 3.0469162464141846, 3.0444552898406982, 3.043008327484131, 3.0409374237060547, 3.038602352142334, 3.036675214767456, 3.0348451137542725, 3.0323069095611572, 3.030940055847168, 3.027956485748291, 3.0263657569885254, 3.0246388912200928], "valid_ppls": [29.15462809441799, 28.37837882684417, 27.759010114495865, 27.235923516987754, 26.795520035615038, 26.405308089552626, 26.06452139511025, 25.761358019141014, 25.491647977617173, 25.251285556799623, 25.02663511641466, 24.828099381199888, 24.63611902683977, 24.461177964331252, 24.290484658394714, 24.134426048435177, 23.983761221034023, 23.845410303916623, 23.714488652482412, 23.578933394007205, 23.465895123680287, 23.349212089407807, 23.247515653357492, 23.138085180805575, 23.04437276508764, 22.958871600051374, 22.87313141713854, 22.797715805785323, 22.724905574310508, 22.65401837398698, 22.595475587870265, 22.538045922710054, 22.48503441484185, 22.432997981198966, 22.386295917378963, 22.34301487451877, 22.297749413205917, 22.262047860172178, 22.22573578229773, 22.18764724613329, 22.152850836650448, 22.121964165660142, 22.09133123684029, 22.061829509121896, 22.03518818097033, 22.00519480553754, 21.980283046288577, 21.95537331641782, 21.930962398500647, 21.916896347990324, 21.88981419420161, 21.87429335754934, 21.853541345191285, 21.833870936818574, 21.815632928540566, 21.799702111339524, 21.78880577441063, 21.774145629703504, 21.756720016415613, 21.748873188693356, 21.732586965589842, 21.728043306783754, 21.707238550004806, 21.705137435655868, 21.68996473602763, 21.682291898272684, 21.66890712669832, 21.661128120648513, 21.652422666103117, 21.644329630070235, 21.640217173784418, 21.628374364620917, 21.617347195820923, 21.612302040962017, 21.599830773900763, 21.593847534026786, 21.587742425127868, 21.581175955526607, 21.575398497237828, 21.564933045405162, 21.56366827824444, 21.55285908854899, 21.55255077463186, 21.54653439761092, 21.53567731695623, 21.53667856882021, 21.532124532178113, 21.527186518976205, 21.522762774755403, 21.513569222527668, 21.510445745418064, 21.503718218912944, 21.503733599576275, 21.497807731844173, 21.494071583970495, 21.4895111862833, 21.486176047445845, 21.481330516335433, 21.47705444915865, 21.471176886484898, 21.468223353085893, 21.4641648270795, 21.464251824002357, 21.46208724062822, 21.459288445826125, 21.453088394474513, 21.450996537193408, 21.44875658369339, 21.445606725248364, 21.441399113485836], "test_ppls": [28.09982797506788, 27.379835826457345, 26.800554685792545, 26.308089570038113, 25.88964467029435, 25.516554324418085, 25.18984422955554, 24.898552173639935, 24.637828335306278, 24.405941406783587, 24.18951524206188, 24.000338216244327, 23.815042323338915, 23.648767623532294, 23.487427828598022, 23.340078616360692, 23.198437573159605, 23.069599477017576, 22.947291914847668, 22.82083340003621, 22.714965645974452, 22.606548957681195, 22.512938857027564, 22.41199378601317, 22.324974320095105, 22.2467510597693, 22.167617971523693, 22.10057145836426, 22.033790768146115, 21.96852125418922, 21.914503247610043, 21.86312516987749, 21.814452276239365, 21.76610050699139, 21.722899809041046, 21.68338268202781, 21.64109429463076, 21.608690247977528, 21.57530590587115, 21.541064086906275, 21.509286737923745, 21.48031647370733, 21.45250531350537, 21.425981670895826, 21.401853194972087, 21.37377671500521, 21.351534476827013, 21.328191561823672, 21.305600544556405, 21.2929508905845, 21.26814061051585, 21.25411455568319, 21.234821682895465, 21.21768098223175, 21.19966957990832, 21.1839309842213, 21.175109348689904, 21.160862116856503, 21.145086793696947, 21.137909084886054, 21.123883298286533, 21.119965399847015, 21.0997126986078, 21.099903860887554, 21.085832910485657, 21.07805215671302, 21.065919310800776, 21.05894922506138, 21.050736724806207, 21.04460453855314, 21.04151904856962, 21.030971595884775, 21.01994831636463, 21.017487791197016, 21.006887274907086, 21.001298608090273, 20.996207004930465, 20.990621179489896, 20.987088261657107, 20.97841862035406, 20.97854366184569, 20.96860768818073, 20.968717673193492, 20.96475857615489, 20.954069750089047, 20.956293016620716, 20.95341030964703, 20.949928608373273, 20.947576165068313, 20.939566853322827, 20.93722056534916, 20.932404010857905, 20.93498434835303, 20.928376924348377, 20.92732911066278, 20.92323316154753, 20.921247837710105, 20.915083560486284, 20.91292948419385, 20.908492387440003, 20.905830581281563, 20.903064456471334, 20.90334354435433, 20.901255459302796, 20.898300602346403, 20.89165494668667, 20.89002125611637, 20.888756229847626, 20.885638814985768, 20.882511907803444], "epoch_time": 378.04649591445923, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activeadam_5e-08_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 25.615898060637566, "best_test": 24.756588691892414, "train_losses": [3.665109157562256, 3.591106414794922, 3.5571091175079346, 3.5336883068084717, 3.5159847736358643, 3.5011773109436035, 3.49186372756958, 3.484348773956299, 3.4802348613739014, 3.477404832839966, 3.4712729454040527, 3.4590535163879395, 3.449218511581421, 3.4415369033813477, 3.4352834224700928, 3.42867112159729, 3.425503730773926, 3.4222335815429688, 3.4210150241851807, 3.4194607734680176], "valid_ppls": [29.202253531548426, 28.51373509420506, 28.007105831504436, 27.61869474894982, 27.317415867965305, 27.08009721437607, 26.911742705535275, 26.794983402804366, 26.734591537753847, 26.722343471413193, 26.474195190362206, 26.268296625580945, 26.09663162843956, 25.954841088099496, 25.841475574366815, 25.74880071851, 25.68421983443746, 25.640760746834165, 25.619709303091142, 25.615898060637566], "test_ppls": [28.143764249701054, 27.505969589544744, 27.032922711232604, 26.667760711799712, 26.384176207028222, 26.159436497277124, 25.999229231087835, 25.88831760126383, 25.830763663314695, 25.819028164227216, 25.581597985496263, 25.384590164195338, 25.21996292426519, 25.083856551848875, 24.974765719966353, 24.885632250923422, 24.823044659741395, 24.780883204527033, 24.760325212473894, 24.756588691892414], "epoch_time": 378.2984104156494, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/activebelief_0.0001_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.186483488241716, "best_test": 21.652164550649303, "train_losses": [3.244130849838257, 3.002808094024658, 2.784449577331543, 2.5738091468811035, 2.3736186027526855, 2.183089017868042, 2.0037841796875, 1.8343775272369385, 1.6723119020462036, 1.5234534740447998, 1.3887327909469604, 1.2633320093154907, 1.1485285758972168, 1.0462208986282349, 0.953059196472168, 0.8683333992958069, 0.7923263311386108, 0.7242348790168762, 0.6642540097236633, 0.6082999110221863, 0.5598548650741577, 0.5170027017593384, 0.4772684574127197, 0.4430932402610779, 0.4121035933494568, 0.3837266266345978, 0.36012977361679077, 0.3379770815372467, 0.31784453988075256, 0.2998564541339874, 0.28391629457473755, 0.268266886472702, 0.2565537393093109, 0.24376338720321655, 0.23224270343780518, 0.2230009138584137, 0.21378639340400696, 0.20601285994052887, 0.19747008383274078, 0.19074369966983795, 0.1847931444644928, 0.17787528038024902, 0.17241260409355164, 0.16829870641231537, 0.1619621068239212, 0.1579420417547226, 0.15361131727695465, 0.14986059069633484, 0.14611780643463135, 0.14240026473999023, 0.13894852995872498, 0.1355413794517517, 0.13180327415466309, 0.12966430187225342, 0.12643451988697052, 0.12432751059532166, 0.12186795473098755, 0.12002050876617432, 0.1167425587773323, 0.1149681881070137, 0.11316301673650742, 0.11108890920877457, 0.10897406190633774, 0.10765206813812256, 0.10642034560441971, 0.10412020981311798, 0.10242834687232971, 0.10175986588001251, 0.09875748306512833, 0.09784141182899475, 0.09660367667675018, 0.09569595754146576, 0.092970110476017, 0.09229196608066559, 0.09135837107896805, 0.09052114933729172, 0.08865125477313995, 0.08761951327323914, 0.08697933703660965, 0.08571819216012955, 0.08458605408668518, 0.08328606188297272, 0.08220713585615158, 0.08175672590732574, 0.08120446652173996, 0.08040320873260498, 0.07928526401519775, 0.07893811911344528, 0.07702233642339706, 0.07665348798036575, 0.07613847404718399, 0.07498456537723541, 0.07468537986278534, 0.07356235384941101, 0.07266999781131744, 0.07260740548372269, 0.07228470593690872, 0.07110712677240372, 0.07029186189174652, 0.0698687955737114, 0.06998155266046524, 0.06866965442895889, 0.06831392645835876, 0.06733506917953491, 0.06681510806083679, 0.06649807095527649, 0.0655594915151596, 0.06501735746860504, 0.065244160592556, 0.06387247890233994], "valid_ppls": [22.186483488241716, 22.517619806121004, 23.445326816847864, 24.82661363613186, 27.43832256602727, 30.738029420807088, 34.783041782952395, 40.995971133708466, 46.431002608667235, 55.774672370905485, 64.83536159496077, 79.22327304789506, 94.8705302445036, 109.80008765190699, 131.50627200766692, 154.34844921578193, 181.78489923016969, 222.53048556310918, 251.7137819096571, 305.3037790080461, 341.94781780531406, 414.7184314614653, 481.10313134780995, 549.70405658508, 617.1492043495207, 725.9606438867384, 831.7772068941348, 916.0310299237586, 1045.452600460158, 1177.6230243523669, 1295.8202926956747, 1461.0275596365884, 1620.6955612672448, 1767.0950561360305, 1910.6707486351133, 2093.76062781786, 2259.0866076015063, 2425.318992483517, 2654.8231968316936, 2916.3841496008895, 3043.348918987589, 3241.2566629284875, 3383.0680256813926, 3603.3630864071474, 3887.757556239072, 3902.184789686344, 4235.9834997154585, 4289.473418499782, 4526.389073893864, 4718.267916429164, 4941.397765674829, 5188.491428762553, 5354.136372099695, 5575.4280966614215, 5958.16174584096, 5815.108933536671, 6333.0798589666565, 6225.031907645138, 6617.44333211706, 6712.012368444055, 6939.354428921253, 7042.686811017398, 7522.196058144658, 7442.2495148906155, 7925.165342335782, 8002.328117146599, 8138.142864403366, 8396.73950138438, 8539.565769633702, 8872.218194842431, 8941.548041180356, 9069.270016553908, 9617.00813197446, 9538.31940627494, 9767.466535514672, 10023.919381949569, 10421.457700577159, 10628.178226180238, 10857.176384207938, 10733.77743425923, 11083.17846776308, 11140.168565931566, 10875.19729502702, 11178.278479372133, 11945.457339450037, 12073.663346219, 12049.438475842577, 12209.496503305434, 12682.991468071385, 12282.452948851302, 12979.364978391694, 13415.17499574396, 13410.020122134687, 13105.675094002696, 14121.938253839688, 13762.898697931725, 13787.491248343527, 14319.94237977836, 14620.743828867488, 14872.842461561964, 14690.501361249231, 15439.225675226133, 15952.15311400568, 15234.35807435545, 16267.386168654417, 15534.858494263779, 16544.547567177604, 16666.676916263154, 16153.881769972455, 17075.084500981986], "test_ppls": [21.652164550649303, 22.017942116723805, 22.965326142781503, 24.181759561494463, 27.000626032077356, 30.182796219275584, 34.325153372064996, 39.992696952888515, 45.612665169308876, 54.637866972735004, 63.839374998115964, 77.4827781758855, 92.99232439214086, 108.09995998976974, 129.90918042242862, 152.66273532243457, 180.60234864349638, 219.3756800420957, 249.56588252171227, 301.0584637728021, 338.44523026791427, 409.1217600483516, 477.636026399861, 545.6626891791354, 618.8973425931302, 721.7369573627939, 828.0608541490403, 912.3897158230075, 1042.2441342743023, 1170.8195485261763, 1283.102566937661, 1451.3239326477417, 1617.5972486316402, 1750.7301692204849, 1875.5779207740045, 2064.717317599278, 2227.7701842762363, 2400.086047028376, 2599.5456159698165, 2875.6351060765815, 2987.7801244084512, 3222.467965515314, 3356.187013036596, 3589.21906129961, 3865.7521099844107, 3936.3021339749253, 4235.926943611655, 4255.589194450515, 4465.44548026092, 4692.948837591681, 4904.92177035277, 5122.368963419888, 5288.837610777276, 5640.078996299394, 5875.53074137307, 5827.650219411091, 6302.274063012722, 6155.900432688633, 6656.223317625515, 6707.8913425392975, 6951.502248751361, 7029.997488165496, 7445.720993088887, 7445.259455857026, 7872.750688365665, 7903.420553556184, 8049.914797489872, 8205.499594873041, 8339.575424756931, 8683.413564712944, 8718.239194484, 8904.437602256221, 9388.399856057455, 9417.157607414594, 9529.109151783578, 9904.520383008014, 10086.451475815156, 10291.933530621414, 10629.242540630812, 10451.326390257547, 10818.592838024442, 10930.86775603132, 10709.04381380882, 10997.16970352962, 11865.061810000896, 11688.086783575303, 11982.13906885656, 11883.928257988498, 12450.200382772488, 12119.94737704179, 12869.77666936394, 13177.374691754298, 13240.940212876852, 13000.722352806828, 13902.878564639543, 13662.581733723378, 13477.74094238724, 14030.58709635478, 14313.279528426145, 14532.165715325675, 14442.92586776783, 14864.221181755549, 15467.669150078065, 14750.47396821409, 15793.603666050489, 15327.713262756013, 16066.875342194806, 16299.811231645783, 15941.446644762269, 17022.989972015977], "epoch_time": 370.4362518787384, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activebelief_0.0005_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 31.59350088595899, "best_test": 30.946865538036235, "train_losses": [3.4472668170928955, 3.2038354873657227, 2.8847806453704834, 2.556063652038574, 2.24328875541687, 1.955885887145996, 1.7027920484542847, 1.4793033599853516, 1.2937877178192139, 1.1321728229522705, 0.9979360103607178, 0.8841922283172607, 0.7870787382125854, 0.7047075629234314, 0.6336334347724915, 0.5753881931304932, 0.525300145149231, 0.48104724287986755, 0.44492536783218384, 0.41419631242752075, 0.38550102710723877, 0.36082613468170166, 0.34019070863723755, 0.3217327892780304, 0.30334848165512085, 0.2891881465911865, 0.27570369839668274, 0.26334625482559204, 0.2523137032985687, 0.24237899482250214, 0.23302879929542542, 0.22359700500965118, 0.21745719015598297, 0.2096029669046402, 0.20265378057956696, 0.19659917056560516, 0.19076529145240784, 0.18573971092700958, 0.17978601157665253, 0.17599143087863922, 0.17114457488059998, 0.16621944308280945, 0.16279183328151703, 0.1597207635641098, 0.1557767391204834, 0.1521332859992981, 0.14884448051452637, 0.14727409183979034, 0.14233611524105072, 0.14086371660232544, 0.1375579535961151, 0.13573554158210754, 0.13306359946727753, 0.1310301125049591, 0.1294829100370407, 0.12707969546318054, 0.12402103841304779, 0.12271612882614136, 0.12023384124040604, 0.11925635486841202, 0.11677535623311996, 0.11604629456996918, 0.11418478190898895, 0.11211510747671127, 0.11053282022476196, 0.10900230705738068, 0.10785623639822006, 0.106528140604496, 0.10555285215377808, 0.10286275297403336, 0.10309772193431854, 0.10119002312421799, 0.09988097846508026, 0.09840942919254303, 0.09754643589258194, 0.0971069261431694, 0.0956040546298027, 0.09441117197275162, 0.09345591813325882, 0.092606320977211, 0.09164566546678543, 0.09024854749441147, 0.0894685760140419, 0.0885864645242691, 0.08767154812812805, 0.08746896684169769, 0.08582201600074768, 0.08502952754497528, 0.08527138084173203, 0.08358455449342728, 0.08255759626626968, 0.08214424550533295, 0.0815081000328064, 0.0808582603931427, 0.07975306361913681, 0.07862954586744308, 0.07899007946252823, 0.07740350067615509, 0.07656560838222504, 0.0766460970044136, 0.07556983828544617, 0.07515913993120193, 0.07423105835914612, 0.07380986958742142, 0.07319788634777069, 0.07298703491687775, 0.07192723453044891, 0.07163654267787933, 0.07084683328866959, 0.07091955840587616], "valid_ppls": [31.59350088595899, 34.953062838385605, 39.23319654803111, 44.75227206028023, 57.473276082743446, 71.32730033982891, 89.57067862647922, 119.35936596225203, 159.9766620900049, 221.38289538678097, 300.6144860730967, 354.6084128268109, 453.5052194349345, 535.2410616490592, 664.6530624654109, 812.9621458748903, 967.4191753398295, 1231.4354524949183, 1343.3770303381175, 1522.4452292999733, 1748.113317897234, 2150.9472729954496, 2181.628969133295, 2470.9486524148974, 2884.0254137135125, 3081.70829863406, 3370.521508045294, 3795.033064366371, 3714.758437852962, 3827.355708146757, 4651.851892077687, 4811.836756280681, 4915.31257267654, 5562.331429213419, 5611.996510659587, 5989.969769610194, 6392.570715784871, 6997.376400552462, 7044.2048876811705, 7789.345841886494, 9061.990372337787, 7916.357581226642, 8409.072484402863, 8982.521628369557, 8622.924415229572, 10123.437572947496, 9344.514320350401, 10511.922312585233, 10228.937166727697, 9623.311012633334, 11301.60212581247, 12307.545349446684, 11435.19261465673, 10943.352992863489, 13080.065630738509, 12718.917338626594, 14369.396046316715, 12237.753925107972, 15733.740702182336, 14921.017744951263, 17475.858065111654, 15863.55521725285, 15798.062633813752, 15911.600825307332, 15718.772971528186, 17397.121151428888, 17752.010819567702, 17697.34471766765, 18203.654876394463, 19287.47772654736, 18844.58321885233, 22280.050325644133, 19380.665257210156, 18199.31530420225, 21139.478508274675, 22139.74778001768, 21678.422397040395, 21309.971536499932, 25041.43959485249, 24265.672354528087, 19722.735209818788, 24563.37152916248, 24929.044129842507, 24549.882171490637, 26285.333356771505, 30025.20632252673, 26466.365770349887, 28734.229169566155, 29393.2360142296, 24621.347569669404, 30171.711899602386, 30671.934349865955, 26506.477721886058, 29204.65844596303, 26978.79518148913, 28384.275289007663, 35532.32240330479, 34374.56478443426, 40031.71797144717, 38127.56167954457, 37397.73946825942, 32501.512335486408, 32246.79983972708, 32402.044167568034, 33967.44757931984, 34710.11078767101, 44913.294809668114, 38136.79856242513, 37689.18448108883, 38765.267633680065], "test_ppls": [30.946865538036235, 34.50134195211959, 38.4887713198096, 43.40437595967331, 56.4028572314145, 69.33258284219819, 86.77733999761578, 114.82980991989267, 155.53676780203995, 213.2240117267274, 292.7943657055267, 342.3478586243534, 445.9657422221939, 536.1340647729579, 659.7200425101481, 802.3017156813343, 936.970989639223, 1201.0362425794524, 1353.1168356569613, 1469.2959844106447, 1718.5265826636726, 2103.6740032300727, 2191.17774600893, 2475.744023976352, 2822.765170592705, 3016.752461036785, 3316.415672741451, 3728.181006394563, 3619.2951518074487, 3779.4842385368006, 4573.987493219409, 4784.774241500964, 4820.830265835074, 5365.903531536331, 5612.451450538137, 5942.754674712829, 6294.441481038453, 6899.2472808977345, 6930.439252859551, 7697.584091032657, 9118.452107676025, 7879.713718968378, 8379.11693604926, 8906.178618793738, 8505.79455063714, 10046.850263042345, 9410.935898961894, 10445.746269974617, 10060.014173396426, 9525.256760046337, 11074.32456182277, 12236.855304068677, 11607.397486373255, 11023.27310241239, 13366.97832829512, 12656.20419854309, 14617.941468463107, 12459.168055291331, 15789.688043433533, 15306.79507984482, 17715.024288470802, 15801.392616373165, 16125.82186544226, 16444.282942487804, 15830.352335716078, 17896.01968087389, 18268.036505027136, 18407.64515166958, 18829.780441534025, 19849.045845749977, 19501.77200525913, 22718.596613898488, 19850.84423211149, 18880.5427028945, 21022.872267518618, 22448.58556205204, 21839.199010551038, 21420.52870017787, 25724.375451645054, 24927.023405670774, 20333.922971416323, 24649.56410259089, 25538.966500250834, 25143.62098779018, 27240.27715617933, 30560.28210138761, 26438.893359187703, 29138.613224737743, 30096.10243670714, 25390.173302739255, 31462.125183610333, 31679.08311337916, 26894.202535995995, 29063.763274480767, 26805.47781642183, 28189.425214739862, 35841.82425214806, 34524.508553064516, 40265.00892048144, 38886.5318226799, 37713.48992300804, 32825.91142486824, 32655.647116887198, 32896.01597419569, 35152.066901017875, 35297.45698552794, 46037.79198842411, 39098.67883411084, 39410.70785850416, 40740.06748222412], "epoch_time": 369.8006615638733, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activebelief_1e-05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.052689162285503, "best_test": 20.513635107728962, "train_losses": [3.331852436065674, 3.1599299907684326, 3.084010601043701, 3.023019790649414, 2.968561887741089, 2.9164531230926514, 2.8673431873321533, 2.818140745162964, 2.7705087661743164, 2.72186279296875, 2.6759049892425537, 2.6296916007995605, 2.5839011669158936, 2.5383145809173584, 2.492513656616211, 2.448072671890259, 2.40315842628479, 2.359071731567383, 2.3144471645355225, 2.2710423469543457, 2.227447509765625, 2.185285806655884, 2.142221689224243, 2.1006662845611572, 2.0595932006835938, 2.017453908920288, 1.9782261848449707, 1.9382421970367432, 1.89840567111969, 1.8601679801940918, 1.8208590745925903, 1.784213662147522, 1.7468631267547607, 1.7115981578826904, 1.6751426458358765, 1.6408636569976807, 1.6066960096359253, 1.5723768472671509, 1.5393955707550049, 1.5070925951004028, 1.4762541055679321, 1.4457281827926636, 1.4149874448776245, 1.3856364488601685, 1.3572391271591187, 1.328386664390564, 1.301537275314331, 1.2750622034072876, 1.248159646987915, 1.2238705158233643, 1.1985267400741577, 1.1742953062057495, 1.1498616933822632, 1.1267839670181274, 1.1044483184814453, 1.0828696489334106, 1.061221957206726, 1.0398579835891724, 1.0201548337936401, 0.9999315738677979, 0.9796057343482971, 0.9609554409980774, 0.942581057548523, 0.924455463886261, 0.9074503779411316, 0.8881673812866211, 0.8726525902748108, 0.855844259262085, 0.8398651480674744, 0.8238738179206848, 0.8101438283920288, 0.794105589389801, 0.7788095474243164, 0.7648541331291199, 0.7521204352378845, 0.7386708855628967, 0.7251386642456055, 0.7111644744873047, 0.6998835206031799, 0.6882212162017822, 0.6755037307739258, 0.6625734567642212, 0.6510257720947266, 0.6406386494636536, 0.6298288702964783, 0.620445966720581, 0.6089829802513123, 0.598140299320221, 0.5890626311302185, 0.5794135332107544, 0.5695736408233643, 0.5606648325920105, 0.5515190362930298, 0.5428085923194885, 0.534349799156189, 0.5256734490394592, 0.5176146030426025, 0.5096710920333862, 0.5018356442451477, 0.4938613176345825, 0.48553895950317383, 0.478419691324234, 0.4720439612865448, 0.46458396315574646, 0.45756658911705017, 0.45059797167778015, 0.44521987438201904, 0.43799811601638794, 0.43151891231536865, 0.4251733422279358], "valid_ppls": [22.022257617467865, 21.430712527155436, 21.19870926659061, 21.0722385716625, 21.052689162285503, 21.169279088373084, 21.157179483183544, 21.31981306675945, 21.409324704405876, 21.626023079972104, 21.850899887671986, 22.1295393388488, 22.38726199112805, 22.835294479600243, 23.219193403231536, 23.78812136285868, 24.020929533601112, 24.844726846786376, 25.168790948334188, 25.94694625261118, 26.440359584606384, 27.309145636172353, 27.798231154284213, 28.827197625598032, 29.540894750546688, 30.657031626369154, 31.564280861197783, 32.64701855452198, 33.80881054546691, 34.7163394949368, 36.15366511777153, 37.523023345778064, 39.38197144632758, 40.23762578400478, 41.919101885468535, 43.61813995439333, 44.9929333902032, 47.218687407513656, 48.97336593456542, 50.17453138402197, 52.69489317007015, 54.10387239295088, 56.586606538319735, 58.40730611004454, 61.25964856395865, 63.47388533490976, 65.22878056004491, 67.98878115754552, 70.87509440824034, 73.3387242883584, 75.65790603987112, 78.86836592341703, 81.35690194073474, 85.09347698528401, 89.04037920908067, 91.22100240212343, 94.28389825093089, 98.46866433522698, 102.66180739926408, 106.33738498058294, 110.45897700297442, 114.75060658853944, 119.63172984989971, 123.83123848375084, 128.20072044339565, 133.5605075216583, 139.09495399910605, 142.65290038613864, 148.43679780053367, 155.19597942233577, 158.15442512737192, 165.7727107259431, 173.87176465304148, 180.90729096565076, 186.71453117698562, 194.71033355836883, 200.07603546394037, 210.26540205150593, 219.62028163899478, 225.63692766520708, 233.63613242418833, 243.39581530322204, 249.95734974209404, 262.2625106209766, 267.2839755956375, 281.8178952357771, 293.8479784209499, 308.1640605079322, 318.20589771868845, 325.0519897310713, 342.5885651270407, 351.42226847064035, 365.7843014704568, 381.6353750562812, 391.4981213034605, 406.3711880850338, 429.1594865158195, 438.3090985767855, 455.4371750691064, 476.7983970313986, 493.58282362941696, 506.4287353471247, 539.0204102322417, 542.3333203033512, 563.6954599757963, 579.6068257479897, 602.0738634738018, 624.8400571745923, 645.5399196675412, 667.7856809499812], "test_ppls": [21.402899253418276, 20.850005892959906, 20.61569571099484, 20.513635107728962, 20.529350475910668, 20.64917547923481, 20.64244663376619, 20.77461272121939, 20.901559439618577, 21.111905275434218, 21.334553892041885, 21.626683063891484, 21.849477696639063, 22.32620921801598, 22.73859024326541, 23.28714045979486, 23.512455635307862, 24.374249378454888, 24.664323085950464, 25.453690749418335, 25.96772175328929, 26.833002294319012, 27.32654207631455, 28.316011432602394, 29.02451843030517, 30.145356357740162, 30.992955221786534, 32.104035632065454, 33.24228810462286, 34.1294994225427, 35.62557755055593, 36.9287870777689, 38.86551580062394, 39.6389677994236, 41.312492736263984, 43.06339696749193, 44.23695635720838, 46.69224543312991, 48.404424584419225, 49.57819408523409, 52.15073519055814, 53.343507883630274, 55.950905617450935, 57.621675710995305, 60.649859633278965, 62.88243191178453, 64.64156173742919, 67.23691245586492, 70.23885350010315, 72.73146947440812, 75.1197279839221, 78.34159900846309, 80.89193191375952, 84.46606607325522, 88.59627832604393, 90.53403529343142, 93.61050486432939, 97.91089280192601, 102.24069888698997, 105.85460056060109, 109.98301732087826, 114.15274089510781, 119.20892073113446, 123.39235162240163, 127.90482226631283, 133.3359464588837, 138.62186365021947, 142.64358164862585, 148.69494499213303, 155.11578067173193, 158.05596522640727, 166.13165409578357, 174.4436110242126, 180.95707174834294, 187.00197080884604, 194.711169166261, 200.36703732527587, 210.34913778838302, 221.0546251156829, 225.95379341314143, 234.9482713242787, 243.90678352206723, 251.5126978835007, 263.6184901634721, 268.7941863013809, 284.65516370927145, 295.9287718346368, 310.0299989389828, 320.79659640800753, 326.7929100854824, 343.5195035193223, 352.6200932935443, 368.3374284015485, 384.5095668426213, 393.85813154963193, 409.4771631248661, 431.2290654875783, 440.5389514626987, 459.15215919798857, 479.4949233500047, 496.97891078248165, 510.81193620137475, 541.8179076423567, 546.4638883473865, 566.4556903654417, 582.9892988540079, 605.7390712997371, 629.5777054940773, 649.7798081046499, 671.485803419429], "epoch_time": 369.0385820865631, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activebelief_1e-06_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.2168260809546, "best_test": 20.67622618277427, "train_losses": [3.5080511569976807, 3.3492305278778076, 3.2825770378112793, 3.2403719425201416, 3.211099147796631, 3.1870641708374023, 3.167933225631714, 3.1492760181427, 3.1332216262817383, 3.1167967319488525, 3.103278398513794, 3.088923215866089, 3.076425552368164, 3.062725305557251, 3.050196886062622, 3.0385866165161133, 3.026136875152588, 3.014669418334961, 3.0025267601013184, 2.990915536880493, 2.978992462158203, 2.9677939414978027, 2.9560863971710205, 2.944827079772949, 2.9335498809814453, 2.9214653968811035, 2.91097354888916, 2.899282932281494, 2.8880584239959717, 2.8774359226226807, 2.865946054458618, 2.854557752609253, 2.842515468597412, 2.8323514461517334, 2.8206751346588135, 2.810033082962036, 2.7986176013946533, 2.7877752780914307, 2.776010751724243, 2.7641396522521973, 2.753676414489746, 2.7431857585906982, 2.7311270236968994, 2.720465898513794, 2.709707736968994, 2.6977615356445312, 2.6873559951782227, 2.6769280433654785, 2.665438175201416, 2.6547420024871826, 2.6436362266540527, 2.6325666904449463, 2.621121883392334, 2.6109676361083984, 2.6003003120422363, 2.589338541030884, 2.5779690742492676, 2.5672249794006348, 2.5572917461395264, 2.545990228652954, 2.535029888153076, 2.5250747203826904, 2.513944149017334, 2.5033204555511475, 2.492830514907837, 2.4819064140319824, 2.4718337059020996, 2.4608304500579834, 2.4513320922851562, 2.4402053356170654, 2.4308578968048096, 2.4198427200317383, 2.409025192260742, 2.3989593982696533, 2.3895180225372314, 2.3793017864227295, 2.3681795597076416, 2.3581998348236084, 2.3493638038635254, 2.338521957397461, 2.3284084796905518, 2.317998170852661, 2.307589530944824, 2.2982304096221924, 2.2886874675750732, 2.27935791015625, 2.268890142440796, 2.2589738368988037, 2.249706745147705, 2.239835500717163, 2.230184316635132, 2.2206385135650635, 2.211109161376953, 2.201594114303589, 2.1922028064727783, 2.1822493076324463, 2.1730923652648926, 2.16428279876709, 2.154967784881592, 2.1454174518585205, 2.1365296840667725, 2.127549409866333, 2.1185693740844727, 2.108741283416748, 2.1010830402374268, 2.0914769172668457, 2.082991123199463, 2.0735654830932617, 2.064598560333252, 2.056370735168457], "valid_ppls": [25.133543494470263, 23.626630726546885, 22.858112289783588, 22.405027028873977, 22.13529630537001, 21.95314873733904, 21.80275842852057, 21.684923313701297, 21.603786183157023, 21.5451885209886, 21.475267458952732, 21.425588331394195, 21.396873637314865, 21.35592811878644, 21.34449024521205, 21.306260909421297, 21.28879353234681, 21.277183625992475, 21.256364589624805, 21.241763883352657, 21.243804947165096, 21.22480481248318, 21.2168260809546, 21.229997405444774, 21.222057199763587, 21.241905687898537, 21.222203932519825, 21.24486354135763, 21.25590341461362, 21.268059479152765, 21.290818810594644, 21.296753629799518, 21.345452073336194, 21.335037120146712, 21.358081995360834, 21.38723923934825, 21.40630312423042, 21.45609100089789, 21.51028163436696, 21.54076621315209, 21.57729156339757, 21.634320748949737, 21.65373910278101, 21.67869942036723, 21.729509400730638, 21.78507618695442, 21.828239203531016, 21.879164932174564, 21.96409060377549, 22.03223585654749, 22.057311674679706, 22.10517720751766, 22.182617076504428, 22.2694267660841, 22.288910328797684, 22.42350115630526, 22.49883211345258, 22.508586233000518, 22.64735974852459, 22.74416944776362, 22.77446959325408, 22.889770273550248, 22.9889644802207, 23.070177007464892, 23.179264206063756, 23.242910176055673, 23.368470318736996, 23.42378803174524, 23.5626418446612, 23.620559102940703, 23.756206405162494, 23.877171847287222, 23.994233483763356, 24.130680422909492, 24.18347194020497, 24.304671700457202, 24.421470983545884, 24.491108585290725, 24.655051386447195, 24.81187347092814, 24.928536542140147, 25.015008495925837, 25.194571180059253, 25.345263475889443, 25.40248059224701, 25.60799032017262, 25.760842097451786, 25.87724694193934, 26.078457504165367, 26.196097687970433, 26.395262357362437, 26.462728879201865, 26.696667526636947, 26.795839465009642, 26.985566598202485, 27.086728747281732, 27.291317807758112, 27.54230484937602, 27.665862464973106, 27.817325239515153, 28.019849236420505, 28.085554921853593, 28.404588614489334, 28.47834522877742, 28.6673107369002, 28.856312344091485, 28.953854669040513, 29.31115942649669, 29.355470914070253, 29.61178393670974], "test_ppls": [24.299920522967888, 22.869396157209984, 22.15998749675792, 21.74321672342205, 21.4895111862833, 21.327886461778306, 21.190578672878495, 21.080142826475946, 21.008039245901244, 20.950108423824556, 20.887262203004973, 20.845592086656456, 20.816061543448594, 20.78534876163635, 20.77647019937129, 20.744282570485325, 20.733755586587595, 20.729835910288607, 20.708278589292984, 20.698821000926092, 20.70165881094827, 20.69052695583732, 20.67622618277427, 20.693245220707546, 20.686137046233288, 20.70998694422702, 20.684460248000214, 20.712367026189575, 20.737043150042947, 20.747522337102055, 20.770967593561355, 20.776341408861374, 20.82308031772367, 20.81027060300871, 20.83780558818177, 20.87588122733911, 20.896925465685992, 20.943076791850604, 20.999661350287855, 21.03664840728835, 21.064839499568418, 21.118394415929725, 21.14013673651023, 21.17321118292638, 21.230301105165942, 21.284134601106906, 21.330998687032455, 21.386882304263434, 21.472077871825537, 21.546919683114304, 21.569607157831356, 21.614383862056926, 21.695421133781743, 21.77817969073928, 21.802254210630565, 21.932389893404622, 22.010893184969575, 22.01824133948603, 22.16419344462477, 22.262286707315294, 22.29340650264578, 22.40153912150757, 22.497206837864983, 22.57164988142842, 22.687037972024115, 22.746604340109435, 22.88463003038892, 22.935313419321478, 23.072223231686802, 23.131681353304863, 23.270906266808826, 23.39492751669482, 23.513834704090215, 23.645221395238273, 23.70563618081771, 23.820056479690926, 23.936375837506496, 24.00472176543911, 24.17371242920793, 24.323534922628845, 24.455066792580407, 24.517568312113326, 24.712837264304206, 24.85894125476979, 24.92050232478674, 25.112184020583094, 25.27303449398139, 25.391405808831763, 25.580396485448947, 25.710190876171463, 25.895978504121366, 25.96625448334834, 26.201050945858135, 26.30297184061558, 26.493428342536006, 26.597520190869, 26.799359829147363, 27.04297256929866, 27.179533541573292, 27.33314924245311, 27.534990631474198, 27.608562585415182, 27.912653174774825, 28.00080973754473, 28.1619810727393, 28.36382903664783, 28.444179265078926, 28.790903879593127, 28.83829268454131, 29.087433820335413], "epoch_time": 366.4910821914673, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activebelief_1e-07_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.283576409782324, "best_test": 20.745390464281, "train_losses": [3.6496193408966064, 3.543553352355957, 3.489499807357788, 3.451507806777954, 3.4221739768981934, 3.3981595039367676, 3.3793282508850098, 3.3612148761749268, 3.3457555770874023, 3.3301780223846436, 3.3177361488342285, 3.305166006088257, 3.2940547466278076, 3.28239369392395, 3.2722110748291016, 3.2632274627685547, 3.2538692951202393, 3.245997905731201, 3.2377870082855225, 3.2308847904205322, 3.2237389087677, 3.2172019481658936, 3.2110068798065186, 3.2048449516296387, 3.1989922523498535, 3.192779064178467, 3.1881043910980225, 3.1819965839385986, 3.177297353744507, 3.173053026199341, 3.1676814556121826, 3.1631124019622803, 3.1577658653259277, 3.1536951065063477, 3.149209976196289, 3.1452267169952393, 3.1410229206085205, 3.1368253231048584, 3.1326229572296143, 3.1277711391448975, 3.124138593673706, 3.121014356613159, 3.1162803173065186, 3.112823486328125, 3.1095049381256104, 3.105184555053711, 3.1018285751342773, 3.098468065261841, 3.0947751998901367, 3.0913314819335938, 3.087076187133789, 3.083879232406616, 3.0796959400177, 3.0772860050201416, 3.073861837387085, 3.070453643798828, 3.0662686824798584, 3.063469409942627, 3.0603017807006836, 3.0567731857299805, 3.0532660484313965, 3.0503480434417725, 3.047132968902588, 3.044311046600342, 3.040850877761841, 3.0372567176818848, 3.034485340118408, 3.030655860900879, 3.0281662940979004, 3.024695634841919, 3.022385597229004, 3.018603801727295, 3.014878034591675, 3.0122857093811035, 3.0097897052764893, 3.006575107574463, 3.0034046173095703, 2.999948024749756, 2.9980239868164062, 2.994232416152954, 2.9912538528442383, 2.9877214431762695, 2.984574794769287, 2.9821455478668213, 2.97914719581604, 2.9761557579040527, 2.973240852355957, 2.9698188304901123, 2.966952085494995, 2.96398663520813, 2.961315155029297, 2.9584169387817383, 2.9553275108337402, 2.951812267303467, 2.9490885734558105, 2.9458978176116943, 2.9431071281433105, 2.940300703048706, 2.937267780303955, 2.9341847896575928, 2.9315011501312256, 2.928771734237671, 2.925934076309204, 2.9221317768096924, 2.9196083545684814, 2.916348457336426, 2.914100170135498, 2.9109950065612793, 2.9078595638275146, 2.904881477355957], "valid_ppls": [28.62148576301548, 27.387037004577067, 26.53683945050423, 25.9084593313146, 25.429312595760724, 25.035891357459203, 24.704477931075925, 24.407140115173764, 24.146978994290492, 23.91745361059989, 23.698402898543623, 23.51195672384367, 23.331160093199188, 23.168904583223746, 23.020957372356328, 22.888362321455478, 22.772352047598456, 22.667363115932837, 22.57704817205445, 22.48002793843189, 22.411673182163515, 22.336080210110435, 22.28095655505872, 22.216935838779342, 22.16019883187492, 22.11629503338234, 22.061555993415105, 22.025030064084174, 21.982122541512613, 21.94401723977411, 21.908704459507057, 21.872535892967676, 21.850326832531138, 21.81472792942889, 21.791211125549243, 21.76884589533428, 21.74243395550015, 21.72357310805308, 21.706317346755295, 21.679603945061654, 21.668168362675207, 21.6542037465999, 21.632345315946868, 21.617218346774866, 21.603286566765775, 21.589147579709792, 21.575218458834144, 21.555469656473452, 21.544798129759762, 21.53677099441599, 21.521946893403406, 21.511886899357865, 21.503205536430308, 21.492324171176328, 21.479594381623635, 21.47198060454221, 21.466135137943343, 21.452914491474385, 21.446537317095604, 21.445330623347214, 21.42841849341231, 21.429895025943352, 21.416824353015308, 21.416303530127426, 21.402506337665102, 21.401327633684073, 21.39067631913841, 21.38900360597691, 21.382543469833585, 21.376885443398606, 21.379439015877928, 21.366567224932314, 21.36355167928406, 21.36257884911611, 21.351142504031593, 21.34952887363901, 21.346332514850772, 21.342164734077635, 21.335327062263254, 21.329615419745082, 21.32654407342763, 21.32087544849166, 21.327555941654328, 21.317769782785234, 21.309618927404, 21.31445113442275, 21.31058426499102, 21.30530084725477, 21.30497575664348, 21.29966833819589, 21.304630353304162, 21.298383583069317, 21.3006687743123, 21.29135688683133, 21.294854713851844, 21.293702245834805, 21.290960942618586, 21.297870718278848, 21.29243308010095, 21.291260438203718, 21.289823912993956, 21.283576409782324, 21.287885011474433, 21.287610940164704, 21.29066652733619, 21.283946844209282, 21.29272244323066, 21.299190989298832, 21.293199647157262, 21.295494436675053], "test_ppls": [27.608404608404854, 26.451589166357024, 25.647596253128707, 25.045013684078487, 24.583077882490368, 24.203597147427892, 23.887324198567345, 23.60402494165058, 23.35812637506446, 23.142774722954112, 22.936860973498316, 22.765213569045713, 22.593213085053737, 22.444382356688976, 22.30821946391112, 22.185393843007564, 22.07823086699442, 21.982851045136574, 21.900092696318286, 21.81028669646607, 21.7480850319874, 21.679273143081925, 21.62719353401752, 21.569144329238856, 21.516616203635905, 21.47827316959123, 21.426482295250725, 21.393909922094384, 21.356534033736313, 21.3208906983756, 21.286418263517962, 21.252579196276574, 21.23251318252454, 21.198213964095082, 21.1763563746602, 21.157714181995107, 21.13360060597507, 21.1158720227674, 21.099918952720245, 21.074735654154104, 21.06515088131418, 21.051715430470935, 21.031658548991814, 21.01900115547109, 21.007222842545698, 20.994189729850845, 20.98313069884104, 20.96536338982094, 20.956727705284518, 20.951691865402154, 20.938618322269523, 20.929819001343482, 20.923013669247908, 20.915382755296545, 20.902296984006163, 20.89699023458497, 20.895759659831572, 20.881914462891945, 20.87864375496364, 20.880311403513993, 20.867023694641677, 20.868312281736753, 20.856245467519464, 20.8591098336474, 20.84653640356956, 20.844931090269203, 20.83786023757343, 20.838019218436834, 20.83328012234369, 20.82855700178122, 20.83294236629058, 20.82018615169367, 20.8167216243775, 20.815967247881677, 20.805607263747774, 20.80240802380146, 20.800151491542362, 20.795807736279137, 20.79162847213833, 20.786929662402112, 20.784263510652448, 20.775722234863125, 20.782390471026037, 20.77335963644021, 20.764654517806214, 20.77043771657009, 20.76770436028579, 20.762535735117496, 20.76315451612157, 20.758496785815037, 20.76142692569002, 20.75580458945582, 20.758501735026933, 20.747769668316035, 20.755774898060427, 20.753419516032814, 20.7499314686267, 20.75587386954358, 20.752024226715317, 20.752044017397274, 20.750233248140976, 20.745390464281, 20.749600010939194, 20.74998588755901, 20.75274165099497, 20.74608292795011, 20.754661501393468, 20.76105568576609, 20.755423553106656, 20.758610617987227], "epoch_time": 369.5978455543518, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activebelief_1e-08_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.010279200245442, "best_test": 21.37194226776148, "train_losses": [3.728020191192627, 3.6846766471862793, 3.6500837802886963, 3.6259732246398926, 3.6054961681365967, 3.589155912399292, 3.5753042697906494, 3.5625178813934326, 3.550379991531372, 3.537400245666504, 3.5282537937164307, 3.5183157920837402, 3.508617401123047, 3.4987235069274902, 3.490281343460083, 3.4817588329315186, 3.472513198852539, 3.4649665355682373, 3.457491397857666, 3.4502904415130615, 3.4428560733795166, 3.4368796348571777, 3.430475950241089, 3.4237985610961914, 3.4176177978515625, 3.4116063117980957, 3.4067752361297607, 3.400181293487549, 3.395131826400757, 3.391092538833618, 3.38480544090271, 3.3806955814361572, 3.3748390674591064, 3.3704910278320312, 3.365846633911133, 3.361585855484009, 3.3580121994018555, 3.3531925678253174, 3.349433422088623, 3.3443267345428467, 3.340757369995117, 3.3372769355773926, 3.3328728675842285, 3.329118490219116, 3.3261420726776123, 3.32218861579895, 3.3184921741485596, 3.3152365684509277, 3.311744451522827, 3.3084628582000732, 3.304391622543335, 3.301335573196411, 3.297395944595337, 3.2953274250030518, 3.2921369075775146, 3.288940668106079, 3.2848434448242188, 3.28295636177063, 3.2802019119262695, 3.2770590782165527, 3.2737326622009277, 3.2712252140045166, 3.268493175506592, 3.266418933868408, 3.2632498741149902, 3.2605655193328857, 3.258255958557129, 3.2552874088287354, 3.252917528152466, 3.2503044605255127, 3.2490322589874268, 3.2460944652557373, 3.2432610988616943, 3.2414190769195557, 3.2398502826690674, 3.2376439571380615, 3.235379219055176, 3.233016014099121, 3.2320075035095215, 3.229037046432495, 3.227259397506714, 3.225273370742798, 3.2226877212524414, 3.2212815284729004, 3.219507932662964, 3.217921257019043, 3.2161548137664795, 3.213785171508789, 3.2120776176452637, 3.210153818130493, 3.208653450012207, 3.207127571105957, 3.205374240875244, 3.202910900115967, 3.201612949371338, 3.1997458934783936, 3.1981589794158936, 3.196885824203491, 3.1953232288360596, 3.193148136138916, 3.19230055809021, 3.1904993057250977, 3.1891045570373535, 3.1867480278015137, 3.1852755546569824, 3.183908462524414, 3.182790517807007, 3.181083917617798, 3.1797549724578857, 3.1784024238586426], "valid_ppls": [30.222970193447363, 29.843697615984897, 29.51560677183755, 29.22407475361605, 28.959432940935464, 28.705139060007202, 28.462936628606663, 28.23217955156818, 28.01152662868696, 27.798622186306098, 27.59467064733745, 27.401360114221042, 27.21402957679084, 27.037325107813636, 26.864919127800977, 26.701008796985075, 26.54103450054785, 26.3910400109596, 26.248913996579365, 26.109788086452728, 25.978570979232863, 25.855649962507883, 25.73686928236589, 25.6206255516782, 25.509559119719864, 25.40756849730737, 25.302570963317766, 25.204123888231923, 25.10868174625749, 25.0189271789387, 24.930563332883978, 24.840189902620637, 24.756382107679876, 24.672957072248654, 24.593413107636078, 24.518018415417462, 24.444550755986768, 24.373464869103294, 24.299961077869394, 24.228614021780874, 24.160293051896094, 24.09351461909313, 24.028862788052958, 23.9661042834529, 23.90510547600121, 23.845222693422855, 23.78445216589393, 23.7263706289994, 23.66838014009671, 23.613295481618337, 23.559760104070918, 23.50468166746425, 23.45313707016337, 23.40409361323113, 23.354044646454465, 23.30434162278327, 23.257383645700195, 23.210841252130994, 23.166082043639463, 23.126337913669786, 23.0843833061698, 23.043718963775746, 23.002512012198093, 22.964948346019554, 22.926587824621837, 22.891882364085195, 22.8537474178627, 22.82106191942863, 22.789319660799233, 22.7586633381793, 22.731045042472047, 22.699330574899008, 22.67061675036571, 22.64335363580082, 22.617401271922695, 22.58992208664958, 22.564638875099746, 22.540953167687302, 22.51593949109693, 22.491436180847437, 22.469525466142116, 22.44681191379534, 22.426773256741004, 22.40668838240087, 22.382095849356112, 22.365639393529257, 22.343995062152644, 22.326661676162296, 22.309448116055595, 22.289962543518776, 22.273701279563173, 22.257547397562654, 22.239671294766342, 22.222858596152687, 22.208774768518847, 22.192080664868048, 22.177640922820494, 22.16266103450454, 22.148446377441623, 22.135892667049276, 22.121173036717217, 22.109188258222034, 22.095524153804032, 22.082689806985865, 22.07110475025293, 22.058026892990622, 22.04633388074561, 22.034263567076522, 22.023969351999366, 22.010279200245442], "test_ppls": [29.085935902223458, 28.738179581376095, 28.43596112809162, 28.16703742425964, 27.922038154265167, 27.685901940074764, 27.460567176339516, 27.245074466160293, 27.038362966035027, 26.838107974053358, 26.64599314359196, 26.464066464723864, 26.28717963914477, 26.119469847140138, 25.95615300191699, 25.800407624809655, 25.648201631755335, 25.504754829437054, 25.368774752198824, 25.235745730565366, 25.1098551034129, 24.9916701622318, 24.877321229931802, 24.765160504893522, 24.657514484625437, 24.55910025483696, 24.458221319390084, 24.363320822964823, 24.27173965630123, 24.18566880559807, 24.10089722878715, 24.014178307203192, 23.933990481902214, 23.8543490957756, 23.77865746219584, 23.70630311016236, 23.636873790696157, 23.569384135013763, 23.49982354250813, 23.4325408387051, 23.36810817550631, 23.305036156634657, 23.244240184095553, 23.185189228881807, 23.128052753067546, 23.07204170446049, 23.0146408329255, 22.960289363604733, 22.9054163735735, 22.8544775630962, 22.804152226630336, 22.75314025069851, 22.704710682873895, 22.65953901047611, 22.61302305989482, 22.566091475720793, 22.52262391490464, 22.47905250214509, 22.437298541946845, 22.40072731286217, 22.361768417797652, 22.323957709709184, 22.285626462906293, 22.25109549167145, 22.214806574849426, 22.18237379542846, 22.1471051453703, 22.11706489538435, 22.088155473895984, 22.06005697716691, 22.035146152224364, 22.00582963481516, 21.979428860106573, 21.95419033571554, 21.930517959348133, 21.904975239208607, 21.882154133217867, 21.86043043456278, 21.837447477250954, 21.81491516754414, 21.795206777184568, 21.773662838495788, 21.75543362729116, 21.73701755904943, 21.713760544887403, 21.6990112092719, 21.67895268347752, 21.66307002787471, 21.647648028257372, 21.629323200989333, 21.614110740436043, 21.599562985910733, 21.583301091068268, 21.567334250564162, 21.555176722670424, 21.53969287464974, 21.525816190106454, 21.511856126378827, 21.49925316488483, 21.48771291347687, 21.474033549639024, 21.462885501286838, 21.450347028880174, 21.438802360565425, 21.428045544542282, 21.415905262347394, 21.405108901015875, 21.393981332092032, 21.384434909863746, 21.37194226776148], "epoch_time": 370.7621343135834, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activebelief_5e-05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.41172389779076, "best_test": 20.86352650217307, "train_losses": [3.2507336139678955, 3.0433292388916016, 2.8847556114196777, 2.7363839149475098, 2.5960075855255127, 2.462467908859253, 2.3342113494873047, 2.2089293003082275, 2.0872836112976074, 1.96909499168396, 1.8569903373718262, 1.7485522031784058, 1.6446806192398071, 1.5455020666122437, 1.4528768062591553, 1.3639731407165527, 1.2800519466400146, 1.2020995616912842, 1.1273292303085327, 1.0566421747207642, 0.9912599325180054, 0.9304344058036804, 0.8728438019752502, 0.8193314075469971, 0.7715429067611694, 0.7234223484992981, 0.6812630891799927, 0.6411402225494385, 0.6036645174026489, 0.5685851573944092, 0.5367884635925293, 0.5064378976821899, 0.47875556349754333, 0.4545847773551941, 0.4292864203453064, 0.40847137570381165, 0.3875492513179779, 0.3687075674533844, 0.3511694073677063, 0.334865540266037, 0.3196997344493866, 0.3052442967891693, 0.2930683493614197, 0.2795228362083435, 0.26852694153785706, 0.2574184536933899, 0.2487902194261551, 0.23985305428504944, 0.2313622534275055, 0.222624734044075, 0.21520350873470306, 0.20784899592399597, 0.201382577419281, 0.19523389637470245, 0.18956954777240753, 0.18358100950717926, 0.17948593199253082, 0.1735721379518509, 0.16902722418308258, 0.1650545448064804, 0.16028334200382233, 0.1566634327173233, 0.15280233323574066, 0.15050159394741058, 0.14634567499160767, 0.1431267261505127, 0.1398172676563263, 0.1374182552099228, 0.13418607413768768, 0.13156628608703613, 0.13092242181301117, 0.12584462761878967, 0.12346307188272476, 0.12113159149885178, 0.11903248727321625, 0.11706342548131943, 0.11592774838209152, 0.1135774478316307, 0.11159875243902206, 0.11009721457958221, 0.10805900394916534, 0.10610302537679672, 0.10421323031187057, 0.1018151193857193, 0.10188525170087814, 0.09959053248167038, 0.0987914428114891, 0.09716352820396423, 0.09550195187330246, 0.09413210302591324, 0.09301241487264633, 0.09119370579719543, 0.09072311967611313, 0.08956500887870789, 0.0879347175359726, 0.08682692050933838, 0.086407870054245, 0.08575741946697235, 0.08397994190454483, 0.08342995494604111, 0.08229012787342072, 0.08039597421884537, 0.08034370094537735, 0.0792260691523552, 0.07831010222434998, 0.07772894203662872, 0.07691247761249542, 0.07532591372728348, 0.07514041662216187, 0.07390236109495163], "valid_ppls": [21.578160989109247, 21.41172389779076, 21.66344706727718, 22.195916974564298, 23.221784342939607, 24.430817936313208, 26.115198222787672, 27.894065589509005, 30.154061329329224, 32.86844831304936, 36.38371257333986, 40.705091689544275, 45.247886505319165, 50.818081187969426, 56.80916379281879, 64.13175848731672, 69.28998114252384, 80.50728085452633, 86.91706396434736, 99.66563622003811, 107.6671201724381, 126.29255900327443, 139.84799032783872, 155.43704690282968, 172.2323163796101, 199.07404743565493, 222.42959706496313, 244.83455458010354, 273.7580278056203, 305.3072729525115, 342.97185613798297, 384.92030324023943, 430.3028936823354, 470.3016019140736, 528.2501147959472, 586.7679916719426, 646.2020664806884, 713.9872851489298, 772.2753106120567, 864.7638095334369, 932.0110272732601, 1016.8696867976552, 1137.367166021675, 1254.1435676039068, 1335.953529142655, 1408.9645495322968, 1536.6564470294632, 1665.7555390411108, 1789.4722065637748, 1940.721492685856, 2051.55096937951, 2192.802021275251, 2322.359633576262, 2509.858038137501, 2673.8009942485405, 2782.648754988587, 3001.622986149135, 3185.7604659351614, 3323.479347764751, 3468.501078340679, 3744.5221022380542, 3776.5369914833186, 4035.8946719575647, 4168.127796296485, 4342.031821331771, 4468.5468034465, 4651.896255805961, 4845.803995878196, 4943.679134471525, 5188.046116082088, 5362.3839671298, 5548.48762810941, 5767.797805234112, 5853.891354907866, 6177.95506144567, 6269.489211230046, 6344.480974997834, 6682.026507874789, 6778.442844114909, 6964.82697702371, 7214.610240994928, 7454.339238712306, 7536.463764116001, 7628.654368024918, 7915.247863859176, 8022.40915443238, 8332.468259348449, 8204.185037314834, 8684.771779277558, 8767.674670352097, 8970.801878732895, 8930.018011161572, 9035.782021041903, 9274.792747956599, 9670.949657200596, 9691.178237094506, 10140.588756145089, 10230.10784267224, 10093.78396231453, 10492.982214921109, 10512.203014942113, 10749.819813178978, 11283.918420883389, 10904.62958787629, 11091.267271167826, 11459.668789828389, 11279.722339819531, 11661.109684219822, 11946.18645455583, 12069.806657537176], "test_ppls": [21.03043508607114, 20.86352650217307, 21.16093274897188, 21.636404691013098, 22.81137361757089, 23.982857766515806, 25.61694853881152, 27.30469247002347, 29.651706881727005, 32.31701285410877, 35.85984750151186, 39.98080857275966, 44.29776942771347, 49.83014484613103, 55.96510089636874, 63.005819829585526, 68.20829109560272, 79.19830664981966, 86.19404940681825, 98.74513842975685, 107.4662103169415, 125.21089139670751, 138.8083911887003, 155.686951660744, 172.003335045443, 197.80062495329602, 221.37761727016573, 243.59923767871055, 272.78503378100066, 303.9108522833187, 340.6622813257175, 383.61275695223753, 431.43967796958935, 469.21722447768764, 526.1598020829854, 580.8319207483747, 643.9031781805323, 714.705667312646, 773.1953774102873, 865.8118169153144, 935.1267014909906, 1020.2588235006258, 1135.4554027990478, 1245.3744709823488, 1336.4084476304388, 1420.3463437897926, 1557.319509589829, 1676.5083010379292, 1806.4920863996597, 1950.765864426876, 2076.1022364730698, 2194.988434394888, 2349.7752102664267, 2525.863309867669, 2675.2471985539123, 2786.04761709832, 2989.823820745999, 3193.4045632850543, 3304.992451712518, 3467.5882400529326, 3744.1578723888065, 3780.259263354845, 4056.790531192842, 4204.951264651419, 4372.841127891344, 4509.082057927637, 4675.70945220869, 4814.811298775049, 4909.433144574394, 5140.715875840026, 5376.214599669216, 5567.341276055311, 5743.273408163866, 5854.561317943072, 6173.567261351353, 6321.777606325773, 6377.791788953464, 6738.603756097513, 6823.9167955276935, 6905.296615914515, 7170.771411223598, 7474.8627211000485, 7425.829885844484, 7623.527039396772, 7908.804010693604, 8034.207651653797, 8208.372009851755, 8104.0267621920075, 8650.525314344564, 8710.468732051344, 8838.547417796188, 8904.2507816803, 8959.84078433884, 9262.762332935123, 9622.861325417342, 9646.401739948036, 10052.313158849785, 10108.76378065056, 10041.71593265216, 10426.36856349218, 10511.962412463019, 10642.58084137452, 11084.17206810725, 10856.834700645783, 11102.029763020806, 11398.804620766596, 11225.978816627096, 11581.876769051103, 11956.615389749713, 11953.49145346004], "epoch_time": 367.72764110565186, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activebelief_5e-06_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.126643385370073, "best_test": 20.592867588133167, "train_losses": [3.3825888633728027, 3.210406541824341, 3.145068407058716, 3.0984714031219482, 3.0598368644714355, 3.0238521099090576, 2.9912123680114746, 2.9582595825195312, 2.9269018173217773, 2.894595146179199, 2.864621639251709, 2.8340327739715576, 2.804280996322632, 2.7738523483276367, 2.743654489517212, 2.7145190238952637, 2.6846275329589844, 2.6552300453186035, 2.6253843307495117, 2.596080780029297, 2.5665504932403564, 2.537750244140625, 2.5082132816314697, 2.479672908782959, 2.450965642929077, 2.421466112136841, 2.393871545791626, 2.3650994300842285, 2.3367786407470703, 2.309054374694824, 2.2805349826812744, 2.2528507709503174, 2.224785566329956, 2.1984143257141113, 2.1705679893493652, 2.143976926803589, 2.1171631813049316, 2.090285062789917, 2.0632519721984863, 2.0369749069213867, 2.011648654937744, 1.986387848854065, 1.960162878036499, 1.9353843927383423, 1.9110721349716187, 1.8857789039611816, 1.8618468046188354, 1.838614821434021, 1.814125657081604, 1.7916452884674072, 1.7688350677490234, 1.7455309629440308, 1.722723126411438, 1.7010080814361572, 1.6796562671661377, 1.6580792665481567, 1.6366713047027588, 1.6158325672149658, 1.5959746837615967, 1.5752804279327393, 1.5551608800888062, 1.5359989404678345, 1.5162612199783325, 1.4972716569900513, 1.479139804840088, 1.459619402885437, 1.4423494338989258, 1.4241875410079956, 1.4066860675811768, 1.389100432395935, 1.3735857009887695, 1.3560963869094849, 1.3388283252716064, 1.3230854272842407, 1.3079662322998047, 1.292670726776123, 1.2765623331069946, 1.260636329650879, 1.2477107048034668, 1.2323973178863525, 1.217794418334961, 1.2029575109481812, 1.188520908355713, 1.175156831741333, 1.1619553565979004, 1.1499905586242676, 1.1356631517410278, 1.1224236488342285, 1.1106246709823608, 1.0983279943466187, 1.0856541395187378, 1.0737897157669067, 1.0621771812438965, 1.0504564046859741, 1.0392183065414429, 1.0271613597869873, 1.016903281211853, 1.0061089992523193, 0.9951308965682983, 0.9841639995574951, 0.9731457233428955, 0.9632505178451538, 0.953474223613739, 0.943341851234436, 0.9339672327041626, 0.9240297675132751, 0.9155636429786682, 0.9052706956863403, 0.8960292339324951, 0.8872326612472534], "valid_ppls": [22.67211941691657, 21.810562297018222, 21.49518877275267, 21.290377192145897, 21.201388143896313, 21.18302188803802, 21.128602863125966, 21.139637762464094, 21.126643385370073, 21.182405745029445, 21.2046689660553, 21.265336687277145, 21.336980316282407, 21.470639384826907, 21.563930479975244, 21.728369672495162, 21.843852353770053, 22.057264344874312, 22.156432085619986, 22.352056605312075, 22.57095567851457, 22.821638669023095, 22.992236867863376, 23.293098611165213, 23.482562072434668, 23.875651928375312, 24.162562702016, 24.52388805122085, 24.905587656202215, 25.15696633264402, 25.600921218936083, 26.00056818461139, 26.648369234060844, 26.899958617668663, 27.43566672138257, 27.851508518391327, 28.285128669629085, 28.952798508359844, 29.614022041111095, 30.028453607337923, 30.885988051236573, 31.319862814776428, 32.16723724538138, 32.6283820202926, 33.505950218935844, 34.11976883025883, 34.88099447858456, 35.65776659661412, 36.625115973940886, 37.3796579647152, 37.93363821095139, 38.78306878641079, 39.761078546560945, 40.77902236098143, 41.91256612759673, 42.75466798745108, 43.490342431423585, 44.51165632760585, 45.920140883994414, 46.742568257540945, 47.598332881283135, 49.019835733489735, 50.25891424685748, 51.15654845054222, 52.49558769504913, 53.28501136116355, 54.986002212515324, 55.83526306676956, 57.18258475190777, 58.42446470663306, 59.17435201102461, 60.58326429602201, 62.65346697229543, 64.26341977561361, 64.86891403558502, 66.24691772668628, 67.53442206875681, 69.52357058270351, 71.17807811049231, 72.49660781690747, 73.92326752241041, 76.12607026315094, 76.74754013549348, 79.51256428601496, 79.7199234465234, 82.42522019545933, 84.77450186356492, 86.51770568111392, 89.40554091279402, 89.82495354767357, 92.74814267679551, 93.75121696168587, 96.39214372729754, 98.6199237671948, 100.03458306762157, 103.30091133181664, 105.32919792157763, 107.45068454221725, 110.35905277432775, 113.03573957787253, 116.32657518123534, 117.13729074671315, 122.04536436019221, 122.29038136469336, 125.21417522607788, 127.68843084000464, 129.66552966809826, 134.22737349878142, 135.93885910798824, 140.12286778623536], "test_ppls": [21.997976878118152, 21.194878554810877, 20.89725429448144, 20.716955134267785, 20.648097338171958, 20.644656524763658, 20.59508199191061, 20.592867588133167, 20.595234210228867, 20.645955992053207, 20.666275722610294, 20.73122476503607, 20.77905608545545, 20.92878608488689, 21.036427725221696, 21.200134589357255, 21.307957632999948, 21.560434719025263, 21.64526368449127, 21.84702945274225, 22.081420996868527, 22.33486606638736, 22.509761519550512, 22.802722357930808, 23.003554038783218, 23.39594269565864, 23.655004411753637, 24.0382256789595, 24.42672347254401, 24.672362947773916, 25.133124036709557, 25.50004263905629, 26.1653372660066, 26.398434280889397, 26.923461345987356, 27.380397228306443, 27.738997084384124, 28.448953926819357, 29.073989992853512, 29.510090225312663, 30.34821214783171, 30.725353700199825, 31.593869979516867, 32.00891267851174, 32.92935469876438, 33.538175099686924, 34.28409550069623, 34.980890998383806, 35.950751301208285, 36.73118099759442, 37.31402526410716, 38.11743275231118, 39.130531495799055, 40.11979984352911, 41.23078202457975, 42.06779020555047, 42.75046846874766, 43.7516743282368, 45.211588876702564, 46.02145778831291, 46.85635607073536, 48.246531460391616, 49.53114773743774, 50.33012966567106, 51.74194650384177, 52.521138911028416, 54.25341466693333, 55.2064496646234, 56.52619778931034, 57.74892069909974, 58.472095066663435, 59.964508429288884, 62.07445317461374, 63.61547935276281, 64.19943803090267, 65.52309073214758, 66.82236375592079, 68.755417563301, 70.68322501748598, 71.83019040032507, 73.44381631175587, 75.37922451680778, 76.24144557638927, 78.8850277469606, 79.11922911756406, 81.895000604814, 84.17279914674288, 85.98280538392899, 88.89160427034383, 89.2434311084285, 92.08576185610508, 93.05415796139373, 95.76582235159188, 98.04563232710294, 99.4230353744922, 102.62275036498157, 104.68603109742774, 106.7794401390662, 109.93608996462723, 112.48509891914077, 115.96094575934963, 116.65207710338302, 121.3819961724493, 121.8029872118233, 124.42881764967954, 127.05168876031217, 128.99432235685404, 133.40011364358267, 135.30567885988916, 139.3681519631505], "epoch_time": 366.19062089920044, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activebelief_5e-07_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.243495989426567, "best_test": 20.706762912587696, "train_losses": [3.557000160217285, 3.4111764430999756, 3.3472139835357666, 3.3049569129943848, 3.273627758026123, 3.2483818531036377, 3.2292771339416504, 3.211336135864258, 3.1963186264038086, 3.181373119354248, 3.1693971157073975, 3.1568918228149414, 3.146484375, 3.134965419769287, 3.1247427463531494, 3.115591526031494, 3.1058239936828613, 3.097088575363159, 3.0877773761749268, 3.07920503616333, 3.070356607437134, 3.062195062637329, 3.0538299083709717, 3.0457184314727783, 3.0377955436706543, 3.029017448425293, 3.0218327045440674, 3.0135653018951416, 3.005812644958496, 2.9986660480499268, 2.990657329559326, 2.982937812805176, 2.9743845462799072, 2.9676401615142822, 2.9596550464630127, 2.95253586769104, 2.944664239883423, 2.9374444484710693, 2.9293394088745117, 2.92103910446167, 2.91404390335083, 2.9073097705841064, 2.8987913131713867, 2.8916561603546143, 2.8846051692962646, 2.876167058944702, 2.869351387023926, 2.8622844219207764, 2.854431629180908, 2.8472900390625, 2.839451313018799, 2.8320281505584717, 2.8239476680755615, 2.8174116611480713, 2.8102328777313232, 2.8026394844055176, 2.7947709560394287, 2.7874338626861572, 2.7806801795959473, 2.772925853729248, 2.765366315841675, 2.758594512939453, 2.7509357929229736, 2.743767023086548, 2.7364368438720703, 2.7287309169769287, 2.7220232486724854, 2.7139549255371094, 2.7077219486236572, 2.6998956203460693, 2.6935036182403564, 2.6857681274414062, 2.6779074668884277, 2.6710715293884277, 2.6647212505340576, 2.6573665142059326, 2.649548053741455, 2.6425962448120117, 2.6364190578460693, 2.6286447048187256, 2.621474266052246, 2.6138906478881836, 2.606581687927246, 2.6002159118652344, 2.5933313369750977, 2.586425304412842, 2.579167366027832, 2.571871519088745, 2.565218210220337, 2.5580525398254395, 2.551302194595337, 2.54439640045166, 2.5372962951660156, 2.530261993408203, 2.5235435962677, 2.5162131786346436, 2.509453535079956, 2.50290846824646, 2.4961025714874268, 2.4891340732574463, 2.482588529586792, 2.4760711193084717, 2.46931529045105, 2.4617409706115723, 2.456124782562256, 2.4487223625183105, 2.44260311126709, 2.4355616569519043, 2.4285812377929688, 2.422196865081787], "valid_ppls": [26.279102263632723, 24.73856333145759, 23.90565262670579, 23.314572810137967, 22.89305037379596, 22.60443085715078, 22.385308537014698, 22.201299508703727, 22.06522769853542, 21.958577106320867, 21.847305517585596, 21.769894320236464, 21.713993509514243, 21.646084240693117, 21.615728907555443, 21.56401788126067, 21.530830889089426, 21.500826849643797, 21.47064450382685, 21.435352437237732, 21.423039462112936, 21.38619394627921, 21.370546155102062, 21.360404148173586, 21.340790918776896, 21.333953687109908, 21.306591099529182, 21.29983084238893, 21.289092997443426, 21.282490515874763, 21.274576327548115, 21.25656223912116, 21.26920548834527, 21.24875901431975, 21.24676306508872, 21.256957543627337, 21.243495989426567, 21.25008637369666, 21.26464210158503, 21.257682287648667, 21.26979880054933, 21.281835961732384, 21.270919546536334, 21.270361701785806, 21.281282904543854, 21.290356888069663, 21.294758249379278, 21.295854923874423, 21.32022479693767, 21.340948648632267, 21.339437542773755, 21.3510915990017, 21.374923324491146, 21.390094934488822, 21.38408311994294, 21.433783544670508, 21.447089555524432, 21.447043535112247, 21.484137308157667, 21.5208796236116, 21.515528679375237, 21.554184888651058, 21.582071265572733, 21.611410629384444, 21.637637612626285, 21.661814998785434, 21.702896816137788, 21.713025428452397, 21.768020685503814, 21.776648009420253, 21.839712401840394, 21.865199873255467, 21.899340829211482, 21.94628798510523, 21.967646575097465, 22.009460580588282, 22.041735136800195, 22.060114832044604, 22.11887892277303, 22.15335788097016, 22.20688983402328, 22.227532225503378, 22.30850667523527, 22.343409075245777, 22.362669452867966, 22.430521788530015, 22.485693809054947, 22.52186141450932, 22.58168861191894, 22.625491331463177, 22.695261159223293, 22.721010337644223, 22.806278166747088, 22.824299523332982, 22.90247304228884, 22.933366821011514, 22.99202856130211, 23.106105797682233, 23.144877049742213, 23.202215511762407, 23.253158745310945, 23.27703785359361, 23.375441276608942, 23.405332399519917, 23.478766474799674, 23.538705450657023, 23.609754572515374, 23.713911954076476, 23.709117984772966, 23.810772888774373], "test_ppls": [25.400403323983486, 23.918719569200345, 23.133004996598356, 22.581381732039755, 22.185679472990394, 21.923862906875282, 21.72390458600179, 21.553208516320208, 21.43008917965751, 21.330012082808263, 21.225584126511905, 21.1565994006989, 21.10028115994319, 21.04086688909674, 21.01373491757064, 20.967077956453895, 20.93850849513372, 20.913443051685736, 20.885504368261596, 20.855967008459437, 20.846919112604795, 20.819208282576163, 20.80169880157109, 20.79687871495301, 20.779179938650234, 20.778897554443336, 20.750297562375295, 20.7485957759406, 20.749689058753, 20.74426278720526, 20.735233689723223, 20.71827891083719, 20.73140764608132, 20.708130472671986, 20.706762912587696, 20.72298690603181, 20.709670937315696, 20.713483092421846, 20.72790847247084, 20.7233426427318, 20.7315262724868, 20.742620840727692, 20.733063534381028, 20.73795782804193, 20.751633364614047, 20.759645034594794, 20.769036331363974, 20.77242853938862, 20.798767936783786, 20.822499466546162, 20.821725023513455, 20.832937399330653, 20.858324082953356, 20.87332310434664, 20.86811326695123, 20.92022033202129, 20.939142505171695, 20.934979357064403, 20.976793148783788, 21.015498534390787, 21.012918292872904, 21.04803673690698, 21.075685326562684, 21.102630627194994, 21.132698708118347, 21.15327558254497, 21.201620666193847, 21.21042806163083, 21.264454516639486, 21.274292283205817, 21.338857550760736, 21.366485718102208, 21.40226650951676, 21.447053761861977, 21.4750319355176, 21.51462587080441, 21.547001878246675, 21.56426466327291, 21.624945493270005, 21.659821562961394, 21.71893294781696, 21.728582071861243, 21.81363053834389, 21.849149511853923, 21.874178622615542, 21.935966882097855, 21.995165884388488, 22.03563999505236, 22.091483979898644, 22.13922308825729, 22.20313103223641, 22.23177219516565, 22.318258097464852, 22.335718090163436, 22.419074956761662, 22.450440684766104, 22.505940721163174, 22.615929192262712, 22.66187299127095, 22.721443710657216, 22.771467080448133, 22.800792449208544, 22.89469332943875, 22.93044723331926, 22.997297104279834, 23.061817976787975, 23.12843323306291, 23.228783539631028, 23.226396709459713, 23.327878400614914], "epoch_time": 370.45727133750916, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activebelief_5e-08_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.372028890894864, "best_test": 20.81964012774184, "train_losses": [3.6802361011505127, 3.591007709503174, 3.5435068607330322, 3.509976863861084, 3.4829368591308594, 3.4600117206573486, 3.4417502880096436, 3.424349308013916, 3.4093093872070312, 3.3940913677215576, 3.3822178840637207, 3.370527505874634, 3.3594462871551514, 3.3483190536499023, 3.3386919498443604, 3.3297736644744873, 3.3202264308929443, 3.3121979236602783, 3.303859233856201, 3.2964205741882324, 3.2888519763946533, 3.2819912433624268, 3.2750728130340576, 3.2684056758880615, 3.261932373046875, 3.255556583404541, 3.2505953311920166, 3.2439346313476562, 3.2391066551208496, 3.234984874725342, 3.2293009757995605, 3.2248878479003906, 3.2196178436279297, 3.215616226196289, 3.211164712905884, 3.2073471546173096, 3.2034003734588623, 3.199266195297241, 3.1955513954162598, 3.1908416748046875, 3.187436819076538, 3.1845664978027344, 3.1802456378936768, 3.1770341396331787, 3.174048662185669, 3.1701900959014893, 3.167172431945801, 3.164031505584717, 3.160883665084839, 3.157827377319336, 3.154076099395752, 3.151193380355835, 3.1475155353546143, 3.1455817222595215, 3.1427018642425537, 3.139763355255127, 3.136042833328247, 3.133904218673706, 3.131242275238037, 3.1282551288604736, 3.1252450942993164, 3.12286639213562, 3.1202261447906494, 3.118159294128418, 3.1152288913726807, 3.1122872829437256, 3.110163927078247, 3.106952428817749, 3.104947328567505, 3.10221266746521, 3.100623846054077, 3.0974466800689697, 3.09444260597229, 3.092557191848755, 3.090761184692383, 3.088268756866455, 3.085860013961792, 3.083026885986328, 3.0818583965301514, 3.0787746906280518, 3.0766189098358154, 3.073906183242798, 3.0714826583862305, 3.069692611694336, 3.0674853324890137, 3.065325975418091, 3.0632386207580566, 3.0604491233825684, 3.05838942527771, 3.056206703186035, 3.054311513900757, 3.052220582962036, 3.050023078918457, 3.047170400619507, 3.0451760292053223, 3.042933940887451, 3.0409188270568848, 3.038985252380371, 3.0367090702056885, 3.0343315601348877, 3.0325968265533447, 3.0305469036102295, 3.0286006927490234, 3.0255603790283203, 3.023818254470825, 3.02152156829834, 3.020045518875122, 3.017852783203125, 3.0155234336853027, 3.013441801071167], "valid_ppls": [29.293058267971023, 28.36260505710684, 27.645989094632412, 27.066626062887273, 26.594368730130483, 26.18769241013805, 25.84055758857698, 25.536814736715627, 25.269027813568606, 25.031241921377305, 24.809477763888964, 24.614618893467547, 24.42572762566016, 24.25431597012283, 24.087190929095463, 23.93529155548937, 23.78960167827093, 23.65564171689559, 23.529469804471667, 23.398547779485337, 23.290133226947955, 23.18018160117901, 23.08435028371822, 22.98444858291781, 22.894567783817163, 22.820251230020023, 22.737028961783917, 22.673665429611535, 22.606548957681195, 22.54618822879909, 22.48936639885458, 22.432703818734947, 22.38699511575906, 22.336346478522835, 22.295341305677706, 22.254294681600012, 22.214377568759797, 22.18203532184817, 22.145758714558323, 22.109515077595017, 22.08049970741, 22.053546643046474, 22.021690569108486, 21.99440026550902, 21.970003574321684, 21.945278154598967, 21.920915045355493, 21.89465790485565, 21.873375494929356, 21.857079418663528, 21.836453067331863, 21.81809846139856, 21.800694847657365, 21.784421756953574, 21.767309680738823, 21.750439216375263, 21.73945347468221, 21.72193650981977, 21.709324340022793, 21.702415604707358, 21.68446835067688, 21.679319661805323, 21.662915082077593, 21.654812961379186, 21.639494865663096, 21.634661181213033, 21.618017223240734, 21.61322956024615, 21.60278696192882, 21.594475644844152, 21.591850057132714, 21.577790578605764, 21.56991571574375, 21.565128422556626, 21.552838534150634, 21.5467604309376, 21.5414646822427, 21.53417809351239, 21.5258623795466, 21.517370321126972, 21.510691914342353, 21.50275951261335, 21.501939263079304, 21.49273923290476, 21.480992496807186, 21.480936160736263, 21.47438169944372, 21.467706398556047, 21.46357632774415, 21.45666906365717, 21.45539529999776, 21.44911455142527, 21.4451976866626, 21.436410354701053, 21.434406999628237, 21.430262897629625, 21.42585396247378, 21.423371461976323, 21.416308636172694, 21.411917886875457, 21.406665487184004, 21.40220017454594, 21.398307182165905, 21.395057611638677, 21.393195835227353, 21.38622453949693, 21.38545972218295, 21.38424116977111, 21.379250418257318, 21.372028890894864], "test_ppls": [28.22991127003725, 27.366835413628376, 26.695795538407282, 26.149633934354174, 25.70107749821031, 25.31162752086748, 24.97889249345048, 24.686561141388655, 24.427731008075998, 24.19864648995337, 23.98573407229455, 23.80134537381592, 23.61988332299119, 23.457974357975782, 23.300974816071978, 23.158279042045514, 23.02155564014022, 22.897248059442553, 22.779318971486397, 22.65703781182105, 22.556371592576504, 22.45423064696572, 22.36421036028203, 22.272379013224153, 22.189329513155748, 22.121885051492658, 22.04532470276917, 21.988061335890674, 21.927935161842655, 21.872671478680065, 21.819841147403338, 21.767709293697365, 21.726349392083566, 21.67920078082171, 21.641501909946683, 21.603765580190824, 21.567719908001223, 21.53814715576008, 21.50433345402709, 21.470490934359407, 21.44363829862471, 21.418192849982443, 21.389034203213882, 21.363663735865934, 21.34169660930134, 21.318837145505373, 21.29611386914978, 21.271026045833647, 21.25122634773765, 21.237500060305923, 21.21821215126227, 21.201504404726315, 21.18537046630328, 21.171409092588004, 21.154702894192432, 21.138639849703637, 21.130542370956547, 21.11290695981776, 21.102303597880407, 21.097499366754445, 21.08186677987643, 21.077137553893802, 21.061304132908344, 21.055530307346, 21.040841806443755, 21.036191999207674, 21.022494336019058, 21.019291814063337, 21.01059885102774, 21.00368713049777, 21.003121271496, 20.989995619552, 20.982785510674137, 20.97895880494269, 20.96838272063327, 20.96261437738182, 20.95944596300303, 20.952770872068015, 20.94690694071837, 20.940505442131627, 20.93551842311207, 20.92727921608155, 20.92805758509584, 20.92051461247422, 20.909025786359628, 20.911104676491178, 20.90634895890416, 20.9006774105714, 20.898788897278145, 20.89295501735359, 20.890927739375094, 20.886206488473942, 20.883308527608403, 20.87398500104959, 20.875602506115154, 20.871511704903366, 20.867192848256014, 20.865257613802562, 20.859890640555253, 20.85660846437627, 20.851527083255732, 20.847570231134064, 20.84383775879577, 20.841358096769913, 20.839643873662613, 20.8327685233978, 20.832415875128596, 20.831005341745573, 20.82627280615634, 20.81964012774184], "epoch_time": 368.05857515335083, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activeradam_0.0001_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.25772251647477, "best_test": 21.721408267092606, "train_losses": [3.247917413711548, 3.011260509490967, 2.8001859188079834, 2.598119020462036, 2.4053330421447754, 2.222670316696167, 2.0494916439056396, 1.8835749626159668, 1.7268568277359009, 1.5796600580215454, 1.4461640119552612, 1.3212264776229858, 1.2064558267593384, 1.1021463871002197, 1.0079904794692993, 0.9209994077682495, 0.8428481221199036, 0.7725717425346375, 0.7090121507644653, 0.6503453850746155, 0.5988329648971558, 0.5532217621803284, 0.5114880204200745, 0.4744994342327118, 0.4421103000640869, 0.4107950031757355, 0.3839564025402069, 0.3603633642196655, 0.3382885456085205, 0.3191205561161041, 0.3008749186992645, 0.28414660692214966, 0.27083805203437805, 0.2576465606689453, 0.24403169751167297, 0.23412376642227173, 0.22436468303203583, 0.21489711105823517, 0.20700116455554962, 0.1994234174489975, 0.1924317479133606, 0.18551284074783325, 0.17939552664756775, 0.17411448061466217, 0.1679212749004364, 0.16356906294822693, 0.1581040620803833, 0.15465578436851501, 0.15013334155082703, 0.1462325155735016, 0.14290577173233032, 0.13993559777736664, 0.13597184419631958, 0.1325751543045044, 0.1307218372821808, 0.12696196138858795, 0.1253664344549179, 0.12207990139722824, 0.11962282657623291, 0.11773167550563812, 0.11509404331445694, 0.11324452608823776, 0.11119675636291504, 0.10961759090423584, 0.10741706937551498, 0.10616472363471985, 0.10346291214227676, 0.10215619206428528, 0.10092128813266754, 0.09866851568222046, 0.09863433986902237, 0.09598440676927567, 0.09527894109487534, 0.09349632263183594, 0.09233516454696655, 0.091708704829216, 0.08961526304483414, 0.08906908333301544, 0.08746141195297241, 0.0866200178861618, 0.08527757227420807, 0.08379629999399185, 0.08423912525177002, 0.0825815200805664, 0.08099096268415451, 0.08087098598480225, 0.07965465635061264, 0.07855770736932755, 0.07813171297311783, 0.07671108841896057, 0.07678043097257614, 0.07498500496149063, 0.07509525865316391, 0.07411763072013855, 0.0733378604054451, 0.07272247970104218, 0.07177983969449997, 0.07154315710067749, 0.07068553566932678, 0.07050219923257828, 0.06933819502592087, 0.06901493668556213, 0.06831041723489761, 0.06767508387565613, 0.0668000876903534, 0.06603182107210159, 0.06588408350944519, 0.06461074948310852, 0.06468669325113297, 0.06432993710041046], "valid_ppls": [22.25772251647477, 22.432404311825664, 23.254921799396456, 24.566689955488847, 26.87871283911566, 29.8325144728096, 33.836615088777506, 39.32694113652177, 44.764234474452884, 52.85767733187429, 59.9874446459279, 72.86619131628277, 86.5968686913541, 100.83377968032813, 117.30072588388437, 139.03394779031845, 160.70805033465427, 196.4967412732302, 220.33061280915155, 272.3818423715328, 304.6068099327658, 362.7391244122061, 418.3495589499829, 480.03916891749554, 537.5642780081389, 637.5748247510172, 726.9530843927486, 810.7025755479089, 913.9725350749995, 1042.7989123698203, 1157.4908887026186, 1309.3400605357374, 1443.036911868582, 1620.9544725810242, 1781.689285841063, 1901.884524739004, 2075.8280349169822, 2200.0432953959016, 2349.120952649094, 2689.440686330005, 2858.8812980356224, 3046.2294261076195, 3127.7255900461078, 3361.3505244930025, 3574.57484776143, 3697.5632701103855, 4036.73767545834, 4101.57419560675, 4467.455982799301, 4499.992018542471, 4625.503881810459, 5019.294832173589, 5130.440569599104, 5353.564519177883, 5595.557829806221, 5839.032334265694, 6000.7760933986365, 6110.214578106426, 6549.929143622466, 6615.777467996207, 6897.635458647459, 6847.587556014688, 7050.132548091769, 7273.497699801156, 7532.18133144771, 7791.7679090718475, 7956.183562473791, 8150.1426605952065, 8345.518610905345, 8803.30837188224, 8560.382642578801, 8674.896442652092, 9048.35462759864, 9221.284282052748, 9685.412802613859, 9462.367871487619, 10215.016401240473, 10418.49639577955, 10627.012670726606, 10359.081154094667, 10927.417795104622, 11117.66824265469, 11200.912149769145, 11648.438746398662, 11905.390402217312, 11764.646250905576, 11707.04025578131, 11985.030463406047, 12580.499801036474, 12923.672012969942, 13040.632119837624, 13520.752555501307, 13714.132845943976, 13884.222676716645, 14052.48145965616, 13393.034584159277, 14424.64577647288, 14382.159878794204, 14627.870656921175, 14891.250294366908, 15009.303395966157, 15166.023895789962, 15535.302956488482, 15403.355589610534, 15683.77897323104, 15718.683028245106, 16015.229542305045, 16842.08424007733, 16694.78631967689, 16531.362323950467], "test_ppls": [21.721408267092606, 21.94273547116469, 22.775832528061503, 23.956169758753976, 26.44189147011143, 29.30637980194594, 33.37085915335342, 38.254259856421, 43.95947616418528, 51.8264075912233, 58.94418710206403, 71.14726694103774, 84.84199575995204, 99.56892374230104, 116.27949167272908, 137.49844316477026, 159.54396192450292, 193.41510754887668, 219.70313324370738, 268.959321326418, 301.8545267671143, 360.4822033045506, 414.6682052009332, 479.0481384841065, 532.5958545145683, 629.4438278348165, 726.7420123513095, 807.5623544924574, 911.6547583677158, 1042.526457560579, 1130.658231943806, 1304.1228669266284, 1443.4188543650987, 1616.175540372361, 1759.5227221086275, 1882.6655497605882, 2087.850571064333, 2203.0666705993012, 2342.6029088086084, 2675.3683887396273, 2852.089632583429, 3036.773471806693, 3141.0393780725335, 3368.429596239199, 3589.8626328456326, 3726.6027116780288, 4077.989027848612, 4084.177345169647, 4418.062184076328, 4441.2670754407945, 4610.107921500658, 4934.917640224522, 5030.345276180442, 5343.938996713731, 5512.269962001746, 5834.0673130095065, 6010.369420185243, 6120.1637953794925, 6440.748553133424, 6576.543182017847, 6884.80695607626, 6837.583815715416, 7056.919855247689, 7365.695071117289, 7503.173910034809, 7801.939889568653, 8002.641019470569, 8187.255483546784, 8397.42819653915, 8766.362012159456, 8496.552171756464, 8710.742865725335, 9048.57035975571, 9190.529942241565, 9570.164541758793, 9555.937288154182, 10092.080271804278, 10386.096386102845, 10710.06515651331, 10376.740421701901, 11039.758681126119, 11082.089837738346, 11009.709671069571, 11493.729708491526, 11866.193404429743, 11681.099936824516, 11547.22425885865, 11933.171611775131, 12468.83185787414, 12759.288282851852, 12790.58672763304, 13297.379004757, 13523.215609159395, 13852.797614530387, 13776.989377733003, 13419.052049356711, 14309.67632736775, 14338.185499757896, 14451.61978111042, 14786.628574250859, 14816.483616258303, 15136.287311867147, 15239.487539172489, 15359.495696278855, 15699.237391735334, 15608.813646649853, 16002.481402339026, 16567.378452796394, 16513.1631552352, 16438.497121661057], "epoch_time": 368.31139969825745, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activeradam_0.0005_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 32.36590705885026, "best_test": 31.922381579223035, "train_losses": [3.4479031562805176, 3.195065498352051, 2.875602960586548, 2.5546796321868896, 2.244678020477295, 1.95730459690094, 1.707067847251892, 1.4871691465377808, 1.2984946966171265, 1.1364158391952515, 1.0044821500778198, 0.8876327872276306, 0.7897291779518127, 0.7086503505706787, 0.637226402759552, 0.5778346061706543, 0.5276472568511963, 0.48407405614852905, 0.4471001625061035, 0.4149429500102997, 0.38533762097358704, 0.36100560426712036, 0.33926209807395935, 0.32051849365234375, 0.30432215332984924, 0.2893701493740082, 0.27451321482658386, 0.2625744938850403, 0.25202083587646484, 0.24126018583774567, 0.23188289999961853, 0.22465203702449799, 0.21691393852233887, 0.20901253819465637, 0.20261164009571075, 0.1953834444284439, 0.19065095484256744, 0.18427686393260956, 0.17972305417060852, 0.17556588351726532, 0.17054975032806396, 0.16632848978042603, 0.16316358745098114, 0.15913838148117065, 0.15496236085891724, 0.15205031633377075, 0.14863933622837067, 0.14654844999313354, 0.1428668349981308, 0.14028537273406982, 0.13678878545761108, 0.1359332799911499, 0.13255681097507477, 0.13094177842140198, 0.12891064584255219, 0.12610141932964325, 0.12454108148813248, 0.12273285537958145, 0.12038586288690567, 0.11903146654367447, 0.11638692021369934, 0.11517705768346786, 0.11446500569581985, 0.11177168786525726, 0.1102636381983757, 0.10923376679420471, 0.1078302413225174, 0.10617978870868683, 0.10468638688325882, 0.10413357615470886, 0.1027841717004776, 0.1012716069817543, 0.0995408445596695, 0.09933524578809738, 0.09806820005178452, 0.09662988036870956, 0.09581852704286575, 0.09456690400838852, 0.09335969388484955, 0.09230915457010269, 0.09125726670026779, 0.0912051871418953, 0.09014145284891129, 0.08863354474306107, 0.08740746229887009, 0.08655346184968948, 0.08619239926338196, 0.08552208542823792, 0.0842130109667778, 0.08379355818033218, 0.0831206887960434, 0.08187282085418701, 0.08212818950414658, 0.08012378960847855, 0.0799102783203125, 0.07863053679466248, 0.07870107144117355, 0.07769690454006195, 0.07665324956178665, 0.0768110454082489, 0.07569432258605957, 0.0751594752073288, 0.0741366371512413, 0.07438121736049652, 0.07328932732343674, 0.07291821390390396, 0.072302907705307, 0.07143658399581909, 0.07098771631717682, 0.07085388153791428], "valid_ppls": [32.36590705885026, 34.199256796467196, 38.38723971515667, 43.895820263439454, 55.57702039289792, 68.13667779841386, 88.31292380438887, 120.12412478077587, 159.5769825375539, 215.56467378351488, 285.1061580084544, 321.70451857429254, 450.1663734785271, 533.7648505047375, 709.4924980300328, 815.0686498855631, 1020.2456881575953, 1170.4355078213728, 1420.880135913507, 1437.2821926162617, 1842.681571030824, 1870.7029309432141, 2121.7297882188873, 2751.546887720675, 2647.3054446847477, 2859.8670766138844, 3121.4381435336036, 3166.858533422561, 3827.487112232635, 3948.080847919159, 4626.359738485233, 4773.730575202395, 4855.305487666918, 5376.624787939113, 5754.046221226632, 6139.1154744814585, 6514.2529575820145, 6953.663791688005, 7454.069101155823, 6763.990884895794, 7938.5013512623755, 7474.755793095922, 8988.78585014974, 8473.506299633127, 8771.70584275088, 9353.617518926174, 9693.063834976887, 9419.439032663304, 10555.299299265067, 10923.739731457339, 10800.20222013861, 10745.033275900478, 12367.245191377326, 11664.60216996596, 12198.2536916157, 12419.367689739442, 13458.47466291975, 13642.660901175557, 13809.743767139189, 13908.978959010436, 14881.028793921856, 15291.212675966532, 14139.025664710201, 16009.747361425389, 17450.893164533634, 17242.239141507907, 16918.59955959303, 18665.810508702416, 16758.769306127953, 19429.132324464197, 18587.632026685387, 20686.74073843382, 22622.88279287903, 20212.46698735711, 21026.4011829763, 20057.21891876223, 19080.43244579034, 22105.210949721142, 21631.604716098995, 23187.015692247292, 22557.261120445837, 24888.660752886324, 23413.75678199158, 23095.648932642005, 20873.996956909064, 28418.755502800792, 27188.49961363549, 29000.166171074838, 23445.239629209573, 27754.956077699986, 26753.659228567172, 29510.444845926475, 29557.171623614366, 28601.794703338244, 26582.016337763544, 28321.948955842072, 32173.015808086966, 29109.949345476627, 31527.96410488947, 30874.049249177075, 32681.848761349796, 32226.01754877005, 29754.97685113195, 28945.37473327369, 35357.66276385653, 41206.65993590677, 32281.292324977163, 37512.47192964892, 42578.15970606815, 37880.563108596136], "test_ppls": [31.922381579223035, 33.89164635599324, 37.596050462305755, 42.52658719047172, 53.94551974660957, 66.77016006839524, 86.40033279161308, 116.86074243013536, 155.55916745935772, 210.12177517049784, 282.7517762344137, 319.90084651543793, 440.5807564491143, 524.9321140195217, 707.3808559606218, 806.9326162478809, 1008.4522690198279, 1169.3309771778702, 1394.8523443589459, 1413.640955369173, 1836.0254780699415, 1846.6996600392054, 2145.013872104841, 2764.579971506051, 2635.5955043262597, 2821.8204371972074, 3085.9079726081627, 3210.679331506115, 3801.096486649397, 3951.821445830725, 4756.575468439919, 4758.667127397413, 4825.604835736427, 5302.807257573503, 5767.610787844753, 6215.421955076635, 6438.752590114031, 6952.0193665785355, 7450.750052069489, 6949.109422306884, 7943.939007537197, 7633.7778649809925, 9161.896304834534, 8752.778772981505, 8966.77327338879, 9431.14226337527, 10086.26871286637, 9632.281613063968, 10619.424484103825, 11152.46742515819, 10877.085052985145, 10899.587013535875, 12251.065908149789, 11816.730582356637, 12382.162206053526, 12633.569266921812, 13507.452086608666, 13868.59382729302, 13951.490628879423, 14070.22282166922, 14856.766672362124, 15553.551693670599, 14382.283322392383, 16387.23513123918, 17657.828034841645, 17424.95021636431, 17076.419846896395, 18975.47352910584, 17662.948081392457, 20263.130166297047, 19209.93787078821, 20970.849508384938, 22667.262608462555, 20359.43936911403, 21005.016219702833, 20363.536615238154, 19067.899162779566, 22398.609284237307, 21866.56262440859, 23621.755294050934, 23197.278330375244, 24701.405908499015, 23818.377797185218, 23383.25279228185, 20969.00964792661, 28785.62848852839, 27966.052505252545, 30193.8472111466, 23698.382571294504, 28374.91083749362, 27036.67019687162, 30289.858414390874, 30027.096243699852, 28798.506410022484, 26834.66186857521, 27869.56542279258, 32093.462350786205, 29552.18278365177, 31950.755415712614, 31268.47369479869, 33374.1166126976, 32879.45568276185, 30507.19773377915, 29038.302175461424, 36244.40122104759, 41630.25121215275, 33401.88220508832, 38552.17212594005, 44011.04448098861, 38827.42607405263], "epoch_time": 377.52928733825684, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activeradam_1e-05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.069254519141023, "best_test": 20.539181142681013, "train_losses": [3.343003034591675, 3.167649030685425, 3.0928847789764404, 3.0339765548706055, 2.981849431991577, 2.9320385456085205, 2.885310649871826, 2.838435649871826, 2.793137311935425, 2.7467575073242188, 2.703026294708252, 2.6590211391448975, 2.615466356277466, 2.5719780921936035, 2.5283336639404297, 2.486011266708374, 2.443113088607788, 2.4010226726531982, 2.358391523361206, 2.316826820373535, 2.27508544921875, 2.2347166538238525, 2.193408727645874, 2.1534905433654785, 2.113969087600708, 2.0733957290649414, 2.035534143447876, 1.9969207048416138, 1.9583336114883423, 1.9212877750396729, 1.8831400871276855, 1.8474844694137573, 1.8110482692718506, 1.7766854763031006, 1.7411004304885864, 1.7073923349380493, 1.6739691495895386, 1.6402225494384766, 1.6076529026031494, 1.5758529901504517, 1.545340895652771, 1.5152428150177002, 1.4846199750900269, 1.4555929899215698, 1.4274067878723145, 1.3985940217971802, 1.3719004392623901, 1.3454546928405762, 1.318491816520691, 1.2942262887954712, 1.2688413858413696, 1.2444415092468262, 1.2199219465255737, 1.1966981887817383, 1.1743181943893433, 1.1523957252502441, 1.1304562091827393, 1.1088825464248657, 1.0889805555343628, 1.0683435201644897, 1.0478566884994507, 1.0289080142974854, 1.010149359703064, 0.9916344881057739, 0.9742109775543213, 0.9546835422515869, 0.9387136697769165, 0.921454668045044, 0.9051536917686462, 0.8885980248451233, 0.8744918704032898, 0.8580278158187866, 0.8422492742538452, 0.8278211951255798, 0.8147462010383606, 0.8007689118385315, 0.7867134213447571, 0.7722375392913818, 0.7605322599411011, 0.7483152151107788, 0.7352408766746521, 0.7219076752662659, 0.7097200751304626, 0.6988797187805176, 0.6876113414764404, 0.6777182817459106, 0.6658116579055786, 0.6543996930122375, 0.6448951959609985, 0.6346899271011353, 0.6243494153022766, 0.6149638891220093, 0.6053491234779358, 0.5960870981216431, 0.5871410965919495, 0.5780317187309265, 0.5694209337234497, 0.5611758828163147, 0.5528985857963562, 0.5441928505897522, 0.5355421900749207, 0.5279340147972107, 0.5210164785385132, 0.5130135416984558, 0.5056193470954895, 0.4982823133468628, 0.49234455823898315, 0.48474228382110596, 0.47784683108329773, 0.4710480868816376], "valid_ppls": [22.117571120619495, 21.482283145441453, 21.233242155527936, 21.099234800485462, 21.069254519141023, 21.17940104210423, 21.164711910874068, 21.312133977298256, 21.383257201133627, 21.59428000181082, 21.782925990773247, 22.033191904064694, 22.266320957304387, 22.68777360949514, 23.016934562528718, 23.537184630253034, 23.774241508060026, 24.505126520214464, 24.80623653347311, 25.496516666171406, 25.939795951439855, 26.729964397290026, 27.19527827707842, 28.09004837651649, 28.71096375742184, 29.732160902756668, 30.57640035849113, 31.509820621369002, 32.559538706238314, 33.30539591317353, 34.63870520832325, 35.79476681632926, 37.50312336088098, 38.26419339904537, 39.78471866260931, 41.32280662361937, 42.4418680184871, 44.47500556272968, 46.0076127396314, 47.09842725092018, 49.466298969698514, 50.549094006359496, 52.87465529184335, 54.437442191503024, 57.105880254406564, 58.96361208616197, 60.4449317099741, 62.91830381707652, 65.4636606644168, 67.46779490809956, 69.57185581255251, 72.24028292951303, 74.48799346822118, 77.80209937459573, 81.27384762819752, 83.0951822503053, 85.51630878096802, 89.02866163801218, 92.78246821743615, 95.84522050046631, 99.06716115114183, 102.94431131803304, 107.02626219841855, 110.52641639095467, 113.98488644513682, 118.69039082434978, 123.3477016164974, 126.30243563098165, 131.2774650434627, 136.72239244720026, 139.06796208185597, 145.41356176855962, 152.25845710190336, 158.03313068797243, 162.55645429424015, 169.0767065907665, 173.42910016856268, 181.4256984978899, 189.59038837621048, 194.19887279027103, 200.63234311101436, 208.6661143379679, 214.18617378139544, 223.9006509052011, 227.5583724943943, 239.9045890501816, 249.0912772521045, 260.7257094592914, 269.64800519815725, 274.34778013560015, 288.65994883425464, 295.8537109236634, 307.6121924708937, 320.348408377805, 328.0990060707723, 340.47179197464726, 358.0106670864261, 365.147005005909, 378.8733486383251, 396.4035833924431, 409.0776733365238, 419.77910880487434, 445.5912049334145, 448.5355872704474, 465.4809511542883, 478.0621174534879, 495.9224025063082, 514.8649280367626, 529.5022266892333, 548.0063156709612], "test_ppls": [21.489234519133273, 20.895939010345042, 20.648161335841507, 20.539181142681013, 20.540620888320834, 20.656019787717884, 20.64357861964584, 20.762035773536006, 20.866277445064835, 21.066296002159866, 21.25183942573083, 21.515564587317634, 21.713765721851956, 22.165186925725358, 22.51838216291238, 23.02568356264986, 23.251024409017983, 24.025998495119836, 24.294417271331, 24.992665247949525, 25.46342062695497, 26.252556538441176, 26.72641491646627, 27.58070679018749, 28.202618689886023, 29.230492583165464, 30.013687518060117, 30.974199475782832, 32.00575338536932, 32.75157222465609, 34.129336680795554, 35.227303893870854, 36.99226044241149, 37.69602866804639, 39.21839208186378, 40.81521574850083, 41.74060514746712, 43.986409473399355, 45.45164256950284, 46.54276692527094, 48.95109288709321, 49.86351626960882, 52.290752254669854, 53.735385457275186, 56.553940046308966, 58.40727825927731, 59.90977724120431, 62.22087626141241, 64.91384271869414, 66.93867062577317, 69.11749590825761, 71.76261013734624, 74.0843914428207, 77.27692664866682, 80.89335910067001, 82.51763497252007, 84.95178290546367, 88.5840700739462, 92.44582268414766, 95.44415365091615, 98.68069961876685, 102.46168717109848, 106.71464322406524, 110.18285291644284, 113.74490257775882, 118.53298865030777, 123.04147057238325, 126.3896122826561, 131.61141107564498, 136.78981999225496, 139.10894941373755, 145.74947860416475, 152.79382304791002, 158.14793966438015, 162.83395473553466, 169.1362967890238, 173.71961122654835, 181.4893814107334, 190.9171640225764, 194.51508538065994, 201.8285039392573, 209.14914687423834, 215.54452803263595, 225.09188004862995, 228.850017813807, 242.16429337249227, 250.74965989636095, 262.3774627388494, 271.81381303600415, 275.9344784749983, 289.71360336749865, 296.8318387967461, 309.7929641450526, 322.56424885395563, 330.0249012324349, 343.02713769588007, 359.9208999595719, 367.08656301472763, 381.9953150516984, 398.85801413784225, 412.1546093268493, 423.17155014983297, 448.07427499741203, 452.0705247191328, 467.5537630353351, 480.6704334331393, 498.9078539298815, 518.7843098204722, 532.8712199346685, 550.8612190313316], "epoch_time": 369.4844262599945, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activeradam_1e-06_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.266776630611922, "best_test": 20.71938541585053, "train_losses": [3.525155782699585, 3.3643386363983154, 3.2954323291778564, 3.251232624053955, 3.220773458480835, 3.19622802734375, 3.176863193511963, 3.1581785678863525, 3.142197608947754, 3.125924825668335, 3.1125857830047607, 3.098465919494629, 3.086270570755005, 3.0728743076324463, 3.060729503631592, 3.049485683441162, 3.037440061569214, 3.026381492614746, 3.014655590057373, 3.0034828186035156, 2.99202561378479, 2.981257677078247, 2.970022678375244, 2.959212064743042, 2.94842267036438, 2.9368371963500977, 2.9268107414245605, 2.915616750717163, 2.9048912525177, 2.8947577476501465, 2.8837697505950928, 2.872894048690796, 2.861348867416382, 2.851674795150757, 2.840519428253174, 2.8303732872009277, 2.8194501399993896, 2.809131145477295, 2.797858476638794, 2.7864797115325928, 2.776517868041992, 2.7665488719940186, 2.7549660205841064, 2.7448081970214844, 2.7345569133758545, 2.7230963706970215, 2.713196277618408, 2.7032201290130615, 2.6922285556793213, 2.682027578353882, 2.6713528633117676, 2.660780191421509, 2.6498093605041504, 2.640148401260376, 2.629960536956787, 2.6194493770599365, 2.6085691452026367, 2.598259925842285, 2.5887644290924072, 2.5779411792755127, 2.5674283504486084, 2.5579068660736084, 2.5472471714019775, 2.537079095840454, 2.5270137786865234, 2.5165135860443115, 2.506911039352417, 2.4962639808654785, 2.487227201461792, 2.4765243530273438, 2.4675474166870117, 2.4569787979125977, 2.446552276611328, 2.436889886856079, 2.427875518798828, 2.4180262088775635, 2.407301902770996, 2.3977577686309814, 2.3892407417297363, 2.378800392150879, 2.3690760135650635, 2.359008312225342, 2.3490142822265625, 2.3400352001190186, 2.3308138847351074, 2.321805238723755, 2.3117282390594482, 2.302135467529297, 2.2931978702545166, 2.283665180206299, 2.2743563652038574, 2.26513934135437, 2.255894899368286, 2.246690034866333, 2.2376222610473633, 2.22796630859375, 2.219080686569214, 2.210543155670166, 2.201533079147339, 2.1922905445098877, 2.1836864948272705, 2.1749868392944336, 2.166245222091675, 2.1566407680511475, 2.149259567260742, 2.1398837566375732, 2.131659984588623, 2.122520685195923, 2.1137542724609375, 2.1057345867156982], "valid_ppls": [25.447452959373706, 23.86964720264279, 23.039472453882205, 22.53417734276551, 22.23734368456473, 22.037583952005626, 21.87603531637843, 21.745757025354465, 21.657616602843955, 21.592303076927614, 21.5201253831303, 21.469154926339243, 21.44163938014381, 21.400791880606953, 21.390737518441806, 21.353784641697384, 21.337321156884165, 21.326005107938602, 21.305951043359006, 21.290976171106, 21.29461609200566, 21.27365826933621, 21.266776630611922, 21.279456395766868, 21.272375083087088, 21.290072633035557, 21.27149769198846, 21.291448259618406, 21.301852091897207, 21.31354660013105, 21.332677036167542, 21.33694979350906, 21.38527107145099, 21.3747092860512, 21.394246571313005, 21.423110969341078, 21.436568791279985, 21.48090543203258, 21.528900835960496, 21.554143777345185, 21.584530986643763, 21.635641243394897, 21.650652055934973, 21.6728080116653, 21.72066253452353, 21.77016421996763, 21.806241489104956, 21.84912346565354, 21.924119034127276, 21.98724878474179, 22.00814875360456, 22.050812665393565, 22.121278518941576, 22.195869347344516, 22.21042156975868, 22.335808619599792, 22.399883490322594, 22.407991909993083, 22.532759029834637, 22.623484726901054, 22.648407285708718, 22.755559827369122, 22.846485377509463, 22.92041193591467, 23.0189870406834, 23.0810647859634, 23.198277176496926, 23.246506914827087, 23.373585494826468, 23.42537413066046, 23.556171060458926, 23.664362678223927, 23.766267658790813, 23.888087365131927, 23.94216331004773, 24.056411793126525, 24.157395813466294, 24.219419496487156, 24.367997249724556, 24.5055939228676, 24.615968704442704, 24.69238870659644, 24.86001403477167, 24.99286784510571, 25.047002171473668, 25.233134630600127, 25.36931306437356, 25.479999722395334, 25.65293508451719, 25.768747888471168, 25.949860132456525, 26.01394290637101, 26.22705059735464, 26.315931160135758, 26.492165067546875, 26.58469474727524, 26.76789103457634, 27.001791235830346, 27.115921618217246, 27.253955578904165, 27.42688987183614, 27.49176221662031, 27.776726239202294, 27.84341514801671, 28.02286228255053, 28.18989969729758, 28.291495439054138, 28.60777984274792, 28.642709114222466, 28.883927632005914], "test_ppls": [24.598538363868165, 23.092045791854492, 22.32468157413843, 21.860670184784563, 21.58224621555184, 21.404129075317737, 21.256166941966253, 21.134956044414324, 21.05648413457724, 20.993163646924987, 20.927788146391652, 20.884618037444007, 20.85559407804221, 20.82468891324084, 20.817128601997442, 20.785621322155876, 20.776217572585495, 20.77157176886694, 20.751311774734774, 20.741686176236886, 20.745528955165753, 20.73218367278757, 20.71938541585053, 20.735861544677746, 20.729188468878398, 20.75027777335889, 20.725778615035733, 20.74981273690614, 20.772814840546516, 20.782781912444946, 20.801569854672504, 20.804694562196488, 20.84916580602103, 20.83488950580192, 20.858821390080724, 20.89665642779291, 20.91302920505025, 20.95449440075251, 21.0057704242133, 21.038428995017437, 21.062107573225518, 21.110420453866087, 21.128487002059757, 21.158960183544504, 21.21265324079714, 21.260551097355762, 21.302116188914322, 21.350623278421146, 21.426201331162353, 21.495398892726598, 21.51454892864404, 21.55472962085666, 21.627616356780354, 21.69811622132582, 21.7164527330163, 21.83896781450596, 21.906808432041032, 21.912188772485344, 22.04417892127743, 22.13608266175541, 22.162000545577524, 22.262228322221446, 22.348502347828724, 22.41614602015378, 22.520486831128228, 22.577398055969013, 22.70623726360291, 22.749874772683917, 22.875301965157057, 22.927954396471648, 23.06243930050128, 23.173478821683172, 23.2774929316619, 23.394682095425534, 23.456369274436625, 23.564962098559445, 23.66526541923825, 23.72585020841033, 23.87945475373039, 24.012340515696586, 24.136106302827905, 24.191308917044257, 24.3721399773093, 24.50105465177118, 24.56050557803202, 24.73317892197046, 24.876953497283782, 24.99027591715806, 25.152408350598055, 25.277861429214436, 25.446039353718763, 25.51299565453039, 25.726850903392673, 25.817563140622912, 25.994890503645827, 26.089999902542655, 26.269486594025057, 26.496030878878347, 26.621463189484082, 26.762345683602533, 26.933431981685473, 27.00636884891327, 27.277702562265127, 27.35779358748686, 27.514292867080762, 27.69309778345652, 27.779713141693943, 28.086157578948175, 28.12378897293789, 28.359663664819596], "epoch_time": 364.61029744148254, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activeradam_1e-07_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.353255169806438, "best_test": 20.802938716390855, "train_losses": [3.6658051013946533, 3.5620856285095215, 3.507328510284424, 3.468842029571533, 3.4387753009796143, 3.413969039916992, 3.394409418106079, 3.3756906986236572, 3.359696388244629, 3.3436872959136963, 3.330824851989746, 3.317930221557617, 3.3063931465148926, 3.294407844543457, 3.283906936645508, 3.2745208740234375, 3.264773368835449, 3.256532669067383, 3.2479662895202637, 3.240804433822632, 3.233398199081421, 3.226661205291748, 3.2202723026275635, 3.2139415740966797, 3.207967758178711, 3.2016799449920654, 3.1969082355499268, 3.190699338912964, 3.1859419345855713, 3.1816821098327637, 3.1762309074401855, 3.171671152114868, 3.1663265228271484, 3.1622447967529297, 3.1577420234680176, 3.1537623405456543, 3.149592638015747, 3.1453850269317627, 3.1412322521209717, 3.136399030685425, 3.1328158378601074, 3.129700183868408, 3.1250197887420654, 3.121602773666382, 3.118328809738159, 3.114086389541626, 3.1107587814331055, 3.1074349880218506, 3.103822946548462, 3.100438117980957, 3.0962555408477783, 3.0930943489074707, 3.0889949798583984, 3.086658477783203, 3.0833048820495605, 3.0799663066864014, 3.075852155685425, 3.0731492042541504, 3.0700485706329346, 3.0666146278381348, 3.063187599182129, 3.0603482723236084, 3.0572359561920166, 3.0545263290405273, 3.051146984100342, 3.0476512908935547, 3.0449700355529785, 3.0412392616271973, 3.0388360023498535, 3.035464286804199, 3.0332581996917725, 3.0295679569244385, 3.0259480476379395, 3.0234596729278564, 3.0210728645324707, 3.0179708003997803, 3.0149123668670654, 3.0115439891815186, 3.0097341537475586, 3.0060508251190186, 3.003185510635376, 2.9997737407684326, 2.996739625930786, 2.9944021701812744, 2.991523027420044, 2.98865008354187, 2.9858529567718506, 2.9825315475463867, 2.979783773422241, 2.976931571960449, 2.9743783473968506, 2.9715890884399414, 2.9686310291290283, 2.965219020843506, 2.9625959396362305, 2.959536552429199, 2.9568610191345215, 2.9541780948638916, 2.9512531757354736, 2.948279857635498, 2.9457216262817383, 2.943105459213257, 2.940394401550293, 2.936699151992798, 2.9342799186706543, 2.931164026260376, 2.929023504257202, 2.926056146621704, 2.9230268001556396, 2.920175552368164], "valid_ppls": [28.928627796775622, 27.74905141435103, 26.895828672992845, 26.245753781297424, 25.741017652571376, 25.324859176979597, 24.976260331174206, 24.665558007766755, 24.393614420399388, 24.15251794853121, 23.92143989610564, 23.724786775746466, 23.533711242952943, 23.361618406152726, 23.200910034426236, 23.055825536665996, 22.925915501167378, 22.809584370156983, 22.707888468229722, 22.601132836200076, 22.52490083027316, 22.44296969550158, 22.38130608978142, 22.31128324201569, 22.250076940666858, 22.20195058213102, 22.142839088972064, 22.102294549630095, 22.055497438141852, 22.014173308025416, 21.975656164906095, 21.936903061702235, 21.911833524807044, 21.87404824273945, 21.84849836615915, 21.824117820500565, 21.796448747922465, 21.776409180686006, 21.757295803930752, 21.730213989904502, 21.71748827886619, 21.702984780671013, 21.681201169389492, 21.666215667168135, 21.65267045983362, 21.638406289686984, 21.624914558559464, 21.605444786391953, 21.594779409908412, 21.587155684349877, 21.572728938937953, 21.56315416645804, 21.554647396245343, 21.54439747243296, 21.53245822256858, 21.524856498606805, 21.519535349481817, 21.506845846766556, 21.50077558773904, 21.499960539873708, 21.48380436660064, 21.485715009071544, 21.473163199820988, 21.472697321178515, 21.459953574231477, 21.45943170250997, 21.449411157786074, 21.448700332164403, 21.44263625992986, 21.437979439543373, 21.441250865188934, 21.429036683233075, 21.42630349949548, 21.425583223136478, 21.415261922348094, 21.413975300327266, 21.410958168564974, 21.407165660210598, 21.400470435198386, 21.39517493448277, 21.391976842008564, 21.386984285108383, 21.393287645060717, 21.38429725224899, 21.377023053301155, 21.382375236639554, 21.37864385881162, 21.373817482287887, 21.373527017095515, 21.368808784607886, 21.373817482287887, 21.36835026463481, 21.37019968871368, 21.361555133270905, 21.364809802834838, 21.364071219300172, 21.361600970244684, 21.36775420337859, 21.362207046145908, 21.360506002760545, 21.358886572357743, 21.353255169806438, 21.357027943513906, 21.35746585245736, 21.361376879307862, 21.355240757093327, 21.36360261402114, 21.369995887579684, 21.365028835964228, 21.36733646095525], "test_ppls": [27.890780454011715, 26.79028832411926, 25.986128482563146, 25.364843605116224, 24.879320129883883, 24.4775013423723, 24.143139321623845, 23.845433044682835, 23.586282043041397, 23.35863872972324, 23.14110293009852, 22.959637947857367, 22.778097026367846, 22.61989270194241, 22.471797013544876, 22.337693845356345, 22.21750261754819, 22.111523541419082, 22.018383078003225, 21.91985934738682, 21.850780065808937, 21.776310534799276, 21.718233902453974, 21.654885242236134, 21.59824469344046, 21.556070954120347, 21.500837102039416, 21.46477893054584, 21.42391288817491, 21.38555659752986, 21.348551592134378, 21.312535396565963, 21.289905127381928, 21.253851053775406, 21.230022713588937, 21.209315559581082, 21.184269379986645, 21.165605082435633, 21.147854693310713, 21.122271735366414, 21.111376767651485, 21.097338406222168, 21.077072226639608, 21.064171551028057, 21.052443215462564, 21.039141272307944, 21.02802346801218, 21.01017306338662, 21.001408764574187, 20.996577443750486, 20.9836459902933, 20.975212811035615, 20.968322729694915, 20.96112506302263, 20.94876484013294, 20.943276521547418, 20.942352787666785, 20.929310021646238, 20.92616160863792, 20.928317047867363, 20.9159063565134, 20.917901147900608, 20.90661313705995, 20.90988324117832, 20.898370358066714, 20.897642917001694, 20.89125647379182, 20.89262625620943, 20.888347851898082, 20.88471264399648, 20.889607872964174, 20.877284844343002, 20.873965094075707, 20.873218596259516, 20.863819985125513, 20.86082068437378, 20.858677169793136, 20.854510131490454, 20.850388665689415, 20.846069209855475, 20.842928349487742, 20.83485970127473, 20.840682328216026, 20.832112900397238, 20.823770409840332, 20.83002696447931, 20.826987831763837, 20.821685309262573, 20.82225620890102, 20.817808570162846, 20.820364853551734, 20.81530222811805, 20.81723282925303, 20.806892058235842, 20.814160825813875, 20.812121345371033, 20.808727616563242, 20.81393751529259, 20.80992825851945, 20.809526383044297, 20.807556809306316, 20.802938716390855, 20.806455516847038, 20.80744766961371, 20.810702262783398, 20.804243186552878, 20.81230990208836, 20.818324765205773, 20.81353060005882, 20.816215395027438], "epoch_time": 368.6686770915985, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activeradam_1e-08_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.082442356966546, "best_test": 21.43756543532065, "train_losses": [3.735175132751465, 3.703843832015991, 3.672691583633423, 3.648721218109131, 3.6273751258850098, 3.610440254211426, 3.596024751663208, 3.5829403400421143, 3.5705759525299072, 3.557389259338379, 3.548201084136963, 3.538139820098877, 3.52834415435791, 3.518340826034546, 3.509852170944214, 3.501145601272583, 3.491673231124878, 3.484001636505127, 3.4763448238372803, 3.468933343887329, 3.4612507820129395, 3.455044746398926, 3.4483847618103027, 3.441431999206543, 3.434962749481201, 3.428744316101074, 3.42362904548645, 3.416832208633423, 3.411567211151123, 3.4072840213775635, 3.400731086730957, 3.396489381790161, 3.3904037475585938, 3.3858797550201416, 3.381056547164917, 3.376605987548828, 3.372954845428467, 3.3679511547088623, 3.3640449047088623, 3.358774423599243, 3.3550968170166016, 3.3514318466186523, 3.346937417984009, 3.3430206775665283, 3.3399288654327393, 3.335857391357422, 3.332002639770508, 3.3286798000335693, 3.3250317573547363, 3.321660041809082, 3.317483901977539, 3.3143389225006104, 3.310255765914917, 3.308095932006836, 3.3047752380371094, 3.301530599594116, 3.297290325164795, 3.295337200164795, 3.2924728393554688, 3.289271116256714, 3.2858147621154785, 3.2831900119781494, 3.280336856842041, 3.278165340423584, 3.2748422622680664, 3.272007465362549, 3.269594669342041, 3.266526222229004, 3.2639782428741455, 3.2612762451171875, 3.2598791122436523, 3.2568414211273193, 3.2539076805114746, 3.2519168853759766, 3.250270366668701, 3.2479963302612305, 3.245600461959839, 3.243194818496704, 3.242077112197876, 3.2390339374542236, 3.2371392250061035, 3.2351255416870117, 3.2324352264404297, 3.230947971343994, 3.2291412353515625, 3.2274906635284424, 3.225633382797241, 3.223224639892578, 3.221473455429077, 3.219473123550415, 3.21793270111084, 3.216362953186035, 3.2145824432373047, 3.212066888809204, 3.2107551097869873, 3.2088510990142822, 3.207205295562744, 3.2058956623077393, 3.2043111324310303, 3.2021124362945557, 3.2012553215026855, 3.199418544769287, 3.19799542427063, 3.1956028938293457, 3.194089412689209, 3.1927225589752197, 3.191566228866577, 3.1898202896118164, 3.1885266304016113, 3.187143564224243], "valid_ppls": [30.360659893446677, 30.074968039223425, 29.795956656710057, 29.53738045362256, 29.29875777398435, 29.067363966921093, 28.843064735155423, 28.62496616053138, 28.41295349028189, 28.205173936380238, 28.003720587020535, 27.81124420700305, 27.622850076594073, 27.444040700111145, 27.26854065411909, 27.100778494940794, 26.93571810799158, 26.778755338985036, 26.629461675624505, 26.48280607658928, 26.343614963814826, 26.212035152536053, 26.085136049541497, 25.96094328803054, 25.841882209366762, 25.731942427317158, 25.62056446741962, 25.515787799732802, 25.414505437774046, 25.31917209787656, 25.22563373370677, 25.130841110780963, 25.042482024694422, 24.954665641312243, 24.8709637792988, 24.791532109687715, 24.714428155386337, 24.639719873272455, 24.562836249584763, 24.487856402871625, 24.416283658161014, 24.3461912759925, 24.27789184007289, 24.21164845546296, 24.14680052520896, 24.08359044140274, 24.019526450787748, 23.957946130952422, 23.896956692765755, 23.838583369577744, 23.781571647449436, 23.723548049926347, 23.668904943200225, 23.617231073552738, 23.564153073679016, 23.511693258016074, 23.461526065566844, 23.411571968560885, 23.363250427408538, 23.319598350795758, 23.273957985914347, 23.229342901895944, 23.184188722312914, 23.142554017307884, 23.100112864692303, 23.060943753184464, 23.01880044419749, 22.981927958138623, 22.946307145046827, 22.911582759189393, 22.879938247368305, 22.84475328871846, 22.81254839736189, 22.781741332011077, 22.752657451169043, 22.721882509254513, 22.693270008908588, 22.66674703176768, 22.63890023193209, 22.61169143199228, 22.587207777741085, 22.562132013983735, 22.539582792928293, 22.517233268876527, 22.490680098504, 22.47201668006898, 22.44833185856168, 22.429168822493082, 22.409995430152968, 22.388857972232827, 22.37094041130454, 22.353122459838993, 22.333678612466397, 22.315491303539236, 22.299785609902912, 22.28141872073017, 22.265466272266885, 22.249074350059153, 22.23344720600465, 22.21953678377913, 22.203528058707516, 22.190250052873825, 22.175388535948535, 22.161303090638693, 22.148488622290827, 22.13428833233511, 22.121457839877326, 22.108260539226556, 22.096988701744444, 22.082442356966546], "test_ppls": [29.21197460347403, 28.94967167027593, 28.693253773803892, 28.45486232351353, 28.235107721526987, 28.02081123811465, 27.813173812682233, 27.61065586614295, 27.413141633291772, 27.21888328061267, 27.029732549727488, 26.84864870823948, 26.671563120446972, 26.502734218630142, 26.337140247348252, 26.177654573476914, 26.021101238309296, 25.872330224782242, 25.729960907287985, 25.589521980073666, 25.455887689290048, 25.32978055741049, 25.207945985578505, 25.088844749264616, 24.973872568713784, 24.867999106088032, 24.760708931348262, 24.659360499928326, 24.56179386160353, 24.46987502101013, 24.37988115339004, 24.28860834874638, 24.203666394573844, 24.11930902167512, 24.038982203932417, 23.962384781204317, 23.88886194717294, 23.817427181133574, 23.744032095605956, 23.67282722730066, 23.604812824131987, 23.538071295887598, 23.473437998553464, 23.410885422919613, 23.349969198174193, 23.29067740775149, 23.230234586425095, 23.172462246209015, 23.114855626720036, 23.06062486225767, 23.00709179695544, 22.953245201030793, 22.901927011289995, 22.854248709095224, 22.80484272764776, 22.755315688007958, 22.708749307764187, 22.66203508219738, 22.61698066795703, 22.576784416995586, 22.53453730759895, 22.49308785337717, 22.45118470879597, 22.41278462845147, 22.372705918397905, 22.336016306163774, 22.296861625858774, 22.26284933515775, 22.230208612228793, 22.19829846585928, 22.169626427856407, 22.13700099249094, 22.107390838022695, 22.078978347828894, 22.052500330792267, 22.023859082882353, 21.99799261230295, 21.97361289206275, 21.948004280330338, 21.922942964277873, 21.90088636182466, 21.877276677072796, 21.85673548653752, 21.83628646905177, 21.811378719091913, 21.794536454185042, 21.77266614212342, 21.755153536517245, 21.73788305525591, 21.71808891808482, 21.701370429539175, 21.685259372064557, 21.667625929604018, 21.650445580211535, 21.636874121504043, 21.619955265600673, 21.60483696048737, 21.58962627962863, 21.57584088369654, 21.56309761490985, 21.548399243471156, 21.536118888963596, 21.52260883251037, 21.510025213356187, 21.4981203882009, 21.48513104133227, 21.473296309861084, 21.461181557757335, 21.450781736992052, 21.43756543532065], "epoch_time": 368.4352309703827, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activeradam_5e-05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.40112863811835, "best_test": 20.845795856686674, "train_losses": [3.2565929889678955, 3.0520052909851074, 2.8996741771698, 2.7576041221618652, 2.6234540939331055, 2.4958131313323975, 2.3735358715057373, 2.2536818981170654, 2.136742115020752, 2.0230472087860107, 1.9148331880569458, 1.8095417022705078, 1.7084883451461792, 1.6112593412399292, 1.519877314567566, 1.4319100379943848, 1.3482632637023926, 1.270400881767273, 1.1959577798843384, 1.1245111227035522, 1.058780312538147, 0.9961465001106262, 0.9371208548545837, 0.8828678131103516, 0.8333122134208679, 0.7834757566452026, 0.7391706705093384, 0.6971063613891602, 0.6579001545906067, 0.6210837364196777, 0.5865992307662964, 0.5544303059577942, 0.5247544050216675, 0.49827900528907776, 0.4711866080760956, 0.4485892057418823, 0.42558199167251587, 0.4052269458770752, 0.3860587775707245, 0.36802324652671814, 0.3510468900203705, 0.3352096676826477, 0.3215083181858063, 0.30686643719673157, 0.2943918704986572, 0.282256156206131, 0.27203482389450073, 0.26233983039855957, 0.2521973252296448, 0.24273091554641724, 0.2343941330909729, 0.22617216408252716, 0.21899175643920898, 0.21212859451770782, 0.20598989725112915, 0.19899728894233704, 0.19322367012500763, 0.1877979189157486, 0.18287266790866852, 0.1775233894586563, 0.17263036966323853, 0.16866707801818848, 0.1646953821182251, 0.16085009276866913, 0.15674351155757904, 0.15298610925674438, 0.149378702044487, 0.14668674767017365, 0.14338263869285583, 0.14024408161640167, 0.13922172784805298, 0.13384908437728882, 0.13206793367862701, 0.1291094571352005, 0.1268809288740158, 0.12480247020721436, 0.1227901428937912, 0.11988470703363419, 0.11794296652078629, 0.1162005215883255, 0.11381874233484268, 0.11200466006994247, 0.1101205050945282, 0.1079951599240303, 0.10696160793304443, 0.10507244616746902, 0.1039179116487503, 0.10211402922868729, 0.10044915974140167, 0.09932327270507812, 0.09788308292627335, 0.09567354619503021, 0.09494322538375854, 0.09418683499097824, 0.09192395955324173, 0.09133663028478622, 0.09066174924373627, 0.08968418836593628, 0.08812042325735092, 0.08713414520025253, 0.0856187641620636, 0.08435100317001343, 0.08397068083286285, 0.08268644660711288, 0.08168929070234299, 0.080841064453125, 0.08007752895355225, 0.07915899157524109, 0.07816565036773682, 0.07690615206956863], "valid_ppls": [21.609390919535702, 21.40112863811835, 21.58471110275756, 22.07811506236862, 23.02573297045969, 24.15804665386776, 25.64811602178916, 27.400785216837715, 29.37011624328176, 31.648573579448847, 34.88235005809883, 38.59922110443959, 42.88693925118454, 47.546181864691306, 52.57691652023965, 59.30341387640651, 64.06259235443635, 74.11159760391061, 79.21073220926355, 90.78667256794418, 97.97412815853515, 113.10059944696812, 123.77120190153434, 138.5495690477073, 152.49307111419338, 174.52855970205613, 193.64923032715734, 213.3206230825422, 237.90838941627308, 261.76263651129466, 294.1269448500673, 328.275841979746, 364.9800662601379, 396.85597708230074, 451.6871989292146, 495.04326206477356, 547.1104948294688, 601.0369228001059, 652.4592292991064, 728.5837637111076, 788.8882950750933, 859.1629120356906, 960.581594844854, 1059.629796125984, 1144.8035169240115, 1196.4046185651493, 1308.7420774985944, 1430.7533487254282, 1531.1495770584283, 1671.5528308743042, 1770.924679197509, 1880.6359908017089, 2036.8294464399676, 2175.991696169806, 2303.10271826066, 2476.117098534551, 2625.8135665692025, 2764.8765946707517, 2959.845249330458, 3119.762635056425, 3280.4895644440917, 3418.3436238090494, 3608.789862914609, 3780.3782347204956, 3983.0210795562184, 4051.6984450789532, 4222.669257499478, 4378.545599461334, 4546.801156225825, 4704.783648981912, 4853.398145783488, 5153.286699266277, 5223.702514058676, 5367.781918281721, 5665.453911440039, 5822.9836373434555, 5980.454630377551, 6299.353725814592, 6220.171687105125, 6567.179664918751, 6730.986314862395, 6955.156046160503, 7036.6781712554175, 7226.805704919568, 7539.878520157798, 7480.703312511083, 7912.108282145319, 7836.966353936008, 8161.428483441266, 8179.435629169498, 8549.034301838787, 8677.486286284708, 9041.410800706471, 8933.800061821657, 9265.792773430048, 9337.17402722609, 9543.005228756814, 9525.32034820769, 9517.34788758768, 10190.60344701862, 10419.569523105203, 10451.326390257547, 10901.271077925958, 10739.1222320585, 10626.36406914173, 11071.188300227972, 11040.495689128087, 11187.599585470762, 11873.777871465843, 11727.10924563766], "test_ppls": [21.053748272247113, 20.845795856686674, 21.058708225892314, 21.516882963264756, 22.59852493816282, 23.687415924785906, 25.135365220821374, 26.798452540434415, 28.860433687085926, 31.119688827676157, 34.34552878153274, 37.927633414416135, 41.946755216311566, 46.66778305058551, 51.76594605745352, 58.31566547873438, 63.157812753088805, 73.05374423074514, 78.51373837368672, 90.00820365254027, 97.53201128489472, 111.62820168720467, 123.02205208821243, 138.96137201415388, 152.3326022915458, 173.98098946414632, 193.13226832576743, 212.57936380211214, 237.43364864036337, 261.0640893320318, 292.58990081324055, 328.40610420491123, 367.65027577453185, 398.5414729247542, 451.99960971783105, 495.394636579199, 549.4522176241866, 604.9149973098554, 655.4740504836969, 733.9869079418918, 797.1076528704261, 863.9559781179831, 963.7004096976934, 1059.3943660628515, 1152.3264012337997, 1209.568116349998, 1325.562112905944, 1442.6426880830659, 1546.3280820272587, 1694.015273884474, 1793.1194531873389, 1899.5579643249184, 2053.6876135086054, 2197.790015004912, 2319.935721074262, 2482.7130193146695, 2630.9320659384484, 2792.476949787725, 2974.968414256408, 3122.402787224414, 3291.781005199935, 3433.5002036236947, 3641.0190591412133, 3836.638075228939, 4025.243369375255, 4107.32039583066, 4286.189795174414, 4402.516898595526, 4593.383112939658, 4757.745958187771, 4895.141113154316, 5204.002217183611, 5299.389725171415, 5385.9855764535305, 5721.002537264211, 5912.8267939602565, 6053.178212604647, 6329.9339591637245, 6372.81230047654, 6576.392658612695, 6786.7676692773375, 6975.183180021421, 7070.59499476467, 7246.329551930045, 7530.644273252493, 7505.929315783664, 7848.2526084990795, 7770.611447255082, 8144.90562381125, 8149.007942661442, 8503.98582098446, 8680.482532932614, 8984.989090458377, 8986.480177249132, 9252.953335693426, 9414.095617967352, 9552.529539684903, 9622.806263120698, 9611.29598849861, 10230.507854327794, 10466.29781272351, 10393.52775848025, 10830.774239494403, 10841.76990647168, 10626.212058871652, 11073.215680957888, 11121.443421409667, 11200.858739785297, 11903.029032499628, 11697.832997824727], "epoch_time": 367.8371319770813, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activeradam_5e-06_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.152877162918404, "best_test": 20.6161823180606, "train_losses": [3.396540403366089, 3.219547748565674, 3.153594970703125, 3.10762619972229, 3.0700361728668213, 3.035243272781372, 3.003894329071045, 2.972330093383789, 2.9423482418060303, 2.9114644527435303, 2.882913589477539, 2.8537120819091797, 2.825435161590576, 2.7964000701904297, 2.767683506011963, 2.739969491958618, 2.7114784717559814, 2.683492422103882, 2.6550445556640625, 2.627105236053467, 2.598942756652832, 2.5714473724365234, 2.543288230895996, 2.516057252883911, 2.488647937774658, 2.460453748703003, 2.4340806007385254, 2.406515598297119, 2.3794736862182617, 2.3529322147369385, 2.3256444931030273, 2.2990529537200928, 2.2720916271209717, 2.2468204498291016, 2.2200260162353516, 2.1945416927337646, 2.1686720848083496, 2.1428139209747314, 2.1166718006134033, 2.0912656784057617, 2.0668423175811768, 2.042388677597046, 2.016965627670288, 1.9929568767547607, 1.969417929649353, 1.9448052644729614, 1.9215091466903687, 1.898952603340149, 1.8750725984573364, 1.8530763387680054, 1.830775499343872, 1.8079404830932617, 1.7856475114822388, 1.764397382736206, 1.7433598041534424, 1.7221786975860596, 1.701015591621399, 1.6805185079574585, 1.6609580516815186, 1.6404383182525635, 1.6205800771713257, 1.6016504764556885, 1.5820269584655762, 1.5632061958312988, 1.5451993942260742, 1.5258671045303345, 1.5086201429367065, 1.4905802011489868, 1.4732067584991455, 1.4556585550308228, 1.4401525259017944, 1.4226843118667603, 1.4054696559906006, 1.3897731304168701, 1.3745555877685547, 1.3592207431793213, 1.3430156707763672, 1.3271327018737793, 1.3141578435897827, 1.2986925840377808, 1.2840328216552734, 1.269153356552124, 1.2546063661575317, 1.24111008644104, 1.2278472185134888, 1.2157456874847412, 1.2013169527053833, 1.187971591949463, 1.175987720489502, 1.1635711193084717, 1.1507844924926758, 1.138759732246399, 1.1269601583480835, 1.1151280403137207, 1.1036782264709473, 1.0914710760116577, 1.0811058282852173, 1.0700899362564087, 1.0589094161987305, 1.0477516651153564, 1.036651372909546, 1.026524543762207, 1.0165996551513672, 1.0061372518539429, 0.9967231154441833, 0.9865937829017639, 0.9777900576591492, 0.9672978520393372, 0.9578743577003479, 0.9490204453468323], "valid_ppls": [22.838659341018264, 21.892220257026537, 21.551636135961303, 21.331995508777, 21.238750760535293, 21.21076688066506, 21.16003472963303, 21.167023132787254, 21.152877162918404, 21.207333427814888, 21.224389864739354, 21.27529152742001, 21.341691521044964, 21.46056244061377, 21.54098705019565, 21.688015247096615, 21.797857093249704, 21.977956383952133, 22.067416283325816, 22.237672398339065, 22.44405593843985, 22.671951848446426, 22.838860812853124, 23.102563830467563, 23.278142265772846, 23.625047898777517, 23.8886796903155, 24.209114457581617, 24.5738074300336, 24.793648252742557, 25.1821340564715, 25.54002964123804, 26.120098818768685, 26.35015409561229, 26.830046818432546, 27.206828483105937, 27.578576328527873, 28.19055164143177, 28.774653837029195, 29.175759853253055, 29.922696347398972, 30.331943695756884, 31.097905348625858, 31.493109682362384, 32.26388453146956, 32.85089935435728, 33.55943553325275, 34.197707621295685, 35.10972357334497, 35.74812403428171, 36.26171912289693, 37.003030793101445, 37.906244531962294, 38.820868819978045, 39.82513756745629, 40.636206786800436, 41.27092837010567, 42.18723315324475, 43.455019553379685, 44.23010139540493, 44.9644296547835, 46.24684273723631, 47.396704184958864, 48.16863945838564, 49.33779706807311, 50.03933378936543, 51.64812819303471, 52.4151719630842, 53.61657489978696, 54.67537063072917, 55.37579103253267, 56.6442977360718, 58.365823195275894, 59.849816130835016, 60.34169171127217, 61.53625553848341, 62.75039825102174, 64.37668476148275, 65.92464354762107, 67.02196675720982, 68.32082014229864, 70.33594830679189, 70.81719193734706, 73.21422972393422, 73.31910838935787, 75.73366852358262, 77.74773134534716, 79.23524913533089, 81.8363286112536, 82.12654579827793, 84.72427017614373, 85.55933971180984, 87.74390970218145, 89.65336183057717, 90.84517682038687, 93.6521604200136, 95.23730162465078, 97.15895073737668, 99.74246505164163, 101.79782117249526, 104.74604995980378, 105.23647341476571, 109.61939623658907, 109.85282357122799, 112.16047393503636, 114.16112377225333, 115.77083343718124, 119.84292496558754, 121.0830125057231, 124.67035617966133], "test_ppls": [22.14823515440423, 21.26810511550642, 20.949908628973958, 20.755275099279803, 20.681402907007598, 20.66883803797036, 20.622774763550407, 20.61851229285794, 20.6161823180606, 20.663950203690277, 20.678735499632385, 20.731377989586008, 20.772265106445957, 20.908626982145464, 21.000267170866277, 21.15073893769541, 21.254433802755713, 21.47026058221776, 21.546221037148555, 21.72033628457532, 21.939288146709345, 22.169599999617997, 22.33973901592657, 22.595814982833758, 22.78417481446898, 23.1293210440606, 23.368609606089333, 23.710604689964025, 24.08299328336328, 24.298686527613768, 24.70180990220073, 25.030436266070165, 25.62325231257373, 25.83873403569259, 26.31427482163781, 26.728766315156225, 27.039014065130356, 27.6856379079977, 28.23915380773354, 28.660879893170627, 29.391558355961834, 29.756052325456412, 30.54002313518215, 30.899422531322724, 31.707612595692975, 32.29205837055697, 32.98723575369987, 33.55773932321808, 34.46525797019572, 35.13381465634267, 35.67267279540586, 36.365942754938146, 37.309835315274654, 38.200523011695275, 39.18205459716299, 39.98587047415227, 40.578891758660944, 41.48318451418337, 42.796022646471975, 43.565405429746335, 44.27976588104378, 45.53176244626013, 46.73558130575263, 47.408175331570995, 48.649900021362825, 49.33595030418384, 50.9858973668115, 51.83645430057653, 53.01322852412684, 54.064401830885814, 54.75303985148684, 56.09350203514916, 57.853021025607234, 59.27389891707123, 59.741182712687355, 60.90224853706803, 62.12811047540373, 63.717149828843006, 65.4972259353204, 66.44198207270692, 67.9175926418992, 69.6884288471339, 70.39765319908983, 72.67721385086644, 72.8159669185134, 75.27444987544872, 77.25305250275527, 78.7996496085901, 81.40040163292726, 81.64915644723241, 84.1980890777502, 85.01451269654356, 87.24734571167109, 89.22185854205942, 90.36681984704755, 93.1277997030647, 94.73667565423095, 96.63117327690647, 99.46310371127794, 101.40854058639874, 104.5357854301953, 104.90265025764113, 109.15356011211459, 109.52566287532774, 111.5623242822464, 113.70542431478242, 115.22291119426615, 119.19425607651267, 120.61469290046529, 124.11919233868444], "epoch_time": 365.68907856941223, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activeradam_5e-07_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.30184193438501, "best_test": 20.757150643988293, "train_losses": [3.5743677616119385, 3.4280970096588135, 3.3620405197143555, 3.3183822631835938, 3.2858779430389404, 3.2594563961029053, 3.239431619644165, 3.2209486961364746, 3.205568313598633, 3.1904513835906982, 3.178339958190918, 3.1657893657684326, 3.1553795337677, 3.143904209136963, 3.13372802734375, 3.124678611755371, 3.115023612976074, 3.1064369678497314, 3.0972728729248047, 3.0889134407043457, 3.080270528793335, 3.072303295135498, 3.0641894340515137, 3.0562915802001953, 3.0486268997192383, 3.0401031970977783, 3.033174514770508, 3.0251646041870117, 3.0176947116851807, 3.010831832885742, 3.003103733062744, 2.995694398880005, 2.987431526184082, 2.980957269668579, 2.9733023643493652, 2.9664831161499023, 2.958921432495117, 2.9520058631896973, 2.9442272186279297, 2.936250686645508, 2.929551839828491, 2.923153877258301, 2.9149444103240967, 2.9081311225891113, 2.9014241695404053, 2.8933117389678955, 2.8868112564086914, 2.880052328109741, 2.8725409507751465, 2.8657169342041016, 2.858177661895752, 2.851101875305176, 2.8433425426483154, 2.8371386528015137, 2.830277919769287, 2.823010206222534, 2.8154680728912354, 2.808457136154175, 2.802006959915161, 2.794586181640625, 2.787346839904785, 2.7808871269226074, 2.773561954498291, 2.766741991043091, 2.759711980819702, 2.7523140907287598, 2.745918035507202, 2.7381632328033447, 2.7322425842285156, 2.7247390747070312, 2.7186591625213623, 2.711230993270874, 2.703671455383301, 2.6971676349639893, 2.6911001205444336, 2.6840500831604004, 2.676568031311035, 2.669902801513672, 2.664024591445923, 2.656559467315674, 2.6496963500976562, 2.6423816680908203, 2.635401964187622, 2.629326820373535, 2.622722625732422, 2.6160647869110107, 2.6091504096984863, 2.6021246910095215, 2.595754384994507, 2.588874340057373, 2.5824179649353027, 2.5757932662963867, 2.5689592361450195, 2.562191963195801, 2.5557546615600586, 2.5487194061279297, 2.54221773147583, 2.535926342010498, 2.5293893814086914, 2.522705554962158, 2.516416311264038, 2.510157346725464, 2.503671407699585, 2.496363639831543, 2.4909398555755615, 2.483807325363159, 2.4779586791992188, 2.4711945056915283, 2.464442253112793, 2.4582815170288086], "valid_ppls": [26.638878845692545, 25.029815630775605, 24.154614100366505, 23.531270639327115, 23.072300243668845, 22.748247633030246, 22.504931966902163, 22.30455518472871, 22.156257763638912, 22.03918127740501, 21.9194099072466, 21.834474794825116, 21.77250003049709, 21.70014422383614, 21.665972883995778, 21.612740031219282, 21.577960349297232, 21.547587527640708, 21.517483184521843, 21.482820938592425, 21.47114617174196, 21.435275778580753, 21.4201640477963, 21.410325186413985, 21.392481772195143, 21.38666304709346, 21.360847219165677, 21.353514813035577, 21.34365058942687, 21.3371685410162, 21.328928904952242, 21.311956135735752, 21.324896712291228, 21.305564987029015, 21.30389892942357, 21.314684896717687, 21.30184193438501, 21.30759186080467, 21.322014136491475, 21.31408525076009, 21.326015276972697, 21.336486870132948, 21.325654279231664, 21.32548140923781, 21.33649195714844, 21.344897362937488, 21.348424345230193, 21.348521052808202, 21.368727269226923, 21.387315726212876, 21.385118112619736, 21.394629133673504, 21.416053335400676, 21.426763263023407, 21.420460253818735, 21.465556820159158, 21.475820437169443, 21.47463257559617, 21.50661510458111, 21.540458072223693, 21.534645306061744, 21.57021913532852, 21.59507288191004, 21.621975962840214, 21.64578491470113, 21.670147066984434, 21.70960384076019, 21.718166588162216, 21.76803625521107, 21.77631572667691, 21.83762970387322, 21.86012814455262, 21.88883827447687, 21.931046058642508, 21.953222014000737, 21.990719374243746, 22.01663503339041, 22.032713875120468, 22.08528030129295, 22.114091056111008, 22.163770700215746, 22.18181848992489, 22.256639985267146, 22.285557390017193, 22.303390612474605, 22.365714047029357, 22.41466566312294, 22.44499239696283, 22.498553179923295, 22.53873373978249, 22.60166091830711, 22.62577183875173, 22.70179855467142, 22.71655249266096, 22.79135184195858, 22.821508082932763, 22.87180083124569, 22.975764551317948, 23.01098121623557, 23.064061419177786, 23.108309472725118, 23.12745171771257, 23.21702343689289, 23.243735880423035, 23.313433319384, 23.36437007106317, 23.43626749932574, 23.528302981950272, 23.521460283998508, 23.61758018490685], "test_ppls": [25.74149021644679, 24.194204454382927, 23.362169827203143, 22.77911259393252, 22.349344234797243, 22.054566713836493, 21.832574780772127, 21.646811929763754, 21.512486981247935, 21.40339933844571, 21.29122998083314, 21.215814407969503, 21.154637326529375, 21.091122245330162, 21.060591105297178, 21.012036574230724, 20.981719965632035, 20.955918292250704, 20.927538669202974, 20.897777441865614, 20.88906500871973, 20.861825377226616, 20.845333649483297, 20.840687297022487, 20.82392928320647, 20.824202349636536, 20.797736529316996, 20.796139932096814, 20.79850512137126, 20.79377005416809, 20.784204046482625, 20.768026204206336, 20.78116664478399, 20.758551227210813, 20.757150643988293, 20.77358251160575, 20.75971927700363, 20.762154575197542, 20.775301207084446, 20.768664955374486, 20.776257200113466, 20.785482563626594, 20.775563729286176, 20.78022033463197, 20.79332387305517, 20.800429205379867, 20.809258470372487, 20.81106446697403, 20.834377867334705, 20.85628027516338, 20.855241043391697, 20.86478502597266, 20.887944462005823, 20.89927222084366, 20.893278802324616, 20.941004708638644, 20.957367263618345, 20.9524911242634, 20.988899683483794, 21.02518603460936, 21.022389081064752, 21.054842574520208, 21.07995686908126, 21.105131311177228, 21.132230139509268, 21.152509009681236, 21.198178585788234, 21.205523377479114, 21.254884810760434, 21.264043863481216, 21.32673729078763, 21.351310491491354, 21.381850153668104, 21.422595101116823, 21.450863565386562, 21.486888115040138, 21.513630773430982, 21.529388466027786, 21.584304557090267, 21.614502387607736, 21.669341097727926, 21.677443485804158, 21.755921201314614, 21.785580007570506, 21.808778755103695, 21.865517872830896, 21.91853195774266, 21.95324818429633, 22.003379609650565, 22.04669130902368, 22.10425492689346, 22.13073176806563, 22.20812349497191, 22.22266255834967, 22.302901403911594, 22.333438999375343, 22.38080983619788, 22.48050495290523, 22.522725941563564, 22.577667201131455, 22.620965934934944, 22.6457453402204, 22.7317766872137, 22.76419862114516, 22.828353977512833, 22.883642493800536, 22.951871649623207, 23.04066447402561, 23.036067021845934, 23.132199771238508], "epoch_time": 364.6638662815094, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activeradam_5e-08_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.436809003810637, "best_test": 20.879599525302226, "train_losses": [3.694628953933716, 3.6104562282562256, 3.5616652965545654, 3.5277013778686523, 3.500411033630371, 3.47723650932312, 3.4585494995117188, 3.4408280849456787, 3.4252655506134033, 3.4095680713653564, 3.3973610401153564, 3.3853023052215576, 3.373805284500122, 3.362377882003784, 3.3524396419525146, 3.343182325363159, 3.333362579345703, 3.325049877166748, 3.3164854049682617, 3.308795928955078, 3.301009178161621, 3.2939703464508057, 3.2868428230285645, 3.2799253463745117, 3.2731544971466064, 3.2665576934814453, 3.261321544647217, 3.254387617111206, 3.2493176460266113, 3.245004653930664, 3.2390897274017334, 3.2345223426818848, 3.2291018962860107, 3.2249579429626465, 3.2203853130340576, 3.216480016708374, 3.2124292850494385, 3.208216667175293, 3.2044734954833984, 3.199672222137451, 3.1962225437164307, 3.193291187286377, 3.188943386077881, 3.185685873031616, 3.182673931121826, 3.178818941116333, 3.1757490634918213, 3.1725847721099854, 3.1694252490997314, 3.1663613319396973, 3.1626245975494385, 3.1597023010253906, 3.156038999557495, 3.1540989875793457, 3.1512441635131836, 3.1482839584350586, 3.1445682048797607, 3.142472505569458, 3.139835834503174, 3.1368472576141357, 3.133836507797241, 3.131488084793091, 3.1288435459136963, 3.1268224716186523, 3.123908042907715, 3.1209933757781982, 3.118898630142212, 3.1157219409942627, 3.1137256622314453, 3.1110360622406006, 3.1094791889190674, 3.106349229812622, 3.1033809185028076, 3.1015260219573975, 3.0997753143310547, 3.0973222255706787, 3.0949513912200928, 3.0921597480773926, 3.091040849685669, 3.0879898071289062, 3.085897445678711, 3.0832316875457764, 3.080857515335083, 3.0790977478027344, 3.0769479274749756, 3.0748634338378906, 3.0728302001953125, 3.0700736045837402, 3.068070411682129, 3.0659446716308594, 3.0640993118286133, 3.0620462894439697, 3.059920310974121, 3.057121992111206, 3.0551860332489014, 3.0530049800872803, 3.0510494709014893, 3.0492053031921387, 3.046978235244751, 3.0446510314941406, 3.0430047512054443, 3.0409789085388184, 3.03910493850708, 3.0361177921295166, 3.0344436168670654, 3.0322372913360596, 3.0308072566986084, 3.028693914413452, 3.0264272689819336, 3.024425983428955], "valid_ppls": [29.54325428265447, 28.689149464497238, 27.999714909172624, 27.426379828329935, 26.949477492917968, 26.531576012098228, 26.169685724170364, 25.849923806531223, 25.567086177930268, 25.31712578638204, 25.08480148192171, 24.879830260639004, 24.682606244412625, 24.503286208925342, 24.32894036138318, 24.169545805184384, 24.01602769109737, 23.875145310238658, 23.74194327170344, 23.604216282121083, 23.488956634444463, 23.37246540955964, 23.26845963199856, 23.159355733050685, 23.061103200301513, 22.977835271599705, 22.88566671685472, 22.81330986102256, 22.7389805803868, 22.67169239003289, 22.608386961452492, 22.54588720671958, 22.495136524825472, 22.44006973792351, 22.394538239246554, 22.35007957974194, 22.30703342668155, 22.27158250512328, 22.231586679575862, 22.192794961949172, 22.160743029078013, 22.130636793472217, 22.096535629781567, 22.066848072181592, 22.040452915258594, 22.01336504032416, 21.987018130532626, 21.95931006513876, 21.935956422216236, 21.917894421214804, 21.895759372231826, 21.875904925435613, 21.85690224083183, 21.83957702043683, 21.82155795926268, 21.80369412148152, 21.791735870256154, 21.77394835888437, 21.76080273077079, 21.753566423577663, 21.735664966326603, 21.730094829836126, 21.71368289056722, 21.705225409270604, 21.690223302097458, 21.685528222504928, 21.66900011975872, 21.66408236768937, 21.65388882025616, 21.645815879266976, 21.64333369379332, 21.62940571046678, 21.621398601500776, 21.616625651054736, 21.605053303340803, 21.599120113059076, 21.59411525115754, 21.586996134790954, 21.579189940537695, 21.57090827363041, 21.564310935214618, 21.556703105629747, 21.555726619227435, 21.547053250363632, 21.535903236387004, 21.535990524074535, 21.52991717215883, 21.523712109597646, 21.519591786783273, 21.5130563051816, 21.5119535742968, 21.50646640537335, 21.50259033358568, 21.49444568200444, 21.492698238797065, 21.488881005180644, 21.48475198304945, 21.48232924146972, 21.476045728673263, 21.472042036459364, 21.466913076705996, 21.46320788419986, 21.45962612382485, 21.45697089022449, 21.455865918726396, 21.449748680358265, 21.449313993181665, 21.448383280851008, 21.44386325252269, 21.436809003810637], "test_ppls": [28.45848529976773, 27.668738494702552, 27.026768292682387, 26.48784512234386, 26.035752802567053, 25.637685974634774, 25.290695555628396, 24.983806208133046, 24.710845848698284, 24.46941996756038, 24.245498986781314, 24.049931556160406, 23.859428413244554, 23.68889562125295, 23.523849393360315, 23.373239990163476, 23.22877800145812, 23.09753550031762, 22.972960063735062, 22.84451908553337, 22.737321693895773, 22.628965551521546, 22.53134080617312, 22.431077972151286, 22.34025566415757, 22.26427189161583, 22.179385886804937, 22.113727262801802, 22.04692784562927, 21.98551369539522, 21.926999364952504, 21.86951150710394, 21.82352985832765, 21.772520794381073, 21.73073726576584, 21.689897509354363, 21.651116633512313, 21.6187181972303, 21.581525842387716, 21.545568645561143, 21.516062174974103, 21.487938329738384, 21.45704251071118, 21.429736638689878, 21.406129600480995, 21.381360767556814, 21.3568140842699, 21.330591834400693, 21.308943217111572, 21.293671784971192, 21.27304963379763, 21.255052040879676, 21.2374494262204, 21.222563179067624, 21.205123973771055, 21.1881840522799, 21.178971833623596, 21.16100842649998, 21.149639651314367, 21.14432555878592, 21.128537376358302, 21.12322354985191, 21.107259893352527, 21.100794297485965, 21.086214985275653, 21.081705938610874, 21.067787766094234, 21.06414644059377, 21.055600587877947, 21.048814578946235, 21.048207357860925, 21.03524912156583, 21.02781290326442, 21.023887760794498, 21.013729907506416, 21.00816947268341, 21.00516444487575, 20.9984998258263, 20.993048528554926, 20.986998195038638, 20.982080143817477, 20.974327673875226, 20.9749977742792, 20.967947790218794, 20.957092451005302, 20.9593510179129, 20.955058949665545, 20.949908628973958, 20.948250405250533, 20.94290702310593, 20.94119942580283, 20.937380304274598, 20.93479468022179, 20.926336230866585, 20.928262161243584, 20.92482454958276, 20.921257813740848, 20.919641758794096, 20.915083560486284, 20.91221649392487, 20.907355844476673, 20.90398645740615, 20.90050798552454, 20.898614504921383, 20.89757814607977, 20.89155532775043, 20.891390957544147, 20.89008600361612, 20.885982404990703, 20.879599525302226], "epoch_time": 366.0119204521179, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activesgd_0.0001_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.046531317842096, "best_test": 20.508402585230186, "train_losses": [3.437673330307007, 3.3523924350738525, 3.3169498443603516, 3.2927086353302, 3.274162530899048, 3.2584357261657715, 3.245915412902832, 3.2335236072540283, 3.2233200073242188, 3.212778329849243, 3.2048752307891846, 3.196655511856079, 3.1896867752075195, 3.182208776473999, 3.1752798557281494, 3.1697328090667725, 3.1632673740386963, 3.1581296920776367, 3.1525678634643555, 3.147102117538452, 3.1420648097991943, 3.1372883319854736, 3.132763147354126, 3.1279873847961426, 3.123732566833496, 3.1184632778167725, 3.114993095397949, 3.110661029815674, 3.106285333633423, 3.103055238723755, 3.0988800525665283, 3.094961643218994, 3.0904123783111572, 3.087505578994751, 3.0830328464508057, 3.0802323818206787, 3.076122760772705, 3.0728888511657715, 3.0691208839416504, 3.0648674964904785, 3.0617334842681885, 3.059112787246704, 3.054729461669922, 3.0516726970672607, 3.0486700534820557, 3.0443854331970215, 3.0416505336761475, 3.0389246940612793, 3.03525972366333, 3.0322160720825195, 3.028278350830078, 3.0253024101257324, 3.021332263946533, 3.0190913677215576, 3.016136407852173, 3.012627124786377, 3.0089480876922607, 3.005937099456787, 3.0032992362976074, 2.9997990131378174, 2.9964663982391357, 2.9938302040100098, 2.9906091690063477, 2.9876816272735596, 2.984438896179199, 2.9810118675231934, 2.978518486022949, 2.9746813774108887, 2.972297430038452, 2.9690072536468506, 2.9666826725006104, 2.963115692138672, 2.959592819213867, 2.957181215286255, 2.9546046257019043, 2.9514620304107666, 2.948355197906494, 2.945199728012085, 2.943260669708252, 2.939422130584717, 2.93654203414917, 2.9334299564361572, 2.9301512241363525, 2.927858591079712, 2.9252212047576904, 2.9220383167266846, 2.919111967086792, 2.9158570766448975, 2.913058042526245, 2.9102346897125244, 2.9075586795806885, 2.9047844409942627, 2.9017486572265625, 2.8986563682556152, 2.8957502841949463, 2.893007755279541, 2.889738082885742, 2.8874013423919678, 2.8844680786132812, 2.8815464973449707, 2.8790159225463867, 2.876415967941284, 2.8734278678894043, 2.870030403137207, 2.8676929473876953, 2.864474296569824, 2.8623290061950684, 2.859356641769409, 2.856189012527466, 2.853421211242676], "valid_ppls": [25.158825746689534, 24.496422774887247, 24.0652173899516, 23.686354214811526, 23.442817130304856, 23.197049349128392, 22.982147131928077, 22.814288923076703, 22.703162553346264, 22.5512739592384, 22.426650277011678, 22.334642415531793, 22.279219535332185, 22.134399154349587, 22.131122223454092, 22.02597004471246, 21.988800521405278, 21.932562454028204, 21.888352940225612, 21.855526555950792, 21.78412571174492, 21.7179180448923, 21.67237913830117, 21.643839396642072, 21.58708877632676, 21.59880083826415, 21.53726393762579, 21.521613365907925, 21.490033789507496, 21.496772410467006, 21.448541805921877, 21.41158095958981, 21.4067879774569, 21.37592219888378, 21.363867476611535, 21.363842008912076, 21.331191944751016, 21.2908289628506, 21.305666580121855, 21.27706695016697, 21.260469994944316, 21.26097182108038, 21.23061999454893, 21.19798653315274, 21.192715872945264, 21.22357517386688, 21.190704978946354, 21.179183912021028, 21.156059686061855, 21.171913864332673, 21.14382144478987, 21.15218120739699, 21.142162994559104, 21.10741086477982, 21.100210730273993, 21.106610728519723, 21.127172275341348, 21.104693544295966, 21.10600184011768, 21.106721437389137, 21.06709461011801, 21.09618153852912, 21.078388861151726, 21.10278659680687, 21.08762268897863, 21.087230533504055, 21.079147722219425, 21.078408963079397, 21.08059516212196, 21.055038350190742, 21.067375888054453, 21.07824814819479, 21.06111332033691, 21.10655034210843, 21.058191091150835, 21.066702836393365, 21.078534600561696, 21.075449160643277, 21.0612840472931, 21.066602382765733, 21.080223240992524, 21.046531317842096, 21.098309218064855, 21.096644277993754, 21.06065136021785, 21.098958127572505, 21.083942747584157, 21.087773519949188, 21.108417368557927, 21.100728896909192, 21.113571419898104, 21.097504396790864, 21.112348225481227, 21.11879722117833, 21.129867301279244, 21.121123571794143, 21.132330906075175, 21.165100461102252, 21.17612412944107, 21.158990451701484, 21.186466558602785, 21.141457310512102, 21.191867030094727, 21.16931946560712, 21.18838611951285, 21.181117963010994, 21.188866036914483, 21.22670254274398, 21.19865367083595, 21.228382808209854], "test_ppls": [24.402758714383555, 23.73467627591307, 23.32948581608281, 22.97191942301124, 22.755586954126496, 22.514828297329103, 22.317992044681475, 22.16995414063011, 22.067337364236415, 21.9237270038342, 21.806329872506964, 21.729488677865493, 21.67622380007361, 21.53415755692961, 21.54232752827036, 21.449779364491828, 21.38743300660324, 21.36214083533686, 21.31609768863196, 21.262659868649802, 21.211904745387496, 21.135545611681437, 21.10025097577046, 21.084148847542025, 21.019021200762207, 21.03354402464607, 20.96169978589171, 20.960780236864867, 20.943785840895842, 20.9207141270003, 20.892700974197023, 20.857304640408586, 20.84657119500971, 20.818056739259013, 20.80509634435907, 20.80652496600079, 20.7768714364624, 20.739243389640844, 20.75496829806909, 20.71920758070221, 20.70685177656422, 20.701165250824115, 20.67646773441215, 20.651568267339627, 20.63594137943774, 20.67413121041687, 20.650061664724078, 20.621761916776016, 20.60748901954013, 20.630928516729483, 20.58714855602444, 20.593977215251673, 20.58791918276421, 20.56470505745886, 20.5482522454669, 20.557743964861142, 20.576573759867642, 20.551667191520128, 20.55731265075253, 20.558131175008043, 20.528200282168676, 20.548286539091244, 20.52784300106082, 20.54791911038035, 20.535538155539673, 20.51774870961318, 20.523218484938457, 20.52224477783619, 20.530309835725742, 20.510114011106847, 20.5187417715808, 20.520551909645683, 20.513268298628404, 20.554063381952158, 20.510216701200957, 20.52774022271575, 20.532816130032064, 20.525298164852128, 20.51319982832275, 20.53025599291605, 20.541757085373728, 20.508402585230186, 20.555205223313987, 20.55812137212953, 20.519744666187158, 20.56516594535279, 20.546581725354827, 20.553455732581746, 20.56924083977229, 20.572786801856974, 20.57445945254765, 20.56851504737972, 20.58175006938299, 20.586014756385364, 20.603401635684225, 20.594070505211903, 20.603711108734203, 20.636649870422108, 20.655182592273345, 20.634430997224865, 20.649712109239083, 20.617701195805278, 20.66349202849274, 20.646005215906804, 20.668098875938185, 20.659413239085676, 20.671691451377725, 20.709063625071423, 20.681077474742178, 20.70709368598801], "epoch_time": 327.7332830429077, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activesgd_0.0005_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.048362925230236, "best_test": 20.497882898957315, "train_losses": [3.3744924068450928, 3.270451545715332, 3.230790376663208, 3.2045984268188477, 3.184521198272705, 3.167325496673584, 3.153254985809326, 3.139446258544922, 3.127274990081787, 3.114896297454834, 3.1048073768615723, 3.0943284034729004, 3.084791898727417, 3.074899435043335, 3.0653750896453857, 3.057201385498047, 3.0476768016815186, 3.0394628047943115, 3.0307154655456543, 3.022224187850952, 3.014105796813965, 3.005911111831665, 2.997494697570801, 2.98966646194458, 2.9818592071533203, 2.9732158184051514, 2.966456174850464, 2.9583823680877686, 2.9504799842834473, 2.9435107707977295, 2.935532808303833, 2.9277656078338623, 2.919734239578247, 2.912846565246582, 2.9046177864074707, 2.897768259048462, 2.890022039413452, 2.882826566696167, 2.875101089477539, 2.866809129714966, 2.8603038787841797, 2.853025197982788, 2.844967842102051, 2.8379898071289062, 2.8308401107788086, 2.82244610786438, 2.815911293029785, 2.809330463409424, 2.801469087600708, 2.79464054107666, 2.7877118587493896, 2.779705047607422, 2.7720463275909424, 2.765545606613159, 2.7584612369537354, 2.751103639602661, 2.7435333728790283, 2.7362864017486572, 2.72997784614563, 2.72238826751709, 2.7151002883911133, 2.708359718322754, 2.7011208534240723, 2.693971633911133, 2.687016248703003, 2.679511070251465, 2.6730165481567383, 2.6652114391326904, 2.6591577529907227, 2.6516709327697754, 2.6454520225524902, 2.638209104537964, 2.6305713653564453, 2.623837471008301, 2.617581844329834, 2.610537528991699, 2.6029343605041504, 2.5962541103363037, 2.5901870727539062, 2.5826897621154785, 2.5757391452789307, 2.5686490535736084, 2.561478853225708, 2.5551092624664307, 2.5486183166503906, 2.541985273361206, 2.534712553024292, 2.5277366638183594, 2.5212504863739014, 2.5144731998443604, 2.507572889328003, 2.5011632442474365, 2.494076728820801, 2.4875361919403076, 2.48036527633667, 2.4737908840179443, 2.466904878616333, 2.4607479572296143, 2.4540951251983643, 2.4470889568328857, 2.440885066986084, 2.434600353240967, 2.4279022216796875, 2.4206132888793945, 2.414937973022461, 2.407853841781616, 2.401883363723755, 2.394829034805298, 2.3880550861358643, 2.381883382797241], "valid_ppls": [23.728565571859146, 22.973809042398823, 22.566699443738084, 22.228984324055396, 22.070462775894633, 21.940119849164688, 21.771062179696596, 21.648721584785182, 21.562079712403353, 21.494507178194787, 21.42112417874833, 21.363765605995855, 21.373231460074418, 21.272258433629766, 21.278183006011776, 21.232670112098806, 21.238117805869823, 21.172236924565123, 21.150501930754476, 21.174271307719575, 21.133469601662387, 21.108009728745124, 21.07756972390649, 21.076856145625932, 21.048362925230236, 21.093712089754323, 21.054451028640255, 21.09230397955356, 21.088703668107083, 21.11272574706143, 21.093405314880396, 21.09533153269882, 21.12257389404849, 21.105247044169182, 21.119205069320167, 21.10651511678163, 21.154047226706805, 21.15580244374363, 21.218277915972088, 21.201135405160947, 21.2299012347721, 21.25244238745409, 21.25494055398732, 21.230650365216167, 21.267232971027877, 21.342627780642534, 21.361794505218313, 21.362864072219107, 21.407308568936145, 21.45742619596062, 21.417564760293942, 21.5052819759813, 21.495265645675598, 21.560121156404584, 21.549616874550978, 21.636863804240935, 21.699285403717568, 21.643488499532936, 21.738318407691352, 21.773527866524475, 21.750745175347127, 21.834381091625975, 21.94671704632879, 21.991941026259276, 22.007818185539257, 22.0078863975906, 22.063465414234507, 22.071957236868233, 22.156701495015753, 22.164124748109625, 22.224273298593413, 22.31236843099335, 22.332310190063218, 22.44576299785111, 22.42068924232397, 22.45689685111637, 22.5956264294469, 22.60277100867909, 22.675503483961215, 22.721671234798013, 22.714505318703008, 22.790161852928588, 22.918657849730884, 23.041054503223222, 22.982333431292542, 23.03201411535757, 23.185471147369256, 23.23122600257473, 23.364308795644465, 23.36404141387981, 23.425050200324087, 23.386551182950775, 23.57958551509727, 23.605837110674734, 23.687641826664983, 23.700081049403295, 23.818824137317602, 24.01506576467293, 24.032500932296212, 24.029109133190623, 24.188505997892193, 24.2029912433517, 24.362873559608694, 24.37486538127255, 24.391747590861282, 24.507732403700672, 24.506265829800338, 24.863938077500805, 24.78208260281301, 24.752109152311924], "test_ppls": [23.018465671940515, 22.281360285460686, 21.90328319736729, 21.580676862027055, 21.453292988044186, 21.328105116367702, 21.180991714086034, 21.060907445553944, 20.978983813825344, 20.917317651735424, 20.84319669564868, 20.79809850784283, 20.78924919523583, 20.69091173388604, 20.706086571485713, 20.677808643794364, 20.660235828649213, 20.634844250427385, 20.61194086701375, 20.607788727422832, 20.584596367707512, 20.560140863805337, 20.53011893912857, 20.53540106649007, 20.505077937482387, 20.540331951679914, 20.497882898957315, 20.547860322396314, 20.559738910329695, 20.56488646954612, 20.566754616829094, 20.568014854016326, 20.591944581039915, 20.575994879188144, 20.596663153162897, 20.595185107422637, 20.63519355423131, 20.644021587539736, 20.71765652773562, 20.70194508121215, 20.729366389693734, 20.743060988328182, 20.757017024378573, 20.733518308943083, 20.765857567756093, 20.855096847859038, 20.874064629134974, 20.87013335516078, 20.924500275744524, 20.994424985198528, 20.93493443552031, 21.015027554050288, 21.0110797509751, 21.088251158473277, 21.077670229830602, 21.163647218880534, 21.22144498093497, 21.17470042094036, 21.27576326815409, 21.323742618414663, 21.300810972092062, 21.37024044917371, 21.489126927314654, 21.52129010572952, 21.56451658949015, 21.541777973530355, 21.619496511155596, 21.622970916323105, 21.71114115914002, 21.728545808407862, 21.788722656871354, 21.876024885074404, 21.898917915307507, 22.009948600180287, 21.986813689051875, 22.033202410311812, 22.163384952978234, 22.171413049824597, 22.24967908184432, 22.310831095519088, 22.310112999328126, 22.35879366041206, 22.499352441008902, 22.625831177277643, 22.578587701837574, 22.623134128777316, 22.78618480623981, 22.829154068979992, 22.953491463956645, 22.975244161543205, 23.014887754558558, 22.997872824690454, 23.179009994564876, 23.210370875754993, 23.297003054118562, 23.312143816537667, 23.43106598230501, 23.626225152031644, 23.653205386347, 23.643547128870622, 23.804739076138503, 23.832059534191483, 23.982709100045934, 24.00698252469507, 24.020568733049846, 24.13696373798703, 24.133033597478946, 24.48572549421775, 24.417314049233397, 24.371216082234866], "epoch_time": 328.805242061615, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activesgd_0.001_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.09051380374348, "best_test": 20.527627656547295, "train_losses": [3.34273099899292, 3.233853340148926, 3.193437099456787, 3.1658031940460205, 3.1437644958496094, 3.1244077682495117, 3.108140707015991, 3.09196400642395, 3.0771186351776123, 3.0621185302734375, 3.0492920875549316, 3.0359458923339844, 3.0232207775115967, 3.010563850402832, 2.9979655742645264, 2.9866819381713867, 2.9740469455718994, 2.9625813961029053, 2.9506759643554688, 2.939046621322632, 2.927478790283203, 2.9160501956939697, 2.9043588638305664, 2.8931405544281006, 2.881939172744751, 2.8701300621032715, 2.8600103855133057, 2.8485100269317627, 2.8372678756713867, 2.826974868774414, 2.8155345916748047, 2.804157018661499, 2.7929177284240723, 2.7824249267578125, 2.7707748413085938, 2.7605552673339844, 2.749497890472412, 2.738673686981201, 2.727456569671631, 2.7157957553863525, 2.706028461456299, 2.6950039863586426, 2.6836354732513428, 2.6731784343719482, 2.6625118255615234, 2.650860548019409, 2.6407368183135986, 2.630924940109253, 2.619403600692749, 2.6091318130493164, 2.598581075668335, 2.587340831756592, 2.5765132904052734, 2.566436290740967, 2.555875778198242, 2.545271396636963, 2.534120798110962, 2.523848533630371, 2.5140604972839355, 2.5029520988464355, 2.4923312664031982, 2.4823496341705322, 2.471555233001709, 2.461125135421753, 2.4506404399871826], "valid_ppls": [23.027001140527588, 22.36555407554855, 22.094607543692526, 21.81173753846, 21.66702152017741, 21.58752110875071, 21.41539467346383, 21.36597630745835, 21.293067653511855, 21.222740274674056, 21.152660304756584, 21.1364022771902, 21.187426317319016, 21.10966549989847, 21.133918042869823, 21.141694216101413, 21.149296766335556, 21.095693661172806, 21.09051380374348, 21.10868410010359, 21.091680417925108, 21.104235659917837, 21.095014675383393, 21.13407424372709, 21.105121247468787, 21.18754755309173, 21.1916144048592, 21.251783690636966, 21.259582957516223, 21.32110928124407, 21.34380834041807, 21.39505251066005, 21.493031318185345, 21.436267251700773, 21.50077558773904, 21.519843191106123, 21.627296660758436, 21.63705983308126, 21.764377680182626, 21.794297429264745, 21.91916951281485, 21.904849898293488, 21.97443017840134, 22.003820279281395, 22.067842451285674, 22.24032349348138, 22.31232587356851, 22.331996050450527, 22.443023203774825, 22.489189457418856, 22.48673386849841, 22.681083432083863, 22.756118645099363, 22.939852478432464, 22.945388064694733, 23.082935866387373, 23.174799331412032, 23.174130779425454, 23.36512210065409, 23.465609795440987, 23.54240409185288, 23.610261188323186, 23.910315314681206, 23.952303320340818, 24.152903765016465], "test_ppls": [22.355446198880998, 21.716846234622462, 21.46426205895764, 21.189305549754742, 21.06455825549619, 21.002330095973758, 20.8478535485993, 20.785804683061784, 20.72856081597594, 20.656216779812723, 20.588095891050337, 20.581651928184836, 20.606550618130807, 20.527627656547295, 20.573556891001562, 20.597998887061895, 20.581730441105922, 20.574567370165223, 20.568593510187487, 20.556538268585133, 20.56189582590703, 20.585224569320882, 20.58192181760582, 20.622538755973356, 20.59501324852275, 20.670247446831052, 20.674781861457546, 20.75095555791693, 20.770125739243497, 20.81584813830244, 20.86343696582301, 20.90741566098712, 21.002905948623546, 20.957991851140967, 21.031412847857798, 21.0661403022481, 21.15480376791704, 21.185244192031497, 21.3238087102105, 21.35914119164478, 21.473229754737893, 21.448531578462593, 21.52571354726097, 21.55727359973485, 21.631355088429242, 21.818244113405672, 21.89244991676122, 21.901225767038056, 22.02100278004643, 22.0939122096625, 22.071188944996457, 22.247811892816788, 22.33465306552175, 22.530244967209615, 22.54110901950484, 22.66258620001938, 22.74107875721795, 22.771407359977367, 22.956742382209, 23.08164810652938, 23.156622692086817, 23.216010486328674, 23.525890984228155, 23.537526946571322, 23.777461275527976], "epoch_time": 324.9360110759735, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64]}

==> supplementary material/code/WikiText-2/logs2/activesgd_0.005_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.283434327055293, "best_test": 20.713404076905242, "train_losses": [3.4301955699920654, 3.1706244945526123, 3.1154720783233643, 3.0721917152404785, 3.0352566242218018, 3.000319004058838, 2.9677765369415283, 2.9357924461364746, 2.9050941467285156, 2.8733439445495605, 2.8447983264923096, 2.8150689601898193, 2.786099433898926, 2.7571301460266113, 2.7282919883728027, 2.7005248069763184, 2.671252489089966, 2.64315128326416, 2.614380359649658, 2.5863828659057617, 6.312255382537842, 6.714175224304199, 6.427559852600098, 6.219962120056152, 3.480529546737671, 2.5856213569641113, 2.5415005683898926, 2.509207248687744, 3.6406188011169434, 2.4729504585266113, 2.4389936923980713, 2.4097373485565186, 2.380979537963867, 2.3536882400512695, 2.3259999752044678, 2.298718214035034, 2.271812677383423, 2.243990659713745, 2.216688632965088, 2.1891634464263916, 2.1629090309143066, 2.1350648403167725, 2.107369899749756, 2.080810546875, 2.053760528564453, 2.0266458988189697, 1.999590277671814, 1.9738043546676636, 1.9464799165725708, 1.919696569442749, 1.894059419631958, 1.8675910234451294, 1.8406304121017456, 1.8147774934768677, 1.788525104522705, 1.7631412744522095, 1.7373639345169067, 1.7121877670288086, 1.6868014335632324, 1.661947250366211, 1.6372841596603394, 1.6131187677383423, 1.5883384943008423], "valid_ppls": [22.298073703625743, 21.841717186231275, 21.56954544677855, 21.44349514737286, 21.42068496456807, 21.348846807873052, 21.313785434107512, 21.283434327055293, 21.3066164989802, 21.361748667829254, 21.52925500828005, 21.514020599908065, 21.750454773507265, 21.782494938334395, 22.193980216718217, 22.151768124609873, 22.305671954960122, 22.81367972397142, 22.7376523772962, 23.015979728653356, 972.1975650875355, 653.6833763994731, 556.575115076301, 416.00780472933195, 23.36805803303978, 23.64588662488615, 23.665761941475026, 24.058447980204207, 24.32308259058926, 24.24211758480754, 25.005491694408768, 25.630009823187372, 25.827296641383537, 26.025419520718625, 26.319852831637633, 26.792287624392213, 27.569602579421353, 27.77780572565692, 28.37464427771415, 28.776156306499523, 29.720459762895132, 30.220037608666175, 30.413387760554507, 31.314345012601777, 32.595228313442746, 32.656726216285335, 33.75287566288428, 34.653400215373374, 35.70366155938039, 36.93425508260329, 36.78013240120635, 38.178543314822726, 38.6435578930972, 41.131989256199454, 41.48358013054615, 42.30741870799627, 44.24690321361457, 44.76929358464791, 46.674949045152374, 48.44258101477619, 48.44275425925598, 49.27249659137809, 54.403616718737595], "test_ppls": [21.672968195460086, 21.20379942291276, 20.945298892008562, 20.826188395031103, 20.87072051106983, 20.79168300042553, 20.763015907573898, 20.713404076905242, 20.820732189965728, 20.860487455351123, 21.022509372484123, 21.044905586189106, 21.229658279223738, 21.256526763435204, 21.71703263260878, 21.6652548815979, 21.823217672461794, 22.376589457472782, 22.29205649229874, 22.544521907028454, 994.0540411877273, 661.6777355589243, 561.2997247596186, 420.4099058835177, 22.921860114455058, 23.204184930114938, 23.218927682171252, 23.620142369686643, 23.946102331065024, 23.798593311705403, 24.606034654531765, 25.20268774674367, 25.37611855704074, 25.597845121184896, 25.92191027718125, 26.44602106856715, 27.138726579216474, 27.393162434071364, 27.91843687775416, 28.399787543489225, 29.26788475318441, 29.684081725980963, 29.980224101560424, 30.761269601850454, 32.15651739672983, 32.148131108436736, 33.15108699234672, 34.07578800396166, 35.179429449732154, 36.38261959607204, 36.24425084181101, 37.59712610932466, 38.165801977712064, 40.47955698988878, 40.787598486999336, 41.58031260407424, 43.54046347377605, 44.01589880933251, 45.811477245999804, 47.669937888227246, 47.86491115970926, 48.45527570070275, 53.379117679423004], "epoch_time": 330.85917234420776, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62]}

==> supplementary material/code/WikiText-2/logs2/activesgd_0.01_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": Infinity, "best_test": Infinity, "train_losses": [2249.4892578125, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN], "valid_ppls": [Infinity, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN], "test_ppls": [Infinity, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN], "epoch_time": 320.25118947029114, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64]}

==> supplementary material/code/WikiText-2/logs2/activesgd_0.05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": Infinity, "best_test": Infinity, "train_losses": [NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN], "valid_ppls": [NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN], "test_ppls": [NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN], "epoch_time": 320.1951229572296, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65]}

==> supplementary material/code/WikiText-2/logs2/activesgd_1e-05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.131474405580455, "best_test": 20.586878598065574, "train_losses": [3.544926643371582, 3.4770700931549072, 3.4457197189331055, 3.4229989051818848, 3.4051835536956787, 3.389974594116211, 3.378567695617676, 3.366645097732544, 3.3569588661193848, 3.3466198444366455, 3.338880777359009, 3.3310458660125732, 3.3240854740142822, 3.316513776779175, 3.3102569580078125, 3.304811954498291, 3.2984092235565186, 3.293541193008423, 3.2884507179260254, 3.283419132232666, 3.2781291007995605, 3.2742011547088623, 3.2699244022369385, 3.2656338214874268, 3.2615888118743896, 3.256871223449707, 3.254075050354004, 3.249502182006836, 3.246659278869629, 3.243755340576172, 3.2400197982788086, 3.2369580268859863, 3.232926845550537, 3.230600595474243, 3.227357864379883, 3.2250723838806152, 3.221801280975342, 3.2189927101135254, 3.2166800498962402, 3.2134227752685547, 3.2108216285705566, 3.2090795040130615, 3.205956220626831, 3.2038612365722656, 3.2021493911743164, 3.19919490814209, 3.1973330974578857, 3.19549822807312, 3.1933133602142334, 3.191249370574951, 3.1884350776672363, 3.1866934299468994, 3.1840174198150635, 3.1830222606658936, 3.1814475059509277, 3.1793081760406494, 3.1764490604400635, 3.1754159927368164, 3.1738340854644775, 3.1716487407684326, 3.1696763038635254, 3.1684229373931885, 3.166513681411743, 3.165555715560913, 3.1636388301849365, 3.161508321762085, 3.1604011058807373, 3.1583149433135986, 3.1569695472717285, 3.155219793319702, 3.154546022415161, 3.152139663696289, 3.1503260135650635, 3.1494765281677246, 3.1484408378601074, 3.146975517272949, 3.145688772201538, 3.1437432765960693, 3.143491744995117, 3.1410768032073975, 3.139930486679077, 3.1384572982788086, 3.1368038654327393, 3.1360695362091064, 3.134702205657959, 3.1336183547973633, 3.132380723953247, 3.1304967403411865, 3.1296026706695557, 3.1281607151031494, 3.127317428588867, 3.1260478496551514, 3.1249892711639404, 3.1230506896972656, 3.1218631267547607, 3.1207361221313477, 3.119673728942871, 3.1187808513641357, 3.1174440383911133, 3.115963935852051, 3.1152853965759277, 3.1143510341644287, 3.113236427307129, 3.1114554405212402, 3.1105422973632812, 3.1091318130493164, 3.1087775230407715, 3.1075522899627686, 3.1061506271362305, 3.1052706241607666, 3.1045117378234863, 3.103058099746704, 3.1015872955322266, 3.1015207767486572, 3.100102663040161, 3.0984690189361572, 3.0983824729919434, 3.096215009689331, 3.0959506034851074, 3.0948374271392822, 3.0934619903564453, 3.092935085296631, 3.091688394546509, 3.0908806324005127, 3.090155839920044, 3.0885446071624756, 3.0884475708007812, 3.0868866443634033, 3.0867185592651367, 3.0845487117767334, 3.0844473838806152, 3.0833966732025146, 3.082343339920044, 3.0809221267700195, 3.0801610946655273, 3.078970193862915, 3.078686237335205, 3.077094078063965, 3.076137065887451, 3.0748634338378906, 3.0741724967956543, 3.073176145553589, 3.0724799633026123, 3.071718692779541, 3.0705180168151855, 3.070016622543335, 3.068288803100586, 3.0674803256988525, 3.067143201828003, 3.066765308380127, 3.0652916431427, 3.0644049644470215, 3.0634572505950928, 3.062509059906006, 3.0615692138671875, 3.0605309009552, 3.0598604679107666, 3.0586419105529785, 3.0577926635742188, 3.057445526123047, 3.056519031524658, 3.05587100982666, 3.054729700088501, 3.053638219833374, 3.052875280380249, 3.0513617992401123, 3.0509352684020996, 3.0506556034088135, 3.0493087768554688, 3.0482330322265625, 3.0477354526519775, 3.046903133392334, 3.046346664428711, 3.044682502746582, 3.04455304145813, 3.0431745052337646, 3.042529344558716, 3.0418477058410645, 3.0408811569213867, 3.0399630069732666, 3.0388457775115967, 3.0387701988220215, 3.03747820854187, 3.0366110801696777, 3.0361177921295166, 3.0354433059692383, 3.034478187561035, 3.033104419708252, 3.032668352127075, 3.031872510910034, 3.0308053493499756, 3.0307188034057617, 3.0291905403137207, 3.0282740592956543, 3.027859687805176, 3.0269155502319336, 3.0267860889434814, 3.0250844955444336, 3.023829460144043, 3.0234432220458984], "valid_ppls": [27.283588874816502, 26.628052244156564, 26.223442855203093, 25.862925057269827, 25.615727056639848, 25.387501419081108, 25.19688392493919, 25.019774220020842, 24.87276054325096, 24.71802866110331, 24.56827729585813, 24.478621859107978, 24.34602874817374, 24.245701307835095, 24.133154426816603, 24.038002164773843, 23.963795952955092, 23.884425526871112, 23.803831014727884, 23.725188385672258, 23.666179479601144, 23.562080074199205, 23.517254695164176, 23.447551663404184, 23.37139552748882, 23.331199031305946, 23.27457947593932, 23.21416736179415, 23.15401142095432, 23.111819259086044, 23.05459975226446, 22.98366496777724, 22.962922585341072, 22.904668218267098, 22.87601643682031, 22.840401858915975, 22.78812434476123, 22.745872218125093, 22.730275486007564, 22.674789868696077, 22.640918999811277, 22.606128555530333, 22.577774860094806, 22.530749905993012, 22.51957943729145, 22.485323902603, 22.442766365226724, 22.416664435439603, 22.375095708826773, 22.37084973947525, 22.32914237435038, 22.310081084478306, 22.278730856944073, 22.247281469969984, 22.23225984352726, 22.19860543221485, 22.20494682464159, 22.17897342838198, 22.143055539863532, 22.141535149101035, 22.094402101815138, 22.105730594363123, 22.056212597625326, 22.062792100979017, 22.018551065575487, 22.009985333275637, 21.98929332555365, 21.979963377634157, 21.973534308439817, 21.938100802243017, 21.932928496209033, 21.91226191242818, 21.897200237849578, 21.902922872004762, 21.86861991454507, 21.85244721162407, 21.842576435876353, 21.835682560941255, 21.806470246881737, 21.806834184654264, 21.79529511586152, 21.758551177285486, 21.77039259927681, 21.748764296921657, 21.72100432543958, 21.738339138977185, 21.70363158965838, 21.692054038039497, 21.701504954213586, 21.68381694296459, 21.6742238707365, 21.65639803267698, 21.641037538676716, 21.640815675920916, 21.629787320894188, 21.633928742676318, 21.61650711386077, 21.607325034101052, 21.602931176571808, 21.585776391648103, 21.581963208941172, 21.566696645394064, 21.57222489756711, 21.557551142866686, 21.56096932810709, 21.53948745711047, 21.523034742079226, 21.52580592579988, 21.52226503213862, 21.504794891914162, 21.49393322059367, 21.49537839312653, 21.48712376850572, 21.480721060733583, 21.470987479603384, 21.463775903971463, 21.45957496015016, 21.461391345303614, 21.442094360553284, 21.437182105206112, 21.424295981015234, 21.424888511432773, 21.422595101116823, 21.431356331309324, 21.406252087687513, 21.405103797640837, 21.411412497935135, 21.397975570725855, 21.39451181382237, 21.392425668252532, 21.36777967574175, 21.360480539068273, 21.35562262196928, 21.365089961889478, 21.362940471911184, 21.345609837642172, 21.337626391894894, 21.329747639946522, 21.333439965791815, 21.3278966317095, 21.328684816128614, 21.314029352420267, 21.313861658280388, 21.304183369059885, 21.313775270905058, 21.290534549393247, 21.299703885882174, 21.29162593004914, 21.295773686789826, 21.284236092011458, 21.27840622420556, 21.278254029728526, 21.280121023872212, 21.27392708890961, 21.263638287899187, 21.25664332662567, 21.252731207112234, 21.245942450000666, 21.256288571077103, 21.247203778865703, 21.25753530959101, 21.23303459816599, 21.23078703375638, 21.229187560760916, 21.230270734998324, 21.22105033683732, 21.225078075183724, 21.2192897064292, 21.220003047698427, 21.2332168435459, 21.20326355943268, 21.226034522341532, 21.205659884268805, 21.194747170644533, 21.19468653207322, 21.19475222386664, 21.184915882447264, 21.19334242162034, 21.175861594434355, 21.182183533915484, 21.183057241049376, 21.181577515452638, 21.170848810044472, 21.176830970637305, 21.16873400325126, 21.167931542363714, 21.167542940162363, 21.157043288475816, 21.153668966247572, 21.162103258352126, 21.168971214495986, 21.150537229492254, 21.15219129354537, 21.146095094046178, 21.145021255838387, 21.14564135293918, 21.131474405580455, 21.138191308304048, 21.141376662406532, 21.142475519305503], "test_ppls": [26.427401997884356, 25.804184797338234, 25.412911894393073, 25.06663277001814, 24.8295615358557, 24.603177817444262, 24.41475852633364, 24.2473430611028, 24.110242201365637, 23.961699221683602, 23.808621429267117, 23.729448131890194, 23.607480564362824, 23.504989886889387, 23.40676099123672, 23.32091606666876, 23.24154145557789, 23.17298157810762, 23.10337353248149, 23.019063874970186, 22.966426716598153, 22.864342258477468, 22.83021545807532, 22.76969724931953, 22.687968341053725, 22.65335404364672, 22.60152620231156, 22.550139516164972, 22.50159481494477, 22.452587180842738, 22.403456602149767, 22.33928096666281, 22.32014184189172, 22.258916545780544, 22.22817876861767, 22.203115151325232, 22.15375929928719, 22.11777677793094, 22.10193621989383, 22.0494563176665, 22.016178359915493, 21.986604007456567, 21.9609278965506, 21.91811912459616, 21.904254538740926, 21.876290884880838, 21.839504123105595, 21.810135897638034, 21.775459083614944, 21.776923184905062, 21.731042947594403, 21.71205739055078, 21.682596898630187, 21.659785414264395, 21.64291572382706, 21.609669133661676, 21.618532643079927, 21.591211727190384, 21.559571147740893, 21.55735069469082, 21.518540025034522, 21.52771517103312, 21.4793588107343, 21.483368989272826, 21.43681411474479, 21.425394218457118, 21.410616151691684, 21.40342995627596, 21.401654194519548, 21.367850998520147, 21.364198559467273, 21.338613348313423, 21.327484753374968, 21.332076884037146, 21.299272239419434, 21.287803804792578, 21.276514016912113, 21.26349126866106, 21.23813806012696, 21.23907990441628, 21.229329281350505, 21.19720823239138, 21.20218681810343, 21.183708757107027, 21.155444327293242, 21.17504876630277, 21.14159340488787, 21.13076404033031, 21.139153920091037, 21.123228586021455, 21.11083317344928, 21.09911910046232, 21.078620034477403, 21.076514440637474, 21.074378909967944, 21.073409199247923, 21.055650788401536, 21.04968278497552, 21.046400853260078, 21.02565222971091, 21.017157070467093, 21.00839987589095, 21.008690387884748, 20.998239492950507, 21.002585472157023, 20.97900882273781, 20.966388113953546, 20.967407889151403, 20.961924681738676, 20.946132864594052, 20.936102426994378, 20.94338138040075, 20.93115637953522, 20.926650554550257, 20.916031025401793, 20.906912210698962, 20.901051147148642, 20.908417612978017, 20.884369074880063, 20.88111789626532, 20.87309418255232, 20.87141715815039, 20.870282630520837, 20.878574065087864, 20.855320599974423, 20.85462449016549, 20.861387683303, 20.85115423222984, 20.843425289547845, 20.843097307778837, 20.81868213850263, 20.81106446697403, 20.803107350515404, 20.816498286381975, 20.811550723607848, 20.794865717298777, 20.79051810903256, 20.78274227247208, 20.780770279266157, 20.77798602459508, 20.780800006417753, 20.7660853134527, 20.764392133454425, 20.758279021659707, 20.765941734353, 20.73737440714499, 20.749273505558083, 20.7435802755964, 20.74797248211162, 20.731447188141058, 20.730527854759796, 20.729712351206274, 20.732806492301897, 20.7281456859155, 20.713967069038183, 20.709399372728697, 20.703287642850142, 20.703085265853957, 20.706599996287878, 20.699704381821036, 20.70905375022273, 20.685934836886137, 20.68140783783888, 20.680392111417067, 20.68177765353557, 20.67486072964181, 20.674826224774176, 20.672504672398368, 20.67284475612984, 20.689397328292593, 20.65285832163264, 20.674210076119092, 20.657728756683504, 20.646079051907247, 20.64816625874738, 20.645734486164326, 20.636044699524653, 20.644878019087205, 20.63128759201061, 20.636940161947454, 20.636541627169716, 20.636979523824596, 20.62564148787891, 20.631626997679184, 20.622878017714672, 20.621319426517708, 20.615651474558394, 20.60991137356721, 20.607611850112466, 20.615798929715687, 20.619662630664834, 20.60146630649048, 20.60217361384683, 20.600312072329523, 20.59676627659148, 20.60005667606176, 20.586878598065574, 20.595376609028975, 20.596044423433927, 20.597409582016773], "epoch_time": 325.2784764766693, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-2/logs2/activesgd_1e-06_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.305257148061298, "best_test": 21.71076846590022, "train_losses": [3.6424996852874756, 3.5862009525299072, 3.5630500316619873, 3.5473520755767822, 3.534165382385254, 3.5230519771575928, 3.5142314434051514, 3.505547046661377, 3.497356414794922, 3.4885237216949463, 3.4827346801757812, 3.4759390354156494, 3.469542980194092, 3.4629406929016113, 3.4574666023254395, 3.452157497406006, 3.445626974105835, 3.4413368701934814, 3.4361770153045654, 3.431246757507324, 3.4265201091766357, 3.4227752685546875, 3.418774366378784, 3.4140918254852295, 3.4098665714263916, 3.4059247970581055, 3.4030702114105225, 3.398271083831787, 3.394986152648926, 3.3924179077148438, 3.388185739517212, 3.3855514526367188, 3.381037950515747, 3.378795862197876, 3.3755316734313965, 3.373094081878662, 3.3702759742736816, 3.36690616607666, 3.364633798599243, 3.3610000610351562, 3.358694553375244, 3.356830358505249, 3.353482246398926, 3.3511757850646973, 3.349278688430786, 3.346497058868408, 3.34425950050354, 3.3423871994018555, 3.340214729309082, 3.3379006385803223, 3.334799289703369, 3.3332862854003906, 3.33038330078125, 3.329773187637329, 3.3276169300079346, 3.3254246711730957, 3.3224425315856934, 3.3213725090026855, 3.319999933242798, 3.3177781105041504, 3.3154685497283936, 3.3141820430755615, 3.312103748321533, 3.3110973834991455, 3.308687210083008, 3.307075023651123, 3.305325984954834, 3.3034942150115967, 3.3021721839904785, 3.3001935482025146, 3.2997050285339355, 3.2971649169921875, 3.2952966690063477, 3.2944865226745605, 3.293219566345215, 3.2916576862335205, 3.290480613708496, 3.288684368133545, 3.288243532180786, 3.285930633544922, 3.284602403640747, 3.283175230026245, 3.2812132835388184, 3.2805187702178955, 3.2794766426086426, 3.2781662940979004, 3.2769954204559326, 3.2750775814056396, 3.2742722034454346, 3.272493839263916, 3.2715659141540527, 3.2705047130584717, 3.2694289684295654, 3.267263650894165, 3.266355276107788, 3.26542329788208, 3.2639212608337402, 3.2630367279052734, 3.261904239654541, 3.2605533599853516, 3.2598819732666016, 3.258934259414673, 3.257793426513672, 3.255986213684082, 3.2548446655273438, 3.254160165786743, 3.2531769275665283, 3.251939296722412, 3.251274824142456, 3.25042462348938, 3.2493951320648193, 3.2484285831451416, 3.2466657161712646, 3.2468597888946533, 3.245614528656006, 3.2440783977508545, 3.2439701557159424, 3.241684913635254, 3.241563081741333, 3.240589141845703, 3.2387678623199463, 3.239020824432373, 3.237879753112793, 3.23673939704895, 3.2362895011901855, 3.234713077545166, 3.234680652618408, 3.2333285808563232, 3.233259439468384, 3.2313482761383057, 3.2314655780792236, 3.2305386066436768, 3.229573965072632, 3.228019952774048, 3.2274136543273926, 3.226562976837158, 3.226311206817627, 3.224843740463257, 3.2240567207336426, 3.2229909896850586, 3.2221386432647705, 3.221771717071533, 3.2207438945770264, 3.220477819442749, 3.2192094326019287, 3.2187116146087646, 3.2171213626861572, 3.2165284156799316, 3.216461181640625, 3.216289520263672, 3.2150886058807373, 3.2143051624298096, 3.213332414627075, 3.2125351428985596, 3.2121071815490723, 3.211083173751831, 3.2106378078460693, 3.2096986770629883, 3.209048271179199, 3.2088427543640137, 3.2080326080322266, 3.2074859142303467, 3.206840753555298, 3.206151247024536, 3.2053520679473877, 3.203989267349243, 3.204200267791748, 3.204005479812622, 3.2023611068725586, 3.201350688934326, 3.2013566493988037, 3.200883150100708, 3.2003564834594727, 3.1992685794830322, 3.1990909576416016, 3.198171854019165, 3.1976828575134277, 3.1972973346710205, 3.1968650817871094, 3.1956207752227783, 3.194812536239624, 3.1951041221618652, 3.193747043609619, 3.1934654712677, 3.1927287578582764, 3.1925461292266846, 3.191563129425049, 3.1907176971435547, 3.1905858516693115, 3.1901440620422363, 3.1888065338134766, 3.1895620822906494, 3.188269853591919, 3.187528133392334, 3.18746018409729, 3.186866521835327, 3.1866090297698975, 3.1853926181793213, 3.184448719024658, 3.184368371963501], "valid_ppls": [28.583781310042358, 28.347509145839545, 28.17151033236633, 27.99751203059246, 27.837149215392706, 27.67790948469127, 27.52736989151841, 27.400197266080774, 27.269496365894046, 27.152007040428327, 27.0301514383511, 26.929746332731057, 26.813982913830074, 26.728881022823106, 26.62380535448691, 26.5333915273396, 26.439987658717452, 26.361137960537263, 26.277949450494493, 26.1892908288155, 26.121126379259834, 26.046903693112537, 25.97870104881206, 25.90802076390429, 25.840508301671797, 25.78724105969715, 25.715628572351907, 25.651510064333078, 25.597283651171413, 25.53669905640704, 25.489672807333044, 25.415493121280544, 25.376759879786302, 25.324080297671884, 25.281736901958336, 25.240240583785013, 25.191658024367996, 25.154411362036324, 25.10451557408032, 25.053757041688936, 25.016923026919656, 24.972270930802374, 24.937096545294494, 24.891144801479204, 24.8659536876224, 24.82003835808298, 24.781397225255766, 24.745476909346184, 24.705673631335756, 24.669980711154164, 24.635590398746988, 24.601031008293234, 24.563486300439774, 24.53506996913984, 24.50462407230525, 24.47023090204084, 24.439632389264258, 24.409805415665918, 24.378003750510306, 24.358169078911235, 24.322398309389587, 24.299393315407453, 24.25890785230399, 24.240470405970235, 24.206367187803547, 24.185357426711786, 24.151026566644553, 24.129058074332576, 24.102764784184465, 24.072178099084894, 24.064528888408432, 24.030913831565705, 24.00454434777345, 23.98424727077215, 23.955404417121724, 23.928273444197522, 23.908770484806315, 23.8870109656169, 23.859911943280785, 23.834667717549998, 23.821305924143026, 23.785994634146718, 23.771146860889388, 23.74797815329125, 23.714268148494714, 23.707535283219848, 23.68282493594733, 23.657711667080513, 23.642425380360315, 23.621696709522425, 23.604188143719323, 23.578596097071955, 23.554974834091766, 23.5372070770722, 23.52443829562003, 23.50470968724498, 23.48587112489888, 23.468625498736305, 23.449021966803834, 23.431976583436597, 23.411019381463785, 23.396623224900427, 23.37807194646716, 23.364358930065997, 23.34762558080818, 23.325420214707446, 23.305969642735477, 23.29356511046432, 23.282244033954942, 23.25620259231606, 23.242461315518778, 23.232200844064977, 23.214549258462434, 23.193515560099314, 23.186079218522416, 23.16192342900075, 23.150390356827312, 23.132569288985312, 23.116839675837447, 23.107169044652764, 23.08734451135805, 23.076613324949133, 23.056468687284532, 23.055341811270022, 23.032782904599145, 23.02099030412356, 23.02083662294619, 23.00112454480834, 22.98198275139003, 22.972258995329064, 22.95410439648801, 22.939097729238306, 22.928604913286534, 22.92249406291042, 22.90566212334895, 22.89311587143215, 22.884308121515488, 22.86991414952515, 22.856820723993245, 22.84620213388304, 22.831516407400034, 22.820419894571383, 22.80755600104649, 22.794770009858553, 22.789536997724063, 22.772797258799528, 22.764638245429197, 22.75656353892906, 22.74332353281514, 22.733711594567435, 22.720436131133987, 22.705522681122456, 22.704483328568095, 22.691187063089632, 22.678958348112054, 22.66790355442595, 22.6560817029943, 22.646539031593505, 22.639855615683942, 22.632839612155703, 22.62604695504736, 22.60624712970439, 22.604748829048077, 22.595265488780885, 22.58710007379819, 22.575831694797742, 22.56852882682567, 22.55785055202786, 22.54802670086709, 22.547876177051865, 22.527317619600186, 22.52404158988592, 22.514221726769076, 22.50567779681299, 22.50163236856395, 22.484316072422608, 22.477085679675596, 22.47087015161278, 22.45829967998706, 22.45077790123526, 22.449782324352825, 22.440240942721942, 22.429168822493082, 22.421373477900094, 22.410353411283126, 22.408691786011094, 22.39510954885037, 22.38783311510668, 22.384806857731682, 22.37714963892421, 22.37039105232382, 22.359150823636323, 22.354955848516763, 22.34967993274886, 22.341059954769044, 22.330718239945284, 22.318912600809806, 22.32480931735654, 22.313868632081185, 22.305257148061298], "test_ppls": [27.610530791452785, 27.40607080729397, 27.249699819877915, 27.091010726031485, 26.945564795996585, 26.798081966555966, 26.65649655659373, 26.541009189056982, 26.41686288889471, 26.30623302369797, 26.18885375151727, 26.092444610970897, 25.984821248944524, 25.898831087292145, 25.803797211833402, 25.714420777242157, 25.62590378153318, 25.547349929636773, 25.468429655431148, 25.383313190994816, 25.316226427456332, 25.242491319749718, 25.178453941679166, 25.110405881803125, 25.04333583404552, 24.992021714935262, 24.923116726647276, 24.86256281378556, 24.811181354022196, 24.750810886567947, 24.70615074956261, 24.63268901987642, 24.597072220421907, 24.54083251803087, 24.50056981151755, 24.459521732605012, 24.413681677655493, 24.37700407793706, 24.329317394945136, 24.281718208187296, 24.244094347158523, 24.203677935784096, 24.168272333136805, 24.124151421457864, 24.0990470550692, 24.054043150095943, 24.018770538102114, 23.98328661726538, 23.944646530417774, 23.91277242685029, 23.878862657281196, 23.847303546955754, 23.81160741220228, 23.784083576156135, 23.754507289635537, 23.720052816237725, 23.691911777344245, 23.66241626009061, 23.633582905406737, 23.615592571470486, 23.580889811384925, 23.559591592137725, 23.521106985604074, 23.502854849844816, 23.46978376608124, 23.448943697379477, 23.41706505854951, 23.398068020631584, 23.372370678441737, 23.34543247977612, 23.337791633269187, 23.305241742624876, 23.281361454476706, 23.26182560871713, 23.23448301933605, 23.20886573540825, 23.190596027933054, 23.17078278443381, 23.14465632404673, 23.121144545676717, 23.10890450101931, 23.078016350405033, 23.06251627982587, 23.040444742173957, 23.00967004093122, 23.002742350852994, 22.98136359525151, 22.958466540830305, 22.944851951489614, 22.92334664192581, 22.908671406622016, 22.885988644839227, 22.863758978530175, 22.845014727668136, 22.83455950303594, 22.816916280570222, 22.79897685323136, 22.782458313225682, 22.76511587155765, 22.74992901267676, 22.72895321039297, 22.71555054584681, 22.698161625496066, 22.687476106174643, 22.670341092133743, 22.649800477236937, 22.631415089369888, 22.62031336006265, 22.60847859604961, 22.584612255667324, 22.572919951322937, 22.56370818385275, 22.546591389665743, 22.52896118445718, 22.52159293459973, 22.497593031330037, 22.488304771122067, 22.471984533614254, 22.455943834162806, 22.447545113738908, 22.430142094171238, 22.419641547064742, 22.401811511263087, 22.401528439623863, 22.379881391303034, 22.368529732383152, 22.36905237965035, 22.350692385677764, 22.333156791698347, 22.3240588364175, 22.30737380759611, 22.293262993725538, 22.283023094354775, 22.2790708059924, 22.262881182441962, 22.251291780296338, 22.2418718792259, 22.23004430989871, 22.217846929467463, 22.208181738170016, 22.195647088336788, 22.1853621065698, 22.17371261247502, 22.162000545577524, 22.15665923450175, 22.141276481897858, 22.133275128215555, 22.126948928650286, 22.114344133247172, 22.105667349451057, 22.09363302867113, 22.07979428889539, 22.07687283277099, 22.0665955385916, 22.05499263364429, 22.04460989631917, 22.033086841869043, 22.02455746328112, 22.019186280168714, 22.013107870460868, 22.0057351962424, 21.98679272080236, 21.986231827549698, 21.978800032598272, 21.971045972399907, 21.96000116300406, 21.953012652759078, 21.94460844807737, 21.935417745055616, 21.936359131258968, 21.913620270020257, 21.912084287276212, 21.903711417825125, 21.893869684966802, 21.89359825157372, 21.875435524476558, 21.867650153384304, 21.862656043139296, 21.851868906011415, 21.844539817979392, 21.844091922174808, 21.83638538662728, 21.82669359369499, 21.818597843756766, 21.80798322805288, 21.807411298431465, 21.793481646561094, 21.786826624123425, 21.78435943131215, 21.77873008389579, 21.771337284597383, 21.760232038490933, 21.756258359955407, 21.751740868234304, 21.74339816371835, 21.73425545734119, 21.7228894507577, 21.729467955020116, 21.71910900723307, 21.71076846590022], "epoch_time": 328.21132135391235, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-2/logs2/activesgd_1e-07_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 24.674192426361344, "best_test": 23.906701367227875, "train_losses": [3.7168784141540527, 3.6845109462738037, 3.6624178886413574, 3.647554636001587, 3.6341001987457275, 3.6239020824432373, 3.6157665252685547, 3.608870029449463, 3.601755380630493, 3.5944595336914062, 3.5907182693481445, 3.5858147144317627, 3.581238269805908, 3.576308250427246, 3.5724923610687256, 3.5686519145965576, 3.5634968280792236, 3.5610132217407227, 3.557530641555786, 3.5540342330932617, 3.550800323486328, 3.5478477478027344, 3.5456061363220215, 3.541774034500122, 3.538846254348755, 3.536098003387451, 3.533658504486084, 3.5303428173065186, 3.528393507003784, 3.526737689971924, 3.522838830947876, 3.521833658218384, 3.517476797103882, 3.5159852504730225, 3.5136377811431885, 3.511314630508423, 3.5100748538970947, 3.50738525390625, 3.505506992340088, 3.502415895462036, 3.500436544418335, 3.499354124069214, 3.4966301918029785, 3.494547128677368, 3.4932353496551514, 3.4908697605133057, 3.4887211322784424, 3.487579584121704, 3.485588550567627, 3.483962059020996, 3.481144666671753, 3.4800214767456055, 3.4769623279571533, 3.4766807556152344, 3.474543809890747, 3.473141670227051, 3.4697582721710205, 3.4692955017089844, 3.4684605598449707, 3.4671947956085205, 3.464297294616699, 3.4631874561309814, 3.461379289627075, 3.4608311653137207, 3.458125114440918, 3.456341505050659, 3.4551732540130615, 3.453740119934082, 3.4526870250701904, 3.450530767440796, 3.450051784515381, 3.448085308074951, 3.4454822540283203, 3.444350481033325, 3.4441702365875244, 3.4423036575317383, 3.441262722015381, 3.4396934509277344, 3.439563751220703, 3.4371416568756104, 3.4359099864959717, 3.4340217113494873, 3.4324188232421875, 3.431640863418579, 3.4310264587402344, 3.429614782333374, 3.42828106880188, 3.4265894889831543, 3.425539970397949, 3.423521041870117, 3.423074960708618, 3.422182321548462, 3.4206368923187256, 3.418700933456421, 3.4178361892700195, 3.4170644283294678, 3.4153261184692383, 3.414719581604004, 3.4133095741271973, 3.412122964859009, 3.4119713306427, 3.410672187805176, 3.409656047821045, 3.4078714847564697, 3.4069182872772217, 3.4057772159576416, 3.404656410217285, 3.4033257961273193, 3.4032833576202393, 3.401930570602417, 3.401204824447632, 3.4002320766448975, 3.3983824253082275, 3.398444652557373, 3.3975980281829834, 3.395779848098755, 3.395601987838745, 3.3929708003997803, 3.393092632293701, 3.392346143722534, 3.389613151550293, 3.391026735305786, 3.3892176151275635, 3.387969732284546, 3.387577772140503, 3.3858282566070557, 3.386337995529175, 3.384813070297241, 3.3841772079467773, 3.382805109024048, 3.383174419403076, 3.3814826011657715, 3.3803203105926514, 3.3799359798431396, 3.378737688064575, 3.37789249420166, 3.3777754306793213, 3.3763108253479004, 3.3752663135528564, 3.374026298522949, 3.373162269592285, 3.3734681606292725, 3.371636390686035, 3.3715388774871826, 3.370373249053955, 3.369637966156006, 3.3682701587677, 3.3673219680786133, 3.367007255554199, 3.366955518722534, 3.365870952606201, 3.3652260303497314, 3.364070177078247, 3.363232135772705, 3.3626902103424072, 3.361476421356201, 3.3614351749420166, 3.360415458679199, 3.3597896099090576, 3.3597145080566406, 3.358400344848633, 3.3578217029571533, 3.357370615005493, 3.3568122386932373, 3.356232166290283, 3.3542988300323486, 3.354853868484497, 3.3544437885284424, 3.352383852005005, 3.351431131362915, 3.3514814376831055, 3.3514373302459717, 3.3502585887908936, 3.3497300148010254, 3.349073886871338, 3.3483364582061768, 3.3474318981170654, 3.3470652103424072, 3.3466835021972656, 3.3459854125976562, 3.3448827266693115, 3.344755172729492, 3.3435165882110596, 3.3432705402374268, 3.3421692848205566, 3.3421411514282227, 3.341120719909668, 3.3402163982391357, 3.3400871753692627, 3.340001344680786, 3.3387413024902344, 3.3389155864715576, 3.337484121322632, 3.3364737033843994, 3.3370180130004883, 3.336148262023926, 3.3360273838043213, 3.3346517086029053, 3.3340306282043457, 3.3337464332580566], "valid_ppls": [29.54077501812075, 29.207677713523445, 29.004001011742652, 28.869008516718797, 28.77735696634932, 28.705166435374124, 28.647107298247413, 28.60561778593949, 28.563929575067867, 28.527368752022166, 28.48948941568651, 28.45619205147978, 28.419572631117834, 28.385768187294595, 28.34894199949539, 28.312285090921407, 28.27336336039437, 28.23942311857475, 28.19921653680054, 28.160342821550746, 28.123064817010118, 28.08513976559995, 28.046336381495568, 28.008594934496003, 27.96891038035583, 27.933743846475334, 27.891824473349914, 27.855386733558202, 27.818459363217887, 27.779997940742426, 27.74489033192913, 27.70694679047313, 27.670427312017907, 27.63307971874588, 27.600789872132886, 27.565921886074516, 27.532325430012463, 27.5024613185067, 27.46395878844174, 27.43015306692097, 27.397643093139934, 27.366411307383718, 27.332034904235403, 27.299784411921564, 27.271661469514296, 27.242028138200418, 27.210389866929273, 27.179630743333615, 27.14987732832971, 27.11935471840458, 27.091062398083032, 27.06006396778264, 27.030995679764207, 27.00468836915675, 26.978220129746383, 26.94765920677559, 26.922620463123785, 26.895482402098075, 26.86556605027044, 26.844283433376248, 26.818867573795025, 26.791297536918933, 26.76370479452408, 26.73732613360825, 26.712648411547068, 26.68633916002697, 26.657424461732212, 26.63345546992527, 26.611208330023324, 26.58478982172246, 26.565458676314652, 26.540711780847474, 26.516664390578313, 26.491944000616893, 26.47143070498858, 26.44572472475751, 26.425089711454362, 26.40281518288678, 26.375477910364076, 26.35202630727762, 26.331338846867236, 26.3098458831143, 26.288502083683984, 26.2704198175175, 26.24514681320958, 26.22617518970542, 26.20439945390334, 26.182941436883816, 26.16004772019433, 26.139847509132288, 26.122496522796858, 26.10025303819279, 26.07954560490184, 26.061041638366895, 26.0447613085339, 26.022577811730127, 26.00516826323512, 25.9865621764902, 25.96470682009813, 25.94810310416845, 25.93039717005899, 25.914192275385275, 25.895157364181355, 25.876488090243267, 25.86066832585906, 25.84198078851219, 25.824870618629166, 25.807864073467535, 25.793820427274195, 25.773989038665256, 25.75805384238803, 25.741747982217262, 25.725777517918896, 25.706660361184213, 25.694178730480797, 25.675452342877062, 25.6615235773027, 25.643059425753478, 25.625647175772105, 25.612563688584945, 25.595404036841977, 25.58269585213747, 25.564654121936677, 25.554946489538647, 25.538294273187702, 25.522480458963365, 25.511097900197164, 25.496395089595758, 25.48072872146322, 25.46767064838999, 25.45357544565665, 25.44035538902812, 25.425262954104383, 25.412675597988212, 25.39854422210512, 25.384202829043726, 25.37242824113942, 25.356868272687358, 25.34352925687377, 25.331864129250665, 25.31651615033332, 25.30579257840513, 25.29157591761865, 25.277463669364835, 25.266750615226144, 25.253230213003082, 25.24007208756314, 25.228725252643702, 25.215020798409824, 25.20166026476945, 25.19060096250739, 25.17788366207233, 25.16736882086535, 25.15732021053485, 25.141208819600656, 25.129804575076538, 25.120393828887217, 25.10624540934244, 25.096041702321354, 25.085202190864837, 25.07311794958874, 25.060059645926334, 25.05188747444652, 25.039819281798145, 25.029481448914154, 25.017698423837487, 25.008180598954382, 24.994423130910043, 24.984616319353307, 24.973705850684315, 24.96223475132582, 24.952541704538497, 24.941472793050835, 24.93371380395705, 24.92237397095566, 24.9086815228138, 24.899703838095416, 24.88761995132364, 24.87748730452236, 24.868064325096686, 24.85864491486352, 24.84976228480151, 24.837199289456724, 24.827844844857065, 24.816357909738983, 24.807880754373762, 24.79592419475569, 24.786951692431682, 24.778490489748776, 24.76824873753, 24.75916228543817, 24.749223554169056, 24.74186650650977, 24.73184037338441, 24.721105122394825, 24.7109990288167, 24.699442488745962, 24.695202912334544, 24.683906817688214, 24.674192426361344], "test_ppls": [28.452447262254218, 28.15291817299176, 27.972985013241885, 27.855526199983572, 27.776673259352005, 27.71488816109813, 27.665361169287802, 27.63116260752665, 27.595361459611777, 27.564443174453274, 27.53189219503913, 27.503261296066565, 27.471575072987577, 27.441449727426146, 27.409540642770978, 27.3766569424341, 27.342241593593275, 27.311711093699483, 27.275738572623982, 27.240410929800177, 27.20663388540021, 27.172127789806453, 27.137160793243343, 27.102626498068606, 27.06663251607457, 27.03463717576893, 26.996319720871476, 26.962916052994885, 26.92945098896523, 26.89384729421506, 26.861454194414293, 26.82585085781502, 26.79240899247089, 26.756929068103386, 26.72703301477878, 26.69445896940271, 26.66318328017102, 26.63534781051037, 26.59978414665726, 26.56873340047257, 26.53794667682485, 26.508984193508773, 26.476625398796372, 26.445932795595745, 26.41968466496073, 26.390951921506968, 26.360754579236712, 26.33236216125542, 26.303084720966897, 26.274792003912037, 26.247981537054052, 26.219029204548924, 26.191338945327463, 26.165674136511896, 26.140788592092704, 26.111338172049116, 26.087051627644247, 26.06060670144009, 26.032723764073914, 26.012417208116364, 25.98789428166618, 25.961580821693218, 25.935634097131278, 25.910034529002978, 25.885651324027375, 25.860310719831386, 25.832845331671454, 25.81025773036118, 25.788077222655986, 25.763047120766505, 25.743896130685883, 25.71964474570926, 25.696764019699494, 25.673163002127524, 25.652739368901145, 25.627730644427103, 25.60790484442595, 25.5867583684023, 25.560704809664394, 25.53769148872213, 25.51788667211817, 25.49759264413421, 25.476348965856317, 25.459420183493428, 25.43466662988538, 25.416050603764234, 25.39529868962063, 25.374539520119015, 25.352413094870997, 25.331948683610502, 25.315417635305852, 25.294458413067705, 25.274028731098092, 25.25504857192347, 25.23961474634523, 25.2179486806173, 25.20165425622614, 25.182758468629316, 25.16204705690675, 25.1461304830561, 25.12825883824433, 25.111597280736948, 25.09327155833369, 25.075497265542076, 25.059444250749795, 25.04189691341783, 25.025012195417034, 25.008156749306217, 24.993886814527766, 24.974450136207956, 24.95909257794079, 24.942400465940963, 24.92679517906914, 24.90865182936922, 24.896059061945902, 24.878092299906506, 24.864779871270173, 24.846604649644355, 24.829360262492926, 24.81647032692864, 24.800110108819563, 24.787838158753253, 24.770463290528323, 24.760750255274033, 24.7443677752921, 24.72890997147594, 24.717386306587382, 24.703046700950235, 24.688456420754097, 24.675604335371705, 24.66188870688952, 24.648627326516355, 24.634309991046145, 24.622155306848587, 24.608434184673033, 24.594591704724582, 24.58272622125573, 24.567638832973973, 24.554750118231247, 24.54328420547294, 24.528250264246765, 24.517539084911746, 24.50370099718241, 24.49033199260737, 24.47948562576712, 24.466619824905635, 24.453813258119315, 24.443047169186585, 24.429635538464428, 24.416819223235088, 24.40600541399611, 24.393666763473547, 24.382880648068753, 24.373290537120898, 24.358128426864727, 24.346789155519613, 24.33737570880404, 24.323476930871625, 24.313295721840202, 24.30284644313107, 24.2910464212658, 24.278308601284248, 24.270518665106547, 24.25914498821098, 24.2484992920852, 24.23716482686698, 24.228203890079445, 24.215083340651347, 24.205518829262562, 24.195156250499192, 24.183887080577417, 24.174213855617012, 24.16359390791236, 24.15576015039937, 24.145096499759987, 24.131986435226928, 24.12302987657802, 24.11134015733508, 24.101649979861442, 24.092687448113512, 24.083693797181947, 24.075105296839475, 24.063335532395435, 24.054180788828678, 24.04296008296443, 24.03491902731339, 24.023569842242303, 24.014613443542014, 24.00681081398929, 23.99689946457101, 23.988319038952344, 23.9788383782799, 23.971453151056735, 23.961676370037374, 23.951138371149824, 23.941575366841484, 23.9307209907505, 23.926128481038933, 23.9158341936798, 23.906701367227875], "epoch_time": 325.3285803794861, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-2/logs2/activesgd_1e-08_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 27.089208724886454, "best_test": 26.24432085856584, "train_losses": [3.741464138031006, 3.7342236042022705, 3.7260560989379883, 3.7213058471679688, 3.7147269248962402, 3.7099883556365967, 3.7054758071899414, 3.7015340328216553, 3.696869373321533, 3.690857172012329, 3.6881661415100098, 3.6840248107910156, 3.6800804138183594, 3.675344467163086, 3.6715168952941895, 3.668274402618408, 3.6627352237701416, 3.66049861907959, 3.657499313354492, 3.654278039932251, 3.651111602783203, 3.6477677822113037, 3.6463849544525146, 3.641887664794922, 3.639023542404175, 3.636791467666626, 3.6341545581817627, 3.631295919418335, 3.6294760704040527, 3.627992630004883, 3.624011278152466, 3.62343430519104, 3.6191141605377197, 3.61801815032959, 3.6161646842956543, 3.6140317916870117, 3.6132285594940186, 3.610964059829712, 3.6096224784851074, 3.6068201065063477, 3.6054317951202393, 3.604249954223633, 3.602144956588745, 3.6008849143981934, 3.5996174812316895, 3.5979137420654297, 3.5958268642425537, 3.595266819000244, 3.5936172008514404, 3.5929558277130127, 3.590486526489258, 3.5897791385650635, 3.5868968963623047, 3.587111234664917, 3.58524751663208, 3.5843443870544434, 3.5809054374694824, 3.581162452697754, 3.5809099674224854, 3.580361843109131, 3.5781960487365723, 3.577528715133667, 3.576251745223999, 3.575739860534668, 3.5737743377685547, 3.5718491077423096, 3.571643590927124, 3.5701711177825928, 3.5701711177825928, 3.5686256885528564, 3.568289279937744, 3.5668466091156006, 3.5645320415496826, 3.5636863708496094, 3.5642452239990234, 3.563051700592041, 3.56225323677063, 3.5607922077178955, 3.5610389709472656, 3.5589005947113037, 3.558403968811035, 3.5569212436676025, 3.5555498600006104, 3.55519437789917, 3.5548644065856934, 3.5540664196014404, 3.5529792308807373, 3.5519490242004395, 3.5508475303649902, 3.5492351055145264, 3.5490801334381104, 3.5488779544830322, 3.5476207733154297, 3.546072006225586, 3.5449371337890625, 3.5449235439300537, 3.5433616638183594, 3.5434141159057617, 3.54231595993042, 3.5413312911987305, 3.541782855987549, 3.540741443634033, 3.539473533630371, 3.5385923385620117, 3.53788423538208, 3.5371365547180176, 3.5358853340148926, 3.53476881980896, 3.5352296829223633, 3.5342159271240234, 3.533372402191162, 3.5327839851379395, 3.5311694145202637, 3.531541585922241, 3.5313315391540527, 3.530048131942749, 3.5297954082489014, 3.526862621307373, 3.527444362640381, 3.527265787124634, 3.5249850749969482, 3.5266048908233643, 3.524672746658325, 3.5237011909484863, 3.523066759109497, 3.5221378803253174, 3.52316951751709, 3.521562337875366, 3.5207712650299072, 3.5201210975646973, 3.520561933517456, 3.518972635269165, 3.518233060836792, 3.518211841583252, 3.516861915588379, 3.5162854194641113, 3.5166175365448, 3.5153088569641113, 3.5139620304107666, 3.5131795406341553, 3.512843370437622, 3.5129342079162598, 3.511187791824341, 3.51088285446167, 3.5103840827941895, 3.5097177028656006, 3.5088789463043213, 3.5077450275421143, 3.5074307918548584, 3.507136583328247, 3.506892204284668, 3.506598472595215, 3.5052900314331055, 3.504594564437866, 3.5042762756347656, 3.5033833980560303, 3.503506898880005, 3.5027072429656982, 3.501805543899536, 3.5020923614501953, 3.5004701614379883, 3.5005457401275635, 3.499943733215332, 3.499854564666748, 3.5001003742218018, 3.4973599910736084, 3.498325824737549, 3.4980502128601074, 3.4962987899780273, 3.4951775074005127, 3.4951295852661133, 3.495403289794922, 3.493885040283203, 3.4939942359924316, 3.4931108951568604, 3.49277925491333, 3.4918768405914307, 3.4914801120758057, 3.4912657737731934, 3.490971326828003, 3.489931106567383, 3.4896512031555176, 3.4889583587646484, 3.488882064819336, 3.4875247478485107, 3.487508773803711, 3.4868903160095215, 3.485834836959839, 3.4856977462768555, 3.4862356185913086, 3.484722852706909, 3.4846701622009277, 3.482916831970215, 3.4824371337890625, 3.4829835891723633, 3.4821019172668457, 3.482001304626465, 3.481401205062866, 3.4808499813079834, 3.480017900466919], "valid_ppls": [30.35228605144419, 30.18829457052002, 30.04585584712444, 29.921504971950384, 29.812698169375523, 29.71632896458243, 29.629333233549197, 29.5502353751049, 29.47835494487411, 29.41143832797174, 29.349242563097285, 29.29180815697663, 29.238633616690944, 29.18909067663527, 29.14293884796816, 29.099815402392288, 29.059125127405604, 29.022836922795598, 28.988238884854816, 28.955967105985394, 28.92601390550901, 28.899398774298813, 28.874763201285823, 28.852067769727537, 28.83011877287877, 28.81082406254822, 28.791260824698274, 28.773885481134716, 28.75686342996359, 28.74207161955838, 28.727712066209527, 28.713551369896216, 28.700157177964755, 28.68661192698656, 28.674754821668788, 28.663415154497514, 28.653302780470312, 28.643576404511904, 28.632706443584006, 28.62194296756299, 28.61192026245799, 28.602589817037853, 28.592976094811686, 28.58331108549793, 28.574003594772037, 28.565346125864302, 28.55617384284231, 28.547195077475614, 28.538450473608158, 28.529341242081504, 28.520629306596526, 28.511315036212814, 28.501745583378856, 28.493042074713, 28.484205400216997, 28.474224138657856, 28.465135407633, 28.455703572761397, 28.445847592720774, 28.437256072912444, 28.428138474973487, 28.418617265844514, 28.409017966609348, 28.39849430486952, 28.389443283304026, 28.378811849844322, 28.367852988029046, 28.35709442233522, 28.347319906431355, 28.33737309913654, 28.328564440780244, 28.3179355509882, 28.30778308231736, 28.297209215723605, 28.288480487203355, 28.276808167639516, 28.267088283496708, 28.256933833507635, 28.245321670069227, 28.234097973443234, 28.223686211307765, 28.214199843773578, 28.203190238080754, 28.19420146281964, 28.183266854860523, 28.172759649799566, 28.162142217348627, 28.15092472648262, 28.139121315292552, 28.128503147359677, 28.119008547563915, 28.10765410529659, 28.09638463223388, 28.085909818355038, 28.076550086892958, 28.065172641751627, 28.05440847147405, 28.044343795516376, 28.03267864168615, 28.021820039255672, 28.01141977339673, 28.00171767646948, 27.990924455328887, 27.97991525280954, 27.9699839985287, 27.959183011114668, 27.947839799998018, 27.93687418591279, 27.92725117571263, 27.91594088656615, 27.90548011967913, 27.895156286843598, 27.88467671552766, 27.873171012430415, 27.863490226940243, 27.85344091769755, 27.8433952328614, 27.832948378768773, 27.821789046124533, 27.812079689935437, 27.800683479914557, 27.79070982921678, 27.779242898492832, 27.77030316897589, 27.759744751492825, 27.749005103163807, 27.739532782430697, 27.730533105844124, 27.719851021326523, 27.71024330615554, 27.700407769844194, 27.69074077376516, 27.681083750995903, 27.671489472581523, 27.6613181559099, 27.651005542272266, 27.641632577097038, 27.63089250976314, 27.621388067537847, 27.61180789651045, 27.601493999012327, 27.592486478503215, 27.58279795888936, 27.572869606399404, 27.563477125702004, 27.553463757931986, 27.544366838075668, 27.534846205079447, 27.525217299742813, 27.51524407172107, 27.506179444239237, 27.49697357526571, 27.487495537723618, 27.479697943676538, 27.46900114815534, 27.45980117522268, 27.450957701478163, 27.441528238155886, 27.43220011889183, 27.423313228243636, 27.413952084754108, 27.404992699283987, 27.396904974976426, 27.38842131019252, 27.380273196674725, 27.37116167276371, 27.362940407912255, 27.353280316267664, 27.344771043162016, 27.336029789155212, 27.327701798572196, 27.319760641201963, 27.311255284148437, 27.302954369768777, 27.29462994814823, 27.285605472831342, 27.277136762668686, 27.26803355535035, 27.259732779217842, 27.25125260761417, 27.242775074088833, 27.234878075472867, 27.226671779685063, 27.21790987489715, 27.209222148737968, 27.201004127801937, 27.192321797813953, 27.18460145670838, 27.176980499815162, 27.168642666355062, 27.160611742156927, 27.15261556028338, 27.145456605249706, 27.136093263693954, 27.128311271948856, 27.11963921324961, 27.111797300499283, 27.104733116857513, 27.096766306594375, 27.089208724886454], "test_ppls": [29.200833244690344, 29.04815980026806, 28.9158916162759, 28.800872548833475, 28.700526683480863, 28.612029408480158, 28.532470299164952, 28.460507311022862, 28.395312240688135, 28.33484640935891, 28.278938630283577, 28.22746146148005, 28.180014845908275, 28.135881108318934, 28.09499133716046, 28.056849950359588, 28.020958213504123, 27.989156018739564, 27.958916372838647, 27.930727064036834, 27.904728319910525, 27.88163199471535, 27.860447819475272, 27.84092586399419, 27.822027843480186, 27.805628556460007, 27.7888612864865, 27.77407737047139, 27.75953296225594, 27.747119641887483, 27.734963147444674, 27.722944171956943, 27.71174305330078, 27.70026908006231, 27.690291842283585, 27.68071417112239, 27.67220859822065, 27.664061800390957, 27.654888805349668, 27.645804538360178, 27.637355817067697, 27.629588172360197, 27.62145392213731, 27.613170645914877, 27.60528474766909, 27.59790116576545, 27.59006567410049, 27.582640129304984, 27.57519028524508, 27.567453257716295, 27.560066652929336, 27.552143368776797, 27.54385460991185, 27.536402111118623, 27.528662840056015, 27.5199874656552, 27.512128179097264, 27.503772769323746, 27.49522323521603, 27.487698697892895, 27.47974380540857, 27.471332733902376, 27.46306828602686, 27.453726299237484, 27.4456045621028, 27.436203102785235, 27.42634059460695, 27.41702417476177, 27.408135665878056, 27.399315363600127, 27.391653805637638, 27.382016219029456, 27.372956324801798, 27.36352103524259, 27.355778176387975, 27.345220892462816, 27.336505564764316, 27.327336936825272, 27.316986014701904, 27.306697607006406, 27.2974543696223, 27.28899499428792, 27.279074837621053, 27.270965756815254, 27.26109115145304, 27.251616453518924, 27.242021643195553, 27.232001695063158, 27.221336417418193, 27.211551147494546, 27.202930307749863, 27.19274320613643, 27.18248863043738, 27.17280154552976, 27.16436137015028, 27.154098075310838, 27.144421108009514, 27.13521986166214, 27.124689493414984, 27.114757954076364, 27.105334114812397, 27.096281782987287, 27.08658021416323, 27.076546428123965, 27.06744562998404, 27.057715679272896, 27.04739594832893, 27.03736378504511, 27.028385705684585, 27.018122252422458, 27.008513061119462, 26.998772109870146, 26.989150496434174, 26.97849671184727, 26.969448159605665, 26.96013910122815, 26.951051726647215, 26.94127368976866, 26.930934161020293, 26.921734675993363, 26.911299987274305, 26.90210079523071, 26.891526252963402, 26.88333368150643, 26.873298299628466, 26.863439591403402, 26.854378408457567, 26.845941130118963, 26.836143643947654, 26.827219589918524, 26.81787011020181, 26.808766772653115, 26.799819874596928, 26.790965386737163, 26.781507222628157, 26.771899207113304, 26.763098609764562, 26.753152759997246, 26.74437107778454, 26.73550303862785, 26.72589878346666, 26.717336253512336, 26.708107849022028, 26.699022673684144, 26.690341484615576, 26.681077875467558, 26.672561501532925, 26.663876201986323, 26.654812427727997, 26.645580208303073, 26.637106918809945, 26.6286299750604, 26.61962895481444, 26.612413832558328, 26.60259374908306, 26.59390587097128, 26.58550606015371, 26.576703371051405, 26.567922599447243, 26.559480337331927, 26.550711586289342, 26.542363387718904, 26.53478962199741, 26.526914439241086, 26.51907952955769, 26.510393643235687, 26.502797406147813, 26.493782070327683, 26.4857548754769, 26.47754072993211, 26.4697708901522, 26.462142129528544, 26.454263278845968, 26.44639307932682, 26.43858825564006, 26.430061062343274, 26.42201537692186, 26.4135061237859, 26.405704710041544, 26.39763497058733, 26.38977532629669, 26.382163330917674, 26.374421479655147, 26.366254434840883, 26.357964234148312, 26.350273460842324, 26.342063650102958, 26.33468516973309, 26.32738407923701, 26.319520251217455, 26.3119661600972, 26.30441423711269, 26.29761058189238, 26.288752791571987, 26.281251392700867, 26.273012974947008, 26.265578689319494, 26.25882264246113, 26.2512922312463, 26.24432085856584], "epoch_time": 326.74211716651917, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-2/logs2/activesgd_5e-05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.046531317842096, "best_test": 20.49762877257462, "train_losses": [3.4690513610839844, 3.387401580810547, 3.35262131690979, 3.3290607929229736, 3.310959577560425, 3.2959697246551514, 3.2841126918792725, 3.2719621658325195, 3.262147903442383, 3.25189208984375, 3.243969202041626, 3.2358338832855225, 3.229127883911133, 3.2214534282684326, 3.2148618698120117, 3.209390640258789, 3.203206777572632, 3.1983091831207275, 3.1930723190307617, 3.188023328781128, 3.183168411254883, 3.1787190437316895, 3.174636125564575, 3.170207977294922, 3.166351318359375, 3.161482810974121, 3.158445119857788, 3.1545369625091553, 3.1509084701538086, 3.148052215576172, 3.1444013118743896, 3.1410739421844482, 3.136955499649048, 3.134596824645996, 3.1308658123016357, 3.1285836696624756, 3.124951124191284, 3.122235059738159, 3.119243621826172, 3.115712881088257, 3.1129982471466064, 3.1111512184143066, 3.1075055599212646, 3.105117082595825, 3.1028363704681396, 3.0993592739105225, 3.097245931625366, 3.0951786041259766, 3.0923383235931396, 3.0898892879486084, 3.086688995361328, 3.084606409072876, 3.0813498497009277, 3.0799059867858887, 3.0776877403259277, 3.0750021934509277, 3.0719735622406006, 3.0698955059051514, 3.067904472351074, 3.0652194023132324, 3.062676191329956, 3.0608086585998535, 3.058403968811035, 3.056434392929077, 3.0539867877960205, 3.051321029663086, 3.0496270656585693, 3.046703815460205, 3.0450022220611572, 3.042604923248291, 3.0411155223846436, 3.0382418632507324, 3.0356063842773438, 3.0340397357940674, 3.032195568084717, 3.0299715995788574, 3.02781081199646, 3.025278329849243, 3.024286985397339, 3.021197557449341, 3.0191614627838135, 3.0168914794921875, 3.0144166946411133, 3.012995958328247, 3.011033773422241, 3.008854866027832, 3.0067734718322754, 3.0042994022369385, 3.0023603439331055, 3.0003323554992676, 2.9985334873199463, 2.996621608734131, 2.9944088459014893, 2.991971254348755, 2.990011692047119, 2.988067150115967, 2.9858245849609375, 2.984210729598999, 2.982067346572876, 2.9799633026123047, 2.978261947631836, 2.9764561653137207, 2.974381923675537, 2.9716949462890625, 2.970163106918335, 2.967759132385254, 2.9664793014526367, 2.9642741680145264, 2.961991786956787, 2.960070848464966], "valid_ppls": [25.80324968032719, 25.08041802452274, 24.65260616722542, 24.29744100899875, 24.061052256513953, 23.818352797414075, 23.621116635954277, 23.45202994689957, 23.34638984879842, 23.164800691025093, 22.99792765595743, 22.892826591619514, 22.818080465295687, 22.679601800357922, 22.627158243150102, 22.52644754557171, 22.482177263358285, 22.394009657360076, 22.344943328066638, 22.30544859644067, 22.242656718645243, 22.14743780559305, 22.106489547421816, 22.068294934917652, 21.9952812539274, 21.994494655437432, 21.934696042992268, 21.905043132503756, 21.86359430668216, 21.86878154558627, 21.80557602558092, 21.76859677208904, 21.746555467256044, 21.710954811720406, 21.702089628832738, 21.688118663858752, 21.651983871662424, 21.60837083171837, 21.614693060509794, 21.575455081046414, 21.556523223231917, 21.54735634834679, 21.513271728977468, 21.48261094156943, 21.469989281753758, 21.48694958960808, 21.459534029298233, 21.43435078573248, 21.400603094623143, 21.409105217157624, 21.381870544999156, 21.38345093231156, 21.365910084966718, 21.332163345591184, 21.323295233183313, 21.30790175073042, 21.33383161359697, 21.312133977298256, 21.29703797403515, 21.29324026075123, 21.25230557951228, 21.276899546839218, 21.24054339050686, 21.26641663563757, 21.23504950903821, 21.23582413620722, 21.22123753889175, 21.219102521557478, 21.21529847332174, 21.180880615654537, 21.185532098469434, 21.191149582294283, 21.17289820385024, 21.205675051744127, 21.15344705659284, 21.156992846213956, 21.15660444482587, 21.15324532256317, 21.125016502085398, 21.13381223004179, 21.137707499037322, 21.101523779197414, 21.131217462201384, 21.11665740630066, 21.094712910936284, 21.11366706360099, 21.09036798150792, 21.089211496036505, 21.11086840598262, 21.093928343576007, 21.097147267185086, 21.078147639514953, 21.073801097689604, 21.08192206934488, 21.081349076434694, 21.074218125830082, 21.076006918452975, 21.084676673693814, 21.093083457513668, 21.071434744885778, 21.085762529042615, 21.046531317842096, 21.08271121665336, 21.061203705023676, 21.070349627376128, 21.05590681293357, 21.055972074586702, 21.073062525932283, 21.05384866458142, 21.06608505416893], "test_ppls": [25.02458858262512, 24.302898591438073, 23.87873740799056, 23.552638717393815, 23.337546811376026, 23.10125845228347, 22.921411989055425, 22.76356362327874, 22.673114042360407, 22.494128254826784, 22.338668473602542, 22.250633954970517, 22.181755027323916, 22.046843743434312, 22.00731447232069, 21.922174632716057, 21.858585488222758, 21.794022034237162, 21.74715172545846, 21.692007491991124, 21.64726094160692, 21.544690259746503, 21.517908992659567, 21.490935566131874, 21.408023126874347, 21.411902571883818, 21.34551823241932, 21.331049544157057, 21.30475225972567, 21.282434700395317, 21.237029167969784, 21.20179253213975, 21.177810489580356, 21.144194487990717, 21.12919225316878, 21.12231202294095, 21.087602578264068, 21.050726687035123, 21.054119726275218, 21.010198109479592, 20.994209751479932, 20.98307566846293, 20.953130553305062, 20.92972419046179, 20.907789518054745, 20.93389128455013, 20.913682388417303, 20.874865903650957, 20.848922236847923, 20.865083501251465, 20.82382998721059, 20.82510101171578, 20.811734313250653, 20.788272779145405, 20.771636149238862, 20.75901151017247, 20.782093178672056, 20.75980341872128, 20.748348434878707, 20.744707915570192, 20.714712810245913, 20.733276090815167, 20.69086733605369, 20.712396655489467, 20.68268496272443, 20.669700427085495, 20.665654901699572, 20.66434926778495, 20.66639890357973, 20.63756996099103, 20.63863771109484, 20.63405218905964, 20.62411219083842, 20.65256780619295, 20.602296412736784, 20.616020114429165, 20.60706648796236, 20.5988092090289, 20.57399835637605, 20.588719290728527, 20.591286718258196, 20.558273317271727, 20.579718641995672, 20.568819092427077, 20.545102375194105, 20.569029965018746, 20.542472138153165, 20.541130210262452, 20.55919971678904, 20.550373658817097, 20.543201909461164, 20.532904247508384, 20.523125515933828, 20.53025109812217, 20.538333992579663, 20.525601571064882, 20.526922908479346, 20.536424360403963, 20.549481952622205, 20.522230099188118, 20.526350318489772, 20.49762877257462, 20.528366689190797, 20.51030472169084, 20.52287107660101, 20.50536637821231, 20.510397632617746, 20.52732911448132, 20.504124645291096, 20.514574168915242], "epoch_time": 325.66637134552, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/activesgd_5e-06_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.352832619928506, "best_test": 20.803087511135683, "train_losses": [3.5753419399261475, 3.5134165287017822, 3.485018730163574, 3.464240074157715, 3.4475810527801514, 3.4330549240112305, 3.4220006465911865, 3.4106099605560303, 3.4010021686553955, 3.390580415725708, 3.383017063140869, 3.3752222061157227, 3.3679213523864746, 3.3604342937469482, 3.3542284965515137, 3.348637104034424, 3.342024087905884, 3.3370985984802246, 3.3319809436798096, 3.3268301486968994, 3.3216264247894287, 3.317631959915161, 3.3133764266967773, 3.3090271949768066, 3.3049654960632324, 3.300461769104004, 3.2977280616760254, 3.292863368988037, 3.289935827255249, 3.287087917327881, 3.2833118438720703, 3.2803215980529785, 3.2762365341186523, 3.2738819122314453, 3.2706451416015625, 3.268188714981079, 3.265073776245117, 3.2620365619659424, 3.2598190307617188, 3.25655460357666, 3.2538578510284424, 3.2520904541015625, 3.2488136291503906, 3.2466368675231934, 3.2448275089263916, 3.2419052124023438, 3.2399561405181885, 3.238018751144409, 3.2358052730560303, 3.2337167263031006, 3.2307209968566895, 3.229024887084961, 3.226301431655884, 3.22532057762146, 3.2236406803131104, 3.2214598655700684, 3.218454360961914, 3.2173871994018555, 3.2159018516540527, 3.213697671890259, 3.2116713523864746, 3.210371732711792, 3.208420753479004, 3.2075023651123047, 3.205507755279541, 3.2034082412719727, 3.2021799087524414, 3.2001729011535645, 3.198845863342285, 3.197035789489746, 3.1963906288146973, 3.194056272506714, 3.19227933883667, 3.191401481628418, 3.1904006004333496, 3.1888396739959717, 3.1876871585845947, 3.1857872009277344, 3.1855640411376953, 3.183152437210083, 3.182011365890503, 3.1807193756103516, 3.179014205932617, 3.178333044052124, 3.1770102977752686, 3.1759612560272217, 3.174802541732788, 3.1729824542999268, 3.172241687774658, 3.170691967010498, 3.1699516773223877, 3.16867995262146, 3.1678595542907715, 3.1658248901367188, 3.1647400856018066, 3.1637115478515625, 3.162672996520996, 3.161924362182617, 3.1607015132904053, 3.159271240234375, 3.1586270332336426, 3.157787561416626, 3.156787633895874, 3.155064105987549, 3.1541147232055664, 3.152935266494751, 3.15267276763916, 3.151467800140381, 3.1502857208251953, 3.149536371231079, 3.1487505435943604, 3.1474053859710693, 3.146026372909546, 3.1461708545684814, 3.1448163986206055, 3.143261671066284, 3.1432995796203613, 3.14125919342041, 3.1409943103790283, 3.1400222778320312, 3.1386561393737793, 3.138314723968506, 3.137357234954834, 3.136512279510498, 3.135963201522827, 3.134417772293091, 3.1343250274658203, 3.1330294609069824, 3.132988691329956, 3.130948781967163, 3.130993127822876, 3.1301651000976562, 3.129225492477417, 3.127718210220337, 3.1271307468414307, 3.1261157989501953, 3.1260204315185547, 3.1244654655456543, 3.123685359954834, 3.1225202083587646, 3.1219325065612793, 3.12111234664917, 3.1204187870025635, 3.119910955429077, 3.1188032627105713, 3.1184334754943848, 3.1167922019958496, 3.116182327270508, 3.1159815788269043, 3.115807294845581, 3.11444091796875, 3.113677501678467, 3.1128437519073486, 3.1120645999908447, 3.111281156539917, 3.1103978157043457, 3.109875202178955, 3.1089067459106445, 3.1080949306488037, 3.107860565185547, 3.107081890106201, 3.1066532135009766, 3.10565447807312, 3.10482120513916, 3.104088544845581, 3.102724313735962, 3.1025657653808594, 3.102463960647583, 3.1011013984680176, 3.100080966949463, 3.099884033203125, 3.0991907119750977, 3.09875226020813, 3.097325086593628, 3.0973594188690186, 3.096238851547241, 3.0956826210021973, 3.0951690673828125, 3.0944926738739014, 3.0935399532318115, 3.092597484588623, 3.0927486419677734, 3.0915329456329346, 3.0908889770507812, 3.0904881954193115, 3.090024948120117, 3.089116096496582, 3.088038921356201, 3.087790012359619, 3.0871422290802, 3.0860824584960938, 3.0863547325134277, 3.084942102432251, 3.0842368602752686, 3.083986759185791, 3.083289623260498, 3.0831944942474365, 3.0816967487335205, 3.080632209777832, 3.0804102420806885], "valid_ppls": [27.837932379849526, 27.281787073000032, 26.92988758524234, 26.616995240255015, 26.36489664954066, 26.13173441109342, 25.93120088001253, 25.756285237912856, 25.600176574064097, 25.442842346465508, 25.305201314943858, 25.201870564687987, 25.07133659951858, 24.968377414267625, 24.856943992134653, 24.76854990510521, 24.68740281581726, 24.606797316007384, 24.52173646781018, 24.432245044413488, 24.37857916203366, 24.281585056659047, 24.22948052003428, 24.163150311155338, 24.08976959950856, 24.04211745133868, 23.98417293311534, 23.91542935658263, 23.854593651789916, 23.807815391599377, 23.754014568864516, 23.67650178369003, 23.65309259934352, 23.59512932249564, 23.55985559470141, 23.518179860185672, 23.46164912649116, 23.420912105186243, 23.387683095367787, 23.33396936624527, 23.297214123732587, 23.25118517038361, 23.22151859222854, 23.172362801002986, 23.155877373255816, 23.109047750859872, 23.066112600362786, 23.03755546327616, 22.99529042009299, 22.97805440635807, 22.9375062742842, 22.91037010584647, 22.86779318164358, 22.84030383875547, 22.81928279317628, 22.7847071734056, 22.769746107841733, 22.73819991284454, 22.70765566817543, 22.702588797886122, 22.652808551185768, 22.648385686514683, 22.60487817482846, 22.599731861828914, 22.557780635397418, 22.549790054678386, 22.519643866417198, 22.504808558580773, 22.492782177561622, 22.45918318588839, 22.44892059721413, 22.421549885770265, 22.406319775647184, 22.393577190550975, 22.365548743185563, 22.342689930500278, 22.32597500798901, 22.31625213767423, 22.288543659580917, 22.278454652161773, 22.26490888665637, 22.23300193764452, 22.230537220532053, 22.20878535849042, 22.17638251885451, 22.188816355293437, 22.157668226284837, 22.137845468169488, 22.140157385144523, 22.119949479671615, 22.109968415691196, 22.08819233751325, 22.070015509714814, 22.061687490927817, 22.051291087015045, 22.04917769842445, 22.02841208130156, 22.016645531742597, 22.009833153708286, 21.991883350174263, 21.979931935066823, 21.970103097630766, 21.963069481294255, 21.952478790629986, 21.94956371370197, 21.928029266533173, 21.910073044104433, 21.907278506196874, 21.90133542215425, 21.87776698179365, 21.869782641873346, 21.869026601378945, 21.857444201074784, 21.844737728353408, 21.837999368263787, 21.823784813430915, 21.814384663724844, 21.81684485396618, 21.794084387523554, 21.792115149050005, 21.775298142315265, 21.76965037528151, 21.765462214891624, 21.769702278234483, 21.746140688583306, 21.743434451959295, 21.744735684619233, 21.734436822858545, 21.72090593053367, 21.71824425851738, 21.69931644481653, 21.687027641859803, 21.680746284457953, 21.686495077596472, 21.680405127022404, 21.665792089783668, 21.65644450231566, 21.651075337323988, 21.64380327461817, 21.63872099085839, 21.634186640741067, 21.620852184433357, 21.618501717543037, 21.60917453324742, 21.61224536051856, 21.591901536176188, 21.596288001410887, 21.590254267660303, 21.587001281532512, 21.577456185695805, 21.56666579400911, 21.56347291432169, 21.565498615697926, 21.55491976647168, 21.546755293790206, 21.53774148711962, 21.530486957379225, 21.522449760013913, 21.529455195211888, 21.523342633763104, 21.528213039694553, 21.502200714220997, 21.501026772240163, 21.501647056741827, 21.49721831009571, 21.48818424108427, 21.487677052016927, 21.48264679457438, 21.475518345453136, 21.491453080033235, 21.460772222108048, 21.4750319355176, 21.458505667265182, 21.449252626289873, 21.450633423822612, 21.441215081270837, 21.435377990184318, 21.440816350223738, 21.422544025730865, 21.423979290443118, 21.425276729902187, 21.42159404574849, 21.41305122665495, 21.415226181803686, 21.402827813653904, 21.403220735308864, 21.399322455295398, 21.392277758563655, 21.38423097297275, 21.390094934488822, 21.392940809979752, 21.377491952954163, 21.376594936513364, 21.371539729571868, 21.368976911063186, 21.368105724672105, 21.352832619928506, 21.359181931012383, 21.358489372330805, 21.35644747340525], "test_ppls": [26.943245715097525, 26.4262237776101, 26.093514631764393, 25.792246145457888, 25.551047411642372, 25.325626004040476, 25.13000828392039, 24.964180954787423, 24.814488309037923, 24.66195338535143, 24.5184743726439, 24.42109834431457, 24.299839413367927, 24.191032071068452, 24.09391672635504, 24.008173086033132, 23.927035503166152, 23.851056364762567, 23.775205125137678, 23.687681359715317, 23.634940903567436, 23.541438684844177, 23.496355668591637, 23.434658313793545, 23.360877628663527, 23.318441935765087, 23.263894377879254, 23.203150411431096, 23.149612122780734, 23.101098727528395, 23.053841227744698, 22.980591043285386, 22.96153750590959, 22.89945911357581, 22.865241738028597, 22.832430926608833, 22.778602089069256, 22.7423475161998, 22.710763474923276, 22.660192716971707, 22.624142787279645, 22.584929948780417, 22.555640215737174, 22.510818793214984, 22.492680286546232, 22.451313175872897, 22.41401903964874, 22.38351535215987, 22.347761726654653, 22.335792643790246, 22.292837787533713, 22.267897698396023, 22.227871393316622, 22.20667275914431, 22.185584262587522, 22.151879034142222, 22.13999902696491, 22.10691646996812, 22.081599994708657, 22.077472884103873, 22.032761152246213, 22.02850661719316, 21.98791455023508, 21.981939109153185, 21.93861339241184, 21.930967627250162, 21.904379876249358, 21.89197494133479, 21.88406367955849, 21.853583027553245, 21.844899182881292, 21.815643331047458, 21.804161983020556, 21.79145531210827, 21.766007097222225, 21.746742120239844, 21.73081498107733, 21.71804231617171, 21.694138369018678, 21.68430808188504, 21.673195555137045, 21.645888130092874, 21.639092447310695, 21.619661455453258, 21.58838065250257, 21.601731134047974, 21.573510740689873, 21.555752315671313, 21.557813270216663, 21.537731217126623, 21.526919631607072, 21.510717557100644, 21.490126014925167, 21.479430505948862, 21.475400582036926, 21.472098349204487, 21.4504032847278, 21.442247726911877, 21.43508157787671, 21.416135031316596, 21.40221548259788, 21.395241247679238, 21.386173550825042, 21.379270807109066, 21.376329916131876, 21.35435485687773, 21.338338623900686, 21.33452845928692, 21.327276274780886, 21.30607803710183, 21.298906616317538, 21.301420401900266, 21.287788578574215, 21.277574241021295, 21.26958581477698, 21.253851053775406, 21.245516958358884, 21.250598087813042, 21.224637820342544, 21.224222875863436, 21.21148499262898, 21.203475881078475, 21.20027106145758, 21.204532465644427, 21.182744116430356, 21.180370580333946, 21.182309789944266, 21.173332337359213, 21.158803798756534, 21.156609488954043, 21.137571429676225, 21.12600873488137, 21.117790222462077, 21.12608428751124, 21.11843973113665, 21.103782817007215, 21.096080944336414, 21.092600680671897, 21.08256544836579, 21.078921568712424, 21.07614761644804, 21.06337807577683, 21.06046055356045, 21.05272429778048, 21.054651820489624, 21.031929324994838, 21.037486017109664, 21.033724557777308, 21.030339819404347, 21.018059048351887, 21.010879374659385, 21.007067579240623, 21.0083948670987, 21.000752841306593, 20.99012573448349, 20.982535377869695, 20.97307254341122, 20.970342519002912, 20.973347565572936, 20.96867767857665, 20.972802525161033, 20.94658232466739, 20.945213998457792, 20.946832028875484, 20.943121730866316, 20.934659917067506, 20.931760223809345, 20.930173298439403, 20.922430030471066, 20.940755073897204, 20.90444498111976, 20.918639268931063, 20.905406916808598, 20.894359782335943, 20.89926723806947, 20.88773529994342, 20.880654905877588, 20.886206488473942, 20.871153424734683, 20.872725922325156, 20.872820475006787, 20.871372372995836, 20.86225313243364, 20.865436702513747, 20.85222806123382, 20.85196954178991, 20.84475714733513, 20.840483576929017, 20.833285089385328, 20.8395097230208, 20.84020532831153, 20.82489247893816, 20.822931379979654, 20.821382490590423, 20.817381726237684, 20.817729156676887, 20.803087511135683, 20.81119843450456, 20.809566074103845, 20.80661921879452], "epoch_time": 327.93087005615234, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-2/logs2/activesgd_5e-07_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.92990053537168, "best_test": 22.28531829320808, "train_losses": [3.6699860095977783, 3.6162240505218506, 3.5922741889953613, 3.577392339706421, 3.565004348754883, 3.55509352684021, 3.5473077297210693, 3.5397074222564697, 3.5322000980377197, 3.5242810249328613, 3.519439697265625, 3.5134665966033936, 3.5078048706054688, 3.5017781257629395, 3.4969866275787354, 3.4921751022338867, 3.485982894897461, 3.4824271202087402, 3.477750062942505, 3.473184585571289, 3.4689810276031494, 3.4654839038848877, 3.461939573287964, 3.457430601119995, 3.4534459114074707, 3.4498682022094727, 3.447046995162964, 3.442657470703125, 3.4396471977233887, 3.437279462814331, 3.4329864978790283, 3.4307334423065186, 3.426227331161499, 3.4240338802337646, 3.4209747314453125, 3.41853928565979, 3.4160594940185547, 3.4127743244171143, 3.410400629043579, 3.406712532043457, 3.4045512676239014, 3.4026975631713867, 3.3994550704956055, 3.397156000137329, 3.395266532897949, 3.3924734592437744, 3.390181541442871, 3.3884623050689697, 3.386263370513916, 3.3839211463928223, 3.3808345794677734, 3.3793702125549316, 3.37630295753479, 3.3757987022399902, 3.373361349105835, 3.371403217315674, 3.3682174682617188, 3.3673646450042725, 3.36603045463562, 3.363929271697998, 3.361379384994507, 3.3600597381591797, 3.357908010482788, 3.3570499420166016, 3.354337215423584, 3.3528213500976562, 3.351086139678955, 3.349336624145508, 3.3479347229003906, 3.3459088802337646, 3.3454267978668213, 3.342878580093384, 3.3409013748168945, 3.3400113582611084, 3.3389313220977783, 3.3371825218200684, 3.335979461669922, 3.33430552482605, 3.3338429927825928, 3.3314967155456543, 3.3302536010742188, 3.3285787105560303, 3.3266947269439697, 3.3259119987487793, 3.3250961303710938, 3.323697328567505, 3.322453022003174, 3.32059383392334, 3.3196563720703125, 3.31781268119812, 3.3170220851898193, 3.316006898880005, 3.314791202545166, 3.3126938343048096, 3.3118162155151367, 3.310979127883911, 3.309342384338379, 3.308528423309326, 3.3073322772979736, 3.3059685230255127, 3.305501699447632, 3.3044960498809814, 3.3033063411712646, 3.3015317916870117, 3.300391435623169, 3.2996726036071777, 3.2985494136810303, 3.297419786453247, 3.2968504428863525, 3.2958927154541016, 3.2949368953704834, 3.2940478324890137, 3.2922251224517822, 3.2924108505249023, 3.2912075519561768, 3.2896411418914795, 3.2895376682281494, 3.287116765975952, 3.2870872020721436, 3.2861783504486084, 3.284099578857422, 3.2846148014068604, 3.283308267593384, 3.2821717262268066, 3.281744956970215, 3.2801265716552734, 3.2802417278289795, 3.2788126468658447, 3.278622627258301, 3.2768428325653076, 3.277082681655884, 3.275890588760376, 3.2749135494232178, 3.273611068725586, 3.2728073596954346, 3.272031545639038, 3.271726608276367, 3.27030348777771, 3.269472122192383, 3.2683982849121094, 3.267482280731201, 3.267256498336792, 3.2659850120544434, 3.2659339904785156, 3.2644834518432617, 3.2639060020446777, 3.262383460998535, 3.261613368988037, 3.2615740299224854, 3.261409282684326, 3.2602899074554443, 3.259599447250366, 3.2584235668182373, 3.2576353549957275, 3.2571375370025635, 3.2560958862304688, 3.2556967735290527, 3.2547433376312256, 3.25416898727417, 3.2538914680480957, 3.2530033588409424, 3.2523510456085205, 3.251845598220825, 3.251068115234375, 3.25028920173645, 3.2489678859710693, 3.2491135597229004, 3.2488555908203125, 3.247098684310913, 3.246089220046997, 3.246053457260132, 3.2457339763641357, 3.24501633644104, 3.244011402130127, 3.2437338829040527, 3.24275279045105, 3.2422776222229004, 3.2418174743652344, 3.24135684967041, 3.2401859760284424, 3.2393195629119873, 3.2394826412200928, 3.2381398677825928, 3.237993001937866, 3.23702335357666, 3.2369260787963867, 3.2358241081237793, 3.235028028488159, 3.234776020050049, 3.2344417572021484, 3.2330994606018066, 3.233757972717285, 3.232511043548584, 3.231659173965454, 3.2316911220550537, 3.2309746742248535, 3.230644702911377, 3.2294106483459473, 3.2285773754119873, 3.228430986404419], "valid_ppls": [28.80556286161223, 28.578459365109623, 28.46113158513106, 28.355154122427773, 28.252831311740852, 28.142717509746888, 28.03056004863038, 27.93423668516314, 27.828018347687383, 27.735346676865735, 27.63477953684245, 27.551552170261104, 27.455690012989116, 27.383152180955467, 27.293614789712155, 27.21681321282871, 27.136513800624407, 27.068394293751375, 26.993584379176774, 26.917819589241915, 26.855511689515158, 26.78848077849902, 26.725886039568074, 26.661702140713807, 26.59723483196607, 26.54440747262303, 26.478146759680882, 26.419388616266573, 26.364500641999324, 26.30273981030363, 26.25622462565089, 26.192900117307577, 26.14747063201913, 26.093900347693506, 26.051549236531432, 26.00392206992689, 25.957180301479355, 25.921051234578535, 25.866655878451585, 25.817421567116522, 25.77885019032585, 25.736587021114687, 25.696531210487436, 25.651907594191158, 25.622513127047625, 25.58004885382946, 25.540413264826487, 25.50330155787242, 25.465885552994298, 25.428275874575608, 25.394360226751566, 25.35845830179406, 25.32394746793293, 25.29377092616352, 25.26402788555988, 25.229116230467, 25.19811547311435, 25.167800851092093, 25.13418467914766, 25.114327533681514, 25.08230168110794, 25.05343448658295, 25.018921213962344, 24.996014270558206, 24.967163047086313, 24.94112789782626, 24.90915068393615, 24.884540566606194, 24.85894125476979, 24.8300114469192, 24.81928683955933, 24.78830504376122, 24.76239736504254, 24.741418192601547, 24.714716883636232, 24.686567027124187, 24.66951017310177, 24.645213205686844, 24.61889159229239, 24.592621544282846, 24.57628584950911, 24.54652033974864, 24.530221116245848, 24.509047136179984, 24.478534316890887, 24.46615316561733, 24.44435843158644, 24.419834906743862, 24.400798103202455, 24.380735623007098, 24.36416309443195, 24.338884401023837, 24.316316011700046, 24.296305615100668, 24.283617144219054, 24.263651010899682, 24.245111691187653, 24.22816345493557, 24.20674809314666, 24.18969979412119, 24.169482418111052, 24.15538580646923, 24.135962440852406, 24.121454050339473, 24.10423019819794, 24.08069091837612, 24.063180629944828, 24.04805089392949, 24.035503532287375, 24.010949383885166, 23.99729995938011, 23.983778375562974, 23.966938536793982, 23.946205096808008, 23.938430401295314, 23.912949166229385, 23.901480918876967, 23.881122950558954, 23.866318218891692, 23.85458227703598, 23.834809783663655, 23.82344716997361, 23.801334024452736, 23.796777692390027, 23.77673565606802, 23.76304374152763, 23.76003552430536, 23.738377411673472, 23.720991614829163, 23.70979066492788, 23.69208123570854, 23.677478374629338, 23.663990307587824, 23.652968534260857, 23.637764211705637, 23.623555293587025, 23.613633274935815, 23.596755152980034, 23.58432517829058, 23.571367859303198, 23.55564875696795, 23.544778487964177, 23.529671760397648, 23.51443456819304, 23.506732803682027, 23.491577675984903, 23.478872832749268, 23.46992365731058, 23.45524522208944, 23.442716524864025, 23.429971073201948, 23.414307187653307, 23.408507786309343, 23.395998475999278, 23.380513383754014, 23.36947320620452, 23.358299015052776, 23.345655120231367, 23.335043098550333, 23.325453582012578, 23.316218221884437, 23.298880529933726, 23.29491467890114, 23.28150577336107, 23.272459819257488, 23.26051123166813, 23.251745072092483, 23.237624146531754, 23.226441010337968, 23.220272926310052, 23.203194667970518, 23.196689862423483, 23.186095802504532, 23.178319216529836, 23.167578885798196, 23.1517647489336, 23.143514102205362, 23.133567567933355, 23.12092404631095, 23.11275051636866, 23.107868720903674, 23.0973702944606, 23.083744880477564, 23.074115600545785, 23.062010420396483, 23.057672581534398, 23.04248283551676, 23.034122855756998, 23.029565143569865, 23.018740075070014, 23.00997176921552, 22.998393727004906, 22.99239583992984, 22.98469518062143, 22.97385286150388, 22.962353214513048, 22.949546102580364, 22.953376540929117, 22.93997827237912, 22.92990053537168], "test_ppls": [27.80061056981618, 27.606219352502393, 27.5071566012443, 27.414108949094985, 27.323193491657026, 27.223582075075306, 27.12122338684948, 27.03602300664059, 26.937342916831753, 26.851919929226298, 26.757777534973886, 26.679735682381608, 26.59141417857557, 26.521204022115196, 26.44048566236624, 26.36649331170989, 26.291560883272535, 26.22520602246254, 26.15473430059856, 26.0825427799485, 26.022584015996895, 25.957130792134212, 25.897398582008762, 25.83581415484749, 25.773411415340565, 25.722201933987428, 25.658434080381898, 25.602984364582877, 25.551278902778915, 25.49111922472439, 25.446239559188385, 25.38439649588075, 25.34162598235041, 25.286836796148595, 25.24679475596425, 25.199629458714703, 25.15553287821295, 25.120238110986175, 25.068431716208483, 25.022345344278076, 24.982948471942105, 24.944071553519763, 24.904619788373317, 24.86090311405294, 24.832136794915904, 24.78995989688801, 24.751802283354092, 24.71671450412718, 24.67864021333322, 24.644372969640244, 24.610880890296823, 24.577188220320323, 24.543336869703964, 24.513196310007594, 24.484026738250858, 24.44859574695495, 24.419130437682217, 24.38817716848027, 24.35696696848245, 24.3376658346601, 24.306584021831625, 24.278812197293185, 24.246204227482956, 24.22307494193428, 24.19442365259413, 24.168716023925956, 24.13854057745524, 24.11635345020492, 24.09014292656284, 24.063811720247084, 24.0524374230724, 24.022578976565367, 23.997494487841948, 23.97771215561537, 23.9518350496401, 23.924839313787466, 23.90887309033805, 23.88653827639516, 23.861146411462, 23.836025904244686, 23.820124629516652, 23.79342483460398, 23.77672431843966, 23.757084329135456, 23.72821481993651, 23.715873916739145, 23.69608080496307, 23.67296268469215, 23.655111568054615, 23.634912728539092, 23.62035073539462, 23.596850793556047, 23.575245876180865, 23.55475019741769, 23.543347085755656, 23.524455121615507, 23.507338091192942, 23.490351126549594, 23.47100924159116, 23.455871553070516, 23.435619341863475, 23.421537519361948, 23.403446345575414, 23.391218583449707, 23.3738195492741, 23.35235202420037, 23.335794184193222, 23.3213942435828, 23.308503579208402, 23.285541513652294, 23.2734086469422, 23.26022285507782, 23.244140430852696, 23.225859568034256, 23.21813607287012, 23.1934823815329, 23.18361386514128, 23.164618435419495, 23.149678354447026, 23.138901644520345, 23.12032870852699, 23.110022975297266, 23.089689526941495, 23.085781299949744, 23.066943023169337, 23.053659845143983, 23.05085684094103, 23.03056446831934, 23.015387093067517, 23.004480933675588, 22.988454753220875, 22.974362264733422, 22.96176195974962, 22.952555678894292, 22.937752368348782, 22.924718486258474, 22.914499944988393, 22.899426355660214, 22.88792030784692, 22.876136426616355, 22.861736693201888, 22.85163339754565, 22.83793514612606, 22.82404920480082, 22.816345090160123, 22.802961569262745, 22.79066718314549, 22.7831698850733, 22.76950181627911, 22.75816956951179, 22.746105409977424, 22.731456928466685, 22.724905574310508, 22.714478240918734, 22.70028850887049, 22.689899519482427, 22.679207075387126, 22.667260434075796, 22.658145219929718, 22.64950347185569, 22.639780047139165, 22.623490120760778, 22.620210891338306, 22.60929793365983, 22.600400008004232, 22.588694144600293, 22.58084874005628, 22.56813065435158, 22.558103329345908, 22.5527041915468, 22.534875787240022, 22.529181409773035, 22.52025058305868, 22.51195125815778, 22.5042129888043, 22.488229708431962, 22.480220886887423, 22.471261250540312, 22.4598364671476, 22.452410528777886, 22.448460309314417, 22.439390281758428, 22.427249141177764, 22.41750354538158, 22.406127461487248, 22.402954516148736, 22.388137364669575, 22.380537701807476, 22.376648142491035, 22.367324490339193, 22.35863373842954, 22.347639180193923, 22.34226378157344, 22.33521219712646, 22.325091419552642, 22.31449108554267, 22.302720612158236, 22.306655822681385, 22.294267575567506, 22.28531829320808], "epoch_time": 325.47877383232117, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-2/logs2/activesgd_5e-08_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 25.426772400820653, "best_test": 24.636400966460698, "train_losses": [3.728365421295166, 3.7060704231262207, 3.6888413429260254, 3.6766810417175293, 3.664386749267578, 3.6548540592193604, 3.646639823913574, 3.63966965675354, 3.6324501037597656, 3.6245927810668945, 3.6205637454986572, 3.6154189109802246, 3.6106395721435547, 3.6056110858917236, 3.601602554321289, 3.5979104042053223, 3.5926225185394287, 3.590296745300293, 3.5870587825775146, 3.58376407623291, 3.5806431770324707, 3.577716112136841, 3.5758867263793945, 3.5721302032470703, 3.5694022178649902, 3.56703519821167, 3.5646984577178955, 3.5616936683654785, 3.5599818229675293, 3.5586869716644287, 3.5548665523529053, 3.5542798042297363, 3.549994707107544, 3.5488505363464355, 3.5467286109924316, 3.544564962387085, 3.54376482963562, 3.5413460731506348, 3.5396535396575928, 3.5368218421936035, 3.5350115299224854, 3.5341620445251465, 3.531573534011841, 3.529820680618286, 3.5286924839019775, 3.526604652404785, 3.5244810581207275, 3.523536205291748, 3.521742105484009, 3.5205001831054688, 3.5178170204162598, 3.5168540477752686, 3.513932943344116, 3.5137860774993896, 3.511824369430542, 3.5106637477874756, 3.507307767868042, 3.507063150405884, 3.5065250396728516, 3.5054900646209717, 3.5027072429656982, 3.5018439292907715, 3.5002353191375732, 3.4997060298919678, 3.497222661972046, 3.4953887462615967, 3.494631290435791, 3.4932076930999756, 3.4924886226654053, 3.4905624389648438, 3.4900503158569336, 3.4883744716644287, 3.4858081340789795, 3.4846465587615967, 3.484778642654419, 3.483140707015991, 3.482241153717041, 3.4805915355682373, 3.480595350265503, 3.4784090518951416, 3.4773900508880615, 3.475545644760132, 3.4740710258483887, 3.473454713821411, 3.472853899002075, 3.4716429710388184, 3.470426082611084, 3.468843936920166, 3.4679391384124756, 3.4659430980682373, 3.4655861854553223, 3.464916467666626, 3.4633352756500244, 3.461623430252075, 3.4606094360351562, 3.460195541381836, 3.458444118499756, 3.4580342769622803, 3.456632137298584, 3.4554457664489746, 3.455634117126465, 3.4542763233184814, 3.45324444770813, 3.451667070388794, 3.450770378112793, 3.4497032165527344, 3.4485576152801514, 3.44716739654541, 3.447444438934326, 3.446000099182129, 3.4453012943267822, 3.444392204284668, 3.4426465034484863, 3.4426651000976562, 3.4421331882476807, 3.4403934478759766, 3.4400179386138916, 3.437479019165039, 3.4376871585845947, 3.43707013130188, 3.4344327449798584, 3.436021089553833, 3.43399977684021, 3.432823657989502, 3.4324398040771484, 3.430779457092285, 3.4314017295837402, 3.429802656173706, 3.4291586875915527, 3.4279725551605225, 3.428306818008423, 3.4266862869262695, 3.425431966781616, 3.425342321395874, 3.423943519592285, 3.423218011856079, 3.4231491088867188, 3.421720027923584, 3.4206039905548096, 3.4194514751434326, 3.4185562133789062, 3.418930768966675, 3.417067289352417, 3.4168014526367188, 3.4158639907836914, 3.415217161178589, 3.4139180183410645, 3.4129648208618164, 3.41251277923584, 3.4123473167419434, 3.4114830493927, 3.410769462585449, 3.409637689590454, 3.4087448120117188, 3.408259630203247, 3.407043695449829, 3.4072647094726562, 3.4061145782470703, 3.405364751815796, 3.405564546585083, 3.403942108154297, 3.4035098552703857, 3.4030377864837646, 3.402693271636963, 3.402251958847046, 3.399923801422119, 3.4006757736206055, 3.40022611618042, 3.3982059955596924, 3.3971035480499268, 3.397179365158081, 3.397322654724121, 3.3958799839019775, 3.3956985473632812, 3.394871234893799, 3.3941643238067627, 3.3932719230651855, 3.3928346633911133, 3.392456531524658, 3.391956329345703, 3.390751361846924, 3.3905141353607178, 3.3893957138061523, 3.389129638671875, 3.387930393218994, 3.387906074523926, 3.386939525604248, 3.3860230445861816, 3.385895013809204, 3.3859951496124268, 3.384614944458008, 3.384688138961792, 3.3830840587615967, 3.382028102874756, 3.3826942443847656, 3.38181471824646, 3.3816637992858887, 3.3805015087127686, 3.3799383640289307, 3.3794775009155273], "valid_ppls": [29.852208718600778, 29.542789404705317, 29.334453776753207, 29.17693544823909, 29.055827474516253, 28.957665451361052, 28.87802653440445, 28.817281679732265, 28.76532518908309, 28.722301691718958, 28.682918877246784, 28.650556657218836, 28.621028565771322, 28.594966756350022, 28.569929966321208, 28.545309827401596, 28.52012612228971, 28.499775001255703, 28.475581927841848, 28.45191136352927, 28.429466954104004, 28.407270525028313, 28.38374471875825, 28.36049533791206, 28.335535484227215, 28.313641908563227, 28.28525005649292, 28.26193311338401, 28.23662241136311, 28.210769389725225, 28.185712827850516, 28.159161191332142, 28.1330437179937, 28.10467214629237, 28.07999769370337, 28.05406066163541, 28.029136604432665, 28.005209510022862, 27.9762264707937, 27.94950567070786, 27.923649226846276, 27.898501801377684, 27.87163594840016, 27.84577851425481, 27.821603316264923, 27.797846755285153, 27.772309391176094, 27.747020410632334, 27.722580642767742, 27.697211477004462, 27.67333020762184, 27.647762215881784, 27.623087166435525, 27.600434525200782, 27.57783333585356, 27.55233386877869, 27.531097948626982, 27.508140351413818, 27.483177100958617, 27.464364762360187, 27.44278444038067, 27.419658602683818, 27.396852719577016, 27.37428770633496, 27.353567265102743, 27.33138326551099, 27.307316104294916, 27.28573558104728, 27.266583824993067, 27.244782159790972, 27.227054771698338, 27.205771185668162, 27.185664412994033, 27.165060839907166, 27.147637750534845, 27.125484949759592, 27.107195354303023, 27.08803329053009, 27.06479341995924, 27.043810763410562, 27.02538937954932, 27.007257420703073, 26.988230347887477, 26.97266335999742, 26.951559356313, 26.933842956378292, 26.914739265519305, 26.895674774267007, 26.875034678087427, 26.85706762785087, 26.841057938512396, 26.821872976840726, 26.802784801381478, 26.78581758546397, 26.771133267889947, 26.751628354197994, 26.735279941136074, 26.718654857285177, 26.69875532221465, 26.68247739039969, 26.6663873998045, 26.65098699075504, 26.633360221436444, 26.61610681701634, 26.601014500362627, 26.583953178256056, 26.566947137256314, 26.55063562420284, 26.536636991258774, 26.519231273382083, 26.50347984093823, 26.487819861578316, 26.472396348577874, 26.454887697813508, 26.44160147674477, 26.424944806507806, 26.41035757615813, 26.39384015034503, 26.376370878843154, 26.363344082600225, 26.346937720383373, 26.33351736147823, 26.316408004181444, 26.305129193390385, 26.289711771307033, 26.273902474372072, 26.26183415949638, 26.24877005771212, 26.233041670983848, 26.2199856408576, 26.206411263376694, 26.19295007634745, 26.17817260145669, 26.165455794023185, 26.15074994415137, 26.136376390125523, 26.124078505177373, 26.109439485499628, 26.096774733034067, 26.08410368591276, 26.069536790373196, 26.05777357568395, 26.044512927518905, 26.030762525491813, 26.018905145435614, 26.00518686358757, 25.99251070928044, 25.98057164526225, 25.96690452942226, 25.953683936140802, 25.942041032723125, 25.929692398753605, 25.918882124209055, 25.9094476794554, 25.893212662920924, 25.881893080170137, 25.87192311066747, 25.858757040714213, 25.847532633516053, 25.836368537224413, 25.82474131924473, 25.81249160015165, 25.802966691069255, 25.791293013714366, 25.78103216834013, 25.76899363957327, 25.759245262469236, 25.74604445841746, 25.736022507899087, 25.724648978061776, 25.71389966489105, 25.703681866266514, 25.693045451100947, 25.68377281587808, 25.673652683520995, 25.661211551816283, 25.650904607616983, 25.639379193229125, 25.62971651268054, 25.62010023181378, 25.609968552874232, 25.60089680400668, 25.589845336042586, 25.579841496867264, 25.568860078958277, 25.55971757692857, 25.54868388533037, 25.539585132223152, 25.530666141449558, 25.52025951836393, 25.510897184436242, 25.501149165539225, 25.492936478868213, 25.4820348969545, 25.472231103010483, 25.46210933496596, 25.452355685220194, 25.446282027217777, 25.436000766231313, 25.426772400820653], "test_ppls": [28.737179248259054, 28.454197482831887, 28.26605717425259, 28.12534463020458, 28.018306094354724, 27.932218765623425, 27.862832560500745, 27.810925934392536, 27.76611241992658, 27.729600903636726, 27.695910612182843, 27.668659333919983, 27.643708592862748, 27.62148684949592, 27.600546393185986, 27.57956263291155, 27.558187459066666, 27.541076923075288, 27.520328654138222, 27.499661580283444, 27.479901046213772, 27.460403499092127, 27.43976180106579, 27.41911600750086, 27.396924570776903, 27.377459787954756, 27.35210646601512, 27.331168228141347, 27.308807065870763, 27.285494881335588, 27.263086586519034, 27.238839277084207, 27.21570361748504, 27.18973514211343, 27.16738605863531, 27.143929260657973, 27.12115225870377, 27.099544409181522, 27.07336402815675, 27.049369292435166, 27.02555046390278, 27.002801978152984, 26.978046463364784, 26.95390485802506, 26.931974356387478, 26.909625423207466, 26.88605144102893, 26.86317059354014, 26.839925267391507, 26.81664251363013, 26.794529828690596, 26.771005613483208, 26.747986715423412, 26.726650684239328, 26.70575826771076, 26.681866683947447, 26.661708497359708, 26.639958572193034, 26.616957164365136, 26.59945437079899, 26.579200021976263, 26.55759338684346, 26.53654208901919, 26.51530518134414, 26.495424439799258, 26.47432142946319, 26.451835122962372, 26.431875932921166, 26.413323497769877, 26.39288366483289, 26.37612562392558, 26.35573342748066, 26.336794890117048, 26.317311521858155, 26.300588924036703, 26.279415536811058, 26.262109658545565, 26.24401426080602, 26.22212368347194, 26.202056702752532, 26.1847705531814, 26.16778903376363, 26.149415725714782, 26.134637887983306, 26.114482202531565, 26.097645821404978, 26.079508297839283, 26.06137716609872, 26.0417063866593, 26.02430265484646, 26.00886999548772, 25.990775579905513, 25.972625636628525, 25.95594259617979, 25.941954441963773, 25.923387402604458, 25.90799605610208, 25.891650834014296, 25.872971750933566, 25.85744388472996, 25.841783630597384, 25.82655772706977, 25.80987005363933, 25.793519092459594, 25.778874774964905, 25.762807568705796, 25.746652160787754, 25.73099765879628, 25.71716138893918, 25.700476999016583, 25.685340476805713, 25.66982729617092, 25.654996305266696, 25.63825444349858, 25.625164519516883, 25.609241961996357, 25.595672544724284, 25.579518267307908, 25.562630632636708, 25.549731607129203, 25.53432468163074, 25.521330413538276, 25.50492509261276, 25.494073088277958, 25.478881964332395, 25.463748460503837, 25.451427250039025, 25.43873596451969, 25.423965750213064, 25.411306333872663, 25.397884182835693, 25.384505434125895, 25.370589333261517, 25.35817414478911, 25.3440247359124, 25.330112709554164, 25.317813908073365, 25.30367495375353, 25.29137692900887, 25.279157205462898, 25.26475672912224, 25.25302550529777, 25.240041999070453, 25.227197489709418, 25.215405552028823, 25.202393317802404, 25.189958338624507, 25.178561996112855, 25.16507678454562, 25.15233039229989, 25.140957067347216, 25.12901971232206, 25.117896469726166, 25.108963107516484, 25.093606591890673, 25.0823674621482, 25.072310946460167, 25.059474123953056, 25.048339861423266, 25.037461259370687, 25.026050375397084, 25.01405426728133, 25.004716675825517, 24.993457769707696, 24.982805518773265, 24.971002792238654, 24.96171102829234, 24.948948676930303, 24.93906457256689, 24.92814427909315, 24.91769808949875, 24.907185017271484, 24.89689007143854, 24.887590282986395, 24.8777304871731, 24.865568337760827, 24.85529059344869, 24.844306285788374, 24.834842584667197, 24.825471271107123, 24.815618335660638, 24.80655590598303, 24.795811870638833, 24.786023891637342, 24.774993406273456, 24.76630009466742, 24.75559120120018, 24.746497592585598, 24.73789685139316, 24.727665982303474, 24.718641565378167, 24.709131474466556, 24.701061963481163, 24.69032829908402, 24.680652570821238, 24.670815938300738, 24.661565317124346, 24.655098412270597, 24.645148571127745, 24.636400966460698], "epoch_time": 325.35876512527466, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-2/logs2/adabelief_0.0001_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.196980675767886, "best_test": 21.656888550558516, "train_losses": [3.2437846660614014, 3.002311944961548, 2.783754825592041, 2.5789685249328613, 2.3902177810668945, 2.214050531387329, 2.0500845909118652, 1.8946070671081543, 1.7496750354766846, 1.6114875078201294, 1.4867392778396606, 1.3688182830810547, 1.2595710754394531, 1.1594908237457275, 1.0691825151443481, 0.9840711355209351, 0.9063801169395447, 0.8343288898468018, 0.7713512182235718, 0.710281252861023, 0.6577006578445435, 0.6089729070663452, 0.5642026662826538, 0.5253976583480835, 0.49007412791252136, 0.45664194226264954, 0.4284360110759735, 0.40065670013427734, 0.37682318687438965, 0.35480648279190063, 0.33554553985595703, 0.3161007761955261, 0.3012848496437073, 0.28684884309768677, 0.27220481634140015, 0.26065653562545776, 0.24875453114509583, 0.23799370229244232, 0.22895334661006927, 0.22091534733772278, 0.21359136700630188, 0.2048119455575943, 0.1987588256597519, 0.1919182687997818, 0.18576322495937347, 0.17961107194423676, 0.17531713843345642, 0.17006514966487885, 0.1658012717962265, 0.16133740544319153, 0.15775033831596375, 0.15449337661266327, 0.1494809091091156, 0.14584003388881683, 0.14304690062999725, 0.13961105048656464, 0.1365850418806076, 0.13482892513275146, 0.13163213431835175, 0.12900938093662262, 0.12598393857479095, 0.12392369657754898, 0.1213955357670784, 0.1192510798573494, 0.11837607622146606, 0.11527440696954727, 0.11328210681676865, 0.11197644472122192, 0.1094355657696724, 0.10772830247879028, 0.10711944103240967, 0.10521351546049118, 0.10265917330980301, 0.10208719968795776, 0.10080068558454514, 0.09961269050836563, 0.09762085229158401, 0.09714058041572571, 0.09550014138221741, 0.0931352972984314, 0.0929449126124382, 0.09097472578287125, 0.09083347767591476, 0.0893506407737732, 0.08812512457370758, 0.08750157058238983, 0.08662547171115875, 0.08532204478979111, 0.08422902226448059, 0.08259697258472443, 0.08209732174873352, 0.08164156973361969, 0.08211950957775116, 0.07929004728794098, 0.07882266491651535, 0.07816881686449051, 0.07748522609472275, 0.07654675841331482, 0.07609175890684128, 0.07527176290750504, 0.07430075109004974, 0.07387552410364151, 0.07357961684465408, 0.07228437811136246, 0.07216291129589081, 0.0705527812242508, 0.06991904228925705, 0.06965245306491852, 0.06954330205917358, 0.06896502524614334], "valid_ppls": [22.196980675767886, 22.518414375739496, 23.41031610765826, 24.65856681399297, 26.985006858149006, 29.770684565870766, 33.15749762232907, 37.97792579145076, 42.67597526587939, 49.62073016615041, 55.980153959608366, 66.90328198394243, 78.52590675360487, 90.1350764689823, 103.03639186172636, 116.93688558727902, 130.9007910864948, 158.52612389477352, 174.2828127473648, 203.48703698845554, 223.30825435399302, 259.7223635157247, 289.689705058673, 326.8778468379253, 361.30047378738533, 405.76242257979067, 456.1920291528053, 503.2223613225083, 547.7414116073039, 609.6524274771281, 657.6630778637904, 721.4321039784588, 812.4335624274414, 862.2525310859143, 951.8668298362963, 1001.6159708199059, 1051.8149314246612, 1153.042585776799, 1220.0568520271613, 1344.8646211842533, 1423.0810961482114, 1504.3695828663224, 1580.7933576471937, 1656.0932824830895, 1794.4803156709575, 1776.833792548492, 1951.3231324010642, 2016.0814646855908, 2192.047221164965, 2229.0761134466397, 2289.8985592796225, 2349.01902137812, 2510.1345126796577, 2686.573430537593, 2743.547224142643, 2824.6273015936954, 3023.376821970567, 3034.113128432204, 3193.56293154337, 3360.068515566887, 3414.8148810174544, 3459.334012169106, 3699.252739832728, 3811.2309956280606, 3916.0194213889317, 3976.989826261822, 4098.582938926417, 4286.341040120356, 4428.777173252069, 4474.994897198558, 4560.606749504821, 4839.213859185112, 4880.78362902471, 5015.691686324504, 5316.48423017681, 5291.2894796327, 5396.885921201168, 5662.099643102899, 5730.4983465677915, 5885.030475473581, 6061.594970993423, 6106.247574077524, 6242.61136622943, 6379.440315088408, 6602.068969187689, 6827.138914120332, 6901.787487501951, 6844.910628360388, 7214.610240994928, 7703.4885089116215, 7680.2934892767735, 7689.835909619315, 7638.576983744936, 7926.798044247419, 8202.901981882673, 8288.228970617507, 8502.161259351164, 8618.813664613224, 8690.894662582652, 9204.537948214685, 9607.868498530337, 9288.016793120154, 9265.483499391024, 9724.192126401635, 9645.086297488415, 9649.364442061084, 10423.495328444542, 10226.61572242289, 10367.36322399919, 10654.371001822572], "test_ppls": [21.656888550558516, 22.02473074906477, 22.924396013476883, 24.038523701106644, 26.551737095728505, 29.282004667239438, 32.59828258058249, 37.111482039803235, 42.020456409695576, 48.65776480615303, 55.07522037000111, 65.36297452078033, 76.59391736784004, 88.67742778301107, 101.61934698780419, 114.99797640242339, 129.67035244651456, 156.5110062751447, 172.7182054174437, 200.85480100329775, 221.19000922059027, 258.5987995981619, 288.2529480592272, 327.61124562042465, 362.81264304607583, 400.37156034745277, 456.92264195108277, 505.23118525069776, 549.5842811066367, 603.7433122943189, 652.4085192306651, 723.8645312215114, 807.9991484634505, 862.7489368577262, 941.9326443682006, 995.6826223398131, 1042.6432862142185, 1148.558252202465, 1211.5133837649628, 1341.222594132239, 1434.2260460095135, 1494.5163394726064, 1580.5988941080882, 1665.7436246716575, 1792.1458430074415, 1803.3627403002904, 1944.1559413506661, 2010.6706120041958, 2192.067080996713, 2215.6697629387213, 2279.5401901176633, 2340.201387326633, 2493.327549745669, 2664.879662391855, 2685.655068922271, 2808.6674992005655, 2986.614959671509, 3015.225161132475, 3200.749529426897, 3330.249984081698, 3416.450096277533, 3440.7476307679935, 3702.637526567639, 3798.049077078461, 3947.373056910147, 3966.8117451583958, 4089.9303764258184, 4226.3354647246415, 4416.520351545729, 4433.180363384822, 4555.042999128426, 4774.345213640483, 4800.4422010482185, 4932.687356158971, 5168.711961584812, 5223.712477490026, 5337.582501211353, 5611.429225538135, 5700.638981171004, 5839.784134908261, 5988.924476926806, 6043.360943697187, 6148.754042028781, 6271.097782226682, 6459.651761768, 6721.543927632007, 6857.704031847066, 6820.117301877774, 7219.228459148548, 7601.573136664586, 7609.529917350157, 7639.582340525802, 7513.492195238824, 7918.154596360541, 8142.435905561621, 8161.91884889004, 8433.776734282577, 8537.562589341076, 8695.131007369067, 9125.925061048734, 9313.730919836114, 9195.571068405145, 9117.773842283988, 9700.933694191399, 9576.235802116616, 9665.712447972473, 10334.708273039623, 10106.797316392946, 10337.68519735646, 10589.52983295702], "epoch_time": 347.476233959198, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/adabelief_0.0005_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 31.571747050987188, "best_test": 31.033045893709136, "train_losses": [3.446604013442993, 3.205251693725586, 2.8802490234375, 2.553924798965454, 2.2463619709014893, 1.9670557975769043, 1.7192059755325317, 1.5037403106689453, 1.3212286233901978, 1.1635246276855469, 1.0341261625289917, 0.922947883605957, 0.8287334442138672, 0.7482484579086304, 0.6809939742088318, 0.624411940574646, 0.5743509531021118, 0.5311933159828186, 0.4949081838130951, 0.461565226316452, 0.43329814076423645, 0.4098280072212219, 0.38615867495536804, 0.36765554547309875, 0.3505031168460846, 0.3343046307563782, 0.31948909163475037, 0.30500438809394836, 0.2950464189052582, 0.283051460981369, 0.27377259731292725, 0.26340529322624207, 0.25558966398239136, 0.2480899542570114, 0.23952215909957886, 0.23263925313949585, 0.22554370760917664, 0.22041916847229004, 0.21436338126659393, 0.20811165869235992, 0.20251327753067017, 0.19758310914039612, 0.1934901475906372, 0.18853674829006195, 0.18404006958007812, 0.18126223981380463, 0.17577899992465973, 0.17234742641448975, 0.16853927075862885, 0.16549117863178253, 0.16299161314964294, 0.159479558467865, 0.15621007978916168, 0.15281926095485687, 0.1500275433063507, 0.14815247058868408, 0.14512354135513306, 0.1423407942056656, 0.13978919386863708, 0.13808466494083405, 0.1355958729982376, 0.1337207704782486, 0.13141556084156036, 0.12948396801948547, 0.12753063440322876, 0.1257854849100113, 0.12387207895517349, 0.12194892019033432, 0.12020957469940186, 0.11885817348957062, 0.11707133054733276, 0.11512134224176407, 0.11344195157289505, 0.11213997006416321, 0.11066854745149612, 0.10951003432273865, 0.10793032497167587, 0.10646183043718338, 0.10558031499385834, 0.10440393537282944, 0.10288741439580917, 0.10156232863664627, 0.10019246488809586, 0.0992426946759224, 0.09844639897346497, 0.09753689169883728, 0.09624190628528595, 0.09433348476886749, 0.09409391134977341, 0.09281513839960098, 0.09169984608888626, 0.09094564616680145, 0.09026268124580383, 0.08930131793022156, 0.08812867850065231, 0.08693166822195053, 0.08679093420505524, 0.08602370321750641, 0.0854530930519104, 0.08391321450471878, 0.08303558081388474, 0.0825858861207962, 0.08165054768323898, 0.08140892535448074, 0.0807182639837265, 0.07999762892723083, 0.07972384989261627, 0.07783735543489456, 0.07743673771619797, 0.07761214673519135], "valid_ppls": [31.571747050987188, 34.733965744331186, 39.038716352588516, 45.06494869289082, 55.73163097568184, 71.16731983186925, 86.76016955259598, 119.82692527696977, 152.49307111419338, 205.7776166477051, 259.041736359571, 316.5917794677208, 416.20820464150285, 467.01342900418933, 597.9427914215938, 736.8357592424965, 807.0303551323846, 971.1981372538824, 1066.4795658148844, 1298.604425933509, 1313.671401533922, 1490.1606240251626, 1768.008688618081, 1968.989311086646, 2082.8866222808797, 2324.8647866114884, 2317.114335146305, 2696.8929057903015, 3093.058787442637, 2949.779617649218, 3297.3548139439185, 3472.6449428703463, 3859.4567251116528, 4139.060803930155, 4086.0122904924924, 4210.617416261727, 4923.954733911417, 4702.975803383388, 4543.112574682659, 4852.814982115502, 5378.871123512652, 5486.8694486044915, 5683.805134376611, 5963.164132962931, 6893.472779333069, 6400.092035820449, 7086.736010660064, 7167.790409911368, 7817.245129694893, 8410.403829513889, 8711.390852342129, 8446.98575565644, 8360.128018381574, 9853.879719856755, 8789.47509038883, 8671.116493565723, 10110.036402578138, 10512.243115890697, 12563.690266380516, 10589.095586468016, 11913.272592690417, 11671.178443873472, 12415.779466503367, 11996.45429031837, 14502.759091864884, 12589.069075692587, 13909.973842289857, 14233.308802548174, 14728.461255744822, 14386.961243835667, 16227.208612935467, 15132.794423536947, 15443.142754178049, 16766.970287300697, 16730.743640129243, 17458.766827909698, 17884.65668493534, 18602.208961369503, 19183.245836626316, 18717.112457610532, 18853.247518862834, 19815.417668473816, 21162.069970310662, 22434.695653938907, 19988.151935177706, 21864.810993920204, 22464.43354672893, 21477.619774982006, 20981.63193474218, 23780.67809048899, 22553.088124054317, 23749.288380066857, 23149.27766869827, 26519.34762572324, 28959.594522095416, 25639.06989646359, 25727.270470323903, 28954.816998496583, 25089.558982070423, 29269.20643400275, 30284.110514486303, 31743.22661517069, 24240.622995590664, 30442.56140150495, 32750.833559308714, 29714.170991416056, 32641.666969727186, 30945.651109711984, 30666.406402263317, 33379.7824843229], "test_ppls": [31.033045893709136, 34.28654777799597, 38.16814060448274, 43.618826318540265, 54.50863902561555, 69.04453294099248, 85.17434224216572, 114.8078552157418, 148.71536653753984, 199.1956846634181, 253.78963092791258, 310.7029285873248, 405.26992152919127, 459.31617515274917, 587.0358144675678, 723.5404933607897, 787.7605881079897, 953.3944712238522, 1062.4428294414322, 1280.8310161149757, 1262.2976816876787, 1472.325058314927, 1733.5337139816545, 1907.6874748065638, 2016.8324130436747, 2268.2572019118907, 2283.2192866271284, 2678.8303659828644, 3029.5534206258685, 2931.9576452539704, 3273.963717042675, 3432.321607209309, 3878.9396460004186, 4109.753601818302, 4064.7216929529864, 4126.381747842315, 4940.224496435545, 4679.050514238028, 4589.599840757623, 4884.308492465657, 5377.563211286044, 5557.140597874657, 5591.1730773730205, 5928.625536235804, 6937.197334042919, 6410.7639185334265, 7045.051391076721, 7224.428349485248, 7792.340102368443, 8519.189487134798, 8801.310472222649, 8508.390709256502, 8335.695147174654, 9936.337221715698, 8853.20933366809, 8897.604219190796, 10155.105365332536, 10490.390751083216, 12701.583682874973, 10801.149850252783, 11672.82587459542, 11600.702263538104, 12442.841028169132, 12101.675644543762, 14661.501398476355, 12792.697165075531, 13848.068863298844, 14097.448245230622, 15193.123652562846, 14693.527822984648, 16707.94256807212, 15236.450338723787, 15817.102717227277, 17085.672427509242, 16986.712355871518, 17719.53565791592, 18042.693713131684, 18941.50080051938, 19226.561321350517, 18809.98375722928, 18650.970290375008, 19993.77607147501, 21012.99044687021, 22792.12021852371, 20312.35119269106, 22340.689244276266, 23455.437606505657, 21913.638045962827, 21304.81017742705, 24355.32593581258, 23002.887149186747, 23659.270748736377, 23713.14531939863, 27533.004193898178, 29079.067287603837, 26579.68418613836, 26865.363660144714, 30159.284097563177, 25777.199399865465, 29998.10191186198, 30327.37651555474, 32283.60134550749, 25239.623185082837, 31133.591663481762, 33199.615685564204, 30298.64123211869, 33773.993605378826, 31000.562714276646, 31353.63592745553, 33907.57173190687], "epoch_time": 351.6976671218872, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/adabelief_1e-05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.04775571717434, "best_test": 20.51814005834486, "train_losses": [3.331852674484253, 3.1599299907684326, 3.0847008228302, 3.0268352031707764, 2.977790117263794, 2.9328196048736572, 2.8923981189727783, 2.853079319000244, 2.8164172172546387, 2.7796542644500732, 2.7463645935058594, 2.713383436203003, 2.681640148162842, 2.65028715133667, 2.619414806365967, 2.5902397632598877, 2.560788869857788, 2.532405376434326, 2.5038464069366455, 2.476348400115967, 2.448953866958618, 2.422624111175537, 2.395798444747925, 2.3702492713928223, 2.344912528991699, 2.3187763690948486, 2.294921398162842, 2.270017623901367, 2.245342493057251, 2.2218573093414307, 2.197340965270996, 2.1741645336151123, 2.1504945755004883, 2.1283957958221436, 2.1050515174865723, 2.082916736602783, 2.0606040954589844, 2.0381762981414795, 2.0155694484710693, 1.9937270879745483, 1.9729723930358887, 1.9518494606018066, 1.9300146102905273, 1.9093999862670898, 1.8892914056777954, 1.8678056001663208, 1.8480559587478638, 1.828598976135254, 1.8078272342681885, 1.7888755798339844, 1.769474983215332, 1.7496792078018188, 1.7298611402511597, 1.7113842964172363, 1.692596435546875, 1.6742501258850098, 1.6553245782852173, 1.6369359493255615, 1.6195911169052124, 1.600882887840271, 1.5828070640563965, 1.5656967163085938, 1.547763466835022, 1.530592918395996, 1.513840675354004, 1.4955865144729614, 1.479457974433899, 1.462254524230957, 1.4459209442138672, 1.4290897846221924, 1.4145832061767578, 1.3974223136901855, 1.380058765411377, 1.3651368618011475, 1.3497693538665771, 1.3350756168365479, 1.3188953399658203, 1.3028298616409302, 1.289638638496399, 1.2741070985794067, 1.2587774991989136, 1.2435429096221924, 1.2286291122436523, 1.2144650220870972, 1.2004821300506592, 1.1877974271774292, 1.172712802886963, 1.1580095291137695, 1.1453560590744019, 1.1316602230072021, 1.117679238319397, 1.104731798171997, 1.0920064449310303, 1.0788214206695557, 1.065679669380188, 1.053024172782898, 1.0407733917236328, 1.02889084815979, 1.0157523155212402, 1.0032685995101929, 0.990568220615387, 0.9787167310714722, 0.9678427577018738, 0.9551271796226501, 0.9443694949150085, 0.9325390458106995, 0.9219425320625305, 0.9098647832870483, 0.8987624645233154, 0.8878865242004395], "valid_ppls": [22.02226811850111, 21.430712527155436, 21.202363743675548, 21.077353637792495, 21.04775571717434, 21.140590359499704, 21.10460297297146, 21.20912846269578, 21.24018383959767, 21.37326203474914, 21.47915396858276, 21.624527878411495, 21.75396059768301, 21.999524126814375, 22.170461576417864, 22.433634455004817, 22.525604357745078, 22.924603707290846, 23.018125416602867, 23.309559467381664, 23.538913097967075, 23.876426107191662, 24.051089842054868, 24.433695537654007, 24.628871936689595, 25.077410447140295, 25.382599082331275, 25.795936019778676, 26.141617521041642, 26.353282899770605, 26.863881522312173, 27.266674837187374, 27.985272523723534, 28.166439747092216, 28.64440957424506, 29.102729481680637, 29.419748998409318, 30.090983874919996, 30.74285929312668, 30.99726348096917, 31.882852284497904, 32.09306903902656, 32.98140061060406, 33.35368606695461, 34.15162324629503, 34.62904409814108, 35.16297716119345, 35.966500277562695, 36.94368731210726, 37.35543407582422, 37.91455999263026, 38.550550748346765, 39.34801526739205, 40.41109229672485, 41.464466283423924, 41.83791700862758, 42.46400388866411, 43.37367274433578, 44.55477417815123, 45.307302285336604, 45.73855249265207, 46.8652717166624, 48.16046333178372, 48.539544517638014, 50.06046682410166, 50.44476055410254, 52.271506615122526, 52.44699834922805, 53.72298534244417, 54.64722093145183, 55.29541906933988, 56.43527499264237, 58.59068436769271, 59.659453021264454, 59.970284555235914, 60.896440722986476, 62.223843254732216, 63.99301258746138, 65.25052553468572, 66.2601548366381, 67.40386896288979, 69.26880571468551, 69.51700691103754, 72.12931160242215, 71.72484221596055, 73.79113015891274, 76.207643150482, 77.58030481176688, 79.77376862784482, 80.04323521398719, 82.2132156053598, 82.75382110336223, 85.08280623694799, 87.10775537573984, 87.74432809874452, 89.58438978734132, 92.32819969518142, 93.16235459903429, 94.83389470680764, 97.38260619349832, 100.01645863132948, 101.02296449597905, 103.9791409703157, 104.47962346383461, 106.2988556939256, 108.33929525413471, 109.87566445744784, 113.27773814562717, 113.84930398087717, 116.4884903492015], "test_ppls": [21.402894150570056, 20.850005892959906, 20.618531956212934, 20.51814005834486, 20.51963703612536, 20.61630028513958, 20.584925189598376, 20.66183184433136, 20.72756748290012, 20.852123658764885, 20.953869917460477, 21.10890554017376, 21.20462852139751, 21.47243622877665, 21.668493829036017, 21.926136794253605, 22.00670058742326, 22.448642282472314, 22.51702389730624, 22.810149952953243, 23.055814542794288, 23.395055806110232, 23.578236318992616, 23.940034225023275, 24.139847015183747, 24.599887293022828, 24.862426477130693, 25.2981253254874, 25.64175110982642, 25.841481735455435, 26.383817652229865, 26.746564633839903, 27.490857704030333, 27.644545633798057, 28.123795678172495, 28.61645017229396, 28.839454681776562, 29.583613826718537, 30.196687964177467, 30.465640636934513, 31.353789901270872, 31.474944250589864, 32.40963586866872, 32.7254785307932, 33.57656245497542, 34.03700842568141, 34.59100389062347, 35.27512574501969, 36.260266713436515, 36.71951799817424, 37.29075075986036, 37.878057851581744, 38.70708998853655, 39.73203363493866, 40.75827015563768, 41.12470357511698, 41.73222662696431, 42.61271493316348, 43.81616584086367, 44.58091365037027, 44.96623071056526, 46.07707740035633, 47.40757627689647, 47.71017700854297, 49.29835957716172, 49.67525139841254, 51.49167160979761, 51.826827709793655, 53.05212138951184, 53.95867878259601, 54.572056757543905, 55.791855669146145, 57.98995654942767, 58.93322647756863, 59.2309532060923, 60.13912415467851, 61.49642095118721, 63.18338640645811, 64.80296981589773, 65.63704227319433, 66.86236427297185, 68.47361824117047, 68.96921330898604, 71.46429403400731, 71.13169676680116, 73.25313120466566, 75.67688465932514, 77.06397826676974, 79.25894218600587, 79.44862816760094, 81.4625289074941, 82.07788311213015, 84.58085163663965, 86.56602860849046, 87.1160630147788, 89.01826146289133, 91.60192071734674, 92.63821840188146, 94.46800120956746, 96.7857941517017, 99.67761305785378, 100.5582663081526, 103.34175404788326, 103.83189025090566, 105.43562794268179, 107.72129716473492, 109.20874543939578, 112.63253650499323, 113.2936737016538, 115.70990444187791], "epoch_time": 350.67610478401184, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/adabelief_1e-06_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.19474211742363, "best_test": 20.660930375877346, "train_losses": [3.5080509185791016, 3.3492305278778076, 3.2839090824127197, 3.2441506385803223, 3.2176620960235596, 3.196625232696533, 3.1806747913360596, 3.165299415588379, 3.152714252471924, 3.1398472785949707, 3.129974842071533, 3.1193907260894775, 3.1108903884887695, 3.1012136936187744, 3.092912197113037, 3.085599422454834, 3.0777010917663574, 3.0708370208740234, 3.0634074211120605, 3.056699275970459, 3.049771308898926, 3.043609142303467, 3.037235736846924, 3.0312063694000244, 3.0253987312316895, 3.018789529800415, 3.013784170150757, 3.0077290534973145, 3.0022664070129395, 2.997468948364258, 2.991851329803467, 2.986544132232666, 2.98047137260437, 2.976274013519287, 2.9708640575408936, 2.966324806213379, 2.9611339569091797, 2.9565324783325195, 2.9512007236480713, 2.9456899166107178, 2.9414916038513184, 2.9375851154327393, 2.9319522380828857, 2.9277467727661133, 2.923680067062378, 2.918205738067627, 2.9143810272216797, 2.9103119373321533, 2.9055380821228027, 2.9014925956726074, 2.896672487258911, 2.8924407958984375, 2.8875226974487305, 2.8841452598571777, 2.880117654800415, 2.8757636547088623, 2.871145009994507, 2.8670971393585205, 2.863513946533203, 2.8590807914733887, 2.8548576831817627, 2.8513479232788086, 2.8470702171325684, 2.8432881832122803, 2.8392717838287354, 2.8349273204803467, 2.8315629959106445, 2.826899766921997, 2.824016571044922, 2.8195886611938477, 2.8166866302490234, 2.8122928142547607, 2.8078792095184326, 2.804529905319214, 2.80155873298645, 2.797665596008301, 2.7933733463287354, 2.7897796630859375, 2.786977529525757, 2.782742977142334, 2.778970956802368, 2.774831533432007, 2.7711122035980225, 2.7682018280029297, 2.7647712230682373, 2.7611072063446045, 2.7574899196624756, 2.753636360168457, 2.750274419784546, 2.746603012084961, 2.7433857917785645, 2.7398948669433594, 2.7362709045410156, 2.7326338291168213, 2.7293131351470947, 2.7255327701568604, 2.722102403640747, 2.7188830375671387, 2.7155370712280273, 2.7120537757873535, 2.708831548690796, 2.705763816833496, 2.7023262977600098, 2.6982483863830566, 2.6955924034118652, 2.6917076110839844, 2.688936471939087, 2.6854054927825928, 2.681774139404297, 2.6785058975219727], "valid_ppls": [25.133543494470263, 23.626630726546885, 22.889535608853443, 22.464340341040515, 22.214970764557364, 22.047337848424014, 21.9088872807464, 21.79620450540894, 21.71740543338105, 21.65877843909642, 21.58880786362588, 21.543216090358964, 21.515261936536376, 21.4710745041793, 21.460721055700848, 21.421854519938822, 21.40257777635643, 21.386117463426377, 21.364876021916206, 21.339452805934346, 21.335189720769513, 21.305580225962057, 21.295458896014036, 21.291712227650446, 21.277092314422436, 21.275469063027902, 21.252320780351216, 21.25061328743068, 21.242447592562666, 21.239307776245024, 21.23279666905194, 21.214838189275074, 21.229501371909773, 21.208122213162735, 21.205498098540417, 21.21675526227541, 21.20031149780417, 21.20645871939599, 21.21765568880007, 21.20798063414513, 21.21295669240627, 21.223630834980867, 21.20645871939599, 21.200422698154966, 21.20474985560231, 21.20523519936436, 21.202368798713586, 21.19474211742363, 21.210392662939526, 21.221551232522895, 21.213836726620986, 21.21091353535819, 21.223180490155148, 21.2268796728921, 21.210746652511098, 21.243495989426567, 21.24382520684592, 21.230781971942903, 21.249797589981185, 21.271091974237294, 21.25000024480942, 21.271994706779818, 21.279425955282093, 21.292331550110205, 21.293991626212414, 21.298789821371575, 21.31452736097636, 21.30482845159334, 21.330485036870723, 21.321358366779446, 21.35500655001438, 21.351341034807856, 21.361942204141013, 21.38344583410018, 21.380101669358535, 21.39314993045842, 21.398174536973197, 21.39962347517973, 21.416671168498205, 21.41710519414235, 21.436665898149098, 21.43451942786203, 21.472876504075593, 21.474320260832748, 21.463775903971463, 21.50356953973459, 21.513092208997776, 21.509338020120694, 21.529942837835428, 21.535446265444325, 21.562038586039314, 21.555413125078662, 21.594537427222928, 21.583501780540463, 21.606500795785, 21.6082935543005, 21.61934187701944, 21.670648229649753, 21.669578752212804, 21.682938090554906, 21.688506481108742, 21.68182665175391, 21.714190237145615, 21.712984014182528, 21.740614517757297, 21.745492612744947, 21.771934222280365, 21.815669337336384, 21.77671550497204, 21.813583731420927], "test_ppls": [24.299914729416056, 22.869396157209984, 22.188821645520132, 21.7975192899497, 21.562568093972907, 21.413510705816904, 21.28673292065457, 21.18094121472675, 21.110168799543622, 21.05226252166849, 20.98719834360459, 20.947626108041298, 20.917591942777236, 20.88176510433484, 20.87223326001946, 20.838113613898372, 20.822832088742135, 20.809685147736722, 20.788872501361368, 20.767273592382253, 20.76423371431896, 20.742531823247326, 20.728328539798568, 20.72877826837325, 20.714569586341604, 20.71850119504748, 20.692095711225797, 20.69491286299393, 20.697838962507895, 20.694922731099723, 20.68770053644614, 20.67121831932318, 20.68588058593417, 20.663088054488153, 20.660930375877346, 20.67737481065496, 20.661230860991846, 20.664492144457807, 20.676625483943774, 20.669606794526054, 20.67086840570731, 20.679820170920568, 20.66374821122204, 20.662506739902298, 20.668562081052762, 20.667655391407266, 20.66926183612484, 20.663427983306683, 20.680426625573784, 20.694108628190946, 20.68421860299026, 20.680648503670938, 20.693787929777546, 20.697335624193883, 20.680416764380272, 20.71348803090164, 20.718629627011566, 20.700730927648735, 20.723658858258382, 20.74557347028934, 20.726806453944477, 20.744114413206137, 20.750342087731212, 20.7620605238261, 20.767798437223604, 20.76789251458758, 20.789799378817115, 20.779041223121684, 20.803514061969285, 20.796819214690853, 20.831795030005928, 20.828571899531443, 20.839142055318185, 20.857821814789737, 20.861173813475688, 20.871591323553858, 20.87686175836007, 20.877205203973496, 20.89701514575341, 20.897971757086776, 20.922574691556306, 20.910222244642657, 20.950423104578054, 20.952601024741202, 20.947011817748496, 20.98186003419168, 20.996827743950394, 20.995651358954625, 21.013168787872075, 21.02209837964293, 21.04423325239977, 21.0392616595844, 21.079032132346033, 21.066989131860044, 21.09607591463937, 21.096795173491977, 21.106328926745142, 21.153542880930893, 21.15888451334148, 21.174437903584344, 21.17821442811143, 21.174917505058588, 21.203182675555432, 21.20725758461597, 21.232761233029027, 21.239763527236985, 21.2613773458031, 21.303218321423874, 21.268054408452848, 21.304701465298603], "epoch_time": 352.089928150177, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/adabelief_1e-07_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.609813394248267, "best_test": 21.003011106029653, "train_losses": [3.6496188640594482, 3.5435540676116943, 3.4910223484039307, 3.456052541732788, 3.4301650524139404, 3.4096524715423584, 3.394365072250366, 3.379805088043213, 3.367856502532959, 3.3557095527648926, 3.3466410636901855, 3.3376286029815674, 3.32954478263855, 3.3210699558258057, 3.314063787460327, 3.3078508377075195, 3.3009305000305176, 3.295452117919922, 3.289552688598633, 3.2846004962921143, 3.279413938522339, 3.274885416030884, 3.2703194618225098, 3.2659060955047607, 3.2615902423858643, 3.2572991847991943, 3.254340410232544, 3.249577283859253, 3.2465832233428955, 3.2442710399627686, 3.2402451038360596, 3.2375128269195557, 3.233844041824341, 3.2314035892486572, 3.228485107421875, 3.226170539855957, 3.2236907482147217, 3.220980167388916, 3.218771457672119, 3.2154085636138916, 3.2133877277374268, 3.211808681488037, 3.2088661193847656, 3.206955671310425, 3.2052698135375977, 3.2027556896209717, 3.2009549140930176, 3.1990394592285156, 3.1971304416656494, 3.195328712463379, 3.1927895545959473, 3.191046953201294, 3.1886208057403564, 3.1878502368927, 3.1861958503723145, 3.1843690872192383, 3.1817545890808105, 3.1808969974517822, 3.179384708404541, 3.17746639251709, 3.1755566596984863, 3.1743459701538086, 3.1727354526519775, 3.1718385219573975, 3.169970989227295, 3.1682207584381104, 3.1671552658081055, 3.1650757789611816, 3.163985013961792, 3.1623306274414062, 3.1619644165039062, 3.159820795059204, 3.1579220294952393, 3.157081365585327, 3.156395435333252, 3.1549856662750244, 3.153662919998169, 3.1518702507019043, 3.151815176010132, 3.1496503353118896, 3.148679494857788, 3.1472203731536865, 3.145659923553467, 3.1449179649353027, 3.1438405513763428, 3.142886161804199, 3.141867160797119, 3.1400704383850098, 3.139072895050049, 3.137934684753418, 3.137028217315674, 3.1360538005828857, 3.1349735260009766, 3.1331288814544678, 3.1322638988494873, 3.1310715675354004, 3.130162239074707, 3.129418134689331, 3.128268241882324, 3.1268224716186523, 3.126352071762085, 3.125145673751831, 3.1243207454681396, 3.122382402420044, 3.1216249465942383, 3.12062406539917, 3.120081901550293, 3.1190483570098877, 3.117919921875, 3.1170225143432617], "valid_ppls": [28.621478939122326, 27.38704353415629, 26.58499898670319, 26.019537898949697, 25.60261200943423, 25.269323020972607, 24.99709296590413, 24.76028388925749, 24.556307413708534, 24.377777076972542, 24.2119890357609, 24.07136313874164, 23.934755139389214, 23.813719398071903, 23.696442381220283, 23.59233923093632, 23.492300193981304, 23.401839413615626, 23.31822511433119, 23.229099217669283, 23.159162477132977, 23.087878449363853, 23.026770558956564, 22.960437166388736, 22.900409113512673, 22.853099024860388, 22.795373269172096, 22.752847314930325, 22.706702837014916, 22.66547708654375, 22.62516767352848, 22.5838530410746, 22.550693289303343, 22.513905028280067, 22.483822895391942, 22.454198525954098, 22.425201305767022, 22.402228113766224, 22.37312197962951, 22.34657358712392, 22.322744224940486, 22.300705415065607, 22.276505381159744, 22.254146118651022, 22.23469294462215, 22.21443053202629, 22.192969571399225, 22.17186765708967, 22.1525392214202, 22.13734933480489, 22.119527579141206, 22.101556818269785, 22.085427736937227, 22.070378583921215, 22.054803334936462, 22.038025306659176, 22.02643742431401, 22.010116523402345, 21.997300318817974, 21.989461091187867, 21.973927229364868, 21.965907795547455, 21.95032777183369, 21.940397090322907, 21.92613156665585, 21.919456941248143, 21.90235889638083, 21.894986773198845, 21.884815022156978, 21.87540423143741, 21.871748469483585, 21.85721490856275, 21.84762325691198, 21.840285178603068, 21.829248852888984, 21.820902433338826, 21.814327453299313, 21.806309076380145, 21.79679692815216, 21.787377235811196, 21.78075523506058, 21.77107256095049, 21.767704103871665, 21.75937084029489, 21.745699994911845, 21.74363144632405, 21.73488765227258, 21.729307353638507, 21.723899406619946, 21.715406881828535, 21.71196938924529, 21.705520382227984, 21.69846283077478, 21.69032672938845, 21.68737924485141, 21.68142861543424, 21.67676644838616, 21.670922065693304, 21.665358189829902, 21.662377945227878, 21.654885242236134, 21.65247945191589, 21.64594489876812, 21.641362597519436, 21.63799357377643, 21.631267414218865, 21.627776206563475, 21.62380093845166, 21.620120213398366, 21.609813394248267], "test_ppls": [27.608384861342124, 26.451589166357024, 25.69286168077648, 25.150771277077215, 24.749270759611782, 24.427369921199897, 24.166013669947464, 23.9390296822855, 23.74438874244328, 23.574869287154904, 23.417634537938536, 23.28714601188246, 23.156705506771086, 23.044147503717575, 22.935111096634916, 22.837760907173223, 22.744050150160113, 22.660597916415693, 22.582668501907055, 22.499679663470403, 22.434966294755036, 22.368913716940337, 22.31131515858521, 22.25034218383428, 22.19494857451578, 22.152063884596807, 22.098943339602915, 22.06045144525167, 22.018971040113378, 21.981268283845115, 21.943640548985755, 21.90542960603817, 21.87528949067686, 21.841050640091396, 21.813386103297915, 21.785818936884098, 21.75968730073106, 21.738686390953966, 21.71156044668212, 21.68695008314376, 21.6648778107315, 21.64398904566904, 21.62213061581689, 21.601159463413698, 21.583805391237625, 21.565210687149957, 21.544895726903803, 21.52488215825061, 21.506574084007312, 21.49386147697116, 21.477213186138215, 21.46090013865976, 21.445606725248364, 21.432557128826684, 21.41763114288647, 21.401342941111924, 21.39172693147694, 21.375550163680515, 21.36359242706401, 21.357155241699687, 21.342770258529818, 21.335276194940263, 21.32015871624995, 21.311417538913815, 21.297063362097944, 21.290752821048915, 21.275048052423944, 21.26832315721438, 21.259420760389002, 21.250562622080828, 21.24811056355109, 21.233935715576017, 21.22482505404405, 21.218009799587474, 21.20781883071089, 21.19917930925292, 21.193797186292212, 21.18560786397182, 21.177118762739973, 21.1684009025862, 21.162834859593534, 21.15249388023322, 21.149513590014205, 21.14200169327169, 21.12837617902571, 21.126955680704658, 21.119008697009424, 21.113767741651042, 21.109428953210475, 21.100754050953196, 21.096981279426206, 21.091740761793144, 21.085601658054962, 21.07658479121164, 21.07577577378585, 21.069666433909006, 21.064497989397818, 21.05898437100397, 21.054400830977116, 21.051820832256492, 21.0446898349461, 21.042542478028917, 21.036171937541216, 21.032250249216435, 21.029061282217054, 21.022469275267852, 21.019607533984793, 21.01561878638202, 21.012111719263654, 21.003011106029653], "epoch_time": 346.9800419807434, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/adabelief_1e-08_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 24.71266639690807, "best_test": 23.88780259863692, "train_losses": [3.728020191192627, 3.6846764087677, 3.6514880657196045, 3.630215883255005, 3.612910270690918, 3.6000378131866455, 3.58966064453125, 3.5804972648620605, 3.5720598697662354, 3.562756299972534, 3.557495355606079, 3.5513100624084473, 3.5454001426696777, 3.539290428161621, 3.5345873832702637, 3.529566526412964, 3.5236079692840576, 3.5197644233703613, 3.5156826972961426, 3.5118257999420166, 3.507589817047119, 3.50456166267395, 3.5012755393981934, 3.497227907180786, 3.4938695430755615, 3.490618944168091, 3.4881622791290283, 3.484321117401123, 3.4819655418395996, 3.4801831245422363, 3.4760537147521973, 3.4745521545410156, 3.470515727996826, 3.4684839248657227, 3.4661366939544678, 3.463894844055176, 3.462881088256836, 3.4599037170410156, 3.458129405975342, 3.4549078941345215, 3.4532322883605957, 3.4517605304718018, 3.4492368698120117, 3.4474120140075684, 3.446119546890259, 3.4439027309417725, 3.441957712173462, 3.4407200813293457, 3.4387552738189697, 3.4372212886810303, 3.4348957538604736, 3.4337334632873535, 3.430924415588379, 3.4307241439819336, 3.4289329051971436, 3.4277262687683105, 3.424494981765747, 3.4242753982543945, 3.423276662826538, 3.421983480453491, 3.419875383377075, 3.4185705184936523, 3.4175307750701904, 3.416891098022461, 3.4146080017089844, 3.4131009578704834, 3.4120631217956543, 3.410731554031372, 3.4095447063446045, 3.4081666469573975, 3.4076342582702637, 3.406104803085327, 3.404458999633789, 3.4031991958618164, 3.4030346870422363, 3.4018588066101074, 3.4008665084838867, 3.3995285034179688, 3.3993570804595947, 3.3973770141601562, 3.3965325355529785, 3.395190715789795, 3.3935976028442383, 3.392970323562622, 3.3925704956054688, 3.3916537761688232, 3.3903791904449463, 3.388988971710205, 3.3882107734680176, 3.386789083480835, 3.3862357139587402, 3.385749101638794, 3.384425163269043, 3.3829946517944336, 3.3822944164276123, 3.3818650245666504, 3.3803303241729736, 3.379931926727295, 3.3791098594665527, 3.377880573272705, 3.378295421600342, 3.376828193664551, 3.3760640621185303, 3.3746910095214844, 3.373648166656494, 3.373094320297241, 3.372300386428833, 3.371065616607666, 3.371272087097168, 3.370349645614624], "valid_ppls": [30.222970193447363, 29.843690500693764, 29.547396245475195, 29.303787670794, 29.097685533791985, 28.911845071082695, 28.743544975753505, 28.59008579188904, 28.449428723923415, 28.31741568856939, 28.19423507294693, 28.080319045613418, 27.971697871943242, 27.8704930119106, 27.773593979185442, 27.681915323753014, 27.59283514446138, 27.508041974813683, 27.428459295964277, 27.351330448230957, 27.277149769424163, 27.20701010888706, 27.139716564897068, 27.07378359295168, 27.009601330034982, 26.94936183855577, 26.889750342870617, 26.83290633219641, 26.776776200757364, 26.724063724634938, 26.672396161955817, 26.621494924760132, 26.572331628556462, 26.524296221630276, 26.478058379478593, 26.43369723040439, 26.39133574198677, 26.349726898166956, 26.30862899657903, 26.268115003560077, 26.229239244318943, 26.19053341698066, 26.153194109626043, 26.1174273506649, 26.081411026075724, 26.0473632420333, 26.01361419146072, 25.98016902206859, 25.947410224313717, 25.9157060336968, 25.884521942167332, 25.85351098082736, 25.8238793398923, 25.795505507242293, 25.767193567040927, 25.739133620508632, 25.71102454074324, 25.684268823245766, 25.65757153479733, 25.632521431827204, 25.607611786889077, 25.58209201965429, 25.557481209232932, 25.53328976684451, 25.509741578957552, 25.485783688650404, 25.461811875347003, 25.439154457604484, 25.41706258690872, 25.39518365037163, 25.374400375982397, 25.353162622252473, 25.332286903872177, 25.31153096485535, 25.29219701334891, 25.272100549287487, 25.25192974520812, 25.232533032961268, 25.212183421771552, 25.19264305375258, 25.173700005649756, 25.15616862616531, 25.137582631706874, 25.11984283141868, 25.101265721517724, 25.084018024719413, 25.06547936081848, 25.048226393877894, 25.030871913497844, 25.014143724670433, 24.998064427516606, 24.981250955878483, 24.96470472964257, 24.94858583370231, 24.933309570311923, 24.917080249572624, 24.901182083424178, 24.885922979278618, 24.87019885978177, 24.855616523554303, 24.840740688465534, 24.826211138830207, 24.811766990147504, 24.79745540056613, 24.782998438618012, 24.76832550538769, 24.75405077678744, 24.739996619324266, 24.726569437109504, 24.71266639690807], "test_ppls": [29.085935902223458, 28.738179581376095, 28.465216847155155, 28.240527319876172, 28.05014809806453, 27.87755737553859, 27.72148347448401, 27.578839339581283, 27.447809824363034, 27.324528967471593, 27.209274046260127, 27.102452030848266, 27.000677531733615, 26.9053207961661, 26.814072415303336, 26.72765749975533, 26.643871359532596, 26.564236300548764, 26.48931028796515, 26.41664874855156, 26.34652313808121, 26.28038044166533, 26.216678894910878, 26.15411073057325, 26.093141363713286, 26.03601351497432, 25.979586778024643, 25.925649607195915, 25.87246593091077, 25.82248791964739, 25.773417560201427, 25.724924975083916, 25.67783984077149, 25.631928645555956, 25.58759413117627, 25.54485884728161, 25.50431701506157, 25.464355570813783, 25.424941677815703, 25.386315087804984, 25.34912510755016, 25.311923225945907, 25.275938981256065, 25.24148026914087, 25.206882230472424, 25.174090130728768, 25.14162241806125, 25.109382162044813, 25.077870828249782, 25.047515740416248, 25.017483696131016, 24.987714045669343, 24.9591937402394, 24.931674868736188, 24.904489158786518, 24.877321229931802, 24.850159239187988, 24.824281610042117, 24.798365892089656, 24.774172372075345, 24.750079166792013, 24.72534914559695, 24.701633221720044, 24.67815185891949, 24.65530415130259, 24.63207237406986, 24.608850752860565, 24.58692890215793, 24.565582978075803, 24.544378474381396, 24.524314882324898, 24.503736050032927, 24.483583096308436, 24.463505042733903, 24.444906268710504, 24.42558786092545, 24.406121791176222, 24.387339881238518, 24.367730001159178, 24.34882669990782, 24.33065736150048, 24.313672512952053, 24.29570897528837, 24.278708004158442, 24.260758730697525, 24.244186831215337, 24.226419031557505, 24.209853272396778, 24.193108493115165, 24.177055468402983, 24.161422089772945, 24.145257686206797, 24.129437763158805, 24.11388116864546, 24.099242408319913, 24.083693797181947, 24.068287199021253, 24.053595829653705, 24.038752951426375, 24.024755498234747, 24.01051431393781, 23.996453206799963, 23.98262904925156, 23.96897286530819, 23.955124559495783, 23.94103880991423, 23.927469060479446, 23.913941211503705, 23.901059229370095, 23.88780259863692], "epoch_time": 349.4676434993744, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/adabelief_5e-05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.415767402149143, "best_test": 20.86015423165144, "train_losses": [3.250737190246582, 3.043264865875244, 2.8852853775024414, 2.7426631450653076, 2.6126625537872314, 2.49252986907959, 2.3803675174713135, 2.2723965644836426, 2.169265031814575, 2.06978440284729, 1.9759691953659058, 1.8851486444473267, 1.797743558883667, 1.7129865884780884, 1.633392095565796, 1.556273341178894, 1.4817434549331665, 1.411246657371521, 1.3426778316497803, 1.276633381843567, 1.217489242553711, 1.155389666557312, 1.0979849100112915, 1.0444302558898926, 0.9937096834182739, 0.9429884552955627, 0.897075355052948, 0.8522220849990845, 0.8094210624694824, 0.7685830593109131, 0.7301196455955505, 0.6937993764877319, 0.6588154435157776, 0.6278136372566223, 0.5956172943115234, 0.567916214466095, 0.5400907397270203, 0.5137040615081787, 0.48959681391716003, 0.4663483202457428, 0.44516992568969727, 0.42449524998664856, 0.4061967730522156, 0.3867111802101135, 0.3704797327518463, 0.3540589213371277, 0.3399788737297058, 0.3272014558315277, 0.3131347894668579, 0.30011552572250366, 0.2885949909687042, 0.2773488759994507, 0.26788103580474854, 0.25775277614593506, 0.24849654734134674, 0.23969313502311707, 0.23158957064151764, 0.22445803880691528, 0.21742349863052368, 0.20984099805355072, 0.20329397916793823, 0.1976691335439682, 0.19158869981765747, 0.18670572340488434, 0.18189671635627747, 0.1762908548116684, 0.1717202216386795, 0.16760224103927612, 0.16275854408740997, 0.15842267870903015, 0.15624122321605682, 0.1516440212726593, 0.1476297527551651, 0.14447090029716492, 0.14173811674118042, 0.13863830268383026, 0.13559077680110931, 0.13220837712287903, 0.12980806827545166, 0.1274297833442688, 0.1250959038734436, 0.12264987081289291, 0.12039843201637268, 0.11742619425058365, 0.11603591591119766, 0.11379972100257874, 0.11175177246332169, 0.10999613255262375, 0.107777439057827, 0.10593344271183014, 0.10486389696598053, 0.10212055593729019, 0.10125090926885605, 0.099815733730793, 0.09727804362773895, 0.09645672142505646, 0.09558821469545364, 0.09447198361158371, 0.09307465702295303, 0.09160824865102768, 0.09012960642576218, 0.08832288533449173, 0.08765573054552078, 0.08685697615146637, 0.08518247306346893, 0.08420112729072571, 0.0834769755601883, 0.08197949826717377, 0.08106729388237, 0.07982920855283737], "valid_ppls": [21.578135265952167, 21.415767402149143, 21.636110657321833, 22.103970345212606, 23.001579712632758, 23.9962071964491, 25.2699736943674, 26.67478732637525, 28.27210958170242, 30.12029059830726, 32.594831979143315, 35.28943447362959, 38.40328692957517, 41.768907523192944, 45.411153717235635, 50.08665982189714, 52.91454405785619, 59.66804488878444, 62.29741055720839, 70.27221994815362, 73.67753058467703, 83.13089012672722, 88.2784838187311, 96.17112989707083, 103.13637397385659, 115.15886596882416, 124.72244303100354, 132.6287893847361, 144.47381470910804, 154.80868665454443, 169.13895827551045, 182.01865683301924, 199.13025150274356, 209.98745813895408, 227.9405337003533, 245.41020535148348, 265.6279317224892, 284.2802416166698, 303.0856636461486, 330.46897787982147, 352.99205209981034, 373.92797764154557, 408.31334946846675, 441.09555581591263, 460.9665942855589, 483.5421633182832, 516.2898531990317, 552.1777212001928, 582.6002413856572, 619.3395801685252, 659.0666710409982, 691.3378118498828, 722.1820818121688, 760.3305703606634, 803.767903841466, 836.3628560214204, 896.9441414545864, 928.8091787250581, 985.4884976992126, 1003.2172352519066, 1081.0027272323189, 1095.2796434149548, 1140.8940296268383, 1228.594366311298, 1267.4732564990895, 1304.3243632656875, 1336.4345751032993, 1403.6957264000503, 1436.011431287367, 1519.7586523974567, 1557.614344856067, 1605.0250789398067, 1666.8281813357914, 1713.3758331028073, 1806.4774426156152, 1831.1982813093098, 1886.7510335685897, 1951.1147197352088, 2012.6427942066853, 2064.853187753071, 2166.7239871362917, 2235.938148070295, 2250.7965171055585, 2308.3471178643117, 2462.132330165621, 2455.184812294601, 2586.8797602003015, 2560.827891422343, 2649.7251810636503, 2699.714532222988, 2785.048770939598, 2818.5983431554596, 2893.150588996065, 2965.227434483525, 2996.323326598853, 3118.3616128742588, 3188.620674566036, 3234.5836673608646, 3281.143490007828, 3441.968510502843, 3432.933772065515, 3578.9512462454577, 3711.065270410098, 3624.618022153509, 3754.1262503693047, 3812.408811674734, 3901.3773265300374, 3925.224826848479, 4110.545390106053, 4233.1283600508], "test_ppls": [21.03050528283861, 20.86015423165144, 21.127414058023763, 21.53401893550812, 22.586265385653814, 23.53490077830212, 24.76329476127352, 26.07792279701184, 27.764742122627197, 29.579974556464496, 32.064342554031676, 34.65448255616727, 37.53282069818282, 40.88768917389817, 44.67394985421079, 49.05174058854329, 52.04398933364332, 58.48246796699075, 61.47325952883194, 69.42481639801711, 73.15814881020108, 81.9775169717417, 87.31480988215786, 95.85262460157368, 102.43056964442707, 113.98320153848071, 123.52162767129646, 130.86584147069178, 143.61353293083002, 153.72859460710993, 167.78014103603638, 181.25509351792948, 199.50224340704654, 210.0328218479495, 226.8954861763105, 245.80300681805485, 265.3546107595909, 285.00394252979305, 303.325087434126, 331.33253894880664, 353.2373791528676, 373.9181711186565, 407.8562576108933, 438.83798363186867, 460.66050619471804, 487.7249525139794, 520.0494446782752, 554.5858223200478, 587.9036489869164, 624.0248107063937, 665.987413042768, 697.6560067848084, 731.9136875614231, 770.0594238486997, 807.4014088741015, 837.0399085995375, 904.0367241918744, 935.720833159172, 991.7194834782923, 1009.043909546719, 1088.3201423637622, 1110.8177281265143, 1158.4842451713776, 1245.9536003983003, 1279.1507304856286, 1320.723564663967, 1354.8167573158842, 1404.6552101989264, 1433.5129237170493, 1533.8336172221514, 1566.088821461689, 1616.1331550378125, 1672.2998415587817, 1713.6814188230658, 1796.826397164664, 1852.4773263056686, 1899.3795340807978, 1976.357366572976, 2021.0693016727894, 2066.9001978965666, 2166.4140569521637, 2233.2796147348554, 2239.7561904579493, 2307.8331455403927, 2463.9609832476754, 2451.688012732336, 2586.6947387582427, 2565.2459670816215, 2634.899356851944, 2732.2322329053504, 2800.4336632527948, 2837.629004532016, 2938.769935997231, 3013.64402730068, 3030.0995300183067, 3141.060346842596, 3204.8699649060713, 3271.0487918111735, 3326.7963165719993, 3502.158318502456, 3485.9273043186467, 3603.0022788153674, 3729.297591297411, 3663.0794626607003, 3802.0463574335777, 3839.8372897258087, 3927.9209903913484, 3967.7954591965595, 4203.319448675581, 4256.331954902012], "epoch_time": 354.0163447856903, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/adabelief_5e-06_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.114266105068506, "best_test": 20.577329272709143, "train_losses": [3.3825886249542236, 3.2104063034057617, 3.1458020210266113, 3.1016180515289307, 3.0668272972106934, 3.0357933044433594, 3.009117841720581, 2.9829349517822266, 2.959078311920166, 2.9349844455718994, 2.9138309955596924, 2.8924896717071533, 2.872664213180542, 2.8523643016815186, 2.8329174518585205, 2.8148138523101807, 2.7961935997009277, 2.7784409523010254, 2.7606043815612793, 2.7433323860168457, 2.726088047027588, 2.709644317626953, 2.692821979522705, 2.6770477294921875, 2.6610867977142334, 2.644589900970459, 2.6299684047698975, 2.614086389541626, 2.5989608764648438, 2.584435224533081, 2.569223403930664, 2.5543317794799805, 2.539263963699341, 2.525709629058838, 2.5108909606933594, 2.497326374053955, 2.483041524887085, 2.46911358833313, 2.4545705318450928, 2.44032883644104, 2.427363872528076, 2.4142584800720215, 2.400017261505127, 2.3870129585266113, 2.3741953372955322, 2.3603100776672363, 2.3475730419158936, 2.335510730743408, 2.3218376636505127, 2.309584140777588, 2.2970805168151855, 2.284088134765625, 2.2711000442504883, 2.2592310905456543, 2.2468841075897217, 2.234656572341919, 2.22188663482666, 2.2098686695098877, 2.1986584663391113, 2.1857848167419434, 2.1735970973968506, 2.1625072956085205, 2.150109052658081, 2.138254165649414, 2.1269733905792236, 2.1149673461914062, 2.103317975997925, 2.091825485229492, 2.080981731414795, 2.0689170360565186, 2.0590507984161377, 2.0468568801879883, 2.034942865371704, 2.0243711471557617, 2.0137245655059814, 2.0031673908233643, 1.9909250736236572, 1.9796195030212402, 1.9707186222076416, 1.9587594270706177, 1.9479738473892212, 1.9368458986282349, 1.9256213903427124, 1.9150819778442383, 1.9051311016082764, 1.8956409692764282, 1.8840010166168213, 1.8733347654342651, 1.8635488748550415, 1.8527344465255737, 1.8423206806182861, 1.8322449922561646, 1.822222352027893, 1.8120096921920776, 1.80181086063385, 1.7914488315582275, 1.7819081544876099, 1.772486686706543, 1.7620775699615479, 1.7517428398132324, 1.7419836521148682, 1.7324228286743164, 1.7232701778411865, 1.7127190828323364, 1.7042262554168701, 1.6941202878952026, 1.6847519874572754, 1.6743732690811157, 1.6647783517837524, 1.6561540365219116], "valid_ppls": [22.67211941691657, 21.81055709697557, 21.502190461175157, 21.30580881126568, 21.221981303908453, 21.199245014971464, 21.1422436456643, 21.13732953075258, 21.114266105068506, 21.1454749836394, 21.135459947040236, 21.149811095888413, 21.17589188676902, 21.23763170949325, 21.264956436825077, 21.327815272395718, 21.3678968490034, 21.44258513676211, 21.45528787760459, 21.514554058112836, 21.609746415999012, 21.695922880957106, 21.729094947182716, 21.820860813310095, 21.86907352726953, 22.01106636324481, 22.07134681100625, 22.188964482117747, 22.310969398180607, 22.36434366176072, 22.48514699297276, 22.60080952671396, 22.773703996330784, 22.81003030926912, 22.93975950074133, 23.013302015084477, 23.09903342068082, 23.28797328772786, 23.504816162716374, 23.620525313484038, 23.801277277717993, 23.92453129295579, 24.091251454832843, 24.133701043283775, 24.30711138540397, 24.490548034716024, 24.679599298921616, 24.81686083270224, 25.081380764658416, 25.19609696713924, 25.297262829527945, 25.437256131147116, 25.64181835808312, 25.94739785162731, 26.096258315799776, 26.301209715718123, 26.504231803324032, 26.583370078683465, 26.916690096279165, 27.182268283779738, 27.303859209652444, 27.50937992672009, 27.8496492916661, 27.999140808965343, 28.29735089426697, 28.32487021299994, 28.78889957773485, 28.83948906110609, 29.196426617819377, 29.287722970774794, 29.525213934259792, 29.76204059791566, 30.190943348426906, 30.45706356274241, 30.53296836179217, 30.71701841751156, 31.064506962942545, 31.345852109987714, 31.649471519532145, 32.009713998087136, 32.15393381885279, 32.517910161550745, 32.65520798737686, 33.3047606692181, 33.160043247079855, 33.600354556370036, 34.20017818129672, 34.24745485971273, 35.032854983641386, 34.965031735111594, 35.421843982306314, 35.515752476837896, 35.967083387858125, 36.45237564771716, 36.68813736433191, 36.88717401836209, 37.24200767227466, 37.72358521929756, 38.04215029103619, 38.25643060326297, 39.06262547309374, 39.06231813686595, 39.90150343943157, 40.08191043992276, 40.13058139144596, 40.61695075836571, 40.63363943483434, 41.72560062741413, 41.57653572486001, 42.12664575012045], "test_ppls": [21.99798212284517, 21.194863395057812, 20.903941602365535, 20.730770040781227, 20.664590680669836, 20.65527615949168, 20.602330796557137, 20.58707002243493, 20.577329272709143, 20.60242903636005, 20.591345630486327, 20.610034218577944, 20.616369099580712, 20.687976748891394, 20.72611957517776, 20.791504544744726, 20.8290833954191, 20.931770204852786, 20.934914470420544, 20.992563036287127, 21.095014675383393, 21.18534521138871, 21.217023362807357, 21.306545380593654, 21.36503902360629, 21.505604995709863, 21.555855101753146, 21.68918388520696, 21.819705889178977, 21.864808896509665, 21.993965028301698, 22.096799042583022, 22.274874923073337, 22.305400734191775, 22.43893553912477, 22.529417751531174, 22.59744738221285, 22.794318934497507, 23.002813646618392, 23.130859629533084, 23.30131369703998, 23.409668667912165, 23.58182310214575, 23.621426382203712, 23.811828821286255, 24.00325667820679, 24.186481869367952, 24.302127966737086, 24.55536482833203, 24.69434330919805, 24.790273149378937, 24.914710025060455, 25.1457407912702, 25.434302786663128, 25.587740544983212, 25.76296112746279, 25.961642718999112, 26.052685906051522, 26.384673159454636, 26.663888916316306, 26.766940139047065, 26.97068275122481, 27.32127182393081, 27.433913743110196, 27.752419106399625, 27.763153456791883, 28.256543091484453, 28.295441666861336, 28.638891983303232, 28.74187289357299, 28.982171368049144, 29.239979057107764, 29.664307439045885, 29.904994682855353, 29.976107227009727, 30.14594571496961, 30.490899287791866, 30.764966189270133, 31.08479218487972, 31.41591900813544, 31.605125637005308, 31.87033513048102, 32.07709650783965, 32.683739127235704, 32.53438919277631, 32.97545643204795, 33.585489524581746, 33.64570306834203, 34.40885230291564, 34.36585073812169, 34.788507248822015, 34.87677006562532, 35.3186419429965, 35.82715144050462, 36.04569246418612, 36.24638530644727, 36.58209197119605, 37.09206561417181, 37.45413839812358, 37.60675452054082, 38.46889111432316, 38.4390488172563, 39.263561772874816, 39.473078672422886, 39.42480096465157, 39.96739906225594, 39.950841142337865, 41.0091586517242, 40.916096082037406, 41.41561919280411], "epoch_time": 346.5811724662781, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/adabelief_5e-07_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.205852006424454, "best_test": 20.665881548441998, "train_losses": [3.557000160217285, 3.4111764430999756, 3.348686695098877, 3.3093478679656982, 3.2813258171081543, 3.2591893672943115, 3.2429773807525635, 3.227966785430908, 3.215853691101074, 3.203874349594116, 3.194864273071289, 3.1853692531585693, 3.1779260635375977, 3.169438600540161, 3.162181854248047, 3.1561410427093506, 3.149480104446411, 3.1438565254211426, 3.1376891136169434, 3.132512092590332, 3.126985549926758, 3.122117280960083, 3.1173059940338135, 3.1125593185424805, 3.108193874359131, 3.1029787063598633, 3.0994067192077637, 3.0946476459503174, 3.0907490253448486, 3.0874075889587402, 3.083157777786255, 3.0794167518615723, 3.074819803237915, 3.0718085765838623, 3.068072557449341, 3.064922571182251, 3.0612401962280273, 3.0580079555511475, 3.0542778968811035, 3.0502188205718994, 3.0473077297210693, 3.0448944568634033, 3.0407466888427734, 3.037944793701172, 3.0353238582611084, 3.031418561935425, 3.02886962890625, 3.02616810798645, 3.0229249000549316, 3.0201773643493652, 3.0165855884552, 3.0139553546905518, 3.0103704929351807, 3.008455991744995, 3.005692958831787, 3.0027942657470703, 2.9994113445281982, 2.996981620788574, 2.9945406913757324, 2.991570234298706, 2.9887375831604004, 2.986438512802124, 2.9837021827697754, 2.9814271926879883, 2.97861647605896, 2.975625991821289, 2.9735193252563477, 2.9702866077423096, 2.9685440063476562, 2.9655869007110596, 2.963965892791748, 2.9608654975891113, 2.957744598388672, 2.9558117389678955, 2.953991174697876, 2.951435089111328, 2.9488046169281006, 2.9461660385131836, 2.944838523864746, 2.941749334335327, 2.9394049644470215, 2.936556100845337, 2.9341163635253906, 2.93245267868042, 2.930224657058716, 2.927842378616333, 2.925611972808838, 2.9229753017425537, 2.92079758644104, 2.91853928565979, 2.9165778160095215, 2.914407253265381, 2.912047863006592, 2.9093902111053467, 2.9074134826660156, 2.9048967361450195, 2.902845859527588, 2.900820732116699, 2.898618459701538, 2.896314859390259, 2.8943734169006348, 2.8924617767333984, 2.8903844356536865, 2.8874144554138184, 2.885744094848633, 2.8832168579101562, 2.881749391555786, 2.8795125484466553, 2.877145528793335, 2.8749783039093018], "valid_ppls": [26.279102263632723, 24.738569229591413, 23.94695301633319, 23.407698551938353, 23.025485932470716, 22.760443164692273, 22.56045913502206, 22.392205098060234, 22.26636873569709, 22.170355859670973, 22.06418609259448, 21.993403952080154, 21.93495752650401, 21.86831751128929, 21.831044478717597, 21.7804852040253, 21.744393520278326, 21.710017922541216, 21.679681477505813, 21.641945651803518, 21.625424986942196, 21.58972407984254, 21.575496233000408, 21.55762309907675, 21.536113754353345, 21.524487003127696, 21.500519280048493, 21.489383099196964, 21.474473857689766, 21.461867212461275, 21.44697706135787, 21.427325209621902, 21.429767294195965, 21.40616022221692, 21.398577576835937, 21.39803168922369, 21.38042280881839, 21.372910428630473, 21.371514252726374, 21.352562803296543, 21.35428357914749, 21.352516985716548, 21.333612900299833, 21.327489838244183, 21.322690261265027, 21.31480177882656, 21.306667297973068, 21.292798592076277, 21.293072730175396, 21.293153956956644, 21.281156058591097, 21.275266165311248, 21.27551978775941, 21.26951989104158, 21.25684604674025, 21.26148886645786, 21.25885308018868, 21.24810043166485, 21.247416540512617, 21.25495068913519, 21.236502591057057, 21.24666175286906, 21.237545631086107, 21.244964845002734, 21.233130783032685, 21.234771055195687, 21.232366378488962, 21.227846323457232, 21.2316424975699, 21.223423371570675, 21.236700055869242, 21.22445564859666, 21.22405588830135, 21.2293545886982, 21.21973490951487, 21.223888902053087, 21.22161194795484, 21.2196994952911, 21.21748875290718, 21.212607723430175, 21.21651751558126, 21.21062528399245, 21.22572582304589, 21.21589534003308, 21.205852006424454, 21.223479032286544, 21.219623607867756, 21.213083131857918, 21.21863709606082, 21.21356866635571, 21.223357590912844, 21.21519731113659, 21.225214707853308, 21.21256726363042, 21.221267896137267, 21.220483681224167, 21.216183663018626, 21.232670112098806, 21.228418236925478, 21.23194622082447, 21.228195543123803, 21.215784058525255, 21.226996073508523, 21.225791611043928, 21.232751108461912, 21.22234560648851, 21.23831528570087, 21.25175835655171, 21.23282198053309, 21.243906245762414], "test_ppls": [25.400403323983486, 23.91872527186816, 23.171257882983806, 22.66779006127358, 22.30871410793573, 22.066632366226806, 21.88418368393697, 21.72782573236621, 21.613858234838006, 21.524599903851147, 21.424607568243587, 21.362084810966415, 21.303812582428254, 21.24448872207088, 21.210943877835092, 21.164267862204742, 21.131086472661487, 21.099813310118098, 21.07018385045524, 21.03494821206571, 21.019928270189347, 20.98872954328965, 20.973382568652227, 20.958741380739216, 20.93759994728701, 20.930647367315082, 20.905446790745927, 20.897010163517347, 20.888855835436697, 20.877658162624822, 20.862098940592247, 20.84404151167707, 20.84817663461808, 20.825046395786476, 20.818612648770007, 20.82282712419269, 20.80619756487691, 20.798237350592906, 20.798584461523205, 20.782142727102386, 20.784436948786173, 20.781310329151196, 20.763659455084607, 20.76082799523039, 20.75758120191524, 20.748432530508925, 20.744233112320533, 20.73233196145108, 20.73429441465655, 20.736776170558, 20.72546236716448, 20.720086891598008, 20.721741875670414, 20.71762195144485, 20.70325309054002, 20.71034739549697, 20.712065797379957, 20.697414578414087, 20.699353986005182, 20.70816503312213, 20.692633456639463, 20.699526715595663, 20.69031483766502, 20.69916151758794, 20.68846506205838, 20.68717771584295, 20.688687026399062, 20.684632853307143, 20.688371344496215, 20.680461139788104, 20.695125028305423, 20.682413752002788, 20.681728344393935, 20.686058135033374, 20.679598301710413, 20.681348667941077, 20.679139779552578, 20.67740438989805, 20.678109374380305, 20.674052345015497, 20.679297549470366, 20.668389609850248, 20.68356765496818, 20.674456533377608, 20.665881548441998, 20.68227568245607, 20.68128456740949, 20.674870588185996, 20.67983989274334, 20.676186746040138, 20.683252051180144, 20.67561985129927, 20.686334325550053, 20.670853620755373, 20.6866105197543, 20.68382408659194, 20.67854322293163, 20.69231771451933, 20.690892001504345, 20.69620069056127, 20.690620683164326, 20.68030829156199, 20.690206312929412, 20.691439582080946, 20.6968569706817, 20.686995224969756, 20.701263961907557, 20.713601616261915, 20.694838852350482, 20.707133181672507], "epoch_time": 345.9177134037018, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/adabelief_5e-08_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.06070916821, "best_test": 21.411351239480233, "train_losses": [3.680236577987671, 3.591007709503174, 3.544922351837158, 3.51427960395813, 3.4906866550445557, 3.471428632736206, 3.456784725189209, 3.443135976791382, 3.4314703941345215, 3.4195797443389893, 3.4111249446868896, 3.402794361114502, 3.3947784900665283, 3.386826992034912, 3.380242347717285, 3.3742032051086426, 3.3675613403320312, 3.3622210025787354, 3.356837749481201, 3.3519785404205322, 3.347010850906372, 3.343053102493286, 3.3386693000793457, 3.334404706954956, 3.3301572799682617, 3.3260293006896973, 3.3232429027557373, 3.31852126121521, 3.315446138381958, 3.3132827281951904, 3.3089513778686523, 3.3063409328460693, 3.302536725997925, 3.299957752227783, 3.2969324588775635, 3.294429063796997, 3.2920303344726562, 3.289069652557373, 3.2868752479553223, 3.2833263874053955, 3.2812156677246094, 3.2793750762939453, 3.2763781547546387, 3.2742700576782227, 3.272587776184082, 3.2701120376586914, 3.267988920211792, 3.266007423400879, 3.2640602588653564, 3.262183904647827, 3.2595536708831787, 3.257786989212036, 3.255344867706299, 3.2545831203460693, 3.2528228759765625, 3.250967025756836, 3.2482807636260986, 3.2476189136505127, 3.2461655139923096, 3.2442030906677246, 3.242295980453491, 3.241058588027954, 3.239501953125, 3.23860764503479, 3.2366864681243896, 3.2351410388946533, 3.233971357345581, 3.23207426071167, 3.2308473587036133, 3.2292675971984863, 3.229030132293701, 3.227062702178955, 3.225226402282715, 3.224358320236206, 3.2237627506256104, 3.2224678993225098, 3.2211532592773438, 3.219595432281494, 3.219533920288086, 3.2174103260040283, 3.2164835929870605, 3.2153122425079346, 3.213595151901245, 3.213003635406494, 3.212007999420166, 3.211207389831543, 3.2102272510528564, 3.2085838317871094, 3.2076568603515625, 3.2064931392669678, 3.2057032585144043, 3.204930543899536, 3.203876495361328, 3.202105760574341, 3.20149827003479, 3.2003273963928223, 3.1994245052337646, 3.1988093852996826, 3.1979293823242188, 3.196444272994995, 3.1962332725524902, 3.195061683654785, 3.194324016571045, 3.1925883293151855, 3.1917383670806885, 3.1909914016723633, 3.190493583679199, 3.1893880367279053, 3.188692569732666, 3.187915563583374], "valid_ppls": [29.293051283962527, 28.36259153276607, 27.689638263873405, 27.17566519373892, 26.773801384300455, 26.43676662116228, 26.154584642436607, 25.912443840124606, 25.702033423830258, 25.517278285542528, 25.35153061522945, 25.20599880696381, 25.069370088210412, 24.946468362092833, 24.827353537900578, 24.72059235225702, 24.616684721178437, 24.52344368700548, 24.43490726066931, 24.346684670660043, 24.268857984205386, 24.193650699326717, 24.122932103341547, 24.05030426583147, 23.982514691437387, 23.923926671003745, 23.85763659325845, 23.80050553555743, 23.74409436688995, 23.691471191269482, 23.638541948637624, 23.583639189428965, 23.535877139976975, 23.486643864198165, 23.441045419858817, 23.398759769089196, 23.35693463704852, 23.318580924924134, 23.275944592644926, 23.23663245733483, 23.198542661229574, 23.161746718222908, 23.126365482429343, 23.092557815796408, 23.060707333626333, 23.02939493323671, 22.99685846983109, 22.966662169586552, 22.936461771084723, 22.90925037034378, 22.882867771169916, 22.85463558267242, 22.829159511875115, 22.80542994181345, 22.781610974214487, 22.7572525989792, 22.735223863705315, 22.712572046030186, 22.691473794931845, 22.67466012287892, 22.654455870460016, 22.63586702080124, 22.615363033290517, 22.597668276995634, 22.578738430675028, 22.56305726076534, 22.54262997484458, 22.527204830330327, 22.51160775566287, 22.49662219648414, 22.484498336236804, 22.46690597135251, 22.452142876782435, 22.43816517263466, 22.424928631608594, 22.40968554065804, 22.39640172339529, 22.38387824702451, 22.369612372416576, 22.35578198848706, 22.3437713198836, 22.33080342503757, 22.31982787344628, 22.308788571426874, 22.29298660877832, 22.28464352271574, 22.270801954820424, 22.26141094698509, 22.251435019034346, 22.239146368229253, 22.230351715247654, 22.220516852214956, 22.209182486069665, 22.198504873803273, 22.19060981440648, 22.179560390754478, 22.171095887485365, 22.161303090638693, 22.152317396299996, 22.14492449653949, 22.13496910490297, 22.12799349749875, 22.118863102123633, 22.110210902674567, 22.10278989736095, 22.093685704059865, 22.08581212735218, 22.07792556520025, 22.07133102435446, 22.06070916821], "test_ppls": [28.22991127003725, 27.366835413628376, 26.73636357496382, 26.252055815438247, 25.870411909753518, 25.54926865498985, 25.27892817971219, 25.046775249016218, 24.84438328938235, 24.665793237980136, 24.505471228808208, 24.36597552901508, 24.233657476292645, 24.115577241489145, 24.001826015256533, 23.899560582275562, 23.800420418468956, 23.71223282388072, 23.628129159436522, 23.544593242776045, 23.470908515163174, 23.399551957765144, 23.33248958818463, 23.264249359444626, 23.200556019334893, 23.14609107869504, 23.08420168327067, 23.030641341250025, 22.978498160644577, 22.929430385561478, 22.879698228523115, 22.828049188139286, 22.783468643236635, 22.737354219918622, 22.694633495160367, 22.65466651992334, 22.616161051932455, 22.58040728147416, 22.54058235217765, 22.504014469047995, 22.46845406121966, 22.433778867541402, 22.400946284665057, 22.369335040913487, 22.33982956166024, 22.310878969420287, 22.280159740206532, 22.252029204385806, 22.223515600318333, 22.198970621856287, 22.17437345045403, 22.14863119925177, 22.1247386147263, 22.103406462704545, 22.08138414455215, 22.05821621936659, 22.03819344409032, 22.016834502937968, 21.997300318817974, 21.982279770467567, 21.963635020187706, 21.946460655076827, 21.927380997967948, 21.91125887163892, 21.893123251233188, 21.878398134897804, 21.859513153641988, 21.845248137066584, 21.831195422110962, 21.817339005971675, 21.80671460443045, 21.790125307817302, 21.776476675497555, 21.763422919236707, 21.751243016093316, 21.73671697561497, 21.72482135604166, 21.71309790361474, 21.69980276116427, 21.686862183600887, 21.676084264131802, 21.66343673734311, 21.653295119113764, 21.643122127739847, 21.627982466093886, 21.620414029780274, 21.607474430661775, 21.598872932160155, 21.58980643826104, 21.578001506029654, 21.56948887846858, 21.560542667867924, 21.550289940665444, 21.539867481098405, 21.5332591006048, 21.52282435196172, 21.514430951199245, 21.505092268243494, 21.497151680827795, 21.490315590637774, 21.480966889483906, 21.474340740350208, 21.465730825641348, 21.457917323091323, 21.450837993979746, 21.442160819173992, 21.43486182657037, 21.427299666274976, 21.421057785329356, 21.411351239480233], "epoch_time": 343.67116379737854, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/adamw_0.0001_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 22.26620416610939, "best_test": 21.710561416864756, "train_losses": [3.236685276031494, 2.924131393432617, 2.707710027694702, 2.527704954147339, 2.3764867782592773, 2.2456777095794678, 2.137547016143799, 2.04992413520813, 1.9817206859588623, 1.9360934495925903], "valid_ppls": [22.26620416610939, 22.605826733166463, 23.580052130049886, 24.74497543300482, 25.91915402552934, 27.58538912368029, 28.748088870659647, 30.044208289538247, 31.4124512652862, 32.32052651429207], "test_ppls": [21.710561416864756, 22.102204966651396, 23.051609771334885, 24.14313356545156, 25.348176264033526, 26.974052445124695, 28.194873672978144, 29.507353444005098, 30.85446502172638, 31.738804064077875], "epoch_time": 340.157009601593, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/adamw_0.0001_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 22.26776497177836, "best_test": 21.711022103659655, "train_losses": [3.236656427383423, 2.923722982406616, 2.708153247833252, 2.527459144592285, 2.3764166831970215, 2.245804786682129, 2.137411594390869, 2.0493996143341064, 1.9813499450683594, 1.93555748462677], "valid_ppls": [22.26776497177836, 22.611109206375268, 23.5732674458287, 24.74635599239567, 25.94689676278592, 27.599776487407027, 28.747725606794262, 30.102823715480348, 31.443764697118596, 32.352907142718415], "test_ppls": [21.711022103659655, 22.108344875708443, 23.048405865624535, 24.17054273284102, 25.350920150712916, 26.964683937486814, 28.174848686047824, 29.544367202008132, 30.85562733549659, 31.73963645825544], "epoch_time": 337.1511402130127, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/adamw_0.0001_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 22.27626107039248, "best_test": 21.7200203964378, "train_losses": [3.2366418838500977, 2.9238367080688477, 2.7073774337768555, 2.5269787311553955, 2.3759570121765137, 2.2443370819091797, 2.135561466217041, 2.0470175743103027, 1.97813880443573, 1.9320443868637085], "valid_ppls": [22.27626107039248, 22.632073380422817, 23.58338616578774, 24.724235018985535, 25.95505148490758, 27.623324258311946, 28.782757124475268, 30.16057552820232, 31.486585434851822, 32.39077960435108], "test_ppls": [21.7200203964378, 22.130916442052943, 23.041938960089805, 24.151383568596287, 25.401105821353784, 27.047163799663632, 28.269710031291897, 29.672335837763313, 30.95893880390101, 31.848489392529263], "epoch_time": 335.8945782184601, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/adamw_0.0001_0.0_SchedulerType.CONSTANT_1_42.json <==
{"train_losses": [3.240278720855713, 2.9310238361358643, 2.7087242603302, 2.5120882987976074, 2.335582971572876, 2.167870283126831, 2.0137791633605957, 1.8692142963409424, 1.7337782382965088, 1.6062864065170288], "valid_ppls": [22.440133939569854, 23.06232383199616, 24.57980762715433, 26.612915083896368, 29.078502931450444, 32.74933123791711, 36.345044629080355, 41.095612945390336, 46.83981410970971, 53.35253848712758], "test_ppls": [21.891301642179695, 22.608985288173614, 24.05240875034972, 26.05740703147831, 28.473905067594735, 32.050126499295914, 35.56246513253296, 40.28811870971121, 45.89048080497755, 52.41882114134764], "epoch_time": 338.12921357154846, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/adamw_0.0001_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 22.26620416610939, "best_test": 21.710561416864756, "train_losses": [3.236685276031494, 2.924131393432617, 2.707710027694702, 2.527704954147339, 2.3764867782592773, 2.2456777095794678, 2.0363693237304688, 1.9148880243301392, 1.828058123588562, 1.7728055715560913], "valid_ppls": [22.26620416610939, 22.605826733166463, 23.580052130049886, 24.74497543300482, 25.91915402552934, 27.58538912368029, 29.97392751369044, 32.29475314232558, 34.34469355324722, 36.057390745401214], "test_ppls": [21.710561416864756, 22.102204966651396, 23.051609771334885, 24.14313356545156, 25.348176264033526, 26.974052445124695, 29.386310211878772, 31.726978858089062, 33.76261431586553, 35.42345705714498], "epoch_time": 336.463369846344, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/adamw_0.0005_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 33.03840426697919, "best_test": 32.6425588243999, "train_losses": [3.600752592086792, 3.0401172637939453, 2.6024022102355957, 2.2057039737701416, 1.8447306156158447, 1.529629111289978, 1.2581909894943237, 1.0359303951263428, 0.8632935881614685, 0.7507418394088745], "valid_ppls": [33.03840426697919, 35.97631150919657, 42.37406469240521, 53.414178171724885, 69.6563360278034, 91.08873530024144, 119.63178689476742, 160.55026680725624, 199.0096980758789, 215.74771631173388], "test_ppls": [32.6425588243999, 35.563211270571976, 41.21749375698023, 51.56517474729103, 67.56879132896916, 88.96640607578102, 117.08736664952296, 156.96189889825166, 195.5532367399068, 213.3835965603925], "epoch_time": 336.37345719337463, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/adamw_0.0005_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 33.12896363947614, "best_test": 32.769833781672006, "train_losses": [3.6021728515625, 3.0414559841156006, 2.6002004146575928, 2.20485258102417, 1.8455482721328735, 1.5291165113449097, 1.2569371461868286, 1.0332624912261963, 0.8605084419250488, 0.7485949993133545], "valid_ppls": [33.12896363947614, 35.78218117670923, 42.82113029129091, 55.18639404967874, 69.15230809877748, 91.00694145984667, 125.1157574581412, 161.3251199179854, 195.26782950354513, 214.050585517563], "test_ppls": [32.769833781672006, 35.375897997796095, 41.63722537684453, 53.664213424586535, 67.12914551239002, 88.7584399516811, 122.35238336868345, 157.77772950478732, 191.47749438692276, 210.6724596789416], "epoch_time": 335.8831555843353, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/adamw_0.0005_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 33.31286887971424, "best_test": 32.931615855742066, "train_losses": [3.606706142425537, 3.0484349727630615, 2.611470937728882, 2.2108616828918457, 1.847920298576355, 1.527133822441101, 1.2502377033233643, 1.022603988647461, 0.8455052971839905, 0.7307841777801514], "valid_ppls": [33.31286887971424, 36.281617801447226, 42.9705285329637, 54.262159446513195, 71.00434617265414, 90.2877407550026, 119.22955661424172, 149.05464625482284, 175.49451419535345, 187.89265921844446], "test_ppls": [32.931615855742066, 35.835156056031416, 41.96498078849191, 52.945322967587046, 69.7175776799182, 88.6893528680951, 117.54075738569996, 147.39258740035947, 173.5690806969593, 186.72031837438925], "epoch_time": 337.3309876918793, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/adamw_0.0005_0.0_SchedulerType.CONSTANT_1_42.json <==
{"train_losses": [3.6227447986602783, 3.112478733062744, 2.726323366165161, 2.3874590396881104, 2.0868844985961914, 1.8254504203796387, 1.6007769107818604, 1.4135886430740356, 1.2521203756332397, 1.1178667545318604], "valid_ppls": [34.687704543489886, 38.87484804573746, 46.85682527296968, 58.5101659314899, 77.65006828947277, 106.11228780294502, 148.24864187198736, 188.0402788275949, 245.0475923045006, 305.98308286640986], "test_ppls": [34.117499300224594, 38.50393378146987, 45.857636311119926, 57.305553631865436, 75.48976021167275, 104.66247236319764, 143.62510656260494, 183.07765237577934, 240.01145817094528, 299.64032423206197], "epoch_time": 337.8904490470886, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/adamw_0.0005_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 33.02928399547265, "best_test": 32.600536549004914, "train_losses": [3.6022863388061523, 3.040796995162964, 2.60143780708313, 2.2035892009735107, 1.844813585281372, 1.5283317565917969, 1.18130362033844, 0.9232963919639587, 0.727761447429657, 0.5933829545974731], "valid_ppls": [33.02928399547265, 36.2152276910272, 41.768200476842964, 52.57909771007155, 69.19393430246745, 92.02878442351033, 131.39789615293589, 183.56980171134614, 225.98999801671704, 257.3169785234353], "test_ppls": [32.600536549004914, 35.77007754114154, 40.58755159430057, 51.153121300627795, 67.38889307491144, 88.88825577463587, 127.49106743302802, 178.5923439725664, 221.5439384088828, 253.18370057553872], "epoch_time": 339.1302032470703, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/adamw_0.001_0.0_SchedulerType.CONSTANT_1_42.json <==
{"train_losses": [4.024919509887695, 3.464787721633911, 3.0621259212493896, 2.694607973098755, 2.370417594909668, 2.098743438720703, 1.8499910831451416, 1.639841914176941, 1.4581292867660522, 1.2992593050003052], "valid_ppls": [52.42032087730399, 57.73909088704113, 71.20530347866848, 91.16160407724225, 116.56655868465002, 152.9633113025889, 204.22609633117565, 265.48978021733893, 362.224910935198, 432.90425623128874], "test_ppls": [51.813101480047706, 56.97513455783779, 70.94813111231406, 89.30443266645437, 116.25714892745513, 152.5962149471518, 202.8342000790694, 265.1380781875502, 365.69030141495654, 437.74933078904724], "epoch_time": 342.77653980255127, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/adamw_0.005_0.0_SchedulerType.CONSTANT_1_42.json <==
{"train_losses": [6.374569892883301, 5.611122131347656, 5.501514911651611, 5.7729926109313965, 6.154596328735352, 6.94334077835083, 7.091071128845215, 7.097464084625244, 7.099034786224365, 7.046999454498291], "valid_ppls": [415.88622292807884, 398.7606485789122, 507.5226303413103, 651.7608350042632, 882.6392315879574, 1092.5052089934518, 1390.924380950634, 1538.531192832577, 1480.751324563867, 1446.13872635328], "test_ppls": [424.133132466653, 407.62080908347957, 513.2999962131104, 674.3084253540538, 902.7646457817362, 1143.7051779268793, 1457.480237977177, 1608.8256361039805, 1543.0812712535155, 1506.6653840190538], "epoch_time": 334.3250472545624, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/adamw_0.01_0.0_SchedulerType.CONSTANT_1_42.json <==
{"train_losses": [6.869192123413086, 6.709803581237793, 6.710367202758789, 6.693705081939697, 6.740093231201172, 6.813355922698975, 6.887140274047852, 6.8488240242004395, 6.803890705108643, 6.850986957550049], "valid_ppls": [905.4901941541935, 1087.483914001162, 1304.1558256179148, 1418.4410967106207, 1611.383804419555, 1721.6228199627117, 1738.0255537796922, 1693.328001553274, 1778.674147240935, 1913.2955457963722], "test_ppls": [934.2843241622737, 1124.6198731123907, 1338.829636221829, 1472.3208459651723, 1689.467186139712, 1799.699807567863, 1819.2911404198844, 1762.9769391760915, 1835.2097071729506, 1972.007327598786], "epoch_time": 336.2953062057495, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-05_0.0001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.05092744336623, "best_test": 20.50826078777847, "train_losses": [3.277242422103882, 3.135164737701416, 3.068253755569458, 3.0159809589385986, 2.9711899757385254, 2.929713249206543, 2.892322540283203, 2.855712413787842, 2.8215370178222656, 2.787102699279785, 2.756004571914673, 2.7251274585723877, 2.6954121589660645, 2.665999174118042, 2.6370203495025635, 2.6096785068511963, 2.5820019245147705, 2.55536150932312, 2.528496026992798, 2.502652168273926], "valid_ppls": [21.761809260903668, 21.336125695133227, 21.161452406782907, 21.067697353151807, 21.05092744336623, 21.148399240799954, 21.124840221946272, 21.229562110087283, 21.264510284963958, 21.394629133673504, 21.489572668355923, 21.62914786939482, 21.75082296221261, 21.979575589113885, 22.137254331812024, 22.38238934819237, 22.483179637260967, 22.842313336126985, 22.927150842357612, 23.187875885550042], "test_ppls": [21.15749727424443, 20.761159632275653, 20.57989037326688, 20.50826078777847, 20.51793949118741, 20.620650792585916, 20.599771814729294, 20.678040353859117, 20.744069901213347, 20.864775076870234, 20.955278778135302, 21.102348878560147, 21.19393867062477, 21.44476309171359, 21.626172605814162, 21.864668146592614, 21.95382393869244, 22.35350085042, 22.414788577132928, 22.677395754374164], "epoch_time": 337.1026380062103, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-05_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.06882251962153, "best_test": 20.52347292857839, "train_losses": [3.27854323387146, 3.1392786502838135, 3.079495429992676, 3.035895586013794, 3.002835988998413, 2.9754786491394043, 2.9542365074157715, 2.938079595565796, 2.9264729022979736, 2.9176676273345947], "valid_ppls": [21.795373062050288, 21.329661188183596, 21.159711855589872, 21.092248662857504, 21.07506225623923, 21.06882251962153, 21.081489810092627, 21.087522135597606, 21.103244449745652, 21.122332166757037], "test_ppls": [21.1891337850308, 20.759254028956445, 20.604939222216164, 20.53903913242282, 20.526227972272466, 20.52347292857839, 20.54309415636155, 20.55040795598193, 20.5665878986268, 20.58305539182135], "epoch_time": 341.3928966522217, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-05_0.001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.05092744336623, "best_test": 20.50826078777847, "train_losses": [3.277242422103882, 3.135164737701416, 3.068253755569458, 3.0159809589385986, 2.9711899757385254, 2.929713249206543, 2.892322540283203, 2.855712413787842, 2.8215370178222656, 2.787102699279785, 2.756004571914673, 2.7251274585723877, 2.6954121589660645, 2.665999174118042, 2.6370203495025635, 2.6096785068511963, 2.5820019245147705, 2.55536150932312, 2.528496026992798, 2.502652168273926], "valid_ppls": [21.761809260903668, 21.336125695133227, 21.161452406782907, 21.067697353151807, 21.05092744336623, 21.148399240799954, 21.124840221946272, 21.229562110087283, 21.264510284963958, 21.394629133673504, 21.489572668355923, 21.62914786939482, 21.75082296221261, 21.979575589113885, 22.137254331812024, 22.38238934819237, 22.483179637260967, 22.842313336126985, 22.927150842357612, 23.187875885550042], "test_ppls": [21.15749727424443, 20.761159632275653, 20.57989037326688, 20.50826078777847, 20.51793949118741, 20.620650792585916, 20.599771814729294, 20.678040353859117, 20.744069901213347, 20.864775076870234, 20.955278778135302, 21.102348878560147, 21.19393867062477, 21.44476309171359, 21.626172605814162, 21.864668146592614, 21.95382393869244, 22.35350085042, 22.414788577132928, 22.677395754374164], "epoch_time": 342.0590615272522, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-05_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.06882251962153, "best_test": 20.52347292857839, "train_losses": [3.27854323387146, 3.1392786502838135, 3.079495429992676, 3.035895586013794, 3.002835988998413, 2.9754786491394043, 2.9542365074157715, 2.938079595565796, 2.9264729022979736, 2.9176676273345947, 2.899813175201416, 2.878567695617676, 2.86267352104187, 2.8496005535125732, 2.840157985687256, 2.8318898677825928, 2.826148271560669, 2.822887420654297, 2.8212544918060303, 2.8202130794525146], "valid_ppls": [21.795373062050288, 21.329661188183596, 21.159711855589872, 21.092248662857504, 21.07506225623923, 21.06882251962153, 21.081489810092627, 21.087522135597606, 21.103244449745652, 21.122332166757037, 21.122171016766256, 21.172484270887487, 21.189103473753466, 21.221956005350393, 21.247761016267567, 21.263668705799507, 21.28464713512389, 21.28731149591559, 21.29979529449076, 21.327210172237557], "test_ppls": [21.1891337850308, 20.759254028956445, 20.604939222216164, 20.53903913242282, 20.526227972272466, 20.52347292857839, 20.54309415636155, 20.55040795598193, 20.5665878986268, 20.58305539182135, 20.59674663399385, 20.64412002614031, 20.66569924543185, 20.696417803485573, 20.724671768597837, 20.73812099106028, 20.756205427450784, 20.759041206197875, 20.771462817922888, 20.79658121534452], "epoch_time": 336.58860206604004, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-05_0.01_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.05050083845111, "best_test": 20.50804075919094, "train_losses": [3.2772278785705566, 3.1351349353790283, 3.0682103633880615, 3.0159239768981934, 2.971100091934204, 2.92958927154541, 2.892169713973999, 2.8555164337158203, 2.821300983428955, 2.7868192195892334, 2.755657434463501, 2.7247276306152344, 2.694952964782715, 2.6654624938964844, 2.6364352703094482, 2.6090095043182373, 2.58125376701355, 2.5545268058776855, 2.527559518814087, 2.501640558242798], "valid_ppls": [21.761658797254192, 21.33586626334313, 21.161275822600164, 21.06725533990755, 21.05050083845111, 21.14821268128482, 21.124543067327288, 21.229319158419873, 21.264287212543614, 21.394277176050103, 21.49085870869449, 21.6309425070084, 21.75026808865764, 21.97986380965857, 22.138568576070526, 22.384764162141646, 22.483077789744534, 22.846605212408527, 22.93002627474544, 23.192243749014754], "test_ppls": [21.157315678768004, 20.760862643629086, 20.579708828823456, 20.50804075919094, 20.517621522882553, 20.620562298543085, 20.599963358984525, 20.67785301360577, 20.7439808775143, 20.86481984786851, 20.956737698233386, 21.104492275213804, 21.193428320866392, 21.444645496947267, 21.62751322851501, 21.86694110792515, 21.954169398578063, 22.35846848691594, 22.41906426651622, 22.682581384443733], "epoch_time": 342.3617174625397, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-05_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.068641685243364, "best_test": 20.523399531050828, "train_losses": [3.2785274982452393, 3.139249086380005, 3.0794501304626465, 3.0358309745788574, 3.002751111984253, 2.975377321243286, 2.954117774963379, 2.9379348754882812, 2.9263200759887695, 2.917513370513916, 2.8996829986572266, 2.878408432006836, 2.862492322921753, 2.8493893146514893, 2.8399221897125244, 2.8316357135772705, 2.825863838195801, 2.8225879669189453, 2.8209362030029297, 2.81988787651062], "valid_ppls": [21.795274330258263, 21.329508627103802, 21.159474748101914, 21.091946937978236, 21.074775851060675, 21.068641685243364, 21.081102794793964, 21.087295892243375, 21.102897285617864, 21.122055190969796, 21.12179836212153, 21.171969389959308, 21.18852756772252, 21.22141462343613, 21.24746719836162, 21.263455781411047, 21.284307135932593, 21.287001905442718, 21.299505835242652, 21.32699152682308], "test_ppls": [21.188911503337263, 20.759016459507087, 20.604767281921944, 20.53884815465819, 20.526081157774293, 20.523399531050828, 20.54292273214062, 20.550275667232974, 20.566377051071065, 20.582937614970632, 20.596515834874854, 20.643790258676027, 20.665502162905604, 20.696171084429878, 20.724736003605724, 20.73813087976932, 20.75615594085972, 20.75905605422651, 20.771537102595484, 20.796705172997534], "epoch_time": 334.79089403152466, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.04035019248162, "best_test": 20.99271318733563, "train_losses": [3.277242422103882, 3.1348042488098145, 3.069181442260742, 3.016752004623413, 2.972043991088867, 2.9303689002990723, 2.89198637008667, 2.85615873336792, 2.821726083755493, 2.787545680999756, 2.7567875385284424, 2.725825071334839, 2.695169448852539, 2.665837526321411, 2.637916326522827, 2.609851598739624, 2.582270622253418, 2.5550379753112793, 2.528660535812378, 2.50215744972229, 2.47707462310791, 2.45208740234375, 2.4278666973114014, 2.4027929306030273, 2.3788845539093018, 2.355445384979248, 2.33168888092041, 2.3084464073181152, 2.284933567047119, 2.2632791996002197, 2.239804267883301, 2.2182822227478027, 2.196413993835449, 2.173835277557373, 2.153484344482422, 2.1313893795013428, 2.110731840133667, 2.08964467048645, 2.0693023204803467, 2.048480987548828], "valid_ppls": [21.761809260903668, 21.28120172304699, 21.105176597924586, 21.04035019248162, 21.041393631716545, 21.075328566300872, 21.114960813095653, 21.17996155098098, 21.27278589713863, 21.394741353263537, 21.50926109687112, 21.607010789534467, 21.774130055626486, 21.966201074014712, 22.14503537180714, 22.443681365970708, 22.53582678105847, 22.71371466069201, 22.994945024905494, 23.24907873028411, 23.406465220950494, 23.66479147591189, 23.84131731926358, 24.149074665410314, 24.40043159692739, 24.737012171079982, 25.095580987629834, 25.473409302568374, 25.725624180792824, 25.98145124379034, 26.435524956104288, 26.815932834996516, 27.28585267897207, 27.609108929544696, 27.990617473416194, 28.351997193454913, 28.690538023428324, 29.094154596765232, 29.794734809303346, 30.072530191443764], "test_ppls": [21.15749727424443, 20.71549808994099, 20.55538165081274, 20.49146717227131, 20.497452840770666, 20.529409210937533, 20.59503779970636, 20.66912878228007, 20.764441639682126, 20.889204458738742, 20.99271318733563, 21.089246692484753, 21.234411601998136, 21.461560200184064, 21.658298205888737, 21.942097230637863, 22.01899728878797, 22.24041893880005, 22.491736475922465, 22.75289071258393, 22.89523918797112, 23.190866953894318, 23.361679674515592, 23.65336892845734, 23.899566280375517, 24.2241433832524, 24.576637418612833, 24.976581892687157, 25.25762580817243, 25.483006977983795, 25.965629216289322, 26.267219437475173, 26.785000159656157, 27.08442334675689, 27.470284805711515, 27.858083208203183, 28.169797648506187, 28.574160284388384, 29.26311218521877, 29.539859433261135], "epoch_time": 343.671902179718, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-05_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.06882251962153, "best_test": 20.52347292857839, "train_losses": [3.27854323387146, 3.1392786502838135, 3.079495429992676, 3.035895586013794, 3.002835988998413, 2.9754786491394043, 2.9542365074157715, 2.938079595565796, 2.9264729022979736, 2.9176676273345947, 2.899813175201416, 2.878567695617676, 2.86267352104187, 2.8496005535125732, 2.840157985687256, 2.8318898677825928, 2.826148271560669, 2.822887420654297, 2.8212544918060303, 2.8202130794525146], "valid_ppls": [21.795373062050288, 21.329661188183596, 21.159711855589872, 21.092248662857504, 21.07506225623923, 21.06882251962153, 21.081489810092627, 21.087522135597606, 21.103244449745652, 21.122332166757037, 21.122171016766256, 21.172484270887487, 21.189103473753466, 21.221956005350393, 21.247761016267567, 21.263668705799507, 21.28464713512389, 21.28731149591559, 21.29979529449076, 21.327210172237557], "test_ppls": [21.1891337850308, 20.759254028956445, 20.604939222216164, 20.53903913242282, 20.526227972272466, 20.52347292857839, 20.54309415636155, 20.55040795598193, 20.5665878986268, 20.58305539182135, 20.59674663399385, 20.64412002614031, 20.66569924543185, 20.696417803485573, 20.724671768597837, 20.73812099106028, 20.756205427450784, 20.759041206197875, 20.771462817922888, 20.79658121534452], "epoch_time": 342.6975026130676, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-06_0.0001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.37657455021352, "best_test": 20.799670460276012, "train_losses": [3.4580607414245605, 3.3305914402008057, 3.2759928703308105, 3.241286277770996, 3.217316150665283, 3.197807788848877, 3.1828954219818115, 3.1683263778686523, 3.1563806533813477, 3.144080400466919, 3.134672164916992, 3.1244990825653076, 3.11639666557312, 3.1070878505706787, 3.0991179943084717, 3.092130661010742, 3.0845487117767334, 3.077998161315918, 3.070849657058716, 3.0644490718841553], "valid_ppls": [24.63945551917549, 23.44919527860176, 22.833340038555676, 22.45695574674942, 22.226896299802394, 22.069341996569324, 21.936903061702235, 21.825512342795538, 21.74705839700847, 21.688366866099866, 21.618620265674696, 21.573773062099328, 21.545630288015673, 21.50158041374729, 21.492288302020526, 21.455538530691967, 21.436844780375296, 21.421129285942925, 21.40097046347577, 21.37657455021352], "test_ppls": [23.82211241854639, 22.699400930255887, 22.1351063174132, 21.78948111617118, 21.57251806305401, 21.43251624950713, 21.311183812452626, 21.206666016973156, 21.136513142322915, 21.079338698181584, 21.014751985341555, 20.975987961825716, 20.945738346477867, 20.91002283017449, 20.901325224886023, 20.8684714949317, 20.85301358228557, 20.840304702391308, 20.820548520948616, 20.799670460276012], "epoch_time": 339.62537264823914, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-06_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.87931620828057, "best_test": 21.254565556913658, "train_losses": [3.4602854251861572, 3.337348461151123, 3.289095163345337, 3.259641647338867, 3.240844964981079, 3.226243734359741, 3.2173140048980713, 3.2100682258605957, 3.2064802646636963, 3.20295786857605, 3.1973330974578857, 3.1889185905456543, 3.1826255321502686, 3.1771628856658936, 3.173684597015381, 3.1693530082702637, 3.1673474311828613, 3.165292263031006, 3.165114402770996, 3.1634435653686523], "valid_ppls": [24.72503081858512, 23.633718138239768, 23.062736222169114, 22.731717070834993, 22.530180507753926, 22.39962180497987, 22.315677519286687, 22.260322929111, 22.23037291577324, 22.22109431818038, 22.137122383887185, 22.068657980818845, 22.01577418554641, 21.975315606238308, 21.94282963937138, 21.91718374661536, 21.90136675228829, 21.88763800507082, 21.8816272112404, 21.87931620828057], "test_ppls": [23.903526788436785, 22.873720389706442, 22.344565082343742, 22.038971096395844, 21.857147163508152, 21.73636975509747, 21.658416972250105, 21.606310195150584, 21.579447186061184, 21.569992855911533, 21.495199022459843, 21.431494291858538, 21.383134845504525, 21.344790493782916, 21.315533577033204, 21.29141272571017, 21.27629081856827, 21.26263452159914, 21.25724135652435, 21.254565556913658], "epoch_time": 337.78708505630493, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-06_0.001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.37657455021352, "best_test": 20.799670460276012, "train_losses": [3.4580607414245605, 3.3305914402008057, 3.2759928703308105, 3.241286277770996, 3.217316150665283, 3.197807788848877, 3.1828954219818115, 3.1683263778686523, 3.1563806533813477, 3.144080400466919, 3.134672164916992, 3.1244990825653076, 3.11639666557312, 3.1070878505706787, 3.0991179943084717, 3.092130661010742, 3.0845487117767334, 3.077998161315918, 3.070849657058716, 3.0644490718841553], "valid_ppls": [24.63945551917549, 23.44919527860176, 22.833340038555676, 22.45695574674942, 22.226896299802394, 22.069341996569324, 21.936903061702235, 21.825512342795538, 21.74705839700847, 21.688366866099866, 21.618620265674696, 21.573773062099328, 21.545630288015673, 21.50158041374729, 21.492288302020526, 21.455538530691967, 21.436844780375296, 21.421129285942925, 21.40097046347577, 21.37657455021352], "test_ppls": [23.82211241854639, 22.699400930255887, 22.1351063174132, 21.78948111617118, 21.57251806305401, 21.43251624950713, 21.311183812452626, 21.206666016973156, 21.136513142322915, 21.079338698181584, 21.014751985341555, 20.975987961825716, 20.945738346477867, 20.91002283017449, 20.901325224886023, 20.8684714949317, 20.85301358228557, 20.840304702391308, 20.820548520948616, 20.799670460276012], "epoch_time": 336.32418513298035, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-06_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.87931620828057, "best_test": 21.254565556913658, "train_losses": [3.4602854251861572, 3.337348461151123, 3.289095163345337, 3.259641647338867, 3.240844964981079, 3.226243734359741, 3.2173140048980713, 3.2100682258605957, 3.2064802646636963, 3.20295786857605, 3.1973330974578857, 3.1889185905456543, 3.1826255321502686, 3.1771628856658936, 3.173684597015381, 3.1693530082702637, 3.1673474311828613, 3.165292263031006, 3.165114402770996, 3.1634435653686523], "valid_ppls": [24.72503081858512, 23.633718138239768, 23.062736222169114, 22.731717070834993, 22.530180507753926, 22.39962180497987, 22.315677519286687, 22.260322929111, 22.23037291577324, 22.22109431818038, 22.137122383887185, 22.068657980818845, 22.01577418554641, 21.975315606238308, 21.94282963937138, 21.91718374661536, 21.90136675228829, 21.88763800507082, 21.8816272112404, 21.87931620828057], "test_ppls": [23.903526788436785, 22.873720389706442, 22.344565082343742, 22.038971096395844, 21.857147163508152, 21.73636975509747, 21.658416972250105, 21.606310195150584, 21.579447186061184, 21.569992855911533, 21.495199022459843, 21.431494291858538, 21.383134845504525, 21.344790493782916, 21.315533577033204, 21.29141272571017, 21.27629081856827, 21.26263452159914, 21.25724135652435, 21.254565556913658], "epoch_time": 339.4740674495697, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-06_0.01_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.37657455021352, "best_test": 20.799670460276012, "train_losses": [3.4580607414245605, 3.3305914402008057, 3.2759928703308105, 3.241286277770996, 3.217316150665283, 3.197807788848877, 3.1828954219818115, 3.1683263778686523, 3.1563806533813477, 3.144080400466919, 3.134672164916992, 3.1244990825653076, 3.11639666557312, 3.1070878505706787, 3.0991179943084717, 3.092130661010742, 3.0845487117767334, 3.077998161315918, 3.070849657058716, 3.0644490718841553], "valid_ppls": [24.63945551917549, 23.44919527860176, 22.833340038555676, 22.45695574674942, 22.226896299802394, 22.069341996569324, 21.936903061702235, 21.825512342795538, 21.74705839700847, 21.688366866099866, 21.618620265674696, 21.573773062099328, 21.545630288015673, 21.50158041374729, 21.492288302020526, 21.455538530691967, 21.436844780375296, 21.421129285942925, 21.40097046347577, 21.37657455021352], "test_ppls": [23.82211241854639, 22.699400930255887, 22.1351063174132, 21.78948111617118, 21.57251806305401, 21.43251624950713, 21.311183812452626, 21.206666016973156, 21.136513142322915, 21.079338698181584, 21.014751985341555, 20.975987961825716, 20.945738346477867, 20.91002283017449, 20.901325224886023, 20.8684714949317, 20.85301358228557, 20.840304702391308, 20.820548520948616, 20.799670460276012], "epoch_time": 340.1684010028839, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-06_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.87931620828057, "best_test": 21.254565556913658, "train_losses": [3.4602854251861572, 3.337348461151123, 3.289095163345337, 3.259641647338867, 3.240844964981079, 3.226243734359741, 3.2173140048980713, 3.2100682258605957, 3.2064802646636963, 3.20295786857605, 3.1973330974578857, 3.1889185905456543, 3.1826255321502686, 3.1771628856658936, 3.173684597015381, 3.1693530082702637, 3.1673474311828613, 3.165292263031006, 3.165114402770996, 3.1634435653686523], "valid_ppls": [24.72503081858512, 23.633718138239768, 23.062736222169114, 22.731717070834993, 22.530180507753926, 22.39962180497987, 22.315677519286687, 22.260322929111, 22.23037291577324, 22.22109431818038, 22.137122383887185, 22.068657980818845, 22.01577418554641, 21.975315606238308, 21.94282963937138, 21.91718374661536, 21.90136675228829, 21.88763800507082, 21.8816272112404, 21.87931620828057], "test_ppls": [23.903526788436785, 22.873720389706442, 22.344565082343742, 22.038971096395844, 21.857147163508152, 21.73636975509747, 21.658416972250105, 21.606310195150584, 21.579447186061184, 21.569992855911533, 21.495199022459843, 21.431494291858538, 21.383134845504525, 21.344790493782916, 21.315533577033204, 21.29141272571017, 21.27629081856827, 21.26263452159914, 21.25724135652435, 21.254565556913658], "epoch_time": 336.3418984413147, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-06_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.241723367941997, "best_test": 20.694409595837975, "train_losses": [3.4580607414245605, 3.3301355838775635, 3.2764906883239746, 3.2421176433563232, 3.218221426010132, 3.197885751724243, 3.1823670864105225, 3.168100595474243, 3.156625986099243, 3.144115447998047, 3.134610891342163, 3.124849319458008, 3.1156983375549316, 3.107243537902832, 3.0997543334960938, 3.092334270477295, 3.084925651550293, 3.077333927154541, 3.070726156234741, 3.0639660358428955, 3.058161973953247, 3.051983118057251, 3.0458643436431885, 3.039747476577759, 3.0342347621917725, 3.028707981109619, 3.0232794284820557, 3.0175623893737793, 3.0123159885406494, 3.0077075958251953, 3.0020158290863037, 2.9975171089172363, 2.9923863410949707, 2.9868485927581787, 2.983032703399658, 2.9775643348693848, 2.973163604736328, 2.9683115482330322, 2.9639968872070312, 2.9598217010498047], "valid_ppls": [24.63945551917549, 23.46086042902828, 22.830460401028148, 22.465700784923758, 22.229191017327782, 22.059141838374774, 21.931605544044764, 21.831158987403217, 21.752181684328804, 21.685280052749327, 21.618635728522403, 21.56969972474161, 21.543395861712963, 21.507415021408654, 21.48421414155741, 21.45764106269713, 21.43819411154725, 21.417942633183824, 21.39703178167779, 21.384062726501814, 21.36712249848659, 21.344795582778143, 21.3392594733735, 21.33605447824928, 21.31963007812138, 21.31308926594309, 21.291681769633573, 21.300318362406966, 21.283870727019924, 21.27149769198846, 21.273754638226645, 21.259147055542854, 21.270270419492224, 21.2563139105628, 21.24639834335881, 21.26043451273659, 21.241723367941997, 21.248328400273873, 21.258173911294822, 21.25283254827338], "test_ppls": [23.82211241854639, 22.713286850366476, 22.13164987681563, 21.79613694945223, 21.581376625238512, 21.42138464722535, 21.304274796892365, 21.211201790641255, 21.141245609891136, 21.080178007789204, 21.01742765976813, 20.969622571787298, 20.94230285726636, 20.91658456424044, 20.892740823899665, 20.869949250353837, 20.85330691735492, 20.835962497176734, 20.814969726203444, 20.803404943481677, 20.785546987114277, 20.770611039331918, 20.76660022597405, 20.763580248160736, 20.749728635681798, 20.746879289744133, 20.724138131614325, 20.7403312347774, 20.731116025719917, 20.717913381987874, 20.72416777775293, 20.710056071381633, 20.72399978352825, 20.711078192666942, 20.699506974998084, 20.715137549026267, 20.694409595837975, 20.69910723194767, 20.711705316202245, 20.708219342517456], "epoch_time": 336.3134458065033, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-06_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.879895240280934, "best_test": 21.254428735304412, "train_losses": [3.4602854251861572, 3.337348461151123, 3.289095163345337, 3.259641647338867, 3.240844964981079, 3.226243734359741, 3.213958501815796, 3.206819772720337, 3.202725410461426, 3.200503349304199, 3.1956822872161865, 3.1877989768981934, 3.1819865703582764, 3.1770057678222656, 3.1737582683563232, 3.1694276332855225, 3.168989658355713, 3.1664676666259766, 3.1658506393432617, 3.163724184036255], "valid_ppls": [24.72503081858512, 23.633718138239768, 23.062736222169114, 22.731717070834993, 22.530180507753926, 22.39962180497987, 22.316800167143143, 22.261018192936238, 22.229986009363802, 22.220532745572804, 22.137328222993464, 22.069220976854446, 22.01629908876363, 21.975839544836333, 21.94352545031241, 21.917894421214804, 21.90181060066872, 21.8881441976207, 21.882232390039245, 21.879895240280934], "test_ppls": [23.903526788436785, 22.873720389706442, 22.344565082343742, 22.038971096395844, 21.857147163508152, 21.73636975509747, 21.66049290686978, 21.60859236184796, 21.579498635533874, 21.570198564374344, 21.495327144211885, 21.431749776702198, 21.38320621953642, 21.3447803157961, 21.315645381749444, 21.291509175027638, 21.27593573511954, 21.262370914063464, 21.25704370071337, 21.254428735304412], "epoch_time": 336.16286849975586, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-07_0.0001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 23.391910129408224, "best_test": 22.647073574112092, "train_losses": [3.6260805130004883, 3.5362422466278076, 3.491699457168579, 3.4607484340667725, 3.436997652053833, 3.417656183242798, 3.403047561645508, 3.388936758041382, 3.3772528171539307, 3.365295886993408, 3.3563947677612305, 3.347485065460205, 3.3394010066986084, 3.3309810161590576, 3.324014902114868, 3.3177924156188965, 3.310852289199829, 3.305349588394165, 3.29944109916687, 3.294457197189331], "valid_ppls": [28.384103383264847, 27.354095519693427, 26.660399060304755, 26.147264909416183, 25.75498956657126, 25.433769159352007, 25.16802887003509, 24.934754141267977, 24.733420693976523, 24.556231302987502, 24.390572899096327, 24.249563073283916, 24.111765556855804, 23.98910830994624, 23.870096793299016, 23.764018236301855, 23.661609530811155, 23.56911440636153, 23.482998773463713, 23.391910129408224], "test_ppls": [27.385293662620544, 26.418626463615713, 25.761763393431142, 25.269467613612438, 24.89188662645517, 24.581536471380105, 24.326156294423644, 24.102040730146616, 23.908793285997536, 23.739605591880423, 23.58175563410519, 23.449989174822893, 23.318108365163383, 23.203797671730467, 23.092700964305465, 22.993431926184716, 22.89758106875432, 22.81218943045146, 22.73196637673158, 22.647073574112092], "epoch_time": 340.4141309261322, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-07_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 25.108238758324656, "best_test": 24.26709905937128, "train_losses": [3.627742290496826, 3.5411815643310547, 3.503239870071411, 3.47892689704895, 3.4619064331054688, 3.4482271671295166, 3.4403257369995117, 3.433933973312378, 3.430811882019043, 3.4284634590148926, 3.424246072769165, 3.4159679412841797, 3.4093077182769775, 3.4045064449310303, 3.400832176208496, 3.396444082260132, 3.395030975341797, 3.3930394649505615, 3.392719268798828, 3.391519069671631], "valid_ppls": [28.449605079151702, 27.526542961350863, 26.94212157873604, 26.543470844520947, 26.263055143169975, 26.05845076413437, 25.922701363174237, 25.8315211741001, 25.78663239930055, 25.77818026793591, 25.61999028250762, 25.489739656748, 25.383276879900006, 25.296852701905333, 25.229789929546705, 25.176142888431002, 25.141232796137224, 25.119255912626347, 25.109789250283526, 25.108238758324656], "test_ppls": [27.446193487205065, 26.58143073081544, 26.02841668101717, 25.648537959388893, 25.37994253243068, 25.184037361087928, 25.053422540177298, 24.965442794681795, 24.92202339795896, 24.91367052403778, 24.76125795484778, 24.635543410132133, 24.532595706119917, 24.449196141271173, 24.384700288803685, 24.33300103019677, 24.299161579439367, 24.277874475177672, 24.26863232553567, 24.26709905937128], "epoch_time": 336.5605754852295, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-07_0.001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 23.391910129408224, "best_test": 22.647073574112092, "train_losses": [3.6260805130004883, 3.5362422466278076, 3.491699457168579, 3.4607484340667725, 3.436997652053833, 3.417656183242798, 3.403047561645508, 3.388936758041382, 3.3772528171539307, 3.365295886993408, 3.3563947677612305, 3.347485065460205, 3.3394010066986084, 3.3309810161590576, 3.324014902114868, 3.3177924156188965, 3.310852289199829, 3.305349588394165, 3.29944109916687, 3.294457197189331], "valid_ppls": [28.384103383264847, 27.354095519693427, 26.660399060304755, 26.147264909416183, 25.75498956657126, 25.433769159352007, 25.16802887003509, 24.934754141267977, 24.733420693976523, 24.556231302987502, 24.390572899096327, 24.249563073283916, 24.111765556855804, 23.98910830994624, 23.870096793299016, 23.764018236301855, 23.661609530811155, 23.56911440636153, 23.482998773463713, 23.391910129408224], "test_ppls": [27.385293662620544, 26.418626463615713, 25.761763393431142, 25.269467613612438, 24.89188662645517, 24.581536471380105, 24.326156294423644, 24.102040730146616, 23.908793285997536, 23.739605591880423, 23.58175563410519, 23.449989174822893, 23.318108365163383, 23.203797671730467, 23.092700964305465, 22.993431926184716, 22.89758106875432, 22.81218943045146, 22.73196637673158, 22.647073574112092], "epoch_time": 349.20306038856506, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-07_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 25.108238758324656, "best_test": 24.26709905937128, "train_losses": [3.627742290496826, 3.5411815643310547, 3.503239870071411, 3.47892689704895, 3.4619064331054688, 3.4482271671295166, 3.4403257369995117, 3.433933973312378, 3.430811882019043, 3.4284634590148926, 3.424246072769165, 3.4159679412841797, 3.4093077182769775, 3.4045064449310303, 3.400832176208496, 3.396444082260132, 3.395030975341797, 3.3930394649505615, 3.392719268798828, 3.391519069671631], "valid_ppls": [28.449605079151702, 27.526542961350863, 26.94212157873604, 26.543470844520947, 26.263055143169975, 26.05845076413437, 25.922701363174237, 25.8315211741001, 25.78663239930055, 25.77818026793591, 25.61999028250762, 25.489739656748, 25.383276879900006, 25.296852701905333, 25.229789929546705, 25.176142888431002, 25.141232796137224, 25.119255912626347, 25.109789250283526, 25.108238758324656], "test_ppls": [27.446193487205065, 26.58143073081544, 26.02841668101717, 25.648537959388893, 25.37994253243068, 25.184037361087928, 25.053422540177298, 24.965442794681795, 24.92202339795896, 24.91367052403778, 24.76125795484778, 24.635543410132133, 24.532595706119917, 24.449196141271173, 24.384700288803685, 24.33300103019677, 24.299161579439367, 24.277874475177672, 24.26863232553567, 24.26709905937128], "epoch_time": 340.4717390537262, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-07_0.01_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 23.391910129408224, "best_test": 22.647073574112092, "train_losses": [3.6260805130004883, 3.5362422466278076, 3.491699457168579, 3.4607484340667725, 3.436997652053833, 3.417656183242798, 3.403047561645508, 3.388936758041382, 3.3772528171539307, 3.365295886993408, 3.3563947677612305, 3.347485065460205, 3.3394010066986084, 3.3309810161590576, 3.324014902114868, 3.3177924156188965, 3.310852289199829, 3.305349588394165, 3.29944109916687, 3.294457197189331], "valid_ppls": [28.384103383264847, 27.354095519693427, 26.660399060304755, 26.147264909416183, 25.75498956657126, 25.433769159352007, 25.16802887003509, 24.934754141267977, 24.733420693976523, 24.556231302987502, 24.390572899096327, 24.249563073283916, 24.111765556855804, 23.98910830994624, 23.870096793299016, 23.764018236301855, 23.661609530811155, 23.56911440636153, 23.482998773463713, 23.391910129408224], "test_ppls": [27.385293662620544, 26.418626463615713, 25.761763393431142, 25.269467613612438, 24.89188662645517, 24.581536471380105, 24.326156294423644, 24.102040730146616, 23.908793285997536, 23.739605591880423, 23.58175563410519, 23.449989174822893, 23.318108365163383, 23.203797671730467, 23.092700964305465, 22.993431926184716, 22.89758106875432, 22.81218943045146, 22.73196637673158, 22.647073574112092], "epoch_time": 338.17732191085815, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-07_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 25.108238758324656, "best_test": 24.26709905937128, "train_losses": [3.627742290496826, 3.5411815643310547, 3.503239870071411, 3.47892689704895, 3.4619064331054688, 3.4482271671295166, 3.4403257369995117, 3.433933973312378, 3.430811882019043, 3.4284634590148926, 3.424246072769165, 3.4159679412841797, 3.4093077182769775, 3.4045064449310303, 3.400832176208496, 3.396444082260132, 3.395030975341797, 3.3930394649505615, 3.392719268798828, 3.391519069671631], "valid_ppls": [28.449605079151702, 27.526542961350863, 26.94212157873604, 26.543470844520947, 26.263055143169975, 26.05845076413437, 25.922701363174237, 25.8315211741001, 25.78663239930055, 25.77818026793591, 25.61999028250762, 25.489739656748, 25.383276879900006, 25.296852701905333, 25.229789929546705, 25.176142888431002, 25.141232796137224, 25.119255912626347, 25.109789250283526, 25.108238758324656], "test_ppls": [27.446193487205065, 26.58143073081544, 26.02841668101717, 25.648537959388893, 25.37994253243068, 25.184037361087928, 25.053422540177298, 24.965442794681795, 24.92202339795896, 24.91367052403778, 24.76125795484778, 24.635543410132133, 24.532595706119917, 24.449196141271173, 24.384700288803685, 24.33300103019677, 24.299161579439367, 24.277874475177672, 24.26863232553567, 24.26709905937128], "epoch_time": 348.24210691452026, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-07_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.661427658812077, "best_test": 21.050129448270386, "train_losses": [3.6260805130004883, 3.5362422466278076, 3.491699457168579, 3.4607484340667725, 3.436997652053833, 3.417656183242798, 3.403047561645508, 3.388936758041382, 3.3772528171539307, 3.365295886993408, 3.3563947677612305, 3.347485065460205, 3.3394010066986084, 3.3309810161590576, 3.324014902114868, 3.3177924156188965, 3.310852289199829, 3.305349588394165, 3.29944109916687, 3.294457197189331, 3.2895283699035645, 3.2845277786254883, 3.27966570854187, 3.2750003337860107, 3.2710649967193604, 3.2672879695892334, 3.263300657272339, 3.2589662075042725, 3.25596284866333, 3.252340078353882, 3.2494330406188965, 3.246565818786621, 3.2436468601226807, 3.2399566173553467, 3.237968683242798, 3.2344462871551514, 3.2321207523345947, 3.229409694671631, 3.2271974086761475, 3.225196361541748, 3.2220561504364014, 3.219935178756714, 3.2174758911132812, 3.2157294750213623, 3.2132341861724854, 3.2106974124908447, 3.209568500518799, 3.207324504852295, 3.2055134773254395, 3.2033309936523438, 3.2016687393188477, 3.1997485160827637, 3.197794198989868, 3.195448875427246, 3.194220542907715, 3.1932432651519775, 3.19059419631958, 3.1884615421295166, 3.1869194507598877, 3.185974597930908, 3.1846728324890137, 3.183105707168579, 3.1814849376678467, 3.1799659729003906, 3.178095579147339, 3.1769392490386963, 3.1758506298065186, 3.1751160621643066, 3.1734206676483154, 3.1715357303619385, 3.1701700687408447, 3.1691644191741943, 3.1672451496124268, 3.1660115718841553, 3.1639206409454346, 3.1635634899139404, 3.1616110801696777, 3.1607065200805664, 3.159224271774292, 3.158099889755249, 3.1574649810791016, 3.156101942062378, 3.1545982360839844, 3.1539199352264404, 3.1528329849243164, 3.1507132053375244, 3.150566577911377, 3.14866304397583, 3.1478497982025146, 3.147115707397461, 3.1455342769622803, 3.1447184085845947, 3.1432225704193115, 3.141871690750122, 3.141322135925293, 3.1402742862701416, 3.1390063762664795, 3.1383960247039795, 3.1371355056762695, 3.135632276535034, 3.1349172592163086, 3.1341233253479004, 3.1330695152282715, 3.1319448947906494, 3.1301393508911133, 3.1306023597717285, 3.128687620162964, 3.128415822982788, 3.1270523071289062, 3.1256439685821533], "valid_ppls": [28.384103383264847, 27.354095519693427, 26.660399060304755, 26.147264909416183, 25.75498956657126, 25.433769159352007, 25.16802887003509, 24.934754141267977, 24.733420693976523, 24.556231302987502, 24.390572899096327, 24.249563073283916, 24.111765556855804, 23.98910830994624, 23.870096793299016, 23.764018236301855, 23.661609530811155, 23.56911440636153, 23.482998773463713, 23.391910129408224, 23.31943155662714, 23.243381211866126, 23.178512632304503, 23.106072744156396, 23.045174933214135, 22.990181293589426, 22.93332854685833, 22.882360396618687, 22.83308962087442, 22.78358271556884, 22.74372479624004, 22.703205856233616, 22.66430447690493, 22.626974822906334, 22.592372784565878, 22.560362316242816, 22.527092041625178, 22.500875943460834, 22.47247209311791, 22.444671321067638, 22.416616334547662, 22.393053970267758, 22.368529732383152, 22.34524166723801, 22.324165286079047, 22.299030653668357, 22.27851307981092, 22.257191857343106, 22.235997069184922, 22.22319239422888, 22.200113863052753, 22.184965404928327, 22.16498082758102, 22.147205470942993, 22.129449645444037, 22.11343728691424, 22.10154101001012, 22.08663358682801, 22.070457513886883, 22.059594143607573, 22.04506190358601, 22.03700074691352, 22.016561545065283, 22.010914176203098, 21.994830267352427, 21.985099600655033, 21.969951193813774, 21.96190703041047, 21.947695546594094, 21.93960199298853, 21.93277162024064, 21.920042261710183, 21.91066856180448, 21.901387639069217, 21.888775650097823, 21.880328220168312, 21.873803130676215, 21.863651646315326, 21.852754605521504, 21.841446399408664, 21.83640621143712, 21.82495556387992, 21.822140665504964, 21.816106247625793, 21.803028735695786, 21.798064974805584, 21.791096826397947, 21.787413597450197, 21.778486039930716, 21.77103622658351, 21.764393247284197, 21.756906756642813, 21.752715861685406, 21.74683544733252, 21.740370900900405, 21.73460264408454, 21.730592197928008, 21.72074021380491, 21.717110298908597, 21.710364722110004, 21.706555406770335, 21.702462173089145, 21.696233245843338, 21.691578238697186, 21.686898377487157, 21.68006397495514, 21.67562948655608, 21.67226546244682, 21.669930072312635, 21.661427658812077], "test_ppls": [27.385293662620544, 26.418626463615713, 25.761763393431142, 25.269467613612438, 24.89188662645517, 24.581536471380105, 24.326156294423644, 24.102040730146616, 23.908793285997536, 23.739605591880423, 23.58175563410519, 23.449989174822893, 23.318108365163383, 23.203797671730467, 23.092700964305465, 22.993431926184716, 22.89758106875432, 22.81218943045146, 22.73196637673158, 22.647073574112092, 22.579212156429232, 22.50867209660665, 22.449091869539515, 22.38232531175439, 22.32582064363274, 22.275501599683967, 22.2229433697923, 22.17758275971876, 22.132320014718818, 22.086533535642484, 22.049619285270147, 22.013181347258094, 21.97736951703683, 21.942766860522017, 21.910840951528012, 21.881444617475854, 21.850404975529013, 21.826698797584886, 21.80021146778228, 21.775261800896093, 21.749428026662873, 21.72740613071349, 21.704863167263312, 21.683667018562964, 21.664691860391688, 21.641285202114027, 21.622862654916087, 21.602781811423664, 21.58286884315844, 21.571525431094937, 21.550166629270077, 21.536493718818598, 21.51776021536457, 21.502195587697464, 21.484951756175793, 21.469354554438414, 21.459104260066415, 21.44511076696821, 21.430497930068626, 21.42007722956594, 21.407288153345515, 21.399914295021695, 21.379729561414074, 21.375524682054216, 21.360663878330165, 21.351259586060944, 21.336664916396707, 21.33006802306452, 21.316229825038302, 21.309004182574352, 21.30250726166508, 21.28996096245337, 21.28146556404408, 21.27259316857097, 21.26214279479542, 21.25357742063656, 21.248161223054776, 21.238933054977633, 21.22888893832995, 21.218242504179933, 21.214357683616957, 21.202545725804274, 21.200114371343034, 21.1943378636549, 21.181456313840656, 21.176997586641104, 21.17102042654557, 21.168062760302597, 21.159368807317144, 21.15218120739699, 21.14590351328009, 21.138997681690142, 21.136377080650227, 21.12956503826489, 21.124130079713854, 21.11860085265987, 21.114940676309434, 21.104708639554506, 21.102303597880407, 21.09587472774094, 21.09219334630652, 21.08876903141231, 21.082384496031626, 21.078509473005326, 21.074378909967944, 21.066702836393365, 21.062675021416315, 21.060078945431684, 21.05869818432012, 21.050129448270386], "epoch_time": 341.7417342662811, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-07_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 25.10819086820546, "best_test": 24.267087487919486, "train_losses": [3.627742290496826, 3.5411815643310547, 3.503239870071411, 3.47892689704895, 3.4619064331054688, 3.4482271671295166, 3.439803123474121, 3.433211088180542, 3.429443597793579, 3.4285526275634766, 3.424018383026123, 3.4158241748809814, 3.4092319011688232, 3.4045000076293945, 3.400841474533081, 3.3964529037475586, 3.395236015319824, 3.3931961059570312, 3.392806053161621, 3.391547679901123], "valid_ppls": [28.449605079151702, 27.526542961350863, 26.94212157873604, 26.543470844520947, 26.263055143169975, 26.05845076413437, 25.921984440467533, 25.832845331671454, 25.788439978254388, 25.779729105735726, 25.620118556744014, 25.489691038974282, 25.383240568857136, 25.296732077399387, 25.229741807587267, 25.17610087124456, 25.141148878359274, 25.11918404596152, 25.10972339732686, 25.10819086820546], "test_ppls": [27.446193487205065, 26.58143073081544, 26.02841668101717, 25.648537959388893, 25.37994253243068, 25.184037361087928, 25.052861065537076, 24.967008279042023, 24.923853562164606, 24.915410970232415, 24.761535422967487, 24.635619766676783, 24.532607404175923, 24.449172824711876, 24.384682847513137, 24.332960420153942, 24.299161579439367, 24.27784553371324, 24.2686438977241, 24.267087487919486], "epoch_time": 349.209698677063, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-08_0.0001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 27.767489405140005, "best_test": 26.80693241519346, "train_losses": [3.7228171825408936, 3.687962532043457, 3.6615803241729736, 3.6434240341186523, 3.6275460720062256, 3.615575075149536, 3.605745315551758, 3.597121238708496, 3.589097261428833, 3.5800857543945312, 3.575230836868286, 3.5692849159240723, 3.563596487045288, 3.557786464691162, 3.5532970428466797, 3.5484931468963623, 3.5426480770111084, 3.5390474796295166, 3.5351083278656006, 3.531445026397705], "valid_ppls": [30.20113755296527, 29.924237358455585, 29.698274977462393, 29.50369541810032, 29.334334881054758, 29.178382399403077, 29.035031790307354, 28.902382364807632, 28.7789350526255, 28.661870736805295, 28.55121100711905, 28.447502453385063, 28.347995767261555, 28.254501889103597, 28.16473408649282, 28.079073827446987, 27.995589660005997, 27.915954197927245, 27.840693542174023, 27.767489405140005], "test_ppls": [29.064945427877774, 28.810803455448383, 28.60303990024132, 28.423787462698183, 28.267870064594117, 28.123668278988365, 27.9910445796025, 27.86817405806317, 27.75383511468142, 27.645066325591575, 27.542022487144354, 27.445362452115123, 27.352399923855504, 27.264757144475073, 27.180654622991224, 27.100054835743382, 27.021607394855938, 26.946567009064665, 26.875771551561076, 26.80693241519346], "epoch_time": 336.50346207618713, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-08_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 29.338797297019056, "best_test": 28.27375433501451, "train_losses": [3.7236201763153076, 3.690033435821533, 3.6712327003479004, 3.658766508102417, 3.6491339206695557, 3.642132043838501, 3.6391890048980713, 3.6368496417999268, 3.6361896991729736, 3.634434461593628, 3.6332924365997314, 3.6275696754455566, 3.625652551651001, 3.6240622997283936, 3.621884346008301, 3.619703769683838, 3.6197826862335205, 3.6193268299102783, 3.6195099353790283, 3.6180169582366943], "valid_ppls": [30.222941370590668, 29.997019085968454, 29.838895180342348, 29.72692990270264, 29.64892869138086, 29.595635062985753, 29.562821005176055, 29.545057514825466, 29.5381762397537, 29.537169186569766, 29.48437871694361, 29.44228026542466, 29.408857939305054, 29.38356389322466, 29.365249991403054, 29.352566518547818, 29.34482753283712, 29.340630021823042, 29.339056109992082, 29.338797297019056], "test_ppls": [29.08508295554637, 28.878005879237676, 28.732965898535003, 28.630078335067754, 28.55846833966528, 28.509486533126616, 28.479356921971284, 28.463119853704917, 28.456856938765103, 28.45585961366273, 28.407460164651393, 28.368772828497256, 28.338035210182145, 28.314796267299116, 28.29798508310756, 28.28638302567643, 28.279201578256366, 28.275419408160197, 28.273970047464086, 28.27375433501451], "epoch_time": 336.5913336277008, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-08_0.001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 27.767489405140005, "best_test": 26.80693241519346, "train_losses": [3.7228171825408936, 3.687962532043457, 3.6615803241729736, 3.6434240341186523, 3.6275460720062256, 3.615575075149536, 3.605745315551758, 3.597121238708496, 3.589097261428833, 3.5800857543945312, 3.575230836868286, 3.5692849159240723, 3.563596487045288, 3.557786464691162, 3.5532970428466797, 3.5484931468963623, 3.5426480770111084, 3.5390474796295166, 3.5351083278656006, 3.531445026397705], "valid_ppls": [30.20113755296527, 29.924237358455585, 29.698274977462393, 29.50369541810032, 29.334334881054758, 29.178382399403077, 29.035031790307354, 28.902382364807632, 28.7789350526255, 28.661870736805295, 28.55121100711905, 28.447502453385063, 28.347995767261555, 28.254501889103597, 28.16473408649282, 28.079073827446987, 27.995589660005997, 27.915954197927245, 27.840693542174023, 27.767489405140005], "test_ppls": [29.064945427877774, 28.810803455448383, 28.60303990024132, 28.423787462698183, 28.267870064594117, 28.123668278988365, 27.9910445796025, 27.86817405806317, 27.75383511468142, 27.645066325591575, 27.542022487144354, 27.445362452115123, 27.352399923855504, 27.264757144475073, 27.180654622991224, 27.100054835743382, 27.021607394855938, 26.946567009064665, 26.875771551561076, 26.80693241519346], "epoch_time": 343.3169767856598, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-08_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 29.338797297019056, "best_test": 28.27375433501451, "train_losses": [3.7236201763153076, 3.690033435821533, 3.6712327003479004, 3.658766508102417, 3.6491339206695557, 3.642132043838501, 3.6391890048980713, 3.6368496417999268, 3.6361896991729736, 3.634434461593628, 3.6332924365997314, 3.6275696754455566, 3.625652551651001, 3.6240622997283936, 3.621884346008301, 3.619703769683838, 3.6197826862335205, 3.6193268299102783, 3.6195099353790283, 3.6180169582366943], "valid_ppls": [30.222941370590668, 29.997019085968454, 29.838895180342348, 29.72692990270264, 29.64892869138086, 29.595635062985753, 29.562821005176055, 29.545057514825466, 29.5381762397537, 29.537169186569766, 29.48437871694361, 29.44228026542466, 29.408857939305054, 29.38356389322466, 29.365249991403054, 29.352566518547818, 29.34482753283712, 29.340630021823042, 29.339056109992082, 29.338797297019056], "test_ppls": [29.08508295554637, 28.878005879237676, 28.732965898535003, 28.630078335067754, 28.55846833966528, 28.509486533126616, 28.479356921971284, 28.463119853704917, 28.456856938765103, 28.45585961366273, 28.407460164651393, 28.368772828497256, 28.338035210182145, 28.314796267299116, 28.29798508310756, 28.28638302567643, 28.279201578256366, 28.275419408160197, 28.273970047464086, 28.27375433501451], "epoch_time": 334.44941210746765, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-08_0.01_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 27.767489405140005, "best_test": 26.80693241519346, "train_losses": [3.7228171825408936, 3.687962532043457, 3.6615803241729736, 3.6434240341186523, 3.6275460720062256, 3.615575075149536, 3.605745315551758, 3.597121238708496, 3.589097261428833, 3.5800857543945312, 3.575230836868286, 3.5692849159240723, 3.563596487045288, 3.557786464691162, 3.5532970428466797, 3.5484931468963623, 3.5426480770111084, 3.5390474796295166, 3.5351083278656006, 3.531445026397705], "valid_ppls": [30.20113755296527, 29.924237358455585, 29.698274977462393, 29.50369541810032, 29.334334881054758, 29.178382399403077, 29.035031790307354, 28.902382364807632, 28.7789350526255, 28.661870736805295, 28.55121100711905, 28.447502453385063, 28.347995767261555, 28.254501889103597, 28.16473408649282, 28.079073827446987, 27.995589660005997, 27.915954197927245, 27.840693542174023, 27.767489405140005], "test_ppls": [29.064945427877774, 28.810803455448383, 28.60303990024132, 28.423787462698183, 28.267870064594117, 28.123668278988365, 27.9910445796025, 27.86817405806317, 27.75383511468142, 27.645066325591575, 27.542022487144354, 27.445362452115123, 27.352399923855504, 27.264757144475073, 27.180654622991224, 27.100054835743382, 27.021607394855938, 26.946567009064665, 26.875771551561076, 26.80693241519346], "epoch_time": 338.43466997146606, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-08_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 29.338797297019056, "best_test": 28.27375433501451, "train_losses": [3.7236201763153076, 3.690033435821533, 3.6712327003479004, 3.658766508102417, 3.6491339206695557, 3.642132043838501, 3.6391890048980713, 3.6368496417999268, 3.6361896991729736, 3.634434461593628, 3.6332924365997314, 3.6275696754455566, 3.625652551651001, 3.6240622997283936, 3.621884346008301, 3.619703769683838, 3.6197826862335205, 3.6193268299102783, 3.6195099353790283, 3.6180169582366943], "valid_ppls": [30.222941370590668, 29.997019085968454, 29.838895180342348, 29.72692990270264, 29.64892869138086, 29.595635062985753, 29.562821005176055, 29.545057514825466, 29.5381762397537, 29.537169186569766, 29.48437871694361, 29.44228026542466, 29.408857939305054, 29.38356389322466, 29.365249991403054, 29.352566518547818, 29.34482753283712, 29.340630021823042, 29.339056109992082, 29.338797297019056], "test_ppls": [29.08508295554637, 28.878005879237676, 28.732965898535003, 28.630078335067754, 28.55846833966528, 28.509486533126616, 28.479356921971284, 28.463119853704917, 28.456856938765103, 28.45585961366273, 28.407460164651393, 28.368772828497256, 28.338035210182145, 28.314796267299116, 28.29798508310756, 28.28638302567643, 28.279201578256366, 28.275419408160197, 28.273970047464086, 28.27375433501451], "epoch_time": 342.7479431629181, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-08_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 25.086075399688934, "best_test": 24.239528385577575, "train_losses": [3.7228171825408936, 3.687962532043457, 3.6615803241729736, 3.6434240341186523, 3.6275460720062256, 3.615575075149536, 3.605745315551758, 3.597121238708496, 3.589097261428833, 3.5800857543945312, 3.575230836868286, 3.5692849159240723, 3.563596487045288, 3.557786464691162, 3.5532970428466797, 3.5484931468963623, 3.5426480770111084, 3.5390474796295166, 3.5351083278656006, 3.531445026397705, 3.528043270111084, 3.524700403213501, 3.5204524993896484, 3.517465353012085, 3.5139408111572266, 3.5111429691314697, 3.5081560611724854, 3.5046021938323975, 3.5029592514038086, 3.4997482299804688, 3.4974069595336914, 3.4948530197143555, 3.4929232597351074, 3.490063190460205, 3.487931489944458, 3.4847986698150635, 3.4826042652130127, 3.4805119037628174, 3.478398561477661, 3.4772396087646484, 3.473902702331543, 3.472607374191284, 3.469860792160034, 3.4678635597229004, 3.4663405418395996, 3.463899850845337, 3.4628350734710693, 3.461263656616211, 3.459810495376587, 3.4576940536499023, 3.4566497802734375, 3.454446792602539, 3.452446699142456, 3.4507977962493896, 3.44931960105896, 3.4491302967071533, 3.445599317550659, 3.4447100162506104, 3.442720890045166, 3.442272424697876, 3.4406354427337646, 3.4394330978393555, 3.437711477279663, 3.437263250350952, 3.434847354888916, 3.4345462322235107, 3.433227300643921, 3.432234525680542, 3.4302988052368164, 3.4290854930877686, 3.4279286861419678, 3.4271771907806396, 3.4251582622528076, 3.424403190612793, 3.4225106239318848, 3.4221463203430176, 3.4202544689178467, 3.4204444885253906, 3.4179341793060303, 3.4173009395599365, 3.416254758834839, 3.4152309894561768, 3.414182186126709, 3.413330554962158, 3.4126317501068115, 3.4107606410980225, 3.4105329513549805, 3.409264087677002, 3.408374547958374, 3.4077236652374268, 3.4060282707214355, 3.4056551456451416, 3.4035892486572266, 3.4033639430999756, 3.4026479721069336, 3.4016599655151367, 3.400893211364746, 3.400535821914673, 3.398864507675171, 3.3979923725128174, 3.397042989730835, 3.3965868949890137, 3.3956847190856934, 3.3946924209594727, 3.3932511806488037, 3.393932342529297, 3.391683578491211, 3.3921244144439697, 3.390209674835205, 3.389556646347046], "valid_ppls": [30.20113755296527, 29.924237358455585, 29.698274977462393, 29.50369541810032, 29.334334881054758, 29.178382399403077, 29.035031790307354, 28.902382364807632, 28.7789350526255, 28.661870736805295, 28.55121100711905, 28.447502453385063, 28.347995767261555, 28.254501889103597, 28.16473408649282, 28.079073827446987, 27.995589660005997, 27.915954197927245, 27.840693542174023, 27.767489405140005, 27.697508637439796, 27.630622414639863, 27.565619565247662, 27.500999124579423, 27.439035632133503, 27.379150409573583, 27.321239254456188, 27.264581633574217, 27.210590979009634, 27.156927378826033, 27.106264718582565, 27.056631922540443, 27.007656643633972, 26.960666185821136, 26.914764933427115, 26.868980265495157, 26.825108957449885, 26.782912005427338, 26.740928067752517, 26.70079871926443, 26.66079951238334, 26.622516820870906, 26.584447555303726, 26.547217555236298, 26.5111015565703, 26.475160934796353, 26.440441535081906, 26.40521365698095, 26.371478788650876, 26.33918108707102, 26.307330628167954, 26.276195266663834, 26.24513429855134, 26.21532881231526, 26.185182590185324, 26.155389065126013, 26.1266509881523, 26.098548050727256, 26.070798559676756, 26.043730542804212, 26.01715584815117, 25.99118456425303, 25.965010154826818, 25.939560940391313, 25.914717446823282, 25.890156998864047, 25.866230352649225, 25.843163767589655, 25.819606809896122, 25.796754013392615, 25.773749384863518, 25.75179058142109, 25.730273768726793, 25.70821716046325, 25.687134831156175, 25.66651038173378, 25.64648337212505, 25.626600295837395, 25.606213704390218, 25.585135724475663, 25.564904021787033, 25.544931931813554, 25.52599785069466, 25.507935289997125, 25.48909547877186, 25.47075539384452, 25.4527076498934, 25.43515782649164, 25.41660203868529, 25.399331447332056, 25.381419031537337, 25.364656134859906, 25.347396667596588, 25.33097632551182, 25.314940822190017, 25.298565631964927, 25.28259886857002, 25.26608797700955, 25.251050763241924, 25.235312533997476, 25.219788550543978, 25.204195997911935, 25.188655123702688, 25.173429922598224, 25.15870578034583, 25.143432740662018, 25.128792046796764, 25.1143814232399, 25.09991922080994, 25.086075399688934], "test_ppls": [29.064945427877774, 28.810803455448383, 28.60303990024132, 28.423787462698183, 28.267870064594117, 28.123668278988365, 27.9910445796025, 27.86817405806317, 27.75383511468142, 27.645066325591575, 27.542022487144354, 27.445362452115123, 27.352399923855504, 27.264757144475073, 27.180654622991224, 27.100054835743382, 27.021607394855938, 26.946567009064665, 26.875771551561076, 26.80693241519346, 26.741068329869993, 26.67817093587965, 26.616868320833913, 26.55575722145461, 26.497313290556697, 26.44071890780685, 26.38593759960496, 26.33226798955825, 26.28109474470236, 26.23010224675333, 26.181824053281993, 26.13466904291803, 26.08809654771827, 26.043531845666806, 25.9998801026603, 25.956320090040965, 25.914581519077316, 25.874230175357603, 25.834064848451085, 25.795523957632202, 25.75721865291932, 25.720533907046146, 25.68396876826144, 25.648195516748274, 25.613510215285704, 25.57896939628073, 25.545607973646618, 25.511815624019217, 25.479398313865413, 25.44832664333439, 25.417711004473826, 25.38791906930551, 25.358089502892497, 25.329526916888263, 25.30047170455656, 25.271823385245376, 25.244092232704578, 25.217058857047668, 25.19039075662935, 25.164242823127367, 25.138763332980936, 25.113776669272724, 25.088593521360373, 25.06414673130284, 25.040159571724033, 25.01655323069984, 24.99329687979896, 24.971104002810836, 24.948336010284955, 24.926230599409585, 24.90397852243059, 24.882648031735663, 24.861774442597568, 24.840373496545322, 24.82001468786115, 24.8000391552369, 24.780605519603622, 24.761370122436663, 24.741595157647534, 24.72129962419496, 24.701733340503942, 24.68245324029721, 24.664040826788064, 24.646646961308438, 24.62846677335726, 24.610745933768044, 24.593319291389285, 24.57631514674233, 24.558350782012358, 24.54175699192948, 24.52453122421451, 24.50836930973877, 24.49182097015903, 24.475896524933137, 24.460408152538058, 24.44466731696583, 24.42921035519801, 24.41317528415665, 24.39873875842931, 24.383543376895577, 24.368549185386723, 24.35351776357474, 24.3384724027122, 24.32369150106396, 24.309557111093884, 24.294903824400578, 24.280791951813814, 24.266827131712844, 24.252893472669196, 24.239528385577575], "epoch_time": 367.8942983150482, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/adamw_1e-08_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 29.339216994882808, "best_test": 28.27411160965352, "train_losses": [3.7236201763153076, 3.690033435821533, 3.6712327003479004, 3.658766508102417, 3.6491339206695557, 3.642132043838501, 3.6394083499908447, 3.6353507041931152, 3.63546085357666, 3.6359567642211914, 3.6332814693450928, 3.62758207321167, 3.625671625137329, 3.6240856647491455, 3.621907949447632, 3.6197285652160645, 3.6198184490203857, 3.619358539581299, 3.6195366382598877, 3.6180379390716553], "valid_ppls": [30.222941370590668, 29.997019085968454, 29.838895180342348, 29.72692990270264, 29.64892869138086, 29.595635062985753, 29.563173423565544, 29.54553651687134, 29.53864104511124, 29.537648060725374, 29.48493406244425, 29.44275760118464, 29.409341744935038, 29.38393519171083, 29.36564206240637, 29.352930427058162, 29.34519834184039, 29.34096580060773, 29.33946881648291, 29.339216994882808], "test_ppls": [29.08508295554637, 28.878005879237676, 28.732965898535003, 28.630078335067754, 28.55846833966528, 28.509486533126616, 28.479805066012716, 28.463622032242696, 28.457291159255345, 28.45636166410715, 28.408015545115955, 28.369266578697125, 28.338420322702042, 28.3151945657366, 28.29841687938717, 28.28674045989492, 28.279612860757673, 28.275763220901723, 28.27431384258222, 28.27411160965352], "epoch_time": 333.78369188308716, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-05_0.0001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.447595786575956, "best_test": 20.91702840326045, "train_losses": [3.2207376956939697, 2.992027521133423, 2.840202808380127, 2.708159923553467, 2.5879311561584473, 2.4764256477355957, 2.3719122409820557, 2.270864486694336, 2.173794746398926, 2.0802340507507324, 1.9918689727783203, 1.9062546491622925, 1.8233966827392578, 1.7430338859558105, 1.6672794818878174, 1.593787431716919, 1.5226876735687256, 1.4546726942062378, 1.390694499015808, 1.3251985311508179], "valid_ppls": [21.519817537469233, 21.447595786575956, 21.73537994794569, 22.261219876582274, 23.2048598816047, 24.184873067523544, 25.457914868298204, 26.852592147282945, 28.395156531805114, 30.07063024123637, 32.4543213217621, 34.96890833562739, 37.736475828374715, 40.82315710325682, 44.171845497443826, 48.48919455930274, 50.83476762409291, 57.265699712862954, 59.551591075899225, 66.74319830954111], "test_ppls": [20.957207372205094, 20.91702840326045, 21.232396751654424, 21.69034741490583, 22.789107759293124, 23.71411549308892, 24.942424252879018, 26.239534587791812, 27.844178573042353, 29.49596581298324, 31.8863719567479, 34.264851215437524, 36.88564379185763, 39.96521698758147, 43.42452899041478, 47.557020213651384, 49.93320710633712, 56.0609598121158, 58.60772915790023, 65.79284144171969], "epoch_time": 340.6823935508728, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-05_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.345136548222317, "best_test": 20.829222445016306, "train_losses": [3.2199835777282715, 2.9906184673309326, 2.847529888153076, 2.731646776199341, 2.637296438217163, 2.5572457313537598, 2.492091417312622, 2.4407811164855957, 2.400878429412842, 2.3740193843841553, 2.326625347137451, 2.256028413772583, 2.2004756927490234, 2.1553287506103516, 2.1230151653289795, 2.0974602699279785, 2.0827341079711914, 2.0767524242401123, 2.0771853923797607, 2.08516788482666], "valid_ppls": [21.43699299820781, 21.345136548222317, 21.545101196020596, 21.91279479652338, 22.237264157768674, 22.764991036488606, 23.104221822171965, 23.47049442216738, 23.806458812351465, 24.090682825151553, 24.64886239526541, 25.5854773251716, 26.41521279345286, 27.20789879536749, 27.775083910831103, 28.386512643453592, 28.62002548695957, 28.55074131838042, 28.63109541858011, 28.92674494365475], "test_ppls": [20.87133256405024, 20.829222445016306, 21.06872707906186, 21.42578244608993, 21.761523899694296, 22.26980373987592, 22.643089106132212, 23.0174449210163, 23.338598450867714, 23.619128724896502, 24.15999928028239, 25.12405347745464, 25.938070525154394, 26.717954141863792, 27.262540589771703, 27.874267538500025, 28.138027787581805, 28.051920388311487, 28.112868267918202, 28.398947947313033], "epoch_time": 334.55531096458435, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-05_0.001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.452699672067535, "best_test": 20.919317565274028, "train_losses": [3.2207469940185547, 2.9918863773345947, 2.83994197845459, 2.7077293395996094, 2.5874204635620117, 2.4759271144866943, 2.3714492321014404, 2.270386219024658, 2.1735026836395264, 2.0797119140625, 1.9913856983184814, 1.9054614305496216, 1.8227096796035767, 1.7421603202819824, 1.6662973165512085, 1.592573881149292, 1.5210130214691162, 1.453208565711975, 1.3868491649627686, 1.323211431503296], "valid_ppls": [21.516872703217878, 21.452699672067535, 21.73436945834686, 22.269086964191022, 23.205695299570543, 24.1948505179678, 25.490778883836597, 26.837205772014894, 28.453905771925868, 30.072989065339453, 32.47092296126556, 34.9837851308314, 37.63369847967576, 40.89217367679466, 44.03759568316813, 48.358077001883366, 50.9101125538038, 57.29970629089964, 59.53231303353893, 66.47848976974367], "test_ppls": [20.954804151370272, 20.919317565274028, 21.22850427833816, 21.70710916516612, 22.78358271556884, 23.714200301526375, 24.965901120244432, 26.236813372145296, 27.90800844447865, 29.497027722423148, 31.92751934260752, 34.33049777963673, 36.8139614710573, 40.02085418627129, 43.28074399690058, 47.408175331570995, 50.06243619482395, 56.0825099037349, 58.74112891010036, 65.64680803199951], "epoch_time": 339.0102746486664, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-05_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.349834283283776, "best_test": 20.835132911036546, "train_losses": [3.219895124435425, 2.9905898571014404, 2.84724497795105, 2.731459856033325, 2.636934757232666, 2.556879758834839, 2.4916932582855225, 2.4404714107513428, 2.400409698486328, 2.3736040592193604, 2.3261473178863525, 2.255568265914917, 2.199934959411621, 2.154904842376709, 2.122607707977295, 2.096879482269287, 2.0821352005004883, 2.0763344764709473, 2.0765581130981445, 2.0845444202423096], "valid_ppls": [21.441066834246357, 21.349834283283776, 21.553979332905833, 21.913238876502096, 22.2423809610989, 22.77206429377016, 23.109141414697284, 23.475005071905187, 23.812646349584625, 24.093933959673375, 24.65248861471902, 25.59579459469286, 26.417694273737688, 27.189190614372546, 27.779613793875562, 28.392841309154246, 28.62590116295641, 28.54731078279879, 28.63747861308602, 28.939603199895156], "test_ppls": [20.880241708071843, 20.835132911036546, 21.068340298062207, 21.42272789769022, 21.76622505397385, 22.27723832953825, 22.647597330029345, 23.02215392347187, 23.344369400877017, 23.624310033104386, 24.163472926170993, 25.132410974582214, 25.941725596348217, 26.69929639343835, 27.26800755053949, 27.876972487243922, 28.139859302795085, 28.048315734568146, 28.117862170847836, 28.41156481813856], "epoch_time": 335.6523072719574, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-05_0.01_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.449861189062585, "best_test": 20.912585450889342, "train_losses": [3.2207539081573486, 2.991840124130249, 2.8400213718414307, 2.707454204559326, 2.5872528553009033, 2.475487470626831, 2.370657205581665, 2.2693965435028076, 2.1719255447387695, 2.077925443649292, 1.9889227151870728, 1.9027777910232544, 1.8194248676300049, 1.7384661436080933, 1.6618598699569702, 1.5887179374694824, 1.5152108669281006, 1.4475115537643433, 1.3810747861862183, 1.3169687986373901], "valid_ppls": [21.508666233030787, 21.449861189062585, 21.744269098216545, 22.27930983577289, 23.188356863114972, 24.17207566136606, 25.46959553430339, 26.872151454346803, 28.471325475415494, 30.099443504147235, 32.515406079689306, 35.016696655582926, 37.735513153420705, 40.86654065023832, 43.98076773387921, 48.37935354221949, 50.65754419530434, 56.83005303575111, 58.71567338002668, 65.5233719273504], "test_ppls": [20.948250405250533, 20.912585450889342, 21.23773804212493, 21.70914835992314, 22.76513215444321, 23.690448837200268, 24.9518694596963, 26.253370233690717, 27.924101941656573, 29.529606821385233, 31.948368114375924, 34.340804277286935, 36.88079849337179, 40.00979686615578, 43.26333945650275, 47.447084877955106, 49.82640265047155, 55.64519673023762, 57.987440293307216, 64.77924260441601], "epoch_time": 336.8717222213745, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-05_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.350536742047016, "best_test": 20.8330764746562, "train_losses": [3.219909906387329, 2.990464687347412, 2.847064971923828, 2.7312138080596924, 2.636535882949829, 2.5563409328460693, 2.49096941947937, 2.439453363418579, 2.3993048667907715, 2.372278928756714, 2.3252663612365723, 2.2543468475341797, 2.1985418796539307, 2.1532914638519287, 2.1208178997039795, 2.0947418212890625, 2.0797951221466064, 2.0735177993774414, 2.0737569332122803, 2.0816032886505127], "valid_ppls": [21.439957570075986, 21.350536742047016, 21.554935183757223, 21.91562661371776, 22.24111358095756, 22.77546870879819, 23.118360895490706, 23.48689025018986, 23.824827438395566, 24.10593133953262, 24.662347339646175, 25.592792334396485, 26.4413367029702, 27.21531429650654, 27.778362041805234, 28.421510562868512, 28.640988269508256, 28.586030317008376, 28.670222517870954, 28.969908911517496], "test_ppls": [20.877623319302742, 20.8330764746562, 21.069259542443344, 21.42570071337211, 21.76425314377089, 22.283315294039316, 22.65890152974231, 23.034172281675602, 23.357792236776362, 23.636332791780518, 24.17670385114796, 25.133351741482453, 25.9677403268579, 26.72087178710972, 27.26566071847475, 27.90854075257263, 28.15794604378824, 28.08845449065619, 28.155562895635224, 28.445101580461206], "epoch_time": 336.4453647136688, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.519817537469233, "best_test": 31.889139315299936, "train_losses": [3.2207376956939697, 2.9901046752929688, 2.8369436264038086, 2.703453779220581, 2.58378005027771, 2.4710323810577393, 2.364847183227539, 2.2647697925567627, 2.168271541595459, 2.0749924182891846, 2.0069925785064697, 1.9162830114364624, 1.8323419094085693, 1.7519840002059937, 1.674479365348816, 1.6002596616744995, 1.5290896892547607, 1.4585083723068237, 1.3939210176467896, 1.3290141820907593, 1.2681682109832764, 1.2107380628585815, 1.1555291414260864, 1.1012556552886963, 1.0505884885787964, 1.0012184381484985, 0.9542542695999146, 0.910102903842926, 0.8657934665679932, 0.8264718055725098, 0.7862218618392944, 0.7499004006385803, 0.7158597707748413, 0.680675208568573, 0.649204671382904, 0.6187216639518738, 0.5905371904373169, 0.5636224150657654, 0.5377433896064758, 0.5135270953178406], "valid_ppls": [21.519817537469233, 21.567102859412024, 22.023990355703297, 22.774534751627453, 23.535304785117134, 24.897833894431535, 25.961221820229188, 27.42798191995521, 29.15062459044049, 31.04414616053397, 32.44164942211827, 34.51150226262514, 37.357411311102354, 40.638968082217836, 44.01052610274054, 48.56797546378066, 51.80162662247733, 56.298547498920954, 61.303480552731344, 65.9905334480248, 71.08290516653742, 77.96970713299203, 82.14851805166496, 89.09916014472998, 96.40317556394538, 105.3945105007748, 113.33268475788427, 123.13907871714706, 130.19649128184506, 140.16951296978942, 150.83438135202286, 163.58347617029133, 177.50215233628452, 191.3370297171811, 201.27118296421878, 216.3384174978617, 235.951075749014, 250.61924649176916, 268.2422084089021, 291.59849698948153], "test_ppls": [20.957207372205094, 21.051991483885313, 21.531857583589026, 22.283341857836998, 23.067404993168797, 24.38564795100963, 25.47866935286025, 26.939070587886093, 28.60941683987546, 30.496250180561383, 31.889139315299936, 33.8840354756163, 36.58020810002077, 40.00765063096604, 43.25508841627195, 47.80851264568684, 50.878988315361326, 55.298055823253556, 60.423779777895156, 64.89740857990226, 70.0334769309158, 76.96335732001141, 80.88225085110277, 87.87886226705224, 95.32494299350506, 103.67061009217127, 112.37487513240019, 121.40769736710017, 128.49093099859408, 138.42449732042078, 150.39671612405962, 162.23308225052526, 175.87752704713674, 188.9320387854843, 200.73463929529237, 216.0528579249765, 234.76976006091255, 250.88887423054692, 269.3155785037101, 290.10592771453844], "epoch_time": 334.9607632160187, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-05_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.345136548222317, "best_test": 20.829222445016306, "train_losses": [3.2199835777282715, 2.9906184673309326, 2.847529888153076, 2.731646776199341, 2.637296438217163, 2.5572457313537598, 2.4171879291534424, 2.3473312854766846, 2.3027851581573486, 2.2763960361480713, 2.2488865852355957, 2.200063943862915, 2.169515371322632, 2.149419069290161, 2.130030632019043, 2.1047372817993164, 2.1594924926757812, 2.135352849960327, 2.116077184677124, 2.103454828262329], "valid_ppls": [21.43699299820781, 21.345136548222317, 21.545101196020596, 21.91279479652338, 22.237264157768674, 22.764991036488606, 23.605122356587778, 24.299312207567237, 24.75002015807528, 25.181707783987367, 25.766456372265313, 26.49089553687153, 26.989568756144408, 27.720121988678127, 27.868698961952877, 28.453125629545777, 27.649219028841962, 27.817809391930904, 28.15500573797612, 28.68123664555178], "test_ppls": [20.87133256405024, 20.829222445016306, 21.06872707906186, 21.42578244608993, 21.761523899694296, 22.26980373987592, 23.131753048709776, 23.847838003126018, 24.283495561548026, 24.71335576570354, 25.298282146093904, 26.033828577448837, 26.510539016753103, 27.224607610416722, 27.35961345516446, 27.943975362329397, 27.172212008358255, 27.321812482881295, 27.63630814472815, 28.151515362584302], "epoch_time": 336.7397241592407, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-06_0.0001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.137067476709245, "best_test": 20.59565649919515, "train_losses": [3.323746681213379, 3.188687562942505, 3.133864164352417, 3.094712018966675, 3.063180923461914, 3.0345516204833984, 3.009904384613037, 2.985474109649658, 2.963216781616211, 2.9406049251556396, 2.9208383560180664, 2.90079402923584, 2.88224196434021, 2.863126516342163, 2.844848871231079, 2.827906847000122, 2.810356616973877, 2.793675661087036, 2.7768967151641846, 2.760622501373291], "valid_ppls": [22.30336934231395, 21.709531377260518, 21.463218118657355, 21.292169103132007, 21.220438147054914, 21.205750889283454, 21.156710371770025, 21.15528292467769, 21.137067476709245, 21.170556055694504, 21.161820715677287, 21.17580605860002, 21.20043280730669, 21.25989721797169, 21.287920539495154, 21.34511110285185, 21.385974696166244, 21.451702324427995, 21.461202024744743, 21.51702147437647], "test_ppls": [21.66067882116953, 21.101946387035788, 20.868770022946244, 20.716999588078536, 20.66158061146469, 20.65858575688238, 20.613007291115142, 20.601780662317566, 20.59565649919515, 20.621815999569858, 20.612417556682278, 20.63012676845246, 20.63494756502119, 20.702685453700596, 20.739342282295436, 20.798480327635843, 20.83635991541262, 20.927653428340395, 20.928556554819277, 20.982800518737225], "epoch_time": 351.9629416465759, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-06_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.209143632652022, "best_test": 20.655350028647664, "train_losses": [3.3255538940429688, 3.1934492588043213, 3.1446666717529297, 3.111797332763672, 3.088351011276245, 3.0691447257995605, 3.0549464225769043, 3.0441625118255615, 3.0371856689453125, 3.031238079071045, 3.019880533218384, 3.0061557292938232, 2.9957447052001953, 2.9869961738586426, 2.981003761291504, 2.9752070903778076, 2.9712588787078857, 2.968871831893921, 2.967914581298828, 2.966473340988159], "valid_ppls": [22.3542096838165, 21.754085075200155, 21.524004615798116, 21.3988887900251, 21.33278893080504, 21.29071221219936, 21.270336345553847, 21.25577165216248, 21.250821016628, 21.251241547804653, 21.228286644851213, 21.22144498093497, 21.215829582707908, 21.21784286090852, 21.213679936243306, 21.209143632652022, 21.213457397051744, 21.211090533752014, 21.212911174388168, 21.216735028410486], "test_ppls": [21.707119515924834, 21.150148946616778, 20.93799431211445, 20.818915427158576, 20.760065745088855, 20.716317973462264, 20.698825935910172, 20.68470682745103, 20.682029131986585, 20.681703689867206, 20.672864471300333, 20.66329004050322, 20.660245680219703, 20.6601471647262, 20.659940283718907, 20.655350028647664, 20.658575906103408, 20.65586712013655, 20.658836953333356, 20.66203874428004], "epoch_time": 335.7019021511078, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-06_0.001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.137067476709245, "best_test": 20.59565649919515, "train_losses": [3.323746681213379, 3.188687562942505, 3.133864164352417, 3.094712018966675, 3.063180923461914, 3.0345516204833984, 3.009904384613037, 2.985474109649658, 2.963216781616211, 2.9406049251556396, 2.9208383560180664, 2.90079402923584, 2.88224196434021, 2.863126516342163, 2.844848871231079, 2.827906847000122, 2.810356616973877, 2.793675661087036, 2.7768967151641846, 2.760622501373291], "valid_ppls": [22.30336934231395, 21.709531377260518, 21.463218118657355, 21.292169103132007, 21.220438147054914, 21.205750889283454, 21.156710371770025, 21.15528292467769, 21.137067476709245, 21.170556055694504, 21.161820715677287, 21.17580605860002, 21.20043280730669, 21.25989721797169, 21.287920539495154, 21.34511110285185, 21.385974696166244, 21.451702324427995, 21.461202024744743, 21.51702147437647], "test_ppls": [21.66067882116953, 21.101946387035788, 20.868770022946244, 20.716999588078536, 20.66158061146469, 20.65858575688238, 20.613007291115142, 20.601780662317566, 20.59565649919515, 20.621815999569858, 20.612417556682278, 20.63012676845246, 20.63494756502119, 20.702685453700596, 20.739342282295436, 20.798480327635843, 20.83635991541262, 20.927653428340395, 20.928556554819277, 20.982800518737225], "epoch_time": 336.2365827560425, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-06_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.209143632652022, "best_test": 20.655350028647664, "train_losses": [3.3255538940429688, 3.1934492588043213, 3.1446666717529297, 3.111797332763672, 3.088351011276245, 3.0691447257995605, 3.0549464225769043, 3.0441625118255615, 3.0371856689453125, 3.031238079071045, 3.019880533218384, 3.0061557292938232, 2.9957447052001953, 2.9869961738586426, 2.981003761291504, 2.9752070903778076, 2.9712588787078857, 2.968871831893921, 2.967914581298828, 2.966473340988159], "valid_ppls": [22.3542096838165, 21.754085075200155, 21.524004615798116, 21.3988887900251, 21.33278893080504, 21.29071221219936, 21.270336345553847, 21.25577165216248, 21.250821016628, 21.251241547804653, 21.228286644851213, 21.22144498093497, 21.215829582707908, 21.21784286090852, 21.213679936243306, 21.209143632652022, 21.213457397051744, 21.211090533752014, 21.212911174388168, 21.216735028410486], "test_ppls": [21.707119515924834, 21.150148946616778, 20.93799431211445, 20.818915427158576, 20.760065745088855, 20.716317973462264, 20.698825935910172, 20.68470682745103, 20.682029131986585, 20.681703689867206, 20.672864471300333, 20.66329004050322, 20.660245680219703, 20.6601471647262, 20.659940283718907, 20.655350028647664, 20.658575906103408, 20.65586712013655, 20.658836953333356, 20.66203874428004], "epoch_time": 341.01638531684875, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-06_0.01_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.13664920487148, "best_test": 20.59535696775663, "train_losses": [3.3237321376800537, 3.188661575317383, 3.133821725845337, 3.094653606414795, 3.0631048679351807, 3.0344576835632324, 3.009803295135498, 2.9853649139404297, 2.963099241256714, 2.9404587745666504, 2.9206480979919434, 2.9005820751190186, 2.8819925785064697, 2.8628365993499756, 2.8445332050323486, 2.827547788619995, 2.80995512008667, 2.793241024017334, 2.7764108180999756, 2.760099172592163], "valid_ppls": [22.303209816755626, 21.709246701567686, 21.463003196074823, 21.291910205822138, 21.22023577415147, 21.205548656447945, 21.156453121539936, 21.15494499193958, 21.13664920487148, 21.17005636365629, 21.16139186346854, 21.175472846652617, 21.20015480739076, 21.259547476788903, 21.28741300196879, 21.34505003408649, 21.385949202112943, 21.45212171624738, 21.461493681436203, 21.517570397550617], "test_ppls": [21.66053938529512, 21.10164452343046, 20.86864066028229, 20.716861287647223, 20.661457459214425, 20.65846262248279, 20.612963060447413, 20.60167260196097, 20.59535696775663, 20.621511171130557, 20.61224555398423, 20.630052989501724, 20.634662221211162, 20.702285649268294, 20.739035716601116, 20.79850512137126, 20.83633010878199, 20.928197295419253, 20.929055536439225, 20.983400850063223], "epoch_time": 335.46917510032654, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-06_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.20882000927219, "best_test": 20.655133346539202, "train_losses": [3.3255414962768555, 3.1934194564819336, 3.1446239948272705, 3.1117444038391113, 3.088285207748413, 3.0690672397613525, 3.054863452911377, 3.0440752506256104, 3.037092924118042, 3.0311455726623535, 3.019789695739746, 3.006056785583496, 2.9956390857696533, 2.986891746520996, 2.9808907508850098, 2.9750871658325195, 2.971144437789917, 2.9687483310699463, 2.967790126800537, 2.9663522243499756], "valid_ppls": [22.35407111311434, 21.753810188300097, 21.523768557853106, 21.39856737320145, 21.332549883882802, 21.290417800356455, 21.27009292726501, 21.25551319741918, 21.250537289451202, 21.250952748390635, 21.227917179156897, 21.221035158364742, 21.21544010119136, 21.21748875290718, 21.21334612833141, 21.20882000927219, 21.21311853503943, 21.210797222932168, 21.212577378573123, 21.216411289196035], "test_ppls": [21.706959079719393, 21.14991698881961, 20.93784954441618, 20.818687102063837, 20.759892510323454, 20.716100651777964, 20.6986581471115, 20.684529289950145, 20.68186147934615, 20.68140783783888, 20.67262789049535, 20.662984599001174, 20.659930432294043, 20.659925506583374, 20.65972847911953, 20.655133346539202, 20.658403518231683, 20.655665206681373, 20.65863501084772, 20.66185647516899], "epoch_time": 338.08021354675293, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-06_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.12598858755904, "best_test": 20.618055125140756, "train_losses": [3.323746681213379, 3.188178777694702, 3.134580373764038, 3.0952847003936768, 3.0637500286102295, 3.0349392890930176, 3.009202480316162, 2.985494375228882, 2.9633054733276367, 2.940666913986206, 2.921036720275879, 2.9011242389678955, 2.881488561630249, 2.8627495765686035, 2.8454477787017822, 2.8277838230133057, 2.810271978378296, 2.7929725646972656, 2.7765560150146484, 2.7599422931671143, 2.7442400455474854, 2.7285728454589844, 2.71336030960083, 2.6977698802948, 2.682767629623413, 2.6682376861572266, 2.6533877849578857, 2.6388754844665527, 2.6240978240966797, 2.610778570175171, 2.5958566665649414, 2.5825607776641846, 2.5687878131866455, 2.5544567108154297, 2.5420634746551514, 2.5279791355133057, 2.5150723457336426, 2.5018088817596436, 2.489070177078247, 2.476008176803589], "valid_ppls": [22.30336934231395, 21.678668408761137, 21.428648396634635, 21.287697221492756, 21.21458023225295, 21.16685659526029, 21.146841267258804, 21.12598858755904, 21.13130814774313, 21.136936450905903, 21.156780990027436, 21.166296433194557, 21.202843977670668, 21.247056873257655, 21.27913677284855, 21.363643361898237, 21.40694109128366, 21.415537637124153, 21.46536746285477, 21.562676053496954, 21.594259407910418, 21.668767637855993, 21.697774790565585, 21.7925360003692, 21.833204630123575, 21.930036929474092, 22.019349024046416, 22.111982192603964, 22.22083472153182, 22.259123517373737, 22.384310526526725, 22.5201754137381, 22.599090675605694, 22.690191644817503, 22.78558722259746, 22.873245938394568, 22.94149879290165, 23.102828219841626, 23.282066405207235, 23.39002515706022], "test_ppls": [21.66067882116953, 21.08093190718307, 20.85125862984505, 20.71824927312267, 20.65118422094075, 20.603259181398162, 20.596795740523056, 20.58238309135485, 20.59458115248165, 20.610555089557543, 20.618055125140756, 20.625282510864864, 20.654567029035405, 20.71469799393403, 20.75103471668134, 20.832703953549952, 20.871581371205934, 20.905671083060493, 20.938653267388084, 21.038724938287405, 21.059903207171494, 21.14983630844299, 21.182819871962124, 21.275301672271983, 21.316092606478843, 21.40811500033968, 21.493010820843168, 21.607690799925862, 21.73509493330221, 21.753493813337283, 21.896777365284102, 22.002330431764722, 22.10040811417572, 22.183796498671363, 22.277121481079504, 22.37669082260098, 22.44459640401964, 22.599467841769155, 22.77757568306751, 22.897406374740942], "epoch_time": 336.48021030426025, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-06_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 21.209897087464388, "best_test": 20.65213942647499, "train_losses": [3.3255538940429688, 3.1934492588043213, 3.1446666717529297, 3.111797332763672, 3.088351011276245, 3.0691447257995605, 3.042393684387207, 3.0305283069610596, 3.0236597061157227, 3.019763946533203, 3.01299786567688, 3.001492738723755, 2.993222951889038, 2.9864957332611084, 2.9815011024475098, 2.9756925106048584, 2.9783151149749756, 2.974012851715088, 2.971184730529785, 2.9678618907928467], "valid_ppls": [22.3542096838165, 21.754085075200155, 21.524004615798116, 21.3988887900251, 21.33278893080504, 21.29071221219936, 21.273561900882324, 21.265950172340418, 21.263800517203713, 21.27009292726501, 21.244519112577507, 21.23714056091293, 21.227734979264174, 21.226095250600295, 21.220185181227166, 21.215131555974914, 21.210458403413256, 21.209897087464388, 21.213806380005835, 21.21886980753304], "test_ppls": [21.707119515924834, 21.150148946616778, 20.93799431211445, 20.818915427158576, 20.760065745088855, 20.716317973462264, 20.707202299301645, 20.696462213227946, 20.69549015509684, 20.699398402047926, 20.685027385131608, 20.67427415472367, 20.668448742671835, 20.665689391260898, 20.664088150900817, 20.659083227328875, 20.65308482803094, 20.65213942647499, 20.657236243920973, 20.661723468994605], "epoch_time": 336.5569233894348, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-07_0.0001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.683455058246647, "best_test": 21.073891536826515, "train_losses": [3.514944076538086, 3.395934581756592, 3.3436119556427, 3.308638334274292, 3.282846689224243, 3.2619822025299072, 3.2465267181396484, 3.23205828666687, 3.220327377319336, 3.208709478378296, 3.1999669075012207, 3.1907081604003906, 3.1834964752197266, 3.1751933097839355, 3.1681325435638428, 3.162266492843628, 3.155777931213379, 3.150312900543213, 3.1442930698394775, 3.139280080795288], "valid_ppls": [25.819003541294922, 24.600086706217006, 23.918417329751843, 23.427613840533915, 23.068185963493697, 22.811873979344707, 22.61392343574547, 22.44714372394185, 22.320892191150865, 22.223934185682314, 22.117444563224463, 22.045965945924028, 21.985146775611522, 21.917580885462705, 21.877970409318007, 21.82656870070976, 21.788769410448182, 21.753011480035724, 21.722226530897192, 21.683455058246647], "test_ppls": [24.955314162234696, 23.782178341819773, 23.139927781666326, 22.682278541331286, 22.34555599317408, 22.11210871874297, 21.931966341266424, 21.777234708518222, 21.662553546194175, 21.572759798996312, 21.47234919868152, 21.40945741871738, 21.34933544979035, 21.289372163615432, 21.2540436125405, 21.206782306745122, 21.17235807342319, 21.13988472794418, 21.110138601226524, 21.073891536826515], "epoch_time": 338.6595814228058, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-07_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 22.519359305835977, "best_test": 21.84495647348448, "train_losses": [3.517073392868042, 3.402616500854492, 3.3563597202301025, 3.328064203262329, 3.309070110321045, 3.293778419494629, 3.284424066543579, 3.2767879962921143, 3.2729458808898926, 3.269670009613037, 3.26430344581604, 3.25569748878479, 3.248903751373291, 3.243335247039795, 3.2396514415740967, 3.235185384750366, 3.233355760574341, 3.2310187816619873, 3.230673313140869, 3.2291154861450195], "valid_ppls": [25.907044823633644, 24.7905923163653, 24.188580968868376, 23.79802591578912, 23.5278430005123, 23.336261538571993, 23.209009604898736, 23.121436710575416, 23.074792270103796, 23.060899767966873, 22.92757721450283, 22.820343723329305, 22.73752769282631, 22.672151849666747, 22.621149306469075, 22.57977202695302, 22.553704332688707, 22.533016898272944, 22.52210304916442, 22.519359305835977], "test_ppls": [25.03985510157257, 23.965612887541138, 23.392718817953057, 23.025947072194047, 22.776028015439095, 22.598169339019048, 22.47955093408033, 22.397838153673447, 22.35480661358423, 22.341358242091445, 22.220474469982936, 22.121985262819255, 22.04582928598283, 21.986100779786447, 21.939790302911064, 21.901847153289168, 21.877600068314607, 21.85787152535665, 21.847789941685228, 21.84495647348448], "epoch_time": 336.72011971473694, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-07_0.001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.683455058246647, "best_test": 21.073891536826515, "train_losses": [3.514944076538086, 3.395934581756592, 3.3436119556427, 3.308638334274292, 3.282846689224243, 3.2619822025299072, 3.2465267181396484, 3.23205828666687, 3.220327377319336, 3.208709478378296, 3.1999669075012207, 3.1907081604003906, 3.1834964752197266, 3.1751933097839355, 3.1681325435638428, 3.162266492843628, 3.155777931213379, 3.150312900543213, 3.1442930698394775, 3.139280080795288], "valid_ppls": [25.819003541294922, 24.600086706217006, 23.918417329751843, 23.427613840533915, 23.068185963493697, 22.811873979344707, 22.61392343574547, 22.44714372394185, 22.320892191150865, 22.223934185682314, 22.117444563224463, 22.045965945924028, 21.985146775611522, 21.917580885462705, 21.877970409318007, 21.82656870070976, 21.788769410448182, 21.753011480035724, 21.722226530897192, 21.683455058246647], "test_ppls": [24.955314162234696, 23.782178341819773, 23.139927781666326, 22.682278541331286, 22.34555599317408, 22.11210871874297, 21.931966341266424, 21.777234708518222, 21.662553546194175, 21.572759798996312, 21.47234919868152, 21.40945741871738, 21.34933544979035, 21.289372163615432, 21.2540436125405, 21.206782306745122, 21.17235807342319, 21.13988472794418, 21.110138601226524, 21.073891536826515], "epoch_time": 335.964875459671, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-07_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 22.519359305835977, "best_test": 21.84495647348448, "train_losses": [3.517073392868042, 3.402616500854492, 3.3563597202301025, 3.328064203262329, 3.309070110321045, 3.293778419494629, 3.284424066543579, 3.2767879962921143, 3.2729458808898926, 3.269670009613037, 3.26430344581604, 3.25569748878479, 3.248903751373291, 3.243335247039795, 3.2396514415740967, 3.235185384750366, 3.233355760574341, 3.2310187816619873, 3.230673313140869, 3.2291154861450195], "valid_ppls": [25.907044823633644, 24.7905923163653, 24.188580968868376, 23.79802591578912, 23.5278430005123, 23.336261538571993, 23.209009604898736, 23.121436710575416, 23.074792270103796, 23.060899767966873, 22.92757721450283, 22.820343723329305, 22.73752769282631, 22.672151849666747, 22.621149306469075, 22.57977202695302, 22.553704332688707, 22.533016898272944, 22.52210304916442, 22.519359305835977], "test_ppls": [25.03985510157257, 23.965612887541138, 23.392718817953057, 23.025947072194047, 22.776028015439095, 22.598169339019048, 22.47955093408033, 22.397838153673447, 22.35480661358423, 22.341358242091445, 22.220474469982936, 22.121985262819255, 22.04582928598283, 21.986100779786447, 21.939790302911064, 21.901847153289168, 21.877600068314607, 21.85787152535665, 21.847789941685228, 21.84495647348448], "epoch_time": 343.64196133613586, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-07_0.01_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.683455058246647, "best_test": 21.073891536826515, "train_losses": [3.514944076538086, 3.395934581756592, 3.3436119556427, 3.308638334274292, 3.282846689224243, 3.2619822025299072, 3.2465267181396484, 3.23205828666687, 3.220327377319336, 3.208709478378296, 3.1999669075012207, 3.1907081604003906, 3.1834964752197266, 3.1751933097839355, 3.1681325435638428, 3.162266492843628, 3.155777931213379, 3.150312900543213, 3.1442930698394775, 3.139280080795288], "valid_ppls": [25.819003541294922, 24.600086706217006, 23.918417329751843, 23.427613840533915, 23.068185963493697, 22.811873979344707, 22.61392343574547, 22.44714372394185, 22.320892191150865, 22.223934185682314, 22.117444563224463, 22.045965945924028, 21.985146775611522, 21.917580885462705, 21.877970409318007, 21.82656870070976, 21.788769410448182, 21.753011480035724, 21.722226530897192, 21.683455058246647], "test_ppls": [24.955314162234696, 23.782178341819773, 23.139927781666326, 22.682278541331286, 22.34555599317408, 22.11210871874297, 21.931966341266424, 21.777234708518222, 21.662553546194175, 21.572759798996312, 21.47234919868152, 21.40945741871738, 21.34933544979035, 21.289372163615432, 21.2540436125405, 21.206782306745122, 21.17235807342319, 21.13988472794418, 21.110138601226524, 21.073891536826515], "epoch_time": 343.57271933555603, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-07_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 22.519359305835977, "best_test": 21.84495647348448, "train_losses": [3.517073392868042, 3.402616500854492, 3.3563597202301025, 3.328064203262329, 3.309070110321045, 3.293778419494629, 3.284424066543579, 3.2767879962921143, 3.2729458808898926, 3.269670009613037, 3.26430344581604, 3.25569748878479, 3.248903751373291, 3.243335247039795, 3.2396514415740967, 3.235185384750366, 3.233355760574341, 3.2310187816619873, 3.230673313140869, 3.2291154861450195], "valid_ppls": [25.907044823633644, 24.7905923163653, 24.188580968868376, 23.79802591578912, 23.5278430005123, 23.336261538571993, 23.209009604898736, 23.121436710575416, 23.074792270103796, 23.060899767966873, 22.92757721450283, 22.820343723329305, 22.73752769282631, 22.672151849666747, 22.621149306469075, 22.57977202695302, 22.553704332688707, 22.533016898272944, 22.52210304916442, 22.519359305835977], "test_ppls": [25.03985510157257, 23.965612887541138, 23.392718817953057, 23.025947072194047, 22.776028015439095, 22.598169339019048, 22.47955093408033, 22.397838153673447, 22.35480661358423, 22.341358242091445, 22.220474469982936, 22.121985262819255, 22.04582928598283, 21.986100779786447, 21.939790302911064, 21.901847153289168, 21.877600068314607, 21.85787152535665, 21.847789941685228, 21.84495647348448], "epoch_time": 368.8952388763428, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-07_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.277579313990916, "best_test": 20.732000784896645, "train_losses": [3.514944076538086, 3.395934581756592, 3.3436119556427, 3.308638334274292, 3.282846689224243, 3.2619822025299072, 3.2465267181396484, 3.23205828666687, 3.220327377319336, 3.208709478378296, 3.1999669075012207, 3.1907081604003906, 3.1834964752197266, 3.1751933097839355, 3.1681325435638428, 3.162266492843628, 3.155777931213379, 3.150312900543213, 3.1442930698394775, 3.139280080795288, 3.134164333343506, 3.1292755603790283, 3.1242752075195312, 3.119389295578003, 3.1153132915496826, 3.1111021041870117, 3.106971263885498, 3.102424144744873, 3.098557949066162, 3.095172166824341, 3.0910329818725586, 3.0878922939300537, 3.0840744972229004, 3.0798428058624268, 3.0772647857666016, 3.0731070041656494, 3.070129632949829, 3.0665695667266846, 3.063629150390625, 3.060809373855591, 3.056802988052368, 3.054117441177368, 3.050952672958374, 3.0484607219696045, 3.0447967052459717, 3.041599988937378, 3.0392582416534424, 3.035961151123047, 3.0333569049835205, 3.030287981033325, 3.0277702808380127, 3.025078535079956, 3.0222549438476562, 3.0187783241271973, 3.016634225845337, 3.0147545337677, 3.0110831260681152, 3.0080456733703613, 3.0058350563049316, 3.0035946369171143, 3.001300573348999, 2.9987010955810547, 2.9961016178131104, 2.993483066558838, 2.990709066390991, 2.988572359085083, 2.986402988433838, 2.9845314025878906], "valid_ppls": [25.819003541294922, 24.600086706217006, 23.918417329751843, 23.427613840533915, 23.068185963493697, 22.811873979344707, 22.61392343574547, 22.44714372394185, 22.320892191150865, 22.223934185682314, 22.117444563224463, 22.045965945924028, 21.985146775611522, 21.917580885462705, 21.877970409318007, 21.82656870070976, 21.788769410448182, 21.753011480035724, 21.722226530897192, 21.683455058246647, 21.662083558566145, 21.630633076106996, 21.617656436664923, 21.595912130871987, 21.5788555259417, 21.5626452078635, 21.537803107180437, 21.53331557389827, 21.514143704473604, 21.495972889465904, 21.486642218527155, 21.47194476933837, 21.471238316102593, 21.451871103076744, 21.441266201172116, 21.441818303872147, 21.419888273457417, 21.415685707635614, 21.416165667365412, 21.399858171586537, 21.400016338008164, 21.39181873500644, 21.381090590440188, 21.37507111418864, 21.370724485579824, 21.362094997204657, 21.353642090281408, 21.34399153658072, 21.33914754479674, 21.34427651151466, 21.327367801717582, 21.335026946810668, 21.327255935514962, 21.317256451175336, 21.305168778595668, 21.308729839365423, 21.307962713213534, 21.30108521334806, 21.29152948020278, 21.3010242705416, 21.283312542615626, 21.29071221219936, 21.28311464438742, 21.292006657393173, 21.283652525919116, 21.283652525919116, 21.280394998751618, 21.277579313990916], "test_ppls": [24.955314162234696, 23.782178341819773, 23.139927781666326, 22.682278541331286, 22.34555599317408, 22.11210871874297, 21.931966341266424, 21.777234708518222, 21.662553546194175, 21.572759798996312, 21.47234919868152, 21.40945741871738, 21.34933544979035, 21.289372163615432, 21.2540436125405, 21.206782306745122, 21.17235807342319, 21.13988472794418, 21.110138601226524, 21.073891536826515, 21.052598814139117, 21.02583770805579, 21.01417079773063, 20.99492053168323, 20.977808428567815, 20.96487353939297, 20.94018092528523, 20.940275783535547, 20.924754705562204, 20.906852395628896, 20.89913270361531, 20.886898672638093, 20.888193467191954, 20.87040205157763, 20.85919935142738, 20.8627306369781, 20.840120860716283, 20.836270495648648, 20.838898603246964, 20.824525069124938, 20.824763388265126, 20.815073942649967, 20.805959458204494, 20.80423822643537, 20.801535138336376, 20.792847957087286, 20.78689497049942, 20.78035410360888, 20.776039249644953, 20.780557235924146, 20.76665468862197, 20.775959995496002, 20.76985338191656, 20.761486324693884, 20.74696832588184, 20.75146514774786, 20.754483363469376, 20.744193545873603, 20.739708189217634, 20.747265115767178, 20.73254945340949, 20.739129663671026, 20.732000784896645, 20.743159899186544, 20.735826938004102, 20.733834679739193, 20.733730870039594, 20.732099643015722], "epoch_time": 365.3232800960541, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-07_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 22.519359305835977, "best_test": 21.84495647348448, "train_losses": [3.517073392868042, 3.402616500854492, 3.3563597202301025, 3.328064203262329, 3.309070110321045, 3.293778419494629, 3.284424066543579, 3.2767879962921143, 3.2729458808898926, 3.269670009613037, 3.26430344581604, 3.25569748878479, 3.248903751373291, 3.243335247039795, 3.2396514415740967, 3.235185384750366, 3.233355760574341, 3.2310187816619873, 3.230673313140869, 3.2291154861450195], "valid_ppls": [25.907044823633644, 24.7905923163653, 24.188580968868376, 23.79802591578912, 23.5278430005123, 23.336261538571993, 23.209009604898736, 23.121436710575416, 23.074792270103796, 23.060899767966873, 22.92757721450283, 22.820343723329305, 22.73752769282631, 22.672151849666747, 22.621149306469075, 22.57977202695302, 22.553704332688707, 22.533016898272944, 22.52210304916442, 22.519359305835977], "test_ppls": [25.03985510157257, 23.965612887541138, 23.392718817953057, 23.025947072194047, 22.776028015439095, 22.598169339019048, 22.47955093408033, 22.397838153673447, 22.35480661358423, 22.341358242091445, 22.220474469982936, 22.121985262819255, 22.04582928598283, 21.986100779786447, 21.939790302911064, 21.901847153289168, 21.877600068314607, 21.85787152535665, 21.847789941685228, 21.84495647348448], "epoch_time": 335.70543670654297, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-08_0.0001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 24.56585239655706, "best_test": 23.74734402232657, "train_losses": [3.663653612136841, 3.5873029232025146, 3.547914505004883, 3.5207176208496094, 3.499176025390625, 3.4812393188476562, 3.4674150943756104, 3.454392671585083, 3.443068504333496, 3.431389093399048, 3.423140048980713, 3.414907455444336, 3.4069042205810547, 3.398995876312256, 3.3924310207366943, 3.386354923248291, 3.379683256149292, 3.3743040561676025, 3.3688998222351074, 3.364009141921997], "valid_ppls": [29.15462809441799, 28.37839235871291, 27.799656127982242, 27.33991444590747, 26.96959605041387, 26.651736783975203, 26.38021979316052, 26.143244292602425, 25.934805516405174, 25.75018816819004, 25.58354368139526, 25.436552633997604, 25.298734518674642, 25.174372224936853, 25.05393624076445, 24.945724910478617, 24.840320194943526, 24.745659803246827, 24.655451108805135, 24.56585239655706], "test_ppls": [28.099834674589736, 27.379848882183566, 26.83819755605283, 26.40552213796539, 26.054046247879285, 25.751594111600333, 25.491362328140603, 25.264208588615052, 25.0639913620699, 24.885875513192715, 24.724759654363154, 24.583435409902638, 24.449860672558895, 24.330048276644956, 24.214621478994985, 24.11036866495042, 24.00906032157654, 23.918890649826185, 23.832684563022298, 23.74734402232657], "epoch_time": 335.78187680244446, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-08_0.0001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 26.428693690095255, "best_test": 25.53646160899432, "train_losses": [3.665109157562256, 3.5911056995391846, 3.558256149291992, 3.537141799926758, 3.5220696926116943, 3.5100111961364746, 3.503369092941284, 3.49827241897583, 3.495957374572754, 3.493990659713745, 3.490499496459961, 3.4826762676239014, 3.476900815963745, 3.4727985858917236, 3.4695591926574707, 3.4656357765197754, 3.4647390842437744, 3.4633803367614746, 3.4632818698883057, 3.4621388912200928], "valid_ppls": [29.202260493909048, 28.51373509420506, 28.04122815624671, 27.703254365889627, 27.457326548411476, 27.275764584807725, 27.1576460818163, 27.084939946061958, 27.053251912520583, 27.047898943939344, 26.89328304476275, 26.767061392302566, 26.665249384655503, 26.585322244910365, 26.52534600731687, 26.479914425678196, 26.45194864216696, 26.43629389916372, 26.42980900684101, 26.428693690095255], "test_ppls": [28.14375753970557, 27.505969589544744, 27.064561121970886, 26.746698548611796, 26.51556437400778, 26.34400437674234, 26.231815828499847, 26.1626362204339, 26.132444673918354, 26.127336195827983, 25.980596422277966, 25.86084713072731, 25.76378421800126, 25.68714707973947, 25.629637074995927, 25.585940933411194, 25.558919286982416, 25.54377478461172, 25.53740532329991, 25.53646160899432], "epoch_time": 335.88627004623413, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-08_0.001_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 24.56585239655706, "best_test": 23.74734402232657, "train_losses": [3.663653612136841, 3.5873029232025146, 3.547914505004883, 3.5207176208496094, 3.499176025390625, 3.4812393188476562, 3.4674150943756104, 3.454392671585083, 3.443068504333496, 3.431389093399048, 3.423140048980713, 3.414907455444336, 3.4069042205810547, 3.398995876312256, 3.3924310207366943, 3.386354923248291, 3.379683256149292, 3.3743040561676025, 3.3688998222351074, 3.364009141921997], "valid_ppls": [29.15462809441799, 28.37839235871291, 27.799656127982242, 27.33991444590747, 26.96959605041387, 26.651736783975203, 26.38021979316052, 26.143244292602425, 25.934805516405174, 25.75018816819004, 25.58354368139526, 25.436552633997604, 25.298734518674642, 25.174372224936853, 25.05393624076445, 24.945724910478617, 24.840320194943526, 24.745659803246827, 24.655451108805135, 24.56585239655706], "test_ppls": [28.099834674589736, 27.379848882183566, 26.83819755605283, 26.40552213796539, 26.054046247879285, 25.751594111600333, 25.491362328140603, 25.264208588615052, 25.0639913620699, 24.885875513192715, 24.724759654363154, 24.583435409902638, 24.449860672558895, 24.330048276644956, 24.214621478994985, 24.11036866495042, 24.00906032157654, 23.918890649826185, 23.832684563022298, 23.74734402232657], "epoch_time": 339.80596899986267, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-08_0.001_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 26.428693690095255, "best_test": 25.53646160899432, "train_losses": [3.665109157562256, 3.5911056995391846, 3.558256149291992, 3.537141799926758, 3.5220696926116943, 3.5100111961364746, 3.503369092941284, 3.49827241897583, 3.495957374572754, 3.493990659713745, 3.490499496459961, 3.4826762676239014, 3.476900815963745, 3.4727985858917236, 3.4695591926574707, 3.4656357765197754, 3.4647390842437744, 3.4633803367614746, 3.4632818698883057, 3.4621388912200928], "valid_ppls": [29.202260493909048, 28.51373509420506, 28.04122815624671, 27.703254365889627, 27.457326548411476, 27.275764584807725, 27.1576460818163, 27.084939946061958, 27.053251912520583, 27.047898943939344, 26.89328304476275, 26.767061392302566, 26.665249384655503, 26.585322244910365, 26.52534600731687, 26.479914425678196, 26.45194864216696, 26.43629389916372, 26.42980900684101, 26.428693690095255], "test_ppls": [28.14375753970557, 27.505969589544744, 27.064561121970886, 26.746698548611796, 26.51556437400778, 26.34400437674234, 26.231815828499847, 26.1626362204339, 26.132444673918354, 26.127336195827983, 25.980596422277966, 25.86084713072731, 25.76378421800126, 25.68714707973947, 25.629637074995927, 25.585940933411194, 25.558919286982416, 25.54377478461172, 25.53740532329991, 25.53646160899432], "epoch_time": 334.2774934768677, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-08_0.01_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 24.56585239655706, "best_test": 23.74734402232657, "train_losses": [3.663653612136841, 3.5873029232025146, 3.547914505004883, 3.5207176208496094, 3.499176025390625, 3.4812393188476562, 3.4674150943756104, 3.454392671585083, 3.443068504333496, 3.431389093399048, 3.423140048980713, 3.414907455444336, 3.4069042205810547, 3.398995876312256, 3.3924310207366943, 3.386354923248291, 3.379683256149292, 3.3743040561676025, 3.3688998222351074, 3.364009141921997], "valid_ppls": [29.15462809441799, 28.37839235871291, 27.799656127982242, 27.33991444590747, 26.96959605041387, 26.651736783975203, 26.38021979316052, 26.143244292602425, 25.934805516405174, 25.75018816819004, 25.58354368139526, 25.436552633997604, 25.298734518674642, 25.174372224936853, 25.05393624076445, 24.945724910478617, 24.840320194943526, 24.745659803246827, 24.655451108805135, 24.56585239655706], "test_ppls": [28.099834674589736, 27.379848882183566, 26.83819755605283, 26.40552213796539, 26.054046247879285, 25.751594111600333, 25.491362328140603, 25.264208588615052, 25.0639913620699, 24.885875513192715, 24.724759654363154, 24.583435409902638, 24.449860672558895, 24.330048276644956, 24.214621478994985, 24.11036866495042, 24.00906032157654, 23.918890649826185, 23.832684563022298, 23.74734402232657], "epoch_time": 337.0932071208954, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-08_0.01_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 26.428693690095255, "best_test": 25.53646160899432, "train_losses": [3.665109157562256, 3.5911056995391846, 3.558256149291992, 3.537141799926758, 3.5220696926116943, 3.5100111961364746, 3.503369092941284, 3.49827241897583, 3.495957374572754, 3.493990659713745, 3.490499496459961, 3.4826762676239014, 3.476900815963745, 3.4727985858917236, 3.4695591926574707, 3.4656357765197754, 3.4647390842437744, 3.4633803367614746, 3.4632818698883057, 3.4621388912200928], "valid_ppls": [29.202260493909048, 28.51373509420506, 28.04122815624671, 27.703254365889627, 27.457326548411476, 27.275764584807725, 27.1576460818163, 27.084939946061958, 27.053251912520583, 27.047898943939344, 26.89328304476275, 26.767061392302566, 26.665249384655503, 26.585322244910365, 26.52534600731687, 26.479914425678196, 26.45194864216696, 26.43629389916372, 26.42980900684101, 26.428693690095255], "test_ppls": [28.14375753970557, 27.505969589544744, 27.064561121970886, 26.746698548611796, 26.51556437400778, 26.34400437674234, 26.231815828499847, 26.1626362204339, 26.132444673918354, 26.127336195827983, 25.980596422277966, 25.86084713072731, 25.76378421800126, 25.68714707973947, 25.629637074995927, 25.585940933411194, 25.558919286982416, 25.54377478461172, 25.53740532329991, 25.53646160899432], "epoch_time": 341.869163274765, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-08_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.147759909935107, "best_test": 21.490028665884786, "train_losses": [3.663653612136841, 3.5873029232025146, 3.547914505004883, 3.5207176208496094, 3.499176025390625, 3.4812393188476562, 3.4674150943756104, 3.454392671585083, 3.443068504333496, 3.431389093399048, 3.423140048980713, 3.414907455444336, 3.4069042205810547, 3.398995876312256, 3.3924310207366943, 3.386354923248291, 3.379683256149292, 3.3743040561676025, 3.3688998222351074, 3.364009141921997, 3.359513759613037, 3.354829788208008, 3.3502097129821777, 3.3458328247070312, 3.341871500015259, 3.338446617126465, 3.334394931793213, 3.33021879196167, 3.3273727893829346, 3.3236687183380127, 3.320838212966919, 3.317830801010132, 3.314985752105713, 3.3113203048706055, 3.3090906143188477, 3.3054075241088867, 3.3029708862304688, 3.3000593185424805, 3.2978272438049316, 3.2957780361175537, 3.292365789413452, 3.290184497833252, 3.2874715328216553, 3.285435438156128, 3.2829785346984863, 3.280195474624634, 3.2790708541870117, 3.276798725128174, 3.2747669219970703, 3.272467613220215, 3.2707388401031494, 3.2684876918792725, 3.2664830684661865, 3.2642314434051514, 3.2627060413360596, 3.261845111846924, 3.2589352130889893, 3.256981372833252, 3.255133867263794, 3.254175901412964, 3.2529797554016113, 3.2513749599456787, 3.24959397315979, 3.2484395503997803, 3.2463340759277344, 3.245291233062744, 3.2442126274108887, 3.2433435916900635, 3.2414350509643555, 3.2397005558013916, 3.2384543418884277, 3.2375564575195312, 3.2354986667633057, 3.234450101852417, 3.232198715209961, 3.232086420059204, 3.2300047874450684, 3.229426145553589, 3.227652072906494, 3.2266881465911865, 3.2259693145751953, 3.224752187728882, 3.223378896713257, 3.2227377891540527, 3.2218079566955566, 3.219745397567749, 3.219527244567871, 3.217782974243164, 3.217066764831543, 3.216395378112793, 3.2147347927093506, 3.2140026092529297, 3.2125673294067383, 3.211395025253296, 3.210869073867798, 3.2098710536956787, 3.20875883102417, 3.2082602977752686, 3.206894636154175, 3.2056360244750977, 3.204927921295166, 3.204324722290039, 3.2033438682556152, 3.2023561000823975, 3.20064640045166, 3.2013907432556152, 3.199178695678711, 3.1991827487945557, 3.197840452194214, 3.1966395378112793], "valid_ppls": [29.15462809441799, 28.37839235871291, 27.799656127982242, 27.33991444590747, 26.96959605041387, 26.651736783975203, 26.38021979316052, 26.143244292602425, 25.934805516405174, 25.75018816819004, 25.58354368139526, 25.436552633997604, 25.298734518674642, 25.174372224936853, 25.05393624076445, 24.945724910478617, 24.840320194943526, 24.745659803246827, 24.655451108805135, 24.56585239655706, 24.487027369795452, 24.40974139848751, 24.33774126794919, 24.261904032424024, 24.193050812318415, 24.12966788050673, 24.066244441360663, 24.004653087477497, 23.94601098410817, 23.88696540480264, 23.835775855693434, 23.783187643380185, 23.731728230573953, 23.68282493594733, 23.63545933008365, 23.589459482483267, 23.544116102791172, 23.503454433839334, 23.46056956857088, 23.42056590094874, 23.378807695248387, 23.34197625905704, 23.304047146678922, 23.26816006174049, 23.233823824328482, 23.197165492177593, 23.163950177133767, 23.13084859988234, 23.09873603170396, 23.071689655728804, 23.04059306094397, 23.012852101983583, 22.98319919521358, 22.956184110979486, 22.928473715132196, 22.902527646104737, 22.879976432416736, 22.856510105132855, 22.832588793751018, 22.811145195192573, 22.78962393307435, 22.770641865995497, 22.745411264520406, 22.728617234582973, 22.70799674813794, 22.689650674941245, 22.66926011180434, 22.65264112544124, 22.63299070316494, 22.61640909048981, 22.60115439033026, 22.58437533489883, 22.568873197873824, 22.553451604664097, 22.536095430649745, 22.521609043304053, 22.50844670533915, 22.49383329076541, 22.4778681006984, 22.46167325315852, 22.448931301696184, 22.434426061068145, 22.42426032661456, 22.413131966720062, 22.3973842531092, 22.385388593259663, 22.37496234326108, 22.364812889286473, 22.351550342215763, 22.34011717995448, 22.327901990804694, 22.317390777074433, 22.3068366463346, 22.29709021443141, 22.286497862355215, 22.27576714593875, 22.26707480611909, 22.253907358846476, 22.246072153165148, 22.23561006489044, 22.226429965851487, 22.218413731479245, 22.208287635285185, 22.19950518564283, 22.19131348249992, 22.18117858367995, 22.17291434646115, 22.165107656981515, 22.15741993608656, 22.147759909935107], "test_ppls": [28.099834674589736, 27.379848882183566, 26.83819755605283, 26.40552213796539, 26.054046247879285, 25.751594111600333, 25.491362328140603, 25.264208588615052, 25.0639913620699, 24.885875513192715, 24.724759654363154, 24.583435409902638, 24.449860672558895, 24.330048276644956, 24.214621478994985, 24.11036866495042, 24.00906032157654, 23.918890649826185, 23.832684563022298, 23.74734402232657, 23.67180003397369, 23.5981841760773, 23.52989054794023, 23.458170107384536, 23.393165002910745, 23.333630010351904, 23.274152199764426, 23.21707325527399, 23.16228237691885, 23.1066071152876, 23.058596159456673, 23.00955483663005, 22.961324003073504, 22.91554891156055, 22.871102849927368, 22.82794033577779, 22.78545684279457, 22.747716125961592, 22.707330834878874, 22.670157321841213, 22.631150699172657, 22.596881685907587, 22.56152416901728, 22.52851536906638, 22.496836742015116, 22.462685423924935, 22.432099460685283, 22.40119730375531, 22.3712070952854, 22.34630719679561, 22.31734288920043, 22.291796066638682, 22.264112645703268, 22.239554643354015, 22.21341365937194, 22.189054416743527, 22.168416046858248, 22.146920336294485, 22.125039288847738, 22.105113964188842, 22.085543579919634, 22.0683001964098, 22.044315570988182, 22.029063336784166, 22.010189990214858, 21.993152258986605, 21.973602414230122, 21.958802226783202, 21.940344780402274, 21.92513834569691, 21.911190959078482, 21.895477474831242, 21.881382014250196, 21.86674820982993, 21.8512593572035, 21.8377806927979, 21.825694469822864, 21.81240319002136, 21.79747771452073, 21.782370298255174, 21.770859746235036, 21.75680819910095, 21.747493933201795, 21.737105661878264, 21.72217992010574, 21.71109457213517, 21.701608435299818, 21.692286769779535, 21.67974867251504, 21.669046616438578, 21.657694056655114, 21.64792673493161, 21.63889124094084, 21.62914786939482, 21.61929033255317, 21.609323942595882, 21.601288216741068, 21.58839609372121, 21.581777970260042, 21.57194202236534, 21.56326726999937, 21.5560246998597, 21.546231311189814, 21.53816256104891, 21.530748755644364, 21.520756480502932, 21.513169145948495, 21.505871618823484, 21.49918652931001, 21.490028665884786], "epoch_time": 335.71225118637085, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/adamw_5e-08_0.0_SchedulerType.LINEAR_1_42.json <==
{"best_ppl": 26.42864958249088, "best_test": 25.53646160899432, "train_losses": [3.665109157562256, 3.5911056995391846, 3.558256149291992, 3.537141799926758, 3.5220696926116943, 3.5100111961364746, 3.5031790733337402, 3.497436761856079, 3.494868516921997, 3.494553327560425, 3.4903886318206787, 3.482609987258911, 3.4768764972686768, 3.4728052616119385, 3.4695675373077393, 3.46565318107605, 3.4648516178131104, 3.4634604454040527, 3.463319778442383, 3.4621529579162598], "valid_ppls": [29.202260493909048, 28.51373509420506, 28.04122815624671, 27.703254365889627, 27.457326548411476, 27.275764584807725, 27.156927378826033, 27.08524345274861, 27.05410332563833, 27.048814677912556, 26.89355875608427, 26.76710606469305, 26.66517945234764, 26.585220830147726, 26.525276441919736, 26.479794473182015, 26.451784670138927, 26.43613002417731, 26.429676678664585, 26.42864958249088], "test_ppls": [28.14375753970557, 27.505969589544744, 27.064561121970886, 26.746698548611796, 26.51556437400778, 26.34400437674234, 26.23137178744791, 26.16319137793513, 26.133466489388773, 26.128320434660772, 25.98091233129963, 25.86095194794899, 25.763790360566816, 25.687171576923582, 25.62961874325752, 25.58597143424779, 25.558888818394475, 25.543756514286788, 25.537460120685722, 25.53646160899432], "epoch_time": 334.3528106212616, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19]}

==> supplementary material/code/WikiText-2/logs2/radam_0.0001_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.089566867727182, "best_test": 21.5468118024789, "train_losses": [3.244093656539917, 3.006594181060791, 2.7956645488739014, 2.5989413261413574, 2.4172170162200928, 2.2480862140655518, 2.09029483795166, 1.9405800104141235, 1.7996602058410645, 1.6655381917953491, 1.5434045791625977, 1.4276458024978638, 1.3202694654464722, 1.2204504013061523, 1.1287609338760376, 1.0435428619384766, 0.9636127352714539, 0.8917139172554016, 0.8260107040405273, 0.7631615400314331, 0.7076153755187988, 0.6565396189689636, 0.6088520884513855, 0.5668094754219055, 0.5299690365791321, 0.4928344786167145, 0.46201229095458984, 0.43268656730651855, 0.40580591559410095, 0.3819364011287689, 0.35936570167541504, 0.3392619490623474, 0.32191282510757446, 0.3066524863243103, 0.28978192806243896, 0.27654606103897095, 0.26495447754859924, 0.2525654733181, 0.2417948693037033, 0.23252849280834198, 0.22431738674640656, 0.21505527198314667, 0.20844295620918274, 0.2012936919927597, 0.19354021549224854, 0.18793994188308716, 0.18184952437877655, 0.17735683917999268, 0.1721426397562027, 0.16722409427165985, 0.1632808893918991, 0.1580987274646759, 0.15426002442836761, 0.1503058224916458, 0.14651353657245636, 0.14294108748435974, 0.14028307795524597, 0.13830778002738953, 0.13486835360527039, 0.13125921785831451, 0.12950417399406433, 0.12734143435955048, 0.124188132584095, 0.12214122712612152, 0.11956992745399475, 0.11760513484477997, 0.11595755070447922, 0.1137201189994812, 0.11141770333051682, 0.10965782403945923, 0.10873004049062729, 0.10613007098436356, 0.10495249927043915, 0.10313611477613449, 0.10140921175479889, 0.1004459336400032, 0.0987367108464241, 0.097043976187706, 0.09663379937410355, 0.09492848068475723, 0.09308209270238876, 0.09196589887142181, 0.09100010246038437, 0.09016698598861694, 0.08881721645593643, 0.08751045167446136, 0.08702166378498077, 0.08547178655862808, 0.0842416062951088, 0.08382859081029892, 0.08294359594583511, 0.0814322680234909, 0.08125430345535278, 0.08005064725875854, 0.07874336838722229, 0.07888803631067276, 0.07851465046405792, 0.07648467272520065, 0.07605770975351334, 0.07525912672281265, 0.0741870328783989, 0.07368319481611252, 0.07287474721670151, 0.07276448607444763, 0.07186417281627655, 0.07065436989068985, 0.07056470960378647, 0.06925304979085922, 0.06933609396219254, 0.06884937733411789], "valid_ppls": [22.089566867727182, 22.358292575356472, 23.132663048158435, 24.32067029510664, 26.520900512758498, 28.950451622555462, 32.278141530049865, 36.44397249330345, 40.88214271919724, 46.859808168477535, 52.68588595237125, 62.524239506546465, 71.00536190523869, 82.39747665973069, 95.15768107731037, 105.70882709993165, 117.91316721418552, 140.99417081994304, 155.2229929446336, 180.0892134251439, 195.5331896518558, 227.1080751849623, 254.52502139039186, 284.85503452869426, 316.77812228793977, 357.0184960233754, 397.1446664400619, 433.45741504867834, 489.0423508916067, 535.9822309823169, 588.9637065475379, 644.6733801131851, 700.5064608044273, 763.511364304518, 812.2104515260488, 871.0526602374734, 942.5279541526082, 1023.8535456027498, 1087.8049455225466, 1213.8448889546962, 1251.8462786473397, 1343.1970416408042, 1399.1582960689843, 1503.3434204468263, 1569.3069654309047, 1588.8157849210106, 1730.7857518774324, 1831.630558098758, 1909.5704823503065, 1977.2358791567979, 2082.7088474727984, 2234.6484443133145, 2305.7410183464117, 2381.545834020955, 2507.676035694726, 2568.455215325632, 2692.0516883277405, 2755.9483617544947, 2915.9836726850103, 3024.0573613216643, 3119.45917559131, 3178.8318510709128, 3352.079817404611, 3464.4084131673944, 3488.3050890324084, 3654.739780834947, 3782.6105430689126, 3881.6965628726334, 3929.5395773689543, 4131.54405334764, 4201.728336571698, 4285.437737401803, 4515.201084427273, 4495.955503282764, 4729.27347691489, 4829.158930666593, 4985.837205149039, 5150.279867830091, 5277.179060202891, 5403.410948700022, 5591.087763493316, 5600.175668153918, 5776.010542865675, 5721.499052368506, 6091.6367729407875, 6168.029540761052, 6547.91183509992, 6320.198227410365, 6569.303148402509, 6726.7317511586125, 6911.641272978855, 7028.68356267133, 7170.0602341177455, 7322.9631893879505, 7434.3542081178375, 7552.775071601766, 7930.200586969421, 7851.718779112541, 8043.207897646069, 8278.101887070847, 8352.995371570147, 8864.200595799417, 8791.713448559596, 8546.939239021209, 9029.967287364005, 9198.149686391102, 9358.998009635843, 9607.483669585676, 9716.775985971428, 9616.604594720198], "test_ppls": [21.5468118024789, 21.848373348406366, 22.655611765987867, 23.737760515636158, 26.081610012209445, 28.456782307785602, 31.704634220111824, 35.481568240762165, 40.11689209598161, 45.818489903975404, 51.753210718139364, 61.182084410050265, 69.41730212130443, 80.8586508852538, 93.98073990402365, 104.28824195746662, 116.31354073566743, 138.73077320217786, 154.41970956610328, 178.08194757863285, 194.28982850013293, 225.48355352222958, 253.5648821677676, 285.62622965368706, 316.4652979766702, 352.6989608804023, 394.537824550177, 433.199544409477, 486.4598125926941, 526.6078359213498, 582.4585778355487, 644.5187743310156, 700.3544947732843, 764.3703255636804, 803.665195008271, 859.7305073505084, 945.2207472405408, 1016.814411837331, 1082.9549972174566, 1209.6344463763012, 1253.5504698125371, 1340.681648373803, 1387.5571918006963, 1501.573127227672, 1568.9388431081736, 1604.8337564443711, 1735.4185896420595, 1814.4603540971036, 1916.0655595023518, 1965.7921817473048, 2064.4751364549134, 2217.571246495206, 2257.924590023686, 2379.6194841178476, 2484.344900448504, 2564.6821317363456, 2674.534201168711, 2748.707787284988, 2916.9654951932575, 2970.2907963854027, 3097.462977942729, 3182.4111175765615, 3348.456614330625, 3481.9734654809663, 3487.4602077950303, 3629.1283695559678, 3795.7461187823988, 3858.1503102826864, 3930.5103000003555, 4113.125639587241, 4176.451873367933, 4287.637060169019, 4446.74698377475, 4479.204816301688, 4698.546604426084, 4840.233889180301, 4981.759199721578, 5137.304820207524, 5222.048847837449, 5412.678998358732, 5628.816294947321, 5633.456207977942, 5729.050296844004, 5761.750317130474, 6098.274764655235, 6218.682928782561, 6399.445086560779, 6294.5795480377255, 6474.391919379443, 6715.489051635434, 6957.590766213231, 6931.734812794623, 7162.945510075702, 7287.349285653474, 7340.898363437078, 7437.346770282229, 7854.369972428637, 7809.733993762255, 7986.721440067719, 8075.2194837299385, 8238.251372982704, 8577.576557974502, 8598.568091644696, 8451.981750008907, 8908.540150904413, 9085.666272038416, 9268.57670437144, 9378.583029071497, 9515.741491479008, 9570.118907766957], "epoch_time": 330.42070722579956, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/radam_0.0005_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 30.87641660321945, "best_test": 30.15403976147157, "train_losses": [3.42232084274292, 3.1756691932678223, 2.8567330837249756, 2.5294809341430664, 2.22817063331604, 1.949718713760376, 1.7047697305679321, 1.4895082712173462, 1.3101311922073364, 1.1545207500457764, 1.0253620147705078, 0.9138124585151672, 0.8220306038856506, 0.7417187094688416, 0.6753067970275879, 0.6182999610900879, 0.5695056319236755, 0.5265122652053833, 0.4912145733833313, 0.4580734074115753, 0.43079274892807007, 0.4057537913322449, 0.38299980759620667, 0.36549147963523865, 0.3467615842819214, 0.3309900760650635, 0.31782376766204834, 0.3055127263069153, 0.2923612892627716, 0.280448853969574, 0.27200403809547424, 0.2617310881614685, 0.25416433811187744, 0.2462141364812851, 0.23859764635562897, 0.2313530296087265, 0.22490078210830688, 0.21848630905151367, 0.21338030695915222, 0.206735298037529, 0.2019704431295395, 0.1968774050474167, 0.19132637977600098, 0.18765637278556824, 0.18229591846466064, 0.17961664497852325, 0.1756483018398285, 0.1715119481086731, 0.16875001788139343, 0.16401474177837372, 0.16155563294887543, 0.15793274343013763, 0.15583540499210358, 0.15255515277385712, 0.15013764798641205, 0.14676794409751892, 0.14463964104652405, 0.14261695742607117, 0.14010362327098846, 0.13782116770744324, 0.13471029698848724, 0.13280415534973145, 0.13068988919258118, 0.1289857029914856, 0.1263643056154251, 0.12482002377510071, 0.12378285825252533, 0.12133889645338058, 0.11918828636407852, 0.11884909868240356, 0.11659188568592072, 0.1143122985959053, 0.11351171880960464, 0.112332783639431, 0.11084432899951935, 0.10932732373476028, 0.1076565757393837, 0.10650353133678436, 0.10551007091999054, 0.10375011712312698, 0.10257496684789658, 0.10103651881217957, 0.10030245780944824, 0.09929460287094116, 0.0985519215464592, 0.09658215194940567, 0.09551341086626053, 0.09435123950242996, 0.09371213614940643, 0.09235244244337082, 0.09186682105064392, 0.0904722660779953, 0.0899297297000885, 0.0884634256362915, 0.08838559687137604, 0.08746462315320969, 0.08650421351194382, 0.08492901921272278, 0.08438543975353241, 0.0836779996752739, 0.08292980492115021, 0.08266890048980713, 0.08152594417333603, 0.08083706349134445, 0.07974318414926529, 0.07955974340438843, 0.07888895273208618, 0.07838845998048782, 0.07756619155406952, 0.07617924362421036], "valid_ppls": [30.87641660321945, 33.6559403921499, 37.696433104727625, 43.61983508544841, 54.276741525048635, 68.032886081977, 87.1899527656156, 114.91060213090209, 154.24588619514165, 200.4196881308579, 261.75926644289245, 327.08162915972736, 391.2762206811669, 518.7444838718279, 569.1387863745202, 736.1691973488478, 826.2949954211894, 939.2093591066641, 1065.9574260875502, 1195.165015541873, 1312.053136126726, 1532.49137490353, 1589.4735233873278, 1870.8251417666972, 1850.4617811407445, 2253.0611681794303, 2320.080641934399, 2889.7905497692286, 2671.9019671209453, 3016.0160391043905, 3162.180756555087, 3245.088803420813, 3582.957115935763, 3984.9207848979104, 3802.492371009382, 4474.6321584465195, 4913.7049862962185, 4738.935132050232, 5250.267554329812, 4927.543669976902, 5139.436464644741, 5357.895782644188, 6142.851920364337, 5971.2051625415015, 6332.578584070882, 6901.662429543149, 6604.688717840024, 7406.5852250523885, 7159.148415713365, 8113.143908782587, 8674.838531663847, 8905.414228155749, 9062.80277437381, 8565.31500851854, 9420.004983520783, 9924.59388994554, 9533.099472687312, 10039.456126693412, 10287.81199198047, 11103.003876052902, 11240.07666224318, 11592.827873497192, 12802.33884936688, 12482.573766225101, 13747.131098733082, 12500.776811558788, 13115.315016366108, 14036.435641791184, 14925.870892904208, 13557.435201469532, 13709.294537596927, 16965.2288296702, 16338.407740300981, 15189.168590776395, 15788.107009499041, 16577.60413174185, 15627.908816293846, 18537.445140062544, 18522.547997398502, 18829.49312407824, 20219.388295829212, 18801.5007136287, 17339.578739129607, 18134.639729476483, 20027.955236049456, 22613.284016096102, 22467.86160879164, 23567.796165155924, 23305.26620383405, 24449.041100233622, 24758.574363044478, 24506.046157115594, 26533.86853089056, 25906.08993467266, 24651.679882446588, 26406.462727194852, 27578.2041875858, 27127.893464412304, 26181.25852768621, 25968.6219820427, 29089.829278918867, 26641.098063566988, 28149.85357472052, 30674.56705608999, 28278.604233736605, 30979.904056883825, 32904.23648756587, 35212.69631446233, 30635.97666920821, 29966.049010221337], "test_ppls": [30.15403976147157, 33.20985661433514, 36.785745032225236, 42.17102241764876, 53.46060443020598, 66.13559698805005, 85.30412244708147, 109.83412482159352, 148.75848789980424, 194.06113101918558, 253.49379754878908, 316.04034055317754, 376.4857017400161, 499.0577520600708, 558.059059385753, 721.5618057603293, 799.0846709601882, 908.4552627272079, 1036.285041928343, 1171.8377541674192, 1267.0659709459694, 1485.3635285148073, 1579.1276260626832, 1811.7948956750122, 1783.3705392292836, 2175.836062681258, 2250.189131979941, 2794.789489361512, 2599.815854083089, 2947.8209238463255, 3032.6348816614386, 3166.5927712296048, 3449.7502941760163, 3867.8356389667833, 3745.3256757241797, 4347.633907607783, 4788.526593683128, 4661.048655480785, 5239.983155035664, 4906.503087097148, 5054.191485034264, 5181.361127749616, 5898.0037912504395, 5821.156911283985, 6124.519480298072, 6748.938952063153, 6358.964390939673, 7124.779632792952, 7043.479394297234, 7953.702801518523, 8487.392683188797, 8530.750409193324, 8858.192151604328, 8500.41004847589, 9286.918497921044, 9937.190100981456, 9316.582563675714, 9971.508010407972, 10190.525699180997, 11076.753926996113, 11175.85882207137, 11478.40511025348, 12620.214753816228, 12438.866413109312, 13404.368667366758, 12117.081212327861, 12909.7522939216, 13752.559828694506, 14465.422288946707, 13312.097532376894, 14070.236240085751, 16888.502626653997, 16101.80273477194, 15110.369672469462, 15215.264918976907, 16309.031852484673, 15388.819565927215, 18552.47811480175, 18715.38108483878, 18799.528461161815, 20268.677035858433, 18872.44179139086, 17135.180520106627, 18068.38461191772, 20164.161041297826, 22431.550751609073, 22258.91868099638, 23545.892248370896, 22890.689321944108, 24332.6668831733, 24494.29347044337, 24750.972589785535, 26351.34401738225, 26262.88233824834, 24445.940212693808, 26209.88794886591, 27559.32680258742, 28018.081660065593, 25840.553906497564, 25261.39219136978, 29235.56235699535, 26422.48407859829, 28533.058071941887, 31290.42887515812, 28490.803116617783, 32017.311522132826, 33619.51742046635, 34835.3962420998, 30648.25015960088, 30547.694246330455], "epoch_time": 332.1063606739044, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/radam_1e-05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.0661403022481, "best_test": 20.533369318231507, "train_losses": [3.342980146408081, 3.1675591468811035, 3.093496322631836, 3.0375428199768066, 2.9905331134796143, 2.9475343227386475, 2.909066677093506, 2.871605157852173, 2.836808204650879, 2.801863193511963, 2.7702982425689697, 2.7390058040618896, 2.7089755535125732, 2.6791977882385254, 2.6499571800231934, 2.6223790645599365, 2.5944864749908447, 2.5676112174987793, 2.5405688285827637, 2.5145087242126465, 2.4885756969451904, 2.463637351989746, 2.438209056854248, 2.414045810699463, 2.3900041580200195, 2.3652491569519043, 2.3426475524902344, 2.3190224170684814, 2.2956862449645996, 2.273409843444824, 2.2502386569976807, 2.2281887531280518, 2.2056899070739746, 2.1847987174987793, 2.1626529693603516, 2.1416304111480713, 2.1204276084899902, 2.0992112159729004, 2.0776257514953613, 2.056833028793335, 2.0371203422546387, 2.017033338546753, 1.9960805177688599, 1.9765353202819824, 1.9574512243270874, 1.9369741678237915, 1.9180670976638794, 1.8995765447616577, 1.8796247243881226, 1.8615602254867554, 1.843030333518982, 1.8240362405776978, 1.8050901889801025, 1.7874202728271484, 1.7693756818771362, 1.7517294883728027, 1.7335708141326904, 1.715915560722351, 1.6992888450622559, 1.6811492443084717, 1.6637895107269287, 1.6473591327667236, 1.6299898624420166, 1.6135324239730835, 1.5972737073898315, 1.579697608947754, 1.5640052556991577, 1.5474443435668945, 1.5316495895385742, 1.51527738571167, 1.5012457370758057, 1.4845659732818604, 1.4677120447158813, 1.4532266855239868, 1.4382052421569824, 1.4239128828048706, 1.4080647230148315, 1.3924168348312378, 1.3796608448028564, 1.3643242120742798, 1.3493638038635254, 1.3345273733139038, 1.3198597431182861, 1.3059016466140747, 1.2921897172927856, 1.2797197103500366, 1.2647932767868042, 1.25042724609375, 1.2379478216171265, 1.2242900133132935, 1.2104978561401367, 1.197786569595337, 1.1851487159729004, 1.172052264213562, 1.1590667963027954, 1.1463308334350586, 1.1343803405761719, 1.1224603652954102, 1.1092668771743774, 1.0968122482299805, 1.0842055082321167, 1.0723848342895508, 1.0615066289901733, 1.0487103462219238, 1.038043737411499, 1.0260695219039917, 1.0153279304504395, 1.003220558166504, 0.9919759631156921, 0.9811577200889587], "valid_ppls": [22.11304187137727, 21.47872892735062, 21.236148171640473, 21.10270106494148, 21.0661403022481, 21.149286681567393, 21.11916982287353, 21.211894630765528, 21.240128135071757, 21.361494017458867, 21.44830146191801, 21.575527097017417, 21.6938849285025, 21.91269030842451, 22.064117706045796, 22.29645229868887, 22.393571851506756, 22.739463089700205, 22.82168763899961, 23.075534979046456, 23.29347625273467, 23.591748628869208, 23.74962017822681, 24.083211474007157, 24.249245090318333, 24.650178821689195, 24.921833258735262, 25.29033980160031, 25.588814271833535, 25.78019623381296, 26.216410122925378, 26.568910766495236, 27.20497337492525, 27.356208640075135, 27.777772611951796, 28.159825852229044, 28.42191036243413, 29.015295556689733, 29.574488286041618, 29.826007130107428, 30.585506901746403, 30.78484295871574, 31.561060106823412, 31.847145411816527, 32.52707534990687, 32.95473095549521, 33.42977130373641, 34.10617017735836, 34.96463159436837, 35.291487465609706, 35.767186580862536, 36.31801884034749, 36.98529358122238, 37.91832062589759, 38.81045764785596, 39.15097765118513, 39.68968414025026, 40.43519600511746, 41.47280093394388, 42.113851923872815, 42.53445588206346, 43.41664055755279, 44.539734993606075, 44.86646671335009, 46.16153534456995, 46.42324317752626, 48.05820689994477, 48.23383396364208, 49.32625886788162, 50.065826081021456, 50.59270432429195, 51.55786027917691, 53.382693966342266, 54.258563049966476, 54.54462347257497, 55.241788431309544, 56.4965833327496, 57.928353506636626, 58.94702595506955, 59.87053875293813, 60.75910238225248, 62.508738210484054, 62.528055799737004, 64.79978714626662, 64.44950897088769, 66.13594388397118, 68.3110474695945, 69.24337732901164, 71.27500981839952, 71.40179039855131, 73.18986571558543, 73.64802545929213, 75.58387722454326, 77.32126812301165, 77.73657317093274, 79.27167965554685, 81.28392439437177, 82.16160236317471, 83.55883024875817, 85.59165772890206, 87.96417810469246, 88.7594557172279, 91.2226118261724, 91.67288320998063, 92.80211380204538, 94.56314088167045, 95.76116466519817, 98.71011314174044, 98.93290476410776, 101.3684135784947], "test_ppls": [21.485402533131552, 20.89246187757731, 20.65080018168378, 20.541551389869067, 20.533369318231507, 20.622145416013534, 20.59333892686127, 20.65820157998293, 20.716663717204046, 20.828432854277082, 20.910526355368127, 21.044970813744523, 21.130920217876334, 21.37264545392837, 21.546385422396582, 21.774015846068735, 21.858825218210434, 22.24710112908287, 22.305836816254377, 22.561206805143865, 22.79487326932929, 23.094022377059392, 23.261099087328276, 23.575734888818765, 23.74933140009694, 24.15714239362821, 24.39245708556769, 24.778886305627314, 25.078145865153147, 25.261341585906465, 25.724698043982627, 26.04061365609826, 26.69862164748383, 26.825537466364633, 27.2502195716116, 27.667247671329893, 27.846097185723732, 28.497858910677014, 29.017758392859168, 29.29146595712278, 30.049831847269125, 30.17812628612007, 30.9928369932705, 31.23025000398019, 31.953997635765788, 32.36781312346556, 32.86123173610572, 33.43711273630227, 34.29504218751061, 34.664357378445466, 35.147948745486005, 35.65561578854942, 36.36081028984608, 37.261067282088845, 38.120977199716506, 38.45054292299161, 38.97206606429967, 39.69702791985981, 40.748641222112646, 41.41042566134619, 41.7848640609702, 42.655518757339074, 43.81154869225119, 44.050543322944876, 45.424180301154564, 45.66614666574204, 47.30739212224482, 47.59156975897749, 48.62382077283619, 49.357292288369095, 49.871018407181865, 50.89389887948204, 52.74818909601346, 53.51630796422585, 53.7814882398806, 54.48171822831073, 55.73617547100021, 57.11955145383411, 58.420592440116984, 59.2157601415382, 60.189013389984304, 61.68955676721896, 61.91901443884514, 64.06815222694419, 63.79564628450654, 65.51381196741409, 67.68946361588891, 68.63706683732596, 70.66654331415705, 70.72152357440329, 72.41696986912403, 72.94461890668647, 74.9780508594306, 76.70937991527248, 77.04377008417086, 78.61882297625196, 80.49161972189789, 81.55740319637232, 83.0864656759916, 84.9593177586128, 87.52006122059566, 88.20611102788895, 90.54871428062937, 90.95687683863231, 91.90165623667308, 93.85624088580069, 95.0102368421876, 97.95768490643971, 98.28013884971259, 100.56306141426994], "epoch_time": 330.4258601665497, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/radam_1e-06_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.240994103764276, "best_test": 20.70127876861067, "train_losses": [3.5252482891082764, 3.3643605709075928, 3.2968523502349854, 3.255225658416748, 3.227578639984131, 3.2060434818267822, 3.1898441314697266, 3.1743791103363037, 3.161769390106201, 3.148970365524292, 3.1391422748565674, 3.128652334213257, 3.120288848876953, 3.1107516288757324, 3.1026055812835693, 3.095477342605591, 3.087761640548706, 3.081087350845337, 3.0738253593444824, 3.0673410892486572, 3.0606229305267334, 3.054628849029541, 3.048475503921509, 3.042635917663574, 3.0370426177978516, 3.0306334495544434, 3.0258426666259766, 3.0199949741363525, 3.0147392749786377, 3.010178327560425, 3.004756212234497, 2.9996883869171143, 2.9938292503356934, 2.989804983139038, 2.984645128250122, 2.980311393737793, 2.9753451347351074, 2.97094988822937, 2.9658432006835938, 2.9605517387390137, 2.9565534591674805, 2.9528634548187256, 2.9474451541900635, 2.9434592723846436, 2.939596652984619, 2.9343550205230713, 2.9307162761688232, 2.9268362522125244, 2.9222850799560547, 2.91843843460083, 2.913800001144409, 2.909792423248291, 2.905081033706665, 2.9019007682800293, 2.8980791568756104, 2.8939294815063477, 2.889497995376587, 2.885683059692383, 2.882258892059326, 2.878037452697754, 2.8740234375, 2.870678663253784, 2.866626501083374, 2.863069534301758, 2.8592305183410645, 2.8550829887390137, 2.8519093990325928, 2.8474490642547607, 2.8447418212890625, 2.8405182361602783, 2.837801933288574, 2.833592176437378, 2.8293683528900146, 2.826218843460083, 2.82342791557312, 2.8197264671325684, 2.8156752586364746, 2.812220335006714, 2.8096256256103516, 2.8055737018585205, 2.802008628845215, 2.7980384826660156, 2.7945120334625244, 2.791782855987549, 2.7885348796844482, 2.7850444316864014, 2.781642198562622, 2.7779629230499268, 2.7747697830200195, 2.7713022232055664, 2.768261194229126, 2.764960765838623, 2.761533498764038, 2.758049964904785, 2.7549264430999756, 2.7513153553009033, 2.7480838298797607, 2.745048999786377, 2.741865396499634, 2.738558769226074, 2.7355198860168457, 2.7326202392578125, 2.7293741703033447, 2.7254679203033447, 2.72294282913208, 2.7192542552948, 2.716677188873291, 2.713343620300293, 2.7099034786224365, 2.706770658493042], "valid_ppls": [25.446840185048416, 23.86914640276787, 23.07448969183242, 22.600319182819906, 22.324644315837503, 22.14150875435002, 21.991956756126896, 21.869031815361815, 21.782557258641454, 21.71756076892493, 21.642652561693065, 21.594146141809286, 21.563683701787408, 21.51746266386056, 21.506876612578328, 21.469149807694443, 21.449620830274228, 21.432843286246747, 21.41212719285903, 21.386836413041856, 21.38263523395186, 21.353306079994695, 21.343472484870357, 21.339686842430485, 21.32617289762125, 21.32477469060257, 21.303030396180194, 21.300445322576298, 21.292367085551895, 21.288854440160794, 21.282115032742098, 21.26464717147139, 21.278583785804617, 21.25831075701297, 21.256136534797285, 21.26715691361188, 21.251266881273825, 21.255791923255646, 21.26666508222181, 21.255969296145484, 21.26119992778517, 21.270381986793133, 21.253719304046573, 21.24855130527874, 21.25226504399495, 21.251616486232393, 21.249240299168747, 21.240994103764276, 21.254844270323613, 21.26491587717817, 21.25733765104677, 21.25451488214087, 21.26588425987346, 21.267851581447513, 21.25282241413552, 21.282186069583425, 21.282490515874763, 21.2705746953276, 21.286666943772797, 21.306580939757254, 21.286890250967097, 21.30758170055554, 21.31345513250839, 21.32629492731054, 21.326666105240808, 21.33190396198038, 21.34660225275516, 21.33765691563612, 21.360811569435526, 21.35223190076114, 21.38423097297275, 21.379158668665063, 21.388279484144274, 21.407676052896857, 21.405874421051813, 21.41755454760566, 21.42073603552168, 21.42119567958351, 21.434841384702917, 21.43370178143098, 21.451001651510133, 21.44773385166378, 21.483507284644286, 21.482375337596896, 21.47323999397419, 21.510614986250886, 21.517360060847704, 21.512743431605447, 21.530497223917887, 21.5345015472746, 21.557232482537735, 21.55049546122572, 21.584844904272206, 21.572944960273524, 21.59516040941948, 21.596772008726614, 21.603162952122148, 21.648117702687426, 21.646930633138492, 21.65893335530586, 21.662713654198175, 21.654115979781455, 21.68365150920127, 21.682379779291622, 21.708180494873957, 21.709945457659398, 21.736908726636237, 21.776004216209795, 21.73840133295331, 21.774166395156854], "test_ppls": [24.59798708368057, 23.091599844768105, 22.356752075681314, 21.920951629859946, 21.66243992187697, 21.4986432007922, 21.36152966832797, 21.246276770840133, 21.16878447350625, 21.10593642340046, 21.036427725221696, 20.994414974278964, 20.962114595666293, 20.924335646334566, 20.91444529252898, 20.880684775915395, 20.864451733623937, 20.85071676219341, 20.83047889953617, 20.808767306099263, 20.80586024789521, 20.784000878519368, 20.770492189282244, 20.770541710053628, 20.756833917421517, 20.760560709526967, 20.73593570203004, 20.73810121365635, 20.74108781526298, 20.738565987635152, 20.73103200027536, 20.71517706005323, 20.729569023593413, 20.70797248277729, 20.706140875430055, 20.72234955971599, 20.70630378811758, 20.707957671286458, 20.719345896796774, 20.71083129884683, 20.71254974088078, 20.719770730574897, 20.70388491332445, 20.703139561927046, 20.708076163509727, 20.705607715596194, 20.708140347080427, 20.70127876861067, 20.716273521114097, 20.72853116355305, 20.71883215595714, 20.715019016397545, 20.726747154160375, 20.72852127942151, 20.71219418945164, 20.741701011852232, 20.746424222118737, 20.729252717885554, 20.74853641381684, 20.76910070387744, 20.751875797202256, 20.76753601314492, 20.772042245414564, 20.783718428797023, 20.78736579411789, 20.78786140944765, 20.80778501233163, 20.797667109497766, 20.81958056235885, 20.81321301320875, 20.846233223477316, 20.841154370119302, 20.849762313972533, 20.866506292097846, 20.87055132885956, 20.87939542483729, 20.88305958065494, 20.88339814923814, 20.89982531616369, 20.899516378234413, 20.921711728171964, 20.90961403646009, 20.946802064213344, 20.9460779312465, 20.941234375229076, 20.973922623564853, 20.985842374410343, 20.983716030885052, 20.999030514376276, 21.00649662082672, 21.025441688707616, 21.020043535958298, 21.055158828431267, 21.04201068984242, 21.070605830637543, 21.07111824650626, 21.076650116955054, 21.118026862844246, 21.122775335571227, 21.1367751894937, 21.138413057918775, 21.133328521003065, 21.15905603285682, 21.163132552855313, 21.186890867620882, 21.19088686100667, 21.213351185987854, 21.25048155777232, 21.215925689636514, 21.251616486232393], "epoch_time": 334.5735192298889, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/radam_1e-07_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.66187180923061, "best_test": 21.05079193263273, "train_losses": [3.6658575534820557, 3.562110185623169, 3.508859395980835, 3.4734342098236084, 3.446937322616577, 3.4258029460906982, 3.4099504947662354, 3.3949389457702637, 3.3825769424438477, 3.3700621128082275, 3.3607351779937744, 3.3514914512634277, 3.343076705932617, 3.3344032764434814, 3.327223777770996, 3.320791244506836, 3.3136863708496094, 3.308018445968628, 3.3019907474517822, 3.296870708465576, 3.2915492057800293, 3.286902904510498, 3.2821738719940186, 3.2775912284851074, 3.273078441619873, 3.268662691116333, 3.2655441761016846, 3.2606043815612793, 3.257450819015503, 3.2550296783447266, 3.25081729888916, 3.247976779937744, 3.2441916465759277, 3.241641044616699, 3.238621950149536, 3.2362115383148193, 3.233652114868164, 3.2308778762817383, 3.2286217212677, 3.2251837253570557, 3.223113536834717, 3.221454620361328, 3.2184810638427734, 3.216536521911621, 3.2148168087005615, 3.2122888565063477, 3.2104151248931885, 3.208486795425415, 3.2065258026123047, 3.2046988010406494, 3.2021491527557373, 3.2003767490386963, 3.1979317665100098, 3.1971347332000732, 3.19547963142395, 3.193629741668701, 3.1909964084625244, 3.190162420272827, 3.1886391639709473, 3.186709403991699, 3.1847755908966064, 3.1835734844207764, 3.1819372177124023, 3.1810531616210938, 3.17915940284729, 3.1774191856384277, 3.176340103149414, 3.1742725372314453, 3.173164129257202, 3.1714975833892822, 3.1711456775665283, 3.169022560119629, 3.1671254634857178, 3.1662697792053223, 3.1656064987182617, 3.16420578956604, 3.1628799438476562, 3.1611032485961914, 3.161043643951416, 3.158869981765747, 3.157910108566284, 3.156496524810791, 3.154911756515503, 3.1541786193847656, 3.1531057357788086, 3.1521689891815186, 3.151165723800659, 3.1493918895721436, 3.148380994796753, 3.147240400314331, 3.1463468074798584, 3.145385503768921, 3.1443099975585938, 3.142472505569458, 3.1416518688201904, 3.140441656112671, 3.1395461559295654, 3.138828754425049, 3.137709140777588, 3.1362464427948, 3.1358132362365723, 3.1346089839935303, 3.1337881088256836, 3.1318728923797607, 3.131103277206421, 3.1301400661468506, 3.1296017169952393, 3.128572463989258, 3.127467393875122, 3.126596689224243], "valid_ppls": [28.928834711185644, 27.749210196151136, 26.943990882763597, 26.359805577378143, 25.92281261157821, 25.570481690661452, 25.283587453869966, 25.03496020739912, 24.821630232306475, 24.635478800933047, 24.46228606929513, 24.31526089659681, 24.17226008037142, 24.04518431373223, 23.921913275993354, 23.812419255575204, 23.70693614520182, 23.611758583034558, 23.523081038292517, 23.429647079298217, 23.354233960518567, 23.278014617465963, 23.210785913239054, 23.138289294033367, 23.072773322912337, 23.019585257262385, 22.95637567310665, 22.907792065184434, 22.85685342096095, 22.81087326677214, 22.765886607578622, 22.719861939135125, 22.68279770342818, 22.642522267248577, 22.608667256683752, 22.576068525939416, 22.54431228172073, 22.5183016310462, 22.486304972177688, 22.457608963218018, 22.43109936410444, 22.406779199488625, 22.38094857265077, 22.356496224422273, 22.335526381980028, 22.313458992695605, 22.290244205381825, 22.267802135151562, 22.246888965204935, 22.229943609070816, 22.21087697686256, 22.19136639077728, 22.173797198637224, 22.157388239665764, 22.140553285549, 22.12259708918574, 22.109620504229763, 22.09208969552779, 22.078020313581124, 22.068673765558724, 22.052605485558864, 22.04300166654705, 22.02663173111184, 22.01554323209545, 22.000536453494856, 21.992685585663924, 21.975043163104004, 21.966384375045195, 21.955525119440995, 21.945283386761627, 21.940637717564176, 21.925645405512277, 21.915145910474497, 21.90687110801236, 21.895560999608605, 21.886291694233687, 21.87871632642399, 21.87011635081951, 21.860122932692548, 21.850134080997893, 21.842763913018278, 21.832574780772127, 21.828171548284786, 21.819612249360965, 21.805778781847213, 21.80276362670387, 21.793450470757826, 21.787683714382613, 21.781721142706395, 21.772790726674856, 21.768840705237594, 21.762032364091926, 21.754567432306725, 21.746228828389313, 21.742838295676197, 21.73631274927391, 21.731421170045675, 21.72524608747866, 21.71955434036197, 21.716318115682643, 21.708542792245588, 21.705965436732892, 21.69913019888882, 21.694226298052833, 21.69060081409473, 21.683878980951235, 21.6801415090445, 21.675701836895794, 21.672058780602857, 21.66187180923061], "test_ppls": [27.890940046794213, 26.790467169185547, 26.031184551697013, 25.473299982790035, 25.053392674188082, 24.71361502048271, 24.43732506066626, 24.19819071109962, 23.99320378506876, 23.815161560557, 23.649833287295653, 23.512152923718272, 23.37502329488387, 23.256302397324212, 23.14120775844466, 23.038593584519703, 22.939803254901978, 22.851911260187165, 22.769252098724056, 22.68219201547039, 22.61225210786698, 22.541512089547343, 22.47829683609703, 22.411678525523428, 22.351145339994687, 22.302688707883306, 22.24451817150814, 22.20008210555785, 22.154229390510103, 22.112251061514748, 22.07053644413483, 22.02789214114965, 21.99418002391803, 21.95700132770504, 21.925880643429245, 21.895837677709412, 21.867321695644183, 21.84357633256125, 21.8138437711528, 21.7873616522702, 21.76294555447018, 21.739780011779857, 21.716364713896013, 21.693512531482988, 21.674719960028977, 21.65449802617537, 21.632536146250786, 21.61133849363943, 21.591572072418806, 21.577214397127623, 21.559458063586447, 21.541798517380535, 21.525226000428784, 21.510943214691743, 21.494983779635565, 21.477679162758363, 21.466764652002624, 21.449702654240223, 21.43677322730569, 21.4289702652898, 21.41418973196257, 21.405440623003482, 21.389697154096318, 21.379882481703266, 21.364977897826776, 21.357542232843866, 21.341391316066098, 21.33357729602182, 21.324042575132914, 21.31443588914474, 21.311082193051636, 21.296514986674822, 21.286524840414295, 21.279035306259388, 21.268566555249684, 21.259223084313312, 21.252878151953546, 21.24431651002117, 21.235327966532125, 21.226095250600295, 21.219901863080167, 21.209275106060627, 21.20536664854497, 21.19768834961406, 21.1839915920207, 21.181612866053438, 21.173125365622564, 21.167739763762352, 21.16282981398112, 21.153830356549555, 21.1496093965338, 21.144007965567596, 21.137455519429874, 21.128386253822967, 21.12694560658955, 21.120353128600893, 21.115021223569528, 21.10921757330643, 21.104507370328385, 21.101684771661674, 21.094325652887115, 21.091956995404672, 21.085340245317717, 21.08109776866799, 21.07758982505297, 21.071017771824362, 21.067782743142807, 21.063408207202414, 21.059837933334066, 21.05079193263273], "epoch_time": 334.437730550766, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/radam_1e-08_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 25.098052192683962, "best_test": 24.25108366765293, "train_losses": [3.735184907913208, 3.703855514526367, 3.6741530895233154, 3.6532835960388184, 3.635451078414917, 3.6222023963928223, 3.611417770385742, 3.6021335124969482, 3.5935850143432617, 3.5841574668884277, 3.578969955444336, 3.5727427005767822, 3.5668270587921143, 3.5608224868774414, 3.556147813796997, 3.5511982440948486, 3.545207977294922, 3.541497230529785, 3.537449598312378, 3.5336973667144775, 3.5295002460479736, 3.5264830589294434, 3.5232808589935303, 3.5191876888275146, 3.5159337520599365, 3.5127270221710205, 3.510233163833618, 3.506464719772339, 3.5041632652282715, 3.5024166107177734, 3.498274087905884, 3.496840238571167, 3.492720603942871, 3.4907383918762207, 3.488410472869873, 3.4861533641815186, 3.485171318054199, 3.482198715209961, 3.480412483215332, 3.477179527282715, 3.4754278659820557, 3.474003314971924, 3.4714629650115967, 3.469572067260742, 3.468285322189331, 3.4659998416900635, 3.46401047706604, 3.462813138961792, 3.460758686065674, 3.459251642227173, 3.4568932056427, 3.4556639194488525, 3.4528348445892334, 3.4525978565216064, 3.450706720352173, 3.449542760848999, 3.446174144744873, 3.445952892303467, 3.444957971572876, 3.44366192817688, 3.4414570331573486, 3.4401535987854004, 3.4391191005706787, 3.4384729862213135, 3.4360859394073486, 3.4345316886901855, 3.4334540367126465, 3.432137966156006, 3.430948257446289, 3.4295458793640137, 3.4289112091064453, 3.4273698329925537, 3.4256997108459473, 3.4243457317352295, 3.4241600036621094, 3.4229910373687744, 3.4219720363616943, 3.4205410480499268, 3.420417308807373, 3.4183778762817383, 3.41751766204834, 3.416102647781372, 3.414472818374634, 3.4138247966766357, 3.4134888648986816, 3.412479877471924, 3.411165475845337, 3.4097740650177, 3.4089460372924805, 3.407411575317383, 3.4069249629974365, 3.406418561935425, 3.405036687850952, 3.4036049842834473, 3.4028220176696777, 3.402477264404297, 3.4008517265319824, 3.400470495223999, 3.3995792865753174, 3.398352861404419, 3.3987529277801514, 3.3972549438476562, 3.396482229232788, 3.3951187133789062, 3.394023895263672, 3.393427610397339, 3.3925909996032715, 3.3913679122924805, 3.391575336456299, 3.3906540870666504], "valid_ppls": [30.360717801865043, 30.075025402727302, 29.826334241316232, 29.61466455658925, 29.432959729996046, 29.26805920389172, 29.11783186084054, 28.979718461574407, 28.851531222934398, 28.730232689852528, 28.615890716904847, 28.508901980670235, 28.406403617158777, 28.31021286310195, 28.21804782971108, 28.130018825045735, 28.04455107135295, 27.963016217351747, 27.885926609839494, 27.811164638508952, 27.738957403458883, 27.670480089219943, 27.60454103544495, 27.539625808027264, 27.476212675988446, 27.416141730690406, 27.357004363511724, 27.300370208029285, 27.244392422843564, 27.19144010306581, 27.13954185891755, 27.08856287552029, 27.038904473096117, 26.990244420138147, 26.94313651122272, 26.89757292009894, 26.854103098810867, 26.8112596547012, 26.7691546929869, 26.727485446315768, 26.687439898525636, 26.647416231152743, 26.60863254446055, 26.571495377158833, 26.53397353064517, 26.498507315845867, 26.463359807344936, 26.4284290455732, 26.39425547721587, 26.361012261135834, 26.328262865153757, 26.29582373850006, 26.26468320970585, 26.234574054646206, 26.204824295213704, 26.175364138895254, 26.145831130166265, 26.11760793080682, 26.089545821622703, 26.0630051582715, 26.036603231240797, 26.00960792469744, 25.983699930326228, 25.957978652708135, 25.93304332452376, 25.907829279053484, 25.882541014318406, 25.858535094174712, 25.83519818838034, 25.8120854276277, 25.790093962517965, 25.76772190293769, 25.74564546971215, 25.723821004761906, 25.7034796352969, 25.682309343793932, 25.661211551816283, 25.640858558760634, 25.619519949135537, 25.599059647366957, 25.579164549074406, 25.560686527230168, 25.541217066268054, 25.522663010622008, 25.503338040664033, 25.485236828927505, 25.465952340024618, 25.447889797604603, 25.42971274506707, 25.41219695302931, 25.395316853760214, 25.377770298504004, 25.360495861248946, 25.34360176539631, 25.32760657820469, 25.31065594278961, 25.294012147510728, 25.27805428472787, 25.261787275052463, 25.246517869455694, 25.2310952727081, 25.215838406867785, 25.20082509098808, 25.18604289130169, 25.171155338090184, 25.155904728838415, 25.14113689012815, 25.126443617550088, 25.112465421087652, 25.098052192683962], "test_ppls": [29.212016391568785, 28.94973378959884, 28.72134299746888, 28.52628734121864, 28.359028093694437, 28.206781170532423, 28.067909499950005, 27.939944923463464, 27.821351256295767, 27.708855947151427, 27.60240873271773, 27.50274327515523, 27.40707054534658, 27.317018579106268, 27.23075514148588, 27.148110247235575, 27.067819928723754, 26.990997322798936, 26.918422860582055, 26.84809180816443, 26.78015359255146, 26.715852105858215, 26.653782937203697, 26.592498321384035, 26.532537523859965, 26.475918406062203, 26.420169688076015, 26.366487025448766, 26.313503154075022, 26.263149067342276, 26.213866301293955, 26.165268644768723, 26.11803136500139, 26.07189877289765, 26.0271011147432, 25.983730905328777, 25.942498731538286, 25.901646932060853, 25.861371221084106, 25.821656797304303, 25.783374158667616, 25.74483523475393, 25.707604236109244, 25.67182866773241, 25.6357667212689, 25.601519391979767, 25.567744518588803, 25.53421510043251, 25.501374124598193, 25.469577317035572, 25.43814159486973, 25.40707783349847, 25.37712895022309, 25.3481460466707, 25.319642954015496, 25.291244270805457, 25.262883462891118, 25.2357697972594, 25.208577047957178, 25.183094696973427, 25.157680091461227, 25.131608054890485, 25.106724277537833, 25.081942878470656, 25.05776543396444, 25.033450146633886, 25.0090570893017, 24.985891106372414, 24.963323892364517, 24.940955452002456, 24.919712116385046, 24.898023850553916, 24.87666880477336, 24.855539485143627, 24.835819583384588, 24.815446757624365, 24.794990146524444, 24.77515289089236, 24.75457014288975, 24.73464728104993, 24.715512376875346, 24.697522812599438, 24.678669632582427, 24.660759801055338, 24.641964060061195, 24.624550538091828, 24.60600532187015, 24.5885644491569, 24.570936760117235, 24.55407102782047, 24.537643935416273, 24.52070167019547, 24.50404568572361, 24.487745474284228, 24.47237796625602, 24.45605800485477, 24.439923734122207, 24.424510534603648, 24.408961566339347, 24.394201832451696, 24.379265023813534, 24.364540673852147, 24.350086463643848, 24.335838099506418, 24.32141831306504, 24.306769467058253, 24.29258699229781, 24.278418581130303, 24.26481380470601, 24.25108366765293], "epoch_time": 345.5500042438507, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/radam_5e-05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.37731866275382, "best_test": 20.820548520948616, "train_losses": [3.2553184032440186, 3.050259590148926, 2.898383140563965, 2.762022018432617, 2.638093948364258, 2.5240063667297363, 2.417431354522705, 2.3146584033966064, 2.216092348098755, 2.1213483810424805, 2.0319314002990723, 1.9449949264526367, 1.8609929084777832, 1.7795623540878296, 1.702652931213379, 1.6284050941467285, 1.5553185939788818, 1.486506462097168, 1.4193919897079468, 1.3543674945831299, 1.2932217121124268, 1.2342573404312134, 1.176716923713684, 1.122973084449768, 1.0722657442092896, 1.0206958055496216, 0.9741543531417847, 0.9285759925842285, 0.8850390911102295, 0.8433077335357666, 0.8028788566589355, 0.765319287776947, 0.7290336489677429, 0.695946991443634, 0.6624192595481873, 0.6322057843208313, 0.6023030281066895, 0.5748317241668701, 0.5486952066421509, 0.5234785079956055, 0.5001350045204163, 0.4773610234260559, 0.45650485157966614, 0.4358605146408081, 0.4173314869403839, 0.39904046058654785, 0.3831520974636078, 0.368270605802536, 0.352780818939209, 0.33821555972099304, 0.32492154836654663, 0.3121466636657715, 0.30088871717453003, 0.28984278440475464, 0.2788459062576294, 0.2687779664993286, 0.2591268718242645, 0.2506656348705292, 0.2423558086156845, 0.23436464369297028, 0.22646576166152954, 0.21977481245994568, 0.21312613785266876, 0.2070854753255844, 0.2013196349143982, 0.19464342296123505, 0.18918101489543915, 0.18507546186447144, 0.17936256527900696, 0.1742839515209198, 0.17128907144069672, 0.16575294733047485, 0.16168564558029175, 0.15775899589061737, 0.15450654923915863, 0.1510821431875229, 0.14735263586044312, 0.14411893486976624, 0.14049148559570312, 0.13817667961120605, 0.1355670988559723, 0.13228824734687805, 0.13004449009895325, 0.12668639421463013, 0.12467537075281143, 0.12243523448705673, 0.12033312022686005, 0.11795348674058914, 0.11594941467046738, 0.11365057528018951, 0.11220501363277435, 0.10972721874713898, 0.10830900818109512, 0.10644298791885376, 0.10409299284219742, 0.10310669243335724, 0.10099908709526062, 0.10033535957336426, 0.09846437722444534, 0.09693970531225204, 0.09589339047670364, 0.09421072900295258, 0.09285666048526764, 0.0917840376496315, 0.08942962437868118, 0.08878715336322784, 0.08791533857584, 0.08681383728981018, 0.08524731546640396, 0.08433030545711517], "valid_ppls": [21.56643955186796, 21.37731866275382, 21.5559373309715, 21.96328941135577, 22.799216025271182, 23.719170605642958, 24.860162212443836, 26.165617991126496, 27.565948174998763, 29.168616871414248, 31.48925052800595, 33.70349327576463, 36.46622291845858, 39.404089677275046, 42.423678081664285, 46.61920794255437, 49.01126973539735, 55.05077595660231, 57.26586355157841, 64.36345562970945, 67.49591835448881, 75.24868264253183, 79.12209642063499, 86.54044009373004, 92.4228590213628, 102.01002050831124, 110.3911050159272, 117.05973326531435, 127.36152372862306, 135.5221187231486, 147.91620447331692, 158.03855641807434, 171.27419026392613, 180.25631433181368, 195.1926103416789, 209.71408156817603, 226.7818046637894, 243.21761215171998, 256.8953648653318, 280.49787862764987, 299.35727056105674, 315.05104115193865, 342.8582134706857, 367.38004817337, 388.71772273098236, 406.21310017084085, 433.9196103183133, 463.2438960945876, 490.9950375870495, 520.7839804741992, 557.5167384494075, 580.3344327719183, 608.6665729027404, 644.7173404157679, 678.3415594760057, 709.240161872919, 758.5246622825154, 791.6897144808305, 837.8365552644971, 858.5613016691658, 908.3439409453915, 937.9468238222512, 979.5773474855624, 1038.5105605926435, 1095.8657871743196, 1126.5074838002897, 1163.043380242962, 1187.523834110014, 1244.8543750528672, 1310.1219700885347, 1346.760301303385, 1379.5441534057695, 1442.0979696807292, 1483.9695865225203, 1554.1815289068284, 1585.317984012552, 1655.616380326615, 1715.5332565736805, 1741.9965054194995, 1787.3095789853244, 1869.7183992895207, 1916.1185520080103, 1976.8012871180918, 2016.306431394419, 2130.976762835448, 2128.963746739923, 2249.14000825896, 2278.3383188384078, 2341.969632676301, 2350.2839542326124, 2449.6336735571313, 2479.866309930581, 2543.282483763064, 2614.8245336955683, 2696.2422790378573, 2769.711419548909, 2871.1424227426855, 2838.270440232758, 2970.4791762467803, 3047.807309767761, 3103.0480581751303, 3159.594352355101, 3303.9777001007315, 3248.993640540352, 3298.1190409239184, 3399.1507467892857, 3377.7584063289382, 3431.4575603063413, 3644.454829720519, 3756.436198635745], "test_ppls": [21.01086935589376, 20.820548520948616, 21.034692442375036, 21.4061244968626, 22.36780977910443, 23.258609121297475, 24.354226146271436, 25.57659109125375, 27.047744175062927, 28.633976213606935, 30.93543127397633, 33.08193742461346, 35.64184689052674, 38.59546655630232, 41.748806183290384, 45.733176682692715, 48.18750036827375, 53.92395513100709, 56.51735763702184, 63.50954953148193, 67.02918978189962, 74.18786339417589, 78.35120013640467, 86.12498710592911, 91.89635391256355, 101.04565582206553, 109.35944961341895, 115.82571905559804, 126.64190144427783, 134.68347537991895, 146.93982307652703, 157.53708825996856, 171.740669458969, 180.26714472365637, 194.47733897119264, 210.40852512291798, 226.9325991354367, 243.852824520238, 257.33464768478956, 281.90915487353357, 300.7372137170332, 315.29074602361254, 342.05659173713184, 365.7935458232516, 389.2322378629413, 409.66797065365444, 434.81189041749604, 465.53067253917334, 496.74222612705364, 525.6469769056519, 564.2023586757994, 587.1365944935716, 617.7203710569053, 653.340284192218, 684.836449497056, 713.5706889959681, 763.5816331615925, 796.7348712390421, 839.5882446873655, 866.5275838245901, 916.0847576082092, 950.7799412446184, 990.4113910119183, 1047.4305654335024, 1105.3269177240115, 1138.538135795908, 1178.4397784975404, 1193.6295547658767, 1245.0395897906635, 1322.503233316872, 1350.7567590587043, 1391.7098840715985, 1453.095957178118, 1485.7474640018345, 1560.2257363155163, 1599.3586110216675, 1665.032094224953, 1728.356116288833, 1751.5275973776481, 1791.877530711231, 1881.3696812067649, 1923.64738028539, 1982.9302077533353, 2032.7204124273076, 2154.7270392559067, 2148.1060449723113, 2248.7014093557873, 2279.5793213543143, 2368.3131359442405, 2370.172692922924, 2456.755254352434, 2486.6358419479184, 2572.132049232711, 2672.4103662771804, 2727.5954918202824, 2808.7438390286416, 2899.8588854000513, 2867.286981737779, 2988.6464582118147, 3082.2638095008374, 3136.9920332486004, 3165.1797742212425, 3315.384766576422, 3285.831161375176, 3342.6210916687214, 3425.4969885432997, 3413.3236741766723, 3463.2885662247036, 3681.525408649558, 3810.4677907007213], "epoch_time": 329.2697024345398, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/radam_5e-06_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.147138735541997, "best_test": 20.605224155005473, "train_losses": [3.396602153778076, 3.219542980194092, 3.1543424129486084, 3.1106836795806885, 3.0767571926116943, 3.0467169284820557, 3.021045207977295, 2.9959020614624023, 2.9730780124664307, 2.9500186443328857, 2.929898262023926, 2.90954327583313, 2.8907389640808105, 2.871368885040283, 2.8528804779052734, 2.8357388973236084, 2.8180367946624756, 2.801223039627075, 2.7842910289764404, 2.7679150104522705, 2.7515604496002197, 2.7359843254089355, 2.720033645629883, 2.7051076889038086, 2.689990520477295, 2.6743452548980713, 2.660557508468628, 2.645500659942627, 2.6311845779418945, 2.6174867153167725, 2.6030874252319336, 2.5889768600463867, 2.5746779441833496, 2.5618975162506104, 2.547856569290161, 2.53507137298584, 2.5215280055999756, 2.5083720684051514, 2.4945950508117676, 2.481074810028076, 2.468842029571533, 2.456467628479004, 2.4429564476013184, 2.430691719055176, 2.4185338020324707, 2.405369281768799, 2.393341064453125, 2.381957530975342, 2.369020700454712, 2.357401132583618, 2.3455567359924316, 2.3332691192626953, 2.320950746536255, 2.3097474575042725, 2.2980659008026123, 2.286466360092163, 2.274336576461792, 2.2629587650299072, 2.2523910999298096, 2.240159034729004, 2.228600025177002, 2.218146562576294, 2.2063357830047607, 2.195080041885376, 2.184408187866211, 2.173017740249634, 2.1619789600372314, 2.151047468185425, 2.1408300399780273, 2.129326105117798, 2.1199846267700195, 2.1083834171295166, 2.0971410274505615, 2.0870296955108643, 2.077014446258545, 2.06695818901062, 2.055267095565796, 2.0445499420166016, 2.0361239910125732, 2.0247371196746826, 2.014472007751465, 2.003873586654663, 1.9931854009628296, 1.9831788539886475, 1.9737305641174316, 1.9646652936935425, 1.9535874128341675, 1.9434547424316406, 1.9340806007385254, 1.9237844944000244, 1.9138944149017334, 1.9042340517044067, 1.8946717977523804, 1.8849565982818604, 1.8752182722091675, 1.8652901649475098, 1.856101632118225, 1.8471320867538452, 1.8372434377670288, 1.8273546695709229, 1.8180551528930664, 1.8089189529418945, 1.8001402616500854, 1.7899633646011353, 1.781875491142273, 1.7722090482711792, 1.763231635093689, 1.753290057182312, 1.7440552711486816, 1.73583984375], "valid_ppls": [22.834630277527626, 21.89067011683217, 21.557705335039493, 21.34915220776072, 21.26045478827661, 21.230280858382706, 21.173685708414713, 21.167669108926148, 21.147138735541997, 21.176230154116436, 21.164616035940945, 21.17511439722999, 21.19677360933613, 21.252275177867034, 21.277721357631386, 21.333236515224183, 21.37317540661769, 21.43449387593893, 21.44229373703336, 21.495773013861964, 21.58327021593048, 21.657203520529254, 21.685238691399512, 21.76873171349298, 21.81080670042137, 21.93474310979434, 21.984774620372054, 22.090873014001687, 22.203432771706982, 22.246713931528838, 22.352941260983773, 22.451093711727907, 22.600459279989785, 22.630001447067293, 22.7439525434954, 22.806658790753712, 22.88692717260444, 23.05536929539558, 23.24584183644343, 23.351294197588302, 23.50392514601048, 23.61985516591287, 23.75599684101072, 23.796414585149147, 23.94608520348407, 24.109224768478988, 24.277689250401497, 24.398168688051776, 24.634116173661493, 24.73606854695141, 24.82128699428664, 24.93433800113485, 25.119279868226982, 25.394402608197908, 25.506220346125154, 25.704760458310364, 25.890305143954556, 25.936264825577503, 26.242049617321662, 26.47902426483689, 26.569759605996296, 26.76847179946817, 27.065806520605936, 27.19694468004964, 27.459349440990678, 27.4819649151858, 27.876387611220572, 27.91122240899725, 28.226775014798992, 28.28962707532433, 28.52091490163884, 28.728479189124343, 29.07848213289183, 29.329495535771684, 29.38360592678004, 29.55122878264587, 29.83577934665229, 30.078782950527376, 30.344616278804008, 30.675492927674675, 30.79184580839361, 31.07793758816868, 31.229505425673196, 31.765118277523715, 31.65855044536843, 32.05090592602643, 32.536033676538736, 32.588747686882876, 33.25298143036051, 33.21787836182933, 33.59236058056496, 33.6786565450686, 34.07224599284422, 34.47008177938635, 34.70647468852914, 34.84346668949547, 35.17316459773114, 35.60418809306035, 35.85764175864924, 36.03195333675999, 36.700639147776954, 36.67960990026864, 37.41597419093894, 37.564708871315894, 37.63771840702642, 38.038159719969556, 38.02635370928344, 38.9991513826864, 38.86809190656842, 39.318625261333075], "test_ppls": [22.144296213841788, 21.266984517809306, 20.95559353655002, 20.770195067133333, 20.69943294792484, 20.68225595831035, 20.629752957820337, 20.614565254068065, 20.605224155005473, 20.627397122994434, 20.615336907081122, 20.62927586724752, 20.630800628412644, 20.694730303885535, 20.72854598975919, 20.785789815901044, 20.823090246944478, 20.90991813834, 20.909270057697178, 20.960630314217806, 21.053818546830865, 21.131786772327477, 21.1576233831312, 21.238968501300896, 21.291097999397426, 21.413781292602682, 21.45564595434011, 21.576720539534833, 21.699047423434067, 21.73467519126873, 21.849873608654395, 21.937112269310127, 22.090109330391808, 22.113827437173917, 22.233775862181, 22.310799179642025, 22.376749507885076, 22.55100512870604, 22.73581470585741, 22.85194939846048, 22.99425973235228, 23.097260157879056, 23.237092285610697, 23.275939043227954, 23.440782748635666, 23.6117416945948, 23.773941094251455, 23.879386434160057, 24.103460126393063, 24.22788041081795, 24.30633483203629, 24.405068597909942, 24.613779700481267, 24.872108237699717, 24.990007802022944, 25.160373363811043, 25.344006608459782, 25.401245111933516, 25.706053602746795, 25.95059638742582, 26.02725624881718, 26.225299811275594, 26.529545565566682, 26.628534743828855, 26.90737358754632, 26.91787093095727, 27.339836225896708, 27.362646836985352, 27.666515482186032, 27.746253034242926, 27.975993019942003, 28.203210410581598, 28.549237005006074, 28.778283223891098, 28.8311017195762, 28.98364321159015, 29.26570769581856, 29.5037024523303, 29.779643443598868, 30.0845062248319, 30.24497725772043, 30.441085128395095, 30.65333339125538, 31.153287663651174, 31.043672468070074, 31.433031143855686, 31.929460490632614, 31.993317652947493, 32.635103952188906, 32.624259298161256, 32.96717096574513, 33.04385557948659, 33.433995818283705, 33.85121194169995, 34.072749650868275, 34.211726134853684, 34.53080274740535, 34.97725490624707, 35.267700280014054, 35.396323262978974, 36.10498796099177, 36.06624648713765, 36.787779822474334, 36.96290268957652, 36.95096348729187, 37.403968904419166, 37.35995871441635, 38.300209280427474, 38.21220999667363, 38.6159461626054], "epoch_time": 329.9945170879364, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/radam_5e-07_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.258924039384734, "best_test": 20.711339903329673, "train_losses": [3.5744500160217285, 3.428131341934204, 3.363591432571411, 3.322936773300171, 3.293890953063965, 3.270803213119507, 3.253708839416504, 3.238121747970581, 3.2255775928497314, 3.2133567333221436, 3.204153537750244, 3.1945199966430664, 3.1870131492614746, 3.1784613132476807, 3.1711843013763428, 3.1651391983032227, 3.158487319946289, 3.1528820991516113, 3.1467299461364746, 3.141611337661743, 3.1361629962921143, 3.1313345432281494, 3.1266191005706787, 3.121910333633423, 3.1176140308380127, 3.1124942302703857, 3.108994722366333, 3.1043033599853516, 3.100522041320801, 3.0972540378570557, 3.093088388442993, 3.0894463062286377, 3.084953784942627, 3.0820016860961914, 3.078390598297119, 3.075314998626709, 3.071765422821045, 3.0686137676239014, 3.0650062561035156, 3.061042070388794, 3.0582334995269775, 3.0559208393096924, 3.0518736839294434, 3.0491929054260254, 3.046666145324707, 3.0429069995880127, 3.0404300689697266, 3.037832498550415, 3.034715175628662, 3.0320537090301514, 3.0285701751708984, 3.0260372161865234, 3.0225718021392822, 3.020768404006958, 3.0181021690368652, 3.0153229236602783, 3.0120110511779785, 3.0097358226776123, 3.0073606967926025, 3.004521131515503, 3.001793146133423, 2.999584674835205, 2.9969842433929443, 2.9948320388793945, 2.992121696472168, 2.9892311096191406, 2.9872310161590576, 2.9841082096099854, 2.982459545135498, 2.979616403579712, 2.9781081676483154, 2.9751055240631104, 2.972097873687744, 2.9702706336975098, 2.9685516357421875, 2.9661030769348145, 2.9636123180389404, 2.961047410964966, 2.959846019744873, 2.956852912902832, 2.9546196460723877, 2.9518799781799316, 2.9495468139648438, 2.9479801654815674, 2.945847272872925, 2.9435884952545166, 2.9414780139923096, 2.9389288425445557, 2.936859130859375, 2.9347097873687744, 2.932857036590576, 2.930788516998291, 2.9285526275634766, 2.9259612560272217, 2.924090623855591, 2.921703577041626, 2.9197542667388916, 2.917841672897339, 2.915733814239502, 2.913517475128174, 2.9116904735565186, 2.909872055053711, 2.9079110622406006, 2.90502667427063, 2.903444290161133, 2.90104079246521, 2.8996753692626953, 2.8975398540496826, 2.895270586013794, 2.893218994140625], "valid_ppls": [26.63894235780469, 25.02979176049468, 24.19795417102764, 23.630224871584236, 23.219038398910143, 22.923237335151725, 22.698275270712866, 22.513862086455042, 22.375789222582647, 22.269835597108493, 22.156653951943166, 22.08000485922671, 22.01495011274267, 21.943781807273613, 21.901178772156324, 21.847243012032546, 21.80745289280726, 21.76969708793362, 21.73730778148193, 21.696983312648268, 21.67833245253861, 21.641785697294758, 21.626533534520064, 21.60705715319951, 21.585045608099346, 21.572867809548214, 21.549401086811898, 21.53848093948512, 21.523399081049572, 21.510717557100644, 21.495957514353464, 21.477095413428156, 21.47892352349734, 21.455968228511637, 21.448321916622, 21.446706055106876, 21.430319100804454, 21.422687037118422, 21.42122121565391, 21.402506337665102, 21.40444547246276, 21.402286920318375, 21.38392507128291, 21.37870502368982, 21.374128335375172, 21.366368552578653, 21.358626863811914, 21.34508056844733, 21.34498896549585, 21.34505003408649, 21.333343326530265, 21.32820173190035, 21.32804409625679, 21.322049721471366, 21.310203205456446, 21.313754944514688, 21.31161570031274, 21.301430559211457, 21.300511342163414, 21.30752073916251, 21.290113240665214, 21.299876546916604, 21.29070205999907, 21.297911340782186, 21.286590816855625, 21.288620961153498, 21.285824487720888, 21.28255647981192, 21.285337299437515, 21.27827432226257, 21.290925409523645, 21.278796861679325, 21.278385931545728, 21.28313494155691, 21.273795214732164, 21.277792379807213, 21.27558573009117, 21.27355175685994, 21.2707775483027, 21.266381143505328, 21.26931197906063, 21.263744750740678, 21.277949644040174, 21.2681710348568, 21.258924039384734, 21.275093703773464, 21.270848547301025, 21.264976716677538, 21.269748089457707, 21.264824618255485, 21.274048819645124, 21.26603636587469, 21.274870520329223, 21.262685215730677, 21.27055441013649, 21.2699407922491, 21.26573722510642, 21.280389925110686, 21.275890081963215, 21.278725836150684, 21.27483501408805, 21.263364528754398, 21.273085137059123, 21.27253737904832, 21.279065746185335, 21.268703467868637, 21.28363730266998, 21.29579907334547, 21.278893253847393, 21.288341804831962], "test_ppls": [25.741533177229286, 24.19415253930799, 23.40242526144528, 22.870862923768698, 22.48533998536568, 22.2145364589381, 22.00904603481114, 21.838343005562923, 21.71321179364433, 21.615156866482522, 21.50857905609155, 21.440979931294756, 21.376936409925893, 21.31358725253379, 21.275499497852294, 21.225908005693814, 21.189638979370105, 21.155328319038848, 21.124180443624677, 21.086365806177493, 21.06946549886981, 21.03706971584422, 21.02087547286065, 21.00480387042542, 20.98309567949282, 20.975467857488383, 20.950537989205532, 20.94202324922389, 20.932918056593827, 20.921646882650283, 20.90606484649995, 20.88869148646943, 20.89218293497927, 20.86969051120813, 20.863203178276045, 20.86622272114618, 20.850726704592308, 20.84266000678163, 20.842734546075672, 20.826247979319284, 20.828949312758052, 20.825433675469288, 20.808221581614653, 20.806103313993248, 20.80292383697491, 20.794003063665794, 20.789962949716703, 20.778308027853946, 20.779794261408007, 20.78231614753884, 20.771547007238567, 20.766733907273924, 20.7680014468046, 20.764090148021427, 20.750624083870708, 20.756833917421517, 20.75900656083903, 20.745311327047666, 20.747052415918304, 20.75552252291446, 20.741077925143966, 20.747680628739346, 20.73828415536237, 20.74691391486339, 20.73645481092196, 20.735678624342665, 20.73649436260841, 20.73365672057238, 20.73648941864348, 20.729737062963824, 20.74351103654287, 20.730774983382553, 20.729816140785942, 20.733730870039594, 20.726915170655964, 20.72851633735751, 20.72640618369421, 20.724518593613233, 20.724721180124693, 20.721183612537857, 20.725200478048812, 20.714910362083703, 20.728862284683157, 20.719716390884887, 20.711339903329673, 20.726658204802334, 20.724805179990717, 20.71875312003552, 20.723243826369256, 20.7194792739053, 20.72572425958944, 20.71823445428131, 20.727631726883118, 20.71251023486503, 20.7272067319248, 20.72457788702136, 20.719355776553147, 20.73141753158918, 20.729351562900796, 20.73401264043345, 20.72825440965156, 20.718619747601448, 20.726989296013475, 20.728402670210688, 20.733370011794186, 20.723179595986277, 20.73660313013514, 20.74762621585281, 20.73064647613106, 20.74089495879285], "epoch_time": 329.921382188797, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/radam_5e-08_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.15137730496951, "best_test": 21.49314405391673, "train_losses": [3.694664716720581, 3.6104812622070312, 3.5631349086761475, 3.532099723815918, 3.5082967281341553, 3.488912343978882, 3.4739928245544434, 3.4601964950561523, 3.4482169151306152, 3.4360008239746094, 3.427337169647217, 3.418762683868408, 3.4104602336883545, 3.4022974967956543, 3.395517110824585, 3.3892452716827393, 3.3824028968811035, 3.376873016357422, 3.3713462352752686, 3.366335153579712, 3.3611817359924316, 3.3571300506591797, 3.352649211883545, 3.348233461380005, 3.3438525199890137, 3.3396360874176025, 3.336738348007202, 3.331948757171631, 3.3287460803985596, 3.326489210128784, 3.322064161300659, 3.3194010257720947, 3.3154754638671875, 3.3128225803375244, 3.309723138809204, 3.3071329593658447, 3.3047289848327637, 3.301682710647583, 3.299429416656494, 3.2957873344421387, 3.2936384677886963, 3.2916815280914307, 3.2886486053466797, 3.286433458328247, 3.2847135066986084, 3.282177448272705, 3.27992844581604, 3.277905225753784, 3.2758569717407227, 3.2738964557647705, 3.271202802658081, 3.2693369388580322, 3.2668168544769287, 3.2659919261932373, 3.2641422748565674, 3.262206554412842, 3.2594308853149414, 3.2587268352508545, 3.257209539413452, 3.255204916000366, 3.2531917095184326, 3.251891613006592, 3.2502939701080322, 3.2493505477905273, 3.2473437786102295, 3.2457375526428223, 3.2445247173309326, 3.2425975799560547, 3.2412946224212646, 3.2396786212921143, 3.2393994331359863, 3.237419366836548, 3.235546112060547, 3.234618663787842, 3.233994245529175, 3.232694387435913, 3.231316566467285, 3.2297730445861816, 3.2296581268310547, 3.2275125980377197, 3.2265169620513916, 3.2253763675689697, 3.22358775138855, 3.222968101501465, 3.2219700813293457, 3.221151351928711, 3.2201244831085205, 3.2184810638427734, 3.217524766921997, 3.216320276260376, 3.2155213356018066, 3.214735984802246, 3.213679552078247, 3.2118875980377197, 3.2112932205200195, 3.210102081298828, 3.2091636657714844, 3.208543062210083, 3.207648992538452, 3.2061643600463867, 3.2059619426727295, 3.2047717571258545, 3.204017400741577, 3.2022759914398193, 3.201385974884033, 3.20066499710083, 3.2001285552978516, 3.198995351791382, 3.1983580589294434, 3.197558879852295], "valid_ppls": [29.54340924359645, 28.689334145800437, 28.043193776769396, 27.536126374524855, 27.132328131123554, 26.78984121667691, 26.499158050691562, 26.24712420417047, 26.0266605390151, 25.83218016496521, 25.65724120586934, 25.503587341136846, 25.360314469496, 25.23132988071231, 25.106838010076466, 24.995269342382855, 24.886777384306445, 24.789575724708865, 24.697087078669345, 24.605301348481472, 24.523320903576284, 24.44491792495292, 24.370960419344662, 24.295651049873303, 24.224657406946218, 24.163029331634956, 24.094347563011326, 24.033692759150654, 23.97447098761696, 23.91926132871338, 23.864002430564344, 23.806407729287518, 23.756047815904516, 23.70447192540514, 23.65607035655994, 23.61161221695799, 23.567586002303706, 23.52662577594748, 23.48192383169285, 23.43972091624407, 23.399233963313925, 23.35996422109193, 23.321928034044635, 23.285408273096188, 23.250686259428594, 23.21668578179418, 23.18137537448497, 23.148408947165546, 23.115202823022724, 23.084719037109057, 23.05546274166755, 23.024382528478196, 22.996244395658042, 22.969964241357946, 22.943358559324306, 22.916505042713755, 22.89176229169864, 22.86671914183554, 22.843026777445782, 22.823570342214797, 22.801308887648247, 22.78021510623508, 22.757616127255236, 22.73798848666423, 22.71710493629136, 22.699076215043462, 22.67714164031167, 22.659701084708548, 22.642414299546267, 22.62575026114453, 22.611589002324777, 22.59271751944673, 22.576579874377423, 22.56100240365676, 22.54667202270417, 22.53013216328318, 22.51538657140105, 22.501605544543857, 22.48614949928163, 22.47107373650645, 22.45790880664795, 22.443991725572594, 22.431778569223702, 22.419721726094338, 22.40322158176974, 22.393657276367, 22.378952984923767, 22.36858839626391, 22.357722204970678, 22.34468761194722, 22.335031143455392, 22.324218511100167, 22.312102448419846, 22.300758584153968, 22.291998029130628, 22.279973820841292, 22.27072230836848, 22.260248627391118, 22.2503952328472, 22.242158236345723, 22.23167148651054, 22.22375403405293, 22.214059791812588, 22.204639770596092, 22.196488509173136, 22.18675326304515, 22.178026918178997, 22.169552428868254, 22.162333429536385, 22.15137730496951], "test_ppls": [28.458621000723838, 27.668863833071473, 27.06712296281094, 26.59048223149073, 26.20844822161619, 25.882843389138607, 25.6055360586803, 25.36374299310057, 25.152096518855153, 24.964794010543656, 24.79594784200302, 24.64815719574357, 24.509111413798397, 24.38486888858879, 24.265398115166533, 24.157885382045666, 24.053630238623157, 23.960865150715254, 23.872424556286216, 23.785030579766627, 23.706794841272174, 23.63196017176596, 23.561237443618907, 23.489936690531323, 23.422827488843673, 23.365177807512616, 23.300758157052275, 23.24382454840786, 23.18881020742426, 23.137191517062544, 23.085379505666506, 23.03115200366039, 22.98405951192121, 22.935811031359716, 22.890485197106834, 22.848479076223175, 22.807904019387703, 22.769637533490325, 22.727885691531434, 22.68854172701561, 22.650810324665564, 22.613804821307692, 22.578550019785432, 22.544564907332497, 22.51246115433829, 22.480917658987217, 22.447705671667418, 22.417011833834835, 22.385767530037334, 22.35806868991885, 22.33080342503757, 22.30245474459501, 22.276048628425002, 22.252294470826165, 22.2275799206644, 22.202130557015852, 22.179523374650454, 22.155977794842592, 22.134071967144095, 22.11656395473477, 22.09606149465199, 22.07653596899535, 22.055534247255093, 22.037720560834806, 22.017810879953064, 22.001013784307247, 21.98074421581741, 21.96470853684594, 21.94913982990779, 21.933854087262535, 21.921338384070054, 21.90364352865754, 21.888801743567317, 21.87439244729466, 21.861196602104965, 21.845498137522103, 21.83224164466049, 21.81935734300344, 21.80492617845788, 21.790800690476658, 21.779005285690246, 21.765540054389433, 21.754142127633553, 21.743056020424003, 21.727338787992988, 21.718627436334884, 21.704904566043883, 21.695405616012852, 21.68548169045942, 21.672994031666896, 21.66370531722988, 21.65383203074718, 21.6428228427085, 21.63190177093328, 21.624424764873126, 21.613116194642867, 21.60405402350559, 21.594058618410777, 21.585400704057516, 21.57770312149811, 21.56793587917821, 21.560527246571596, 21.551420328002287, 21.542949004260187, 21.53517927567342, 21.52605227050849, 21.517970555979083, 21.509897003997086, 21.50314401535379, 21.49314405391673], "epoch_time": 334.18768644332886, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/sgd_0.0001_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.24456469841896, "best_test": 20.683898057843447, "train_losses": [3.437673330307007, 3.3523929119110107, 3.318049669265747, 3.2959461212158203, 3.2795939445495605, 3.266406774520874, 3.256277561187744, 3.2461886405944824, 3.238236665725708, 3.2299163341522217, 3.2239830493927, 3.217679500579834, 3.2127010822296143, 3.2070136070251465, 3.2020177841186523, 3.1981799602508545, 3.1934702396392822, 3.190100908279419, 3.1862523555755615, 3.1824405193328857, 3.1790924072265625, 3.1759378910064697, 3.173156261444092, 3.1699585914611816, 3.1673741340637207, 3.1638312339782715, 3.1618599891662598, 3.159127950668335, 3.156451940536499, 3.154812812805176, 3.15231990814209, 3.150071382522583, 3.146934747695923, 3.1456174850463867, 3.1430256366729736, 3.141735315322876, 3.1391444206237793, 3.137439727783203, 3.1354665756225586, 3.132969617843628, 3.1312296390533447, 3.130317449569702, 3.1276581287384033, 3.126218557357788, 3.1250576972961426, 3.12250018119812, 3.1213064193725586, 3.120302677154541, 3.1183578968048096, 3.1168787479400635, 3.1146738529205322, 3.1134755611419678, 3.1111676692962646, 3.1107242107391357, 3.1094672679901123, 3.107769012451172, 3.105656623840332, 3.104658842086792, 3.1034352779388428, 3.101813316345215, 3.1002535820007324, 3.099327325820923, 3.0978782176971436, 3.096991539001465, 3.0954599380493164, 3.093785285949707, 3.0929925441741943, 3.0911710262298584, 3.090287923812866, 3.0888936519622803, 3.0884690284729004, 3.0864102840423584, 3.084852457046509, 3.0843677520751953, 3.0834462642669678, 3.0822789669036865, 3.0811867713928223, 3.0794317722320557, 3.0794827938079834, 3.0773842334747314, 3.0765323638916016, 3.0751564502716064, 3.073721170425415, 3.0732498168945312, 3.0723772048950195, 3.071169376373291, 3.0701940059661865, 3.0686683654785156, 3.067711591720581, 3.0666563510894775, 3.06601619720459, 3.065013885498047, 3.063990354537964, 3.0624184608459473, 3.0614757537841797, 3.0605685710906982, 3.059404134750366, 3.058805227279663, 3.057633876800537, 3.0564699172973633, 3.0558269023895264, 3.0551886558532715, 3.0541324615478516, 3.0524709224700928, 3.0519704818725586, 3.050647735595703, 3.0505077838897705, 3.0493314266204834, 3.048086404800415, 3.047215223312378], "valid_ppls": [25.158825746689534, 24.496428615290252, 24.091446744890355, 23.773419630239015, 23.550942931674438, 23.342710871843902, 23.175887841611985, 23.03835190132252, 22.965484928782836, 22.863170262457405, 22.71842652262283, 22.637092130107188, 22.61361611780255, 22.473104328885448, 22.464388544337172, 22.375005020155616, 22.389060814100496, 22.305347554035677, 22.273780936668768, 22.292625187479093, 22.197583991642436, 22.121937794239543, 22.090683407331404, 22.098321630105215, 22.033796021411828, 22.02550792631793, 21.98845975903825, 21.97621154882407, 21.952792825604195, 21.932389893404622, 21.89318588805084, 21.885780326548147, 21.862140015353805, 21.828332880371978, 21.860524249553812, 21.819737102540948, 21.812840034898453, 21.757959794036868, 21.76544145773922, 21.735747881466466, 21.726183633824647, 21.726945096265457, 21.69040430018034, 21.66799271619409, 21.630782633823316, 21.704314640875214, 21.618594494286427, 21.640825995068422, 21.601581777197058, 21.615466075993385, 21.59301866164931, 21.59382694053882, 21.60028396113952, 21.527094134512446, 21.526231898635814, 21.539456644648546, 21.552704931039116, 21.51712920585758, 21.518134725692224, 21.531795980538465, 21.464676578747998, 21.523819874577445, 21.46390895582063, 21.527119796823722, 21.48125369324832, 21.47932296321676, 21.461478330985205, 21.481893894035867, 21.439952458392376, 21.426610007417935, 21.439722433891276, 21.436972554307914, 21.406425612429853, 21.460373127367042, 21.388503857302133, 21.40398108471016, 21.398001079115716, 21.41428163189216, 21.362813139242846, 21.377043440028725, 21.36783571504759, 21.332717725058725, 21.378883422250777, 21.365772546601466, 21.320667034504286, 21.337565344543435, 21.326401703861457, 21.325608519391036, 21.364285151214446, 21.3284915811243, 21.337153279489442, 21.295555363660508, 21.29224524999872, 21.331680182575937, 21.30146610983877, 21.29244830964132, 21.310680801154856, 21.320138383771855, 21.32463741703741, 21.28949398272863, 21.304559241547082, 21.24456469841896, 21.308267528245356, 21.26322258095578, 21.28234336629016, 21.271644766584306, 21.264140188818747, 21.296078327454975, 21.256075720589845, 21.256460880175506], "test_ppls": [24.402758714383555, 23.73467627591307, 23.35431191381454, 23.054495316247625, 22.859769088615163, 22.652759943584073, 22.492830441887904, 22.378968991604008, 22.305826180005077, 22.21684579114716, 22.07647807105156, 22.010730503588547, 21.985178225638748, 21.842602474272063, 21.852817126843373, 21.76596039248797, 21.75298554844074, 21.71264752616806, 21.677862122573714, 21.669248103204207, 21.59839402721823, 21.51088680007204, 21.493103059036898, 21.511568914030576, 21.43489759988532, 21.433200988394606, 21.375096595274243, 21.390140832702436, 21.37656435707089, 21.321155031430372, 21.31436474465821, 21.29907419279348, 21.268165964130286, 21.25032956302735, 21.271406404819754, 21.23696334514165, 21.229658279223738, 21.187067665553105, 21.1927866113842, 21.14770847461366, 21.148414367319255, 21.14769839060285, 21.1131687143228, 21.09979821836097, 21.05843208440173, 21.138287063534126, 21.063538777211356, 21.05804047176954, 21.034281211353214, 21.057889853465557, 21.02057978067192, 21.02165732309318, 21.03187918102756, 20.97377760745411, 20.955378700929355, 20.975302827076593, 20.983090676733557, 20.944155354842426, 20.950852676411312, 20.96562331510397, 20.913856906510805, 20.96785280661587, 20.903388398111648, 20.96094515301518, 20.917786442240914, 20.890140790118807, 20.894319929545386, 20.909653918421874, 20.88236254497309, 20.87164606155225, 20.880460751673382, 20.87017813765669, 20.845472807563016, 20.900074462981483, 20.83039943771683, 20.85312296098153, 20.843142032261618, 20.851974513287452, 20.79923407040077, 20.81855804985709, 20.810072141749135, 20.780061794737374, 20.819327411382357, 20.81623524692689, 20.762114974568167, 20.791400446304937, 20.76836785936418, 20.76579815624602, 20.79992833132412, 20.77925920508232, 20.770100979338924, 20.745425086915517, 20.736919548002245, 20.777401477585023, 20.75869970447044, 20.743689080290316, 20.75862051646648, 20.766466545534715, 20.77674264346527, 20.73572311832971, 20.734838200298626, 20.683898057843447, 20.7527218596477, 20.706925830169315, 20.734778877535547, 20.71769604356716, 20.71359667775504, 20.75370155399441, 20.698988791044894, 20.69740470912009], "epoch_time": 314.7393288612366, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/sgd_0.0005_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.0840332302444, "best_test": 20.52426563860216, "train_losses": [3.374492645263672, 3.2704501152038574, 3.2317583560943604, 3.2073962688446045, 3.189483880996704, 3.1748170852661133, 3.1630756855010986, 3.151840925216675, 3.142380714416504, 3.132723569869995, 3.1253318786621094, 3.1178548336029053, 3.1110799312591553, 3.104058265686035, 3.097609519958496, 3.092482805252075, 3.0861616134643555, 3.081066608428955, 3.07564377784729, 3.070392608642578, 3.0656580924987793, 3.0609185695648193, 3.056058406829834, 3.051661491394043, 3.047459602355957, 3.0424911975860596, 3.039155960083008, 3.034848213195801, 3.030566930770874, 3.027351140975952, 3.0232810974121094, 3.019322633743286, 3.0151054859161377, 3.012103796005249, 3.007692813873291, 3.004866123199463, 3.0009615421295166, 2.9977755546569824, 2.9943931102752686, 2.989969491958618, 2.9872653484344482, 2.984398365020752, 2.980273485183716, 2.9774537086486816, 2.9745430946350098, 2.970331907272339, 2.9678871631622314, 2.965451717376709, 2.9618709087371826, 2.959275722503662, 2.955751895904541, 2.9525160789489746, 2.9491164684295654, 2.946949005126953, 2.9442267417907715, 2.9410338401794434, 2.9379618167877197, 2.9351844787597656, 2.9327476024627686, 2.929675579071045, 2.926666021347046, 2.924301862716675, 2.9215221405029297, 2.918860912322998, 2.915977716445923, 2.913419723510742, 2.910964250564575, 2.9074959754943848, 2.9055089950561523, 2.9024410247802734, 2.9006810188293457, 2.8976669311523438, 2.894526243209839, 2.892449140548706, 2.890321969985962, 2.8876192569732666, 2.8848178386688232, 2.882185935974121, 2.8806405067443848, 2.877310276031494, 2.874765157699585, 2.872232437133789, 2.869584798812866, 2.8676583766937256, 2.8655552864074707, 2.8628346920013428, 2.8603761196136475, 2.8576579093933105, 2.8553645610809326, 2.853036642074585, 2.850895643234253, 2.848696231842041, 2.8460495471954346, 2.8436524868011475, 2.8410420417785645, 2.838958978652954, 2.8360702991485596, 2.8344030380249023, 2.8320364952087402, 2.829584836959839, 2.8276515007019043, 2.8256869316101074, 2.8232638835906982, 2.820465326309204, 2.8185863494873047, 2.8160488605499268, 2.8145041465759277, 2.8120038509368896, 2.809443473815918, 2.8073222637176514], "valid_ppls": [23.72857688652362, 22.973809042398823, 22.592798317445343, 22.278815843719855, 22.14527824338086, 22.011685617921326, 21.86431366933448, 21.782375491577568, 21.706177617092873, 21.633345904375275, 21.584016377457566, 21.520428102324665, 21.562419007899752, 21.44018759709984, 21.471949888649544, 21.415231287592093, 21.42364728116016, 21.34628162128877, 21.340332999995553, 21.352603530116856, 21.309801830115305, 21.260013799644526, 21.229233113704392, 21.242508367779667, 21.185001747539506, 21.2316424975699, 21.17138385431668, 21.199517948597638, 21.197885453517152, 21.219856330159363, 21.162118394673307, 21.162103258352126, 21.157799936835485, 21.143271974224266, 21.168183885275834, 21.13704731884048, 21.166478105753747, 21.11858574746485, 21.160655267017685, 21.156498518412068, 21.137757895319275, 21.127172275341348, 21.111266034363958, 21.08752716325527, 21.0840332302444, 21.17000589036888, 21.102414284157966, 21.126149766675685, 21.119471937182073, 21.140292983329882, 21.097262956395397, 21.140020812196727, 21.129081426435555, 21.115177284760343, 21.10429603970676, 21.15555529230575, 21.170187594766734, 21.104462085017033, 21.156846564334664, 21.147703432607653, 21.087391416919086, 21.14763284464981, 21.17713895882386, 21.190275541387216, 21.190103768800327, 21.19499477994462, 21.175629354641575, 21.15028509694341, 21.17868906573048, 21.17603830033077, 21.152730909495414, 21.183936034864626, 21.16891064967017, 21.259141986967826, 21.175614208656604, 21.19287756115264, 21.243192100952417, 21.233961028415017, 21.21857638913998, 21.206114913247585, 21.20254067072405, 21.198451505684467, 21.25526994876684, 21.30032344079921, 21.21108547663455, 21.230159378088754, 21.26282209048955, 21.29185944201288, 21.32903060945319, 21.275271237730582, 21.298998021504605, 21.247512790528983, 21.324581491023462, 21.320326459934098, 21.30469130642772, 21.294453627597857, 21.35670206361579, 21.39107921777038, 21.370327065409413, 21.3397682470308, 21.416262681809123, 21.369618860605566, 21.39979184408021, 21.377767181453724, 21.375376889220703, 21.39020203047379, 21.38470003072967, 21.48356362745826, 21.41951036624096, 21.392527675530363], "test_ppls": [23.01844920785677, 22.2813496608827, 21.92990098816108, 21.625605444303545, 21.524230412776735, 21.390635519700087, 21.264626891933204, 21.185158325956603, 21.11220225227997, 21.041855169422153, 20.997022980177697, 20.942282885139523, 20.96439369700976, 20.84879299721769, 20.890285227950987, 20.84979711079651, 20.827429769587894, 20.79551025199101, 20.790731254493956, 20.767709311692943, 20.747680628739346, 20.692973871509913, 20.664265512953246, 20.683976960803307, 20.62016899628084, 20.659974763742927, 20.588611298881375, 20.63341757797762, 20.640640506579075, 20.635995499418748, 20.60622145079714, 20.602183437731092, 20.59196912856539, 20.578958135020056, 20.61276156638431, 20.58647612186369, 20.609641117120972, 20.568603318059502, 20.61864010500059, 20.607051748645098, 20.593147444201875, 20.566833072921337, 20.563881368651533, 20.53860821075309, 20.52426563860216, 20.62704303329431, 20.558915420434037, 20.57000589191079, 20.579635230181005, 20.6159562163793, 20.547860322396314, 20.585342359257698, 20.577736476199522, 20.576392244681553, 20.560248706318724, 20.611179169291685, 20.618831824700123, 20.562449797561825, 20.619470903240234, 20.61938241426093, 20.562886122026708, 20.603745494915586, 20.64529640373765, 20.641585381744203, 20.661048599007497, 20.6462710267442, 20.64073892905736, 20.60821127380955, 20.646940491423678, 20.65025367659283, 20.62623651833431, 20.654434069785232, 20.63531163009377, 20.727438995531486, 20.64551790492639, 20.67307641057058, 20.71522644894291, 20.703406108351217, 20.696097069286683, 20.688021140521208, 20.68565371985841, 20.674742427478236, 20.735950533532325, 20.792451368768226, 20.704294621216544, 20.726593963836706, 20.752751546675682, 20.780552281453808, 20.808171971007564, 20.777386616434725, 20.777173607781844, 20.74444083740506, 20.817098822877405, 20.81991810178245, 20.80403486263572, 20.801465705837945, 20.8539781232904, 20.88579318081045, 20.878335130136872, 20.837552215602198, 20.900637545730934, 20.86816799582805, 20.891605137159175, 20.87772287180583, 20.89055916451371, 20.90063256263122, 20.88746638036931, 20.997919087687904, 20.9337016263219, 20.885648774036802], "epoch_time": 315.7511341571808, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/sgd_0.001_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.059586881998644, "best_test": 20.51095999721115, "train_losses": [3.3427343368530273, 3.233853340148926, 3.1942636966705322, 3.1683847904205322, 3.1487600803375244, 3.1321475505828857, 3.1188318729400635, 3.1058530807495117, 3.0943784713745117, 3.0829312801361084, 3.0737342834472656, 3.0642178058624268, 3.055492877960205, 3.046952486038208, 3.0386035442352295, 3.0316946506500244, 3.023530960083008, 3.0165624618530273, 3.009343385696411, 3.002479314804077, 2.995839834213257, 2.9893529415130615, 2.9825820922851562, 2.976576805114746, 2.9706172943115234, 2.963965892791748, 2.959127187728882, 2.9530537128448486, 2.947112798690796, 2.942185640335083, 2.9364545345306396, 2.930779218673706, 2.9250576496124268, 2.9203720092773438, 2.9144229888916016, 2.9099106788635254, 2.9045679569244385, 2.8996164798736572, 2.8943755626678467, 2.8885498046875, 2.884535312652588, 2.8799843788146973, 2.8743395805358887, 2.869844675064087, 2.865208625793457, 2.8595874309539795, 2.8556697368621826, 2.851818561553955, 2.8465182781219482, 2.842668056488037, 2.837682008743286, 2.832742691040039, 2.8280014991760254, 2.8243160247802734, 2.819915771484375, 2.81537127494812, 2.810737371444702, 2.806410789489746, 2.8028037548065186, 2.798255681991577, 2.793762445449829, 2.789877414703369, 2.7857463359832764, 2.781423330307007, 2.7772464752197266, 2.7728946208953857, 2.7693018913269043, 2.76434326171875], "valid_ppls": [23.027544663366463, 22.365612731625323, 22.111201964078028, 21.84720655054252, 21.72798114244214, 21.63658523999662, 21.479942621583845, 21.464308116316808, 21.399414291421422, 21.32701186583684, 21.259086232722257, 21.23725195444036, 21.325252612871243, 21.211009620017286, 21.250775417361957, 21.2166844438326, 21.235611490641197, 21.156180742352753, 21.14930180872144, 21.176422009640284, 21.12256382202278, 21.10367715505956, 21.08064542223733, 21.1290915015691, 21.059586881998644, 21.129076388870583, 21.075871246275845, 21.12394877062913, 21.11936619668248, 21.137279135491926, 21.1200207892332, 21.137430321634337, 21.175614208656604, 21.114412092539578, 21.145994261847665, 21.118500151563804, 21.18208757983691, 21.131151967329938, 21.213558550940323, 21.209138575998736, 21.247720489418295, 21.202783315934237, 21.190376584735827, 21.19966957990832, 21.218014858355826, 21.29129089561787, 21.251555684956895, 21.28657051639036, 21.300998877757035, 21.291559938001797, 21.257656946531743, 21.350144787568073, 21.358540294998388, 21.42843892915441, 21.38615825424718, 21.448592943291448, 21.484045108440682, 21.3778640219537, 21.481596838497875, 21.46355585849243, 21.440381844064145, 21.4935488825536, 21.58360469894237, 21.545219341650046, 21.649728092382812, 21.600278811231124, 21.596040852922723, 21.58026524720745], "test_ppls": [22.355941890072206, 21.716846234622462, 21.481197356492384, 21.22149051726465, 21.12152642909776, 21.046787231486647, 20.906388834638296, 20.875403421804968, 20.82634232145754, 20.751336512240858, 20.68846506205838, 20.67441710001881, 20.735634130451093, 20.619583973044204, 20.674747356721536, 20.65941816467421, 20.646758355501085, 20.621457089136157, 20.61042241362459, 20.60209502294138, 20.56777947311312, 20.550795027953303, 20.535665453333756, 20.584876111370736, 20.51095999721115, 20.567573517032493, 20.516677430645004, 20.575783935192547, 20.58368845394032, 20.57792781556207, 20.586947314301064, 20.596289948879697, 20.625390695060684, 20.576043936241252, 20.615307416626216, 20.5997374351797, 20.64660575637052, 20.61534673724213, 20.706333408743934, 20.700656896198304, 20.729677754795198, 20.67021294966266, 20.670346010486565, 20.679282758489443, 20.69631911551036, 20.789591199533465, 20.743822614103763, 20.769239353045645, 20.796234137846724, 20.813758868600576, 20.75078734654518, 20.825910337273612, 20.845055336110786, 20.92932000152133, 20.881824847629485, 20.941304274256556, 20.963394060651744, 20.88482218896107, 20.982710470519713, 20.98936507400178, 20.953120562076215, 20.992082560148884, 21.09991392210815, 21.037094794000517, 21.16925889978495, 21.102751377761493, 21.11907918942371, 21.091509444569898], "epoch_time": 310.1306040287018, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67]}

==> supplementary material/code/WikiText-2/logs2/sgd_0.005_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.29656068408744, "best_test": 20.710786858271778, "train_losses": [3.432950019836426, 3.170630931854248, 3.1158652305603027, 3.076296329498291, 3.0428993701934814, 3.0125129222869873, 2.9859397411346436, 2.9603271484375, 2.9369308948516846, 2.913234233856201, 2.8920021057128906, 2.871093511581421, 2.851027011871338, 2.8315682411193848, 2.812150478363037, 2.7940239906311035, 2.7752506732940674, 2.7576894760131836, 2.739642858505249, 2.722801446914673, 2.7057690620422363, 2.6897785663604736, 2.6725926399230957, 2.6561005115509033, 2.6400692462921143, 2.6231043338775635, 2.6086626052856445, 2.5930421352386475, 2.5773792266845703, 2.5629403591156006, 2.5470130443573, 2.531554698944092, 2.5162339210510254, 2.5014078617095947, 2.4861183166503906, 2.471728563308716, 2.4571642875671387, 2.4428277015686035, 2.4273741245269775, 2.4124441146850586, 2.398944139480591, 2.3840701580047607, 2.369396448135376, 2.35553240776062, 2.341057300567627, 2.326850414276123, 2.312518835067749, 2.299844741821289, 2.2846691608428955, 2.27095103263855, 2.2574539184570312, 2.2425382137298584, 2.2288100719451904, 2.2149980068206787, 2.200793981552124, 2.1878774166107178, 2.173696517944336, 2.1598618030548096, 2.1462976932525635, 2.1327197551727295, 2.1183083057403564, 2.105722427368164, 2.0918455123901367, 2.0785136222839355, 2.064502239227295, 2.0507209300994873, 2.0375142097473145, 2.023857831954956], "valid_ppls": [22.303794749381158, 21.82244243021009, 21.589168168735167, 21.506938144333905, 21.459037748930584, 21.3850722251837, 21.344164556622562, 21.29656068408744, 21.316951507556862, 21.354899630245356, 21.443510484961276, 21.394307780830985, 21.596818350421593, 21.54223507882858, 21.82495556387992, 21.6696872475181, 21.81660558438532, 22.08347955963664, 21.972952798364656, 22.123646727280384, 22.198764209581636, 22.285562703308756, 22.270414344767627, 22.49900376657407, 22.518817039966514, 22.853006398790342, 22.790384631535698, 23.02973535516104, 22.998267612730544, 23.12612839217115, 23.436463067597597, 23.848713627419137, 23.825014888422647, 24.028851330201043, 24.078216552056762, 24.190928254644337, 24.650801797985785, 24.61778226266857, 24.858597500806344, 24.837145994666034, 25.230662155969927, 25.647015347679094, 25.321447983668087, 25.827955524476113, 26.22678797199178, 26.306778684195926, 26.677738420516413, 26.859878790257792, 27.269041260871404, 27.32933722089611, 27.197884913553256, 27.67637197720763, 27.435954534489973, 28.566960262156087, 28.441615927923536, 28.88008524014124, 29.29018099744438, 29.17336707251384, 30.076344793514703, 29.91455028368607, 30.39454069928607, 30.343762593817594, 31.639324016005236, 31.74229269837549, 32.22257253157067, 32.15521408224072, 32.68211055398725, 32.5802797456581], "test_ppls": [21.67668892636694, 21.191952923360834, 20.959590880022454, 20.891067201829216, 20.898220881808292, 20.817267571787525, 20.778461600396433, 20.710786858271778, 20.8159722107956, 20.825711726862615, 20.916699263309468, 20.898659348531275, 21.04738939351337, 20.98718833613096, 21.31385657666038, 21.149538802214124, 21.30489448476573, 21.61305951206421, 21.495696139124547, 21.613703641029797, 21.73779494927622, 21.83317339749616, 21.794687145155986, 22.04434710565711, 22.061387677742534, 22.40417236122214, 22.33494061717023, 22.585328417646647, 22.557479458543618, 22.633724588128818, 23.01879495608845, 23.40512593058512, 23.35994194330464, 23.604553945558642, 23.660729493874516, 23.837071590243788, 24.236847006478808, 24.230711000799587, 24.430491751880403, 24.471917031699924, 24.820375661196802, 25.201786444509988, 24.93264378800623, 25.39566197488081, 25.82760452858705, 25.90433956117056, 26.235881342479388, 26.426746724510412, 26.8597571165448, 26.91499594569895, 26.796695554564906, 27.25666531678854, 27.10885635995333, 28.18143251441663, 28.008307791883404, 28.431229318136992, 28.79644389165568, 28.758282692282783, 29.600899418479152, 29.54824161535573, 30.05036918493913, 29.914421904639227, 31.17663368288494, 31.262879956929993, 31.737994392504895, 31.71549832647822, 32.24336028827996, 32.18909440950625], "epoch_time": 310.2733144760132, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67]}

==> supplementary material/code/WikiText-2/logs2/sgd_0.01_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": Infinity, "best_test": Infinity, "train_losses": [6009395297124352.0, 1.2311510869082112e+16, 1.19577526665216e+16, 1.3184941860847616e+16, 1.336546041004032e+16, 1.3194975978192896e+16, 1.3231095579410432e+16, 1.2999688110211072e+16, 1.2836070257328128e+16, 1.3488665841893376e+16, 1.2723925440004096e+16, 1.32184866291712e+16, 1.2559909228904448e+16, 1.2561261069860864e+16, 1.28232422637568e+16, 1.2302577337106432e+16, 1.2545253726748672e+16, 1.2414426875428864e+16, 1.1880242465472512e+16, 1.2600641624997888e+16, 1.178498760704e+16, 1.1944075343167488e+16, 1.2291615506825216e+16, 1.090142156619776e+16, 1.2026311081984e+16, 1.1590424514789376e+16, 1.0766605764001792e+16, 1.1657782486892544e+16, 1.136666316111872e+16, 1.1026809915179008e+16, 1.1280043334434816e+16, 1.0691458868707328e+16, 1.0974670085947392e+16, 1.0758607461154816e+16, 1.0214254716125184e+16, 1.053312275185664e+16, 1.0584343458086912e+16, 1.0449368742100992e+16, 1.0053620791771136e+16, 1.0029610850844672e+16, 9860900240490496.0, 9767841184088064.0, 9552883439632384.0, 9605192920072192.0, 9544043323195392.0, 9590211000401920.0, 9403870623039488.0, 8902806853386240.0, 9032102548865024.0, 9272143976071168.0, 8737984262176768.0, 8783916789923840.0, 8693088969031680.0, 8827841420460032.0, 8761485786349568.0, 8571630515126272.0, 8490383155658752.0, 7819054534361088.0, 8245475530506240.0, 8357195146067968.0, 8243496087453696.0, 8120267033280512.0, 7974571005181952.0, 7801119824674816.0, 7355809562361856.0, 7752067003187200.0, 7704317704273920.0], "valid_ppls": [Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity], "test_ppls": [Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity, Infinity], "epoch_time": 309.3880703449249, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66]}

==> supplementary material/code/WikiText-2/logs2/sgd_0.05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": Infinity, "best_test": Infinity, "train_losses": [NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN], "valid_ppls": [NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN], "test_ppls": [NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN], "epoch_time": 305.83764457702637, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68]}

==> supplementary material/code/WikiText-2/logs2/sgd_1e-05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.214414643033084, "best_test": 21.624373208288326, "train_losses": [3.544926166534424, 3.4770700931549072, 3.4466583728790283, 3.425981044769287, 3.4105472564697266, 3.397780418395996, 3.3888466358184814, 3.3794286251068115, 3.3721017837524414, 3.364034414291382, 3.3585877418518066, 3.3529603481292725, 3.347883462905884, 3.3424181938171387, 3.338188648223877, 3.334644317626953, 3.329946517944336, 3.326871395111084, 3.323549270629883, 3.3201541900634766, 3.3166000843048096, 3.314271926879883, 3.311648368835449, 3.3088533878326416, 3.306300401687622, 3.303288459777832, 3.3020479679107666, 3.2985641956329346, 3.2969536781311035, 3.2954888343811035, 3.2929813861846924, 3.2913498878479004, 3.288469076156616, 3.287385940551758, 3.2853450775146484, 3.284062623977661, 3.282179832458496, 3.280197858810425, 3.2791404724121094, 3.2769393920898438, 3.275378465652466, 3.274693250656128, 3.272378444671631, 3.271228313446045, 3.2704555988311768, 3.268505334854126, 3.2674522399902344, 3.2664337158203125, 3.26517391204834, 3.2640390396118164, 3.261838674545288, 3.2610816955566406, 3.2592320442199707, 3.2592051029205322, 3.258211135864258, 3.2568418979644775, 3.2546138763427734, 3.254276990890503, 3.2536096572875977, 3.252195119857788, 3.2509195804595947, 3.2503182888031006, 3.2490954399108887, 3.248870849609375, 3.2473952770233154, 3.2461483478546143, 3.245473861694336, 3.244158983230591, 3.2435085773468018, 3.2423200607299805, 3.2423598766326904, 3.240572929382324, 3.23945951461792, 3.2391836643218994, 3.2387163639068604, 3.237736701965332, 3.2371721267700195, 3.2359254360198975, 3.236271381378174, 3.2343966960906982, 3.233736276626587, 3.2330543994903564, 3.231661796569824, 3.2316665649414062, 3.2309255599975586, 3.2303946018218994, 3.2296698093414307, 3.228330135345459, 3.2281880378723145, 3.2269723415374756, 3.2266876697540283, 3.2259936332702637, 3.225660562515259, 3.224031448364258, 3.2234652042388916, 3.223022699356079, 3.222219705581665, 3.2218406200408936, 3.2212460041046143, 3.2203774452209473, 3.2200849056243896, 3.219740867614746, 3.219017744064331, 3.217780351638794, 3.2171683311462402, 3.21677827835083, 3.2165567874908447, 3.215712070465088, 3.21537446975708, 3.215040922164917, 3.214460611343384, 3.2137978076934814, 3.2126221656799316, 3.213301420211792, 3.2124106884002686, 3.2113287448883057, 3.2116384506225586, 3.209890127182007, 3.210141181945801, 3.2094886302948, 3.208282709121704, 3.2087671756744385, 3.2081592082977295, 3.207486867904663, 3.2074179649353027, 3.206197500228882, 3.2065274715423584, 3.205589771270752, 3.2059242725372314, 3.2042911052703857, 3.204859972000122, 3.204371213912964, 3.2037293910980225, 3.2025623321533203, 3.202305555343628, 3.20186185836792, 3.20198917388916, 3.200843095779419, 3.2004504203796387, 3.199676513671875, 3.199320077896118, 3.1991193294525146, 3.198547124862671, 3.198587656021118, 3.1977083683013916, 3.1976029872894287, 3.1963131427764893, 3.196035385131836, 3.196336507797241, 3.1964240074157715, 3.1955337524414062, 3.195013999938965, 3.1943867206573486, 3.1939239501953125, 3.1938254833221436, 3.1931045055389404, 3.192960500717163, 3.192331314086914, 3.1919524669647217, 3.1920464038848877, 3.1916322708129883, 3.191333532333374, 3.1909492015838623, 3.190516471862793, 3.1900577545166016, 3.1889922618865967, 3.189441680908203, 3.1895735263824463, 3.1882264614105225, 3.187518358230591, 3.1877591609954834, 3.1875290870666504, 3.1873435974121094, 3.1864430904388428, 3.1866185665130615, 3.185883045196533, 3.1857030391693115, 3.1856114864349365, 3.185426712036133, 3.1844615936279297, 3.1838765144348145, 3.184429168701172, 3.1833200454711914, 3.183239698410034, 3.1828770637512207, 3.1828701496124268, 3.182180881500244, 3.1816108226776123, 3.181654930114746, 3.1814842224121094, 3.1804182529449463, 3.1814024448394775, 3.180245876312256, 3.179722547531128, 3.179910182952881, 3.1795694828033447, 3.17960262298584, 3.178615093231201, 3.1778404712677, 3.177950620651245], "valid_ppls": [27.28359537973177, 26.62806494140435, 26.252875754340515, 25.931349259958687, 25.724839109026377, 25.53638246034738, 25.38885124096342, 25.259558907953224, 25.140309715985428, 25.024099348605574, 24.900119400203767, 24.856653602324794, 24.75252815260954, 24.694614139834385, 24.603494575636944, 24.541581456232326, 24.495622652838033, 24.44699282465218, 24.39420764848333, 24.35105600361889, 24.308907984553418, 24.229301441188206, 24.208860495196213, 24.16099005374138, 24.10953516718119, 24.086438629611248, 24.060231936427602, 24.01618801591405, 23.97689467686605, 23.968784282651107, 23.91807517649467, 23.85860927883906, 23.85219369887222, 23.811300849177037, 23.807985678973886, 23.781418558792108, 23.75661421097298, 23.708694036496745, 23.720991614829163, 23.67738240726106, 23.639798780519637, 23.616476560191, 23.607666304338593, 23.559574741010696, 23.568648007850566, 23.55418299934947, 23.512147317984848, 23.487147838308417, 23.452248012500018, 23.46261685534602, 23.428367905753703, 23.41785786696955, 23.392255910054356, 23.34974094956417, 23.35263040758908, 23.317257781726934, 23.339060296942286, 23.33705717529449, 23.29959156619002, 23.29193795702084, 23.24416814004388, 23.26936946161158, 23.21602709171931, 23.226241657051226, 23.18486309216319, 23.182281798980604, 23.159985206363395, 23.169843664797362, 23.159460644081356, 23.120549202215145, 23.11577047265532, 23.112645816932194, 23.077609189134673, 23.11568780436588, 23.056930447510684, 23.040148107498233, 23.04060404755751, 23.03090490753181, 22.997834442881356, 23.01577120698498, 23.013269094315426, 22.955291999844345, 22.985703518758022, 22.972072777629982, 22.918029471453867, 22.934952520641747, 22.90265323537536, 22.910031448360474, 22.916483187841894, 22.910113381164155, 22.893154078473135, 22.860314114478822, 22.84061968300093, 22.860395869479145, 22.849274425345527, 22.829475202012663, 22.82452807743388, 22.820545033592463, 22.826857283056235, 22.788010249690096, 22.793628752126875, 22.770006688397434, 22.7847451995199, 22.755679185343446, 22.777879798542564, 22.747320215501496, 22.7228522300374, 22.742835519271708, 22.728850249536325, 22.71671497468706, 22.7019068055406, 22.69896256581651, 22.694806642133546, 22.68565330737368, 22.66114899928727, 22.653489068561196, 22.662624022322145, 22.66194323053006, 22.63704895332164, 22.63278025524946, 22.62025942909724, 22.629105826267466, 22.621861233571973, 22.639364424651593, 22.606268688711946, 22.603703311160768, 22.616274286588563, 22.603040456312502, 22.596332165914202, 22.592265055994368, 22.553903290785453, 22.55058575947468, 22.540947793505918, 22.53808891066213, 22.548107339038594, 22.52373549341631, 22.50992788927141, 22.49739456997134, 22.514157313156176, 22.50265707007358, 22.503043357098875, 22.49037981753304, 22.478929235736654, 22.47324899550234, 22.47769124972878, 22.46390651602505, 22.463611948259402, 22.46479024249841, 22.4652615774994, 22.450949187730806, 22.442798469884494, 22.442488126783164, 22.45481954032208, 22.428708939579565, 22.414537405744163, 22.40615951373261, 22.40256994724752, 22.40030005697067, 22.406522775717868, 22.39271228198764, 22.412806002958717, 22.379113052241387, 22.374551582313355, 22.378520808884886, 22.374327534065674, 22.360558208887927, 22.3652074745987, 22.36015837452403, 22.364567610033593, 22.374946339446616, 22.339355532182022, 22.38100193305396, 22.35573401823454, 22.32832254231193, 22.329200934933542, 22.318603970824817, 22.305012521967814, 22.314198477051974, 22.2934383936424, 22.297488921038642, 22.295989821187916, 22.28924511900282, 22.287858163747188, 22.28126997670929, 22.286152486546424, 22.28338435997916, 22.269352433976938, 22.255923633270726, 22.270536467754976, 22.27995257301262, 22.276972765745693, 22.25621017130247, 22.26312534646778, 22.248756076774054, 22.244417405114486, 22.24386054643368, 22.214414643033084, 22.23618262157802, 22.235509338849997, 22.23764588898359], "test_ppls": [26.42740829866874, 25.804184797338234, 25.440670794559228, 25.13219526229425, 24.935235683518574, 24.74879280866344, 24.602491522016898, 24.477962382110253, 24.36828193076816, 24.257057115115884, 24.125813704391557, 24.088643909877323, 23.99417055646428, 23.9285872182273, 23.85219938567903, 23.797186194658792, 23.74194327170344, 23.700911693287534, 23.658625435683085, 23.607801388875224, 23.568912111898054, 23.488827830113316, 23.47797160432693, 23.438044436713746, 23.376182515913946, 23.354757366211683, 23.334653656252783, 23.297058598568434, 23.27032925945618, 23.244112721694542, 23.204599856984682, 23.150831919692333, 23.144755650349204, 23.099914595684076, 23.091919164028518, 23.07502883406142, 23.049460962063584, 23.01411956262209, 23.02142939885491, 22.977369617177015, 22.943484372497053, 22.92384399432894, 22.91498617873121, 22.8706938863955, 22.870601189011584, 22.867635071094213, 22.830776109154876, 22.80130345139323, 22.769919827880855, 22.787102942553787, 22.743431981691316, 22.734492108012873, 22.71142407402155, 22.680196604385507, 22.6779580594427, 22.642252348958106, 22.661446157377572, 22.65857739387431, 22.62571250038144, 22.620092243921597, 22.583513825782557, 22.605056026484974, 22.5500749997906, 22.55521000514472, 22.51293348952531, 22.507496866937938, 22.489280608893704, 22.50214739595076, 22.4953403295712, 22.461437622064718, 22.455740386344008, 22.446501515195376, 22.422367794939987, 22.45243729415292, 22.397234734937452, 22.39214103353921, 22.387315366583618, 22.37280726593381, 22.342588719394175, 22.359902484283218, 22.35983851218058, 22.312841887819346, 22.331405054003643, 22.32379803689191, 22.270727618123082, 22.288665881982947, 22.254411410327116, 22.263921552111682, 22.269692239920793, 22.26510529713649, 22.24668210737205, 22.223520898817977, 22.196440880726975, 22.21487013201177, 22.214059791812588, 22.18914435173382, 22.187864135033884, 22.18273871804296, 22.195620629079354, 22.149571174039156, 22.14465523034347, 22.133998086831564, 22.14481890156259, 22.11855196498516, 22.143662669508135, 22.11198746451197, 22.09524495244397, 22.113548004531648, 22.0892508761986, 22.08035230466376, 22.06852118021281, 22.07610963314873, 22.062092508191686, 22.06115098600061, 22.03463656005807, 22.02522435846694, 22.03252476763194, 22.0349832915909, 22.008117270717747, 22.002477313657028, 21.995831889608528, 22.001533090030005, 21.99851709156938, 22.010641291728785, 21.984402471432272, 21.979224489192994, 21.9950767356138, 21.983857363230463, 21.97658355910904, 21.97105121070609, 21.939549684963552, 21.93277162024064, 21.918673054398425, 21.919953417419624, 21.924526753068406, 21.909629028282495, 21.89794158970902, 21.885206356643383, 21.888791306175786, 21.88410020256054, 21.88811288640166, 21.879389238499204, 21.8649809254165, 21.86463165602128, 21.866826411555333, 21.84668567875751, 21.847628465791892, 21.853760178478524, 21.8585229503975, 21.832293696842854, 21.833433670756445, 21.83302764582566, 21.84829521267414, 21.825772524728386, 21.804317939097853, 21.799821653109333, 21.790691588783282, 21.799987973183896, 21.7978882753567, 21.784504858086187, 21.804759820707943, 21.775142393802987, 21.768186762955324, 21.769842416825625, 21.76945833543148, 21.757435862657417, 21.755936762367636, 21.761477204579933, 21.76093762386023, 21.777556620933535, 21.73372173331327, 21.774316945285893, 21.74980656910107, 21.725639748420193, 21.72638565187128, 21.715707170579066, 21.701856791919994, 21.711529388067984, 21.696636726833006, 21.69649188664007, 21.69681260551005, 21.691392059186747, 21.689457955471955, 21.684990524957314, 21.687343050162607, 21.688553019644754, 21.663452232246065, 21.66001263564775, 21.67332473783426, 21.686071103746848, 21.678518519957066, 21.65767856587072, 21.661685884691405, 21.656754302455116, 21.645630092536333, 21.652907931486364, 21.624373208288326, 21.647281586053545, 21.64323049058205, 21.647518998604813], "epoch_time": 313.1802086830139, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-2/logs2/sgd_1e-06_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 24.73461779507021, "best_test": 23.971167390770038, "train_losses": [3.6424996852874756, 3.5862009525299072, 3.5637762546539307, 3.549622058868408, 3.53828763961792, 3.529222249984741, 3.5225422382354736, 3.516087293624878, 3.510030508041382, 3.5034279823303223, 3.499939441680908, 3.4954254627227783, 3.491236448287964, 3.4867594242095947, 3.4834814071655273, 3.4802143573760986, 3.4755847454071045, 3.4735162258148193, 3.4703705310821533, 3.467341661453247, 3.464618444442749, 3.4626591205596924, 3.4606077671051025, 3.4575910568237305, 3.455068349838257, 3.452932119369507, 3.4515326023101807, 3.448582410812378, 3.4470126628875732, 3.4460225105285645, 3.4430654048919678, 3.442220687866211, 3.4390170574188232, 3.438110589981079, 3.4363677501678467, 3.4351601600646973, 3.434037685394287, 3.432006597518921, 3.430823802947998, 3.4282989501953125, 3.4272851943969727, 3.426654577255249, 3.424622058868408, 3.4233925342559814, 3.4226059913635254, 3.420905590057373, 3.4196369647979736, 3.419106960296631, 3.417860507965088, 3.4166111946105957, 3.4145421981811523, 3.414102077484131, 3.4119136333465576, 3.4123775959014893, 3.4108541011810303, 3.409965753555298, 3.407484292984009, 3.407687187194824, 3.4072701930999756, 3.4062697887420654, 3.4044411182403564, 3.403961658477783, 3.402662754058838, 3.4028074741363525, 3.400726556777954, 3.3999173641204834, 3.399115800857544, 3.398286819458008, 3.3977346420288086, 3.396388292312622, 3.396575689315796, 3.3949692249298096, 3.3933706283569336, 3.393054962158203, 3.393138885498047, 3.391873359680176, 3.3913681507110596, 3.3905718326568604, 3.390946865081787, 3.389127492904663, 3.3885726928710938, 3.3873376846313477, 3.3862497806549072, 3.386033296585083, 3.3860411643981934, 3.3851654529571533, 3.384429693222046, 3.3832921981811523, 3.3828048706054688, 3.3814754486083984, 3.3814969062805176, 3.3811867237091064, 3.3803112506866455, 3.378793716430664, 3.378549337387085, 3.3783020973205566, 3.3771862983703613, 3.3770079612731934, 3.376211166381836, 3.375563144683838, 3.3757612705230713, 3.3751795291900635, 3.374568223953247, 3.373331069946289, 3.372818946838379, 3.372319459915161, 3.371715784072876, 3.3710217475891113, 3.371276617050171, 3.3705108165740967, 3.3703179359436035, 3.3698294162750244, 3.368455648422241, 3.3690643310546875, 3.368518352508545, 3.367265462875366, 3.367680549621582, 3.3654539585113525, 3.3660476207733154, 3.3657219409942627, 3.3635401725769043, 3.365253448486328, 3.364006757736206, 3.3632943630218506, 3.3633718490600586, 3.3620645999908447, 3.3629729747772217, 3.361910820007324, 3.3617300987243652, 3.360745906829834, 3.361556053161621, 3.36039137840271, 3.3596901893615723, 3.359605312347412, 3.3588695526123047, 3.358398199081421, 3.3587441444396973, 3.357689380645752, 3.357077121734619, 3.3563506603240967, 3.3558666706085205, 3.3564908504486084, 3.3551266193389893, 3.3554601669311523, 3.354621171951294, 3.3542864322662354, 3.3532731533050537, 3.3527307510375977, 3.3528499603271484, 3.3532092571258545, 3.352489948272705, 3.3522121906280518, 3.3514444828033447, 3.3509957790374756, 3.3508472442626953, 3.3500375747680664, 3.350263833999634, 3.349665641784668, 3.3494277000427246, 3.3496439456939697, 3.3487637042999268, 3.3485424518585205, 3.3484160900115967, 3.3481805324554443, 3.3479373455047607, 3.3464667797088623, 3.347292423248291, 3.3472654819488525, 3.3455748558044434, 3.3449466228485107, 3.3453502655029297, 3.345592737197876, 3.3447844982147217, 3.3445310592651367, 3.344278335571289, 3.343860149383545, 3.3432624340057373, 3.3432600498199463, 3.343203067779541, 3.3427894115448, 3.341992139816284, 3.342228889465332, 3.3413283824920654, 3.341355562210083, 3.3405942916870117, 3.340874671936035, 3.340161085128784, 3.339601755142212, 3.339772939682007, 3.339987277984619, 3.3389995098114014, 3.339472532272339, 3.338358163833618, 3.337634325027466, 3.3384780883789062, 3.337930679321289, 3.3380794525146484, 3.3369832038879395, 3.336662769317627, 3.3366858959198], "valid_ppls": [28.58379493985466, 28.347509145839545, 28.18432182267179, 28.034623610976524, 27.903816873018414, 27.78209097215934, 27.668494416350377, 27.578865640824578, 27.4858965230052, 27.40846893295103, 27.327108900707206, 27.26396410420047, 27.189689764385164, 27.142039614258348, 27.075190796198534, 27.02205837034597, 26.964915378218738, 26.925663171331816, 26.874675860058254, 26.82350370878703, 26.791489163896976, 26.744983214865194, 26.711005313829688, 26.673248307670374, 26.632566497276326, 26.60857544859054, 26.566218731056566, 26.526933412775616, 26.499821437614155, 26.46103175715178, 26.43974811599959, 26.39275152153344, 26.378483938746445, 26.34509727602745, 26.323762535406527, 26.301316317783993, 26.272136033163523, 26.255842770149826, 26.22706935640976, 26.192931341696333, 26.174353166132864, 26.150943224429604, 26.13287457921711, 26.104030542169372, 26.098292934445702, 26.0702080689029, 26.050915704552857, 26.028075372058296, 26.004969860303436, 25.984771686878506, 25.96615543013729, 25.94985394552848, 25.925235473015334, 25.91508198384377, 25.899849943146286, 25.878715352314785, 25.86572466442166, 25.849073312432346, 25.83030177739656, 25.826188277840497, 25.802388418323634, 25.79168656061663, 25.76519090374697, 25.76157913159941, 25.73879610489998, 25.73064798054199, 25.706170050225257, 25.699410841141173, 25.690086908646425, 25.66506013132175, 25.674772864828054, 25.653773008879394, 25.640925804676524, 25.63013814758963, 25.61729056425719, 25.599096267141714, 25.589625697580853, 25.582445778369948, 25.56438593944887, 25.547258565357097, 25.54886662441119, 25.525224956634524, 25.51809961084649, 25.509735496961937, 25.48289761701679, 25.49468092159199, 25.476701262317565, 25.459274503939383, 25.451585020949175, 25.440883088945366, 25.43435736281466, 25.421517003649072, 25.404842707161965, 25.400572890535408, 25.395038338380928, 25.38830646116288, 25.376638874254148, 25.36717802822154, 25.36029633039206, 25.351095431099345, 25.33839980540495, 25.336629811662036, 25.322667507971442, 25.320916724120124, 25.31551420614448, 25.297896127888084, 25.287572326753025, 25.281640459969655, 25.276601877828913, 25.26224501803606, 25.25453676892185, 25.255975864957357, 25.241727009899098, 25.22618103728133, 25.23188933937187, 25.209412478644076, 25.203024241174127, 25.198139503921357, 25.1888953425827, 25.188024560042244, 25.176413000589655, 25.168808950462754, 25.155670822158488, 25.16131517741111, 25.14590266250953, 25.145620887320273, 25.14945809731837, 25.134256588729702, 25.11895646954603, 25.11692633960516, 25.105868307067055, 25.097393978701557, 25.092583557018344, 25.094773261506138, 25.082505004880765, 25.07423584127677, 25.071934353889166, 25.065443504388284, 25.052598251943934, 25.052431008365588, 25.038082084245026, 25.033360620199762, 25.031725327008726, 25.01675005703962, 25.018628931862963, 25.00834754712839, 25.005098220433787, 25.00287461267259, 24.995668621124153, 24.992158762244063, 24.97785031458241, 24.971038513570228, 24.976379427548142, 24.96633564445676, 24.95678380871183, 24.94746164802425, 24.94441054223868, 24.938826736247403, 24.935705344795046, 24.931627315385565, 24.932631899198054, 24.913866540912466, 24.917109953064674, 24.913878420772622, 24.90520762999307, 24.90109896690059, 24.897750789083716, 24.89123975384232, 24.880927670389912, 24.8843091831466, 24.868864754133913, 24.8737746158493, 24.864050710226874, 24.85833672510841, 24.85881086477581, 24.84552060102515, 24.84546728837888, 24.839508840237574, 24.824405900322187, 24.822594874913623, 24.824678157395905, 24.82137576228502, 24.811376564528075, 24.807011314636753, 24.799838121188415, 24.79737263026712, 24.787264906910142, 24.78298071244253, 24.78774951069448, 24.780091515296604, 24.775625443938907, 24.766270570954628, 24.767351161772037, 24.768668011036294, 24.75983524163278, 24.751141347751147, 24.73461779507021, 24.7529825694002, 24.739389083875334, 24.736864727437073], "test_ppls": [27.610530791452785, 27.40607734141121, 27.260753176916023, 27.12415920214462, 27.00589881913721, 26.89357799186335, 26.787209821216557, 26.706847072374405, 26.619362398356348, 26.546559311008675, 26.468963109176933, 26.408846406611, 26.340757351517293, 26.291479394243176, 26.233567049584494, 26.181355889971034, 26.12809617445003, 26.08795971056511, 26.0405950304066, 25.992169871154275, 25.960305770023652, 25.913963674672246, 25.882633577663704, 25.84625085864182, 25.80643659971347, 25.783429483845854, 25.742582670042477, 25.706255853967985, 25.681911342797278, 25.643218384572755, 25.622769701425494, 25.576920381836825, 25.56446517489109, 25.52799409480925, 25.508774559868677, 25.48660400023695, 25.459310923749744, 25.44283628041991, 25.415977887964196, 25.385588789894186, 25.36527297769834, 25.344616906494302, 25.32632039503306, 25.298505315556117, 25.293210095423213, 25.26397969829679, 25.24558490466236, 25.224100144089174, 25.20056072519868, 25.184091400227537, 25.163702862848908, 25.149314191376536, 25.126162060411307, 25.1150460706345, 25.100056859790072, 25.07782299605276, 25.065610834834704, 25.048071123332953, 25.032047602616093, 25.02730937556794, 25.00445436728447, 24.994613823952626, 24.97019312242886, 24.96427618576189, 24.94143711401333, 24.933113400463718, 24.909988069419363, 24.905154189272466, 24.894325902832513, 24.87231578761037, 24.879865851547134, 24.85845525917743, 24.846160361703404, 24.83642948691733, 24.822677729401097, 24.805355323243013, 24.796006960220012, 24.789457519082273, 24.771355073118723, 24.754829830027212, 24.756594594323815, 24.73593290394206, 24.726504589185474, 24.718600311728796, 24.69383109415916, 24.703135046087617, 24.687926669634727, 24.671780602024633, 24.663270510928186, 24.651624620997424, 24.645836056488967, 24.634450950101876, 24.617958343398314, 24.611367913489534, 24.607454397157383, 24.600966489606403, 24.589865929872367, 24.580622219962592, 24.574264424758418, 24.5662565298192, 24.552028015611977, 24.549967613880074, 24.53600007579594, 24.536275019735324, 24.530262055503254, 24.51432430543629, 24.503496523220434, 24.49743318532482, 24.491832648772125, 24.476876909990583, 24.471088538249013, 24.471847017083842, 24.4574574317563, 24.44431180771727, 24.449790721046472, 24.42751552010451, 24.42264716341551, 24.417261655417718, 24.406884075427435, 24.406150885557956, 24.395475576480518, 24.388787708549827, 24.37551626908904, 24.38082281546818, 24.366457705790815, 24.365615354998752, 24.36807858682622, 24.353912597290233, 24.34124627240566, 24.337555586427378, 24.326643483142103, 24.31831621818363, 24.313921777973675, 24.31685518159817, 24.303611296181906, 24.295865374598893, 24.29261595133544, 24.288295644562847, 24.274667970775994, 24.274141311091277, 24.26085127832404, 24.256779516715973, 24.255663371882903, 24.2417245635499, 24.241325769080916, 24.23319526036614, 24.228625574887086, 24.227707120133022, 24.219789058319993, 24.216007090392427, 24.204081881610048, 24.197809940411215, 24.199183050744754, 24.193137333565108, 24.18329320140595, 24.174254200722707, 24.170513919325924, 24.165846583352483, 24.163230964505434, 24.159653671192412, 24.160045361867933, 24.140888762893795, 24.14425604500625, 24.142811221993853, 24.13303935124321, 24.129265176588046, 24.12635440241939, 24.120430393562362, 24.11215647114073, 24.11492754525342, 24.09728894707201, 24.101241997353462, 24.0942958622058, 24.085496852689726, 24.089964877553765, 24.075363596082944, 24.074491129767015, 24.069480800598757, 24.0559586932477, 24.054926345651335, 24.05618237439976, 24.05503531358398, 24.045029528126115, 24.039377669643915, 24.032329039069214, 24.031406566421605, 24.019852874983698, 24.016743435162457, 24.020734815170133, 24.015495191351537, 24.010634529845593, 24.001419722526286, 24.00189468512982, 24.00349703794896, 23.99385020186404, 23.986729137101158, 23.971167390770038, 23.989319930496976, 23.97579141057762, 23.972756261148813], "epoch_time": 311.29041171073914, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-2/logs2/sgd_1e-07_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 27.159303703574373, "best_test": 26.307499976935514, "train_losses": [3.7168779373168945, 3.684511423110962, 3.6632087230682373, 3.6499791145324707, 3.638343572616577, 3.6299946308135986, 3.623539447784424, 3.6182861328125, 3.6127524375915527, 3.606842517852783, 3.6045572757720947, 3.6010725498199463, 3.597862720489502, 3.594322443008423, 3.5917742252349854, 3.5893685817718506, 3.585414171218872, 3.58428955078125, 3.582224130630493, 3.58009672164917, 3.5781188011169434, 3.576314687728882, 3.5755624771118164, 3.572864532470703, 3.571160078048706, 3.5698208808898926, 3.5684945583343506, 3.5664801597595215, 3.565737009048462, 3.565453290939331, 3.5625557899475098, 3.56292462348938, 3.5595526695251465, 3.5593724250793457, 3.5581881999969482, 3.556924819946289, 3.557074546813965, 3.5555572509765625, 3.554811716079712, 3.5528504848480225, 3.5519638061523438, 3.5519282817840576, 3.55024790763855, 3.5494577884674072, 3.549104690551758, 3.547912836074829, 3.5465264320373535, 3.5464792251586914, 3.545504331588745, 3.54524564743042, 3.54329252243042, 3.543179512023926, 3.5410025119781494, 3.5416693687438965, 3.5404446125030518, 3.540107488632202, 3.5373988151550293, 3.538057565689087, 3.5382184982299805, 3.5381417274475098, 3.536222457885742, 3.5361173152923584, 3.5352578163146973, 3.5353150367736816, 3.5336828231811523, 3.532376766204834, 3.5325658321380615, 3.5316178798675537, 3.5318853855133057, 3.5307400226593018, 3.530858278274536, 3.529885768890381, 3.5280721187591553, 3.5276005268096924, 3.528501510620117, 3.527661085128784, 3.5273425579071045, 3.5263097286224365, 3.5269391536712646, 3.5253686904907227, 3.525178909301758, 3.5240373611450195, 3.523159980773926, 3.523237943649292, 3.52323055267334, 3.522712230682373, 3.522109270095825, 3.5213518142700195, 3.5207977294921875, 3.519500970840454, 3.519749879837036, 3.519831418991089, 3.51896071434021, 3.5177853107452393, 3.5171256065368652, 3.5175068378448486, 3.516324043273926, 3.516653537750244, 3.5159246921539307, 3.5152509212493896, 3.5160892009735107, 3.5154266357421875, 3.514666795730591, 3.51399827003479, 3.5136303901672363, 3.5132102966308594, 3.512406587600708, 3.511622428894043, 3.5124545097351074, 3.5117104053497314, 3.5113778114318848, 3.511082410812378, 3.509838819503784, 3.5105068683624268, 3.510622501373291, 3.509648323059082, 3.5097177028656006, 3.5072579383850098, 3.5081398487091064, 3.5082716941833496, 3.5063042640686035, 3.508312702178955, 3.50665020942688, 3.5060462951660156, 3.505815029144287, 3.505159616470337, 3.506478786468506, 3.505204439163208, 3.5048036575317383, 3.5044281482696533, 3.505250930786133, 3.5039963722229004, 3.503518581390381, 3.503843307495117, 3.502821922302246, 3.5025453567504883, 3.5031988620758057, 3.502199411392212, 3.50118350982666, 3.500734806060791, 3.5006251335144043, 3.501122236251831, 3.4996912479400635, 3.49969482421875, 3.4995100498199463, 3.4991683959960938, 3.4986069202423096, 3.4978363513946533, 3.4978015422821045, 3.497811794281006, 3.4978437423706055, 3.4978363513946533, 3.4968531131744385, 3.496486186981201, 3.49645733833313, 3.4958443641662598, 3.4962666034698486, 3.495739221572876, 3.4951868057250977, 3.4957895278930664, 3.4944634437561035, 3.494781494140625, 3.494483709335327, 3.4947216510772705, 3.4952166080474854, 3.4927854537963867, 3.4940361976623535, 3.494074583053589, 3.492579698562622, 3.4917848110198975, 3.492020845413208, 3.4925856590270996, 3.4913649559020996, 3.4917287826538086, 3.491164207458496, 3.4910967350006104, 3.490476369857788, 3.490377902984619, 3.490445137023926, 3.4904274940490723, 3.489654779434204, 3.4896764755249023, 3.489255428314209, 3.4894516468048096, 3.4883787631988525, 3.48862886428833, 3.488294839859009, 3.487522840499878, 3.4876577854156494, 3.4885048866271973, 3.487220048904419, 3.487460136413574, 3.4859657287597656, 3.485764503479004, 3.486581325531006, 3.4859681129455566, 3.4861369132995605, 3.485811710357666, 3.48549485206604, 3.4849419593811035], "valid_ppls": [29.540782061191198, 29.207677713523445, 29.018720062602775, 28.897524713288558, 28.816333555931294, 28.753648065762118, 28.703961943926526, 28.669156197561485, 28.636584197441906, 28.60997616869695, 28.58412205729963, 28.56279229906788, 28.542465173088218, 28.524444276402285, 28.506550297711975, 28.488619998733842, 28.470429461243533, 28.45699941663312, 28.43994784846566, 28.423726471932444, 28.40917375150352, 28.39519038148966, 28.381010896740232, 28.36673028199467, 28.351889039375035, 28.340954088183743, 28.323546621565274, 28.311205083555844, 28.29779617430705, 28.284467794731455, 28.272729723353557, 28.257324580934142, 28.246237537404014, 28.23004588106485, 28.218861893984446, 28.20722502538997, 28.195747570144515, 28.186223552295473, 28.170200623576218, 28.15827500120658, 28.145616269609214, 28.135840859646947, 28.124204700506482, 28.110354893986354, 28.10130860822919, 28.089753701727606, 28.07912738408114, 28.06784927281471, 28.056428529243696, 28.04679108538299, 28.03581338379504, 28.02531437958759, 28.01387754820289, 28.004434993111122, 27.99518918274797, 27.983457741744584, 27.97532602824272, 27.96620984605096, 27.955810224289632, 27.948472819170995, 27.938279622601584, 27.929834744920033, 27.919808103881774, 27.909898184168057, 27.902426474890703, 27.892250072063174, 27.882223628410745, 27.872067884276657, 27.864951763494947, 27.855147649882127, 27.85174757083235, 27.84106525801684, 27.832477234424154, 27.825066055419565, 27.81755736633419, 27.80694783406836, 27.80279795594795, 27.794877783487962, 27.784290149725255, 27.77380587569978, 27.768568532623696, 27.76111480215263, 27.754324779215995, 27.748740469290954, 27.73889788217745, 27.73306541611767, 27.725422907122635, 27.717775895770075, 27.710084747325126, 27.70320152617568, 27.697178459375113, 27.688806459116936, 27.680859362627075, 27.674913733582557, 27.671179396650352, 27.66127858610518, 27.65684712615388, 27.649733216449132, 27.64012344445837, 27.634964019514616, 27.6297923827366, 27.623291328762974, 27.617239544287024, 27.61118908565219, 27.605916589725382, 27.59870391943089, 27.591874679073864, 27.585428584924188, 27.581627410961218, 27.572383143245638, 27.56920819591381, 27.56222854142259, 27.55678143278194, 27.548077493168872, 27.54543072700747, 27.53638898074202, 27.532922780322185, 27.525007299801562, 27.519620036634784, 27.51615594704078, 27.506881157501326, 27.503982607257768, 27.494253057268697, 27.493328797958824, 27.4862962679641, 27.481270389593234, 27.478027318474176, 27.47140478043413, 27.46576607328046, 27.460619553264728, 27.45445940260794, 27.45086607417446, 27.44421082303733, 27.441534780726837, 27.435771380345017, 27.429466390413648, 27.426320977766498, 27.417952405842982, 27.41531160552862, 27.410096118616856, 27.402157151000672, 27.401333982260127, 27.393959232401055, 27.387428782086175, 27.384738689405708, 27.380625709098823, 27.37563220634018, 27.37108988912962, 27.366163371392698, 27.360233150998067, 27.35657388730346, 27.351649982299193, 27.348950362943448, 27.34527304938224, 27.33634262697955, 27.333155759184493, 27.33151359201297, 27.324320498654966, 27.32057484564868, 27.316666885593467, 27.311847838048195, 27.306346046371168, 27.30423026777081, 27.2994719924704, 27.29637402643395, 27.292079108970285, 27.288851858188252, 27.28152689484429, 27.278541528096774, 27.274581055561274, 27.27002299689984, 27.266232780803534, 27.262326094041235, 27.26120164403745, 27.25598298331066, 27.24934899306185, 27.24679588950484, 27.242008653190467, 27.23757292867715, 27.23468327714154, 27.231105728911942, 27.228333614565965, 27.22210225672826, 27.219759375521136, 27.214892538397905, 27.211265688460013, 27.205226336774075, 27.20273573792596, 27.20047234457037, 27.19609525565992, 27.192846938417436, 27.18824419924837, 27.186280168878092, 27.18171742495011, 27.177239680934036, 27.173125472497247, 27.166958566166336, 27.168105038412577, 27.16316324621215, 27.159303703574373], "test_ppls": [28.452454045847073, 28.152911460813815, 27.985893046031617, 27.880142994681655, 27.8100904861193, 27.756164406957343, 27.71343449548619, 27.68462140800942, 27.656649309675505, 27.63414044568, 27.611939560184464, 27.594019325889708, 27.57664327425277, 27.561216572506343, 27.54618598174355, 27.530717243594502, 27.515066948365497, 27.50361539192384, 27.488773505708476, 27.47441125415834, 27.461483786954073, 27.449079402880493, 27.43662829061622, 27.42392782850379, 27.41076923972725, 27.40111186159855, 27.385430775382662, 27.374346445246992, 27.36265336074951, 27.350515327209518, 27.340227328188433, 27.3260208688585, 27.316575706532973, 27.30163947605164, 27.291506504369643, 27.280987033087026, 27.27058214712384, 27.26221559689931, 27.247653393789793, 27.237111862595615, 27.225555291341003, 27.217007883342923, 27.206251180639317, 27.193469340413397, 27.18562552361696, 27.174719249414437, 27.165002550072842, 27.155114518846677, 27.14444052321939, 27.135925050746565, 27.12586651839846, 27.116445283373476, 27.10587696312888, 27.097373588416332, 27.088911632265553, 27.078024789826628, 27.070595063576437, 27.061999523603163, 27.052652069367806, 27.04586767290173, 27.036570912858526, 27.028875459389663, 27.01985510439313, 27.01063812404789, 27.003484411562315, 26.994318067159156, 26.98491678612144, 26.976020438180868, 26.969113800767836, 26.960158384629217, 26.957285309941657, 26.947138801168546, 26.939166929682344, 26.932346781779863, 26.925425647980347, 26.91536813630754, 26.911646461815515, 26.90442274918433, 26.894603920015534, 26.884718166178562, 26.88002018135099, 26.87306764524886, 26.866719020025517, 26.861454194414293, 26.852329660134412, 26.846946038595377, 26.83980368406683, 26.832695216734688, 26.82549909215292, 26.818918726774207, 26.813337233481843, 26.805635018630536, 26.798318366541793, 26.79230039995355, 26.78913863434343, 26.779834350145915, 26.775920747577235, 26.76894407910919, 26.76025929551296, 26.755410826114797, 26.750537723857647, 26.744141529991403, 26.73867122393075, 26.733316763481614, 26.728192784205827, 26.721572579050402, 26.715514521549686, 26.709336845158713, 26.70573916627077, 26.696864841793815, 26.694102562303257, 26.687249015763275, 26.682350158736106, 26.674234032567973, 26.671613992464938, 26.663068854447655, 26.660208370952844, 26.652543788383106, 26.647651302036817, 26.64411275159624, 26.635671680930116, 26.632871284556114, 26.623970392854353, 26.62329755054229, 26.616468528613147, 26.611798384967397, 26.60855007268764, 26.602124404330837, 26.597006547048043, 26.592219356438026, 26.586330075138918, 26.58270460023448, 26.576608325523537, 26.574270312565393, 26.568682724683573, 26.56288098592483, 26.559790620548988, 26.5517814087575, 26.549527868469127, 26.54469226474684, 26.53709252673322, 26.536092889690362, 26.52910913473403, 26.52291132696712, 26.52051480796284, 26.516746577556486, 26.511828451539113, 26.507909775444, 26.50304383890621, 26.497774468550272, 26.49432530434625, 26.489645013897146, 26.48684734042246, 26.483551138243246, 26.475407110580676, 26.4722638071761, 26.47066705101547, 26.463599563983475, 26.460116996732825, 26.456357348093093, 26.4517089910842, 26.446449827190847, 26.444583516849093, 26.440334369126557, 26.43705656150356, 26.43276450874943, 26.43001065105052, 26.4230548147619, 26.42060432674395, 26.416680239669628, 26.4123285230353, 26.408644923871247, 26.40510033834073, 26.403998654685655, 26.399309144315538, 26.39281444683162, 26.390209464946455, 26.385767745912393, 26.381559498030104, 26.378861288685027, 26.37562254405186, 26.372805474076767, 26.36704022216479, 26.36462635803469, 26.360063250000575, 26.356814245442173, 26.35118442382838, 26.348721755027178, 26.346479167613627, 26.34232742979386, 26.33936320045435, 26.334936318059427, 26.333096712051905, 26.32879015078365, 26.324346216765072, 26.320386224105082, 26.314519501443876, 26.315416680197877, 26.31083072424961, 26.307499976935514], "epoch_time": 311.30888509750366, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-2/logs2/sgd_1e-08_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 28.61512660038645, "best_test": 27.63748101327424, "train_losses": [3.741464138031006, 3.7342240810394287, 3.7263267040252686, 3.722294330596924, 3.7166717052459717, 3.7130794525146484, 3.7098782062530518, 3.707382917404175, 3.704244613647461, 3.6998517513275146, 3.698798894882202, 3.696316957473755, 3.6940717697143555, 3.6909122467041016, 3.688748359680176, 3.687138319015503, 3.68312668800354, 3.68243408203125, 3.680981159210205, 3.6791915893554688, 3.6774685382843018, 3.675445318222046, 3.6755311489105225, 3.6721599102020264, 3.670494556427002, 3.669628143310547, 3.6680755615234375, 3.666471481323242, 3.6657967567443848, 3.6652801036834717, 3.662205696105957, 3.662696599960327, 3.6593942642211914, 3.6593308448791504, 3.6583809852600098, 3.6571459770202637, 3.656921863555908, 3.655533790588379, 3.655224561691284, 3.653245687484741, 3.6529009342193604, 3.652040481567383, 3.6508123874664307, 3.6501986980438232, 3.649657726287842, 3.6487278938293457, 3.647235155105591, 3.647371530532837, 3.6463663578033447, 3.64628267288208, 3.644857883453369, 3.644517421722412, 3.6420857906341553, 3.643122673034668, 3.641572952270508, 3.6412715911865234, 3.6381993293762207, 3.638986825942993, 3.639695882797241, 3.6392970085144043, 3.6379988193511963, 3.637803792953491, 3.6372029781341553, 3.637153148651123, 3.6357662677764893, 3.634104013442993, 3.634427309036255, 3.6335742473602295, 3.6341512203216553, 3.633056163787842, 3.633324146270752, 3.6324210166931152, 3.63039231300354, 3.630110025405884, 3.631216049194336, 3.630685567855835, 3.6303834915161133, 3.6291139125823975, 3.629788398742676, 3.6279280185699463, 3.628326416015625, 3.627464771270752, 3.626025915145874, 3.626404047012329, 3.626474618911743, 3.6264007091522217, 3.6257271766662598, 3.6251626014709473, 3.6242029666900635, 3.6232166290283203, 3.623659610748291, 3.624098300933838, 3.6229569911956787, 3.622096538543701, 3.6213622093200684, 3.6216235160827637, 3.6206936836242676, 3.6212010383605957, 3.620617389678955, 3.6202244758605957, 3.6206181049346924, 3.620356559753418, 3.6191585063934326, 3.6189098358154297, 3.6189584732055664, 3.618356466293335, 3.617558479309082, 3.6170735359191895, 3.617691993713379, 3.617352247238159, 3.616922616958618, 3.61665678024292, 3.615525245666504, 3.6162097454071045, 3.6162970066070557, 3.615560293197632, 3.6158957481384277, 3.6135644912719727, 3.6140334606170654, 3.614419937133789, 3.6125364303588867, 3.6148107051849365, 3.6130762100219727, 3.6124372482299805, 3.6120810508728027, 3.6116108894348145, 3.6134285926818848, 3.612200975418091, 3.611694574356079, 3.6120924949645996, 3.6127305030822754, 3.6113812923431396, 3.6113133430480957, 3.6111810207366943, 3.61094331741333, 3.6107289791107178, 3.6092021465301514, 3.6098906993865967, 3.609178066253662, 3.610222101211548, 3.608761787414551, 3.6082706451416016, 3.608940362930298, 3.609342098236084, 3.6075851917266846, 3.6072869300842285, 3.6071746349334717, 3.6082229614257812, 3.6070611476898193, 3.6080148220062256, 3.607386589050293, 3.607649326324463, 3.605919599533081, 3.6067054271698, 3.606689691543579, 3.605849027633667, 3.6053693294525146, 3.6058430671691895, 3.6051013469696045, 3.6046142578125, 3.605217218399048, 3.6059255599975586, 3.6043598651885986, 3.6042284965515137, 3.6038591861724854, 3.603797197341919, 3.603799343109131, 3.6029372215270996, 3.6049556732177734, 3.6028623580932617, 3.6026737689971924, 3.602567434310913, 3.602479934692383, 3.6019787788391113, 3.6023716926574707, 3.602342367172241, 3.6013271808624268, 3.6001508235931396, 3.6009135246276855, 3.6027581691741943, 3.6012282371520996, 3.6006767749786377, 3.601069688796997, 3.601811647415161, 3.600330352783203, 3.600801706314087, 3.599597215652466, 3.599947929382324, 3.5991029739379883, 3.599851608276367, 3.5988240242004395, 3.5995001792907715, 3.599120855331421], "valid_ppls": [30.352271578349814, 30.18829457052002, 30.05784992315277, 29.95106794316809, 29.861747452630173, 29.785679072390355, 29.719609465884357, 29.6611815490164, 29.609327158821277, 29.562123229158995, 29.518865114634792, 29.479106970528974, 29.442547010924805, 29.408493337422794, 29.376678207575658, 29.3465556826863, 29.318211494607883, 29.29182910811796, 29.266642694205846, 29.2428723122579, 29.220117446143973, 29.19884217451953, 29.178778932200395, 29.159772291902716, 29.14147281083096, 29.12441384067438, 29.10791310092882, 29.092129183865133, 29.076963878293025, 29.063039844025955, 29.049572661307675, 29.03645093564785, 29.02400635597364, 29.011926790709555, 29.00058515710571, 28.989863094015796, 28.98007774757309, 28.970647966147965, 28.961269587357297, 28.95204610366262, 28.943439709100293, 28.935111818321335, 28.927386341394314, 28.919697402062056, 28.912313807111797, 28.905566119749196, 28.898633977370043, 28.89200658508072, 28.885938549778952, 28.879782277579306, 28.874061013262544, 28.86841659270003, 28.862670054395807, 28.857406265902814, 28.85243235208809, 28.847252963216217, 28.84230142905698, 28.837591383422623, 28.832923352752893, 28.828455400964597, 28.824235540866823, 28.820016298464967, 28.81607248384049, 28.81194373712953, 28.808296368286555, 28.804354157451318, 28.80032322102349, 28.796615532348103, 28.793011292640678, 28.78970951853467, 28.786627746754725, 28.783292392288732, 28.780108381552765, 28.77683553077507, 28.774509768736134, 28.771381606537915, 28.76870647446172, 28.766004157703993, 28.763082649039074, 28.760312290531726, 28.75767246946522, 28.755403102723502, 28.752845994690894, 28.750563299482714, 28.748294493750024, 28.746012159886575, 28.743777978533043, 28.74148229822679, 28.73891272433335, 28.736829825033805, 28.73495945530524, 28.732911094804045, 28.730746431039858, 28.728951801831755, 28.72733536156336, 28.725335485078435, 28.723472711680984, 28.721972992942614, 28.720000879277425, 28.718200074323153, 28.716912876109472, 28.715125957215342, 28.71348975736525, 28.71199055985994, 28.7104092993738, 28.708992399674912, 28.707288105727496, 28.705666040406406, 28.704393091307253, 28.70276434629181, 28.701238337138044, 28.69994505657712, 28.698521831041948, 28.696893419173627, 28.695668750119268, 28.694266260376654, 28.69302802153376, 28.691653023335274, 28.69016864651142, 28.688848504920795, 28.68729587726534, 28.686235761283882, 28.68448494583316, 28.68378738507249, 28.682371799203086, 28.68116142611385, 28.680142564069794, 28.67892544746302, 28.677687870619643, 28.676552902342777, 28.67525389739582, 28.674351465442, 28.6729978707614, 28.671890431731722, 28.67104962696093, 28.669935427732316, 28.668848612534692, 28.66773449884074, 28.666593089836287, 28.66522619274748, 28.66412588794317, 28.663216972351957, 28.66185023624514, 28.66093455951284, 28.66005307745949, 28.658864144612085, 28.657784581650308, 28.656841705498874, 28.65568706609254, 28.65466227718828, 28.653555546335408, 28.65260597800999, 28.651533481846844, 28.650556657218836, 28.649586696486917, 28.648555295396314, 28.647469290673232, 28.646417476288637, 28.645700352259038, 28.644723726501528, 28.644061279031664, 28.643036905890515, 28.641903308984517, 28.640838041940246, 28.640202997745014, 28.639089997261856, 28.638120424732165, 28.63738302534811, 28.63655688748007, 28.63536892934796, 28.634549676590854, 28.633491509802887, 28.63287710832228, 28.631887267000145, 28.630904286035623, 28.62982577630567, 28.629122719052937, 28.62801697461605, 28.627068252629535, 28.626297012600848, 28.625341522799175, 28.62455668003469, 28.623935645793793, 28.623103071578498, 28.622120392190215, 28.62112409892024, 28.620366666283676, 28.619595606801997, 28.61897468019583, 28.617664637487067, 28.61671625857321, 28.61616362060633, 28.61512660038645], "test_ppls": [29.200840206712343, 29.0481528746479, 28.927013915168914, 28.828104867887635, 28.74555982694277, 28.675527367231407, 28.614908285128863, 28.561498447306064, 28.514149787677177, 28.471189713879873, 28.431852950039744, 28.395840303258026, 28.362814685213436, 28.332042993216103, 28.30343024659954, 28.27641040916803, 28.250938559173587, 28.227266293568416, 28.20477046101653, 28.183609547080316, 28.16322325294352, 28.144307764648115, 28.126538253169407, 28.10968469888855, 28.093517734866374, 28.078404378139034, 28.0638611857117, 28.049967531381476, 28.036642244137226, 28.02440567555388, 28.012595204008647, 28.001083451326654, 27.99021039389837, 27.979628404219497, 27.969677246274067, 27.9603295846779, 27.951778078447973, 27.94352898758029, 27.93542885794445, 27.92739766035876, 27.919887983207765, 27.912726378717014, 27.905905926762603, 27.899260085094678, 27.892775429430507, 27.8869505011781, 27.8809606053916, 27.87521125001774, 27.869868403635564, 27.864559798441615, 27.859630810303912, 27.854702694059544, 27.849675851174016, 27.845127904662753, 27.840786470669453, 27.836286432600417, 27.831992826723333, 27.82793873120215, 27.823798987841556, 27.81994506890229, 27.816257481096006, 27.812649954602623, 27.80920202104913, 27.805648444602475, 27.802546066352814, 27.799139152337208, 27.795673012695847, 27.79241271752555, 27.789291939576934, 27.786456377316902, 27.783819829046497, 27.780938460667574, 27.77824945311407, 27.775461372870232, 27.77344830126961, 27.770779881915576, 27.768469224661477, 27.766132279804893, 27.763643285731185, 27.761273652980197, 27.758996877971526, 27.757071030947202, 27.754854155998732, 27.752981530946585, 27.750976704956603, 27.748972023791683, 27.74715933448891, 27.745188003905827, 27.742972078019488, 27.74117300867946, 27.739585691441082, 27.73778684170061, 27.73594843199063, 27.734447374861116, 27.73307202819651, 27.731379387467797, 27.72978601931192, 27.728483624550137, 27.726817706208127, 27.725264261434095, 27.724200036743788, 27.722620300265824, 27.721265367890904, 27.719976591233312, 27.718621788068653, 27.71741243435215, 27.715985068350786, 27.71455116818992, 27.713474139900594, 27.712060190846802, 27.710771842142886, 27.709615682763946, 27.708459571622726, 27.70703266666772, 27.70598895865135, 27.70478015610075, 27.70382900428649, 27.70262029597394, 27.70133238613585, 27.700183224831026, 27.698809577319963, 27.69796428963285, 27.696471891540828, 27.695930421848892, 27.694761675794737, 27.693625992415853, 27.69280067034426, 27.69170468065359, 27.690668152002626, 27.68971748467726, 27.688562203736243, 27.68782945052221, 27.686654445308953, 27.685723718146555, 27.685004241286123, 27.684099971200258, 27.683103328169935, 27.682218920032064, 27.68128174224365, 27.68002782159134, 27.679084118773577, 27.678364814458323, 27.677190210901568, 27.676398371465343, 27.675718727350265, 27.67468279706978, 27.67377226616906, 27.67298052451962, 27.671938099227898, 27.671153007369842, 27.670203010032296, 27.669299223396262, 27.668421852931157, 27.667643457313414, 27.66680571700601, 27.665935021680053, 27.665018182736723, 27.664088182908763, 27.663455009425604, 27.66267015824475, 27.662096373572957, 27.66121923150423, 27.660203628066874, 27.659326546015535, 27.658812180006237, 27.65782304148858, 27.65693944099467, 27.656365775190565, 27.65566684213074, 27.654658035937217, 27.653978925695476, 27.653016331984244, 27.65252186194053, 27.65171095020936, 27.650867099836347, 27.649957352501183, 27.64932450244336, 27.64836207074565, 27.647590831168227, 27.64695144372749, 27.646114329947387, 27.645442020698045, 27.64499382361489, 27.644262223399352, 27.64339882823329, 27.642548641024288, 27.641889599163733, 27.641289884725673, 27.640756083918276, 27.639596255969423, 27.638858208977634, 27.6384232976575, 27.63748101327424], "epoch_time": 321.168993473053, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192]}

==> supplementary material/code/WikiText-2/logs2/sgd_5e-05_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 21.545019008138738, "best_test": 20.979253911657683, "train_losses": [3.4690518379211426, 3.387401580810547, 3.353633403778076, 3.332040786743164, 3.3161911964416504, 3.3035240173339844, 3.2941746711730957, 3.284332513809204, 3.2768280506134033, 3.268846273422241, 3.263052225112915, 3.2569310665130615, 3.252272605895996, 3.2465100288391113, 3.2417216300964355, 3.2379796504974365, 3.2334156036376953, 3.230179786682129, 3.226544141769409, 3.2230372428894043, 3.2195794582366943, 3.216682195663452, 3.213999032974243, 3.2110116481781006, 3.2085020542144775, 3.205049991607666, 3.2033674716949463, 3.2005584239959717, 3.1984431743621826, 3.1968843936920166, 3.1944494247436523, 3.19246244430542, 3.1894383430480957, 3.18825364112854, 3.1860129833221436, 3.184861898422241, 3.1824910640716553, 3.18074631690979, 3.17915415763855, 3.176889419555664, 3.175232172012329, 3.1744308471679688, 3.17213773727417, 3.170865297317505, 3.1700189113616943, 3.167693853378296, 3.166616916656494, 3.1656811237335205, 3.1640472412109375, 3.1627702713012695, 3.1607329845428467, 3.1597015857696533, 3.157618522644043, 3.1574013233184814, 3.15636944770813, 3.1549267768859863, 3.1527748107910156, 3.1522648334503174, 3.1511316299438477, 3.1497135162353516, 3.148322820663452, 3.1475865840911865, 3.1463325023651123, 3.1458191871643066, 3.1444571018218994, 3.142920970916748, 3.142336845397949, 3.1407864093780518, 3.1399197578430176, 3.138791799545288, 3.1386191844940186, 3.1366777420043945, 3.13533353805542, 3.1350677013397217, 3.134434700012207, 3.133490562438965, 3.1326098442077637, 3.131054401397705, 3.131314277648926, 3.1293814182281494, 3.1287753582000732, 3.127596855163574, 3.1263818740844727, 3.1261236667633057, 3.1253204345703125, 3.1245391368865967, 3.123756170272827, 3.1223223209381104, 3.1217458248138428, 3.1207566261291504, 3.120373010635376, 3.119511365890503, 3.118852138519287, 3.117368221282959, 3.116588830947876, 3.1158432960510254, 3.1150777339935303, 3.114593505859375, 3.113687515258789, 3.112610340118408, 3.1122677326202393, 3.111773729324341, 3.110990047454834, 3.1096060276031494, 3.1091244220733643, 3.108104944229126, 3.108150005340576, 3.107189655303955, 3.106172800064087, 3.105623722076416], "valid_ppls": [25.80324968032719, 25.08041802452274, 24.6878913532976, 24.370338704871177, 24.174242673542782, 23.9592770684575, 23.80578338958506, 23.677348536518064, 23.61561509306533, 23.46090517711102, 23.320799304027954, 23.25991784526708, 23.207427089552986, 23.070000996654027, 23.0339086780019, 22.95414270531466, 22.955100446760017, 22.85994349547774, 22.826895379516177, 22.82133396930799, 22.739484775752466, 22.65416960638018, 22.619569124096177, 22.615826743398397, 22.541657196527037, 22.530578010668624, 22.49664901456362, 22.474304554189505, 22.450151646109653, 22.418000612581114, 22.375463801912797, 22.367335155913185, 22.333375102985233, 22.292800582377794, 22.329413883803333, 22.29136025907459, 22.276505381159744, 22.21192550778573, 22.216077752646232, 22.17510832541377, 22.176699756820152, 22.169129582245695, 22.13823077089973, 22.10985244459576, 22.06661658294705, 22.13700099249094, 22.050781121475584, 22.060404108709065, 22.022504393072886, 22.033496587265105, 22.008358640667556, 22.00703638558742, 22.005614525322557, 21.937143650623394, 21.93316381226551, 21.93352986448267, 21.953174907547282, 21.91793622632063, 21.91551166198297, 21.92125476095996, 21.85874183356869, 21.917026983261785, 21.85070192146964, 21.906782317105904, 21.855583874425413, 21.853979013957076, 21.831242266824553, 21.858147727203292, 21.81181034311011, 21.79680212491413, 21.808024823519546, 21.798018201282662, 21.77307623562734, 21.81474353254378, 21.749510994304742, 21.759044008937952, 21.750511816419806, 21.765187184228836, 21.708242602565385, 21.723303785944044, 21.713708775309758, 21.67591372142275, 21.72248548155988, 21.70069264482659, 21.655850731102184, 21.668297515407932, 21.653924959112146, 21.65365133784582, 21.692498816427683, 21.656186338918104, 21.662481239741542, 21.61718742311809, 21.60713957773856, 21.65859254110771, 21.621805845843486, 21.61318833632161, 21.62284203375716, 21.620063512450965, 21.62389889347552, 21.592889957612183, 21.60675321542918, 21.555161305212117, 21.612296888188286, 21.558702471049767, 21.5902748577411, 21.568306120513114, 21.556050396658918, 21.589327734347602, 21.55760254013508, 21.545019008138738], "test_ppls": [25.02458261629898, 24.302898591438073, 23.91237334273481, 23.62022121054917, 23.443325753309082, 23.23571282808092, 23.090449230952935, 22.975452316038698, 22.921570471427152, 22.77312845814377, 22.639914991146078, 22.592291988089087, 22.54275896517701, 22.403419212378935, 22.384209126881704, 22.31439532234151, 22.288522403579414, 22.228544444770574, 22.195059700244123, 22.16636542115285, 22.107364483974848, 22.009465828053226, 21.994426484892948, 22.00006962348674, 21.913850154251186, 21.907842608498488, 21.861712607622398, 21.864141645677467, 21.85137918169481, 21.787740854932064, 21.77432213668822, 21.761103647272062, 21.721915794176695, 21.693874584054523, 21.716841056923457, 21.690745614960377, 21.6758672100077, 21.62974090845555, 21.625935427372934, 21.5709699885823, 21.580553376756825, 21.575223602767686, 21.54487004340198, 21.52409698700307, 21.476859869945493, 21.557129689888054, 21.480347201568502, 21.464968282658475, 21.441230417228425, 21.461662537121818, 21.422595101116823, 21.42147147075483, 21.425128593077297, 21.369730949011153, 21.34685672560082, 21.35450250436149, 21.369399780419492, 21.33066303305107, 21.33245833470707, 21.342587072849437, 21.294245471886796, 21.348694109567504, 21.276503871482053, 21.329442517641436, 21.277670627650934, 21.25417536427969, 21.249944514538996, 21.27528645499584, 21.24226526795494, 21.227061865443634, 21.236841826610313, 21.2192897064292, 21.2039106415585, 21.239834422714676, 21.179840358615593, 21.197435654983412, 21.18455222238549, 21.19156893263663, 21.136004175370488, 21.151651691361177, 21.14418440565551, 21.11240862848042, 21.150476717406416, 21.140298023569095, 21.08933719790711, 21.110626812649084, 21.08436500332086, 21.083098261480075, 21.120559584477864, 21.095246031049612, 21.087295892243375, 21.05798022431867, 21.03915130455467, 21.0908356219001, 21.072806292799235, 21.054446008868556, 21.062403849577194, 21.060425405154216, 21.068099191421453, 21.029773242354175, 21.02988354819388, 20.989169908979843, 21.048864763290695, 20.993053533688325, 21.034557036150797, 21.00673201408217, 21.000787890123405, 21.04097725312509, 20.990451025340963, 20.979253911657683], "epoch_time": 319.1744575500488, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109]}

==> supplementary material/code/WikiText-2/logs2/sgd_5e-06_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 22.89792500148814, "best_test": 22.26141625451969, "train_losses": [3.5753419399261475, 3.5134165287017822, 3.4859087467193604, 3.46708345413208, 3.452768564224243, 3.440775156021118, 3.4322421550750732, 3.423482656478882, 3.4163529872894287, 3.408353090286255, 3.4032039642333984, 3.3976926803588867, 3.392568349838257, 3.3872876167297363, 3.3832099437713623, 3.3794801235198975, 3.374770402908325, 3.3717541694641113, 3.368340015411377, 3.3649649620056152, 3.361607789993286, 3.359196662902832, 3.356703758239746, 3.3537514209747314, 3.3512070178985596, 3.3483614921569824, 3.3471343517303467, 3.343578815460205, 3.3418893814086914, 3.340585231781006, 3.3379006385803223, 3.3364639282226562, 3.3334438800811768, 3.3324508666992188, 3.330451726913452, 3.3292200565338135, 3.3274734020233154, 3.325434923171997, 3.3243987560272217, 3.3220949172973633, 3.3207621574401855, 3.3200855255126953, 3.317810297012329, 3.316598892211914, 3.315845251083374, 3.314080238342285, 3.3129334449768066, 3.3119430541992188, 3.3107833862304688, 3.309586524963379, 3.3074216842651367, 3.3068058490753174, 3.304938554763794, 3.305100202560425, 3.3039743900299072, 3.30260968208313, 3.300553798675537, 3.3002357482910156, 3.2997055053710938, 3.298283576965332, 3.29693603515625, 3.2964212894439697, 3.295177459716797, 3.2949681282043457, 3.2933592796325684, 3.2923953533172607, 3.291534900665283, 3.2903976440429688, 3.2898056507110596, 3.288579225540161, 3.2887556552886963, 3.2869317531585693, 3.285794258117676, 3.2856647968292236, 3.285092353820801, 3.2842180728912354, 3.2836928367614746, 3.282559633255005, 3.282808303833008, 3.2810781002044678, 3.2803962230682373, 3.2796449661254883, 3.2782716751098633, 3.278217077255249, 3.277743101119995, 3.277100086212158, 3.2765066623687744, 3.2751646041870117, 3.2749452590942383, 3.2737436294555664, 3.2734339237213135, 3.272939920425415, 3.272411584854126, 3.27081298828125, 3.270421028137207, 3.270071268081665, 3.269090175628662, 3.268742561340332, 3.2681667804718018, 3.2673704624176025, 3.267212390899658, 3.266796827316284, 3.2661402225494385, 3.2648768424987793, 3.264216423034668, 3.264036178588867, 3.263526439666748, 3.2628016471862793, 3.2626285552978516, 3.262225389480591, 3.2616825103759766, 3.2611851692199707, 3.2598674297332764, 3.26057505607605, 3.259809732437134, 3.2587268352508545, 3.2590484619140625, 3.2572073936462402, 3.2575154304504395, 3.2569994926452637, 3.255540609359741, 3.2563397884368896, 3.255544424057007, 3.2548727989196777, 3.2548201084136963, 3.25364089012146, 3.254110813140869, 3.2530951499938965, 3.2534053325653076, 3.251929998397827, 3.2525224685668945, 3.2518622875213623, 3.2512872219085693, 3.250258445739746, 3.2499420642852783, 3.249546766281128, 3.2496583461761475, 3.248565912246704, 3.24812912940979, 3.2474896907806396, 3.246997117996216, 3.247021436691284, 3.246206283569336, 3.246476888656616, 3.2454304695129395, 3.245272397994995, 3.244079351425171, 3.2437193393707275, 3.2440550327301025, 3.2442102432250977, 3.24342942237854, 3.2429916858673096, 3.2422311305999756, 3.2417759895324707, 3.2416999340057373, 3.2409839630126953, 3.240899085998535, 3.240250587463379, 3.2400057315826416, 3.2400662899017334, 3.2395660877227783, 3.2392337322235107, 3.239037036895752, 3.23858380317688, 3.2381246089935303, 3.2371134757995605, 3.2376019954681396, 3.2377126216888428, 3.2362396717071533, 3.23555326461792, 3.2358412742614746, 3.235753297805786, 3.2354695796966553, 3.234670639038086, 3.2347285747528076, 3.2340714931488037, 3.2338759899139404, 3.233764171600342, 3.233609437942505, 3.232691526412964, 3.232077121734619, 3.2325921058654785, 3.231545925140381, 3.2316091060638428, 3.231003761291504, 3.2311997413635254, 3.2303311824798584, 3.2298848628997803, 3.2298924922943115, 3.229830026626587, 3.2287685871124268, 3.2297070026397705, 3.228644847869873, 3.2280843257904053, 3.2284181118011475, 3.2279632091522217, 3.227924108505249, 3.226978302001953, 3.2263948917388916, 3.2264790534973145], "valid_ppls": [27.837919105692126, 27.28179357748572, 26.954791703628626, 26.681440470017886, 26.473204234328893, 26.28602647166778, 26.127286361936534, 25.995429706080618, 25.880072780553967, 25.760817530010023, 25.65837902341441, 25.594360544317095, 25.492565724193025, 25.428918515476823, 25.343686358934804, 25.293415128875438, 25.236503842453025, 25.192715130585615, 25.138367761909766, 25.075329869096826, 25.04718729394851, 24.983442857957073, 24.9535947262254, 24.91097990282608, 24.857761842891847, 24.844270745748574, 24.806218790676454, 24.767457451940206, 24.72599760218736, 24.70326461952729, 24.67078652841386, 24.605594668279085, 24.605248551289247, 24.570813738900785, 24.551132422022892, 24.52909238934564, 24.49888754865413, 24.468819076611453, 24.46741899960999, 24.422111470509826, 24.4009493613652, 24.363994637809085, 24.350487047336898, 24.318293026441093, 24.329839451061712, 24.301339984792904, 24.262413072768393, 24.246140639365173, 24.21385365348781, 24.216676830989975, 24.192641282615913, 24.17315914317159, 24.141003875896185, 24.11683643712604, 24.115577241489145, 24.080467009336722, 24.09192923299589, 24.083263151028138, 24.04810249550397, 24.055580160651555, 24.0082990142427, 24.019480637220504, 23.975334113009087, 23.984007103788105, 23.942939645525723, 23.93302613527793, 23.914881982109023, 23.920692773415055, 23.917447908235264, 23.880137960184342, 23.87726293164311, 23.865362288858456, 23.83979968269799, 23.85547521171893, 23.824208295756556, 23.799847304665118, 23.791842177565826, 23.78934644490378, 23.761281820450495, 23.766647305247357, 23.766460314443705, 23.717807767877158, 23.731524540390822, 23.718441110128225, 23.676795321241123, 23.70466973175847, 23.66443038260548, 23.655410480301857, 23.661948015271594, 23.65586731575076, 23.642042081511764, 23.61584594065081, 23.59474679042648, 23.60866257096706, 23.599506380819488, 23.589566341868125, 23.576375679353315, 23.570777782225797, 23.574588254488095, 23.53767846521972, 23.541135600111723, 23.528011285361057, 23.529772739010667, 23.51213610652201, 23.528527366402844, 23.495285717116598, 23.476023725684197, 23.481246419707446, 23.4698117442604, 23.45653145559006, 23.44071009541275, 23.44612058209831, 23.440810692242902, 23.41442441846964, 23.413693131061944, 23.40103040977092, 23.398915973184174, 23.402006797213275, 23.377096557643764, 23.37495084547822, 23.365183378205774, 23.362944066603845, 23.35449009375384, 23.36926705359975, 23.340696307164244, 23.34402432808173, 23.340495973220627, 23.337930737761766, 23.31966506879725, 23.322506320832225, 23.29519793158658, 23.276838066032543, 23.270534539278593, 23.280262440012162, 23.280823041918158, 23.25540971219115, 23.24154699679384, 23.23112630518256, 23.238948311496248, 23.232228539023055, 23.22523937895381, 23.210785913239054, 23.208943203484615, 23.195710980712953, 23.199825880268882, 23.186720474469055, 23.192641873681534, 23.18221547403524, 23.183873654597814, 23.174020276822265, 23.16291192977799, 23.157263133356146, 23.16133255762015, 23.148248896406532, 23.134334231287934, 23.11853176337158, 23.123443376799568, 23.117495551745787, 23.121177620762953, 23.106816459924495, 23.124926437097017, 23.08478508311448, 23.088428913843313, 23.094110473931437, 23.08501624562151, 23.0711120874144, 23.07789530170943, 23.064308871039053, 23.065111733135783, 23.079997237446296, 23.04068095399896, 23.078219933734058, 23.05029078538029, 23.023279177361882, 23.03162973035959, 23.020117628208755, 23.0133404227079, 23.021094588363923, 22.987550426680205, 22.99296595568999, 22.99272475114317, 22.98756686866341, 22.979391173640362, 22.98169234864618, 22.972072777629982, 22.975501616063852, 22.961827653971515, 22.944802717231436, 22.953852654360553, 22.95868549087318, 22.959791220488142, 22.939365717050926, 22.94184338530091, 22.937582836599134, 22.930124679953693, 22.923991562502355, 22.89792500148814, 22.921920229504394, 22.91362584285784, 22.92118792964096], "test_ppls": [26.94323929132793, 26.4262237776101, 26.116636548887687, 25.85337537412124, 25.655387772430366, 25.473403229235046, 25.31823041186732, 25.194180737583626, 25.085931856424764, 24.970324096647563, 24.861667747665653, 24.80196088647115, 24.70870731775391, 24.63594868988234, 24.564440910803544, 24.512962535064982, 24.452967887437385, 24.411149815196268, 24.364151476696428, 24.301878822624985, 24.27154869154099, 24.207613809399536, 24.183247075478715, 24.144670512187464, 24.087862850025825, 24.075489876721686, 24.03925730982563, 24.00665055177198, 23.971275979277696, 23.940336737628584, 23.914517072753448, 23.852409798484086, 23.854496966554354, 23.81312893154563, 23.793555309236158, 23.77596470965484, 23.746591013798902, 23.7225469352228, 23.719866192029365, 23.676863061192805, 23.65550635861519, 23.62574635774561, 23.60921982317825, 23.58013645903854, 23.586956861636825, 23.564754221459474, 23.52948102419986, 23.51094211633206, 23.48158232403443, 23.489214245225707, 23.458707028433277, 23.44140869342188, 23.412007349399598, 23.39402393291383, 23.390794742806218, 23.354078054707205, 23.36563460876236, 23.356349928014666, 23.32465277986335, 23.33285674240828, 23.291915744108422, 23.301602583068096, 23.25900838521115, 23.263306451576383, 23.22279754542615, 23.210907658975483, 23.195860298981795, 23.203393823442518, 23.201308307860945, 23.16971108626776, 23.164441704080463, 23.149452063702828, 23.13178613897161, 23.14308371439494, 23.112827663625335, 23.096059703199632, 23.086386756598323, 23.079744114627566, 23.05431942507811, 23.05964622453229, 23.061037222050405, 23.02194534586612, 23.027138392558953, 23.017955290820147, 22.97935830138112, 23.005544989240878, 22.96781756690901, 22.960902477662025, 22.965178308525786, 22.958888021521883, 22.946411090975218, 22.92744055590056, 22.902221866412486, 22.912932048028985, 22.910528511872823, 22.89854190965224, 22.887494673180427, 22.88168391471678, 22.89110736249488, 22.8504348131078, 22.846131323525118, 22.841256830374096, 22.839176637143883, 22.826938918405393, 22.842857945808113, 22.810644849404103, 22.79500370301356, 22.799998787671385, 22.783419755269097, 22.77169510550447, 22.759005184301667, 22.770348704902407, 22.759813697944544, 22.738519766443734, 22.73722953708371, 22.72129744634122, 22.721113262986357, 22.72629805317334, 22.69868656292002, 22.69718213554738, 22.69080295629965, 22.685994056850102, 22.68116995371584, 22.693518893144144, 22.671227534467658, 22.671832929638306, 22.669508732715798, 22.668589929885627, 22.65048090424624, 22.652684331966523, 22.628156291120337, 22.609880112637406, 22.60180102379428, 22.6134867220234, 22.60923324803211, 22.59029909979443, 22.578415441541157, 22.56904000448933, 22.568916244624315, 22.565784807803052, 22.56305726076534, 22.55077931353545, 22.546913923549642, 22.538658508767824, 22.53793307972597, 22.524165103674374, 22.52875170383744, 22.52304813404705, 22.526109192525002, 22.507915434852833, 22.50445443411132, 22.499127143064058, 22.502968245213513, 22.492803628360516, 22.47527442592438, 22.464233222973814, 22.46418502001044, 22.465266933635785, 22.465647222583012, 22.452587180842738, 22.46850227334341, 22.43198179994971, 22.434329783163015, 22.4401446398621, 22.433393769509667, 22.41982328661013, 22.42217534303939, 22.41633307583314, 22.415205420968253, 22.43346330060969, 22.387390092435204, 22.42360273394173, 22.39875666295501, 22.37189515463801, 22.383526025454263, 22.37094041130454, 22.362418865505802, 22.370519057094413, 22.343686085322815, 22.347729757947935, 22.346792029562792, 22.345348217907407, 22.33502049328515, 22.339051945552846, 22.329509711457305, 22.332954456313573, 22.31243758698183, 22.303236404269445, 22.310267255079182, 22.318305987302686, 22.317082168133503, 22.29631940187303, 22.296409771621615, 22.300551225426208, 22.286386278816327, 22.286056844961077, 22.26141625451969, 22.286083412026947, 22.276271692544036, 22.285116391233636], "epoch_time": 318.66311383247375, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-2/logs2/sgd_5e-07_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 25.494832882184866, "best_test": 24.70775888255974, "train_losses": [3.6699864864349365, 3.6162240505218506, 3.5930228233337402, 3.579585313796997, 3.5688438415527344, 3.5607216358184814, 3.554799795150757, 3.549149751663208, 3.5435171127319336, 3.537588596343994, 3.5347578525543213, 3.530775547027588, 3.52712082862854, 3.523005962371826, 3.5201330184936523, 3.517197847366333, 3.5128543376922607, 3.5111844539642334, 3.5084431171417236, 3.5056865215301514, 3.5033421516418457, 3.5014445781707764, 3.4998130798339844, 3.4969353675842285, 3.4947681427001953, 3.492800235748291, 3.491438150405884, 3.4888341426849365, 3.487671375274658, 3.4867732524871826, 3.48384952545166, 3.4834606647491455, 3.480210304260254, 3.479482889175415, 3.4779207706451416, 3.476619005203247, 3.4759345054626465, 3.4740655422210693, 3.472999095916748, 3.4706790447235107, 3.4695968627929688, 3.469243049621582, 3.467417001724243, 3.4661123752593994, 3.465538740158081, 3.4639270305633545, 3.462663412094116, 3.4623162746429443, 3.461113691329956, 3.4600942134857178, 3.458082914352417, 3.4577603340148926, 3.4555017948150635, 3.45599102973938, 3.454594135284424, 3.453904628753662, 3.451289176940918, 3.451573610305786, 3.4513723850250244, 3.4507646560668945, 3.4486918449401855, 3.4482688903808594, 3.4471547603607178, 3.447342872619629, 3.4453070163726807, 3.4442923069000244, 3.4437472820281982, 3.443026065826416, 3.4426422119140625, 3.4412028789520264, 3.4413905143737793, 3.440101385116577, 3.438204288482666, 3.4377448558807373, 3.4382126331329346, 3.436981439590454, 3.436600923538208, 3.4357080459594727, 3.4362030029296875, 3.4344069957733154, 3.4338302612304688, 3.4325644969940186, 3.4315972328186035, 3.4314537048339844, 3.431460380554199, 3.430670738220215, 3.4299418926239014, 3.4288597106933594, 3.4284110069274902, 3.426981210708618, 3.4271507263183594, 3.4268455505371094, 3.4258642196655273, 3.424530029296875, 3.42423939704895, 3.424046277999878, 3.422865152359009, 3.4228572845458984, 3.421999454498291, 3.42134428024292, 3.4218080043792725, 3.4210338592529297, 3.420560836791992, 3.4193296432495117, 3.418903112411499, 3.4182991981506348, 3.417696237564087, 3.416846513748169, 3.4174606800079346, 3.416527509689331, 3.4163014888763428, 3.415863513946533, 3.414531946182251, 3.4150803089141846, 3.414841413497925, 3.4134395122528076, 3.4136924743652344, 3.411590814590454, 3.4122235774993896, 3.412008762359619, 3.40975022315979, 3.4117228984832764, 3.4102652072906494, 3.4094958305358887, 3.409569501876831, 3.408266305923462, 3.409297466278076, 3.4081857204437256, 3.407942056655884, 3.4071249961853027, 3.40789532661438, 3.4066386222839355, 3.4059011936187744, 3.4061012268066406, 3.405174732208252, 3.4048330783843994, 3.4051737785339355, 3.4041149616241455, 3.4034690856933594, 3.402665138244629, 3.402186155319214, 3.4029414653778076, 3.4014861583709717, 3.401718854904175, 3.401029348373413, 3.4007413387298584, 3.399829864501953, 3.399279832839966, 3.3992457389831543, 3.3994944095611572, 3.398959159851074, 3.398627758026123, 3.3978655338287354, 3.3973801136016846, 3.397235870361328, 3.39638352394104, 3.3969390392303467, 3.3961572647094727, 3.395782470703125, 3.396293878555298, 3.3950910568237305, 3.39500093460083, 3.3948802947998047, 3.394857406616211, 3.394742012023926, 3.3928205966949463, 3.3939003944396973, 3.3938066959381104, 3.3921332359313965, 3.3913533687591553, 3.391801595687866, 3.39225435256958, 3.39117169380188, 3.3912761211395264, 3.3908283710479736, 3.390472888946533, 3.3898684978485107, 3.389784574508667, 3.3897175788879395, 3.3895368576049805, 3.3886115550994873, 3.3887462615966797, 3.3879611492156982, 3.3879940509796143, 3.387146472930908, 3.3874173164367676, 3.3867955207824707, 3.386169910430908, 3.3863720893859863, 3.3867621421813965, 3.385690450668335, 3.3860833644866943, 3.3847715854644775, 3.384016990661621, 3.3849904537200928, 3.384406089782715, 3.384575843811035, 3.3836891651153564, 3.38346791267395, 3.3832974433898926], "valid_ppls": [28.805569729394417, 28.57846617874611, 28.469676016606748, 28.378575039572446, 28.297991829873755, 28.215296331757692, 28.13394252935269, 28.071202113323054, 27.99691127560458, 27.939711775367325, 27.87379569472219, 27.82355354163122, 27.764517056106975, 27.723942249331486, 27.67206345209091, 27.626097067144887, 27.577859636137454, 27.54353939731492, 27.501989211520886, 27.46172603915653, 27.430401582655243, 27.39196728003197, 27.361733525354865, 27.330334159806636, 27.296679902395088, 27.274099855058488, 27.236800160370755, 27.206802536664753, 27.182112746037994, 27.14996795097341, 27.13058806597186, 27.096023373939413, 27.077689084889474, 27.046892962072462, 27.02799262031478, 27.007566496004717, 26.98408685087251, 26.96928097966859, 26.94020744303656, 26.91690829008976, 26.89620059854923, 26.878949950388854, 26.859225600998307, 26.833936343572518, 26.825959586316525, 26.801877396716556, 26.78585590291079, 26.764317374123458, 26.743593173794004, 26.72468814023315, 26.707509291071656, 26.69183694273296, 26.671416863935804, 26.65825706164378, 26.64537691943464, 26.625125690072384, 26.61316888564259, 26.598027503144813, 26.580378725480514, 26.573617733201992, 26.554991134810596, 26.542338074960714, 26.520603329878984, 26.5134213693332, 26.49441373884535, 26.48224413717468, 26.46377622815972, 26.451456729132182, 26.442919080904392, 26.42031456683753, 26.42699875080834, 26.407284955584323, 26.39531899551172, 26.382679115786928, 26.37187490100735, 26.354049450615072, 26.34760357833947, 26.33805703578354, 26.31967085315123, 26.30351116222151, 26.300250316568224, 26.282416883125226, 26.27518039949435, 26.266060883295772, 26.244777633300075, 26.246930213023553, 26.23472417051256, 26.21976684516027, 26.20952924842076, 26.198083875634612, 26.191957158303204, 26.17958942913275, 26.164906826672407, 26.155582379692003, 26.152414695317955, 26.14263969518333, 26.13362225745168, 26.12496296227534, 26.112284454273574, 26.106364528706653, 26.096065439694893, 26.091946941831498, 26.07852589773167, 26.07440395134701, 26.0684491072283, 26.053872318936623, 26.043885775997605, 26.037168129873997, 26.03357409380751, 26.0191532822346, 26.013663808539505, 26.00818169383658, 25.997022587788205, 25.982832645246283, 25.986760438981864, 25.967214080891406, 25.961995536460666, 25.951444034560737, 25.94427393712068, 25.94175652131343, 25.928536368005982, 25.92477807877272, 25.909478565942315, 25.91251797632716, 25.900708283122693, 25.896126682522894, 25.900461275897854, 25.885978421965017, 25.87468667777696, 25.87004800108897, 25.861704178121975, 25.854589695867695, 25.84895621761029, 25.84806877936084, 25.835771036716764, 25.82953198588646, 25.828207998152845, 25.817563140622912, 25.81013465775512, 25.806178186181572, 25.79343914707925, 25.7913852507308, 25.786312704644967, 25.77403205368606, 25.7735650373016, 25.76528304741482, 25.759220696550333, 25.756653687163965, 25.749064696539826, 25.743742685564786, 25.733378051080816, 25.726985846449793, 25.729476286295068, 25.72191370101304, 25.7118275814417, 25.705839095614692, 25.703289662199072, 25.695520352844923, 25.690919921337954, 25.687588032627957, 25.68512001870613, 25.672912044033296, 25.67286307688631, 25.667085609235524, 25.66202527329393, 25.657192268612075, 25.65289227159859, 25.643860343675644, 25.63609677371964, 25.636573523650387, 25.626270365649255, 25.62492014006962, 25.619269515408266, 25.61816397138241, 25.611537815275394, 25.601842899551155, 25.60056720473867, 25.593487948728676, 25.584257343628558, 25.58211641665004, 25.582598262083696, 25.578566898345986, 25.568896655532175, 25.565470876843957, 25.559973522495003, 25.55636614531954, 25.546076950113157, 25.544091472320257, 25.546813930527087, 25.537259197512594, 25.533405431709145, 25.526436037249553, 25.52577876023794, 25.525949163763993, 25.516164975668552, 25.50968075906665, 25.495969576146265, 25.509875383227957, 25.498516684048464, 25.494832882184866], "test_ppls": [27.8005973134552, 27.606219352502393, 27.51422070807067, 27.434384681493118, 27.36280340775441, 27.288175224971354, 27.21407499514058, 27.159459110801357, 27.09085571046818, 27.03882066772259, 26.977924254358996, 26.931685409199886, 26.877751598625608, 26.838472702635087, 26.792805039499182, 26.74940887261723, 26.705191597467277, 26.671613992464938, 26.633518969107065, 26.59619488320792, 26.566396080291945, 26.529545565566682, 26.501653735391578, 26.47199241494779, 26.44005069663549, 26.419035881728036, 26.384000074237672, 26.35588423662849, 26.333806169452377, 26.30242625907994, 26.284566283265992, 26.25057247959723, 26.234749189907127, 26.20302501449928, 26.18568828082439, 26.166248074028488, 26.14392993546054, 26.129709644968965, 26.10247466707085, 26.08170950584561, 26.060786888714794, 26.045053159253346, 26.025946946264025, 26.001715028330015, 25.99490909664705, 25.96983922568101, 25.95484727621657, 25.935151785727673, 25.913784502550108, 25.897410930853653, 25.879893842757365, 25.866137847966325, 25.846448050639005, 25.833646018015948, 25.82117044922935, 25.80106582193348, 25.789491383476996, 25.77400747366538, 25.75883378641788, 25.751471318723542, 25.733868880996155, 25.721925966180198, 25.70197214548042, 25.694037833566675, 25.674546376141027, 25.663206133057514, 25.645829118471024, 25.635565024640854, 25.625323367407386, 25.605230818723463, 25.610780649427475, 25.591138800778893, 25.579554859128475, 25.567774997733565, 25.556896251605156, 25.539627756039906, 25.533387168800946, 25.52471984953943, 25.507187268385646, 25.49118607793273, 25.488597163581005, 25.47230397975249, 25.46392452100356, 25.45515940091963, 25.4354185890384, 25.436576892196115, 25.425644853841725, 25.411518383221622, 25.401662988255648, 25.389486832172043, 25.38396679958383, 25.37243429039843, 25.358403888504068, 25.34783178823266, 25.34584358957196, 25.336303614704807, 25.32834329469973, 25.318972892146043, 25.30700531505639, 25.301841028881608, 25.291081463961362, 25.286047028909437, 25.273414107173686, 25.270552084783855, 25.264045955807237, 25.250924336845898, 25.240890508320483, 25.23392274520933, 25.23024107738022, 25.215315374872624, 25.21105336914362, 25.204658706601165, 25.194192751108034, 25.181707783987367, 25.1849020012365, 25.16612077520225, 25.161969068734024, 25.151316956411506, 25.143708496603512, 25.14120282547009, 25.128929844105148, 25.12534735965517, 25.11061542023257, 25.1136688928669, 25.101852219963956, 25.097076845399624, 25.10022442130634, 25.086470147900563, 25.07693213805651, 25.07179686912195, 25.06320257928261, 25.05569843327872, 25.051116990526484, 25.05047792494425, 25.037968663166797, 25.032143092481768, 25.02977385779892, 25.02038864100397, 25.01335651062604, 25.008997463134218, 24.99659235012063, 24.994673415826796, 24.990216335768327, 24.978445840039697, 24.97695109804821, 24.969937129348622, 24.963085824691234, 24.961490829843594, 24.953481687870067, 24.948567989089536, 24.938963491853965, 24.933131234022504, 24.932970732452624, 24.92781739793573, 24.918511998168864, 24.91197771520195, 24.90923976616013, 24.90187077386377, 24.897578643174224, 24.89461079741354, 24.89188069176764, 24.879355720062264, 24.87937944687614, 24.875103054202295, 24.86898333840461, 24.864109990813954, 24.860600823529797, 24.85212633060537, 24.845710158027252, 24.84552060102515, 24.834078776076424, 24.832515706144086, 24.828336161535994, 24.825246355689714, 24.821358008659946, 24.810501086988577, 24.808856692417077, 24.80238073065206, 24.79367189781938, 24.79214092563458, 24.79241282884816, 24.789085175042636, 24.780239216592015, 24.775430514715055, 24.769996741567827, 24.767729084442365, 24.757178941998646, 24.75514854069196, 24.75765705490077, 24.749435979370375, 24.745370713508066, 24.73839818428151, 24.737767096300676, 24.73738963081052, 24.72787232688899, 24.72203049312269, 24.709361229059382, 24.722171954120597, 24.711464466540818, 24.70775888255974], "epoch_time": 309.18093490600586, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}

==> supplementary material/code/WikiText-2/logs2/sgd_5e-08_0.0_SchedulerType.CONSTANT_1_42.json <==
{"best_ppl": 27.741464026692167, "best_test": 26.856491343882507, "train_losses": [3.7283647060394287, 3.7060704231262207, 3.6894843578338623, 3.678795099258423, 3.6683034896850586, 3.660693645477295, 3.654376745223999, 3.6492719650268555, 3.643888235092163, 3.6377241611480713, 3.635274648666382, 3.631624460220337, 3.6282830238342285, 3.6245462894439697, 3.621720552444458, 3.6193509101867676, 3.6150686740875244, 3.6139578819274902, 3.611952781677246, 3.6098718643188477, 3.607823610305786, 3.6058473587036133, 3.6053102016448975, 3.602355480194092, 3.6006362438201904, 3.5993709564208984, 3.5980374813079834, 3.596094846725464, 3.5953359603881836, 3.5950968265533447, 3.592139720916748, 3.5925650596618652, 3.589200973510742, 3.5890862941741943, 3.5879945755004883, 3.586789608001709, 3.5869600772857666, 3.5855000019073486, 3.5848710536956787, 3.5829031467437744, 3.5822086334228516, 3.5819685459136963, 3.5805094242095947, 3.5799405574798584, 3.579481363296509, 3.5784120559692383, 3.576995849609375, 3.5770819187164307, 3.576131820678711, 3.576098918914795, 3.5741934776306152, 3.574148654937744, 3.5719258785247803, 3.572730302810669, 3.5714921951293945, 3.5711886882781982, 3.56838059425354, 3.569211483001709, 3.569458484649658, 3.56952166557312, 3.5677947998046875, 3.567718029022217, 3.5669491291046143, 3.5669772624969482, 3.5655248165130615, 3.5641400814056396, 3.5644562244415283, 3.563485860824585, 3.5639631748199463, 3.562911033630371, 3.5630786418914795, 3.562128782272339, 3.5603177547454834, 3.559936761856079, 3.5609748363494873, 3.5602447986602783, 3.5599265098571777, 3.558938503265381, 3.559647560119629, 3.557985782623291, 3.5579473972320557, 3.5569167137145996, 3.5559916496276855, 3.5560882091522217, 3.5561962127685547, 3.5558438301086426, 3.5551931858062744, 3.554617404937744, 3.5539419651031494, 3.552764415740967, 3.5530312061309814, 3.5532844066619873, 3.552442789077759, 3.5513317584991455, 3.550607919692993, 3.5510058403015137, 3.5498692989349365, 3.5503551959991455, 3.5496764183044434, 3.5491130352020264, 3.5499744415283203, 3.549344778060913, 3.548431396484375, 3.547997236251831, 3.547738552093506, 3.5473625659942627, 3.5464940071105957, 3.5458056926727295, 3.546659469604492, 3.5460665225982666, 3.545560121536255, 3.5453696250915527, 3.5441458225250244, 3.5449070930480957, 3.5450828075408936, 3.5442192554473877, 3.544353485107422, 3.5417733192443848, 3.5427072048187256, 3.542954921722412, 3.54105544090271, 3.543053150177002, 3.5415120124816895, 3.5408713817596436, 3.5405962467193604, 3.5400424003601074, 3.541480779647827, 3.54028058052063, 3.5397651195526123, 3.5396132469177246, 3.5403857231140137, 3.5391416549682617, 3.5388195514678955, 3.539076089859009, 3.5381031036376953, 3.537947177886963, 3.538623094558716, 3.5376811027526855, 3.5367283821105957, 3.5361545085906982, 3.5363619327545166, 3.5366086959838867, 3.5352087020874023, 3.5353357791900635, 3.5351085662841797, 3.5347800254821777, 3.534316301345825, 3.533482551574707, 3.533522844314575, 3.5335865020751953, 3.5336670875549316, 3.5337958335876465, 3.532809019088745, 3.532369613647461, 3.53247332572937, 3.5318853855133057, 3.532379627227783, 3.5320606231689453, 3.531372547149658, 3.5318920612335205, 3.5306363105773926, 3.531054735183716, 3.530879020690918, 3.5310678482055664, 3.531658887863159, 3.5292654037475586, 3.5305593013763428, 3.5305533409118652, 3.529232978820801, 3.528249502182007, 3.528520107269287, 3.5290744304656982, 3.527878522872925, 3.528306484222412, 3.5277974605560303, 3.527806520462036, 3.5271213054656982, 3.527183771133423, 3.5272114276885986, 3.5273802280426025, 3.526519536972046, 3.526668071746826, 3.52634859085083, 3.5264899730682373, 3.525360584259033, 3.5255630016326904, 3.5252795219421387, 3.524637460708618, 3.5247931480407715, 3.5257575511932373, 3.524369478225708, 3.5246119499206543, 3.523094654083252, 3.523099422454834, 3.523796558380127, 3.5232298374176025, 3.523505210876465, 3.5231618881225586, 3.5227417945861816, 3.522223711013794], "valid_ppls": [29.852208718600778, 29.54279644825603, 29.350390159905402, 29.211925850772367, 29.108357255823503, 29.025597967953978, 28.958452523238616, 28.90581421927801, 28.861665387951298, 28.82433862455037, 28.791851166699125, 28.76450221830076, 28.74075594204789, 28.719679054135895, 28.70085513682227, 28.683171904371058, 28.666517908802557, 28.653958610030262, 28.639718188536605, 28.6268634966137, 28.61520164664093, 28.60525632235367, 28.59570988128245, 28.586139364268053, 28.576360842373074, 28.568989980694038, 28.558658988646037, 28.55069366922994, 28.542226997192294, 28.53496018539448, 28.527695223716968, 28.51888179922109, 28.51196081811202, 28.502717334376932, 28.49582745179669, 28.488912065531903, 28.482745337426376, 28.477157044409246, 28.468352445932307, 28.460771947288027, 28.45341733245374, 28.447617754641662, 28.441046328816103, 28.433222276773524, 28.42729804064548, 28.42081939722391, 28.41415931919636, 28.407778491150474, 28.40144649600384, 28.39552888055447, 28.389307912212193, 28.382749956013782, 28.37592289953015, 28.370281160873336, 28.364478240603763, 28.357378379799638, 28.351922837480675, 28.34600878237315, 28.339616231781196, 28.33463023246132, 28.328604965145722, 28.32306717258169, 28.317213147353364, 28.3103478570383, 28.30571118400813, 28.298929646026856, 28.292055297699456, 28.285600732581372, 28.28034104772526, 28.274657641880708, 28.27100414553827, 28.264365697414412, 28.25853054240779, 28.25312096122116, 28.24897858251457, 28.241692164385462, 28.237834221736467, 28.232509376225316, 28.22556367902513, 28.218882077694534, 28.21432765306237, 28.209686529088298, 28.2044006136701, 28.200272101646963, 28.194046856750152, 28.18939562711702, 28.18393880431455, 28.17849647437926, 28.17248425786324, 28.16796418472113, 28.16338440466068, 28.157650656728215, 28.152005331481472, 28.147897910950768, 28.144509069144046, 28.13789361532962, 28.134016313650072, 28.129301215253506, 28.12258205675063, 28.11807669393005, 28.11430937032632, 28.109430028940967, 28.104973678329873, 28.100263447310994, 28.096109986872058, 28.09124050152922, 28.08596338802782, 28.0808613353009, 28.07755420052447, 28.071416280415924, 28.06812364192213, 28.063151954407466, 28.058830045420873, 28.05277647804632, 28.049626464151522, 28.04399611045646, 28.04082034067609, 28.035318753007903, 28.030753856483038, 28.027519445690668, 28.02125216659583, 28.018339494798273, 28.011499914826185, 28.010104151041855, 28.004842279506384, 28.000803061632258, 27.997385203466024, 27.99277309150486, 27.988595481028682, 27.98444518204837, 27.9797885053955, 27.976933505257243, 27.971804575706148, 27.96878368279323, 27.9648363409936, 27.95988961484416, 27.9569766559196, 27.951071679713635, 27.94833288738257, 27.944788182424457, 27.93931875869502, 27.937620190895956, 27.932285361301904, 27.927557462667195, 27.924541348344437, 27.92111948507076, 27.91769138501388, 27.91373128860276, 27.909765099719998, 27.905054319092905, 27.902000720899043, 27.898375422761916, 27.89521614341955, 27.892768779275414, 27.88642525352265, 27.883586427943072, 27.881512339988603, 27.8767265719663, 27.873377023128388, 27.86995478479695, 27.865576261580223, 27.861809554671318, 27.859491323327667, 27.856309881454585, 27.85344091769755, 27.849881688219174, 27.84725903967352, 27.842054311840194, 27.83966471170199, 27.836007693105945, 27.832882019927833, 27.82957754976626, 27.826207129002498, 27.824376126651092, 27.820860409225176, 27.815819778309198, 27.813100869826695, 27.809168869916732, 27.806178800315777, 27.803354772624687, 27.799941131487248, 27.797654557778955, 27.79343317530192, 27.790749584174517, 27.787045991435317, 27.783687345785445, 27.779607170700302, 27.777103723560586, 27.774673343911093, 27.771521451643117, 27.76884659680734, 27.765390853981845, 27.76313359904419, 27.759360884690746, 27.75615117178994, 27.752597757667548, 27.748680927017364, 27.747880426633593, 27.7445000557316, 27.741464026692167], "test_ppls": [28.737172396782427, 28.45420426684203, 28.280408473392928, 28.15651613069174, 28.064657419569997, 27.991698598580527, 27.932811472743726, 27.887329483478744, 27.849025150521665, 27.81693394440495, 27.788954041972822, 27.765602687911066, 27.74541952876235, 27.727379611922625, 27.711591092846152, 27.69657754539794, 27.682568719873093, 27.672155817721748, 27.66013768108102, 27.649153108045404, 27.6391415639741, 27.630859571192115, 27.62281714761037, 27.614678306948395, 27.606383898882587, 27.600348979400387, 27.591512868590517, 27.58471829117077, 27.577675534676906, 27.57142996330212, 27.565396112854483, 27.557707825216134, 27.552018559144898, 27.54397938256136, 27.53801719518805, 27.532082555021113, 27.526825164885633, 27.52202809824079, 27.514430625716443, 27.507851781051034, 27.501438430280214, 27.49656711932892, 27.49073972632131, 27.483694753336266, 27.478630042129517, 27.472885050998556, 27.466905509627235, 27.461483786954073, 27.455768564460698, 27.450754812859703, 27.445238126194663, 27.439473948018783, 27.433351243969845, 27.428452756510765, 27.423202078603527, 27.41678885356557, 27.412089389320716, 27.406691555387603, 27.401007334851425, 27.39657838036529, 27.391242375939246, 27.386351407421618, 27.381219768081937, 27.375012161725536, 27.37082233360657, 27.364832384996372, 27.358569788644587, 27.352967284607963, 27.34811575194933, 27.34313469725853, 27.340012221235632, 27.333872609121954, 27.328600942956776, 27.32387099318125, 27.32019053812619, 27.3134302153107, 27.310089748607933, 27.305363002692705, 27.299094490403792, 27.292951052687414, 27.289040537749806, 27.28488988873331, 27.28009595933924, 27.27643440708287, 27.27080320967702, 27.266642332797392, 27.26175411367714, 27.256827779658114, 27.25140854097851, 27.247309089584427, 27.24323623603643, 27.238072966911606, 27.233021054719817, 27.22917755392412, 27.22617844198032, 27.220246107099378, 27.21684565781772, 27.212388078742215, 27.206393883480054, 27.202320660286208, 27.198993782421095, 27.19442242107805, 27.190467678777246, 27.186299614027913, 27.182521034508273, 27.17812091522707, 27.173436446018965, 27.16874630669963, 27.165825095972057, 27.160100175012374, 27.157186368702526, 27.15259613922626, 27.14881577131486, 27.14321739211775, 27.14033775082137, 27.13513575776516, 27.13256101076331, 27.127289364035235, 27.123189183965554, 27.120085358902784, 27.11448643962909, 27.11183608426416, 27.105605537611673, 27.10452632494375, 27.099563792293072, 27.095945851705604, 27.092780549916966, 27.088465999443457, 27.084720390153347, 27.08094301576166, 27.07663680599897, 27.074003060203722, 27.069271998683483, 27.066593796973873, 27.06300606734334, 27.058502720298566, 27.055728825089236, 27.050259279038688, 27.04787959778136, 27.04466187939885, 27.039542691769476, 27.0380019673525, 27.032922711232604, 27.028501699181156, 27.025795313958895, 27.022786389518817, 27.01950723671754, 27.016054570781858, 27.012357615512695, 27.008075190140033, 27.005345095923953, 27.002068059583426, 26.998978094940203, 26.996815330083255, 26.991087415122518, 26.98835903810494, 26.98645448555029, 26.981867382016674, 26.97885691604362, 26.975570231025312, 26.97140295576874, 26.967904999554005, 26.96586044849091, 26.963051050995645, 26.96017766804408, 26.95674543746429, 26.954470379386972, 26.94956102137712, 26.947582109014462, 26.944125786009767, 26.941312229597383, 26.93813930161867, 26.935101605385633, 26.933457667420054, 26.93029208516881, 26.925515521434487, 26.922877218464745, 26.919270030393903, 26.91647190423729, 26.913898655066767, 26.9108380281582, 26.908611753064235, 26.90469857471068, 26.902177762868572, 26.898701610856225, 26.895604237645305, 26.89190453055322, 26.889577245993888, 26.88732067755512, 26.884423316245392, 26.881949268131223, 26.878770514638248, 26.876694273790807, 26.87313812276592, 26.870126975437337, 26.866776669812133, 26.86308733284265, 26.862254740060997, 26.85911033395438, 26.856491343882507], "epoch_time": 313.74435472488403, "epochs": [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199]}
